Centralized Learning of the Distributed Downlink Channel Estimators in FDD Systems using Uplink Data

In this work, we propose a convolutional neural network (CNN) based low-complexity approach for downlink (DL) channel estimation (CE) in frequency division duplex (FDD) systems. In contrast to existing work, we use training data which solely stems from the uplink (UL) domain. This allows to learn the CNN centralized at the base station (BS). After training, the network parameters are offloaded to mobile terminals (MTs) within the coverage area of the BS. The MTs can then obtain channel state information (CSI) of the MIMO channels with the low-complexity CNN estimator. This circumvents the necessity of an infeasible amount of feedback, i.e., acquisition of training data at the user, and the offline training phase at each MT. Numerical results show that the CNN which is trained solely based on UL data performs equally well as the network trained based on DL data. Furthermore, the approach is able to outperform state-of-the-art CE algorithms.

==> csvdat/64BS_4MS_64Pilots_5dB_all.csv <==
relu,softmax,relu_ul,softmax_ul,LS,ML,Genie_OMP,Genie_Aided,Genie_Aided_ul
0.108,0.18474,0.12049,0.18214,0.30943,0.15442,0.3143,0.20726,0.21946
0.20873,0.23792,0.16807,0.23611,0.33245,0.21791,0.37988,0.29365,0.28715
0.15408,0.18401,0.14637,0.16594,0.34184,0.17277,0.26008,0.19209,0.19047
0.056463,0.1581,0.053364,0.17389,0.29689,0.12789,0.051035,0.21707,0.26595
0.12681,0.20842,0.13058,0.20206,0.32453,0.17661,0.22278,0.24842,0.22605
0.071129,0.15662,0.056032,0.15826,0.29658,0.12872,0.11844,0.2045,0.18241
0.095249,0.16153,0.089981,0.14739,0.32509,0.12148,0.11797,0.16947,0.15536
0.18007,0.22134,0.17067,0.23348,0.34883,0.24689,0.4694,0.24451,0.25921
0.054475,0.18736,0.062001,0.16518,0.31571,0.11627,0.097079,0.25827,0.25149
0.14778,0.18824,0.15417,0.1896,0.26584,0.21551,0.35235,0.24258,0.22107
0.17945,0.19963,0.16632,0.18726,0.32986,0.23737,0.71638,0.24317,0.26123
0.16451,0.18999,0.15091,0.20294,0.30411,0.19666,0.31196,0.22417,0.2175
0.12712,0.19879,0.15636,0.19145,0.28964,0.17954,0.20539,0.22266,0.22761
0.22232,0.20768,0.16121,0.19297,0.29572,0.26153,0.41346,0.2308,0.22271
0.10592,0.16513,0.1156,0.18187,0.32738,0.13477,0.29376,0.22443,0.23557
0.05018,0.16879,0.0417,0.18561,0.32203,0.089991,0.015467,0.24505,0.24798
0.15832,0.17568,0.17144,0.18135,0.34314,0.19652,0.27759,0.19615,0.20073
0.15817,0.16437,0.14565,0.17109,0.31103,0.21055,0.35071,0.22565,0.22402
0.10382,0.17794,0.10437,0.15644,0.31727,0.15089,0.19189,0.19613,0.16824
0.081176,0.15019,0.074945,0.16262,0.31594,0.13619,0.043445,0.2075,0.20665
0.12667,0.16577,0.11163,0.16164,0.33217,0.16749,0.16509,0.18128,0.17836
0.11875,0.19437,0.12861,0.17175,0.33994,0.19441,0.22932,0.24269,0.20677
0.078464,0.19948,0.081766,0.19304,0.3157,0.11907,0.16793,0.27374,0.27526
0.083004,0.16105,0.083134,0.17609,0.3607,0.14479,0.10207,0.20302,0.21165
0.071315,0.17046,0.068317,0.17786,0.32379,0.13278,0.15108,0.21272,0.21807
0.16948,0.18701,0.17279,0.18056,0.33755,0.20439,0.35695,0.2148,0.19645
0.11315,0.17897,0.13218,0.19001,0.30019,0.15515,0.31566,0.18251,0.21327
0.13474,0.17772,0.12807,0.1793,0.32369,0.16197,0.28962,0.21827,0.23871
0.091085,0.21313,0.11495,0.19307,0.3102,0.15677,0.25021,0.20022,0.22865
0.12331,0.23978,0.17824,0.20558,0.27996,0.20514,0.28832,0.23327,0.23334
0.10956,0.14386,0.082272,0.16491,0.31199,0.15712,0.23556,0.16431,0.1874
0.091408,0.15725,0.091156,0.14185,0.28641,0.13149,0.16025,0.17882,0.17463
0.13454,0.18933,0.15767,0.21271,0.27393,0.19206,0.4613,0.22427,0.2473
0.062173,0.15668,0.061854,0.1582,0.33141,0.11692,0.096567,0.15509,0.16369
0.04855,0.14048,0.0571,0.17746,0.32437,0.11346,0.112,0.22086,0.18448
0.19756,0.22036,0.176,0.22254,0.34771,0.212,0.389,0.23637,0.26693
0.1708,0.23087,0.17085,0.23581,0.3278,0.22627,0.46572,0.23351,0.23082
0.12195,0.21725,0.12299,0.2134,0.29864,0.19991,0.22794,0.27475,0.26582
0.13427,0.21128,0.15074,0.22422,0.31129,0.19756,0.28446,0.32789,0.27665
0.17138,0.19251,0.17209,0.20867,0.31364,0.19142,0.39712,0.29149,0.26093
0.17367,0.21716,0.17698,0.18145,0.3155,0.24564,0.33392,0.23658,0.25496
0.11258,0.19529,0.11848,0.20748,0.28822,0.15466,0.25905,0.24361,0.21683
0.15052,0.22064,0.13013,0.212,0.32935,0.18382,0.31664,0.20408,0.19589
0.17721,0.24794,0.17548,0.22252,0.3217,0.21684,0.37044,0.33827,0.32988
0.1423,0.18974,0.14895,0.1859,0.30585,0.20787,0.37041,0.2315,0.23054
0.15048,0.18524,0.16724,0.197,0.31839,0.18164,0.30775,0.22028,0.21567
0.13721,0.16735,0.13925,0.15049,0.34169,0.19471,0.31507,0.19836,0.20199
0.17138,0.18005,0.16786,0.21068,0.31896,0.20307,0.33894,0.23885,0.19894
0.14368,0.19072,0.12637,0.17545,0.33687,0.17402,0.20909,0.16585,0.2079
0.073398,0.16256,0.08307,0.1767,0.30801,0.12176,0.13246,0.19528,0.21901
0.090418,0.21148,0.098413,0.18425,0.30059,0.15392,0.18275,0.27966,0.24642
0.13628,0.20236,0.14078,0.1745,0.33444,0.16555,0.20368,0.24478,0.25867
0.13006,0.19271,0.13623,0.15712,0.3096,0.18102,0.30133,0.2044,0.21387
0.14892,0.21304,0.1786,0.19918,0.31059,0.1969,0.38738,0.26109,0.26773
0.1556,0.19086,0.16205,0.19514,0.3022,0.17975,0.28057,0.20598,0.23254
0.16154,0.21934,0.15799,0.17435,0.31467,0.20967,0.2963,0.2086,0.24445
0.16542,0.17585,0.15817,0.19258,0.32039,0.19306,0.272,0.21057,0.20031
0.16671,0.2251,0.18496,0.21206,0.29445,0.22429,0.46681,0.23326,0.25334
0.13298,0.15582,0.14853,0.19762,0.28344,0.17953,0.40227,0.22592,0.21676
0.077737,0.16725,0.080631,0.15829,0.34396,0.14846,0.2003,0.15856,0.15306
0.047295,0.15794,0.053352,0.15858,0.30754,0.11564,0.073645,0.22607,0.21454
0.10188,0.17735,0.10363,0.18498,0.33479,0.14341,0.17704,0.18067,0.18255
0.14837,0.18939,0.14477,0.19216,0.308,0.1849,0.38155,0.22976,0.24378
0.17031,0.1772,0.13884,0.18252,0.29273,0.20083,0.33152,0.22316,0.21195
0.16834,0.23024,0.1923,0.21671,0.3381,0.23181,0.379,0.27264,0.23778
0.10375,0.16319,0.10428,0.16881,0.31563,0.14723,0.22448,0.19754,0.18718
0.13772,0.15773,0.13531,0.18796,0.29902,0.17781,0.23029,0.20538,0.19275
0.05474,0.17002,0.047197,0.16259,0.31533,0.11264,0.11107,0.23404,0.23535
0.077731,0.17751,0.085927,0.18849,0.33208,0.13978,0.1392,0.23333,0.22492
0.10641,0.16147,0.12414,0.18114,0.28812,0.16977,0.18651,0.19653,0.19624
0.16386,0.17632,0.14258,0.19414,0.285,0.21056,0.2685,0.20857,0.22971
0.15218,0.18558,0.16256,0.18198,0.2766,0.1757,0.28637,0.20443,0.20701
0.070658,0.15152,0.071138,0.15795,0.30416,0.12924,0.12318,0.18159,0.17934
0.12511,0.19417,0.1212,0.18179,0.30197,0.18369,0.21468,0.22778,0.22921
0.14516,0.17711,0.14866,0.16681,0.32658,0.17154,0.12957,0.29878,0.32481
0.1489,0.17556,0.14138,0.15507,0.31707,0.15765,0.30243,0.17868,0.18737
0.13257,0.18454,0.13746,0.21458,0.34248,0.20581,0.26883,0.23825,0.24862
0.17606,0.22816,0.19789,0.24042,0.30915,0.22346,0.36251,0.28723,0.26986
0.10672,0.16267,0.10234,0.16901,0.34071,0.1538,0.17674,0.19387,0.19585
0.14141,0.15931,0.12505,0.17226,0.34132,0.21106,0.21564,0.20378,0.20659
0.19974,0.20285,0.15907,0.21545,0.31312,0.18388,0.36007,0.26076,0.25765
0.15812,0.19085,0.17909,0.16247,0.30872,0.22571,0.46456,0.21111,0.22816
0.11927,0.20802,0.15217,0.2181,0.31633,0.17444,0.37679,0.25681,0.2376
0.11839,0.17074,0.14269,0.18461,0.32162,0.20075,0.35129,0.20167,0.2015
0.18707,0.20079,0.17434,0.17575,0.30344,0.20781,0.4661,0.24878,0.28405
0.16779,0.21376,0.17403,0.22426,0.30597,0.19902,0.49804,0.26326,0.25924
0.059916,0.14438,0.060541,0.14765,0.33864,0.11982,0.13804,0.19248,0.2359
0.11298,0.15313,0.10081,0.17036,0.33779,0.16863,0.18222,0.17493,0.17041
0.087827,0.15445,0.069146,0.18557,0.33319,0.13288,0.14387,0.17605,0.16837
0.1003,0.15944,0.123,0.16186,0.30102,0.14831,0.07852,0.32849,0.31708
0.14544,0.21363,0.16521,0.18646,0.28687,0.19994,0.50826,0.26256,0.2536
0.11852,0.18138,0.10744,0.16671,0.31409,0.14798,0.23824,0.1582,0.18695
0.1034,0.17689,0.12487,0.17316,0.29769,0.15156,0.31568,0.17341,0.1919
0.15545,0.20603,0.16335,0.20025,0.30855,0.22007,0.33024,0.23931,0.25962
0.12752,0.20489,0.1263,0.17001,0.32765,0.17298,0.30186,0.22228,0.23707
0.16161,0.16604,0.13522,0.18827,0.29658,0.2022,0.34937,0.22675,0.2154
0.073927,0.16065,0.081669,0.15204,0.3585,0.13347,0.14027,0.23165,0.20638
0.11048,0.16629,0.12702,0.15589,0.31065,0.16731,0.18945,0.18431,0.17761
0.14377,0.18658,0.13693,0.19907,0.29082,0.17658,0.2534,0.18157,0.17094
0.051791,0.16964,0.050013,0.18928,0.29186,0.12087,0.078467,0.18727,0.20945
0.093079,0.14364,0.10325,0.15601,0.28586,0.1387,0.15695,0.19252,0.20312
0.073265,0.15925,0.063028,0.14603,0.31502,0.13317,0.16502,0.18255,0.19779
0.12926,0.18975,0.13262,0.19084,0.34546,0.16703,0.24898,0.20346,0.23349
0.078127,0.15338,0.09534,0.15384,0.30497,0.14962,0.10712,0.18829,0.199
0.096507,0.19055,0.081557,0.18544,0.32633,0.14021,0.13078,0.24926,0.25042
0.10355,0.17837,0.10777,0.1675,0.32641,0.15459,0.16912,0.17413,0.1819
0.09193,0.17168,0.088762,0.15047,0.32717,0.15145,0.21064,0.16237,0.17571
0.10925,0.19519,0.10742,0.21397,0.34961,0.16714,0.1851,0.24563,0.24259
0.19048,0.21973,0.1726,0.21863,0.31952,0.23795,0.36836,0.24234,0.20473
0.17433,0.2148,0.17345,0.22126,0.3145,0.22715,0.37539,0.24891,0.25859
0.064866,0.18976,0.078667,0.18611,0.30848,0.14144,0.16871,0.23978,0.21397
0.14237,0.19999,0.15235,0.16652,0.31263,0.18778,0.26217,0.21306,0.22955
0.13711,0.18975,0.17204,0.17003,0.3097,0.18988,0.41343,0.2211,0.24759
0.10307,0.17542,0.1016,0.17233,0.34751,0.1506,0.17457,0.21854,0.23969
0.11767,0.18013,0.12432,0.17511,0.32586,0.17081,0.28394,0.1885,0.17216
0.092766,0.15351,0.07985,0.1694,0.3235,0.12745,0.13063,0.19739,0.2141
0.14552,0.19478,0.14615,0.19378,0.32814,0.21886,0.27625,0.22658,0.25152
0.16618,0.22097,0.18505,0.21782,0.29848,0.21862,0.34242,0.23912,0.23008
0.16453,0.2028,0.16492,0.20308,0.32551,0.23254,0.31856,0.23999,0.22945
0.13315,0.20276,0.10758,0.19807,0.29773,0.19277,0.24664,0.21486,0.21397
0.04596,0.13488,0.0598,0.13501,0.34283,0.10144,0.055322,0.17568,0.17544
0.1091,0.14727,0.11287,0.1697,0.30523,0.16016,0.19489,0.2178,0.21282
0.15256,0.20387,0.1466,0.20698,0.32863,0.16865,0.32009,0.28818,0.25566
0.14485,0.21215,0.13919,0.16595,0.31043,0.16939,0.2409,0.23139,0.23506
0.10105,0.1884,0.1072,0.15452,0.317,0.16066,0.15811,0.20294,0.19535
0.053714,0.14103,0.061228,0.15851,0.33121,0.087216,0.064875,0.19195,0.19171
0.073853,0.15648,0.076818,0.16902,0.31302,0.10263,0.11481,0.18833,0.19702
0.1715,0.1753,0.15552,0.19193,0.27281,0.20693,0.36415,0.20413,0.19751
0.080065,0.15763,0.078976,0.16734,0.31179,0.11568,0.12069,0.16747,0.1756
0.081098,0.17443,0.096976,0.18166,0.27958,0.13928,0.20093,0.23018,0.21101
0.1424,0.22302,0.14341,0.19918,0.31688,0.20054,0.31729,0.26258,0.31062
0.11869,0.21814,0.1222,0.22064,0.33402,0.16142,0.27842,0.27176,0.26143
0.11411,0.17552,0.095381,0.1835,0.32219,0.17453,0.17228,0.25099,0.22562
0.077373,0.15553,0.080213,0.15308,0.30488,0.13057,0.082847,0.18916,0.20508
0.073886,0.1593,0.076127,0.17053,0.30217,0.13588,0.15841,0.22043,0.22644
0.17028,0.21003,0.21027,0.22306,0.34387,0.23221,0.35629,0.31256,0.24816
0.11891,0.20423,0.11256,0.21186,0.34017,0.16118,0.2195,0.24574,0.25014
0.14512,0.16436,0.13946,0.19875,0.32456,0.19564,0.27208,0.21726,0.21423
0.13403,0.21697,0.15009,0.19429,0.34398,0.20485,0.5493,0.21313,0.24455
0.12014,0.17281,0.12342,0.14897,0.29737,0.14894,0.32286,0.21453,0.24805
0.17965,0.23326,0.18085,0.24089,0.28956,0.22588,0.46455,0.22597,0.20504
0.13287,0.21618,0.12024,0.20578,0.30477,0.16026,0.23531,0.23674,0.24785
0.10821,0.17725,0.11774,0.18677,0.30221,0.15768,0.16313,0.18895,0.18676
0.12553,0.16193,0.14378,0.15649,0.3585,0.19484,0.28688,0.1763,0.2151
0.058825,0.16995,0.079538,0.16516,0.31465,0.10184,0.12514,0.21787,0.21513
0.13052,0.18424,0.11401,0.19286,0.33219,0.17013,0.3486,0.22532,0.2311
0.065312,0.18814,0.08947,0.18095,0.29299,0.14345,0.13485,0.26512,0.2549
0.10205,0.18032,0.086459,0.18866,0.32331,0.1371,0.2565,0.25959,0.23816
0.11492,0.16774,0.14408,0.17371,0.34795,0.19508,0.26961,0.22955,0.21218
0.074156,0.15598,0.076765,0.156,0.35503,0.15401,0.15031,0.23897,0.21233
0.18553,0.20765,0.18733,0.19335,0.31115,0.20881,0.39121,0.19933,0.20389
0.12712,0.17466,0.11525,0.178,0.31662,0.16888,0.22437,0.24319,0.22207
0.15613,0.2012,0.14995,0.20416,0.32187,0.19389,0.35459,0.26778,0.27516
0.14932,0.21063,0.15295,0.1743,0.32031,0.15551,0.51559,0.226,0.23565
0.14919,0.16206,0.14796,0.18882,0.31721,0.18705,0.38286,0.18956,0.1952
0.19973,0.22162,0.21161,0.19337,0.31293,0.24113,0.61564,0.25215,0.25373
0.17315,0.20312,0.20011,0.19894,0.33162,0.21917,0.60292,0.21879,0.23606
0.16673,0.19,0.15096,0.20684,0.3446,0.21182,0.36778,0.22549,0.21202
0.18228,0.21722,0.19734,0.18611,0.32526,0.24935,0.40094,0.2614,0.20479
0.17041,0.20131,0.15197,0.18928,0.32278,0.24085,0.38977,0.23089,0.23133
0.078149,0.17678,0.10061,0.17614,0.30699,0.15484,0.16177,0.21789,0.19399
0.078959,0.19137,0.076536,0.18285,0.30881,0.13354,0.20628,0.24708,0.24611
0.13748,0.1996,0.14866,0.20165,0.31655,0.17416,0.26486,0.23071,0.22578
0.14786,0.2204,0.16369,0.22789,0.29217,0.20523,0.37758,0.24771,0.27025
0.1012,0.14132,0.09906,0.15686,0.31743,0.15351,0.22253,0.22407,0.20777
0.14834,0.21807,0.14592,0.20218,0.31508,0.20764,0.41409,0.24796,0.23599
0.16783,0.17251,0.15539,0.19806,0.31147,0.19494,0.71963,0.24428,0.21734
0.15215,0.22059,0.1648,0.20151,0.31693,0.18865,0.3716,0.24032,0.22126
0.13853,0.21052,0.14223,0.19148,0.36693,0.18035,0.48633,0.2379,0.22755
0.049298,0.15452,0.050978,0.1575,0.34352,0.10836,0.10316,0.19002,0.19213
0.21169,0.25421,0.22115,0.23711,0.32874,0.28218,0.50571,0.28387,0.25278
0.10516,0.16861,0.096562,0.16256,0.30814,0.16847,0.17568,0.19222,0.18992
0.14913,0.23944,0.15671,0.19746,0.34792,0.19914,0.37723,0.25493,0.22837
0.097236,0.14307,0.08218,0.16522,0.30643,0.13789,0.18071,0.20232,0.1852
0.18378,0.2053,0.19414,0.22744,0.29082,0.23879,0.48297,0.24355,0.24354
0.093529,0.16967,0.1072,0.16603,0.33602,0.14951,0.22207,0.18644,0.17106
0.14867,0.19197,0.13398,0.19298,0.31313,0.21344,0.36217,0.18314,0.20443
0.067284,0.16084,0.059079,0.14894,0.3203,0.14267,0.14149,0.17213,0.14837
0.16558,0.20893,0.14708,0.20527,0.33546,0.21641,0.30306,0.25611,0.27579
0.17856,0.22093,0.1988,0.20226,0.30849,0.25179,0.40883,0.22138,0.24938
0.10891,0.15359,0.12405,0.14974,0.31445,0.14127,0.16307,0.19098,0.23035
0.14495,0.19014,0.16098,0.19614,0.28305,0.20649,0.27632,0.18283,0.24609
0.084851,0.13906,0.071468,0.16938,0.31123,0.12787,0.11514,0.16602,0.16876
0.12875,0.17067,0.17105,0.20907,0.31023,0.17734,0.31813,0.22506,0.27416
0.11915,0.16416,0.12503,0.1601,0.33706,0.15836,0.19805,0.18276,0.19851
0.066334,0.13593,0.066717,0.17601,0.31664,0.12252,0.075533,0.21832,0.20619
0.13939,0.17408,0.16483,0.18736,0.31376,0.198,0.33304,0.22334,0.2163
0.18631,0.22548,0.19247,0.21505,0.32199,0.23386,0.41732,0.26292,0.27498
0.19091,0.19358,0.16629,0.19109,0.33222,0.20351,0.36454,0.25818,0.2107
0.15104,0.19567,0.14831,0.18045,0.27343,0.16486,0.32233,0.2657,0.24401
0.044093,0.15062,0.050706,0.15061,0.31692,0.093392,0.06533,0.19035,0.18529
0.053057,0.14011,0.057933,0.15001,0.30518,0.11587,0.093598,0.1727,0.17699
0.096925,0.16259,0.09711,0.15647,0.27082,0.1639,0.25038,0.18719,0.17687
0.15416,0.18723,0.13903,0.191,0.29049,0.21518,0.29793,0.19739,0.19395
0.12128,0.18002,0.1489,0.17687,0.33381,0.17453,0.37963,0.19002,0.1841
0.15885,0.18673,0.14064,0.22846,0.2974,0.20971,0.34544,0.22032,0.22082
0.15101,0.15569,0.15455,0.18371,0.28935,0.17979,0.25944,0.20013,0.23097
0.13247,0.16763,0.1145,0.1597,0.34695,0.15557,0.2049,0.16961,0.16529
0.17227,0.18548,0.18423,0.21209,0.31,0.25447,0.38855,0.1946,0.2292
0.11234,0.16663,0.098334,0.16151,0.311,0.1373,0.19167,0.22015,0.19798
0.072461,0.19089,0.07957,0.17691,0.30489,0.11045,0.1207,0.25806,0.26433
0.14257,0.16427,0.14748,0.18054,0.29494,0.19911,0.38104,0.23879,0.2188
0.075901,0.17613,0.081628,0.17991,0.29495,0.15023,0.16905,0.22105,0.23032
0.15779,0.19015,0.16033,0.16782,0.32866,0.20679,0.26181,0.2527,0.24097
0.12719,0.19259,0.13731,0.214,0.28966,0.19708,0.21647,0.23381,0.20007
0.17023,0.22269,0.17611,0.2055,0.29729,0.20293,0.32483,0.27946,0.23106
0.10213,0.15941,0.080727,0.15795,0.33305,0.14707,0.22636,0.18185,0.19912
0.090083,0.16023,0.084473,0.1824,0.35129,0.12088,0.22273,0.17151,0.19131
0.16484,0.21138,0.17678,0.22179,0.28383,0.2216,0.34685,0.23723,0.23438
0.16165,0.20914,0.15431,0.1992,0.29823,0.2093,0.3868,0.25932,0.27628
0.18978,0.21391,0.15152,0.18924,0.3306,0.23843,0.34983,0.20941,0.19534
0.16819,0.25026,0.16653,0.24501,0.31633,0.22485,0.32199,0.29552,0.26812
0.062443,0.18031,0.062984,0.16712,0.29436,0.10431,0.17805,0.2148,0.22037
0.16735,0.21475,0.18292,0.24225,0.32178,0.22208,0.3159,0.27026,0.26288
0.087223,0.17919,0.10601,0.16857,0.32323,0.15861,0.1777,0.17821,0.19425
0.1482,0.18448,0.17115,0.2192,0.33039,0.22117,0.29624,0.23582,0.24938
0.093144,0.15005,0.082931,0.16284,0.31718,0.12709,0.17474,0.18521,0.20181
0.09494,0.163,0.099934,0.18006,0.34626,0.14888,0.2585,0.19652,0.21612
0.12501,0.16456,0.13391,0.17112,0.29736,0.20323,0.32257,0.25222,0.21729
0.17991,0.22204,0.18453,0.25099,0.2916,0.22535,0.52387,0.21113,0.23387
0.20477,0.20439,0.1708,0.22476,0.3251,0.24644,0.46145,0.23083,0.2561
0.11321,0.16935,0.11689,0.16519,0.30544,0.16698,0.26184,0.19488,0.18713
0.19466,0.20461,0.18301,0.23904,0.30468,0.25907,0.41367,0.22779,0.25477
0.1585,0.21756,0.15096,0.20366,0.33231,0.20561,0.33565,0.24618,0.22895
0.14076,0.15995,0.14656,0.16183,0.31199,0.19539,0.27824,0.22048,0.23376
0.090742,0.16594,0.092436,0.18393,0.31421,0.1582,0.19537,0.20454,0.19938
0.14183,0.18872,0.15106,0.20531,0.30624,0.22331,0.47091,0.23726,0.26113
0.16697,0.19585,0.15049,0.19625,0.30568,0.20706,0.36156,0.2364,0.25205
0.033588,0.15533,0.035881,0.14648,0.31054,0.084003,0.024051,0.19581,0.21425
0.088057,0.20385,0.099112,0.18695,0.3144,0.14016,0.20804,0.21139,0.19715
0.16076,0.20838,0.15807,0.20223,0.28744,0.22728,0.29884,0.27557,0.27271
0.13041,0.19109,0.11993,0.15891,0.30779,0.1746,0.29004,0.22247,0.21281
0.13235,0.15424,0.12997,0.1781,0.30004,0.18147,0.25689,0.1872,0.17834
0.11108,0.1843,0.093076,0.18126,0.35647,0.17203,0.2028,0.20589,0.21354
0.086676,0.17979,0.10201,0.17138,0.31857,0.14726,0.15667,0.2171,0.24192
0.12734,0.1809,0.15101,0.19395,0.34117,0.16392,0.43197,0.23516,0.24332
0.13613,0.17739,0.1326,0.18991,0.30364,0.1683,0.17665,0.21056,0.22342
0.12747,0.1819,0.11792,0.20211,0.33699,0.18151,0.28086,0.27022,0.24981
0.082079,0.15196,0.091059,0.14785,0.30556,0.13631,0.1863,0.15961,0.15616
0.17885,0.22737,0.15721,0.18891,0.34218,0.22741,0.35084,0.25653,0.24193
0.16829,0.21565,0.1962,0.19553,0.32616,0.21159,0.36913,0.24665,0.25208
0.13603,0.17381,0.13476,0.20486,0.32549,0.17428,0.31966,0.24677,0.22042
0.14747,0.21134,0.12955,0.18722,0.30222,0.22795,0.41641,0.20213,0.23019
0.22089,0.24575,0.23518,0.24541,0.33476,0.23885,0.40347,0.30219,0.29096
0.15769,0.19036,0.15693,0.17121,0.34182,0.19606,0.26181,0.20932,0.21922
0.12404,0.17653,0.15044,0.17996,0.30396,0.20078,0.36517,0.21199,0.19291
0.075304,0.18159,0.060167,0.16948,0.31826,0.13666,0.12624,0.24083,0.24877
0.11005,0.16884,0.10529,0.18513,0.30748,0.15426,0.17953,0.2122,0.22537
0.083775,0.18087,0.06049,0.1722,0.37081,0.096208,0.13695,0.18829,0.19567
0.07346,0.16784,0.085762,0.16128,0.32783,0.14638,0.17678,0.20563,0.17834
0.19916,0.23491,0.1881,0.21895,0.32384,0.23218,0.41271,0.26584,0.24816
0.12628,0.21632,0.1577,0.20081,0.32704,0.16941,0.42232,0.21513,0.23948
0.13396,0.17644,0.14374,0.17005,0.30965,0.14859,0.34607,0.15845,0.17933
0.13547,0.1806,0.14319,0.2096,0.321,0.19428,0.23651,0.24142,0.22789
0.21936,0.2311,0.19069,0.22509,0.32116,0.23231,0.36805,0.21405,0.23766
0.14532,0.16528,0.14098,0.17379,0.34089,0.21449,0.25148,0.18354,0.20768
0.17346,0.21023,0.18519,0.19384,0.27396,0.22457,0.43869,0.22549,0.22257
0.17379,0.2313,0.18032,0.20974,0.31687,0.20468,0.42741,0.25506,0.26438
0.17199,0.21543,0.18083,0.19799,0.31515,0.22763,0.30757,0.24939,0.25472
0.18335,0.23546,0.17907,0.20939,0.286,0.2129,0.44375,0.27293,0.26449
0.19293,0.26751,0.18998,0.26728,0.34466,0.24019,0.45327,0.28032,0.32293
0.099026,0.15446,0.1009,0.14341,0.30535,0.16181,0.19197,0.16166,0.19707
0.11615,0.16028,0.12907,0.16937,0.32625,0.18542,0.17399,0.16712,0.17781
0.15531,0.20475,0.16231,0.20595,0.33971,0.19384,0.33404,0.2873,0.25032
0.14694,0.1805,0.15989,0.17135,0.32479,0.1831,0.27791,0.2046,0.17789
0.1502,0.18084,0.13358,0.16947,0.29832,0.16923,0.28283,0.19774,0.2221
0.17134,0.22337,0.17305,0.21831,0.30316,0.19839,0.30284,0.30717,0.26308
0.036535,0.1725,0.038825,0.20442,0.31508,0.13183,0.021645,0.24237,0.23331
0.16479,0.22436,0.1824,0.22287,0.29982,0.21706,0.37095,0.27309,0.2746
0.11374,0.20944,0.1202,0.21959,0.31269,0.18124,0.27134,0.27301,0.25824
0.17455,0.21223,0.18627,0.20986,0.3309,0.20376,0.31358,0.26181,0.29885
0.11396,0.18906,0.10048,0.18511,0.32001,0.16136,0.22242,0.22518,0.23283
0.15721,0.20461,0.1415,0.20693,0.33015,0.21763,0.34948,0.2882,0.27355
0.081557,0.15875,0.081284,0.15921,0.33717,0.14728,0.12677,0.21307,0.19809
0.089852,0.17425,0.081966,0.15309,0.33463,0.14382,0.15803,0.20542,0.21987
0.13134,0.18941,0.1313,0.19952,0.3096,0.21787,0.24762,0.23842,0.23787
0.081433,0.15208,0.072866,0.15519,0.30219,0.11184,0.15449,0.22323,0.22025
0.1779,0.14419,0.14819,0.16648,0.34615,0.18775,0.29647,0.20214,0.19815
0.16906,0.19949,0.15899,0.20106,0.34052,0.19522,0.3106,0.23012,0.24569
0.13635,0.18689,0.15244,0.19823,0.32331,0.20118,0.32181,0.28784,0.25923
0.18265,0.24017,0.22241,0.24489,0.33114,0.20844,0.46498,0.31755,0.33008
0.10477,0.15317,0.11312,0.19041,0.28571,0.15698,0.1922,0.17696,0.18348
0.0619,0.15141,0.060034,0.12576,0.31091,0.12069,0.10568,0.15753,0.15705
0.11297,0.19004,0.10831,0.19157,0.34159,0.1934,0.22667,0.23896,0.22644
0.16889,0.21659,0.14983,0.21372,0.32881,0.20036,0.31524,0.22495,0.24417
0.15544,0.20742,0.16835,0.20256,0.29676,0.21445,0.38267,0.19475,0.24479
0.14177,0.17913,0.19114,0.19152,0.33019,0.20847,0.39703,0.18299,0.19956
0.17192,0.22074,0.16533,0.19502,0.31206,0.20745,0.33201,0.22342,0.24444
0.11242,0.16426,0.11399,0.16848,0.32114,0.17597,0.18771,0.18351,0.19103
0.083368,0.13991,0.07703,0.18541,0.31506,0.13992,0.13355,0.21511,0.23228
0.12018,0.18799,0.1369,0.19358,0.33753,0.17407,0.26807,0.24252,0.2483
0.15028,0.20782,0.13729,0.21034,0.30782,0.18475,0.26362,0.21931,0.21816
0.1348,0.18746,0.15266,0.16505,0.30422,0.20592,0.38223,0.20901,0.21845
0.12454,0.17436,0.12172,0.16384,0.28923,0.18184,0.23855,0.22168,0.21822
0.16336,0.21853,0.16409,0.20898,0.31408,0.21499,0.30528,0.27428,0.25759
0.16346,0.17966,0.15978,0.17967,0.31876,0.22212,0.34932,0.19539,0.21349
0.10078,0.16016,0.12112,0.19691,0.37941,0.18769,0.20481,0.25049,0.22018
0.085648,0.16487,0.086261,0.175,0.29938,0.11726,0.1699,0.21993,0.19897
0.1786,0.18666,0.16362,0.18281,0.35336,0.21614,0.37357,0.1937,0.18094
0.11328,0.1582,0.12241,0.17495,0.32017,0.18855,0.20783,0.16791,0.18145
0.085435,0.17731,0.090782,0.20241,0.30886,0.1475,0.20385,0.20892,0.20858
0.14132,0.18518,0.1303,0.1912,0.31927,0.18612,0.30663,0.21172,0.23231
0.054137,0.17504,0.072415,0.16681,0.26982,0.10381,0.11889,0.23914,0.21373
0.10606,0.19113,0.099546,0.18837,0.32333,0.17665,0.19797,0.21823,0.2775
0.075921,0.18464,0.080767,0.16534,0.33553,0.13561,0.14889,0.20459,0.22526
0.056585,0.16754,0.050067,0.1665,0.2716,0.093826,0.071596,0.19582,0.19161
0.12127,0.18902,0.12287,0.16771,0.3189,0.16111,0.20746,0.21874,0.2378
0.12043,0.18483,0.15715,0.16555,0.38572,0.16048,0.21954,0.2205,0.23998
0.13778,0.16969,0.15559,0.17133,0.29065,0.19282,0.30214,0.15695,0.21123
0.13711,0.20868,0.16971,0.183,0.29283,0.19197,0.35382,0.26267,0.25384
0.16299,0.17825,0.14857,0.2112,0.30865,0.20271,0.31069,0.21439,0.23536
0.18495,0.24302,0.17984,0.19558,0.32935,0.22692,0.54345,0.22638,0.24199
0.15798,0.20516,0.15026,0.18235,0.27729,0.21966,0.40262,0.26247,0.25504
0.17728,0.2133,0.17217,0.21775,0.30994,0.20726,0.41333,0.25042,0.25195
0.14113,0.19627,0.16367,0.18287,0.3555,0.19364,0.27583,0.23338,0.23004
0.16412,0.18387,0.17396,0.21025,0.34382,0.22742,0.32793,0.20855,0.19837
0.070224,0.15489,0.06918,0.17582,0.33778,0.11644,0.11721,0.1982,0.17569
0.11582,0.15793,0.10509,0.14972,0.34433,0.14442,0.17535,0.20065,0.19447
0.083366,0.16146,0.088318,0.1781,0.29913,0.13178,0.178,0.18644,0.17619
0.14639,0.15902,0.13025,0.17364,0.29863,0.20023,0.30939,0.22051,0.21545
0.055263,0.14567,0.050141,0.14923,0.31945,0.10305,0.042729,0.222,0.20679
0.1415,0.17657,0.1492,0.19757,0.30399,0.18902,0.3153,0.19424,0.21829
0.16788,0.19442,0.16928,0.20922,0.32088,0.21371,0.31092,0.26778,0.26969
0.070206,0.17086,0.077013,0.16398,0.31285,0.12974,0.094403,0.25728,0.23758
0.1025,0.18076,0.12056,0.17382,0.28894,0.16449,0.25443,0.20329,0.22303
0.13974,0.18384,0.14794,0.20754,0.30547,0.17626,0.30899,0.21764,0.22113
0.071901,0.17608,0.082489,0.16575,0.31426,0.12734,0.19352,0.23231,0.25291
0.11428,0.17474,0.12776,0.20012,0.33369,0.1511,0.2423,0.20074,0.22873
0.18323,0.24672,0.19868,0.24909,0.33429,0.18993,0.55251,0.29289,0.27992
0.12147,0.16636,0.12324,0.18249,0.3111,0.18767,0.30254,0.22048,0.22837
0.13153,0.1877,0.12463,0.1805,0.30559,0.1588,0.28289,0.20839,0.23498
0.14882,0.16064,0.17026,0.16802,0.30499,0.21015,0.29669,0.1828,0.16317
0.15374,0.20706,0.15246,0.18264,0.31009,0.19604,0.27698,0.22783,0.2268
0.091499,0.1523,0.081529,0.16036,0.36485,0.12687,0.15247,0.16474,0.19415
0.12604,0.17099,0.1116,0.16938,0.3103,0.16706,0.2542,0.19064,0.21981
0.089189,0.15194,0.091938,0.14935,0.32827,0.14139,0.20033,0.17119,0.147
0.20766,0.22071,0.21829,0.227,0.30435,0.23537,0.39648,0.28034,0.26999
0.076984,0.1298,0.069023,0.1567,0.34132,0.12897,0.09133,0.23991,0.20868
0.10536,0.14518,0.10258,0.14584,0.303,0.14426,0.2514,0.1995,0.22016
0.11705,0.20362,0.11067,0.18261,0.34539,0.15295,0.2474,0.19608,0.26137
0.19893,0.22647,0.20037,0.21228,0.30228,0.23892,0.50707,0.25958,0.24652
0.081098,0.17937,0.079474,0.1952,0.31376,0.12583,0.14337,0.23928,0.25758
0.15408,0.20194,0.15592,0.23108,0.32787,0.21024,0.38562,0.22586,0.21802
0.14806,0.1914,0.15206,0.18928,0.32378,0.20497,0.33165,0.18496,0.22332
0.086497,0.17262,0.075602,0.1571,0.33887,0.12152,0.12087,0.17394,0.17941
0.10844,0.19483,0.11657,0.17988,0.31565,0.159,0.24127,0.2047,0.19575
0.054313,0.15618,0.064727,0.15785,0.31778,0.11814,0.11988,0.19366,0.21309
0.083117,0.19638,0.095076,0.17641,0.28364,0.15209,0.12008,0.20703,0.22358
0.12541,0.15159,0.15106,0.21562,0.33387,0.20914,0.35295,0.1996,0.21339
0.14796,0.1883,0.14752,0.19494,0.31096,0.22369,0.27664,0.22346,0.21402
0.12264,0.16977,0.13645,0.16445,0.32561,0.15103,0.23877,0.22537,0.1914
0.16306,0.1961,0.17891,0.19569,0.2826,0.18984,0.38839,0.23452,0.24106
0.12967,0.20453,0.14506,0.20719,0.33846,0.15874,0.19866,0.25085,0.245
0.17339,0.17408,0.16675,0.18112,0.2946,0.19904,0.42088,0.21274,0.2295
0.13987,0.17379,0.13286,0.19539,0.29324,0.1801,0.24109,0.20721,0.20331
0.13802,0.20772,0.14379,0.17948,0.29913,0.20274,0.27769,0.22912,0.22304
0.15231,0.20726,0.14591,0.1958,0.34566,0.21639,0.37683,0.22748,0.24022
0.10131,0.15357,0.094802,0.1542,0.32737,0.15035,0.19106,0.19929,0.21389
0.13342,0.17631,0.1377,0.17643,0.35323,0.20525,0.26318,0.20484,0.26508
0.15069,0.21001,0.16294,0.20122,0.30021,0.2046,0.36474,0.22602,0.26021
0.20569,0.25699,0.21839,0.30111,0.33562,0.2861,0.49104,0.32207,0.30407
0.19447,0.21209,0.19321,0.21767,0.32355,0.21701,0.57657,0.2538,0.24723
0.16934,0.22592,0.21078,0.19881,0.31629,0.24312,0.42862,0.28302,0.25434
0.077283,0.1799,0.075156,0.19153,0.32512,0.11421,0.085413,0.21095,0.21111
0.06055,0.14544,0.065772,0.14604,0.36686,0.11146,0.072477,0.19599,0.24219
0.15272,0.18692,0.17536,0.20578,0.30065,0.19617,0.37057,0.19586,0.23478
0.12939,0.16382,0.14318,0.16461,0.3237,0.19778,0.22512,0.19501,0.19448
0.17269,0.20914,0.17628,0.19371,0.30855,0.20389,0.41562,0.25821,0.21098
0.17627,0.20766,0.1791,0.19638,0.30837,0.21187,0.36386,0.21777,0.22459
0.14728,0.19881,0.16492,0.17784,0.33196,0.20988,0.32108,0.21108,0.21319
0.11459,0.18024,0.1195,0.17438,0.32157,0.15929,0.23179,0.18869,0.18707
0.14975,0.19472,0.15562,0.18355,0.3037,0.2043,0.45471,0.20696,0.21884
0.19236,0.2497,0.16681,0.23914,0.29039,0.19504,0.45836,0.30649,0.29068
0.089168,0.19702,0.092005,0.17519,0.31281,0.13846,0.21217,0.23121,0.23099
0.16397,0.213,0.1781,0.2224,0.29117,0.23798,0.42127,0.2666,0.2701
0.16984,0.1838,0.17718,0.1876,0.36764,0.1938,0.26373,0.25867,0.23454
0.14596,0.22629,0.16913,0.21208,0.28923,0.2254,0.40222,0.22977,0.24879
0.074701,0.16694,0.068796,0.17254,0.32406,0.14767,0.16066,0.19537,0.22183
0.1457,0.17004,0.13667,0.15295,0.31742,0.18368,0.24237,0.22843,0.21144
0.18257,0.21299,0.18305,0.22234,0.28843,0.23566,0.37126,0.27674,0.22979
0.15181,0.1735,0.15259,0.2216,0.30247,0.19034,0.43034,0.19855,0.21546
0.14722,0.2074,0.15048,0.1985,0.32552,0.18274,0.30081,0.29439,0.26986
0.14912,0.16597,0.15522,0.19139,0.2997,0.16511,0.47615,0.29171,0.296
0.12067,0.21923,0.11305,0.20206,0.31565,0.17357,0.22684,0.26125,0.23247
0.063508,0.22162,0.071321,0.18572,0.299,0.1237,0.16371,0.21605,0.25012
0.1121,0.1941,0.12306,0.19193,0.33365,0.15754,0.29499,0.22327,0.25538
0.078557,0.15027,0.085341,0.17364,0.30946,0.15058,0.16359,0.17267,0.19024
0.092047,0.14381,0.073068,0.1469,0.3062,0.14182,0.19914,0.15594,0.16444
0.10913,0.17397,0.1147,0.18589,0.31786,0.15495,0.23325,0.25442,0.23974
0.15021,0.23206,0.15009,0.20901,0.31516,0.18889,0.33353,0.3204,0.3289
0.16731,0.16204,0.152,0.15504,0.29512,0.20281,0.36179,0.20627,0.17926
0.14719,0.21194,0.16033,0.20976,0.29731,0.21059,0.24362,0.22353,0.22588
0.18729,0.23175,0.22142,0.22417,0.33717,0.2201,0.35696,0.24338,0.27701
0.12165,0.18054,0.12236,0.16922,0.35332,0.18182,0.24258,0.168,0.1635
0.17225,0.23439,0.19069,0.19128,0.28925,0.22078,0.34697,0.22646,0.21594
0.13692,0.17826,0.16687,0.1513,0.35694,0.20104,0.37002,0.20915,0.19527
0.031588,0.11895,0.034441,0.15875,0.30412,0.081217,0.048735,0.1954,0.22574
0.092914,0.16018,0.087055,0.17477,0.32171,0.13302,0.15243,0.16004,0.18828
0.13363,0.16536,0.14741,0.17588,0.31426,0.17719,0.25925,0.1839,0.2048
0.055214,0.16169,0.062285,0.15818,0.32179,0.1315,0.099611,0.16304,0.16062
0.1317,0.17071,0.14419,0.17489,0.31023,0.17726,0.22361,0.19144,0.20521
0.09048,0.12966,0.098628,0.14596,0.30046,0.16151,0.17532,0.17892,0.20654
0.11538,0.15307,0.13196,0.17494,0.32764,0.17342,0.26981,0.21428,0.18508
0.10199,0.18589,0.13155,0.16499,0.33244,0.18586,0.21398,0.2316,0.2133
0.14147,0.19423,0.14533,0.20668,0.30556,0.16135,0.23407,0.26788,0.23265
0.15287,0.18316,0.15784,0.1943,0.28911,0.18777,0.4947,0.25921,0.26385
0.17614,0.21621,0.18632,0.20635,0.35489,0.22806,0.37763,0.2288,0.22914
0.16992,0.22214,0.20541,0.20615,0.35663,0.23043,0.60764,0.2313,0.27682
0.11584,0.14053,0.10004,0.15256,0.32668,0.14597,0.19486,0.16163,0.20018
0.14986,0.1912,0.17117,0.20322,0.31005,0.21947,0.27982,0.24178,0.24925
0.10217,0.16844,0.089005,0.16084,0.3307,0.12372,0.12824,0.22904,0.20137
0.18756,0.19586,0.17846,0.19544,0.33951,0.20612,0.55774,0.24536,0.24626
0.078188,0.18454,0.088564,0.17001,0.31139,0.15808,0.14659,0.2287,0.25443
0.1278,0.18636,0.12345,0.18059,0.31933,0.18052,0.21217,0.20644,0.19862
0.17596,0.22188,0.15363,0.19991,0.28721,0.2536,0.40211,0.20477,0.22133
0.042609,0.14714,0.049529,0.13928,0.28345,0.10394,0.041621,0.20552,0.2187
0.11619,0.17392,0.11458,0.15469,0.30551,0.1958,0.21236,0.19793,0.16844
0.15816,0.21054,0.16486,0.19774,0.30041,0.20721,0.28313,0.23854,0.22389
0.13305,0.16775,0.12915,0.17182,0.32202,0.16679,0.27143,0.19046,0.20543
0.083541,0.15423,0.095741,0.16412,0.33644,0.12747,0.15428,0.15826,0.17214
0.14351,0.17097,0.13284,0.19926,0.29416,0.1849,0.27901,0.25484,0.22358
0.091759,0.18384,0.10433,0.17759,0.31837,0.1582,0.095926,0.22907,0.25195
0.096188,0.16065,0.084657,0.17638,0.29738,0.14825,0.18972,0.20006,0.19436
0.15012,0.1854,0.15211,0.18722,0.35306,0.20021,0.3968,0.21958,0.20448
0.18072,0.20604,0.15812,0.20122,0.29694,0.20987,0.43459,0.22916,0.19567
0.15263,0.18503,0.14404,0.18114,0.30049,0.18388,0.19624,0.17676,0.18383
0.16094,0.20591,0.15466,0.17892,0.32658,0.22362,0.35602,0.23518,0.24807
0.12783,0.15638,0.12713,0.17869,0.33067,0.16113,0.29255,0.20099,0.23252
0.065764,0.17594,0.056368,0.18702,0.32223,0.10248,0.088174,0.25071,0.20711
0.18501,0.21936,0.19827,0.19132,0.34947,0.23096,0.4666,0.21779,0.2293
0.12279,0.17957,0.13871,0.1534,0.29839,0.18439,0.23828,0.20097,0.2234
0.1436,0.1948,0.1621,0.19811,0.34668,0.22339,0.35523,0.272,0.23317
0.059753,0.18343,0.067268,0.17865,0.33986,0.11468,0.13578,0.20841,0.19635
0.13028,0.17283,0.12754,0.18483,0.32722,0.17954,0.25284,0.19173,0.19395
0.1716,0.20346,0.17705,0.2035,0.28374,0.21007,0.3773,0.27847,0.28733
0.15943,0.23056,0.17022,0.24935,0.29338,0.21654,0.35504,0.2853,0.30202
0.045979,0.12779,0.040421,0.14814,0.3296,0.11019,0.044781,0.19479,0.19627
0.13818,0.20903,0.15052,0.18865,0.34395,0.20082,0.27556,0.21782,0.2618
0.15298,0.15761,0.12484,0.17551,0.31559,0.18838,0.40382,0.18846,0.18224
0.1122,0.19269,0.11548,0.16074,0.33673,0.1768,0.13647,0.31257,0.28049
0.15307,0.20569,0.16227,0.16642,0.3221,0.18207,0.26063,0.19868,0.17647
0.18313,0.18732,0.17704,0.19436,0.33662,0.21911,0.38421,0.20546,0.25356
0.17405,0.22315,0.1805,0.22379,0.3313,0.23131,0.3395,0.29477,0.30671
0.055486,0.17879,0.05052,0.17508,0.32789,0.11166,0.094492,0.19055,0.2169
0.20589,0.2175,0.15658,0.23671,0.30557,0.19492,0.2672,0.27951,0.23593
0.17738,0.19977,0.18634,0.20413,0.33528,0.17691,0.44933,0.28667,0.24321
0.080108,0.18861,0.091416,0.16799,0.33971,0.14948,0.13795,0.19793,0.19927
0.17567,0.18606,0.16324,0.21869,0.3009,0.23062,0.44022,0.24621,0.24704
0.074336,0.21378,0.078944,0.17209,0.31341,0.15884,0.15009,0.22861,0.26014
0.12221,0.19441,0.1244,0.1812,0.31293,0.18955,0.22999,0.24171,0.24764
0.11854,0.18607,0.11854,0.19325,0.27558,0.16802,0.24034,0.26041,0.25326
0.14942,0.19705,0.15287,0.21033,0.31943,0.18601,0.24337,0.247,0.28189
0.1651,0.19078,0.18124,0.18017,0.3315,0.21941,0.33189,0.20681,0.20614
0.095503,0.15617,0.08134,0.17736,0.3208,0.16821,0.11385,0.17783,0.1743
0.09655,0.14686,0.10185,0.15477,0.33001,0.15861,0.16399,0.1739,0.14501
0.13975,0.15632,0.15577,0.17239,0.29719,0.19823,0.37774,0.19051,0.20726
0.15504,0.20102,0.13254,0.20242,0.33501,0.18665,0.24282,0.22479,0.24247
0.11521,0.1772,0.1294,0.17762,0.32616,0.18317,0.25485,0.19056,0.20421
0.17632,0.22465,0.21355,0.23369,0.30588,0.24573,0.38254,0.2229,0.24227
0.057998,0.16682,0.043076,0.15038,0.31701,0.097231,0.087881,0.18251,0.2058
0.12737,0.2078,0.14674,0.21088,0.31168,0.17101,0.19954,0.29112,0.28639
0.073341,0.1538,0.073138,0.15839,0.32063,0.12106,0.1267,0.24052,0.23565
0.21054,0.24081,0.1921,0.23778,0.30309,0.21068,0.42556,0.28742,0.32041
0.1966,0.24865,0.1975,0.23135,0.32311,0.22048,0.48189,0.33336,0.29615
0.16309,0.21486,0.17338,0.21165,0.30382,0.19733,0.41727,0.22888,0.24332
0.13056,0.17586,0.15458,0.20764,0.31677,0.20188,0.24658,0.1885,0.18576
0.16212,0.17611,0.14298,0.17388,0.30232,0.19831,0.26526,0.19953,0.19449
0.17213,0.20896,0.18077,0.19604,0.30635,0.179,0.29897,0.21738,0.22623
0.13497,0.16539,0.1217,0.16009,0.34865,0.17326,0.24403,0.19682,0.17988
0.173,0.21675,0.17442,0.23027,0.32418,0.2106,0.47868,0.25687,0.26257
0.16163,0.2078,0.118,0.20931,0.31129,0.18692,0.27705,0.33342,0.33564
0.10013,0.14778,0.10862,0.14139,0.29828,0.1772,0.18038,0.15672,0.18001
0.12879,0.1953,0.13012,0.18275,0.337,0.15626,0.31225,0.20297,0.22663
0.1715,0.21732,0.15531,0.19968,0.30835,0.21969,0.35471,0.22048,0.23577
0.080374,0.16069,0.088604,0.15068,0.32834,0.12214,0.088566,0.18187,0.16674
0.088342,0.19689,0.094783,0.20104,0.29914,0.15131,0.16898,0.23083,0.24972
0.11762,0.18495,0.13375,0.17093,0.2974,0.16232,0.23708,0.19209,0.19768
0.13401,0.176,0.11867,0.18026,0.333,0.1781,0.2677,0.20272,0.20193
0.16691,0.21366,0.19607,0.1972,0.29739,0.20848,0.31296,0.28834,0.27342
0.18155,0.21615,0.19236,0.20022,0.31896,0.23718,0.36801,0.27786,0.21499
0.18878,0.20988,0.17598,0.21687,0.3616,0.23173,0.67188,0.25513,0.24815
0.089854,0.1777,0.082205,0.18574,0.30909,0.13576,0.15822,0.22523,0.2202
0.059488,0.15099,0.066145,0.13758,0.30461,0.093387,0.083497,0.16773,0.18359
0.095465,0.15798,0.10557,0.18928,0.32464,0.13274,0.2161,0.19962,0.20047
0.091763,0.16527,0.089469,0.1474,0.31708,0.14328,0.19954,0.18172,0.1517
0.17935,0.21327,0.20085,0.21147,0.31353,0.25713,0.42913,0.25279,0.25565
0.17395,0.21768,0.16869,0.19759,0.32602,0.21451,0.39399,0.22786,0.23439
0.17799,0.20585,0.15915,0.20493,0.31684,0.21494,0.37346,0.23076,0.23393
0.12367,0.16766,0.12392,0.15154,0.30022,0.16829,0.22144,0.18075,0.17304
0.1727,0.22282,0.15604,0.21375,0.30204,0.18942,0.39051,0.26045,0.27567
0.16874,0.20342,0.13629,0.21301,0.347,0.22938,0.35433,0.31523,0.25954
0.16043,0.21181,0.15097,0.22367,0.34523,0.17324,0.29545,0.21823,0.2174
0.18558,0.20889,0.18601,0.19911,0.31763,0.24272,0.47918,0.26117,0.22991
0.16264,0.21472,0.16061,0.23317,0.32746,0.18696,0.34978,0.26374,0.24437
0.1688,0.16771,0.1823,0.18668,0.32739,0.23318,0.39827,0.19669,0.25369
0.1388,0.21278,0.143,0.20299,0.29434,0.17909,0.25279,0.21901,0.20633
0.17555,0.19374,0.1757,0.18415,0.28343,0.20442,0.3755,0.24111,0.19931
0.13188,0.18323,0.15754,0.16119,0.30818,0.16285,0.28003,0.22028,0.24163
0.18078,0.22139,0.17411,0.21,0.29952,0.21735,0.33215,0.23931,0.25963
0.10733,0.18804,0.10714,0.18474,0.30339,0.14048,0.24383,0.25837,0.23434
0.14419,0.18123,0.13716,0.15463,0.31565,0.17541,0.27133,0.19371,0.18093
0.14098,0.19456,0.12399,0.20064,0.35424,0.18674,0.30483,0.22798,0.2139
0.18044,0.25083,0.19889,0.21692,0.33711,0.25956,0.50043,0.25213,0.26177
0.18959,0.2283,0.16199,0.22619,0.32173,0.23418,0.433,0.2554,0.25765
0.11239,0.14114,0.10604,0.15498,0.32404,0.15044,0.18675,0.17699,0.15753
0.15313,0.2071,0.15352,0.21374,0.32002,0.20133,0.40061,0.23006,0.23691
0.069251,0.1942,0.062903,0.15725,0.31583,0.12548,0.14712,0.21421,0.23306
0.158,0.21272,0.15043,0.20601,0.32766,0.20525,0.27184,0.31578,0.2775
0.1476,0.23571,0.16936,0.24531,0.30346,0.22925,0.45193,0.27198,0.23227
0.10762,0.18215,0.091112,0.17391,0.31801,0.16763,0.21153,0.20901,0.17617
0.16184,0.18932,0.16572,0.20697,0.32665,0.20989,0.35739,0.24394,0.24007
0.15678,0.17519,0.13056,0.18083,0.32638,0.15915,0.22339,0.19998,0.22602
0.16805,0.21952,0.1529,0.19236,0.29387,0.21428,0.35319,0.23722,0.23849
0.068729,0.15378,0.055047,0.17385,0.29474,0.12365,0.1106,0.23081,0.21834
0.1156,0.14981,0.10423,0.17524,0.32921,0.16272,0.1737,0.21937,0.22454
0.16587,0.19947,0.13614,0.18793,0.32446,0.20714,0.27179,0.2192,0.21225
0.11855,0.18945,0.11821,0.17316,0.29656,0.15704,0.19604,0.18222,0.19712
0.075803,0.15659,0.087507,0.20815,0.3131,0.12407,0.18321,0.26214,0.24325
0.12628,0.19416,0.1406,0.17171,0.32346,0.17546,0.25206,0.24035,0.26522
0.10968,0.17595,0.11141,0.17885,0.30998,0.1649,0.19861,0.23676,0.23294
0.10287,0.19009,0.09749,0.17806,0.31519,0.14778,0.1538,0.23329,0.19857
0.16752,0.18233,0.16714,0.18553,0.30642,0.21081,0.32345,0.23744,0.19584
0.12986,0.15889,0.12109,0.18133,0.29724,0.15458,0.27266,0.2033,0.17985
0.16327,0.19271,0.13379,0.20327,0.30872,0.23939,0.3527,0.25265,0.25753
0.17551,0.21134,0.17989,0.17875,0.3132,0.25782,0.32778,0.25071,0.27102
0.13263,0.17011,0.11971,0.18293,0.31302,0.18849,0.27431,0.16657,0.17271
0.16269,0.22276,0.15239,0.19395,0.32764,0.21415,0.43104,0.25177,0.23783
0.15326,0.22086,0.12962,0.20349,0.31896,0.21904,0.30235,0.24471,0.24093
0.14576,0.20244,0.11996,0.20275,0.3496,0.17342,0.2574,0.20504,0.1904
0.12139,0.17512,0.1263,0.17631,0.30603,0.1639,0.24729,0.21621,0.1989
0.16553,0.20551,0.15993,0.16529,0.35005,0.21783,0.30278,0.21415,0.18272
0.11414,0.19934,0.11916,0.18335,0.31914,0.18938,0.22596,0.23026,0.25387
0.10875,0.15575,0.14236,0.17518,0.31846,0.17923,0.32713,0.1934,0.19042
0.10521,0.17449,0.084497,0.18936,0.33994,0.14917,0.23985,0.26141,0.23901
0.12397,0.16473,0.11857,0.16619,0.27816,0.16907,0.24079,0.24205,0.22857
0.21589,0.2342,0.20766,0.22398,0.29896,0.25635,0.41849,0.32809,0.29571
0.17335,0.24108,0.17936,0.25438,0.33662,0.18907,0.42796,0.25616,0.24333
0.087407,0.19257,0.095385,0.17003,0.29978,0.16313,0.17643,0.22706,0.24209
0.18784,0.17656,0.16673,0.18449,0.27819,0.23085,0.33009,0.2162,0.20779
0.19338,0.22286,0.19983,0.24028,0.3311,0.25037,0.42696,0.27229,0.24199
0.074953,0.13886,0.075133,0.16534,0.3253,0.1301,0.13838,0.14193,0.14865
0.13297,0.18288,0.14557,0.19359,0.30829,0.19211,0.26259,0.19772,0.23498
0.14622,0.19292,0.15039,0.16435,0.30402,0.19141,0.33224,0.19971,0.21199
0.12433,0.17003,0.1143,0.16963,0.29338,0.14252,0.21175,0.21971,0.21796
0.067636,0.22669,0.086,0.19985,0.32553,0.13384,0.16334,0.24943,0.26202
0.067621,0.15529,0.069186,0.16584,0.33362,0.12469,0.12062,0.18891,0.18179
0.12007,0.19183,0.14869,0.1919,0.30578,0.18905,0.26029,0.1659,0.20669
0.15185,0.19126,0.14715,0.1662,0.31615,0.21584,0.28667,0.2317,0.263
0.14681,0.18676,0.14431,0.21019,0.32793,0.17182,0.30711,0.22841,0.23128
0.21292,0.22651,0.18185,0.23022,0.33866,0.25939,0.71042,0.26024,0.24416
0.16235,0.21905,0.16204,0.20227,0.30237,0.18315,0.35059,0.26533,0.23839
0.20646,0.21598,0.17601,0.19873,0.29497,0.23754,0.32213,0.27907,0.2933
0.16156,0.17491,0.15041,0.18396,0.33475,0.1678,0.25333,0.2294,0.25877
0.19675,0.20584,0.19765,0.21508,0.30972,0.25234,0.4691,0.26022,0.27001
0.12295,0.16609,0.12146,0.17962,0.31713,0.1672,0.22186,0.21006,0.21657
0.15637,0.2332,0.15576,0.22796,0.32508,0.22341,0.33104,0.27378,0.27635
0.12326,0.15202,0.12094,0.14954,0.33144,0.15345,0.44829,0.17495,0.1846
0.12398,0.17962,0.13594,0.19397,0.30528,0.22706,0.27965,0.21891,0.19861
0.13305,0.20295,0.13275,0.17262,0.32874,0.14837,0.21993,0.20705,0.24689
0.12686,0.18128,0.10623,0.1757,0.3613,0.17116,0.19229,0.25066,0.23027
0.15005,0.18544,0.10902,0.1597,0.36266,0.16089,0.2622,0.17721,0.16975
0.084174,0.13391,0.085546,0.14932,0.31859,0.12952,0.11071,0.16936,0.16163
0.16985,0.19832,0.17996,0.21618,0.32908,0.2171,0.39155,0.28124,0.28513
0.14969,0.21323,0.17518,0.2468,0.3239,0.215,0.28637,0.24501,0.22391
0.095985,0.16946,0.092174,0.151,0.30454,0.14135,0.16685,0.14198,0.16957
0.19239,0.20683,0.18409,0.20719,0.32755,0.24636,0.46512,0.2471,0.23014
0.18936,0.2016,0.1977,0.18872,0.31844,0.20696,0.40735,0.21788,0.23672
0.14809,0.18964,0.13185,0.19084,0.33046,0.20193,0.35376,0.24586,0.23706
0.10118,0.18883,0.09018,0.18636,0.32537,0.12559,0.17049,0.17201,0.196
0.15263,0.19748,0.16228,0.18349,0.31616,0.22771,0.40865,0.21269,0.25906
0.13627,0.15614,0.14596,0.18075,0.32544,0.20977,0.27107,0.2231,0.20935
0.1721,0.22043,0.16258,0.1937,0.329,0.21621,0.36476,0.30985,0.24511
0.065765,0.1694,0.060188,0.18513,0.3388,0.12325,0.11013,0.22771,0.22893
0.1116,0.18363,0.089499,0.1901,0.32567,0.15995,0.15716,0.24363,0.22246
0.084877,0.17081,0.092457,0.1718,0.28991,0.14286,0.16243,0.18317,0.19752
0.12574,0.20857,0.13373,0.21226,0.3346,0.1847,0.22583,0.22134,0.22365
0.16662,0.19346,0.15137,0.18359,0.34804,0.19077,0.3187,0.27171,0.28228
0.13364,0.18159,0.13774,0.17879,0.31956,0.17259,0.33527,0.23382,0.21641
0.13113,0.18481,0.13002,0.16622,0.34941,0.17249,0.42751,0.23244,0.21526
0.087065,0.14658,0.095835,0.14421,0.32947,0.13331,0.13399,0.16272,0.16274
0.18197,0.19784,0.18389,0.20538,0.30906,0.19419,0.38504,0.24243,0.2452
0.12652,0.16214,0.10737,0.1647,0.28006,0.15053,0.1753,0.22689,0.21362
0.12355,0.15827,0.11635,0.16411,0.33002,0.17038,0.25102,0.23498,0.23543
0.13987,0.17849,0.13309,0.18057,0.351,0.18929,0.28174,0.23831,0.22489
0.12643,0.15574,0.10166,0.16963,0.32999,0.16455,0.20423,0.15596,0.15525
0.19438,0.22652,0.16098,0.22317,0.3026,0.26359,0.4337,0.26917,0.26333
0.15916,0.21873,0.14467,0.21974,0.33838,0.20394,0.26302,0.25636,0.26963
0.16285,0.21924,0.16165,0.19148,0.31278,0.2244,0.52057,0.25182,0.236
0.096141,0.1623,0.10741,0.18454,0.31753,0.16471,0.15597,0.31391,0.28154
0.10059,0.18051,0.10463,0.21206,0.30905,0.1602,0.23777,0.21363,0.21869
0.14363,0.1782,0.13037,0.18103,0.29229,0.16401,0.28419,0.18477,0.21174
0.11668,0.19746,0.11546,0.19943,0.3191,0.13706,0.23621,0.22677,0.27761
0.081183,0.19209,0.086707,0.1691,0.32762,0.1404,0.21208,0.23328,0.19284
0.16214,0.20396,0.13717,0.19519,0.36456,0.22748,0.23778,0.21278,0.22569
0.069081,0.16115,0.077004,0.1648,0.34958,0.1697,0.13319,0.21362,0.20522
0.17237,0.19328,0.17298,0.20906,0.31289,0.17806,0.39938,0.26354,0.24168
0.082289,0.2074,0.078112,0.18302,0.3203,0.13637,0.21703,0.2389,0.22646
0.041953,0.16198,0.046786,0.17598,0.34075,0.11643,0.11722,0.19166,0.21227
0.10271,0.18151,0.11902,0.17194,0.30644,0.14935,0.19054,0.23282,0.22512
0.16092,0.19591,0.15377,0.19007,0.33688,0.21012,0.34467,0.21468,0.2142
0.14246,0.18994,0.13756,0.20173,0.28902,0.17708,0.35116,0.1999,0.23126
0.16228,0.2039,0.15997,0.19562,0.29277,0.22819,0.34189,0.24226,0.23431
0.072595,0.18664,0.069423,0.18858,0.32449,0.12755,0.12633,0.17048,0.20368
0.13566,0.16894,0.14152,0.18565,0.3076,0.16805,0.22853,0.20653,0.21715
0.058573,0.15856,0.053311,0.16475,0.30193,0.11507,0.088648,0.17282,0.20932
0.15491,0.18742,0.13088,0.19952,0.31259,0.18945,0.29447,0.19936,0.19101
0.14222,0.16656,0.1611,0.20037,0.31299,0.189,0.3151,0.23411,0.27828
0.16066,0.21841,0.14753,0.19836,0.34053,0.19563,0.33391,0.25327,0.2394
0.14907,0.17836,0.14449,0.18717,0.33378,0.20781,0.5157,0.22839,0.25158
0.16535,0.18961,0.15167,0.18689,0.34951,0.20969,0.36681,0.23477,0.21698
0.15523,0.2037,0.1634,0.18733,0.31411,0.20722,0.45245,0.25724,0.23597
0.079887,0.15904,0.092682,0.18666,0.36635,0.15901,0.24351,0.22006,0.21669
0.11689,0.16554,0.13334,0.16901,0.3105,0.16645,0.20268,0.25888,0.24086
0.099562,0.16743,0.078437,0.19751,0.36444,0.13283,0.18699,0.19314,0.2088
0.20448,0.20119,0.1958,0.21249,0.32862,0.25927,0.52561,0.25568,0.25687
0.079508,0.2027,0.10146,0.16814,0.32713,0.13526,0.13761,0.24151,0.22171
0.20798,0.25268,0.18822,0.23074,0.33407,0.22974,0.38585,0.31073,0.26715
0.1595,0.17472,0.1472,0.20161,0.32979,0.22197,0.36857,0.20987,0.21618
0.070634,0.18082,0.078082,0.20537,0.31667,0.14499,0.20337,0.28297,0.25561
0.077951,0.14216,0.073277,0.14242,0.34947,0.13027,0.11089,0.15634,0.17307
0.065807,0.19344,0.054877,0.18916,0.29554,0.10391,0.13711,0.25698,0.24703
0.13314,0.17423,0.10993,0.15765,0.27505,0.15202,0.2783,0.22892,0.24587
0.097752,0.15382,0.10017,0.15912,0.32266,0.14622,0.31201,0.15925,0.19839
0.16494,0.18418,0.1661,0.18808,0.32932,0.22986,0.35261,0.25907,0.26156
0.19327,0.21377,0.17258,0.21712,0.29772,0.21644,0.32566,0.24603,0.2396
0.16831,0.21661,0.16794,0.22457,0.3153,0.21453,0.57607,0.24565,0.23746
0.11974,0.16862,0.12687,0.16854,0.30114,0.20915,0.32211,0.21076,0.20207
0.14364,0.1881,0.13263,0.20318,0.34629,0.1997,0.32897,0.25344,0.25167
0.12327,0.20531,0.112,0.17444,0.33926,0.15171,0.26432,0.23308,0.24632
0.19936,0.2562,0.17452,0.23203,0.33236,0.21346,0.29523,0.27946,0.25645
0.18309,0.19736,0.16158,0.19854,0.28932,0.21092,0.36769,0.2615,0.23869
0.15563,0.21671,0.17941,0.22611,0.33086,0.19052,0.30024,0.24205,0.21499
0.194,0.228,0.2008,0.21629,0.34047,0.21518,0.40583,0.25027,0.23733
0.12634,0.19849,0.12464,0.16875,0.32149,0.15036,0.19262,0.21656,0.22357
0.1809,0.20859,0.16303,0.19525,0.31568,0.22894,0.39001,0.24606,0.24511
0.12946,0.15986,0.13189,0.18413,0.32534,0.18772,0.23168,0.21203,0.17859
0.17723,0.22673,0.16832,0.23749,0.31628,0.19616,0.54859,0.27557,0.25188
0.083635,0.17288,0.071534,0.16738,0.30375,0.11877,0.13543,0.22259,0.21064
0.13302,0.17347,0.13489,0.19959,0.33485,0.15216,0.36788,0.26157,0.28146
0.075535,0.14383,0.065383,0.15284,0.32133,0.11726,0.10923,0.22937,0.20422
0.093803,0.16073,0.10425,0.15105,0.3117,0.14009,0.11463,0.27869,0.26334
0.14102,0.17904,0.13393,0.20212,0.34056,0.17545,0.33047,0.21424,0.18682
0.062817,0.16873,0.07044,0.17054,0.32444,0.10986,0.12637,0.24586,0.23793
0.12978,0.14089,0.14757,0.20446,0.30797,0.16626,0.32231,0.17274,0.16965
0.12504,0.16475,0.13511,0.18883,0.34006,0.2061,0.2555,0.23628,0.24022
0.12684,0.14648,0.107,0.14784,0.3158,0.15654,0.2469,0.2138,0.22406
0.18034,0.20547,0.14922,0.22649,0.3527,0.21384,0.4894,0.21514,0.25992
0.12456,0.15452,0.10925,0.18862,0.34207,0.14495,0.17184,0.22305,0.21695
0.19121,0.19067,0.1393,0.19731,0.29149,0.20562,0.30256,0.22722,0.26144
0.18891,0.27531,0.19997,0.27826,0.34161,0.25947,0.49275,0.30327,0.26194
0.15557,0.172,0.12992,0.22344,0.28988,0.20638,0.30013,0.20615,0.22214
0.066193,0.13511,0.074271,0.14661,0.30447,0.1217,0.065323,0.18553,0.19773
0.065563,0.15119,0.072321,0.17977,0.33669,0.14924,0.14015,0.23178,0.22985
0.19109,0.21957,0.19021,0.20751,0.3319,0.22292,0.37657,0.20255,0.21618
0.073926,0.19555,0.078246,0.17376,0.32486,0.11456,0.1531,0.27876,0.26922
0.082043,0.14394,0.075354,0.17243,0.3338,0.16143,0.15669,0.20896,0.24125
0.061754,0.19429,0.065891,0.17638,0.3053,0.1333,0.1422,0.24836,0.2605
0.18457,0.21805,0.204,0.2098,0.31142,0.21897,0.3908,0.27086,0.26148
0.15858,0.16798,0.14957,0.19461,0.29774,0.20728,0.36264,0.20382,0.19952
0.13225,0.217,0.12712,0.20314,0.30096,0.18189,0.24327,0.23293,0.24454
0.081973,0.16226,0.077926,0.1863,0.32964,0.1297,0.17263,0.2557,0.21894
0.092751,0.17387,0.081728,0.16327,0.28177,0.15626,0.25976,0.24178,0.22441
0.13306,0.15618,0.11592,0.18557,0.3535,0.16613,0.26206,0.16972,0.19091
0.08478,0.16491,0.071584,0.16996,0.31971,0.13134,0.18599,0.2143,0.2012
0.089002,0.1575,0.09991,0.18938,0.33317,0.15908,0.13686,0.20971,0.22202
0.075842,0.17173,0.10106,0.1483,0.33339,0.1448,0.16156,0.21328,0.2084
0.15538,0.20993,0.16057,0.21483,0.3051,0.20004,0.33041,0.25491,0.25538
0.17648,0.1992,0.14828,0.21396,0.3052,0.19552,0.33749,0.23767,0.2467
0.12416,0.16455,0.139,0.1599,0.31568,0.15476,0.36785,0.18842,0.1837
0.10381,0.2457,0.10205,0.19165,0.28794,0.17867,0.20448,0.28163,0.25387
0.094292,0.19084,0.11988,0.17757,0.35183,0.17895,0.22533,0.25561,0.25076
0.068174,0.14766,0.07075,0.13994,0.30056,0.12132,0.084152,0.21823,0.18453
0.092893,0.14638,0.10071,0.16057,0.32058,0.13619,0.078756,0.20664,0.24689
0.12372,0.22772,0.10013,0.20028,0.31978,0.14651,0.23119,0.27607,0.28722
0.13051,0.1863,0.15482,0.19409,0.2953,0.17353,0.26332,0.24228,0.25701
0.13056,0.1808,0.11335,0.1617,0.29929,0.20711,0.43219,0.19989,0.2099
0.18438,0.20615,0.17316,0.1768,0.29948,0.24036,0.49466,0.23795,0.18425
0.059198,0.19348,0.057602,0.19371,0.31316,0.13554,0.13828,0.23143,0.21694
0.15239,0.18664,0.14491,0.19028,0.31074,0.19284,0.30488,0.26612,0.238
0.15562,0.18153,0.17344,0.20895,0.30057,0.20006,0.3661,0.21203,0.23214
0.11628,0.16533,0.14638,0.1698,0.29767,0.17752,0.42856,0.22073,0.19526
0.12985,0.18302,0.1396,0.17578,0.29768,0.19185,0.25322,0.22999,0.1992
0.18622,0.21781,0.20482,0.22473,0.28077,0.22183,0.50609,0.25447,0.2551
0.18353,0.21684,0.17564,0.24632,0.35121,0.25111,0.49219,0.24845,0.25511
0.19251,0.19572,0.17253,0.20677,0.30907,0.20706,0.36799,0.18971,0.20851
0.062933,0.13323,0.034975,0.13038,0.32136,0.10273,0.067547,0.15029,0.17202
0.12993,0.16316,0.11765,0.16372,0.3275,0.16574,0.26145,0.17752,0.22285
0.11009,0.16503,0.12728,0.16369,0.33966,0.17384,0.24045,0.1878,0.21755
0.20908,0.22915,0.2007,0.22439,0.33541,0.23111,0.52683,0.27242,0.24163
0.064544,0.16401,0.063701,0.16946,0.32103,0.11235,0.14581,0.2184,0.21975
0.080082,0.1596,0.080124,0.15269,0.31361,0.1323,0.14463,0.16231,0.1617
0.15507,0.17355,0.13967,0.16094,0.34612,0.20676,0.29,0.20036,0.2192
0.15793,0.1791,0.1588,0.19734,0.3635,0.23416,0.31621,0.24502,0.27927
0.17497,0.19399,0.16639,0.18321,0.35401,0.21305,0.33498,0.22514,0.20293
0.081675,0.15823,0.075411,0.14662,0.33604,0.10807,0.10334,0.15281,0.17784
0.18393,0.1866,0.20298,0.2287,0.35195,0.22063,0.36146,0.28099,0.25431
0.1612,0.16459,0.13564,0.19076,0.34624,0.20306,0.3898,0.22458,0.21323
0.14695,0.19284,0.16606,0.20693,0.29855,0.21368,0.28698,0.23545,0.24582
0.083145,0.16523,0.086111,0.18497,0.28259,0.13402,0.14682,0.21552,0.23106
0.099982,0.17794,0.10993,0.17858,0.30309,0.13636,0.23809,0.20142,0.25473
0.065136,0.14583,0.064627,0.14682,0.29069,0.14346,0.073347,0.19114,0.21401
0.1521,0.16275,0.13803,0.18708,0.30926,0.20373,0.21419,0.24221,0.19827
0.13946,0.19634,0.12403,0.19227,0.32648,0.18617,0.21422,0.23496,0.26969
0.16513,0.18942,0.14312,0.1821,0.38306,0.20812,0.39919,0.22094,0.24228
0.070671,0.15535,0.087455,0.16656,0.29759,0.14125,0.10358,0.2255,0.20907
0.1869,0.20532,0.16131,0.21203,0.31387,0.21434,0.33549,0.28888,0.2736
0.18035,0.19745,0.16766,0.19395,0.3038,0.21434,0.36049,0.21686,0.24837
0.10485,0.1971,0.080403,0.18321,0.27251,0.15533,0.19386,0.24195,0.2711
0.20108,0.22202,0.22595,0.22237,0.34154,0.24285,0.47709,0.29086,0.27565
0.16351,0.2112,0.17237,0.21433,0.3143,0.18698,0.3622,0.22394,0.25884
0.1107,0.13594,0.12097,0.16792,0.28751,0.14516,0.26294,0.18311,0.20042
0.16296,0.20616,0.15284,0.17153,0.32916,0.22367,0.45107,0.26178,0.27655
0.12523,0.19744,0.13477,0.20951,0.29643,0.19322,0.2383,0.24853,0.21839
0.18569,0.22374,0.18547,0.22827,0.29982,0.22884,0.43326,0.24719,0.21484
0.10723,0.16709,0.091799,0.17535,0.33082,0.14175,0.17909,0.20153,0.21632
0.14755,0.18564,0.14233,0.16443,0.28587,0.17598,0.26897,0.27404,0.26422
0.15577,0.22038,0.15004,0.19175,0.3041,0.20759,0.33897,0.25759,0.2669
0.15506,0.20421,0.14694,0.1682,0.32238,0.2087,0.34982,0.23522,0.20815
0.13972,0.20105,0.13616,0.23245,0.3647,0.16814,0.27681,0.31898,0.28386
0.16571,0.21315,0.1565,0.20676,0.28634,0.22763,0.36496,0.22234,0.2317
0.080044,0.18072,0.08935,0.18922,0.33141,0.1567,0.21308,0.24669,0.22129
0.15793,0.1997,0.16422,0.19545,0.31429,0.16655,0.26022,0.22544,0.24648
0.10002,0.15895,0.087306,0.17485,0.33048,0.13366,0.20062,0.2245,0.21867
0.13297,0.22356,0.15823,0.20896,0.28205,0.20218,0.32976,0.22463,0.25672
0.15174,0.18104,0.159,0.18519,0.32809,0.20155,0.30555,0.22695,0.22975
0.17188,0.16237,0.1701,0.16064,0.3202,0.21693,0.40365,0.21509,0.22274
0.17695,0.19587,0.14766,0.19556,0.31795,0.21703,0.29911,0.24942,0.25914
0.16802,0.21818,0.16596,0.18206,0.2696,0.21569,0.43335,0.23642,0.21907
0.14244,0.19364,0.14209,0.16959,0.31294,0.16021,0.25043,0.20971,0.23107
0.11953,0.16854,0.13083,0.20668,0.33748,0.17309,0.2364,0.22941,0.24026
0.13276,0.21415,0.14281,0.19746,0.28804,0.21377,0.34441,0.25352,0.32312
0.12273,0.19174,0.1396,0.1695,0.32127,0.1971,0.25994,0.21663,0.23481
0.15918,0.20656,0.16478,0.19691,0.31801,0.20803,0.4009,0.28265,0.27175
0.13655,0.16868,0.13436,0.19433,0.29846,0.202,0.30582,0.18331,0.19159
0.077043,0.17384,0.09609,0.1522,0.36269,0.16201,0.14811,0.18019,0.17282
0.1637,0.22684,0.17698,0.24432,0.34784,0.22078,0.46876,0.28619,0.29175
0.08054,0.16508,0.06914,0.16039,0.29128,0.14967,0.030052,0.1902,0.20472
0.15558,0.18194,0.13605,0.20382,0.27019,0.18903,0.27969,0.26694,0.24791
0.16719,0.18183,0.15301,0.2024,0.30076,0.22241,0.34353,0.27563,0.24355
0.1597,0.22503,0.14643,0.18599,0.32062,0.1815,0.35767,0.25471,0.24217
0.12771,0.17478,0.10931,0.15829,0.3018,0.17992,0.23997,0.22719,0.24667
0.11712,0.18201,0.11759,0.17869,0.29407,0.14964,0.22167,0.22961,0.23553
0.09379,0.17436,0.098968,0.16636,0.32787,0.14591,0.14773,0.17792,0.20529
0.11128,0.15716,0.11731,0.16245,0.31935,0.18373,0.21625,0.20464,0.20201
0.084151,0.1554,0.10062,0.17987,0.32549,0.16302,0.18904,0.19617,0.19052
0.13237,0.18863,0.13377,0.17435,0.31495,0.16643,0.23397,0.20146,0.20749
0.17821,0.22209,0.16832,0.22611,0.29694,0.21793,0.42063,0.25205,0.23916
0.13595,0.18699,0.15069,0.15811,0.31841,0.17963,0.30686,0.26839,0.24864
0.17232,0.1713,0.16639,0.18665,0.27818,0.20255,0.38998,0.19001,0.22644
0.10237,0.16621,0.10074,0.17919,0.33725,0.15186,0.19821,0.20034,0.20766
0.18486,0.22852,0.17669,0.21528,0.28508,0.2426,0.37727,0.26931,0.27346
0.11577,0.15814,0.13359,0.1528,0.30991,0.16776,0.1996,0.17095,0.16754
0.067216,0.1436,0.055436,0.1399,0.35167,0.12904,0.089374,0.17192,0.16857
0.1048,0.1844,0.10934,0.19438,0.31587,0.13694,0.166,0.20767,0.23855
0.087227,0.18829,0.081227,0.19144,0.30394,0.14844,0.13169,0.22013,0.22248
0.13829,0.22353,0.17011,0.22958,0.28489,0.2117,0.3821,0.25093,0.22763
0.091391,0.18374,0.091961,0.16823,0.31954,0.17629,0.21013,0.28075,0.22759
0.11596,0.18611,0.14969,0.18142,0.29036,0.15845,0.33858,0.21694,0.19517
0.064235,0.15887,0.076345,0.18888,0.33711,0.1238,0.11612,0.20709,0.23527
0.13763,0.18362,0.12389,0.17952,0.35646,0.16422,0.23207,0.21505,0.20244
0.14992,0.2072,0.16022,0.21642,0.32415,0.18832,0.27421,0.2262,0.25843
0.19527,0.20246,0.16881,0.23566,0.3171,0.22503,0.34085,0.25844,0.27293
0.16853,0.1835,0.18748,0.22862,0.33903,0.22899,0.40892,0.21595,0.19934
0.15634,0.19814,0.14065,0.17734,0.30822,0.17238,0.30643,0.21153,0.19621
0.10225,0.17019,0.096424,0.17142,0.33693,0.13962,0.1677,0.19814,0.19589
0.18603,0.20665,0.20447,0.24369,0.26549,0.23145,0.37698,0.27474,0.26331
0.13818,0.20379,0.1625,0.22304,0.28647,0.20926,0.39615,0.21951,0.2107
0.15629,0.20214,0.14777,0.21294,0.31089,0.19457,0.30538,0.23776,0.20645
0.13599,0.18071,0.16307,0.18922,0.32261,0.18891,0.49913,0.23569,0.23974
0.1187,0.1837,0.13749,0.19278,0.34456,0.18783,0.24378,0.22298,0.24084
0.1643,0.23652,0.16385,0.28209,0.30191,0.23556,0.47051,0.27259,0.25502
0.062571,0.14419,0.065551,0.14082,0.30144,0.085268,0.088965,0.16508,0.17201
0.13633,0.19828,0.15962,0.18994,0.32481,0.19547,0.55323,0.23466,0.24222
0.089056,0.19822,0.092869,0.19986,0.30951,0.12127,0.15251,0.25569,0.25695
0.13826,0.22264,0.12545,0.19341,0.30687,0.18546,0.27373,0.25851,0.24383
0.13859,0.22297,0.14867,0.19078,0.33286,0.19429,0.29709,0.24297,0.23088
0.21117,0.2632,0.24343,0.22523,0.32237,0.24113,0.43122,0.27188,0.29515
0.14189,0.19873,0.11157,0.18328,0.32751,0.18015,0.27045,0.20637,0.20057
0.10626,0.20262,0.10812,0.1682,0.3275,0.16537,0.18394,0.19295,0.20971
0.12011,0.20383,0.10502,0.19102,0.32801,0.16136,0.18836,0.22477,0.23664
0.21104,0.21598,0.1776,0.22764,0.31991,0.21367,0.43039,0.25866,0.25622
0.16953,0.21847,0.17129,0.21272,0.28254,0.20871,0.29151,0.29632,0.29623
0.15244,0.18921,0.14438,0.18894,0.2783,0.18439,0.28212,0.1998,0.20646
0.12007,0.14433,0.095763,0.1619,0.32864,0.14523,0.26574,0.1697,0.1894
0.1528,0.19453,0.14643,0.22788,0.29273,0.20651,0.33008,0.26857,0.25629
0.20871,0.19671,0.15326,0.19012,0.3273,0.20279,0.40261,0.26469,0.27383
0.18036,0.26353,0.21023,0.22021,0.34834,0.21408,0.39934,0.30889,0.29381
0.074483,0.17458,0.072465,0.15364,0.31186,0.12854,0.11223,0.19974,0.21724
0.13043,0.18527,0.12783,0.17132,0.33459,0.16582,0.23898,0.19718,0.21276
0.038144,0.13674,0.033614,0.1479,0.31391,0.070948,0.049599,0.1741,0.15711
0.17628,0.1972,0.15735,0.19266,0.33849,0.21621,0.54702,0.24684,0.21884
0.085077,0.15456,0.095384,0.15804,0.29776,0.14531,0.1486,0.22019,0.2355
0.16299,0.2125,0.15559,0.19156,0.32287,0.20968,0.28657,0.27022,0.2464
0.080799,0.16145,0.076935,0.16622,0.30065,0.13508,0.17977,0.19155,0.21138
0.21426,0.25917,0.23428,0.26039,0.31927,0.24938,0.43402,0.26979,0.26376
0.11415,0.18735,0.094555,0.19886,0.30626,0.16174,0.19705,0.18757,0.19136
0.15759,0.1969,0.14862,0.18058,0.33045,0.17439,0.36013,0.20818,0.22684
0.14807,0.21525,0.14266,0.19541,0.3104,0.20555,0.32557,0.23274,0.23181
0.19633,0.20128,0.17636,0.21487,0.32878,0.22281,0.40855,0.21508,0.23461
0.10043,0.17459,0.11331,0.17072,0.27065,0.14877,0.19403,0.18583,0.19803
0.19906,0.23356,0.20759,0.22049,0.29062,0.28267,0.47806,0.28773,0.26088
0.15252,0.20062,0.13842,0.1958,0.32532,0.15871,0.3857,0.20929,0.20328
0.18588,0.23999,0.16665,0.21817,0.32613,0.20301,0.48244,0.24885,0.24179
0.082677,0.20167,0.10273,0.15337,0.28701,0.14906,0.20544,0.1926,0.20623
0.16052,0.20258,0.13218,0.19181,0.31952,0.2019,0.2802,0.22539,0.23214
0.11236,0.18024,0.10331,0.21915,0.28947,0.15216,0.21443,0.25257,0.2783
0.16472,0.19377,0.15788,0.21865,0.34753,0.2115,0.31045,0.25472,0.23167
0.18763,0.18516,0.16958,0.20796,0.31653,0.18482,0.40832,0.21191,0.21588
0.16802,0.23919,0.15223,0.20965,0.3088,0.19738,0.3453,0.28373,0.23756
0.10736,0.16849,0.11525,0.18603,0.32371,0.19652,0.29051,0.2166,0.20797
0.19652,0.25204,0.16698,0.19619,0.3034,0.23014,0.3956,0.28178,0.2687
0.13335,0.17501,0.12415,0.16945,0.31443,0.16127,0.22817,0.2624,0.24293
0.14223,0.1881,0.15483,0.17537,0.30543,0.19374,0.48383,0.19885,0.17585
0.13375,0.22391,0.13966,0.20416,0.32534,0.21317,0.28065,0.31337,0.25881
0.16362,0.20587,0.16622,0.19337,0.31297,0.18599,0.32532,0.27068,0.27083
0.062162,0.17375,0.069817,0.18267,0.34299,0.14155,0.12499,0.2096,0.20901
0.16999,0.16986,0.18939,0.17672,0.32984,0.15709,0.41894,0.21001,0.20588
0.19459,0.19746,0.18102,0.18481,0.28941,0.22774,0.54589,0.26647,0.24186
0.20903,0.24469,0.19593,0.25827,0.34894,0.2554,0.43987,0.29588,0.29856
0.09943,0.1812,0.081972,0.19507,0.32974,0.13978,0.16661,0.20637,0.21106
0.086308,0.19046,0.091275,0.20916,0.33163,0.16945,0.14726,0.2517,0.2366
0.1078,0.17097,0.10138,0.20164,0.32425,0.15838,0.19895,0.21976,0.24011
0.16111,0.21831,0.17966,0.21254,0.30714,0.21489,0.5028,0.21274,0.22369
0.1744,0.18304,0.18338,0.1998,0.30211,0.21315,0.41351,0.23488,0.19759
0.15914,0.20461,0.16857,0.19995,0.3348,0.21526,0.39247,0.23869,0.20822
0.11541,0.19097,0.098398,0.20771,0.284,0.14745,0.234,0.2218,0.24034
0.05857,0.16978,0.072865,0.1994,0.31929,0.11964,0.1289,0.22819,0.2362
0.17876,0.22817,0.18349,0.21014,0.30664,0.18265,0.37182,0.28259,0.30181
0.064667,0.14241,0.066905,0.13794,0.32247,0.10068,0.11116,0.15986,0.16302
0.13102,0.21372,0.15451,0.18746,0.33309,0.19638,0.29132,0.22244,0.26142
0.15942,0.2153,0.17651,0.20018,0.32746,0.20503,0.32568,0.28101,0.25732
0.13689,0.17669,0.14798,0.16563,0.29712,0.21079,0.29746,0.18907,0.18705
0.19378,0.23531,0.19084,0.21941,0.33808,0.21564,0.36188,0.27171,0.26833
0.11653,0.18738,0.13002,0.18468,0.30756,0.15497,0.23702,0.19103,0.2074
0.19396,0.24881,0.20617,0.21764,0.27556,0.2447,0.38822,0.31133,0.313
0.099333,0.16591,0.10119,0.19331,0.28886,0.14451,0.17949,0.18664,0.18271
0.11498,0.18051,0.11044,0.17549,0.3214,0.15869,0.21995,0.21264,0.20232
0.16172,0.2014,0.16917,0.20201,0.32279,0.19267,0.38994,0.241,0.24192
0.078833,0.1784,0.091316,0.18051,0.31654,0.15659,0.1549,0.23167,0.24288
0.16088,0.20765,0.15366,0.19651,0.31136,0.19628,0.4681,0.27127,0.25033
0.16997,0.18304,0.16544,0.2039,0.3065,0.2302,0.40604,0.22486,0.20415
0.067189,0.17988,0.061339,0.17323,0.33829,0.099536,0.13863,0.19984,0.17163
0.10276,0.17907,0.091093,0.18648,0.29289,0.15607,0.2055,0.19393,0.23389
0.081185,0.15796,0.071891,0.17293,0.29849,0.13668,0.097632,0.22957,0.24029
0.093992,0.185,0.092419,0.15667,0.28772,0.17649,0.050804,0.2813,0.28343
0.11017,0.18375,0.10818,0.18813,0.30144,0.15556,0.18163,0.22357,0.21969
0.1672,0.17666,0.15241,0.21686,0.31668,0.22027,0.35832,0.28244,0.26191
0.16229,0.19753,0.16658,0.22468,0.29233,0.1777,0.38644,0.29097,0.30072
0.094287,0.13964,0.081026,0.13677,0.31868,0.12763,0.11938,0.18347,0.17351
0.15503,0.21002,0.16062,0.20667,0.32217,0.19482,0.31581,0.22499,0.20387
0.11114,0.16658,0.13703,0.16878,0.32693,0.18021,0.27411,0.18281,0.19709
0.062574,0.17162,0.062305,0.16105,0.31084,0.13028,0.093766,0.22119,0.19163
0.13113,0.15769,0.13332,0.16813,0.29936,0.15122,0.2151,0.2511,0.27684
0.15962,0.16776,0.13632,0.18551,0.33648,0.18535,0.38379,0.2389,0.2446
0.16461,0.20098,0.17659,0.18687,0.32695,0.22142,0.34309,0.22254,0.24453
0.12758,0.16354,0.12003,0.1592,0.31541,0.17687,0.21695,0.20911,0.18933
0.077832,0.18881,0.073723,0.20441,0.32503,0.13849,0.19157,0.22594,0.21007
0.074017,0.17191,0.068779,0.18579,0.31667,0.11262,0.13444,0.27128,0.2419
0.15753,0.1682,0.12961,0.1879,0.30059,0.19588,0.34329,0.21864,0.21428
0.16305,0.21087,0.167,0.2115,0.30138,0.22666,0.32359,0.22987,0.2313
0.16033,0.17311,0.1722,0.18231,0.28011,0.21024,0.32356,0.20877,0.21188
0.16431,0.18932,0.18183,0.19562,0.36053,0.23373,0.33029,0.23589,0.25359
0.14322,0.2219,0.14574,0.21485,0.31202,0.22178,0.30999,0.3094,0.26601
0.13902,0.16554,0.13701,0.16983,0.3292,0.15551,0.32569,0.20748,0.19377
0.17338,0.20847,0.16184,0.19485,0.34262,0.21432,0.31001,0.242,0.20422
0.17522,0.20167,0.15639,0.18842,0.34551,0.21987,0.48498,0.22654,0.23942
0.13952,0.18372,0.13661,0.17917,0.32576,0.17032,0.22891,0.22228,0.19039
0.069908,0.18492,0.076805,0.16869,0.30569,0.13385,0.11456,0.19448,0.22797
0.11677,0.19409,0.12135,0.20203,0.28744,0.16652,0.18927,0.24511,0.21084
0.1748,0.18117,0.17251,0.19343,0.2987,0.22356,0.36835,0.2305,0.20931
0.084903,0.16195,0.092658,0.17451,0.33461,0.13295,0.21594,0.26944,0.23996
0.16834,0.27975,0.19523,0.23754,0.29288,0.18978,0.41523,0.2783,0.24876
0.2071,0.20189,0.18971,0.23319,0.30584,0.22399,0.37598,0.24752,0.25923
0.11035,0.15358,0.12425,0.16491,0.29317,0.15768,0.20125,0.18748,0.18928
0.20334,0.23334,0.17319,0.21966,0.298,0.22428,0.42601,0.27622,0.27087
0.17695,0.19839,0.18364,0.18686,0.35623,0.22087,0.47459,0.25345,0.25461
0.15684,0.21979,0.18237,0.19751,0.31425,0.22203,0.25958,0.24689,0.21812
0.18464,0.18057,0.17576,0.20016,0.30157,0.22871,0.3155,0.26286,0.25061
0.15023,0.17835,0.15014,0.18194,0.29485,0.19545,0.46297,0.23412,0.21565
0.11431,0.20165,0.11523,0.20024,0.35538,0.17102,0.25757,0.30557,0.28647
0.14323,0.19808,0.15191,0.21496,0.31326,0.21025,0.25986,0.20003,0.20443
0.068894,0.13692,0.053376,0.14033,0.32486,0.1147,0.063955,0.20676,0.22803
0.1344,0.19337,0.14556,0.19932,0.28993,0.2039,0.34312,0.23648,0.2299
0.1428,0.14722,0.1109,0.16879,0.33048,0.15687,0.22251,0.2247,0.21102
0.13962,0.17961,0.12385,0.17449,0.29091,0.20874,0.30901,0.22214,0.23309
0.16495,0.19285,0.19561,0.17943,0.31415,0.22604,0.56072,0.2468,0.2464
0.10604,0.20438,0.093766,0.19398,0.31985,0.16133,0.18199,0.2431,0.21846
0.15823,0.17661,0.15518,0.18864,0.32044,0.20965,0.55746,0.20962,0.22459
0.12572,0.21596,0.13976,0.18504,0.36223,0.19551,0.3062,0.22944,0.24113
0.15326,0.15961,0.13786,0.16188,0.3206,0.16898,0.32339,0.18587,0.18528
0.095163,0.17238,0.092496,0.17377,0.32223,0.15733,0.2088,0.2138,0.21137
0.20485,0.29082,0.18472,0.2367,0.32613,0.22919,0.73205,0.24561,0.21619
0.13699,0.19862,0.13054,0.20513,0.28635,0.17449,0.2739,0.22811,0.2256
0.13977,0.17422,0.13548,0.18638,0.31844,0.17112,0.30749,0.21369,0.21063
0.077924,0.15601,0.072126,0.13257,0.34788,0.11565,0.11158,0.14488,0.15276
0.12899,0.17304,0.11254,0.17602,0.33119,0.18815,0.34811,0.22237,0.22223
0.10534,0.16058,0.078094,0.1503,0.32872,0.13761,0.15628,0.19979,0.21505
0.16673,0.18412,0.18073,0.20566,0.32003,0.20068,0.31968,0.24485,0.23565
0.16809,0.20629,0.16389,0.18938,0.31368,0.17576,0.29198,0.27822,0.29753
0.16375,0.2042,0.14729,0.20146,0.28659,0.19841,0.29298,0.2804,0.27248
0.15759,0.19117,0.15255,0.21659,0.37017,0.1947,0.32911,0.2627,0.231
0.19748,0.25679,0.16849,0.21129,0.27863,0.24901,0.47643,0.25415,0.20634
0.17197,0.19382,0.18067,0.20191,0.28404,0.21789,0.35209,0.22237,0.2241
0.11202,0.17817,0.11741,0.16742,0.30674,0.16042,0.30495,0.20552,0.20247
0.066336,0.19603,0.063364,0.18296,0.35342,0.11735,0.091247,0.2364,0.25359
0.13621,0.17384,0.12563,0.17095,0.31728,0.14208,0.2115,0.18044,0.1791
0.047038,0.15049,0.044272,0.14767,0.2981,0.11342,0.077666,0.23727,0.2248
0.18706,0.20165,0.20782,0.22057,0.34334,0.22574,0.47691,0.25862,0.2734
0.082337,0.14748,0.078274,0.16938,0.33805,0.12894,0.16289,0.20119,0.20298
0.14019,0.17452,0.14535,0.17749,0.34882,0.21282,0.24568,0.19312,0.2043
0.11736,0.18598,0.12859,0.19776,0.29701,0.15037,0.15536,0.22243,0.24132
0.10925,0.1767,0.10538,0.18038,0.31842,0.15185,0.17752,0.23857,0.20278
0.14084,0.19942,0.16198,0.21751,0.31393,0.17782,0.4966,0.30467,0.2846
0.096911,0.19829,0.093845,0.19038,0.31489,0.13938,0.18494,0.23643,0.23492
0.05624,0.16157,0.057997,0.1525,0.32512,0.10908,0.061701,0.30605,0.3293
0.13321,0.20731,0.14359,0.18846,0.34016,0.1694,0.3068,0.20652,0.21917
0.12747,0.1599,0.1178,0.18869,0.364,0.18397,0.27688,0.18616,0.20042
0.10439,0.17433,0.1025,0.18974,0.27526,0.17633,0.286,0.17183,0.17974
0.066444,0.15793,0.074564,0.15445,0.32032,0.10715,0.11515,0.18056,0.19214
0.11449,0.14835,0.11444,0.1797,0.32727,0.17682,0.19902,0.1643,0.19074
0.14544,0.20064,0.13433,0.20607,0.31684,0.17828,0.30195,0.23643,0.23593
0.097003,0.15787,0.076067,0.15522,0.2892,0.10383,0.14118,0.2055,0.21732
0.075675,0.16876,0.077052,0.16033,0.33747,0.11247,0.062073,0.17649,0.18714
0.1618,0.20276,0.16793,0.18847,0.30286,0.20634,0.29636,0.21016,0.21741
0.16734,0.1896,0.171,0.17818,0.29874,0.20135,0.33022,0.18821,0.20595
0.18853,0.21716,0.1819,0.22648,0.30396,0.21386,0.38681,0.23485,0.2478
0.16294,0.2067,0.18071,0.19115,0.3746,0.19191,0.38426,0.22266,0.1796
0.14424,0.19463,0.15665,0.21021,0.31566,0.1941,0.29165,0.19737,0.23409
0.091926,0.17828,0.081411,0.17514,0.34509,0.15051,0.16812,0.18706,0.17801
0.13709,0.16958,0.15196,0.17931,0.27557,0.17416,0.37531,0.23432,0.22845
0.072902,0.18821,0.065399,0.18015,0.29665,0.14196,0.18635,0.22582,0.21025
0.21027,0.20691,0.19771,0.22115,0.29172,0.23867,0.34906,0.25122,0.28152
0.10886,0.17643,0.11568,0.16054,0.31494,0.13868,0.1831,0.21251,0.21423
0.10737,0.14939,0.098821,0.15515,0.30291,0.16444,0.24263,0.19374,0.20066
0.1186,0.15644,0.12097,0.16656,0.3061,0.16484,0.18298,0.17829,0.15682
0.20036,0.23773,0.18796,0.20786,0.29324,0.28327,0.59225,0.26612,0.25803
0.11633,0.16156,0.094389,0.15527,0.3442,0.16049,0.17702,0.23423,0.22905
0.18765,0.1963,0.15147,0.22402,0.30693,0.21419,0.31886,0.23106,0.24452
0.10714,0.19206,0.10922,0.17859,0.30526,0.14089,0.19815,0.19762,0.19584
0.12763,0.19264,0.11571,0.20381,0.31859,0.18911,0.32893,0.24897,0.27123
0.18915,0.23268,0.18377,0.21449,0.31758,0.23736,0.30518,0.22937,0.20539
0.17698,0.20267,0.17159,0.21836,0.3238,0.2299,0.40296,0.30311,0.26655
0.16281,0.1978,0.20557,0.21181,0.31845,0.22498,0.31394,0.24648,0.20763
0.1746,0.21377,0.15745,0.20408,0.28329,0.20974,0.34121,0.26204,0.23379
0.09397,0.18961,0.077817,0.20415,0.32855,0.14223,0.15225,0.25713,0.25686
0.15787,0.19781,0.15909,0.21906,0.28477,0.21964,0.33112,0.23328,0.2057
0.14831,0.20299,0.16537,0.2091,0.2724,0.19437,0.30156,0.28337,0.25968
0.15432,0.17255,0.14734,0.19486,0.30573,0.24231,0.34326,0.22159,0.19981
0.11419,0.17735,0.10373,0.19862,0.34314,0.15787,0.23283,0.25639,0.25302
0.09222,0.17854,0.0891,0.18037,0.30076,0.1359,0.22207,0.27615,0.25108
0.1923,0.25746,0.20328,0.22502,0.31817,0.22307,0.3178,0.26141,0.23708
0.10959,0.19058,0.12164,0.19253,0.30486,0.17121,0.26111,0.21823,0.23548
0.18519,0.21863,0.22556,0.23554,0.30672,0.2727,0.64965,0.26338,0.24522
0.097725,0.18859,0.10155,0.16705,0.31952,0.16022,0.13327,0.18458,0.20119
0.11518,0.14565,0.10387,0.1585,0.30311,0.16141,0.24396,0.1852,0.18184
0.054139,0.12642,0.057462,0.13553,0.32997,0.1215,0.045138,0.18768,0.18325
0.091282,0.1464,0.10267,0.14278,0.31864,0.16006,0.19749,0.15613,0.17879
0.15313,0.20642,0.17145,0.21118,0.3512,0.20232,0.34014,0.22698,0.20518
0.059673,0.16051,0.072153,0.15114,0.3337,0.14642,0.11282,0.18331,0.20463
0.055092,0.14779,0.053379,0.17662,0.31861,0.096879,0.091131,0.20715,0.18813
0.1629,0.22476,0.17016,0.18984,0.30581,0.1995,0.31148,0.23725,0.19827
0.16369,0.19291,0.16792,0.19686,0.30924,0.22257,0.29854,0.2286,0.23831
0.12048,0.19763,0.12681,0.20134,0.32778,0.1453,0.25756,0.24792,0.24201
0.14866,0.20679,0.14776,0.20734,0.29307,0.21886,0.36115,0.22255,0.24548
0.060803,0.1623,0.062359,0.1537,0.34574,0.13582,0.13674,0.21998,0.21414
0.17255,0.21833,0.15781,0.21469,0.29321,0.21465,0.27248,0.22713,0.24378
0.14779,0.19075,0.16149,0.18354,0.30771,0.18098,0.24212,0.18779,0.20853
0.17022,0.1869,0.19101,0.2115,0.27536,0.19498,0.33164,0.22461,0.2238
0.15211,0.2046,0.16235,0.20476,0.30984,0.21997,0.41303,0.25075,0.2573
0.11855,0.15882,0.10462,0.17529,0.31512,0.16201,0.25047,0.18787,0.20227
0.11103,0.15862,0.12452,0.1654,0.30001,0.1357,0.16449,0.19932,0.18439
0.15985,0.23145,0.18211,0.1955,0.34034,0.2269,0.43259,0.2824,0.23841
0.1541,0.19133,0.14941,0.18956,0.31054,0.21443,0.44778,0.21837,0.21254
0.11078,0.18586,0.10317,0.20343,0.3417,0.18877,0.2466,0.2341,0.22529
0.074065,0.17173,0.069518,0.1719,0.27998,0.13753,0.15967,0.21508,0.24541
0.15156,0.21795,0.15229,0.2147,0.30143,0.18883,0.32909,0.24002,0.25657
0.11131,0.17809,0.13813,0.17087,0.30573,0.19667,0.3081,0.18028,0.21163
0.17946,0.20421,0.14605,0.2032,0.31763,0.21289,0.3098,0.25703,0.27106
0.091514,0.17272,0.10106,0.15926,0.29495,0.15799,0.28165,0.19943,0.20205
0.17537,0.19054,0.166,0.20129,0.28838,0.17403,0.28637,0.22334,0.20629
0.1484,0.19127,0.15205,0.20281,0.3082,0.19929,0.36979,0.29809,0.2936
0.14737,0.18307,0.1415,0.2034,0.3204,0.19337,0.49331,0.21899,0.22763
0.15693,0.1924,0.16763,0.18693,0.29282,0.19324,0.34922,0.27216,0.27506
0.16975,0.2024,0.18752,0.19854,0.33273,0.20169,0.71747,0.2662,0.27058
0.063811,0.17875,0.06273,0.15755,0.31166,0.12433,0.14041,0.19452,0.20571
0.13118,0.16183,0.12342,0.17145,0.31616,0.18602,0.30734,0.20456,0.20769
0.19333,0.21437,0.16899,0.24863,0.3115,0.20437,0.31069,0.28765,0.28247
0.16419,0.18841,0.17964,0.22707,0.30819,0.20329,0.3624,0.26839,0.28087
0.20767,0.20654,0.19439,0.2197,0.32543,0.24226,0.46695,0.26405,0.24664
0.066912,0.18608,0.074429,0.18218,0.29954,0.11697,0.11413,0.20668,0.20212
0.13991,0.20861,0.13407,0.20705,0.32434,0.17868,0.34922,0.25266,0.23503
0.11993,0.20003,0.10878,0.17239,0.27338,0.1652,0.28064,0.21474,0.22846
0.14449,0.20223,0.13127,0.19288,0.28744,0.16345,0.26294,0.23061,0.24301
0.14032,0.193,0.1364,0.20373,0.33549,0.18103,0.28156,0.23065,0.23721
0.17277,0.23435,0.14278,0.2525,0.33526,0.20953,0.41929,0.29272,0.2781
0.15062,0.19101,0.1638,0.19202,0.30821,0.18845,0.35891,0.3249,0.2452
0.14624,0.20305,0.14916,0.21228,0.29639,0.19419,0.48043,0.23641,0.2287
0.10801,0.18528,0.11858,0.16759,0.29711,0.17675,0.19263,0.20384,0.21695
0.070337,0.16808,0.065964,0.19202,0.30098,0.11942,0.10169,0.22661,0.21244
0.13047,0.18011,0.13735,0.19647,0.35596,0.20785,0.26159,0.22955,0.22979
0.14605,0.25348,0.14159,0.23237,0.34814,0.19687,0.34439,0.26004,0.24827
0.20479,0.23235,0.17199,0.20101,0.33567,0.25577,0.34406,0.26681,0.26966
0.18707,0.2077,0.16854,0.19505,0.32681,0.16927,0.30463,0.22883,0.28792
0.13683,0.17622,0.15793,0.18835,0.31774,0.17498,0.3152,0.24637,0.25981
0.16939,0.21463,0.18638,0.20009,0.31039,0.22625,0.44031,0.27679,0.26578
0.13141,0.19006,0.14473,0.18632,0.33825,0.18439,0.30463,0.24178,0.22922
0.11731,0.18207,0.13507,0.17473,0.33125,0.16281,0.18011,0.20935,0.19079
0.13463,0.19162,0.1453,0.19991,0.33763,0.19697,0.24407,0.26946,0.26134
0.15121,0.21742,0.15823,0.17945,0.31525,0.21698,0.47016,0.25856,0.27063
0.13452,0.19343,0.13356,0.20142,0.33477,0.20203,0.29948,0.22129,0.22469
0.16692,0.23806,0.1542,0.24258,0.30221,0.21022,0.31939,0.229,0.26878
0.21363,0.22619,0.20805,0.25947,0.32815,0.21396,0.44291,0.27825,0.28719
0.10507,0.18912,0.10716,0.19712,0.3117,0.14744,0.1796,0.25158,0.23969
0.17506,0.21927,0.17849,0.22386,0.29524,0.20521,0.56916,0.2735,0.27308
0.11602,0.16784,0.12466,0.20056,0.30535,0.2148,0.30357,0.23943,0.26141
0.18478,0.21145,0.19684,0.23001,0.31172,0.22471,0.4302,0.25105,0.26796
0.15112,0.20506,0.13494,0.18111,0.30971,0.19674,0.29624,0.22269,0.21831
0.17424,0.20868,0.19641,0.22556,0.35102,0.21352,0.38044,0.26185,0.27752
0.18375,0.19775,0.17292,0.19734,0.29857,0.20946,0.36475,0.2163,0.22254
0.074664,0.14954,0.064628,0.16675,0.28785,0.1298,0.13635,0.18756,0.2053
0.14797,0.19848,0.13742,0.2086,0.31069,0.18321,0.30032,0.2157,0.19255
0.082611,0.13688,0.085636,0.15511,0.33198,0.16386,0.13959,0.19649,0.18519
0.10703,0.16748,0.094309,0.18774,0.31322,0.15568,0.32919,0.211,0.20142
0.11568,0.1807,0.10799,0.17606,0.33744,0.17503,0.25265,0.23297,0.24769
0.17805,0.21353,0.17265,0.21248,0.32946,0.24235,0.33841,0.24197,0.22798
0.13108,0.14667,0.14881,0.15924,0.33466,0.18334,0.34374,0.18885,0.22387
0.1042,0.17179,0.1339,0.17184,0.29906,0.17188,0.3172,0.2113,0.1816
0.18282,0.21487,0.1538,0.21175,0.33566,0.21861,0.62588,0.27648,0.25312
0.082148,0.16761,0.066655,0.16427,0.32824,0.11965,0.1266,0.19347,0.22769
0.14799,0.17086,0.14192,0.16819,0.34598,0.20771,0.26389,0.17068,0.18555
0.15551,0.2439,0.15972,0.23493,0.31231,0.19138,0.44189,0.24855,0.2534
0.16993,0.20335,0.15581,0.20741,0.31189,0.22331,0.44588,0.23923,0.24216
0.046971,0.16544,0.057419,0.18192,0.34061,0.1114,0.089531,0.23365,0.22679
0.17002,0.23559,0.1653,0.2019,0.28996,0.21871,0.33543,0.23306,0.21888
0.10341,0.15193,0.10286,0.15114,0.33973,0.15838,0.16263,0.1797,0.1874
0.17557,0.20126,0.17384,0.2164,0.31798,0.22181,0.44941,0.27375,0.25814
0.10579,0.21525,0.098454,0.19685,0.35681,0.1745,0.21459,0.24147,0.24934
0.095404,0.19544,0.11163,0.16295,0.31254,0.14136,0.17655,0.23122,0.24283
0.1567,0.21537,0.13694,0.2085,0.29838,0.19071,0.3678,0.22214,0.20464
0.12348,0.17375,0.15422,0.17576,0.30044,0.18926,0.35288,0.19982,0.22421
0.1377,0.17711,0.15247,0.18064,0.32626,0.17487,0.26919,0.20624,0.27284
0.18754,0.20818,0.19867,0.2297,0.30481,0.23089,0.3657,0.23752,0.22433
0.054628,0.16362,0.059138,0.13912,0.30987,0.10803,0.14202,0.1952,0.17733
0.074807,0.16268,0.079384,0.15931,0.31448,0.13479,0.12582,0.19552,0.17028
0.087169,0.18654,0.11462,0.21637,0.32571,0.13953,0.16715,0.24298,0.2581
0.1783,0.2004,0.18513,0.21679,0.31044,0.21744,0.36445,0.23063,0.19671
0.12758,0.17421,0.13948,0.17306,0.31168,0.17358,0.26612,0.19128,0.17983
0.17423,0.21498,0.19901,0.20662,0.29616,0.23423,0.42782,0.22739,0.26019
0.13117,0.22359,0.1248,0.20106,0.3047,0.17686,0.272,0.24408,0.24727
0.15055,0.20998,0.17276,0.19885,0.33463,0.18141,0.32876,0.27276,0.27381
0.1089,0.18282,0.10573,0.13742,0.30216,0.13247,0.21974,0.23437,0.19564
0.19043,0.21803,0.17073,0.21117,0.31431,0.19669,0.4468,0.205,0.23416
0.1883,0.18364,0.19514,0.18028,0.30454,0.23039,0.41429,0.19695,0.23066
0.19492,0.21748,0.19907,0.22209,0.31844,0.25492,0.56211,0.31422,0.28909
0.091511,0.19195,0.095756,0.17724,0.31371,0.14561,0.1909,0.23779,0.24908
0.13085,0.1894,0.12091,0.16623,0.30377,0.19256,0.28759,0.2117,0.20694
0.17391,0.22494,0.18462,0.20219,0.29879,0.23466,0.32508,0.26715,0.26556
0.12588,0.1513,0.14413,0.18155,0.28503,0.17962,0.29406,0.20216,0.2079
0.19157,0.18712,0.15728,0.2131,0.27909,0.22065,0.32298,0.21388,0.25449
0.10321,0.16851,0.094598,0.15621,0.30107,0.16078,0.1927,0.19923,0.1801
0.08575,0.1605,0.087139,0.14537,0.3427,0.14361,0.13064,0.18599,0.18801
0.13505,0.1868,0.12601,0.19437,0.31884,0.16955,0.27951,0.22908,0.21784
0.071521,0.16149,0.088506,0.16844,0.30624,0.11709,0.13482,0.17784,0.1963
0.13119,0.1586,0.14514,0.16147,0.31734,0.17881,0.27376,0.18589,0.18423
0.15031,0.17654,0.18146,0.196,0.34117,0.20649,0.30907,0.24765,0.24271
0.14764,0.17938,0.16041,0.21702,0.29995,0.20132,0.36669,0.22578,0.24698
0.16857,0.18992,0.14134,0.20028,0.36286,0.20835,0.36532,0.22188,0.24603
0.085966,0.2223,0.078389,0.19076,0.30957,0.14802,0.14041,0.27134,0.25014
0.16389,0.1675,0.17829,0.20837,0.31968,0.19261,0.55511,0.21756,0.23174
0.10472,0.17263,0.10442,0.16318,0.30675,0.13135,0.192,0.2005,0.19039
0.16998,0.1996,0.17656,0.20613,0.33063,0.22925,0.42242,0.27497,0.25636
0.072078,0.18342,0.071878,0.19969,0.29115,0.11531,0.11275,0.20493,0.24178
0.064391,0.15652,0.060652,0.19114,0.32491,0.13029,0.18137,0.23797,0.25283
0.15217,0.23904,0.15462,0.18097,0.34916,0.21618,0.31401,0.19053,0.21953
0.16188,0.20188,0.13327,0.23713,0.33463,0.20241,0.29373,0.2497,0.30051
0.17768,0.24629,0.17729,0.20765,0.32566,0.22474,0.49575,0.24777,0.2859
0.098276,0.16809,0.1028,0.15319,0.32102,0.1218,0.14051,0.20213,0.21579
0.1362,0.17813,0.14363,0.19735,0.32933,0.15814,0.23932,0.19613,0.18573
0.11849,0.16935,0.14569,0.17815,0.32448,0.17184,0.29076,0.22167,0.21974
0.17496,0.18761,0.18454,0.22241,0.28861,0.24312,0.3301,0.22152,0.2206
0.14579,0.17328,0.13727,0.16497,0.32826,0.19493,0.26989,0.19784,0.20425
0.16659,0.20629,0.15767,0.20158,0.31043,0.19666,0.34089,0.25155,0.26164
0.14971,0.17242,0.13741,0.18452,0.25997,0.18715,0.21419,0.22239,0.23641
0.1815,0.23732,0.21264,0.23779,0.30567,0.21624,0.38189,0.23269,0.27956
0.065783,0.15397,0.072761,0.17084,0.31909,0.10327,0.13396,0.21579,0.23241
0.1625,0.16848,0.15159,0.18162,0.31125,0.18802,0.3121,0.19654,0.17982
0.16251,0.18158,0.12129,0.21599,0.31395,0.20084,0.31572,0.25826,0.27439
0.096713,0.2057,0.10576,0.17652,0.31628,0.16475,0.1378,0.24047,0.23621
0.21432,0.21927,0.16719,0.23002,0.31925,0.20963,0.36858,0.21239,0.28833
0.17733,0.17882,0.15529,0.18763,0.31237,0.22415,0.49314,0.23042,0.23156
0.13321,0.19163,0.13366,0.20615,0.31591,0.17697,0.24489,0.22605,0.21112
0.1324,0.20836,0.14015,0.21508,0.33229,0.20387,0.26005,0.28071,0.25505
0.077253,0.1626,0.082227,0.18393,0.31002,0.15299,0.15591,0.23248,0.26937
0.15061,0.1915,0.16758,0.21618,0.31349,0.2052,0.37308,0.22494,0.23669
0.16735,0.22018,0.17311,0.21495,0.29134,0.21704,0.41113,0.23677,0.28157
0.11118,0.15017,0.12159,0.14799,0.28741,0.14786,0.19317,0.19488,0.18653
0.1073,0.17952,0.10405,0.18565,0.29437,0.13425,0.22771,0.21877,0.22657
0.15427,0.18291,0.15228,0.19567,0.31675,0.20992,0.29572,0.23001,0.2136
0.080175,0.16951,0.076797,0.15248,0.3107,0.11476,0.14741,0.18827,0.18167
0.17747,0.19354,0.18527,0.19451,0.35089,0.20779,0.50279,0.20627,0.20342
0.089408,0.16983,0.090698,0.18069,0.34077,0.16312,0.15788,0.20952,0.21164
0.18759,0.24258,0.16249,0.20623,0.32571,0.24199,0.37506,0.26634,0.28619
0.13853,0.17996,0.14153,0.17368,0.33126,0.19687,0.26705,0.19424,0.20624
0.062692,0.18892,0.060713,0.19038,0.29771,0.13525,0.15071,0.21596,0.23496
0.1396,0.17946,0.14616,0.1657,0.32077,0.17379,0.24303,0.19391,0.21961
0.113,0.17173,0.10789,0.17895,0.31901,0.13182,0.2232,0.237,0.2464
0.055825,0.14736,0.049068,0.15789,0.31159,0.12143,0.10335,0.15948,0.18349
0.19792,0.21445,0.2186,0.19361,0.33359,0.23145,0.44171,0.24771,0.2313
0.082103,0.16962,0.088483,0.17039,0.30376,0.12106,0.14629,0.23822,0.25853
0.15279,0.18038,0.14955,0.18516,0.3471,0.20035,0.2714,0.20981,0.19758
0.13946,0.20659,0.13867,0.19803,0.31231,0.162,0.26963,0.20894,0.20683
0.18926,0.24083,0.18312,0.20342,0.31871,0.21946,0.44801,0.26818,0.25692
0.033164,0.13664,0.035861,0.14096,0.27869,0.094766,0.047484,0.15941,0.1716
0.1444,0.18796,0.14771,0.20572,0.32312,0.19498,0.35233,0.22602,0.21452
0.13669,0.16683,0.12734,0.18861,0.32617,0.20292,0.32665,0.21244,0.21934
0.12652,0.18129,0.12573,0.18613,0.31732,0.19663,0.25007,0.23249,0.24154
0.16272,0.22341,0.16525,0.19755,0.30147,0.21858,0.47291,0.23902,0.24918
0.14673,0.21969,0.15693,0.2225,0.32285,0.19236,0.24768,0.23226,0.23814
0.16788,0.21002,0.17125,0.19039,0.31735,0.23191,0.35518,0.2336,0.25657
0.068176,0.19597,0.067978,0.18052,0.33146,0.12825,0.064884,0.27303,0.25827
0.17864,0.19884,0.15081,0.20887,0.29932,0.22584,0.30911,0.24827,0.2527
0.12957,0.2097,0.14106,0.21804,0.31757,0.18288,0.21128,0.21,0.2195
0.14079,0.18137,0.13628,0.17549,0.33318,0.18813,0.27302,0.20509,0.19558
0.15201,0.16818,0.12263,0.19296,0.31602,0.18872,0.32712,0.22848,0.22065
0.15186,0.22947,0.15842,0.22868,0.30616,0.185,0.29555,0.26917,0.26442
0.14625,0.19341,0.12767,0.17953,0.31916,0.18972,0.36459,0.23294,0.25493
0.061552,0.16415,0.063108,0.16446,0.30948,0.12499,0.075817,0.22819,0.24405
0.090469,0.17036,0.10372,0.17893,0.36224,0.20145,0.17484,0.21998,0.21972
0.07874,0.13863,0.07927,0.1615,0.29446,0.12247,0.13529,0.16606,0.16401
0.1087,0.1563,0.12275,0.17259,0.32718,0.16069,0.26016,0.21401,0.21852
0.075766,0.17785,0.068629,0.17406,0.31576,0.11167,0.062214,0.18176,0.21201
0.088373,0.17311,0.076001,0.17108,0.31286,0.12838,0.14731,0.21574,0.22761
0.15381,0.19982,0.15983,0.21283,0.33156,0.22642,0.31786,0.22154,0.19254
0.14571,0.17269,0.14396,0.18274,0.31962,0.18255,0.21736,0.20368,0.17872
0.066289,0.17735,0.071075,0.1821,0.34744,0.13383,0.13799,0.2246,0.23796
0.14068,0.18989,0.14887,0.21155,0.31725,0.18787,0.2637,0.24175,0.24421
0.11821,0.19241,0.10767,0.18883,0.2961,0.15793,0.16513,0.20976,0.20911
0.15967,0.16812,0.14857,0.17792,0.30884,0.18868,0.40962,0.26199,0.25605
0.082345,0.1329,0.09466,0.17087,0.31875,0.13258,0.14718,0.19609,0.18623
0.085699,0.15427,0.07892,0.1719,0.31967,0.15487,0.12271,0.18187,0.18251
0.096983,0.16384,0.072184,0.16175,0.31599,0.12582,0.11852,0.27617,0.261
0.10294,0.1952,0.10594,0.20989,0.33201,0.14397,0.21824,0.23963,0.24165
0.13442,0.17149,0.12826,0.17542,0.30209,0.18818,0.2283,0.21001,0.23862
0.18228,0.19798,0.20532,0.21305,0.30987,0.2263,0.33822,0.28696,0.2486
0.0852,0.19106,0.083075,0.18807,0.30591,0.12227,0.12854,0.20076,0.23102
0.065335,0.15882,0.068208,0.1481,0.33506,0.14023,0.14239,0.19075,0.18634
0.14659,0.2154,0.12863,0.20374,0.31656,0.18802,0.2733,0.21727,0.21526
0.13407,0.18094,0.1268,0.16275,0.27615,0.1605,0.25359,0.18481,0.18891
0.10461,0.16325,0.10265,0.16992,0.31534,0.16001,0.18718,0.19309,0.18356
0.17408,0.26158,0.19498,0.23515,0.28832,0.26486,0.39605,0.27992,0.24854
0.17583,0.19368,0.19504,0.22471,0.31905,0.22377,0.31712,0.24068,0.24508
0.17535,0.24076,0.17463,0.25212,0.30041,0.21795,0.43222,0.25912,0.26402
0.14639,0.20306,0.14197,0.18519,0.31582,0.19343,0.3587,0.27543,0.23708
0.14619,0.18562,0.1385,0.15409,0.29124,0.18888,0.24046,0.23366,0.20354
0.13778,0.18438,0.14394,0.17196,0.28342,0.20696,0.32074,0.24146,0.25186
0.1358,0.17663,0.1354,0.18349,0.34331,0.13896,0.3209,0.21314,0.23384
0.14594,0.20007,0.18161,0.20587,0.31917,0.17625,0.29448,0.23213,0.23265
0.076691,0.17473,0.08232,0.17578,0.36721,0.14025,0.21936,0.22572,0.23411
0.15273,0.21495,0.16419,0.18353,0.31886,0.22882,0.29014,0.23561,0.23784
0.13983,0.21476,0.11576,0.19662,0.32147,0.19174,0.30264,0.29603,0.31741
0.117,0.1699,0.11969,0.18278,0.27226,0.16422,0.20293,0.19034,0.18433
0.19828,0.19555,0.17866,0.22413,0.31699,0.21094,0.51268,0.19753,0.21535
0.15494,0.19689,0.1587,0.20963,0.32194,0.20821,0.34316,0.24899,0.26326
0.1257,0.20944,0.11306,0.19777,0.34669,0.16633,0.20379,0.2448,0.234
0.16694,0.21923,0.17318,0.18157,0.29237,0.2444,0.36064,0.21584,0.21051
0.10272,0.16717,0.097896,0.18781,0.31274,0.15146,0.12958,0.27576,0.30452
0.19733,0.20984,0.16619,0.19378,0.32049,0.23959,0.43512,0.23486,0.25584
0.1145,0.17149,0.12119,0.19035,0.32777,0.15463,0.24051,0.24672,0.22041
0.12129,0.1795,0.11809,0.17242,0.3364,0.17847,0.21996,0.21109,0.19737
0.14217,0.21741,0.11422,0.21355,0.30238,0.14996,0.19162,0.25799,0.25649
0.17352,0.20515,0.18669,0.21371,0.31046,0.19076,0.28235,0.26841,0.25294
0.16382,0.19036,0.18553,0.19823,0.30223,0.21443,0.45525,0.21418,0.23823
0.11672,0.16069,0.11569,0.16673,0.36211,0.17759,0.23232,0.21699,0.17848
0.065996,0.15985,0.064155,0.12766,0.29096,0.10042,0.080756,0.18333,0.23175
0.15509,0.21633,0.15045,0.23104,0.36289,0.20951,0.26907,0.23672,0.22852
0.094265,0.17671,0.083422,0.17407,0.31031,0.14556,0.16765,0.25656,0.22941
0.16803,0.24006,0.16918,0.23442,0.32697,0.21461,0.25688,0.25736,0.24507
0.010589,0.12541,0.010056,0.14514,0.29021,0.066186,0.0055538,0.14559,0.15001
0.11447,0.19553,0.11492,0.17309,0.29354,0.13335,0.33756,0.29894,0.27997
0.11543,0.19239,0.12226,0.16898,0.3411,0.17555,0.20555,0.24821,0.24531
0.11511,0.18043,0.13564,0.18136,0.30044,0.15984,0.24823,0.22232,0.21536
0.14162,0.20153,0.1633,0.2034,0.32132,0.2181,0.34139,0.22817,0.24241
0.079984,0.14836,0.085422,0.15831,0.32635,0.14145,0.12863,0.18181,0.18519
0.1126,0.17213,0.11855,0.1752,0.2907,0.18594,0.19997,0.16273,0.18819
0.056375,0.17134,0.063137,0.15722,0.32529,0.094487,0.10447,0.19863,0.18558
0.14443,0.17694,0.15496,0.18222,0.31335,0.17231,0.24174,0.20633,0.22351
0.1476,0.18572,0.14023,0.18707,0.30904,0.18372,0.31844,0.25226,0.24682
0.17648,0.18355,0.16972,0.1945,0.31849,0.21483,0.3275,0.22254,0.21906
0.1003,0.185,0.11983,0.19142,0.33321,0.15617,0.27797,0.2451,0.25143
0.14586,0.19513,0.15524,0.20093,0.32757,0.21127,0.31249,0.2332,0.2666
0.099176,0.1679,0.096926,0.1893,0.30855,0.12724,0.18985,0.19994,0.22375
0.12295,0.14472,0.12915,0.17262,0.31767,0.14281,0.21333,0.18867,0.18854
0.069355,0.17819,0.074151,0.17724,0.31952,0.12813,0.15988,0.25486,0.27856
0.061133,0.17519,0.074069,0.16951,0.27992,0.10863,0.11405,0.19058,0.21101
0.065022,0.17352,0.061034,0.18357,0.30439,0.134,0.10756,0.22388,0.23181
0.15799,0.1666,0.14891,0.19339,0.30351,0.19141,0.41274,0.2806,0.27978
0.13712,0.21966,0.12905,0.2131,0.32409,0.17427,0.21819,0.23057,0.23193
0.17988,0.2008,0.14654,0.2079,0.29497,0.20462,0.36039,0.18218,0.2187
0.16641,0.19003,0.16274,0.1934,0.31601,0.21516,0.42513,0.24907,0.23542
0.18239,0.21295,0.16113,0.19278,0.30982,0.21472,0.38578,0.28172,0.24569
0.17258,0.23098,0.20223,0.22499,0.28903,0.2279,0.3312,0.26756,0.29651
0.18969,0.23787,0.16938,0.21655,0.31136,0.23869,0.36567,0.25486,0.26562
0.11073,0.19819,0.10663,0.15913,0.30796,0.17415,0.20469,0.2045,0.22387
0.16977,0.22895,0.19406,0.21717,0.33363,0.20538,0.37215,0.26493,0.25579
0.019903,0.13405,0.016429,0.1402,0.29586,0.067367,0.016376,0.16309,0.15173
0.14255,0.1999,0.12948,0.20409,0.27669,0.2025,0.27578,0.24839,0.24712
0.14086,0.1735,0.17232,0.22981,0.3056,0.189,0.39636,0.28411,0.27538
0.12837,0.16521,0.12486,0.17607,0.29086,0.15952,0.25052,0.20709,0.20375
0.07625,0.13708,0.069172,0.14053,0.30645,0.11832,0.16108,0.18015,0.17338
0.065553,0.1472,0.070373,0.1564,0.31331,0.13289,0.081771,0.15756,0.16575
0.1452,0.19915,0.15402,0.17706,0.2853,0.18168,0.3377,0.23775,0.21485
0.12217,0.1563,0.12664,0.15946,0.32427,0.16812,0.30341,0.19729,0.19403
0.17243,0.21463,0.17195,0.17899,0.31287,0.23424,0.38424,0.24162,0.22513
0.14155,0.20274,0.11744,0.20455,0.30661,0.16328,0.31369,0.25053,0.23003
0.083004,0.15053,0.079861,0.1647,0.32617,0.13245,0.14409,0.2341,0.25105
0.16081,0.20934,0.15686,0.18315,0.32903,0.19646,0.69668,0.26804,0.26894
0.16104,0.19811,0.17563,0.19973,0.28815,0.20904,0.37332,0.2176,0.20931
0.11454,0.19107,0.11641,0.17335,0.30674,0.17936,0.24194,0.22695,0.2262
0.10727,0.20824,0.082151,0.19152,0.31356,0.14035,0.20069,0.24542,0.2591
0.12011,0.20719,0.10113,0.20568,0.36021,0.137,0.20557,0.25687,0.23967
0.12314,0.19591,0.10929,0.19052,0.32237,0.18282,0.22286,0.18636,0.20628
0.054802,0.15867,0.04977,0.15641,0.31614,0.10817,0.038979,0.18862,0.21531
0.15282,0.20231,0.1445,0.17238,0.30871,0.21618,0.33149,0.21512,0.1969
0.12683,0.1432,0.12687,0.17065,0.35003,0.16163,0.22571,0.1912,0.20159
0.20963,0.23429,0.1798,0.22505,0.3301,0.24565,0.55297,0.24053,0.2261
0.10653,0.23472,0.096509,0.19266,0.29244,0.14852,0.22421,0.25202,0.24111
0.095987,0.17784,0.10732,0.19066,0.30884,0.16239,0.17533,0.24887,0.23564
0.13116,0.17875,0.11211,0.17685,0.32582,0.15708,0.32287,0.22892,0.24889
0.12672,0.17102,0.16764,0.16162,0.30208,0.19475,0.3618,0.19547,0.19629
0.13735,0.17883,0.14347,0.19342,0.33449,0.19751,0.26656,0.22453,0.19515
0.14943,0.20101,0.12294,0.17872,0.34052,0.1844,0.34436,0.25032,0.19819
0.12261,0.18743,0.14012,0.19874,0.3316,0.17528,0.28379,0.21525,0.20717
0.099659,0.19035,0.12492,0.20014,0.3133,0.17472,0.19566,0.25408,0.25121
0.16806,0.2193,0.19321,0.20028,0.31598,0.22913,0.38857,0.22483,0.24803
0.17413,0.22003,0.17418,0.22213,0.32116,0.25681,0.29418,0.22863,0.24559
0.064748,0.1716,0.061016,0.18625,0.31707,0.11663,0.093221,0.22021,0.20778
0.083253,0.16106,0.060749,0.14732,0.33198,0.1344,0.042821,0.20578,0.24591
0.15617,0.16038,0.13251,0.17241,0.34793,0.1996,0.39407,0.21473,0.22246
0.18031,0.17307,0.16049,0.17396,0.31823,0.19157,0.32715,0.18673,0.20965
0.16601,0.18314,0.17092,0.1883,0.33752,0.18168,0.36663,0.20006,0.20745
0.13251,0.17474,0.13273,0.17638,0.30115,0.18362,0.30892,0.16572,0.18218
0.095901,0.18047,0.12443,0.17872,0.31186,0.14085,0.20751,0.21637,0.20662
0.07372,0.14126,0.07211,0.1388,0.30589,0.13384,0.12795,0.15478,0.17321
0.12913,0.18266,0.14966,0.18922,0.30459,0.17051,0.26314,0.23497,0.22889
0.097709,0.17271,0.095081,0.19527,0.33374,0.13891,0.22897,0.21827,0.24353
0.16246,0.23414,0.19727,0.23273,0.32425,0.20726,0.55444,0.30735,0.30105
0.14693,0.20186,0.15404,0.18813,0.34508,0.1692,0.29422,0.26054,0.23369
0.072018,0.16969,0.078306,0.18269,0.3284,0.13243,0.17207,0.24398,0.25245
0.075229,0.16578,0.065046,0.18442,0.32904,0.13173,0.10535,0.2336,0.23559
0.090704,0.20278,0.10117,0.18231,0.33419,0.14451,0.17229,0.21764,0.25317
0.091971,0.19711,0.089204,0.18543,0.27895,0.14252,0.17969,0.23137,0.21874
0.1654,0.17335,0.15713,0.18413,0.32305,0.18705,0.32129,0.20923,0.19331
0.12415,0.1764,0.13307,0.15648,0.31828,0.15752,0.29583,0.20088,0.20699
0.17891,0.2078,0.16432,0.21886,0.32038,0.20287,0.40027,0.28586,0.23383
0.16392,0.21178,0.14522,0.21116,0.31077,0.21435,0.32116,0.33839,0.27586
0.08271,0.16378,0.087856,0.15685,0.27812,0.15625,0.12486,0.2313,0.24359
0.14517,0.20462,0.14805,0.17436,0.30938,0.20881,0.33317,0.24321,0.21833
0.14801,0.21713,0.14273,0.21056,0.31149,0.19755,0.27671,0.24306,0.26158
0.11366,0.19025,0.10908,0.18929,0.3339,0.16233,0.22314,0.21348,0.20993
0.15737,0.23131,0.13738,0.18806,0.30575,0.18267,0.30245,0.24726,0.26673
0.10182,0.15999,0.098795,0.17812,0.30985,0.12162,0.13829,0.17405,0.18191
0.13942,0.16958,0.15653,0.18178,0.31531,0.21623,0.32285,0.24667,0.24411
0.14802,0.20111,0.15612,0.21611,0.33265,0.18174,0.2395,0.28008,0.25428
0.081213,0.14874,0.091248,0.16509,0.30777,0.14411,0.13769,0.17732,0.18392
0.16542,0.18725,0.15438,0.21098,0.32222,0.19078,0.50334,0.18594,0.23716
0.10115,0.16943,0.10797,0.17216,0.3172,0.15296,0.36083,0.19162,0.19762
0.16151,0.19951,0.15952,0.18894,0.34222,0.222,0.40728,0.21123,0.23519
0.086039,0.16831,0.085678,0.17597,0.3463,0.14216,0.20731,0.22949,0.24148
0.072766,0.195,0.089011,0.17455,0.31866,0.1405,0.14097,0.2449,0.25842
0.17111,0.20468,0.13216,0.2061,0.34435,0.17974,0.30926,0.20435,0.21654
0.141,0.17665,0.12435,0.16438,0.34176,0.16256,0.24787,0.17446,0.17452
0.1855,0.23327,0.18337,0.20549,0.27605,0.19455,0.4107,0.2829,0.26688
0.15438,0.19049,0.15608,0.1688,0.30894,0.18765,0.32592,0.1803,0.20414
0.16706,0.20135,0.16686,0.20684,0.32156,0.17956,0.44457,0.23628,0.25334
0.11892,0.18129,0.13302,0.16985,0.28649,0.17069,0.20047,0.19795,0.20695
0.14402,0.21235,0.12529,0.22092,0.30781,0.19514,0.33606,0.23123,0.23574
0.12301,0.20526,0.1546,0.20711,0.28642,0.19976,0.24116,0.25991,0.24287
0.15455,0.17342,0.13761,0.19306,0.33021,0.2037,0.41024,0.26784,0.24985
0.095101,0.19146,0.085699,0.16544,0.31841,0.11919,0.13622,0.19755,0.20584
0.16615,0.17741,0.16253,0.15059,0.33497,0.21436,0.3092,0.18697,0.21007
0.1438,0.16804,0.15578,0.18597,0.3481,0.20943,0.31328,0.2381,0.25371
0.16245,0.21288,0.15023,0.19259,0.30755,0.23473,0.34908,0.23439,0.25319
0.1884,0.23276,0.21573,0.24368,0.32606,0.22605,0.45297,0.24356,0.21496
0.10606,0.17879,0.092679,0.17622,0.32178,0.15248,0.20417,0.21488,0.24367
0.11958,0.20103,0.12593,0.18128,0.31578,0.18373,0.26984,0.21166,0.22931
0.084861,0.16399,0.083729,0.17016,0.33753,0.1127,0.14459,0.21663,0.20631
0.10563,0.18207,0.11159,0.19022,0.30606,0.16082,0.21297,0.18212,0.19067
0.15856,0.1807,0.16415,0.17203,0.3283,0.19257,0.27079,0.23548,0.19378
0.13589,0.16326,0.15147,0.18906,0.32881,0.18163,0.25768,0.22587,0.18714
0.16168,0.21707,0.14278,0.20862,0.28805,0.21332,0.43464,0.25878,0.24001
0.1251,0.16084,0.16038,0.1746,0.29717,0.17393,0.22968,0.19461,0.19062
0.17412,0.19554,0.20395,0.18941,0.30765,0.22336,0.3722,0.20804,0.20719
0.17064,0.23228,0.21682,0.22448,0.31048,0.23886,0.48874,0.23772,0.25766
0.16581,0.21024,0.16873,0.21522,0.30466,0.19849,0.31802,0.26753,0.23345
0.076923,0.16161,0.078913,0.17277,0.35774,0.14383,0.14046,0.20761,0.21358
0.083531,0.14671,0.093679,0.16548,0.28859,0.12811,0.17928,0.17047,0.20099
0.15326,0.20936,0.16264,0.1693,0.30212,0.20086,0.32921,0.24586,0.25268
0.18097,0.21263,0.15565,0.18587,0.29519,0.19256,0.31408,0.21859,0.22771
0.10422,0.16895,0.10397,0.18941,0.35136,0.16375,0.16104,0.25261,0.26205
0.11594,0.16207,0.11783,0.19848,0.32313,0.14601,0.17994,0.24907,0.22928
0.1615,0.21775,0.15951,0.25354,0.30406,0.21406,0.33947,0.29983,0.27311
0.19538,0.20759,0.17239,0.21529,0.33381,0.20647,0.4091,0.25011,0.24152
0.07603,0.17459,0.090686,0.16729,0.32243,0.13175,0.14953,0.18856,0.18441
0.12831,0.15586,0.14309,0.17901,0.3031,0.16693,0.26763,0.22522,0.22116
0.066041,0.20797,0.056737,0.20546,0.34019,0.12392,0.1133,0.22158,0.22252
0.089259,0.21361,0.08573,0.17797,0.29394,0.13396,0.22295,0.26869,0.28858
0.15693,0.23414,0.16753,0.23869,0.32603,0.21416,0.34844,0.31161,0.27843
0.16093,0.20204,0.17141,0.18792,0.33911,0.20189,0.32544,0.24768,0.24058
0.083886,0.17325,0.11854,0.17707,0.31818,0.13433,0.18038,0.20685,0.21987
0.063939,0.16502,0.065193,0.16497,0.30162,0.12307,0.037702,0.16714,0.20243
0.12252,0.18151,0.14822,0.1842,0.30627,0.16856,0.29998,0.22599,0.21905
0.077437,0.15082,0.066895,0.16409,0.29948,0.12736,0.11972,0.2351,0.25508
0.078816,0.14014,0.081817,0.15169,0.34263,0.10606,0.13876,0.19035,0.18157
0.14831,0.22672,0.16168,0.23621,0.31399,0.20884,0.36308,0.24041,0.25099
0.1993,0.22859,0.18872,0.22414,0.2936,0.23196,0.4767,0.24808,0.24552
0.12235,0.18793,0.11727,0.18436,0.29288,0.15664,0.18155,0.26204,0.239
0.13329,0.1884,0.12169,0.19425,0.33287,0.15056,0.23314,0.21162,0.2235
0.15325,0.18266,0.15295,0.18551,0.31674,0.1904,0.30292,0.26706,0.2656
0.19343,0.21586,0.16834,0.19956,0.30082,0.21063,0.41028,0.216,0.23645
0.11292,0.17138,0.11799,0.15099,0.28759,0.16345,0.25014,0.20365,0.18247
0.16577,0.19929,0.17154,0.19264,0.324,0.22428,0.34502,0.2244,0.22549
0.16047,0.20271,0.14585,0.19117,0.29224,0.20588,0.34279,0.32108,0.31791
0.1306,0.178,0.13129,0.20112,0.29572,0.17299,0.27596,0.2417,0.2774
0.096885,0.15735,0.1174,0.15737,0.3176,0.15363,0.3787,0.17825,0.19735
0.13057,0.18621,0.13131,0.20072,0.33228,0.19795,0.28038,0.26825,0.26613
0.18454,0.20626,0.17593,0.22242,0.30166,0.21629,0.36368,0.2578,0.26624
0.12054,0.15459,0.11974,0.18932,0.29591,0.1633,0.27652,0.18751,0.19056
0.095737,0.15659,0.10921,0.16428,0.33942,0.14487,0.098742,0.2342,0.25982
0.1689,0.23262,0.16019,0.22254,0.33978,0.22552,0.39788,0.24341,0.2477
0.17922,0.19615,0.17917,0.216,0.29188,0.23631,0.36371,0.24362,0.24612
0.13595,0.18291,0.15123,0.16396,0.30627,0.17707,0.28164,0.24253,0.22967
0.073098,0.13776,0.075838,0.14198,0.28069,0.11927,0.11555,0.14661,0.18325
0.16453,0.21018,0.18917,0.20425,0.31741,0.21169,0.43289,0.22237,0.21179
0.15319,0.21381,0.17088,0.22324,0.30614,0.21595,0.35306,0.22914,0.23053
0.12007,0.17643,0.12795,0.1547,0.32592,0.15992,0.25066,0.18434,0.20803
0.22286,0.235,0.1937,0.22618,0.35647,0.23576,0.41768,0.29812,0.30923
0.18856,0.21068,0.16875,0.20502,0.28932,0.19379,0.32202,0.17918,0.20598
0.11893,0.18431,0.11422,0.16706,0.31926,0.15311,0.24194,0.2218,0.21169
0.17899,0.19478,0.16536,0.20826,0.32852,0.18598,0.30301,0.2549,0.22001
0.088122,0.17395,0.080178,0.17079,0.30191,0.14427,0.16227,0.19204,0.19499
0.13427,0.19088,0.15411,0.18074,0.32677,0.17383,0.25191,0.20787,0.21591
0.16403,0.19519,0.15094,0.2198,0.33293,0.24658,0.47482,0.25866,0.23082
0.17727,0.2388,0.18383,0.20169,0.33577,0.21901,0.38968,0.2257,0.25703
0.19994,0.2441,0.19755,0.26152,0.31086,0.24871,0.50832,0.30647,0.26691
0.12276,0.1767,0.1588,0.18039,0.29418,0.1681,0.24785,0.21625,0.20524
0.17519,0.2002,0.17639,0.18729,0.33599,0.20215,0.40896,0.27387,0.22827
0.092242,0.19231,0.067016,0.20159,0.33061,0.15033,0.14217,0.25431,0.25652
0.10873,0.17473,0.089784,0.18137,0.32616,0.14068,0.14019,0.21531,0.20471
0.10195,0.16269,0.10073,0.14919,0.3258,0.14463,0.22202,0.19031,0.18037
0.16059,0.18052,0.15551,0.17514,0.35109,0.20098,0.36269,0.2301,0.22116
0.15487,0.19046,0.15742,0.19051,0.32262,0.22509,0.3101,0.24151,0.24544
0.16665,0.1968,0.15793,0.20687,0.31936,0.21911,0.34362,0.19061,0.19142
0.074455,0.16269,0.11336,0.16,0.34214,0.14418,0.16467,0.18933,0.17046
0.11137,0.19693,0.091256,0.18257,0.29546,0.16874,0.091332,0.27892,0.25417
0.068648,0.18097,0.085786,0.18233,0.29694,0.13345,0.18465,0.21142,0.24591
0.15026,0.15865,0.14186,0.16228,0.2838,0.20761,0.30989,0.2167,0.20056
0.073061,0.15648,0.068377,0.16709,0.33233,0.13653,0.10666,0.21924,0.16726
0.1327,0.17975,0.14019,0.19473,0.29186,0.16869,0.22633,0.23391,0.23474
0.17356,0.18279,0.13818,0.21555,0.31428,0.19111,0.36314,0.2584,0.25187
0.14059,0.17674,0.14689,0.18682,0.33241,0.17875,0.34243,0.20125,0.1808
0.12559,0.16963,0.15402,0.2193,0.2893,0.22262,0.25394,0.24414,0.2475
0.10886,0.20118,0.10262,0.17683,0.31564,0.17273,0.34851,0.23035,0.22281
0.14802,0.20633,0.14571,0.22295,0.30289,0.21544,0.38592,0.23354,0.24749
0.16922,0.19921,0.1731,0.2175,0.31369,0.22618,0.29287,0.23995,0.23942
0.1318,0.16419,0.12964,0.15624,0.35518,0.16813,0.29371,0.17294,0.2163
0.15562,0.16598,0.12893,0.19139,0.34262,0.16263,0.18975,0.19161,0.19886
0.16908,0.21704,0.16485,0.22251,0.35049,0.21107,0.31908,0.23472,0.23503
0.21551,0.22677,0.24178,0.20775,0.31498,0.24817,0.29507,0.28728,0.28506
0.086365,0.16556,0.08526,0.16275,0.31971,0.12316,0.063025,0.29963,0.23549
0.12421,0.16427,0.14981,0.16664,0.30411,0.18556,0.2806,0.21909,0.19013
0.065658,0.1632,0.063726,0.17692,0.29275,0.111,0.056207,0.23406,0.24222
0.11004,0.17579,0.10882,0.20274,0.30496,0.15095,0.19252,0.20915,0.19999
0.15698,0.21891,0.16693,0.1976,0.31162,0.24324,0.3434,0.24738,0.20464
0.17826,0.21096,0.1886,0.23225,0.32014,0.2298,0.47034,0.23226,0.22829
0.057433,0.14517,0.050245,0.14672,0.32269,0.10507,0.052793,0.14147,0.16999
0.16474,0.18427,0.16427,0.19372,0.30858,0.20935,0.35321,0.25335,0.21904
0.13726,0.17503,0.11155,0.16524,0.30372,0.16663,0.21901,0.19022,0.18643
0.1449,0.21527,0.16558,0.18267,0.34609,0.20399,0.32234,0.25749,0.23067
0.14709,0.18133,0.16922,0.1895,0.31933,0.2278,0.34813,0.25273,0.27217
0.14242,0.17016,0.12275,0.18511,0.31745,0.18778,0.28525,0.21551,0.22357
0.16059,0.19144,0.16552,0.20246,0.29396,0.2233,0.32783,0.21857,0.25166
0.17298,0.24057,0.17236,0.23896,0.33211,0.20414,0.49192,0.25233,0.24314
0.18655,0.19563,0.19061,0.18716,0.34293,0.2238,0.36165,0.21895,0.21412
0.095538,0.16265,0.1079,0.18214,0.33794,0.14739,0.21105,0.18463,0.23398
0.10837,0.17125,0.1267,0.16043,0.3277,0.17493,0.22748,0.20081,0.20399
0.060156,0.16698,0.07332,0.17508,0.30442,0.1036,0.10718,0.21188,0.23954
0.05189,0.16016,0.056053,0.14714,0.29089,0.10659,0.10072,0.17717,0.17773
0.12094,0.19953,0.1186,0.20636,0.31752,0.19017,0.21664,0.28722,0.27419
0.044841,0.16756,0.043337,0.17242,0.30978,0.093042,0.070728,0.23149,0.23659
0.086411,0.17902,0.092378,0.1711,0.36357,0.15246,0.21813,0.26969,0.25143
0.066416,0.19339,0.086797,0.18762,0.2961,0.14527,0.18764,0.22368,0.22857
0.16265,0.18963,0.15083,0.16459,0.31475,0.20954,0.19796,0.22628,0.21652
0.15507,0.22739,0.15123,0.22433,0.31064,0.22405,0.2954,0.24231,0.24881
0.1708,0.17501,0.1564,0.21804,0.3027,0.19735,0.30818,0.20477,0.22409
0.10401,0.18505,0.098968,0.17112,0.30416,0.12465,0.2653,0.2225,0.19067
0.08823,0.19717,0.10038,0.18771,0.34553,0.16248,0.23032,0.24024,0.2282
0.07929,0.1404,0.069825,0.15161,0.3546,0.13228,0.10133,0.15255,0.15075
0.19579,0.19251,0.17868,0.19713,0.30928,0.23983,0.52368,0.22927,0.23026
0.11043,0.1686,0.12063,0.17383,0.30901,0.15463,0.32024,0.21898,0.22751
0.13247,0.21524,0.14422,0.21334,0.31875,0.18124,0.30211,0.23559,0.2413
0.074811,0.15605,0.060231,0.18371,0.34882,0.11648,0.12048,0.24767,0.21496
0.14,0.18751,0.14794,0.18543,0.32591,0.19782,0.28209,0.25139,0.21184
0.14186,0.2001,0.14328,0.18563,0.30161,0.19702,0.28134,0.19223,0.20766
0.16079,0.18951,0.15301,0.20251,0.29993,0.20483,0.30698,0.27743,0.24705
0.17123,0.19961,0.14689,0.201,0.32226,0.20434,0.40567,0.23173,0.2548
0.1429,0.21505,0.12331,0.23114,0.32534,0.18344,0.24666,0.21862,0.21604
0.054342,0.15458,0.064453,0.17574,0.327,0.12653,0.098852,0.21455,0.19488
0.058911,0.16469,0.059024,0.14914,0.31251,0.12381,0.080572,0.2301,0.23328
0.12231,0.19733,0.13824,0.20575,0.28296,0.17391,0.42375,0.22234,0.24008
0.15378,0.19595,0.13112,0.18876,0.33245,0.19366,0.34835,0.21138,0.20505
0.12843,0.16329,0.11846,0.15968,0.30783,0.1764,0.27459,0.22194,0.2242
0.113,0.21791,0.11123,0.18416,0.30347,0.17522,0.24883,0.22773,0.25023
0.16456,0.19501,0.16508,0.19786,0.29698,0.20056,0.41234,0.22276,0.22645
0.18046,0.2159,0.19526,0.21352,0.26373,0.24118,0.46284,0.23427,0.27625
0.18195,0.22559,0.20331,0.19264,0.33416,0.23496,0.51326,0.22218,0.24943
0.17842,0.21002,0.18511,0.21339,0.33611,0.22592,0.376,0.27077,0.27311
0.14174,0.19438,0.148,0.19417,0.32617,0.19515,0.33119,0.21154,0.26635
0.14308,0.21722,0.14415,0.20891,0.35326,0.21888,0.39461,0.22126,0.22037
0.12774,0.20086,0.11859,0.18568,0.35351,0.17613,0.21291,0.23757,0.23721
0.093861,0.20275,0.08979,0.17934,0.30749,0.15098,0.13994,0.23534,0.25394
0.086843,0.173,0.099393,0.19265,0.33598,0.12554,0.21601,0.2423,0.2533
0.11869,0.18973,0.13414,0.1956,0.28895,0.20577,0.32746,0.24683,0.25104
0.087978,0.19062,0.093008,0.1893,0.32568,0.11925,0.19515,0.22264,0.21581
0.16964,0.20602,0.16222,0.22135,0.32678,0.20784,0.30695,0.25478,0.2431
0.13001,0.2147,0.14705,0.17806,0.33851,0.18276,0.2693,0.21253,0.2119
0.11032,0.18077,0.10412,0.18148,0.31375,0.1581,0.2802,0.23187,0.21073
0.11415,0.14467,0.097711,0.18638,0.30949,0.12603,0.17296,0.20032,0.17414
0.12316,0.19235,0.13843,0.1907,0.29582,0.20616,0.27343,0.22462,0.22019
0.14153,0.21601,0.15329,0.20932,0.35936,0.20164,0.26835,0.25522,0.26455
0.084775,0.15188,0.060645,0.14577,0.30411,0.11746,0.060139,0.1796,0.21676
0.12323,0.14968,0.12077,0.16242,0.31995,0.1958,0.17359,0.19204,0.15991
0.14433,0.18019,0.14461,0.20688,0.31112,0.20019,0.35666,0.24674,0.23465
0.16638,0.19874,0.17246,0.23278,0.34165,0.20056,0.32256,0.26214,0.20728
0.17236,0.17639,0.16945,0.19325,0.34437,0.20433,0.39163,0.22177,0.22764
0.11584,0.21204,0.10355,0.20792,0.28636,0.15597,0.20327,0.26848,0.27721
0.17463,0.19828,0.15949,0.20644,0.28918,0.2229,0.31413,0.27389,0.2771
0.12362,0.16586,0.12614,0.1683,0.34031,0.215,0.26671,0.19668,0.17892
0.14319,0.18589,0.12481,0.1788,0.29688,0.17209,0.23623,0.24752,0.25638
0.10323,0.17721,0.09257,0.19082,0.31388,0.14303,0.21232,0.22465,0.21524
0.13025,0.18533,0.1542,0.1955,0.28365,0.20217,0.31539,0.27902,0.23008
0.17087,0.19019,0.17499,0.19545,0.29057,0.17894,0.43558,0.20618,0.25726
0.14601,0.20508,0.16267,0.20297,0.31196,0.20204,0.31528,0.22897,0.2333
0.13569,0.18463,0.1438,0.19976,0.34237,0.17469,0.32124,0.20519,0.20235
0.082538,0.18765,0.095208,0.16905,0.32734,0.16195,0.17977,0.22358,0.20741
0.14138,0.17212,0.17667,0.20616,0.33053,0.20374,0.26666,0.23055,0.25915
0.14796,0.16969,0.11733,0.17244,0.31743,0.16697,0.30347,0.20633,0.1805
0.10282,0.15923,0.098855,0.16703,0.33279,0.16378,0.15866,0.17436,0.17759
0.16891,0.19609,0.15504,0.21609,0.34673,0.23542,0.39135,0.25082,0.23476
0.11741,0.23869,0.12798,0.20151,0.31696,0.13572,0.1898,0.23484,0.24198
0.17368,0.19817,0.16297,0.2101,0.35055,0.20862,0.36454,0.26977,0.25002
0.13856,0.16332,0.13269,0.1595,0.29543,0.18274,0.23988,0.22391,0.24267
0.080575,0.15584,0.079228,0.17282,0.28932,0.13822,0.16587,0.16854,0.16432
0.15684,0.27537,0.15641,0.19543,0.32452,0.18496,0.36237,0.25775,0.25699
0.14939,0.20439,0.12939,0.21434,0.33163,0.17793,0.27658,0.22423,0.21545
0.17069,0.19847,0.16238,0.21198,0.32498,0.19366,0.43234,0.2895,0.31262
0.14115,0.22605,0.12988,0.2354,0.33298,0.18922,0.37897,0.29223,0.26657
0.087534,0.16288,0.092731,0.15276,0.31331,0.13765,0.12553,0.18088,0.19523
0.16582,0.17807,0.15362,0.20378,0.3197,0.21855,0.25526,0.24384,0.26455
0.16528,0.20353,0.15795,0.21429,0.30329,0.19998,0.35553,0.26429,0.23632
0.1635,0.21594,0.15268,0.21129,0.32433,0.19958,0.30866,0.29074,0.24754
0.089932,0.17071,0.093248,0.17819,0.31001,0.13643,0.14387,0.1922,0.20797
0.1384,0.20008,0.13868,0.1869,0.32244,0.18498,0.30073,0.27348,0.26143
0.1163,0.173,0.09614,0.17899,0.31194,0.16044,0.18717,0.21194,0.22697
0.060919,0.13762,0.063976,0.15314,0.29555,0.12281,0.050634,0.31647,0.31747
0.11272,0.20242,0.10242,0.2101,0.29071,0.16317,0.19657,0.24746,0.24842
0.082898,0.19062,0.081199,0.16606,0.31141,0.13144,0.24037,0.2168,0.20949
0.12179,0.20098,0.13382,0.20189,0.30848,0.17502,0.20619,0.32422,0.27901
0.13516,0.16702,0.13513,0.17356,0.33804,0.17759,0.25926,0.21192,0.19834
0.13159,0.17766,0.12825,0.18176,0.34003,0.18417,0.32198,0.2201,0.23571
0.16864,0.21613,0.17468,0.19238,0.34398,0.22208,0.36148,0.2509,0.22659
0.16522,0.19378,0.17212,0.19549,0.28057,0.22452,0.47986,0.25753,0.26252
0.14986,0.16791,0.13146,0.20252,0.30619,0.18795,0.26533,0.27504,0.26284
0.1076,0.18384,0.11332,0.19538,0.30153,0.16579,0.21238,0.21579,0.21706
0.15046,0.19072,0.14677,0.17323,0.29457,0.20739,0.40844,0.24203,0.21914
0.17655,0.22819,0.19124,0.24356,0.36279,0.20367,0.4241,0.25704,0.20358
0.056438,0.15038,0.055072,0.16296,0.33083,0.089777,0.074666,0.25637,0.27485
0.15017,0.17184,0.15334,0.24339,0.28875,0.19315,0.36751,0.24083,0.22273
0.19805,0.18289,0.18687,0.19778,0.32618,0.23258,0.34041,0.21512,0.22012
0.051379,0.15362,0.052324,0.13119,0.31713,0.11049,0.067737,0.21447,0.19961
0.10685,0.16535,0.11563,0.19214,0.31797,0.14733,0.2796,0.2414,0.19842
0.14438,0.1768,0.15812,0.17631,0.33629,0.19845,0.33538,0.23126,0.20168
0.067065,0.22783,0.070201,0.20035,0.32528,0.11529,0.088904,0.22748,0.22264
0.087459,0.17758,0.079726,0.18828,0.31282,0.14039,0.20172,0.22761,0.24369
0.080131,0.19192,0.064071,0.20026,0.2968,0.097646,0.15429,0.24231,0.25155
0.15492,0.19603,0.13937,0.19504,0.3032,0.20492,0.42883,0.21562,0.22904
0.061443,0.18899,0.063139,0.18747,0.32741,0.12785,0.12616,0.2054,0.22103
0.12928,0.17876,0.15276,0.19436,0.29188,0.15968,0.25539,0.2162,0.20719
0.18049,0.23888,0.20934,0.22445,0.29415,0.25724,0.58772,0.25775,0.26985
0.13864,0.16339,0.12027,0.18124,0.31688,0.16895,0.2505,0.21527,0.23555
0.061613,0.18002,0.057057,0.16275,0.31336,0.11602,0.08061,0.30102,0.26874
0.113,0.1785,0.10019,0.18143,0.35298,0.17102,0.21472,0.19502,0.19707
0.15592,0.23684,0.14039,0.21217,0.34481,0.21458,0.33598,0.26132,0.24246
0.15704,0.1872,0.19531,0.182,0.32164,0.2228,0.36134,0.20581,0.22806
0.06761,0.16446,0.085133,0.15292,0.28118,0.14482,0.1556,0.19266,0.18261
0.13979,0.16944,0.13203,0.18314,0.32486,0.16299,0.28811,0.20993,0.23218
0.20787,0.23485,0.19894,0.24725,0.29925,0.20097,0.64056,0.27637,0.25709
0.1207,0.18435,0.12518,0.17287,0.32443,0.20367,0.2731,0.20108,0.22258
0.11442,0.17341,0.10048,0.17545,0.34522,0.15652,0.0899,0.30081,0.32807
0.14103,0.19992,0.15887,0.19289,0.28734,0.1923,0.24947,0.22059,0.23333
0.15029,0.19095,0.15619,0.16414,0.32512,0.21157,0.21803,0.19438,0.18099
0.1555,0.19766,0.13416,0.18723,0.35043,0.17441,0.35373,0.22963,0.21483
0.083697,0.17965,0.079114,0.14232,0.30293,0.13848,0.049464,0.3334,0.31073
0.073812,0.1482,0.073729,0.16924,0.32644,0.10882,0.11956,0.20132,0.19134
0.070141,0.13476,0.060894,0.13283,0.32069,0.11446,0.10623,0.16709,0.20253
0.14104,0.19576,0.14111,0.20722,0.32713,0.19745,0.29944,0.24721,0.225
0.1563,0.19554,0.13338,0.16428,0.30969,0.2113,0.41128,0.22854,0.24784
0.12358,0.16054,0.11241,0.17127,0.34045,0.17377,0.23321,0.21746,0.20238
0.12007,0.16427,0.11832,0.17075,0.33685,0.15648,0.24584,0.18459,0.21135
0.1864,0.22436,0.16642,0.23122,0.33243,0.22185,0.40763,0.25009,0.25601
0.064328,0.17875,0.06719,0.15356,0.32553,0.12123,0.097283,0.20135,0.18776
0.13828,0.20238,0.1428,0.17716,0.31704,0.18437,0.27866,0.2119,0.19882
0.21756,0.21523,0.17969,0.23891,0.33261,0.24519,0.7014,0.21394,0.2213
0.17877,0.21124,0.14863,0.20943,0.31644,0.22825,0.38556,0.27648,0.25215
0.09636,0.19023,0.083343,0.15569,0.34543,0.12854,0.082824,0.28285,0.28277
0.17542,0.18927,0.15476,0.22018,0.32218,0.20018,0.32412,0.25867,0.27664
0.16304,0.19204,0.18083,0.19665,0.32016,0.19143,0.35291,0.19471,0.21561
0.15607,0.19813,0.16475,0.21533,0.30118,0.25243,0.55332,0.23804,0.21349
0.11964,0.18113,0.13786,0.23146,0.30215,0.20657,0.20787,0.20648,0.20628
0.16151,0.20793,0.15175,0.20152,0.2934,0.1992,0.36567,0.19263,0.20688
0.15142,0.17868,0.15754,0.18733,0.30506,0.22125,0.40187,0.21655,0.23263
0.061743,0.17379,0.070711,0.17992,0.30179,0.11736,0.12316,0.1965,0.16311
0.18752,0.22922,0.19116,0.21874,0.3212,0.28376,0.41437,0.24725,0.24286
0.16842,0.17699,0.16887,0.20332,0.30318,0.20887,0.32894,0.22576,0.23256
0.1288,0.20378,0.1386,0.20955,0.3155,0.15944,0.22883,0.24987,0.26561
0.21517,0.22839,0.20192,0.22415,0.32385,0.24164,0.58393,0.25376,0.2246
0.14272,0.219,0.13451,0.22077,0.31921,0.18689,0.28657,0.21764,0.22563
0.10449,0.1997,0.11251,0.16949,0.32726,0.15138,0.2894,0.21884,0.23959
0.13981,0.17992,0.1466,0.17686,0.332,0.18501,0.25595,0.19568,0.1938
0.16479,0.1816,0.15169,0.19072,0.32533,0.19828,0.37942,0.2117,0.23213
0.075708,0.17627,0.061089,0.18113,0.35116,0.12788,0.12861,0.22147,0.20212
0.1449,0.18909,0.15332,0.18527,0.28788,0.17287,0.25658,0.19546,0.19742
0.14643,0.20092,0.1339,0.18699,0.40913,0.18288,0.28892,0.25377,0.25434
0.13112,0.20197,0.12553,0.20094,0.3202,0.16717,0.21776,0.2509,0.23187
0.042828,0.19959,0.061573,0.19208,0.35019,0.086149,0.091111,0.2721,0.24889
0.13956,0.18891,0.14354,0.19848,0.33279,0.1979,0.31211,0.2426,0.23014
0.14004,0.21706,0.15105,0.19025,0.29991,0.17513,0.23225,0.23554,0.24384
0.10775,0.19535,0.11207,0.185,0.3349,0.1455,0.18763,0.21167,0.23979
0.035413,0.14642,0.042384,0.15709,0.30208,0.09326,0.057027,0.17365,0.16004
0.16127,0.20296,0.16694,0.17852,0.30239,0.21594,0.36036,0.23276,0.21694
0.1072,0.18052,0.097715,0.15327,0.32826,0.11469,0.20418,0.21399,0.21297
0.16557,0.18999,0.15141,0.19465,0.31917,0.17266,0.30339,0.22657,0.23964
0.12908,0.18547,0.13123,0.1639,0.31265,0.17584,0.31203,0.20928,0.21294
0.11253,0.18908,0.11736,0.15686,0.29597,0.15694,0.15327,0.20891,0.22843
0.15681,0.21835,0.13068,0.16989,0.29243,0.19102,0.33141,0.19921,0.20712
0.10849,0.19054,0.11012,0.19917,0.33464,0.14313,0.20811,0.29446,0.29937
0.057117,0.17275,0.065111,0.17406,0.3407,0.11165,0.12644,0.21863,0.22169
0.15104,0.19268,0.14366,0.20071,0.31999,0.20528,0.30134,0.22307,0.2205
0.12341,0.14873,0.10516,0.16742,0.30291,0.16157,0.18679,0.19519,0.19372
0.10964,0.16096,0.10459,0.16158,0.36447,0.14323,0.15594,0.19079,0.15751
0.14293,0.19988,0.12675,0.17665,0.33996,0.17942,0.26038,0.22984,0.224
0.13806,0.16269,0.12992,0.2098,0.33311,0.18739,0.30609,0.2406,0.23865
0.19101,0.2172,0.18544,0.19065,0.33574,0.20831,0.5016,0.23903,0.25328
0.12796,0.17442,0.12628,0.18256,0.34372,0.17922,0.27202,0.24021,0.23184
0.16842,0.20758,0.1538,0.21892,0.32077,0.23313,0.36145,0.20184,0.23757
0.094407,0.16628,0.097306,0.15452,0.32645,0.14993,0.20217,0.16506,0.17258
0.18568,0.19046,0.16399,0.18153,0.31537,0.21575,0.39292,0.23938,0.23571
0.15356,0.20355,0.1385,0.21796,0.35026,0.21159,0.44026,0.20847,0.20561
0.13579,0.14812,0.12255,0.16094,0.33394,0.17351,0.2195,0.17545,0.17721
0.17763,0.21851,0.16144,0.22538,0.33226,0.21549,0.32372,0.22806,0.24556
0.18243,0.25425,0.17301,0.22451,0.3181,0.23731,0.43677,0.24702,0.24232
0.091399,0.16789,0.097255,0.14775,0.29053,0.15814,0.11024,0.23612,0.20653
0.060278,0.14974,0.05636,0.15842,0.31914,0.11605,0.090634,0.16685,0.18821
0.11436,0.16911,0.10959,0.16025,0.29874,0.1896,0.21187,0.16523,0.18104
0.19884,0.26179,0.19806,0.25759,0.31455,0.2343,0.45749,0.27343,0.26456
0.11527,0.21064,0.13304,0.19968,0.31642,0.18075,0.32159,0.27701,0.25621
0.14829,0.1931,0.16267,0.23284,0.32546,0.20364,0.3123,0.22133,0.22469
0.14814,0.18909,0.15989,0.19902,0.3184,0.20615,0.31266,0.24987,0.201
0.15354,0.18152,0.17489,0.1958,0.32671,0.23164,0.37617,0.2378,0.245
0.033788,0.14895,0.045966,0.14085,0.31159,0.10038,0.042536,0.22462,0.22716
0.19761,0.26176,0.2042,0.24083,0.29212,0.22779,0.46885,0.28382,0.2597
0.14536,0.20967,0.13715,0.17861,0.31596,0.20626,0.31374,0.23737,0.24594
0.11073,0.1587,0.1089,0.18049,0.34784,0.13585,0.14612,0.16933,0.19177
0.13645,0.19028,0.15198,0.18851,0.2787,0.18824,0.40985,0.18373,0.1932
0.10478,0.17522,0.13285,0.15803,0.34484,0.16801,0.19938,0.17427,0.1877
0.13688,0.16098,0.15156,0.17336,0.29348,0.20761,0.31101,0.17817,0.19416
0.16663,0.19272,0.1873,0.17833,0.29455,0.18198,0.3822,0.22428,0.24611
0.19395,0.21528,0.22432,0.20075,0.34186,0.24499,0.40762,0.25814,0.26996
0.11382,0.1811,0.10605,0.17224,0.29651,0.15731,0.24539,0.21445,0.211
0.15717,0.19446,0.14407,0.1855,0.33566,0.21851,0.37502,0.26514,0.24185
0.071975,0.17105,0.074196,0.16511,0.36457,0.13873,0.12593,0.23957,0.22082
0.14902,0.19827,0.14055,0.191,0.30406,0.19302,0.44119,0.24822,0.26508
0.045623,0.14524,0.048584,0.13428,0.3033,0.077767,0.077213,0.15918,0.15003
0.17421,0.21746,0.15905,0.1899,0.30398,0.20364,0.48033,0.23399,0.2568
0.15579,0.1985,0.16059,0.19683,0.31944,0.21276,0.32403,0.25239,0.25258
0.15583,0.19642,0.14667,0.18311,0.30397,0.20927,0.35187,0.31092,0.28217
0.085539,0.17693,0.083425,0.16656,0.30055,0.14216,0.13028,0.20124,0.18383
0.040466,0.14164,0.033213,0.14313,0.31655,0.097423,0.034078,0.22367,0.21026
0.1228,0.19826,0.1675,0.19852,0.30126,0.20253,0.26105,0.24884,0.23783
0.1564,0.19448,0.15247,0.2074,0.31463,0.21148,0.31069,0.26162,0.22064
0.12418,0.18641,0.10868,0.20121,0.32793,0.15393,0.29126,0.19974,0.2359
0.1548,0.17202,0.16034,0.19642,0.3065,0.19303,0.3119,0.21872,0.22338
0.15224,0.19937,0.15142,0.19296,0.3295,0.16386,0.23929,0.21871,0.18266
0.14798,0.19085,0.15448,0.16946,0.28071,0.20283,0.25131,0.22846,0.23944
0.1558,0.18992,0.15225,0.19315,0.31536,0.2107,0.46978,0.21174,0.21248
0.097089,0.19878,0.11041,0.19774,0.37186,0.18164,0.21513,0.24227,0.24223
0.18401,0.21322,0.16808,0.22377,0.33152,0.22765,0.44963,0.29917,0.28991
0.17809,0.19696,0.184,0.21195,0.28847,0.20118,0.3854,0.22458,0.22334
0.075362,0.17136,0.071006,0.18056,0.30471,0.12601,0.20217,0.18442,0.2146
0.15146,0.22816,0.19456,0.2368,0.30268,0.23087,0.4429,0.23125,0.24974
0.14815,0.19601,0.11978,0.18251,0.31374,0.22943,0.41205,0.25924,0.22498
0.14935,0.17853,0.13267,0.1648,0.29774,0.22486,0.23888,0.18938,0.20581
0.052659,0.17886,0.053581,0.1807,0.31887,0.093458,0.095383,0.22634,0.23876
0.13534,0.17524,0.14338,0.20018,0.31989,0.18763,0.25439,0.18597,0.19424
0.14693,0.21891,0.14903,0.19827,0.32071,0.19044,0.36897,0.23242,0.20451
0.16778,0.22446,0.18079,0.22558,0.32833,0.2187,0.44579,0.19791,0.2098
0.10551,0.16237,0.10085,0.15491,0.2959,0.14348,0.19002,0.17439,0.2098
0.16031,0.20919,0.14972,0.20537,0.33932,0.20532,0.35814,0.24865,0.26459
0.15142,0.20449,0.11878,0.1868,0.30321,0.16849,0.25088,0.26139,0.25367
0.12455,0.18293,0.14203,0.17527,0.31933,0.17391,0.29322,0.21469,0.20772
0.19741,0.21423,0.20961,0.20808,0.32195,0.25096,0.42876,0.33646,0.31356
0.1627,0.1966,0.15897,0.2094,0.30761,0.2169,0.28508,0.26502,0.22032
0.089104,0.15983,0.07382,0.17973,0.33322,0.13145,0.15771,0.17284,0.1812
0.059592,0.17481,0.063614,0.1538,0.29076,0.10476,0.061176,0.23138,0.25172
0.073898,0.16589,0.082887,0.17934,0.32124,0.10827,0.17618,0.18747,0.19869
0.12214,0.17412,0.12341,0.17703,0.31552,0.16837,0.23967,0.20991,0.20011
0.17071,0.19933,0.18331,0.19958,0.31587,0.21764,0.36343,0.226,0.23879
0.12665,0.17935,0.11425,0.17799,0.31272,0.15439,0.21625,0.18023,0.17675
0.077267,0.17608,0.089286,0.17172,0.28335,0.18226,0.1475,0.20458,0.19028
0.10902,0.17335,0.10504,0.16909,0.35163,0.17147,0.16117,0.18594,0.1896
0.18887,0.20095,0.19491,0.22159,0.28007,0.18102,0.43614,0.23846,0.21214
0.11612,0.16938,0.11404,0.16563,0.32102,0.17453,0.20237,0.21225,0.2382
0.12055,0.14112,0.12288,0.17735,0.33125,0.17727,0.31601,0.1761,0.17776
0.13203,0.20787,0.12333,0.20492,0.31465,0.19827,0.20143,0.23307,0.24844
0.038161,0.16021,0.025384,0.14237,0.31957,0.084106,0.031873,0.20808,0.22034
0.12486,0.1796,0.11793,0.16296,0.30061,0.17271,0.24296,0.22321,0.18971
0.12244,0.16737,0.12594,0.184,0.31561,0.18156,0.16269,0.20902,0.23141
0.088729,0.14805,0.086025,0.14298,0.28142,0.13715,0.12303,0.1735,0.1535
0.17453,0.21424,0.16959,0.21002,0.28106,0.19409,0.31818,0.26305,0.2393
0.14239,0.22659,0.15661,0.23033,0.28369,0.23893,0.34241,0.25364,0.22354
0.1083,0.17037,0.098409,0.17096,0.31486,0.17215,0.23462,0.19094,0.19518
0.1531,0.20034,0.16241,0.18559,0.34221,0.1934,0.26666,0.22078,0.21191
0.055928,0.14605,0.050998,0.12991,0.31531,0.094992,0.075783,0.1663,0.15947
0.10937,0.16186,0.10446,0.17673,0.30026,0.16708,0.24931,0.16571,0.18184
0.10037,0.17844,0.093895,0.17244,0.28485,0.14789,0.13232,0.18459,0.18643
0.18654,0.2189,0.20396,0.2363,0.33988,0.21547,0.38954,0.23678,0.24306
0.050134,0.14066,0.068361,0.14972,0.34898,0.1276,0.14627,0.2005,0.18667
0.079283,0.15634,0.084177,0.18618,0.29809,0.152,0.17951,0.23084,0.24318
0.15059,0.2282,0.19417,0.21005,0.34472,0.23366,0.32338,0.31156,0.23956
0.12757,0.18571,0.13346,0.1732,0.33409,0.18671,0.32036,0.19612,0.19808
0.15653,0.20257,0.16977,0.19184,0.31915,0.18391,0.3235,0.27884,0.27187
0.14402,0.23916,0.15419,0.19077,0.3086,0.22635,0.346,0.28711,0.27082
0.07199,0.16284,0.081325,0.17732,0.35867,0.12824,0.12951,0.2137,0.20367
0.20411,0.22564,0.17618,0.22423,0.32571,0.25087,0.39772,0.21684,0.22517
0.15352,0.18981,0.163,0.21644,0.31351,0.19036,0.31256,0.23377,0.24523
0.16085,0.21266,0.13365,0.19578,0.32607,0.19718,0.25268,0.25303,0.22383
0.12507,0.16983,0.10916,0.18672,0.31009,0.19812,0.38941,0.22502,0.21426
0.19362,0.20756,0.19514,0.22275,0.30774,0.2256,0.31865,0.22495,0.22678
0.15157,0.18618,0.14175,0.19925,0.30196,0.22281,0.34651,0.25896,0.24613
0.072453,0.18594,0.073916,0.18865,0.33604,0.12723,0.11598,0.20215,0.22018
0.10418,0.17905,0.092952,0.18321,0.32776,0.15626,0.16629,0.2116,0.20033
0.15763,0.18422,0.14209,0.18662,0.30243,0.20288,0.25165,0.24114,0.19652
0.13774,0.17719,0.13021,0.17109,0.34605,0.17236,0.27786,0.18471,0.21342
0.11128,0.20155,0.1002,0.20982,0.29275,0.16078,0.16981,0.26055,0.26927
0.17803,0.20102,0.15827,0.24203,0.30907,0.19871,0.35346,0.27757,0.2883
0.10842,0.18263,0.10692,0.19662,0.3284,0.1762,0.24997,0.20054,0.20799
0.15413,0.21403,0.15181,0.19911,0.28652,0.2113,0.29722,0.26138,0.25849
0.14197,0.18782,0.1781,0.18068,0.3304,0.18403,0.33049,0.20427,0.19768
0.18813,0.1881,0.19116,0.1978,0.29425,0.2324,0.30455,0.219,0.23313
0.066706,0.14692,0.059901,0.15602,0.26551,0.1465,0.10712,0.17299,0.17725
0.091204,0.15037,0.10924,0.16437,0.30028,0.13853,0.18292,0.17891,0.16162
0.14156,0.19313,0.15843,0.22023,0.32729,0.17601,0.22882,0.24166,0.23593
0.089331,0.16405,0.10427,0.15116,0.3088,0.12989,0.20246,0.23135,0.25431
0.088028,0.18629,0.075637,0.17519,0.2884,0.16432,0.17595,0.21202,0.20848
0.18669,0.20785,0.15435,0.21652,0.29696,0.19457,0.34812,0.23404,0.21739
0.12305,0.16321,0.11112,0.15074,0.3208,0.13457,0.079678,0.33291,0.30388
0.12948,0.18434,0.15028,0.20001,0.28791,0.17871,0.27568,0.21612,0.20775
0.16038,0.19883,0.14999,0.19023,0.30704,0.21834,0.26035,0.22187,0.24817
0.16481,0.20991,0.12325,0.21934,0.33605,0.18003,0.31668,0.25205,0.26525
0.16779,0.20388,0.16418,0.17718,0.32937,0.22009,0.47643,0.20368,0.23302
0.10286,0.1471,0.086553,0.15395,0.28812,0.14014,0.15932,0.18118,0.17098
0.18469,0.18544,0.16884,0.18607,0.31024,0.20473,0.41544,0.24063,0.23269
0.17328,0.18588,0.17548,0.19961,0.33959,0.22012,0.3965,0.25021,0.25873
0.11927,0.17578,0.0899,0.18195,0.33912,0.14783,0.18885,0.19934,0.20304
0.14928,0.19857,0.16319,0.20776,0.32375,0.22523,0.3641,0.26671,0.23953
0.06619,0.17565,0.06634,0.18465,0.32294,0.14321,0.19863,0.22044,0.22205
0.11884,0.18394,0.11418,0.16307,0.29177,0.17653,0.17845,0.22779,0.19975
0.1444,0.19009,0.14645,0.18106,0.29761,0.1919,0.37209,0.23186,0.22364
0.2023,0.21944,0.17269,0.22439,0.31848,0.20806,0.42952,0.25224,0.26407
0.18476,0.2136,0.2088,0.20931,0.31134,0.21286,0.44067,0.21451,0.21283
0.16271,0.21472,0.15332,0.20369,0.32758,0.21125,0.40861,0.28933,0.30828
0.15954,0.19231,0.17618,0.18549,0.36692,0.20018,0.3483,0.25546,0.23314
0.13375,0.1926,0.13283,0.18794,0.33,0.20583,0.36789,0.23975,0.25274
0.080822,0.18305,0.094904,0.1712,0.29361,0.16776,0.15959,0.20541,0.19559
0.11852,0.16573,0.1133,0.16714,0.26435,0.14202,0.35261,0.21879,0.21039
0.15419,0.17028,0.16454,0.18826,0.32733,0.21515,0.25836,0.25337,0.23876
0.15718,0.20398,0.18022,0.18994,0.3002,0.22648,0.35949,0.24896,0.22268
0.15363,0.20476,0.1485,0.20893,0.34266,0.17826,0.28658,0.21683,0.25288
0.12021,0.18195,0.14582,0.16939,0.35361,0.16191,0.26662,0.21451,0.20992
0.054027,0.15605,0.043498,0.16284,0.34129,0.12028,0.081204,0.18534,0.18234
0.17759,0.21012,0.17069,0.18904,0.29572,0.19565,0.46162,0.25776,0.23905
0.16148,0.16625,0.14272,0.1869,0.30667,0.20151,0.29271,0.23333,0.23591
0.080315,0.13967,0.07253,0.15108,0.30916,0.12832,0.17072,0.19229,0.20568
0.17215,0.20141,0.18021,0.23016,0.26963,0.1765,0.53549,0.29955,0.29179
0.07439,0.14001,0.067996,0.1363,0.29943,0.11269,0.096238,0.152,0.16203
0.15785,0.21586,0.15593,0.20749,0.33758,0.18985,0.3589,0.25163,0.24107
0.16752,0.22187,0.18701,0.24381,0.32765,0.20909,0.40632,0.26345,0.26207
0.13271,0.1966,0.15429,0.21178,0.27942,0.19732,0.31975,0.23459,0.22451
0.086612,0.19736,0.118,0.1887,0.30669,0.15351,0.26547,0.23872,0.24952
0.14622,0.19991,0.14893,0.18477,0.32494,0.22395,0.28285,0.26172,0.25668
0.15503,0.19137,0.15939,0.18873,0.33015,0.21215,0.35703,0.22784,0.2122
0.20156,0.20902,0.20359,0.22583,0.33804,0.2324,0.61973,0.256,0.27374
0.11873,0.14929,0.12343,0.16287,0.29382,0.16709,0.21398,0.18261,0.18274
0.14782,0.18432,0.13642,0.16587,0.29537,0.18595,0.24581,0.19713,0.21445
0.09558,0.14248,0.088643,0.16609,0.33474,0.13231,0.19925,0.16829,0.19235
0.18686,0.23205,0.19681,0.21091,0.32932,0.20672,0.32444,0.29304,0.23195
0.10881,0.17615,0.13483,0.18542,0.30693,0.17447,0.18058,0.22049,0.22126
0.15719,0.19939,0.12154,0.19317,0.36966,0.18839,0.4022,0.24663,0.25511
0.18246,0.22607,0.1779,0.20665,0.30232,0.23938,0.38554,0.24961,0.247
0.10811,0.16781,0.10437,0.13661,0.324,0.16709,0.15831,0.20462,0.21876
0.16643,0.19955,0.17244,0.20764,0.31225,0.20297,0.40205,0.2113,0.21349
0.17712,0.23931,0.20253,0.20305,0.31125,0.22416,0.39355,0.24038,0.24422
0.16793,0.19812,0.1566,0.2016,0.3677,0.24295,0.36952,0.23324,0.25182
0.11175,0.14737,0.10412,0.16896,0.33432,0.16014,0.20483,0.15162,0.16521
0.097271,0.15674,0.089733,0.16833,0.32982,0.1247,0.14996,0.17858,0.18581
0.10267,0.17408,0.092646,0.17813,0.32072,0.14227,0.19645,0.19112,0.19229
0.15553,0.18651,0.15709,0.17783,0.33282,0.18632,0.22162,0.18992,0.19695
0.17393,0.1934,0.16085,0.19052,0.32213,0.2069,0.43335,0.20811,0.19432
0.16257,0.17416,0.14714,0.19272,0.34357,0.17455,0.24681,0.22796,0.25018
0.08829,0.17596,0.091686,0.16457,0.32596,0.16373,0.18001,0.22453,0.2194
0.14573,0.16709,0.10762,0.18208,0.27642,0.16955,0.28009,0.18622,0.1945
0.07193,0.16854,0.072265,0.15629,0.33001,0.1298,0.13169,0.19891,0.20006
0.06733,0.1726,0.074219,0.15631,0.31392,0.13158,0.11729,0.2321,0.22085
0.13929,0.17708,0.15868,0.16883,0.3589,0.20053,0.31048,0.18715,0.24251
0.18336,0.2057,0.1903,0.21025,0.31148,0.20215,0.46365,0.23387,0.24559
0.14075,0.17175,0.10164,0.21271,0.3153,0.19049,0.25283,0.25229,0.26633
0.16217,0.18776,0.15708,0.1916,0.34107,0.17957,0.37935,0.25491,0.20184
0.12503,0.2015,0.13707,0.19868,0.31548,0.19268,0.29376,0.25732,0.24091
0.16518,0.19076,0.17193,0.20206,0.2944,0.22161,0.31006,0.27511,0.25513
0.11074,0.1531,0.10067,0.16476,0.32486,0.15235,0.1867,0.20244,0.22607
0.18731,0.2245,0.20183,0.23793,0.29186,0.20591,0.39989,0.254,0.24151
0.15236,0.21705,0.16257,0.20274,0.33043,0.19527,0.54901,0.26017,0.27075
0.16333,0.2142,0.18212,0.20133,0.35948,0.24188,0.37389,0.26844,0.27073
0.15424,0.20573,0.16275,0.18614,0.34249,0.21674,0.35324,0.22761,0.20653
0.15222,0.16214,0.15714,0.16262,0.31958,0.19841,0.29326,0.19757,0.19377
0.14889,0.20229,0.18341,0.2072,0.32567,0.23564,0.53034,0.21198,0.25009
0.092117,0.17118,0.10685,0.18855,0.30287,0.1676,0.19363,0.22459,0.21374
0.12175,0.17116,0.11582,0.18241,0.2922,0.17116,0.23091,0.20838,0.18458
0.062353,0.16885,0.062161,0.16524,0.29133,0.12413,0.088276,0.18998,0.1768
0.16162,0.2325,0.15427,0.23478,0.31735,0.21121,0.31332,0.28663,0.25381
0.13979,0.18593,0.13661,0.19073,0.31806,0.17507,0.26483,0.26664,0.26485
0.12489,0.18025,0.10218,0.20218,0.30379,0.15606,0.21573,0.226,0.26158
0.083577,0.17022,0.086698,0.18174,0.27564,0.12018,0.12374,0.22041,0.2258
0.1761,0.21966,0.19513,0.21297,0.29985,0.23249,0.3785,0.26017,0.23293
0.18362,0.2239,0.21017,0.21617,0.30653,0.25016,0.46388,0.2496,0.25021
0.16104,0.21504,0.16595,0.21735,0.32328,0.22385,0.29109,0.24983,0.22917
0.13105,0.19394,0.13202,0.18547,0.31023,0.17216,0.25753,0.22651,0.21468
0.15249,0.19383,0.16304,0.19326,0.31779,0.18854,0.33752,0.20185,0.21501
0.089964,0.17099,0.092497,0.17485,0.29136,0.15557,0.13728,0.17356,0.17574
0.15177,0.20175,0.11585,0.18705,0.31019,0.18231,0.30329,0.23515,0.25444
0.1143,0.19404,0.13015,0.1827,0.30161,0.15727,0.1692,0.23267,0.21846
0.10961,0.16258,0.11231,0.17411,0.28294,0.15053,0.17605,0.21718,0.19919
0.076314,0.15882,0.091335,0.16142,0.33579,0.12803,0.17649,0.1776,0.16258
0.14869,0.1794,0.12475,0.1841,0.29274,0.1963,0.40304,0.23048,0.20164
0.16851,0.20277,0.18124,0.21768,0.33578,0.22578,0.44702,0.22193,0.22124
0.13042,0.16637,0.15705,0.16557,0.29791,0.19052,0.2444,0.19755,0.17816
0.12042,0.19848,0.11738,0.17076,0.33856,0.15539,0.17528,0.20841,0.22403
0.12512,0.18378,0.14233,0.19592,0.32883,0.16742,0.27762,0.22661,0.24623
0.13667,0.1938,0.13991,0.18345,0.30752,0.17991,0.29157,0.30627,0.27511
0.1066,0.17943,0.1287,0.20144,0.28495,0.20061,0.2309,0.25689,0.24835
0.14537,0.17354,0.15736,0.17368,0.28793,0.18644,0.36378,0.24499,0.25741
0.13516,0.186,0.13925,0.17339,0.3237,0.20145,0.24284,0.18996,0.20285
0.18188,0.21242,0.17727,0.21644,0.29945,0.21931,0.47434,0.30787,0.26415
0.20072,0.20611,0.20145,0.21133,0.30839,0.22961,0.37147,0.20981,0.2163
0.22636,0.23326,0.22022,0.24033,0.31917,0.25099,0.50521,0.30262,0.30499
0.1005,0.18941,0.082514,0.18087,0.31244,0.15821,0.22076,0.22178,0.23229
0.09355,0.1743,0.11951,0.18029,0.3197,0.1389,0.21628,0.2294,0.21643
0.16218,0.1927,0.19447,0.18929,0.32833,0.22637,0.33339,0.23834,0.23524
0.12808,0.20736,0.12969,0.16333,0.32228,0.17484,0.21922,0.23177,0.21836
0.15591,0.18055,0.15023,0.17903,0.31796,0.18928,0.26178,0.20113,0.20241
0.15155,0.20613,0.16566,0.20041,0.32534,0.19547,0.26597,0.22616,0.23648
0.13732,0.18283,0.14922,0.17659,0.29073,0.16635,0.40271,0.19976,0.18989
0.042023,0.13666,0.052635,0.1342,0.30916,0.095744,0.051995,0.20102,0.19603
0.084698,0.15543,0.098695,0.13336,0.30177,0.16138,0.16449,0.16205,0.18875
0.19791,0.24506,0.19176,0.22121,0.33193,0.24816,0.33894,0.25256,0.2501
0.098111,0.17632,0.10567,0.18029,0.34305,0.19754,0.22131,0.26618,0.27122
0.1414,0.16399,0.15241,0.17763,0.27551,0.20164,0.35192,0.18659,0.18723
0.063437,0.15224,0.063094,0.16617,0.29113,0.1226,0.10404,0.22032,0.19332
0.19647,0.20452,0.17414,0.2247,0.35288,0.1884,0.38927,0.22928,0.2462
0.16825,0.20879,0.19388,0.1939,0.34161,0.22078,0.3635,0.25048,0.27083
0.15014,0.18153,0.14309,0.1853,0.32092,0.20615,0.32704,0.2572,0.22885
0.066075,0.15688,0.068366,0.19295,0.30124,0.13583,0.13782,0.18539,0.19656
0.087767,0.17574,0.099276,0.15866,0.33997,0.18551,0.20974,0.19463,0.18224
0.062386,0.15282,0.06452,0.16442,0.3107,0.13803,0.10578,0.19757,0.21795
0.18887,0.20746,0.16092,0.20992,0.33574,0.22771,0.45444,0.28374,0.26817
0.086498,0.1901,0.080563,0.19983,0.31558,0.14302,0.17064,0.2266,0.21624
0.18543,0.21607,0.15574,0.20821,0.30251,0.2022,0.2909,0.26295,0.23846
0.070482,0.16741,0.069546,0.1648,0.29206,0.12127,0.10799,0.18074,0.16596
0.13215,0.1977,0.15839,0.18563,0.2889,0.18009,0.26422,0.22132,0.21574
0.15718,0.18502,0.15527,0.20147,0.32787,0.19191,0.24955,0.23748,0.21524
0.094008,0.16605,0.072352,0.17672,0.35007,0.12663,0.16222,0.21721,0.21993
0.091179,0.17832,0.089063,0.18635,0.3615,0.16383,0.17668,0.24889,0.24832
0.15955,0.19751,0.17469,0.17983,0.32852,0.21253,0.41687,0.20673,0.24574
0.084655,0.16431,0.076531,0.18269,0.32172,0.16068,0.19545,0.21266,0.20049
0.19753,0.23267,0.18418,0.24235,0.36321,0.22131,0.50853,0.2892,0.27044
0.084771,0.16881,0.074316,0.15525,0.31815,0.14311,0.12223,0.17803,0.18621
0.092166,0.19044,0.07795,0.18111,0.31617,0.13665,0.15389,0.22358,0.22688
0.091498,0.22298,0.12114,0.19001,0.32281,0.14767,0.17577,0.22521,0.21392
0.1501,0.19117,0.14195,0.20575,0.31676,0.19183,0.29285,0.20651,0.24327
0.14674,0.19192,0.15979,0.21329,0.30868,0.21602,0.27197,0.22629,0.23938
0.1221,0.1814,0.09638,0.18689,0.34045,0.17306,0.16734,0.2219,0.22722
0.16666,0.20919,0.14425,0.21226,0.33297,0.1842,0.2564,0.23951,0.27658
0.13918,0.191,0.12046,0.18065,0.27781,0.18216,0.21098,0.20186,0.2052
0.10902,0.17473,0.11069,0.16336,0.34222,0.1648,0.24506,0.21871,0.23614
0.15141,0.17718,0.14447,0.15742,0.31431,0.1736,0.25134,0.19505,0.22346
0.16311,0.17754,0.14571,0.18791,0.33023,0.19784,0.27946,0.20815,0.18607
0.10479,0.20334,0.11006,0.21819,0.3299,0.1436,0.19992,0.28773,0.30926
0.12957,0.15887,0.12296,0.17901,0.33535,0.17158,0.29287,0.17451,0.19653
0.12926,0.18759,0.12226,0.16081,0.302,0.16843,0.23488,0.2521,0.22483
0.12094,0.19396,0.1328,0.1713,0.28118,0.18015,0.39558,0.18954,0.17983
0.16123,0.17852,0.14781,0.16644,0.31753,0.2217,0.38414,0.19671,0.19668
0.16353,0.18355,0.17212,0.19288,0.32318,0.19539,0.32907,0.1851,0.20231
0.16098,0.17901,0.16469,0.18762,0.30814,0.2109,0.38548,0.20207,0.23689
0.15978,0.1844,0.15389,0.19737,0.3147,0.20723,0.32989,0.20847,0.21422
0.11269,0.14934,0.13597,0.16722,0.32531,0.17766,0.3189,0.1844,0.17943
0.13338,0.15257,0.12262,0.16797,0.34079,0.1844,0.26601,0.21566,0.19371
0.071879,0.16374,0.073559,0.16779,0.31898,0.12086,0.1189,0.18984,0.19173
0.15447,0.20985,0.14033,0.20018,0.32743,0.19159,0.31431,0.27196,0.29728
0.12409,0.20742,0.14042,0.1748,0.29929,0.18086,0.30724,0.24116,0.2745
0.12795,0.17376,0.12731,0.17738,0.32592,0.15203,0.35351,0.18459,0.1609
0.056855,0.14852,0.06033,0.14713,0.29471,0.12496,0.10719,0.23719,0.23067
0.10525,0.14653,0.097723,0.16141,0.32255,0.1503,0.15993,0.18832,0.18321
0.10302,0.19584,0.099223,0.19199,0.32135,0.1717,0.18669,0.20087,0.19848
0.12964,0.18195,0.16295,0.18007,0.35275,0.18975,0.36672,0.23484,0.22954
0.20725,0.21395,0.20478,0.21232,0.31669,0.23409,0.69379,0.25507,0.26383
0.11717,0.2127,0.11992,0.19395,0.32721,0.16986,0.25772,0.2147,0.23351
0.18412,0.20482,0.17801,0.22476,0.33466,0.21891,0.29817,0.27766,0.25532
0.15218,0.15938,0.13143,0.18345,0.31096,0.17984,0.29365,0.20568,0.22283
0.13794,0.17802,0.10336,0.18447,0.31307,0.17132,0.23574,0.22925,0.23115
0.16302,0.17386,0.15332,0.19412,0.31719,0.18096,0.45721,0.21799,0.21387
0.054097,0.17448,0.049391,0.19315,0.31296,0.10314,0.13756,0.22839,0.22647
0.074568,0.18347,0.080547,0.16599,0.32005,0.12776,0.1355,0.25144,0.22996
0.16755,0.19023,0.15775,0.18394,0.28601,0.20288,0.28467,0.16738,0.19989
0.17801,0.23859,0.19429,0.24219,0.32017,0.21391,0.39558,0.26135,0.26377
0.062596,0.13926,0.066492,0.15783,0.30241,0.12044,0.072492,0.18966,0.17762
0.12027,0.19301,0.13002,0.19372,0.35226,0.18439,0.24923,0.21615,0.20927
0.069525,0.18339,0.087643,0.19129,0.32338,0.15026,0.20653,0.23292,0.24327
0.17423,0.16686,0.16316,0.19311,0.32304,0.20165,0.41246,0.19143,0.23353
0.13949,0.17643,0.12459,0.18974,0.30539,0.16223,0.2749,0.1917,0.22992
0.11753,0.19456,0.12896,0.20148,0.31595,0.19256,0.22197,0.29727,0.24502
0.16484,0.19589,0.15812,0.2268,0.34026,0.19491,0.55955,0.25091,0.26901
0.15278,0.2185,0.16455,0.20987,0.3257,0.21622,0.3007,0.20942,0.25764
0.17751,0.2015,0.17461,0.20139,0.33085,0.23245,0.62038,0.25535,0.23875
0.17627,0.2046,0.17336,0.20411,0.30665,0.23784,0.32131,0.23909,0.24821
0.14669,0.18785,0.15792,0.16921,0.30942,0.20867,0.41595,0.21826,0.19052
0.20158,0.2145,0.18324,0.18992,0.3306,0.22863,0.36272,0.22402,0.24945
0.15696,0.18667,0.13398,0.16623,0.33758,0.20603,0.23954,0.20731,0.19571
0.17069,0.19607,0.15574,0.18693,0.32553,0.20427,0.30296,0.24547,0.24287
0.15857,0.18843,0.17042,0.15841,0.32393,0.20875,0.33305,0.22664,0.20448
0.15024,0.19294,0.13867,0.2144,0.34121,0.18058,0.35133,0.28384,0.21301
0.15427,0.17167,0.13578,0.18163,0.31528,0.18084,0.25621,0.20462,0.16999
0.084414,0.19037,0.079832,0.17675,0.30179,0.16411,0.15895,0.26422,0.26025
0.12494,0.19557,0.14248,0.19368,0.30954,0.19482,0.27335,0.29194,0.24566
0.16944,0.2268,0.16695,0.21299,0.31603,0.23711,0.41399,0.25593,0.21519
0.051095,0.1427,0.048397,0.13753,0.3498,0.096573,0.048342,0.18062,0.19817
0.12423,0.1894,0.11626,0.16681,0.31228,0.1541,0.19252,0.19137,0.18125
0.10665,0.20853,0.11467,0.19466,0.33153,0.16197,0.19395,0.23298,0.23459
0.083409,0.16459,0.092396,0.16362,0.329,0.13473,0.12334,0.18747,0.16454
0.16159,0.16492,0.18453,0.1901,0.28211,0.21631,0.40336,0.247,0.2212
0.17409,0.17116,0.16085,0.18681,0.32949,0.20584,0.40334,0.22432,0.24906
0.14918,0.19885,0.15282,0.22711,0.33952,0.16794,0.31292,0.25789,0.27855
0.11192,0.18463,0.1017,0.18941,0.31931,0.17246,0.21017,0.19893,0.17226
0.11855,0.18789,0.10526,0.19365,0.3055,0.16358,0.27582,0.1879,0.22521
0.2188,0.22607,0.15937,0.21658,0.36033,0.22886,0.43815,0.2569,0.21881
0.1479,0.20034,0.16086,0.17151,0.3205,0.19911,0.52607,0.23254,0.2344
0.17934,0.21382,0.18475,0.2162,0.32103,0.22319,0.38636,0.26057,0.25146
0.143,0.21079,0.12882,0.19682,0.32017,0.18682,0.31141,0.25247,0.24387
0.20261,0.18385,0.19865,0.21384,0.33317,0.21278,0.57251,0.26775,0.23836
0.18637,0.23815,0.15893,0.22399,0.30856,0.23153,0.37172,0.28644,0.26365
0.15685,0.25008,0.15789,0.23169,0.34023,0.21268,0.3556,0.25642,0.28813
0.12918,0.14648,0.12996,0.17285,0.37053,0.17672,0.2632,0.20013,0.20239
0.14359,0.2144,0.16147,0.18913,0.28778,0.2163,0.36822,0.19821,0.23783
0.18329,0.20907,0.1915,0.26114,0.30569,0.25214,0.5518,0.23359,0.25357
0.1971,0.22288,0.19362,0.20981,0.30754,0.23293,0.43577,0.26165,0.22348
0.11217,0.20415,0.12331,0.20974,0.30131,0.17563,0.31536,0.25943,0.28327
0.13573,0.19466,0.12332,0.19281,0.31875,0.18236,0.17278,0.22878,0.21338
0.13252,0.1689,0.14178,0.18495,0.34853,0.18017,0.22594,0.23133,0.21337
0.1647,0.18364,0.16463,0.18961,0.31453,0.19242,0.34679,0.25844,0.21934
0.17034,0.18853,0.15032,0.19617,0.36515,0.21832,0.34176,0.23807,0.23791
0.18195,0.21301,0.17544,0.21834,0.30635,0.21403,0.37486,0.27605,0.2348
0.10187,0.17814,0.11736,0.18163,0.31274,0.1537,0.19261,0.20783,0.20116
0.17135,0.19015,0.16711,0.18768,0.33003,0.22023,0.33694,0.23899,0.20955
0.1986,0.19537,0.17672,0.19386,0.31529,0.20623,0.38911,0.22909,0.27321
0.14911,0.21946,0.17092,0.20699,0.36523,0.19459,0.49095,0.25742,0.26018
0.13832,0.20953,0.18029,0.19746,0.30081,0.18578,0.34186,0.22648,0.22875
0.17364,0.20821,0.16281,0.22277,0.2826,0.19281,0.32993,0.31207,0.28279
0.15118,0.19151,0.14342,0.17732,0.33332,0.19402,0.22856,0.20029,0.20048
0.13321,0.15341,0.13325,0.17724,0.2931,0.18625,0.22243,0.22421,0.20615
0.09074,0.1664,0.10356,0.1728,0.33189,0.16785,0.19016,0.19363,0.20708
0.13118,0.17845,0.14677,0.18608,0.2814,0.19077,0.21773,0.24417,0.26858
0.14492,0.17086,0.1646,0.2067,0.32734,0.17219,0.32961,0.21291,0.19439
0.070198,0.17762,0.060829,0.1566,0.28776,0.10949,0.11644,0.20504,0.20918
0.14079,0.2033,0.16436,0.18173,0.30472,0.21031,0.3375,0.19015,0.20378
0.043851,0.15885,0.050419,0.16743,0.35479,0.10689,0.10054,0.19766,0.20229
0.088914,0.20234,0.086018,0.18686,0.30398,0.12497,0.16062,0.24152,0.28143
0.16992,0.19436,0.15696,0.20673,0.35448,0.20186,0.39025,0.20483,0.19153
0.17284,0.21619,0.18101,0.21096,0.2703,0.17904,0.35827,0.23696,0.23386
0.14402,0.19717,0.16895,0.18735,0.32958,0.18534,0.31205,0.21281,0.2241
0.10281,0.20223,0.099732,0.1687,0.33031,0.14293,0.38965,0.18927,0.22852
0.16133,0.22275,0.16254,0.19763,0.31308,0.20624,0.41179,0.22861,0.24642
0.15266,0.18771,0.15354,0.19169,0.28855,0.18272,0.32104,0.18217,0.17907
0.14253,0.20019,0.13883,0.18151,0.35178,0.20945,0.26644,0.23587,0.24043
0.16566,0.20508,0.15596,0.2003,0.34039,0.22731,0.3885,0.20008,0.21263
0.10715,0.1568,0.1176,0.1785,0.33215,0.18296,0.23556,0.22374,0.21243
0.16618,0.20616,0.15721,0.20307,0.29978,0.22559,0.40527,0.28933,0.27043
0.14598,0.16047,0.15517,0.18084,0.30078,0.20165,0.33074,0.2099,0.22582
0.10925,0.16892,0.14114,0.16983,0.31799,0.17841,0.22442,0.20114,0.20455
0.14037,0.16349,0.14764,0.18056,0.35727,0.19572,0.28378,0.16116,0.15756
0.13043,0.21894,0.15204,0.18651,0.29875,0.20101,0.27677,0.25386,0.22374
0.16494,0.21703,0.1608,0.2224,0.32707,0.20835,0.37212,0.20403,0.21569
0.051759,0.1255,0.067019,0.13786,0.33319,0.14195,0.080219,0.1631,0.14667
0.048195,0.14355,0.066522,0.15452,0.30988,0.11569,0.069139,0.21238,0.20877
0.1058,0.19952,0.091444,0.20421,0.30716,0.15743,0.23117,0.22109,0.22731
0.11442,0.14833,0.11038,0.1694,0.29285,0.17825,0.25666,0.17252,0.16339
0.0096906,0.13587,0.010025,0.13543,0.32467,0.081898,0.0063254,0.15585,0.16194
0.15038,0.20513,0.15133,0.20924,0.32208,0.18394,0.3425,0.21501,0.22981
0.17254,0.18515,0.16681,0.17043,0.31356,0.20356,0.3023,0.20235,0.19276
0.089252,0.22148,0.089586,0.19827,0.29673,0.16753,0.21185,0.24518,0.21492
0.18729,0.20912,0.19481,0.2345,0.26938,0.24203,0.50692,0.22323,0.22396
0.051835,0.15632,0.052589,0.14886,0.32334,0.099939,0.081857,0.15623,0.19068
0.1799,0.21948,0.18566,0.22815,0.30463,0.21945,0.41643,0.27726,0.24909
0.11211,0.1567,0.10995,0.17264,0.31185,0.21473,0.23468,0.19106,0.22402
0.062944,0.18296,0.067924,0.17916,0.30664,0.12204,0.12729,0.25021,0.23817
0.13233,0.24097,0.14239,0.22767,0.28104,0.17833,0.27175,0.25974,0.25278
0.10625,0.18168,0.09724,0.16856,0.32602,0.16095,0.18485,0.22001,0.22339
0.096084,0.15534,0.096746,0.15098,0.34384,0.14068,0.19731,0.21906,0.23967
0.17823,0.21242,0.18364,0.26068,0.30506,0.24439,0.53755,0.24622,0.25453
0.14187,0.21134,0.14239,0.18468,0.30188,0.18692,0.25438,0.23498,0.2453
0.14294,0.1836,0.13348,0.18701,0.31174,0.16865,0.19544,0.20699,0.19126
0.19621,0.18739,0.18269,0.19618,0.32916,0.24082,0.38829,0.23009,0.28053
0.061131,0.13705,0.051017,0.14643,0.30845,0.091297,0.035371,0.20092,0.19122
0.087586,0.20075,0.092465,0.16852,0.2884,0.14988,0.181,0.23999,0.22247
0.076102,0.18477,0.094408,0.18457,0.31822,0.13906,0.21848,0.18796,0.1816
0.13947,0.15151,0.13813,0.17885,0.30055,0.19959,0.30573,0.1712,0.18116
0.14178,0.18265,0.12709,0.18152,0.30682,0.19303,0.39311,0.27212,0.28422
0.076856,0.16102,0.079972,0.18735,0.34244,0.11582,0.14111,0.22018,0.21127
0.048415,0.14666,0.07739,0.16429,0.31091,0.11474,0.10361,0.17483,0.18619
0.13932,0.22331,0.17495,0.19892,0.31839,0.21173,0.43944,0.2415,0.24058
0.098224,0.14005,0.078038,0.1549,0.32424,0.15092,0.14841,0.22408,0.21934
0.14764,0.18233,0.19065,0.19165,0.30212,0.20219,0.35751,0.21934,0.16982
0.10292,0.1447,0.093693,0.15231,0.36522,0.16787,0.21104,0.18065,0.17306
0.051166,0.15591,0.048116,0.15311,0.30662,0.12328,0.059076,0.16829,0.19807
0.072223,0.16479,0.050259,0.19621,0.30137,0.15622,0.12546,0.25345,0.20546
0.15106,0.18229,0.15142,0.18515,0.29009,0.19402,0.37152,0.19887,0.2051
0.18167,0.20301,0.1564,0.21233,0.31013,0.20551,0.32265,0.21716,0.23512
0.18991,0.19534,0.16634,0.22302,0.30699,0.25174,0.39122,0.24295,0.22124
0.15007,0.19184,0.14313,0.19246,0.29339,0.20544,0.49747,0.26765,0.24532
0.032716,0.13624,0.025475,0.13853,0.3018,0.078877,0.035355,0.13828,0.16389
0.09852,0.18511,0.097655,0.1507,0.2985,0.14772,0.19532,0.19414,0.19261
0.12672,0.17372,0.13592,0.15469,0.32324,0.16865,0.28134,0.19364,0.20346
0.079178,0.19395,0.093336,0.1667,0.30511,0.14104,0.17173,0.24062,0.24243
0.10838,0.18248,0.13099,0.17708,0.34917,0.18269,0.22569,0.22027,0.21208
0.14822,0.20188,0.14905,0.203,0.28247,0.18056,0.26754,0.22392,0.22628
0.14418,0.17917,0.14648,0.1911,0.314,0.17872,0.30613,0.19929,0.21684
0.16619,0.17656,0.15015,0.1984,0.32291,0.18953,0.28393,0.21286,0.20412
0.10213,0.17639,0.10608,0.20417,0.36315,0.15456,0.20318,0.25571,0.27889
0.092659,0.17048,0.10788,0.13361,0.29855,0.13104,0.1656,0.20637,0.18501
0.16817,0.2077,0.15833,0.23168,0.31659,0.20276,0.27367,0.25067,0.25956
0.16166,0.20073,0.17425,0.17634,0.35043,0.2014,0.36051,0.22461,0.21793
0.14925,0.2083,0.18912,0.20751,0.34522,0.21818,0.37712,0.26072,0.25405
0.17971,0.19324,0.17172,0.20801,0.3202,0.2112,0.38956,0.19804,0.19367
0.1995,0.23722,0.20022,0.2409,0.31327,0.22155,0.48471,0.27867,0.26327
0.1776,0.24331,0.17521,0.25494,0.31651,0.22388,0.39723,0.29141,0.26666
0.16066,0.24246,0.18125,0.21913,0.29475,0.2337,0.39876,0.26509,0.26232
0.090758,0.17288,0.12606,0.16807,0.33666,0.15727,0.25864,0.20317,0.22531
0.14572,0.18881,0.15096,0.16047,0.33934,0.17649,0.24755,0.22508,0.20745
0.17863,0.23723,0.1741,0.21763,0.32124,0.21315,0.39322,0.25645,0.22798
0.14853,0.20408,0.15434,0.19427,0.31767,0.19931,0.25751,0.21528,0.22508
0.076637,0.1677,0.077374,0.16487,0.32473,0.12295,0.1432,0.22333,0.22863
0.19182,0.22114,0.18601,0.21643,0.31895,0.24144,0.5104,0.24246,0.23991
0.092626,0.16993,0.10075,0.18644,0.31637,0.1609,0.17893,0.22343,0.20481
0.1523,0.23075,0.16196,0.19501,0.31655,0.19299,0.52903,0.24806,0.25702
0.16157,0.20407,0.15024,0.18916,0.30535,0.196,0.3151,0.23096,0.2431
0.099898,0.20695,0.1001,0.14934,0.29547,0.13766,0.19396,0.2123,0.19472
0.17888,0.22805,0.19286,0.22462,0.36066,0.21353,0.49921,0.27001,0.29466
0.21338,0.23374,0.22097,0.20929,0.33294,0.24458,0.35362,0.30654,0.25609
0.12043,0.18894,0.12162,0.19283,0.31317,0.16187,0.18799,0.1967,0.20997
0.046543,0.12091,0.045488,0.14263,0.30725,0.1076,0.050169,0.17672,0.15686
0.11503,0.17752,0.12998,0.16644,0.26845,0.17198,0.20664,0.17494,0.18544
0.13955,0.21966,0.13685,0.18543,0.32345,0.18098,0.22641,0.23903,0.24059
0.12076,0.17552,0.12381,0.17803,0.31191,0.186,0.32769,0.21798,0.17937
0.10643,0.20709,0.093461,0.19154,0.31413,0.15568,0.12042,0.26829,0.24827
0.14745,0.1522,0.10546,0.17221,0.30766,0.17809,0.26219,0.23603,0.20708
0.17443,0.20837,0.19768,0.22362,0.30087,0.23857,0.36725,0.23317,0.25004
0.11488,0.16804,0.11128,0.16115,0.3237,0.15777,0.23291,0.19406,0.21786
0.15651,0.20362,0.13337,0.2022,0.32211,0.19936,0.29196,0.30813,0.28427
0.10778,0.20047,0.14119,0.20515,0.31075,0.17148,0.25029,0.21803,0.21833
0.077629,0.14977,0.085511,0.16778,0.33188,0.13238,0.1566,0.18474,0.21066
0.14245,0.19724,0.14402,0.1771,0.30804,0.17834,0.32382,0.19695,0.19432
0.056872,0.1609,0.072762,0.17769,0.30361,0.10367,0.087625,0.1765,0.18037
0.12107,0.15662,0.12743,0.16883,0.29332,0.1473,0.21803,0.18956,0.17582
0.13407,0.17551,0.12207,0.18156,0.26687,0.17086,0.22957,0.20799,0.19971
0.15732,0.18023,0.17799,0.16961,0.32235,0.17589,0.29761,0.27336,0.23366
0.06576,0.13632,0.073417,0.16874,0.30901,0.11097,0.10376,0.18501,0.21361
0.12692,0.17598,0.14597,0.176,0.30021,0.20374,0.25856,0.22373,0.22872
0.047194,0.16133,0.046718,0.17033,0.30666,0.11841,0.095696,0.22074,0.21475
0.15876,0.20858,0.17205,0.20533,0.35741,0.22928,0.32844,0.31575,0.21901
0.18084,0.18898,0.13513,0.15896,0.31634,0.2028,0.38424,0.23137,0.22567
0.14246,0.17308,0.14654,0.16727,0.31434,0.17745,0.26759,0.26288,0.20461
0.17394,0.18563,0.16696,0.2016,0.34093,0.21976,0.55174,0.19508,0.23455
0.05384,0.13383,0.047042,0.13893,0.31866,0.09683,0.055304,0.19829,0.1849
0.14325,0.16104,0.11549,0.18424,0.29426,0.18163,0.22189,0.22369,0.18551
0.14331,0.18317,0.14313,0.1938,0.32374,0.18597,0.25373,0.2107,0.20088
0.11871,0.18883,0.11088,0.15579,0.34495,0.16468,0.2534,0.22608,0.23425
0.12084,0.16007,0.10359,0.15898,0.28158,0.16274,0.18716,0.17464,0.16548
0.13979,0.20237,0.11084,0.19695,0.2782,0.15811,0.21457,0.21181,0.19246
0.088267,0.15486,0.07133,0.15285,0.32402,0.15323,0.12366,0.19695,0.17432
0.044344,0.16112,0.059467,0.14137,0.34896,0.09626,0.064528,0.19434,0.20611
0.071764,0.15561,0.087812,0.18928,0.32894,0.12044,0.13545,0.19827,0.20883
0.10007,0.16224,0.098521,0.19447,0.33061,0.16069,0.20762,0.19824,0.2018
0.15819,0.17981,0.16411,0.21433,0.31461,0.18532,0.32649,0.22785,0.22796
0.15123,0.19645,0.13902,0.19901,0.30362,0.17063,0.25157,0.1995,0.19618
0.090329,0.1683,0.083353,0.17452,0.31731,0.14036,0.22123,0.19385,0.18684
0.069661,0.14676,0.059878,0.17009,0.32977,0.13327,0.10989,0.18492,0.15995
0.17215,0.21932,0.17344,0.20624,0.30409,0.23281,0.3161,0.26413,0.26432
0.11832,0.18147,0.11426,0.19095,0.28542,0.17357,0.24251,0.20889,0.20462
0.093084,0.21168,0.12616,0.17966,0.30978,0.1238,0.24387,0.24011,0.2336
0.14376,0.2041,0.14988,0.18225,0.30738,0.17586,0.33649,0.26018,0.24583
0.17664,0.17992,0.17371,0.22709,0.31374,0.24611,0.29273,0.26845,0.24698
0.16746,0.17625,0.17601,0.19954,0.33093,0.21467,0.33955,0.2135,0.19311
0.12241,0.21484,0.10178,0.2008,0.35194,0.17198,0.26716,0.22952,0.23863
0.2288,0.21321,0.17823,0.2114,0.31901,0.2524,0.7253,0.22144,0.24411
0.18558,0.24235,0.17167,0.23717,0.31075,0.20702,0.29202,0.28347,0.29268
0.12682,0.19101,0.1325,0.16782,0.33818,0.16926,0.32989,0.21755,0.22039
0.17528,0.16821,0.1997,0.20625,0.29291,0.2515,0.28752,0.21432,0.17901
0.1696,0.22888,0.17914,0.23368,0.32012,0.20975,0.43717,0.24033,0.21886
0.083271,0.19106,0.094617,0.1678,0.339,0.13333,0.17898,0.1967,0.19176
0.1957,0.19592,0.1562,0.20824,0.3385,0.22719,0.28741,0.25665,0.26035
0.16876,0.2216,0.2068,0.18887,0.37257,0.22348,0.37672,0.26466,0.23681
0.19654,0.2378,0.21067,0.20158,0.30163,0.20788,0.39143,0.26522,0.23354
0.11456,0.1937,0.12304,0.16421,0.31353,0.17288,0.2076,0.22466,0.26624
0.13813,0.17813,0.15929,0.2163,0.31093,0.21409,0.29244,0.23831,0.23136
0.12248,0.17659,0.10992,0.17308,0.2997,0.16865,0.23185,0.18899,0.18814
0.12734,0.19839,0.13547,0.18824,0.31907,0.1868,0.26599,0.22409,0.23678
0.16982,0.22953,0.17068,0.21329,0.34758,0.20312,0.33879,0.23796,0.23371
0.091384,0.20062,0.10651,0.2005,0.31277,0.14215,0.17713,0.24258,0.25338
0.14046,0.20656,0.14799,0.19039,0.33747,0.18806,0.31893,0.27925,0.26398
0.042144,0.15023,0.053342,0.15689,0.36652,0.12351,0.067815,0.16999,0.18551
0.13411,0.17787,0.10306,0.18601,0.33018,0.17256,0.23768,0.25241,0.23841
0.098783,0.16731,0.089912,0.17843,0.32654,0.14326,0.19575,0.22518,0.21434
0.099189,0.20217,0.088305,0.18965,0.29805,0.14133,0.20861,0.25054,0.26632
0.19593,0.19829,0.19026,0.22624,0.29657,0.24133,0.45693,0.21093,0.21422
0.11045,0.1802,0.11295,0.19487,0.34878,0.15371,0.28805,0.24146,0.23929
0.18468,0.18799,0.16581,0.19507,0.31422,0.2004,0.45248,0.20892,0.21288
0.14042,0.21197,0.11775,0.20862,0.30505,0.19876,0.29243,0.28396,0.28774
0.10855,0.16589,0.10778,0.17661,0.31352,0.1468,0.28874,0.22893,0.20943
0.10443,0.1962,0.1043,0.17584,0.32278,0.16631,0.21938,0.21182,0.22508
0.14657,0.18855,0.14062,0.20428,0.30306,0.20881,0.31072,0.20981,0.19843
0.16713,0.19737,0.1762,0.20496,0.29944,0.21439,0.38076,0.22706,0.24616
0.10456,0.14884,0.095613,0.15251,0.28529,0.1274,0.17988,0.17504,0.20125
0.10451,0.18172,0.10143,0.20392,0.33836,0.14912,0.23188,0.18171,0.18857
0.1313,0.21175,0.12279,0.1986,0.33344,0.19338,0.27902,0.2289,0.23504
0.14611,0.2058,0.12497,0.21441,0.31005,0.17397,0.27268,0.23004,0.23636
0.1649,0.20447,0.14566,0.22694,0.33046,0.21273,0.46539,0.23851,0.2979
0.17004,0.20795,0.14673,0.18521,0.31528,0.19621,0.29178,0.23161,0.21093
0.069307,0.20899,0.095307,0.17579,0.30394,0.13814,0.16078,0.21742,0.19905
0.14,0.20459,0.1462,0.2055,0.31668,0.19878,0.30683,0.24486,0.2314
0.16628,0.21117,0.18281,0.21935,0.33237,0.2168,0.48378,0.22864,0.22854
0.15468,0.19142,0.14539,0.1881,0.30024,0.22493,0.28377,0.2169,0.23158
0.16101,0.16886,0.14146,0.15943,0.30371,0.18957,0.38145,0.18263,0.19929
0.086442,0.16958,0.084463,0.16304,0.28982,0.11655,0.096875,0.17383,0.15838
0.15588,0.18022,0.1166,0.1735,0.33061,0.17641,0.36889,0.21843,0.20949
0.14465,0.19782,0.126,0.18802,0.37813,0.20371,0.28551,0.23082,0.20499
0.082253,0.18899,0.067623,0.18223,0.29386,0.12925,0.1685,0.24082,0.24722
0.15673,0.20988,0.16971,0.19546,0.36379,0.19673,0.4039,0.21383,0.21782
0.13339,0.1961,0.13692,0.1943,0.31524,0.17812,0.21387,0.2209,0.20283
0.064261,0.16687,0.073435,0.15698,0.35087,0.13996,0.098249,0.22213,0.23514
0.062766,0.15183,0.062229,0.15651,0.31452,0.10623,0.094882,0.13673,0.15941
0.16115,0.19974,0.14354,0.20935,0.30194,0.18097,0.32075,0.2226,0.20848
0.14812,0.19598,0.13662,0.19206,0.34164,0.18171,0.30196,0.22684,0.20578
0.087698,0.16526,0.095841,0.17545,0.35121,0.13382,0.14362,0.251,0.20616
0.1599,0.19537,0.19037,0.1884,0.34932,0.19411,0.46131,0.20981,0.23685
0.13388,0.1751,0.1429,0.16838,0.31625,0.18854,0.28403,0.19695,0.22564
0.15481,0.17091,0.16715,0.20134,0.34024,0.20436,0.38845,0.27361,0.24771
0.062904,0.21373,0.069667,0.19085,0.30639,0.1094,0.24288,0.25749,0.22086
0.14904,0.18797,0.11642,0.17042,0.31691,0.19432,0.23563,0.236,0.2277
0.17799,0.18132,0.16971,0.18139,0.31359,0.22479,0.51142,0.22002,0.20983
0.20918,0.24057,0.21788,0.25152,0.29582,0.23664,0.54949,0.26967,0.2891
0.093783,0.17065,0.099086,0.18096,0.30112,0.15044,0.14334,0.20867,0.21199
0.10542,0.17674,0.11517,0.19258,0.30865,0.14786,0.20109,0.2478,0.25469
0.16583,0.2504,0.17726,0.25095,0.30936,0.20308,0.44617,0.26687,0.26719
0.11116,0.16499,0.122,0.17275,0.33186,0.17441,0.19908,0.19208,0.18962
0.098819,0.19235,0.088467,0.15387,0.32652,0.15475,0.2011,0.17653,0.17506
0.14848,0.18459,0.13566,0.21372,0.31917,0.22192,0.2454,0.25579,0.25162
0.099677,0.20083,0.12015,0.17397,0.25831,0.17521,0.28598,0.21889,0.23796
0.10673,0.23016,0.096553,0.19992,0.29681,0.15263,0.23135,0.27728,0.25067
0.083867,0.18703,0.07934,0.17185,0.29999,0.17744,0.1126,0.17269,0.19422
0.061503,0.15851,0.0779,0.14687,0.29524,0.11088,0.15181,0.14901,0.16302
0.099429,0.16948,0.075602,0.16281,0.33678,0.15593,0.16608,0.21083,0.18645
0.12569,0.17733,0.12602,0.16815,0.33937,0.17673,0.22102,0.22205,0.25201
0.14628,0.18569,0.15601,0.19611,0.34101,0.17479,0.2825,0.20298,0.1862
0.13357,0.16688,0.1264,0.19223,0.34502,0.19597,0.26802,0.22409,0.20397
0.12123,0.18018,0.1099,0.1902,0.29492,0.15412,0.309,0.2978,0.30355
0.15303,0.20559,0.17657,0.19804,0.34929,0.20448,0.27618,0.26527,0.25093
0.13663,0.16805,0.12112,0.15823,0.31347,0.14413,0.19665,0.1836,0.19755
0.14774,0.20586,0.16661,0.1864,0.31768,0.21117,0.45713,0.21915,0.18976
0.14851,0.22929,0.14391,0.21188,0.29093,0.20352,0.36148,0.24735,0.28279
0.088272,0.17644,0.089191,0.2057,0.34852,0.13031,0.18957,0.25001,0.26584
0.13447,0.20643,0.1233,0.2028,0.36013,0.15528,0.20609,0.28176,0.28957
0.16252,0.21967,0.14555,0.20448,0.33869,0.16683,0.25111,0.26256,0.21226
0.21452,0.22324,0.21768,0.19218,0.32475,0.21083,0.44656,0.23938,0.2169
0.15151,0.1882,0.17607,0.20008,0.29708,0.20353,0.30041,0.21867,0.22912
0.081128,0.14135,0.070007,0.14248,0.2908,0.13269,0.089033,0.24652,0.20403
0.13287,0.19667,0.14185,0.20334,0.30215,0.17666,0.25803,0.23073,0.22702
0.10464,0.18562,0.08488,0.19703,0.30726,0.13905,0.11733,0.20056,0.20308
0.16497,0.21821,0.14501,0.19117,0.28912,0.18342,0.37108,0.22454,0.24991
0.11562,0.20764,0.10525,0.21833,0.31485,0.14802,0.22639,0.26179,0.2645
0.12985,0.17744,0.13156,0.17121,0.27886,0.17598,0.22313,0.20717,0.19834
0.10082,0.16961,0.10965,0.15581,0.31731,0.15243,0.22864,0.19293,0.196
0.10044,0.16186,0.10585,0.18042,0.3735,0.14854,0.23072,0.1638,0.21419
0.17982,0.19562,0.20567,0.18344,0.33494,0.20765,0.41493,0.20995,0.24325
0.046852,0.13665,0.045268,0.13914,0.32335,0.12017,0.067062,0.18751,0.20901
0.067938,0.14527,0.057497,0.14995,0.33244,0.11642,0.12251,0.14725,0.18184
0.13457,0.16738,0.17611,0.16883,0.29599,0.1799,0.41673,0.1995,0.20734
0.04427,0.158,0.058013,0.13572,0.34959,0.10675,0.024946,0.18205,0.19623
0.12682,0.16123,0.10951,0.1616,0.3204,0.16021,0.22427,0.1989,0.20519
0.11705,0.17286,0.090014,0.1876,0.3063,0.15045,0.17143,0.19403,0.18941
0.14897,0.17547,0.16148,0.19018,0.32005,0.21643,0.34384,0.19805,0.203
0.16178,0.21862,0.15686,0.16496,0.2973,0.20372,0.31138,0.23111,0.2542
0.076454,0.14799,0.050736,0.14881,0.32151,0.087246,0.086944,0.1631,0.1631
0.16646,0.18673,0.14347,0.20167,0.28635,0.15522,0.34888,0.24248,0.24032
0.11643,0.17224,0.1302,0.17249,0.32546,0.18933,0.2345,0.17794,0.18198
0.15482,0.18127,0.15568,0.18363,0.29477,0.16675,0.34388,0.22802,0.22592
0.12313,0.16712,0.11557,0.127,0.32519,0.16418,0.17165,0.17172,0.1425
0.15589,0.19932,0.14061,0.16773,0.32911,0.20438,0.36811,0.23831,0.22704
0.17467,0.18658,0.16294,0.16921,0.29905,0.19654,0.30582,0.21641,0.19998
0.049266,0.19294,0.065112,0.16321,0.30832,0.12165,0.088136,0.23535,0.21482
0.11015,0.18315,0.10128,0.18607,0.31787,0.20862,0.2085,0.27945,0.24212
0.092362,0.15141,0.076099,0.16591,0.32424,0.12882,0.11645,0.20676,0.20688
0.15013,0.18407,0.15724,0.16967,0.34285,0.19146,0.3432,0.19896,0.22003
0.1537,0.18881,0.12824,0.21639,0.31475,0.17929,0.29131,0.27207,0.24514
0.17111,0.19818,0.20008,0.22181,0.30228,0.218,0.38365,0.25733,0.2535
0.070517,0.20163,0.093358,0.20668,0.35207,0.15816,0.16842,0.23447,0.22693
0.16824,0.19514,0.15737,0.18529,0.32328,0.2343,0.41591,0.19878,0.22098
0.18048,0.21604,0.16794,0.20442,0.30221,0.22002,0.42421,0.25076,0.26739
0.20092,0.24041,0.18934,0.19845,0.3377,0.26804,0.45589,0.23464,0.25043
0.083623,0.1664,0.11131,0.18954,0.26512,0.14147,0.24135,0.22812,0.25188
0.056387,0.17959,0.055525,0.16672,0.27643,0.128,0.094524,0.21979,0.20972
0.026367,0.15849,0.043516,0.14005,0.35528,0.090282,0.028687,0.18139,0.218
0.12742,0.16012,0.12263,0.16377,0.28082,0.16686,0.22684,0.17504,0.17596
0.15218,0.1813,0.13793,0.16848,0.30568,0.2165,0.32507,0.19996,0.20646
0.13791,0.18041,0.13505,0.18688,0.32735,0.2062,0.37534,0.21794,0.21626
0.14889,0.2066,0.15872,0.19322,0.30196,0.202,0.31286,0.29215,0.25299
0.071454,0.18541,0.082255,0.20599,0.31114,0.1541,0.14679,0.23423,0.21919
0.20815,0.22528,0.16261,0.19493,0.27883,0.23493,0.37397,0.2431,0.25693
0.13556,0.16348,0.14488,0.16746,0.31182,0.17149,0.24032,0.19726,0.20529
0.1925,0.22488,0.17284,0.22892,0.2938,0.24118,0.40263,0.23329,0.24095
0.08319,0.14787,0.089587,0.14531,0.32365,0.14319,0.15496,0.17163,0.16594
0.11636,0.18911,0.10368,0.17879,0.34443,0.16692,0.25486,0.20869,0.21259
0.13744,0.19836,0.13868,0.20211,0.3184,0.18847,0.32992,0.23753,0.22727
0.1892,0.23876,0.20859,0.24253,0.34081,0.21191,0.39208,0.26437,0.26744
0.098813,0.17231,0.11016,0.1717,0.30074,0.16071,0.19639,0.2008,0.18753
0.13229,0.16579,0.12695,0.17183,0.28907,0.15407,0.26736,0.20656,0.20512
0.13043,0.19138,0.14404,0.20366,0.30587,0.19948,0.42201,0.23869,0.21969
0.067916,0.16538,0.064493,0.13775,0.28175,0.11641,0.18635,0.19291,0.20447
0.10477,0.15472,0.088408,0.14308,0.29341,0.17991,0.19704,0.18581,0.18002
0.18705,0.20068,0.21049,0.21529,0.3062,0.23252,0.53396,0.29303,0.26255
0.08799,0.16266,0.073368,0.16706,0.30698,0.15532,0.18154,0.21244,0.19934
0.17468,0.20079,0.16043,0.2103,0.3343,0.23398,0.33185,0.26532,0.25177
0.11265,0.16053,0.093546,0.16863,0.34772,0.15675,0.20093,0.21183,0.19702
0.1531,0.17948,0.13473,0.18736,0.30961,0.19381,0.23962,0.16961,0.19335
0.15799,0.19327,0.1505,0.22724,0.31062,0.22165,0.36914,0.28514,0.27806
0.16805,0.2234,0.16936,0.21444,0.32628,0.24371,0.31153,0.24326,0.23054
0.063757,0.17254,0.078305,0.18163,0.32247,0.1147,0.12802,0.22043,0.20434
0.13243,0.18653,0.1437,0.2122,0.3122,0.19791,0.32579,0.23821,0.2327
0.082606,0.13829,0.085777,0.15405,0.29775,0.12852,0.089109,0.2058,0.20369
0.095317,0.20357,0.10076,0.19288,0.30024,0.12895,0.18374,0.23572,0.24733
0.071735,0.18586,0.079482,0.19616,0.29472,0.1178,0.12958,0.24238,0.25674
0.15913,0.15871,0.15007,0.17651,0.32985,0.22416,0.28769,0.17849,0.2011
0.15043,0.20798,0.17056,0.19873,0.2969,0.19183,0.31182,0.23518,0.26833
0.15685,0.19555,0.18681,0.21321,0.30816,0.23415,0.32557,0.19212,0.20156
0.13896,0.15633,0.14955,0.17518,0.30303,0.19431,0.3569,0.22779,0.23019
0.12368,0.16191,0.13653,0.18128,0.31072,0.16988,0.22645,0.16111,0.20592
0.16909,0.16371,0.17122,0.17355,0.33119,0.23323,0.33675,0.25188,0.21346
0.14857,0.17698,0.15395,0.22063,0.33151,0.20887,0.37095,0.28694,0.2784
0.11319,0.18738,0.10084,0.17337,0.34832,0.16346,0.2023,0.21321,0.22335
0.16467,0.21248,0.17139,0.21705,0.32855,0.21721,0.41052,0.25194,0.23412
0.17361,0.22593,0.15191,0.2073,0.31199,0.20722,0.345,0.23731,0.26515
0.15334,0.2039,0.15199,0.19981,0.27979,0.20995,0.28215,0.28665,0.24722
0.14661,0.20627,0.14662,0.21304,0.3562,0.19288,0.27945,0.26688,0.25524
0.17022,0.2043,0.14434,0.18726,0.30026,0.20567,0.40979,0.23162,0.21569
0.15913,0.19792,0.16285,0.17952,0.36082,0.19224,0.36475,0.23585,0.24686
0.1483,0.21206,0.1658,0.20164,0.28036,0.21039,0.32786,0.2258,0.21123
0.12816,0.21594,0.11707,0.19298,0.32051,0.16973,0.29238,0.23286,0.22645
0.15692,0.19693,0.18223,0.18876,0.31972,0.1799,0.28865,0.20623,0.24375
0.10906,0.19691,0.10583,0.1809,0.27301,0.16738,0.2034,0.23422,0.23551
0.03125,0.14961,0.028625,0.14327,0.33587,0.092085,0.017069,0.19065,0.18315
0.11107,0.2143,0.12148,0.18067,0.3156,0.18223,0.18026,0.24568,0.24385
0.15803,0.16869,0.15104,0.19026,0.27193,0.20813,0.30049,0.26472,0.25218
0.16887,0.18179,0.16464,0.18607,0.3259,0.22065,0.44503,0.21606,0.21025
0.048077,0.14836,0.048192,0.14403,0.31051,0.1193,0.061975,0.136,0.16712
0.11095,0.16352,0.11076,0.1531,0.32854,0.14371,0.20013,0.18599,0.19688
0.073319,0.17668,0.084907,0.17968,0.33982,0.14054,0.13431,0.22421,0.21169
0.095195,0.18062,0.074028,0.16892,0.33169,0.12546,0.11898,0.20143,0.1836
0.055487,0.15469,0.058913,0.15279,0.33628,0.12888,0.087158,0.2212,0.20583
0.19341,0.1868,0.16585,0.19865,0.30769,0.1805,0.37566,0.21602,0.20761
0.091982,0.18988,0.084322,0.1888,0.32618,0.15706,0.1681,0.21155,0.21688
0.058083,0.15387,0.064532,0.13165,0.31548,0.11959,0.08048,0.28472,0.29966
0.12865,0.18096,0.13452,0.18574,0.3145,0.15989,0.1996,0.18875,0.19832
0.22477,0.23737,0.17729,0.26792,0.31221,0.24149,0.37545,0.25745,0.27305
0.10341,0.1843,0.11331,0.19868,0.30565,0.16002,0.26837,0.20001,0.19944
0.17891,0.21737,0.18798,0.19723,0.33408,0.20175,0.32532,0.25669,0.23261
0.087244,0.17113,0.10612,0.2002,0.29207,0.14601,0.18103,0.22674,0.23706
0.11994,0.18378,0.10818,0.17093,0.29461,0.16475,0.22566,0.2141,0.22037
0.11384,0.16716,0.10673,0.16264,0.30598,0.15763,0.25949,0.19363,0.21283
0.14613,0.17763,0.12,0.20126,0.35614,0.1495,0.32211,0.21992,0.22406
0.1566,0.17412,0.17328,0.20257,0.32171,0.19669,0.33726,0.2352,0.22851
0.1225,0.17913,0.12111,0.18346,0.29828,0.18244,0.22819,0.18192,0.22354
0.13932,0.17711,0.14122,0.17746,0.34408,0.19006,0.26324,0.2205,0.26508
0.13144,0.16923,0.14162,0.14682,0.30797,0.18083,0.25889,0.17063,0.1774
0.14605,0.18476,0.15386,0.19444,0.31336,0.24041,0.31854,0.24678,0.29316
0.10298,0.1815,0.10106,0.15929,0.30552,0.14381,0.15764,0.20781,0.22674
0.18693,0.20818,0.18271,0.23503,0.31108,0.23518,0.37734,0.24832,0.2487
0.062615,0.17024,0.078519,0.15935,0.322,0.13283,0.13354,0.19778,0.20407
0.16406,0.21041,0.14364,0.17757,0.3137,0.19329,0.4635,0.22676,0.21702
0.093453,0.15252,0.090454,0.15955,0.30562,0.13417,0.12979,0.16597,0.18701
0.15439,0.17549,0.15712,0.18107,0.28908,0.20341,0.32374,0.1866,0.21629
0.052599,0.15506,0.067898,0.14943,0.31318,0.096312,0.081473,0.15403,0.17354
0.17941,0.21882,0.18696,0.22156,0.34222,0.24077,0.37425,0.24925,0.24786
0.1359,0.18472,0.14252,0.18607,0.32804,0.20291,0.3086,0.20936,0.21418
0.1604,0.21263,0.16732,0.21361,0.33023,0.2209,0.41271,0.28188,0.24605
0.22182,0.27381,0.21871,0.22924,0.32877,0.26007,0.45413,0.29893,0.30641
0.16956,0.18707,0.1409,0.20316,0.36077,0.19002,0.35403,0.21976,0.20045
0.093209,0.18453,0.10369,0.18546,0.32639,0.16575,0.19576,0.23893,0.22652
0.12651,0.18588,0.14709,0.15745,0.29273,0.18608,0.18985,0.18685,0.19954
0.096717,0.14728,0.0912,0.16645,0.31283,0.13136,0.15614,0.20227,0.22129
0.05,0.18835,0.047183,0.15669,0.28347,0.1333,0.092248,0.22531,0.20222
0.080364,0.16929,0.074291,0.1892,0.31379,0.13437,0.16882,0.21267,0.21692
0.16054,0.22113,0.18235,0.22031,0.33054,0.21687,0.42056,0.26748,0.25186
0.10678,0.18639,0.10152,0.19156,0.34866,0.16419,0.1696,0.20959,0.20058
0.19414,0.19604,0.18468,0.19335,0.31812,0.22038,0.32508,0.22919,0.21835
0.10399,0.16336,0.097939,0.16733,0.31694,0.13327,0.1861,0.20699,0.1855
0.10316,0.17609,0.12309,0.16326,0.34091,0.15257,0.15062,0.2693,0.24434
0.11704,0.15059,0.13508,0.18264,0.3239,0.15471,0.23066,0.18539,0.21
0.082479,0.14009,0.079758,0.15782,0.31548,0.12813,0.068597,0.19664,0.18408
0.15833,0.24527,0.17018,0.21412,0.30829,0.2179,0.38158,0.28598,0.23074
0.098158,0.18055,0.093049,0.16542,0.32539,0.13323,0.14763,0.20766,0.23501
0.12095,0.17577,0.11808,0.15839,0.31088,0.16743,0.25864,0.18645,0.18932
0.065283,0.17488,0.049248,0.20153,0.31411,0.11127,0.10983,0.26578,0.22724
0.066332,0.20426,0.076294,0.21692,0.31526,0.11294,0.11511,0.22211,0.23542
0.12171,0.16725,0.10454,0.1728,0.32645,0.16625,0.234,0.18397,0.17872
0.065125,0.17384,0.054682,0.17699,0.29538,0.1067,0.11873,0.21564,0.20228
0.19871,0.22378,0.16253,0.22282,0.30261,0.1932,0.3459,0.24438,0.25555
0.086224,0.1764,0.092017,0.18765,0.3113,0.1576,0.20238,0.20977,0.22833
0.15447,0.21249,0.14934,0.18082,0.30053,0.16282,0.4628,0.22526,0.24083
0.13285,0.20685,0.13901,0.23406,0.29184,0.18298,0.25565,0.21689,0.23637
0.057528,0.15599,0.062381,0.16746,0.29493,0.12396,0.10196,0.20166,0.20857
0.13898,0.18753,0.12102,0.17667,0.30648,0.1549,0.25444,0.23194,0.23503
0.11975,0.20495,0.12035,0.169,0.3041,0.17892,0.24765,0.23825,0.21976
0.19232,0.21154,0.15808,0.19204,0.33612,0.21136,0.38057,0.22827,0.24786
0.17079,0.22053,0.15328,0.19799,0.32279,0.17384,0.42504,0.24906,0.22947
0.068086,0.1371,0.06506,0.13382,0.32292,0.097387,0.098636,0.15964,0.16431
0.20062,0.22151,0.16162,0.21656,0.31567,0.26364,0.4253,0.26108,0.24922
0.13212,0.16746,0.14129,0.19302,0.29794,0.19742,0.27863,0.21189,0.24159
0.14669,0.1992,0.16928,0.19509,0.31035,0.20082,0.33695,0.18898,0.20238
0.14528,0.184,0.14792,0.19263,0.2912,0.21561,0.28161,0.21418,0.2088
0.2081,0.229,0.20759,0.19873,0.31638,0.2466,0.41118,0.27081,0.24473
0.15353,0.17744,0.15059,0.18963,0.27172,0.21001,0.25011,0.24115,0.23199
0.20139,0.20099,0.16955,0.23093,0.27144,0.21426,0.4336,0.25443,0.23842
0.066604,0.14163,0.072437,0.14259,0.33181,0.1389,0.054936,0.17651,0.20935
0.088429,0.15618,0.081613,0.14963,0.30664,0.12022,0.13613,0.1523,0.21004
0.15936,0.17566,0.14478,0.18447,0.33925,0.17428,0.27667,0.18827,0.18116
0.11885,0.19464,0.11053,0.17859,0.31557,0.17723,0.2427,0.21554,0.2362
0.18673,0.20948,0.19103,0.20921,0.30993,0.20557,0.37746,0.2301,0.20865
0.098092,0.15883,0.094524,0.16988,0.32309,0.12536,0.076366,0.20382,0.21275
0.16552,0.19622,0.14843,0.1992,0.30907,0.20777,0.31255,0.2251,0.21616
0.13791,0.16871,0.15136,0.20434,0.31583,0.18664,0.24546,0.20611,0.1902
0.096858,0.16779,0.092727,0.16771,0.30259,0.14708,0.15626,0.2044,0.21062
0.15198,0.16404,0.14665,0.16705,0.31048,0.21216,0.27876,0.23663,0.23451
0.072867,0.14884,0.070378,0.16377,0.30124,0.1283,0.12849,0.18299,0.18219
0.12715,0.15055,0.12545,0.1647,0.31792,0.17764,0.256,0.16445,0.17444
0.1706,0.19866,0.16937,0.21856,0.29902,0.20556,0.43502,0.24871,0.23696
0.15782,0.1789,0.20838,0.20489,0.31245,0.21111,0.39207,0.23701,0.24315
0.15838,0.15574,0.15282,0.20951,0.34035,0.18421,0.3182,0.25879,0.22084
0.10429,0.15937,0.10553,0.18272,0.31229,0.15187,0.18525,0.23854,0.22539
0.13958,0.19255,0.15813,0.17799,0.33209,0.17311,0.29638,0.23879,0.25098
0.092326,0.18216,0.098735,0.18745,0.33892,0.14893,0.17133,0.19711,0.18817
0.11091,0.16541,0.12283,0.17302,0.29071,0.18981,0.24199,0.19333,0.19974
0.13783,0.19332,0.10697,0.2105,0.33557,0.16095,0.32244,0.28217,0.24218
0.09755,0.19322,0.076064,0.16815,0.3266,0.14135,0.17172,0.22399,0.248
0.1199,0.18528,0.10327,0.19132,0.28775,0.15465,0.17659,0.28673,0.2954
0.13717,0.20744,0.12681,0.18586,0.2961,0.15015,0.27703,0.23418,0.2455
0.10552,0.15406,0.1321,0.16191,0.30592,0.16921,0.30182,0.20255,0.17279
0.13575,0.24005,0.12964,0.21929,0.30484,0.18,0.30543,0.26152,0.27477
0.1542,0.20241,0.16194,0.20596,0.32553,0.21094,0.42451,0.18702,0.21336
0.12592,0.17567,0.14328,0.19367,0.29635,0.18197,0.29122,0.19891,0.20661
0.1792,0.1868,0.17065,0.19127,0.3562,0.21889,0.44335,0.1833,0.20696
0.18594,0.21714,0.18215,0.18753,0.3145,0.24865,0.53953,0.23719,0.23452
0.10186,0.15109,0.10261,0.17599,0.29936,0.13969,0.16449,0.20623,0.18944
0.13043,0.19144,0.14228,0.1855,0.31602,0.1821,0.22941,0.18837,0.19363
0.13134,0.15397,0.12003,0.15393,0.30587,0.18235,0.26673,0.21675,0.23468
0.20106,0.20832,0.19094,0.20184,0.28651,0.23375,0.38311,0.25251,0.2591
0.15626,0.18115,0.14659,0.17796,0.32686,0.18212,0.38204,0.25412,0.22216
0.16161,0.17163,0.15861,0.18547,0.32283,0.25271,0.39578,0.23373,0.20414
0.11808,0.18907,0.12895,0.2101,0.32468,0.17638,0.27753,0.20977,0.2026
0.11838,0.1897,0.11612,0.22443,0.30467,0.14723,0.34701,0.21568,0.24417
0.089093,0.17572,0.082596,0.18079,0.31079,0.15664,0.21204,0.22117,0.22935
0.09282,0.1675,0.10463,0.15898,0.34978,0.13395,0.18754,0.17416,0.17263
0.11001,0.16488,0.12089,0.17286,0.31109,0.18043,0.23649,0.2251,0.21689
0.15796,0.20019,0.15096,0.20524,0.27261,0.18944,0.37415,0.28173,0.23501
0.1438,0.1714,0.1603,0.18517,0.29793,0.20116,0.29049,0.23172,0.26723
0.16718,0.22432,0.19116,0.22399,0.30598,0.21214,0.42603,0.27638,0.27762
0.085607,0.21872,0.092609,0.20879,0.34654,0.1503,0.19199,0.25722,0.23403
0.14085,0.24296,0.14138,0.2045,0.29923,0.19312,0.29799,0.23583,0.27031
0.12922,0.16605,0.11764,0.15807,0.32922,0.15434,0.21657,0.18488,0.19073
0.15488,0.18703,0.16026,0.17892,0.30963,0.21767,0.38867,0.26434,0.21951
0.13698,0.21547,0.15084,0.20582,0.36841,0.20171,0.37884,0.24495,0.27093
0.13068,0.1601,0.12782,0.15133,0.31688,0.17018,0.22553,0.21609,0.25016
0.074086,0.16476,0.085165,0.15686,0.28107,0.1471,0.15759,0.23957,0.23683
0.17316,0.19487,0.19237,0.20548,0.28946,0.23761,0.41914,0.23823,0.2295
0.18794,0.25111,0.19453,0.19621,0.2849,0.23268,0.37348,0.22861,0.25851
0.060321,0.14882,0.060405,0.17357,0.31906,0.11348,0.11137,0.18577,0.19069
0.16343,0.19768,0.17298,0.1741,0.28997,0.19226,0.32963,0.23845,0.21693
0.073082,0.19326,0.07597,0.15578,0.32699,0.12799,0.19017,0.20609,0.21418
0.1752,0.24687,0.19423,0.24797,0.33712,0.23313,0.5701,0.28451,0.23913
0.1565,0.1767,0.13946,0.17287,0.3379,0.23789,0.27263,0.27484,0.22611
0.18646,0.19406,0.18306,0.19912,0.32866,0.22017,0.59306,0.24587,0.24882
0.1666,0.2052,0.16766,0.21207,0.29909,0.22708,0.3586,0.23795,0.23258
0.16457,0.21878,0.15249,0.1741,0.32664,0.23327,0.37849,0.22906,0.23791
0.13144,0.19047,0.14775,0.19739,0.33415,0.18033,0.25908,0.21236,0.21913
0.10408,0.1653,0.10042,0.18547,0.29614,0.17115,0.23427,0.2578,0.22775
0.11147,0.16171,0.10377,0.17137,0.35083,0.174,0.33221,0.15185,0.15896
0.11662,0.14652,0.10079,0.1593,0.36206,0.13575,0.20724,0.22518,0.21516
0.14843,0.18456,0.14909,0.1882,0.31989,0.17955,0.28648,0.20217,0.20421
0.12351,0.17148,0.13048,0.19809,0.31709,0.1615,0.29798,0.21366,0.25666
0.15425,0.17681,0.1445,0.17447,0.32529,0.1696,0.31124,0.21148,0.20815
0.21216,0.2257,0.18611,0.21283,0.35295,0.21221,0.4771,0.2615,0.26103
0.060814,0.13993,0.058261,0.15378,0.32567,0.11374,0.1164,0.1829,0.16314
0.062341,0.18948,0.0572,0.18113,0.31111,0.13715,0.14324,0.22086,0.2118
0.13943,0.22355,0.12999,0.23601,0.28119,0.17365,0.22546,0.26077,0.26197
0.17133,0.2239,0.17361,0.22763,0.31327,0.1859,0.39089,0.28914,0.25759
0.15188,0.1615,0.13067,0.18302,0.34003,0.21531,0.23383,0.20524,0.1718
0.16482,0.22304,0.17677,0.2055,0.30657,0.21794,0.46368,0.22015,0.25414
0.1822,0.24056,0.21051,0.21265,0.29807,0.20726,0.41583,0.26416,0.25073
0.1086,0.17306,0.12937,0.15603,0.32823,0.15511,0.15605,0.17829,0.18054
0.11877,0.15828,0.12234,0.17603,0.30148,0.16829,0.23013,0.19509,0.20071
0.17448,0.18931,0.18293,0.21746,0.32183,0.22445,0.38951,0.20887,0.21073
0.14017,0.18632,0.14466,0.19982,0.32113,0.19534,0.30097,0.26117,0.23078
0.20897,0.22087,0.19276,0.22093,0.30308,0.24168,0.42288,0.26128,0.26972
0.16314,0.17712,0.15778,0.22122,0.30772,0.20801,0.35736,0.24098,0.21962
0.19461,0.239,0.2047,0.21837,0.31325,0.23293,0.55353,0.26391,0.24949
0.11351,0.17705,0.10828,0.1723,0.30385,0.14987,0.23055,0.20729,0.21081
0.1175,0.15634,0.1082,0.17319,0.29823,0.1711,0.1856,0.1713,0.19084
0.17907,0.1807,0.16874,0.1878,0.31873,0.20165,0.38959,0.23215,0.24037
0.18503,0.2478,0.18183,0.26774,0.30125,0.24298,0.44805,0.24972,0.27372
0.14535,0.16292,0.13845,0.17633,0.29691,0.19348,0.25073,0.18558,0.20426
0.071276,0.17238,0.084117,0.1977,0.30512,0.12487,0.15576,0.26649,0.24881
0.13368,0.17738,0.12947,0.17518,0.31607,0.17254,0.17619,0.18383,0.18175
0.13371,0.2204,0.14637,0.19897,0.30645,0.21324,0.26363,0.29854,0.30854
0.1421,0.17358,0.15174,0.16666,0.2816,0.21129,0.34914,0.17567,0.20762
0.10532,0.16594,0.10753,0.14765,0.30577,0.1669,0.2062,0.25991,0.24443
0.17037,0.22627,0.16615,0.20783,0.28688,0.18318,0.43036,0.24864,0.26609
0.077195,0.14166,0.095936,0.15888,0.30886,0.12479,0.19478,0.16844,0.16134
0.11092,0.21682,0.11258,0.19811,0.33225,0.15316,0.20472,0.22884,0.25001
0.15512,0.1798,0.14732,0.18174,0.29697,0.20145,0.2646,0.20304,0.21473
0.15616,0.16992,0.16557,0.20445,0.306,0.20934,0.49784,0.22098,0.24393
0.13914,0.18734,0.12364,0.21086,0.33661,0.1878,0.25681,0.26286,0.24886
0.076281,0.15272,0.060129,0.15897,0.3183,0.12955,0.1178,0.18686,0.19887
0.18484,0.1854,0.19823,0.20804,0.30812,0.23004,0.33533,0.21271,0.20931
0.12028,0.16402,0.10062,0.18483,0.35948,0.17187,0.28292,0.2401,0.25836
0.16661,0.19176,0.1618,0.18958,0.32352,0.2095,0.30843,0.1933,0.19084
0.10946,0.17899,0.11498,0.19,0.31309,0.16897,0.25173,0.19732,0.21966
0.14943,0.17674,0.16617,0.17836,0.28559,0.17547,0.27529,0.227,0.20748
0.10985,0.15223,0.10662,0.14681,0.34704,0.15275,0.19974,0.17725,0.16084
0.082447,0.17758,0.075771,0.16257,0.27365,0.12825,0.10732,0.22304,0.2538
0.078793,0.16918,0.081686,0.17646,0.33188,0.14303,0.12848,0.22551,0.22502
0.097323,0.17167,0.12265,0.1717,0.30421,0.13837,0.16313,0.19049,0.18264
0.1205,0.15062,0.12677,0.15871,0.32291,0.19989,0.30087,0.19431,0.1944
0.17779,0.18418,0.17214,0.17726,0.31608,0.18584,0.39524,0.22121,0.24322
0.052636,0.16705,0.074978,0.17857,0.27093,0.097184,0.099,0.18847,0.20987
0.18277,0.21368,0.15607,0.23457,0.32933,0.23094,0.34759,0.25781,0.27313
0.14301,0.22765,0.15948,0.19216,0.31737,0.16982,0.37581,0.20184,0.25172
0.15433,0.19779,0.15981,0.1943,0.30822,0.20473,0.35745,0.2076,0.25022
0.17451,0.18126,0.18004,0.19553,0.29682,0.20164,0.36881,0.22446,0.21782
0.14804,0.16035,0.14837,0.18445,0.30996,0.19158,0.42307,0.25312,0.22513
0.15031,0.17885,0.17005,0.17273,0.34272,0.20623,0.28259,0.1884,0.21229
0.1375,0.17605,0.11804,0.20023,0.29256,0.20486,0.28492,0.22692,0.22023
0.21434,0.20493,0.17989,0.21789,0.33499,0.24326,0.3107,0.24783,0.25277
0.10091,0.17127,0.11464,0.19173,0.2926,0.1637,0.20833,0.21971,0.21312
0.18582,0.21316,0.18465,0.17526,0.32035,0.22013,0.27678,0.24718,0.26216
0.16807,0.19663,0.16008,0.19312,0.31859,0.19245,0.35195,0.2009,0.21705
0.10402,0.18153,0.11117,0.18791,0.29671,0.14782,0.19655,0.22383,0.22021
0.1825,0.21883,0.16125,0.20674,0.31447,0.22605,0.34541,0.27462,0.23085
0.13431,0.16549,0.13129,0.2027,0.30156,0.17484,0.27239,0.22017,0.21555
0.20461,0.21614,0.1853,0.21421,0.34707,0.24035,0.46487,0.31998,0.27822
0.17274,0.20073,0.16272,0.18544,0.31228,0.21922,0.30062,0.22246,0.23799
0.143,0.19803,0.14731,0.20238,0.32736,0.22749,0.41835,0.25861,0.24172
0.1403,0.21677,0.11592,0.22098,0.32392,0.17348,0.18971,0.21969,0.20961
0.16008,0.22052,0.16035,0.19729,0.30655,0.20457,0.3413,0.2202,0.25131
0.17507,0.20837,0.14914,0.191,0.29516,0.21035,0.39306,0.24276,0.23242
0.19285,0.23058,0.18304,0.20401,0.32884,0.21221,0.57869,0.24545,0.24711
0.11066,0.181,0.10418,0.17135,0.29183,0.13961,0.19428,0.22725,0.19748
0.091059,0.14333,0.10765,0.16165,0.34484,0.16438,0.26097,0.18077,0.1912
0.0832,0.17516,0.093382,0.16796,0.29052,0.13191,0.19024,0.24259,0.2105
0.14547,0.17118,0.14582,0.16419,0.30251,0.21846,0.30817,0.19082,0.19908
0.17819,0.17865,0.20087,0.23644,0.31,0.21038,0.44442,0.24132,0.23976
0.17391,0.22681,0.15253,0.23179,0.34087,0.18253,0.41331,0.30049,0.26655
0.16856,0.20904,0.18115,0.19419,0.30891,0.23603,0.42998,0.20346,0.22618
0.11579,0.17049,0.11926,0.18042,0.28621,0.16946,0.28758,0.21313,0.22125
0.21346,0.20708,0.20503,0.21322,0.28763,0.21933,0.42456,0.2432,0.226
0.1749,0.23343,0.21313,0.22781,0.30738,0.23823,0.38529,0.28447,0.26488
0.17894,0.17351,0.16414,0.21749,0.27841,0.2305,0.28441,0.25163,0.24183
0.13547,0.17251,0.15557,0.1547,0.325,0.18823,0.23659,0.20266,0.22198
0.13833,0.16133,0.15515,0.17768,0.29093,0.19415,0.27873,0.17906,0.19627
0.14129,0.17801,0.15382,0.18677,0.3143,0.21924,0.3741,0.2151,0.21993
0.14255,0.17045,0.14402,0.17636,0.30151,0.1903,0.27295,0.19461,0.18987
0.082464,0.17739,0.087351,0.1834,0.30401,0.13457,0.12325,0.16368,0.17798
0.10836,0.20816,0.11048,0.18769,0.31972,0.17385,0.22255,0.22907,0.25404
0.084951,0.14117,0.072316,0.14906,0.34054,0.13809,0.12349,0.16589,0.1712
0.16839,0.26295,0.20074,0.23645,0.32548,0.20253,0.5359,0.29164,0.23753
0.12165,0.1611,0.1349,0.21874,0.28151,0.15261,0.20622,0.21114,0.22495
0.132,0.18984,0.1179,0.18908,0.31369,0.16916,0.24805,0.23214,0.23522
0.060313,0.20173,0.076864,0.18621,0.33188,0.14061,0.13377,0.24759,0.2505
0.13922,0.16379,0.11937,0.1798,0.30891,0.16385,0.20302,0.18325,0.19056
0.13628,0.18729,0.14276,0.20468,0.31653,0.19518,0.2872,0.23772,0.25216
0.17652,0.21451,0.1735,0.20587,0.32161,0.24139,0.34995,0.25117,0.24324
0.069792,0.16281,0.077535,0.1584,0.30332,0.13806,0.13435,0.21615,0.23759
0.12866,0.16629,0.10954,0.20159,0.31873,0.15839,0.27322,0.21811,0.22918
0.099227,0.15176,0.090134,0.15126,0.36785,0.1363,0.19158,0.19744,0.20998
0.078698,0.17292,0.086617,0.16972,0.34344,0.12809,0.181,0.18832,0.18133
0.15334,0.1998,0.13913,0.19542,0.33594,0.21815,0.31838,0.22687,0.21749
0.19354,0.21396,0.17709,0.22688,0.32772,0.19432,0.49407,0.2282,0.25519
0.060241,0.15191,0.055429,0.1824,0.29084,0.12779,0.11352,0.2283,0.22529
0.14277,0.20023,0.14203,0.19691,0.31215,0.22311,0.26738,0.19956,0.21217
0.19795,0.22776,0.19597,0.24848,0.32122,0.22754,0.44757,0.229,0.21798
0.14073,0.18507,0.14435,0.18014,0.29607,0.18057,0.28583,0.21748,0.21978
0.11522,0.16508,0.11169,0.15766,0.31897,0.15799,0.21709,0.19003,0.17709
0.080968,0.18555,0.090731,0.20621,0.3319,0.14212,0.14058,0.26677,0.27005
0.14051,0.17903,0.15837,0.16141,0.33646,0.18126,0.26102,0.2023,0.20784
0.13828,0.21101,0.10667,0.21527,0.29476,0.17916,0.25999,0.18732,0.20157
0.17757,0.1769,0.15066,0.19127,0.31979,0.20035,0.27266,0.23238,0.21515
0.13861,0.19685,0.16413,0.18225,0.32124,0.20306,0.31567,0.22778,0.25892
0.19027,0.22658,0.1986,0.22841,0.32515,0.24048,0.54723,0.30359,0.27643
0.12051,0.18074,0.14382,0.19263,0.34035,0.19547,0.216,0.22653,0.22373
0.20034,0.26859,0.21102,0.22729,0.33485,0.2542,0.45053,0.27638,0.28537
0.10687,0.17118,0.10409,0.16377,0.31468,0.17269,0.25644,0.23181,0.22465
0.20165,0.18595,0.17214,0.20028,0.30282,0.20571,0.41959,0.22599,0.23768
0.060396,0.15032,0.058463,0.17439,0.27562,0.1236,0.13225,0.15764,0.15416
0.14041,0.18871,0.14042,0.20938,0.32803,0.22985,0.2384,0.21553,0.25051
0.15955,0.19128,0.17435,0.17261,0.31469,0.22345,0.4427,0.19794,0.2011
0.19662,0.19563,0.15675,0.19803,0.30067,0.24683,0.39966,0.22969,0.26084
0.19214,0.22627,0.19648,0.2165,0.3169,0.22685,0.4951,0.2645,0.25917
0.09254,0.17876,0.10122,0.18032,0.33413,0.15482,0.18002,0.22766,0.20905
0.14743,0.1716,0.15827,0.16253,0.2935,0.18952,0.34708,0.2655,0.22295
0.16995,0.17354,0.16451,0.17137,0.31911,0.19998,0.32509,0.21216,0.20824
0.13963,0.18139,0.13209,0.18485,0.32332,0.19181,0.26378,0.17997,0.20702
0.16647,0.25621,0.16197,0.22774,0.32746,0.22428,0.40306,0.30549,0.26062
0.14429,0.17586,0.13217,0.17237,0.30028,0.18121,0.3261,0.19308,0.1977
0.088336,0.17482,0.091637,0.17931,0.3253,0.13537,0.12677,0.20836,0.18122
0.16039,0.17144,0.13467,0.20114,0.33259,0.19127,0.38068,0.27814,0.26979
0.13653,0.18434,0.12258,0.19609,0.28578,0.16671,0.41296,0.21022,0.23344
0.015341,0.1366,0.011567,0.12825,0.30903,0.062622,0.012237,0.15151,0.14232
0.09183,0.17355,0.077893,0.19291,0.30722,0.16224,0.12725,0.27436,0.26679
0.045373,0.15701,0.038871,0.15641,0.31154,0.11498,0.056117,0.14725,0.17224
0.055234,0.12217,0.046025,0.15704,0.31002,0.092485,0.033094,0.17831,0.17825
0.14734,0.19958,0.15103,0.18546,0.28556,0.21696,0.39257,0.26578,0.22227
0.0983,0.17884,0.10449,0.15224,0.31304,0.1711,0.1543,0.22366,0.19837
0.1461,0.17265,0.1474,0.18019,0.30446,0.18128,0.28779,0.18581,0.19635
0.17893,0.22385,0.17427,0.21857,0.3131,0.22844,0.38041,0.2615,0.24101
0.065338,0.16898,0.062164,0.14817,0.31135,0.12734,0.1429,0.21688,0.21981
0.1635,0.23465,0.16418,0.24133,0.30588,0.23805,0.37238,0.26284,0.28866
0.13595,0.20904,0.13066,0.21126,0.32541,0.17445,0.26662,0.20563,0.19993
0.12313,0.21521,0.12574,0.22611,0.33927,0.18412,0.33392,0.23783,0.23149
0.097366,0.18181,0.09927,0.17016,0.30731,0.15989,0.17004,0.18297,0.20711
0.052781,0.15468,0.056871,0.15258,0.31247,0.11999,0.089615,0.19929,0.18938
0.18649,0.18227,0.159,0.18706,0.30888,0.25636,0.46092,0.20258,0.21677
0.11165,0.2024,0.1208,0.17782,0.29063,0.16277,0.21637,0.19435,0.19665
0.075524,0.15718,0.073754,0.15135,0.33253,0.13377,0.04075,0.20902,0.20234
0.16201,0.19087,0.15621,0.17835,0.34642,0.21466,0.37885,0.20378,0.19958
0.1109,0.18402,0.11269,0.16701,0.33612,0.15847,0.15727,0.18792,0.19551
0.091152,0.13572,0.060013,0.1642,0.3155,0.13,0.065164,0.25653,0.23382
0.14914,0.1893,0.15543,0.17484,0.31643,0.20278,0.3407,0.19236,0.20325
0.04156,0.14457,0.034348,0.14245,0.33893,0.090457,0.030069,0.21224,0.21978
0.1456,0.16985,0.13721,0.18805,0.32904,0.20059,0.40105,0.19499,0.18768
0.055815,0.166,0.055059,0.16115,0.29701,0.14894,0.13414,0.23572,0.20181
0.10072,0.16653,0.10174,0.179,0.32897,0.17249,0.2289,0.19213,0.16165
0.12772,0.18189,0.13185,0.1757,0.31068,0.17606,0.19738,0.21243,0.25439
0.099002,0.17126,0.095067,0.16853,0.30377,0.15156,0.16986,0.16905,0.16084
0.073983,0.18544,0.078378,0.17936,0.29346,0.13795,0.20985,0.25393,0.22235
0.159,0.20862,0.15224,0.21536,0.31558,0.21032,0.34641,0.24071,0.24486
0.17867,0.22671,0.15273,0.22917,0.31066,0.19162,0.279,0.24268,0.25712
0.18428,0.23132,0.17249,0.24045,0.31446,0.21218,0.34703,0.25617,0.27075
0.16357,0.20959,0.18618,0.18619,0.34154,0.21984,0.29772,0.26502,0.22849
0.17521,0.22303,0.18657,0.21218,0.34192,0.2093,0.35094,0.22113,0.24412
0.15188,0.19312,0.13058,0.19043,0.32018,0.18858,0.39631,0.20541,0.21244
0.16118,0.18201,0.15376,0.18022,0.32764,0.20701,0.34549,0.21263,0.19116
0.088319,0.14104,0.089299,0.15487,0.3079,0.11009,0.17789,0.14238,0.16766
0.10121,0.16489,0.090914,0.18939,0.31883,0.13316,0.25908,0.21611,0.22347
0.16655,0.22938,0.18873,0.20319,0.33275,0.20423,0.37912,0.25801,0.25765
0.049596,0.14306,0.054683,0.15051,0.26683,0.11608,0.058264,0.18474,0.19981
0.099245,0.16627,0.091743,0.15546,0.30296,0.1639,0.2042,0.17633,0.19726
0.076015,0.14808,0.075789,0.13555,0.30527,0.12067,0.1077,0.2182,0.18157
0.11563,0.16458,0.10535,0.1801,0.28657,0.15881,0.15243,0.20229,0.21324
0.089426,0.14645,0.098053,0.16443,0.30845,0.12016,0.15396,0.18072,0.17602
0.1824,0.22601,0.19506,0.23614,0.30843,0.21493,0.37481,0.23968,0.23181
0.1491,0.16971,0.157,0.17366,0.31433,0.19175,0.32832,0.20202,0.21779
0.16864,0.17091,0.16164,0.1998,0.2765,0.20694,0.31563,0.25184,0.28373
0.12621,0.19838,0.13772,0.20897,0.31832,0.19858,0.18758,0.22255,0.23204
0.17241,0.16724,0.19062,0.21693,0.3475,0.22191,0.36788,0.22731,0.22542
0.082488,0.1855,0.086939,0.17704,0.36599,0.13604,0.18076,0.2431,0.21487
0.082064,0.18773,0.086626,0.18491,0.29397,0.12842,0.10387,0.1958,0.21252
0.1004,0.19077,0.10684,0.18962,0.35523,0.15564,0.25064,0.25291,0.26098
0.11336,0.21572,0.11431,0.21438,0.33502,0.16602,0.24567,0.28187,0.28045
0.18948,0.21274,0.18823,0.18782,0.32624,0.18878,0.41711,0.22791,0.2543
0.057405,0.14654,0.046317,0.14624,0.31664,0.099046,0.060733,0.15828,0.16397
0.16414,0.21248,0.16298,0.20143,0.32051,0.22919,0.37274,0.23383,0.23402
0.12457,0.18543,0.14458,0.17904,0.28424,0.1621,0.22368,0.2138,0.20624
0.1345,0.20119,0.12448,0.18265,0.28035,0.16489,0.1905,0.20887,0.21293
0.041827,0.18062,0.052926,0.18808,0.33834,0.1103,0.10796,0.22305,0.22644
0.11586,0.19161,0.1078,0.23202,0.31243,0.15851,0.20084,0.24431,0.23665
0.13127,0.18871,0.14183,0.19796,0.30055,0.1857,0.35395,0.19116,0.2155
0.15586,0.16634,0.12131,0.17162,0.27696,0.17346,0.21399,0.17886,0.16231
0.15302,0.18266,0.1694,0.19382,0.32546,0.20973,0.35343,0.19105,0.22175
0.12646,0.19219,0.10523,0.19639,0.34866,0.16092,0.32551,0.27479,0.25859
0.077899,0.15347,0.091847,0.16725,0.30381,0.1342,0.10232,0.1703,0.17356
0.12495,0.21965,0.16205,0.21516,0.32466,0.18841,0.36013,0.25309,0.22254
0.15667,0.17471,0.15674,0.163,0.31362,0.20012,0.34051,0.23116,0.21913
0.19945,0.23155,0.17728,0.21261,0.34841,0.22033,0.4776,0.24539,0.26987
0.16708,0.17852,0.13484,0.19084,0.33948,0.19705,0.25489,0.2494,0.26497
0.14782,0.1803,0.15957,0.17312,0.33239,0.18946,0.37817,0.17523,0.23863
0.21953,0.23358,0.20237,0.26214,0.30017,0.26131,0.38224,0.23033,0.24485
0.05177,0.13845,0.052173,0.1593,0.32787,0.11226,0.10048,0.16465,0.19305
0.16742,0.21405,0.16861,0.18377,0.33314,0.18464,0.24684,0.25043,0.24469
0.091301,0.15665,0.10918,0.1638,0.31693,0.15938,0.22438,0.21509,0.19075
0.10875,0.17008,0.098737,0.18779,0.29363,0.17031,0.18247,0.23427,0.2481
0.13514,0.20481,0.13382,0.18066,0.34748,0.16598,0.19798,0.20842,0.19995
0.094383,0.15067,0.095914,0.15603,0.32126,0.16208,0.27299,0.2305,0.2364
0.12746,0.18236,0.12587,0.1706,0.31043,0.18169,0.23573,0.19166,0.21178
0.08962,0.17177,0.09091,0.17147,0.30435,0.15629,0.19737,0.22372,0.23797
0.11786,0.16801,0.13181,0.1622,0.31007,0.15641,0.25495,0.20781,0.18557
0.18543,0.19964,0.19925,0.21189,0.31254,0.21601,0.39568,0.24113,0.25762
0.16318,0.20177,0.1622,0.22235,0.32259,0.20068,0.41985,0.27953,0.27963
0.084253,0.16897,0.077026,0.16737,0.28314,0.13589,0.14627,0.20495,0.21071
0.13193,0.1627,0.14213,0.16878,0.30874,0.16844,0.2881,0.21828,0.22703
0.11172,0.17393,0.10804,0.18901,0.31516,0.15547,0.30408,0.21723,0.21789
0.14026,0.22263,0.15106,0.19788,0.27854,0.18352,0.29112,0.36933,0.3367
0.10739,0.18432,0.11245,0.14582,0.32226,0.18521,0.16901,0.2334,0.23086
0.13049,0.20601,0.14819,0.17067,0.3034,0.1852,0.2358,0.25114,0.21928
0.16193,0.20604,0.16765,0.21481,0.29717,0.21293,0.28971,0.26629,0.28263
0.098028,0.15893,0.1084,0.16731,0.29238,0.15902,0.19339,0.19906,0.20412
0.17156,0.19097,0.17065,0.19218,0.28782,0.19993,0.53227,0.21252,0.20664
0.15681,0.21724,0.15756,0.21921,0.34295,0.18477,0.35725,0.26864,0.24945
0.16263,0.24314,0.17054,0.21919,0.27945,0.25202,0.49656,0.24386,0.2308
0.18749,0.2215,0.196,0.2574,0.32815,0.21212,0.47611,0.29211,0.25775
0.11312,0.19912,0.11415,0.16699,0.30556,0.17431,0.045758,0.28069,0.29147
0.16108,0.19697,0.15166,0.21235,0.31694,0.18512,0.28058,0.31624,0.26487
0.14885,0.17136,0.13393,0.18744,0.29422,0.17011,0.31481,0.214,0.24395
0.069752,0.13295,0.062649,0.13172,0.31688,0.12624,0.10824,0.15357,0.15392
0.13898,0.21328,0.15277,0.18987,0.3302,0.18345,0.29498,0.27743,0.24996
0.12751,0.20178,0.12075,0.19817,0.2719,0.18496,0.30606,0.23836,0.23557
0.1537,0.20216,0.17671,0.2059,0.29532,0.23491,0.34856,0.23992,0.24207
0.049704,0.15205,0.03444,0.15405,0.31846,0.07644,0.04672,0.16969,0.16779
0.15816,0.20257,0.13912,0.18755,0.3011,0.19568,0.30479,0.19672,0.20312
0.10931,0.18724,0.12533,0.20516,0.30092,0.16241,0.21711,0.22026,0.24463
0.17673,0.22973,0.19732,0.26649,0.33796,0.22942,0.37006,0.25316,0.25024
0.12816,0.17458,0.14527,0.17829,0.32468,0.17975,0.19672,0.25886,0.22532
0.067108,0.18984,0.058639,0.2093,0.30587,0.10563,0.15443,0.26924,0.29464
0.15336,0.18472,0.14093,0.21476,0.31369,0.19911,0.27279,0.20567,0.20839
0.096307,0.15411,0.083632,0.18388,0.30833,0.15291,0.15861,0.21475,0.2155
0.14974,0.23093,0.17201,0.21781,0.34955,0.23323,0.3015,0.27636,0.25591
0.17551,0.1719,0.17291,0.18156,0.29456,0.21977,0.23545,0.20686,0.2075
0.17013,0.18642,0.17645,0.20628,0.31948,0.18981,0.31204,0.23949,0.22839
0.11411,0.19661,0.1473,0.17732,0.28966,0.20198,0.36103,0.18907,0.21517
0.11173,0.17882,0.11576,0.18558,0.31074,0.16232,0.18081,0.17698,0.19823
0.15319,0.19793,0.14391,0.18123,0.31798,0.20925,0.43696,0.26696,0.28461
0.096504,0.17453,0.12798,0.16722,0.31043,0.16054,0.2557,0.20281,0.19901
0.14471,0.18309,0.12086,0.15151,0.30645,0.16653,0.12994,0.22276,0.19075
0.14459,0.19027,0.1418,0.18498,0.30214,0.19513,0.39624,0.20539,0.19109
0.12229,0.17283,0.13208,0.16594,0.31687,0.17909,0.21482,0.18454,0.18375
0.08186,0.18393,0.08032,0.17949,0.31419,0.13898,0.14579,0.21143,0.19203
0.073593,0.14473,0.072665,0.16419,0.29975,0.13096,0.17926,0.23067,0.22901
0.17648,0.19907,0.15787,0.21507,0.31759,0.21926,0.40745,0.24283,0.20443
0.15981,0.1979,0.16344,0.20812,0.30806,0.21945,0.33471,0.21351,0.22625
0.10911,0.19045,0.10858,0.15858,0.31733,0.16426,0.1647,0.20196,0.21895
0.07497,0.15952,0.075699,0.16948,0.30565,0.1321,0.14485,0.20853,0.18749
0.13467,0.15554,0.11582,0.18991,0.3396,0.14653,0.24236,0.17069,0.17278
0.057385,0.18707,0.065354,0.16455,0.30907,0.11633,0.11542,0.23057,0.23058
0.13162,0.20467,0.15416,0.2095,0.29883,0.16189,0.35841,0.24329,0.24015
0.1921,0.21613,0.19342,0.21211,0.30577,0.21076,0.52336,0.27913,0.24692
0.044269,0.15982,0.056927,0.15849,0.30931,0.11333,0.0758,0.22157,0.18724
0.11674,0.15904,0.11918,0.13818,0.34362,0.16181,0.28402,0.17026,0.15323
0.063712,0.15264,0.067939,0.17903,0.30483,0.11207,0.11885,0.27848,0.25428
0.06259,0.1663,0.076446,0.1465,0.30794,0.13876,0.13956,0.20695,0.19452
0.13695,0.17312,0.1343,0.17426,0.31621,0.15526,0.25112,0.2169,0.18827
0.14907,0.1938,0.1429,0.21356,0.32236,0.17702,0.30798,0.23333,0.22348
0.053878,0.15676,0.064156,0.12566,0.32862,0.14423,0.050036,0.16721,0.18295
0.11698,0.19983,0.11169,0.21207,0.33595,0.17612,0.23839,0.26988,0.26994
0.22603,0.21735,0.20605,0.24723,0.31242,0.23945,0.60399,0.22317,0.28195
0.032986,0.14841,0.030586,0.13227,0.34354,0.070284,0.029786,0.17974,0.16977
0.020644,0.1375,0.026432,0.12832,0.31314,0.064703,0.018739,0.19082,0.17779
0.13762,0.20203,0.13205,0.18878,0.31096,0.16313,0.23102,0.22973,0.24966
0.17933,0.21147,0.16181,0.23599,0.33977,0.24942,0.59864,0.24908,0.25135
0.13503,0.16604,0.14902,0.16675,0.31094,0.17816,0.26292,0.18803,0.21724
0.19805,0.2169,0.2135,0.20338,0.29023,0.20954,0.47437,0.27942,0.22741
0.20387,0.21134,0.19687,0.22595,0.32055,0.22724,0.32578,0.25404,0.22632
0.08944,0.18585,0.095713,0.2029,0.31378,0.14078,0.11081,0.24155,0.23905
0.15702,0.22308,0.15747,0.20057,0.33437,0.20461,0.39538,0.2318,0.22985
0.20416,0.20686,0.20446,0.20418,0.27804,0.24311,0.40227,0.23143,0.22979
0.075014,0.15153,0.083156,0.15879,0.32085,0.13493,0.084673,0.20659,0.19528
0.18956,0.24108,0.17376,0.25234,0.31489,0.21451,0.41396,0.24498,0.25485
0.18615,0.2055,0.16427,0.18734,0.27098,0.21908,0.24951,0.20987,0.21793
0.068578,0.18284,0.077071,0.15203,0.309,0.13842,0.12136,0.20319,0.20161
0.15311,0.17965,0.17006,0.18694,0.34431,0.21012,0.29917,0.18906,0.26173
0.12058,0.1762,0.1047,0.18043,0.31821,0.1386,0.24645,0.21476,0.21229
0.15503,0.19257,0.18825,0.19697,0.31456,0.23951,0.36594,0.26059,0.26723
0.12691,0.19323,0.11668,0.19266,0.301,0.20655,0.2627,0.19633,0.19545
0.064742,0.19519,0.059906,0.19557,0.32613,0.1258,0.11228,0.26695,0.25728
0.16996,0.20992,0.16863,0.19489,0.31335,0.2279,0.34772,0.23604,0.2375
0.093911,0.17854,0.070586,0.16776,0.28914,0.15349,0.14256,0.20327,0.1938
0.10554,0.19609,0.09807,0.19836,0.29204,0.14725,0.22552,0.29134,0.26502
0.12152,0.17928,0.13905,0.18729,0.30136,0.19935,0.31569,0.27096,0.2415
0.12703,0.21928,0.11913,0.18717,0.28395,0.14836,0.22594,0.2268,0.21598
0.10813,0.18923,0.102,0.17134,0.31478,0.16687,0.27154,0.20763,0.23139
0.18222,0.22892,0.18365,0.21918,0.31118,0.24457,0.38248,0.25592,0.28335
0.17289,0.22983,0.14898,0.18539,0.3211,0.21387,0.26661,0.24318,0.22999
0.19948,0.21935,0.16651,0.22178,0.3305,0.20319,0.40413,0.29479,0.27837
0.091543,0.18056,0.093259,0.16926,0.33376,0.13263,0.12823,0.19729,0.22775
0.1203,0.17252,0.11535,0.17578,0.3114,0.16179,0.17246,0.19061,0.20027
0.094801,0.16602,0.086054,0.16181,0.32729,0.12975,0.12936,0.17353,0.15331
0.099221,0.20225,0.10994,0.17517,0.31831,0.15786,0.1427,0.23555,0.24818
0.12268,0.24532,0.12126,0.19978,0.30475,0.18543,0.34012,0.23892,0.22521
0.15921,0.2041,0.18771,0.23814,0.31867,0.23485,0.30593,0.25113,0.24411
0.19764,0.20311,0.17183,0.22091,0.31949,0.25305,0.35589,0.24836,0.25274
0.19553,0.20882,0.18037,0.19771,0.34471,0.25458,0.54494,0.23931,0.22911
0.11692,0.16347,0.12326,0.17993,0.33618,0.18519,0.24538,0.2201,0.19076
0.17513,0.23935,0.20345,0.22188,0.28029,0.20943,0.36724,0.25898,0.24448
0.11548,0.19062,0.14092,0.18642,0.32333,0.17953,0.31659,0.17686,0.18338
0.16053,0.25053,0.1727,0.20258,0.29189,0.25407,0.34831,0.27285,0.25238
0.11166,0.18642,0.10499,0.18473,0.32837,0.18328,0.25847,0.22029,0.2637
0.16447,0.21816,0.16281,0.21795,0.29304,0.20239,0.38326,0.32846,0.30049
0.16165,0.19581,0.17103,0.18132,0.31821,0.22911,0.36276,0.1881,0.18882
0.07726,0.20089,0.076916,0.20094,0.31144,0.14177,0.16041,0.27355,0.25146
0.061918,0.19504,0.069658,0.18788,0.32859,0.088422,0.088849,0.24556,0.24418
0.1384,0.19387,0.13094,0.165,0.33054,0.17233,0.27359,0.22319,0.19747
0.10769,0.18764,0.11793,0.17547,0.30696,0.15535,0.28766,0.19037,0.19612
0.074029,0.17886,0.076297,0.16894,0.31924,0.15925,0.13576,0.25679,0.24124
0.13681,0.17621,0.10998,0.17893,0.3149,0.16189,0.19267,0.19675,0.21515
0.091715,0.19672,0.097301,0.22756,0.3192,0.15385,0.20363,0.28752,0.25989
0.16379,0.1918,0.13755,0.1812,0.31984,0.17334,0.32819,0.21702,0.23317
0.15403,0.21848,0.14386,0.18801,0.30597,0.18269,0.33156,0.27617,0.23147
0.13167,0.17768,0.13196,0.16798,0.30397,0.18,0.26533,0.23477,0.22812
0.12074,0.17435,0.14161,0.16274,0.3227,0.16649,0.23176,0.21036,0.19428
0.092963,0.15348,0.077197,0.15132,0.28646,0.11613,0.090862,0.21684,0.1885
0.16895,0.19751,0.16887,0.20255,0.38275,0.23167,0.35415,0.25017,0.2443
0.073187,0.19463,0.065642,0.18193,0.32656,0.13592,0.14516,0.23792,0.2286
0.13292,0.22119,0.1337,0.20117,0.32287,0.18442,0.35727,0.21905,0.24681
0.17374,0.20815,0.17547,0.19147,0.32002,0.20689,0.34042,0.21535,0.23345
0.14259,0.17973,0.14083,0.18392,0.30187,0.17297,0.33442,0.18139,0.21791
0.22789,0.25205,0.19035,0.24047,0.32389,0.24142,0.38894,0.28377,0.2836
0.11228,0.14786,0.12908,0.16609,0.30734,0.14689,0.23168,0.19675,0.16788
0.16585,0.19806,0.15194,0.20203,0.33288,0.21316,0.29306,0.21318,0.27876
0.11501,0.16568,0.091464,0.1716,0.32168,0.16043,0.28825,0.20938,0.20906
0.14882,0.20162,0.11531,0.19338,0.30608,0.20768,0.28969,0.27584,0.25773
0.094551,0.16299,0.095544,0.16996,0.30817,0.15455,0.17365,0.20069,0.20276
0.068197,0.18315,0.08415,0.17987,0.34104,0.15384,0.15456,0.23132,0.22749
0.12043,0.20254,0.13509,0.22945,0.31809,0.1481,0.22048,0.27382,0.27621
0.1578,0.18337,0.16789,0.18904,0.32093,0.2036,0.44607,0.2295,0.24917
0.075363,0.16029,0.063493,0.1744,0.29495,0.12094,0.16767,0.18247,0.1959
0.10777,0.15731,0.11966,0.15472,0.28212,0.2003,0.21026,0.21384,0.21518
0.1564,0.18418,0.16246,0.21359,0.34838,0.23649,0.34911,0.23087,0.21608
0.14481,0.19915,0.13748,0.20731,0.29381,0.20486,0.26866,0.25962,0.24977
0.11547,0.17842,0.11006,0.18246,0.32917,0.16931,0.27378,0.26701,0.25395
0.079203,0.15915,0.075611,0.16301,0.31087,0.14579,0.14833,0.22853,0.2113
0.16318,0.20334,0.16614,0.20759,0.33078,0.19892,0.31692,0.32079,0.27529
0.18398,0.24826,0.16626,0.2414,0.34371,0.21628,0.44752,0.27659,0.31024
0.11066,0.17483,0.10467,0.18584,0.32855,0.15427,0.17867,0.16952,0.1804
0.14711,0.18669,0.13933,0.18662,0.31398,0.1878,0.25476,0.22634,0.23029
0.087789,0.19494,0.0935,0.18347,0.31165,0.1564,0.20264,0.21042,0.22037
0.20944,0.20286,0.19616,0.20307,0.30519,0.25156,0.36665,0.23362,0.26928
0.1825,0.1922,0.1708,0.19978,0.31643,0.22404,0.42685,0.23925,0.25443
0.12881,0.18293,0.13263,0.20899,0.30694,0.1495,0.26135,0.2505,0.24347
0.050839,0.17724,0.054187,0.16537,0.30153,0.11047,0.12245,0.25513,0.2711
0.17146,0.16711,0.15581,0.19508,0.31526,0.20649,0.30058,0.19768,0.21543
0.11217,0.19016,0.1263,0.18578,0.29652,0.18641,0.24965,0.29032,0.26844
0.14719,0.18278,0.13758,0.20344,0.337,0.1982,0.34368,0.23404,0.21311
0.17431,0.18513,0.15483,0.19927,0.31309,0.19442,0.42541,0.25485,0.24997
0.087321,0.15241,0.1099,0.1547,0.30874,0.1554,0.18458,0.19777,0.18866
0.09913,0.17984,0.096355,0.17092,0.33012,0.1339,0.13419,0.16831,0.21416
0.1051,0.18512,0.096664,0.17806,0.29541,0.12635,0.12609,0.21173,0.22513
0.056542,0.17063,0.059652,0.17439,0.3046,0.12507,0.1255,0.20909,0.22725
0.1772,0.17633,0.1839,0.18618,0.28989,0.21078,0.52631,0.20107,0.21363
0.10072,0.16516,0.10618,0.16742,0.29215,0.16015,0.22429,0.18598,0.18268
0.022433,0.13084,0.025416,0.13671,0.31683,0.093361,0.030287,0.14594,0.14006
0.14319,0.18941,0.17056,0.18568,0.31232,0.2122,0.28696,0.28628,0.2521
0.16054,0.19851,0.16751,0.20683,0.28238,0.23906,0.352,0.21503,0.23762
0.12604,0.17145,0.13806,0.18998,0.30654,0.19053,0.24069,0.24947,0.21796
0.15936,0.20145,0.18233,0.22886,0.32805,0.23272,0.36406,0.26991,0.27469
0.17319,0.20422,0.15393,0.17826,0.31095,0.19881,0.38008,0.23776,0.23828
0.065064,0.17035,0.068491,0.16877,0.34624,0.096219,0.11881,0.19701,0.20106
0.15584,0.15499,0.17871,0.16521,0.34967,0.20385,0.38579,0.20177,0.2054
0.082513,0.14748,0.090172,0.13186,0.32342,0.13306,0.16286,0.20611,0.18744
0.15721,0.1738,0.14306,0.18355,0.33332,0.18732,0.22837,0.22384,0.23169
0.18006,0.19604,0.17342,0.22072,0.30976,0.2101,0.40731,0.20652,0.24686
0.13968,0.19522,0.11452,0.18873,0.31334,0.19005,0.27685,0.20168,0.19987
0.131,0.18229,0.16148,0.17935,0.32192,0.20335,0.29295,0.20035,0.26401
0.13041,0.19144,0.13802,0.17306,0.30562,0.15834,0.22795,0.22391,0.19597
0.13612,0.18376,0.11745,0.18818,0.34877,0.17491,0.28043,0.21388,0.21439
0.061694,0.13674,0.077475,0.15277,0.31407,0.11542,0.083339,0.19988,0.20382
0.15719,0.19195,0.14008,0.243,0.35411,0.18459,0.33302,0.2392,0.25891
0.099663,0.18448,0.10585,0.1845,0.3125,0.14889,0.20276,0.21494,0.21328
0.16019,0.182,0.14723,0.17729,0.3007,0.16945,0.31376,0.19962,0.19568
0.17702,0.21176,0.17926,0.23286,0.29521,0.2246,0.35961,0.26856,0.25323
0.17219,0.21923,0.19507,0.22314,0.32426,0.1992,0.27863,0.30009,0.25593
0.17591,0.19081,0.17683,0.18418,0.29723,0.21524,0.29381,0.22822,0.22162
0.14728,0.18431,0.12761,0.20575,0.3068,0.21355,0.27244,0.24413,0.23599
0.088887,0.19956,0.073569,0.17262,0.29935,0.13269,0.14437,0.2506,0.24123
0.045661,0.15806,0.051831,0.16729,0.29456,0.13981,0.05068,0.26856,0.23361
0.19111,0.22152,0.14663,0.20697,0.33175,0.20466,0.40273,0.27209,0.24428
0.073929,0.15343,0.07202,0.17393,0.30578,0.12227,0.15332,0.2209,0.19894
0.14211,0.16822,0.11199,0.16336,0.31393,0.17857,0.16424,0.17548,0.18823
0.14835,0.19837,0.16136,0.19878,0.294,0.18662,0.26442,0.2243,0.23271
0.038,0.13076,0.038954,0.13312,0.27566,0.084675,0.03064,0.24628,0.26814
0.055908,0.18376,0.071285,0.16541,0.30943,0.12705,0.063598,0.24329,0.25883
0.19926,0.20229,0.18123,0.21357,0.30827,0.22645,0.36519,0.23622,0.23327
0.061591,0.16197,0.079027,0.16531,0.32646,0.14972,0.10219,0.15615,0.1832
0.062186,0.17693,0.065106,0.14796,0.31553,0.14907,0.10916,0.1928,0.21058
0.12429,0.17501,0.14345,0.16154,0.36328,0.17343,0.25437,0.22037,0.21913
0.15721,0.1994,0.14987,0.18216,0.3402,0.20455,0.31041,0.2843,0.26173
0.14761,0.17645,0.14351,0.19767,0.2825,0.21416,0.28943,0.2762,0.26929
0.17878,0.25037,0.21187,0.22979,0.30052,0.22631,0.50445,0.25679,0.2658
0.13439,0.19169,0.13256,0.19413,0.32413,0.18771,0.27919,0.23629,0.257
0.14202,0.2042,0.14417,0.18992,0.32194,0.17875,0.31149,0.22911,0.22483
0.15405,0.22611,0.1548,0.21016,0.33205,0.22608,0.32949,0.25479,0.23614
0.064075,0.15391,0.058302,0.16151,0.3122,0.11199,0.18042,0.21229,0.19641
0.13486,0.18696,0.12013,0.17236,0.29707,0.15715,0.25307,0.22174,0.29078
0.12834,0.19432,0.12428,0.17339,0.28792,0.16964,0.29748,0.26651,0.24858
0.13202,0.18414,0.13673,0.18076,0.31015,0.19425,0.32222,0.23728,0.22406
0.15533,0.1921,0.16297,0.18963,0.30802,0.17852,0.25898,0.24884,0.23659
0.20817,0.22471,0.21654,0.21202,0.31241,0.20893,0.6398,0.23447,0.25531
0.14913,0.20433,0.1437,0.18312,0.31617,0.20918,0.31337,0.30003,0.26257
0.13786,0.18526,0.11803,0.18285,0.31714,0.15196,0.31223,0.22391,0.25595
0.16578,0.21653,0.17427,0.17644,0.29858,0.21311,0.35513,0.2392,0.23999
0.071881,0.19348,0.096605,0.18229,0.32144,0.14604,0.14525,0.22181,0.21027
0.10578,0.20668,0.097721,0.18016,0.3232,0.15126,0.15123,0.27193,0.25351
0.16169,0.23212,0.19908,0.226,0.31926,0.22788,0.31812,0.22858,0.22565
0.070929,0.15686,0.060774,0.16213,0.29561,0.11814,0.11448,0.22722,0.21563
0.17947,0.21671,0.19124,0.19631,0.29396,0.20924,0.42249,0.22459,0.2236
0.21029,0.20925,0.18726,0.20969,0.3443,0.21073,0.27563,0.19854,0.21928
0.15429,0.22669,0.13271,0.20025,0.29049,0.19297,0.30892,0.22919,0.27742
0.059279,0.15094,0.061947,0.16627,0.31383,0.11533,0.096582,0.19906,0.18146
0.14684,0.19418,0.17373,0.17567,0.32587,0.18738,0.35798,0.19993,0.21181
0.19236,0.19864,0.18518,0.21262,0.32354,0.22291,0.34259,0.23021,0.22913
0.14188,0.16214,0.12728,0.15327,0.29063,0.18598,0.31464,0.21397,0.21075
0.20771,0.22741,0.17193,0.22761,0.29377,0.21793,0.51652,0.25691,0.23354
0.052206,0.16497,0.058054,0.17506,0.30034,0.11765,0.11495,0.201,0.21895
0.10823,0.17846,0.12752,0.17768,0.3084,0.14363,0.18684,0.20159,0.20224
0.14246,0.1684,0.14193,0.18493,0.33183,0.18189,0.36618,0.21007,0.18571
0.1727,0.19129,0.16934,0.1932,0.34398,0.18736,0.30373,0.24546,0.24962
0.15874,0.20659,0.14402,0.20252,0.30266,0.21264,0.33767,0.23504,0.22558
0.09427,0.16536,0.088171,0.15786,0.33508,0.14429,0.10036,0.16815,0.18118
0.13755,0.17899,0.12863,0.17031,0.28774,0.16099,0.27799,0.20886,0.22814
0.11341,0.15975,0.10692,0.15206,0.30878,0.17658,0.16609,0.17606,0.20642
0.17388,0.20553,0.15427,0.23248,0.24938,0.17811,0.31,0.23687,0.27053
0.1164,0.20541,0.1153,0.17199,0.31682,0.17391,0.29295,0.19919,0.23128
0.068232,0.16796,0.081881,0.15192,0.30492,0.098322,0.098283,0.20038,0.19462
0.15098,0.1939,0.16798,0.20524,0.31947,0.22387,0.32893,0.21782,0.2314
0.14441,0.19027,0.15746,0.19993,0.34363,0.21336,0.31412,0.21132,0.21113
0.17724,0.22403,0.18371,0.21363,0.32166,0.16666,0.35347,0.28119,0.28629
0.17216,0.18893,0.16649,0.18976,0.33372,0.21007,0.3897,0.23602,0.21924
0.16161,0.1715,0.18832,0.23175,0.28531,0.23878,0.34166,0.25909,0.25005
0.1591,0.20608,0.1435,0.2017,0.33616,0.19228,0.32756,0.211,0.23383
0.12041,0.13876,0.10414,0.17038,0.31267,0.15529,0.17011,0.17908,0.19236
0.11113,0.16688,0.1272,0.16495,0.33083,0.1672,0.24216,0.21027,0.22027
0.13464,0.16657,0.11832,0.16032,0.29515,0.17192,0.25197,0.16292,0.17156
0.15122,0.22523,0.17126,0.20287,0.32712,0.20127,0.49038,0.27197,0.26965
0.11459,0.19887,0.09834,0.17625,0.30437,0.13977,0.21127,0.20811,0.21578
0.17463,0.20729,0.17806,0.21476,0.28097,0.2231,0.34521,0.24256,0.25267
0.14562,0.18418,0.15977,0.17467,0.32747,0.22138,0.35102,0.21626,0.20197
0.20229,0.24443,0.1621,0.23517,0.29902,0.20976,0.37685,0.28746,0.27228
0.14297,0.21675,0.12915,0.17688,0.34991,0.15151,0.32223,0.23928,0.24591
0.15627,0.21158,0.14283,0.20742,0.28558,0.20349,0.37872,0.27114,0.25984
0.15598,0.17621,0.17103,0.19248,0.30465,0.18746,0.32408,0.24971,0.22277
0.18442,0.26969,0.16462,0.24842,0.33271,0.21831,0.31813,0.31001,0.27628
0.16681,0.2311,0.182,0.23436,0.31933,0.22898,0.47761,0.30925,0.28813
0.14339,0.18071,0.14596,0.19374,0.33071,0.21787,0.38747,0.23067,0.22678
0.073233,0.17334,0.070385,0.18602,0.30061,0.12063,0.16183,0.21775,0.19547
0.17071,0.18771,0.18246,0.19708,0.32895,0.2315,0.44539,0.25497,0.22663
0.067327,0.13507,0.0611,0.15133,0.32412,0.092513,0.093296,0.19436,0.23581
0.17994,0.21416,0.1587,0.20299,0.28214,0.20999,0.40423,0.2378,0.21454
0.1679,0.22214,0.16878,0.19797,0.332,0.19317,0.37768,0.28986,0.29659
0.13854,0.19356,0.14016,0.1826,0.29154,0.1876,0.26512,0.2174,0.21715
0.10482,0.1821,0.075713,0.18125,0.31577,0.14692,0.19639,0.19985,0.21208
0.08337,0.17261,0.087931,0.13605,0.2964,0.16877,0.12702,0.16595,0.18334
0.20427,0.2249,0.21548,0.2458,0.31676,0.22956,0.42477,0.21231,0.23857
0.14758,0.19598,0.14864,0.19628,0.34322,0.17083,0.27701,0.24805,0.23986
0.15327,0.20206,0.15489,0.2085,0.33083,0.21864,0.3555,0.22857,0.21431
0.17647,0.19589,0.18769,0.17432,0.30996,0.24754,0.4193,0.21772,0.23206
0.12633,0.19509,0.12106,0.19023,0.32975,0.18595,0.3027,0.24829,0.2289
0.15204,0.20686,0.17291,0.19823,0.30492,0.19706,0.31348,0.19794,0.21504
0.072356,0.15918,0.065206,0.16642,0.30741,0.11519,0.11442,0.22522,0.21387
0.18424,0.22626,0.16228,0.21942,0.32194,0.25342,0.51507,0.29922,0.28147
0.095478,0.15939,0.092053,0.17157,0.30569,0.15493,0.2,0.17913,0.18632
0.066497,0.14559,0.078654,0.15239,0.30635,0.10536,0.094191,0.16254,0.17343
0.18119,0.22072,0.18369,0.2193,0.32744,0.22686,0.38152,0.24446,0.27576
0.16468,0.1994,0.18753,0.24136,0.29323,0.20018,0.54406,0.30235,0.2934
0.13677,0.18791,0.14597,0.19207,0.3319,0.19879,0.37207,0.2226,0.22318
0.16491,0.19584,0.17092,0.2007,0.31359,0.22465,0.42576,0.23595,0.21157
0.13735,0.18867,0.13664,0.20698,0.29024,0.19016,0.345,0.22047,0.26836
0.13518,0.20989,0.11802,0.21432,0.34109,0.21192,0.26273,0.26259,0.27622
0.14017,0.2002,0.14571,0.19929,0.31013,0.15942,0.28914,0.22399,0.21716
0.066373,0.18011,0.058796,0.17303,0.3372,0.12578,0.11922,0.21565,0.22022
0.15945,0.22423,0.20542,0.23017,0.29283,0.21253,0.54899,0.25292,0.26773
0.06178,0.15284,0.062464,0.15833,0.30787,0.12696,0.099166,0.21761,0.20665
0.15463,0.17441,0.15729,0.19323,0.34007,0.21855,0.26356,0.23264,0.23855
0.057195,0.14839,0.060086,0.14602,0.29403,0.10494,0.11836,0.14613,0.15631
0.11044,0.18984,0.13545,0.18724,0.30696,0.17397,0.30265,0.26353,0.24636
0.079499,0.18224,0.096569,0.16054,0.37077,0.15159,0.16687,0.2255,0.26926
0.16117,0.19544,0.1629,0.18143,0.30562,0.23656,0.29827,0.23081,0.22267
0.13015,0.16445,0.12698,0.18095,0.27771,0.16218,0.21119,0.21801,0.18785
0.15145,0.15306,0.12528,0.17208,0.34737,0.15009,0.21003,0.20687,0.22456
0.054592,0.13923,0.061264,0.1798,0.31995,0.13286,0.073141,0.20079,0.17866
0.18087,0.20247,0.17028,0.21479,0.3299,0.19261,0.32425,0.21516,0.22252
0.14979,0.17611,0.1353,0.19025,0.29474,0.17594,0.32366,0.20774,0.2093
0.11378,0.18423,0.1211,0.18085,0.31774,0.17639,0.24908,0.24926,0.24667
0.15124,0.19145,0.17338,0.1665,0.28601,0.18194,0.26953,0.1924,0.21408
0.14984,0.17809,0.15154,0.18207,0.30722,0.20092,0.22419,0.22332,0.22906
0.19543,0.2094,0.2023,0.20398,0.31232,0.2355,0.3117,0.25862,0.23934
0.18241,0.20455,0.19689,0.21809,0.33719,0.22792,0.52281,0.26921,0.27268
0.16288,0.17918,0.15273,0.18625,0.32466,0.19962,0.35604,0.21625,0.21777
0.10817,0.15609,0.10698,0.17456,0.33144,0.17823,0.16968,0.19768,0.17795
0.066281,0.18661,0.071638,0.16195,0.3033,0.11918,0.11658,0.213,0.22207
0.10993,0.20844,0.11683,0.19979,0.30116,0.19255,0.29048,0.23874,0.23662
0.1684,0.18114,0.18524,0.17974,0.25094,0.23195,0.60158,0.24299,0.21433
0.048097,0.15371,0.047207,0.15139,0.31213,0.10287,0.074117,0.2364,0.19958
0.13586,0.17485,0.1343,0.18789,0.29204,0.19546,0.28662,0.2419,0.26037
0.18241,0.19048,0.17448,0.17755,0.31664,0.22202,0.3385,0.24687,0.22469
0.076804,0.16031,0.073247,0.18572,0.33627,0.15251,0.13721,0.1919,0.19127
0.15742,0.20379,0.16097,0.20659,0.2805,0.22571,0.26948,0.23732,0.27068
0.1345,0.21002,0.11977,0.21822,0.329,0.15138,0.26533,0.21119,0.212
0.058164,0.1537,0.066867,0.15535,0.28864,0.099231,0.099973,0.2304,0.24739
0.13584,0.19927,0.12647,0.19995,0.34559,0.17742,0.27799,0.27567,0.25421
0.15681,0.1771,0.14373,0.18949,0.31301,0.16517,0.29544,0.20822,0.18029
0.17411,0.21629,0.17508,0.21854,0.316,0.19424,0.43832,0.24972,0.24399
0.15693,0.20376,0.16906,0.20334,0.32224,0.19955,0.39997,0.29591,0.28338
0.16655,0.19443,0.15448,0.20781,0.34365,0.1987,0.32871,0.25306,0.25045
0.059379,0.18015,0.05483,0.16844,0.32985,0.11076,0.12216,0.20115,0.21707
0.12099,0.17419,0.095988,0.17614,0.28807,0.1583,0.47246,0.21447,0.23394
0.1225,0.15525,0.11389,0.14008,0.35027,0.15598,0.16665,0.27949,0.26597
0.064291,0.13158,0.067757,0.13621,0.27891,0.12063,0.11386,0.19688,0.18533
0.11223,0.17559,0.10818,0.19052,0.31661,0.16316,0.19076,0.19816,0.19328
0.096376,0.18575,0.08733,0.16139,0.32333,0.15938,0.1846,0.17471,0.18661
0.11464,0.20501,0.11387,0.1592,0.28955,0.16263,0.26416,0.24134,0.22774
0.14251,0.17691,0.13971,0.16504,0.33628,0.17344,0.34114,0.19131,0.19807
0.13254,0.18241,0.1346,0.22372,0.31174,0.20481,0.31893,0.24186,0.2788
0.16954,0.20969,0.18784,0.2106,0.33144,0.22029,0.36431,0.22762,0.23841
0.18226,0.21682,0.17419,0.23042,0.30757,0.23531,0.28643,0.21539,0.23968
0.15397,0.18908,0.16543,0.19455,0.30434,0.22638,0.31439,0.22531,0.23017
0.11807,0.17221,0.1208,0.1517,0.30563,0.18845,0.22706,0.18053,0.24311
0.20903,0.22147,0.17762,0.22329,0.32101,0.22002,0.44511,0.25101,0.22821
0.1068,0.17304,0.11038,0.18014,0.29407,0.17943,0.23075,0.22824,0.22177
0.14587,0.1908,0.11696,0.1669,0.34028,0.18966,0.28393,0.22302,0.22462
0.17986,0.21613,0.14692,0.19913,0.33765,0.20684,0.32854,0.25393,0.22283
0.11396,0.22139,0.1251,0.19419,0.29962,0.16925,0.21338,0.22879,0.19148
0.15776,0.19021,0.15948,0.21738,0.31589,0.21072,0.30665,0.26104,0.24625
0.11136,0.22635,0.12772,0.19125,0.32366,0.168,0.33046,0.23753,0.25678
0.16147,0.16815,0.15686,0.19301,0.3136,0.19757,0.23533,0.2255,0.24369
0.10494,0.15411,0.1159,0.17862,0.31209,0.1655,0.19006,0.18415,0.20453
0.069546,0.1618,0.060429,0.15266,0.30537,0.10935,0.12507,0.17785,0.17924
0.087369,0.15472,0.090331,0.16943,0.35209,0.14999,0.13923,0.20898,0.21905
0.063628,0.18494,0.066172,0.14773,0.29346,0.1098,0.084079,0.22174,0.21833
0.082734,0.18246,0.072432,0.18319,0.35635,0.12416,0.12528,0.22821,0.24292
0.13469,0.16261,0.11622,0.17799,0.28634,0.17837,0.26612,0.19193,0.21258
0.14397,0.201,0.15393,0.19997,0.28961,0.21333,0.35037,0.24198,0.24001
0.07164,0.17993,0.087753,0.17119,0.33221,0.16075,0.11484,0.24432,0.2402
0.088834,0.15865,0.10824,0.18017,0.34281,0.13174,0.1829,0.22235,0.20657
0.15241,0.21456,0.14049,0.20844,0.3222,0.1854,0.3315,0.24891,0.2645
0.10722,0.19113,0.10584,0.18135,0.30678,0.15561,0.16098,0.20714,0.19659
0.13275,0.16286,0.14233,0.19011,0.33059,0.18041,0.28249,0.19381,0.18296
0.088711,0.19053,0.085743,0.19604,0.29042,0.12648,0.22463,0.23911,0.22547
0.16939,0.18398,0.17608,0.17898,0.30221,0.21264,0.43942,0.18813,0.20242
0.11501,0.18389,0.13179,0.19388,0.26691,0.18555,0.29942,0.26902,0.25411
0.15753,0.20791,0.17307,0.20003,0.30642,0.20296,0.32246,0.21626,0.24068
0.063157,0.14727,0.060947,0.16522,0.29784,0.11867,0.11321,0.18881,0.18868
0.057602,0.16246,0.059917,0.15425,0.3158,0.11246,0.072198,0.16783,0.17123
0.1285,0.20808,0.14231,0.21425,0.3019,0.18686,0.30741,0.25666,0.23226
0.080598,0.19931,0.087062,0.19322,0.29501,0.1782,0.15703,0.20887,0.19953
0.14903,0.15997,0.12804,0.16282,0.30074,0.16652,0.37459,0.21591,0.21643
0.11512,0.15053,0.12282,0.19097,0.33003,0.16115,0.21962,0.19638,0.20701
0.15654,0.21875,0.16255,0.20907,0.34764,0.17579,0.3333,0.2136,0.27219
0.15867,0.16977,0.17132,0.20286,0.32085,0.17815,0.34577,0.21973,0.20775
0.11999,0.21224,0.13458,0.172,0.30359,0.15485,0.21664,0.22058,0.24572
0.19508,0.19301,0.17016,0.20344,0.35689,0.22156,0.44026,0.25489,0.24754
0.083562,0.16927,0.053854,0.17036,0.35638,0.13016,0.11182,0.20246,0.20451
0.13283,0.1965,0.14269,0.1731,0.33774,0.20121,0.46128,0.21793,0.23271
0.13826,0.17856,0.14039,0.17742,0.33839,0.18325,0.25447,0.18206,0.17151
0.0662,0.16961,0.076672,0.15427,0.3278,0.12178,0.11853,0.18796,0.1978
0.10098,0.20334,0.10991,0.17448,0.33482,0.16488,0.21484,0.21445,0.22436
0.16894,0.22293,0.14829,0.21086,0.32489,0.19367,0.30257,0.25642,0.24833
0.12313,0.19013,0.11207,0.18841,0.29301,0.18012,0.26492,0.26058,0.22309
0.092459,0.15292,0.088503,0.14846,0.31575,0.15372,0.17488,0.19686,0.19098
0.15552,0.20117,0.16282,0.19696,0.33187,0.19015,0.42423,0.20459,0.20762
0.16725,0.23276,0.14747,0.17702,0.35083,0.19332,0.30145,0.22529,0.25303
0.067509,0.19563,0.075691,0.20552,0.31536,0.12803,0.12971,0.24451,0.2183
0.17537,0.19728,0.16567,0.2097,0.31733,0.19116,0.39391,0.25176,0.25435
0.17684,0.18634,0.15855,0.20547,0.30351,0.22635,0.30489,0.29009,0.2328
0.097147,0.1461,0.10316,0.15084,0.32053,0.1754,0.20856,0.2023,0.20638
0.11685,0.16438,0.11348,0.17639,0.30251,0.20289,0.2065,0.25481,0.21644
0.10387,0.15342,0.095795,0.18762,0.30089,0.14107,0.15967,0.18129,0.18434
0.16831,0.20375,0.16363,0.19726,0.30461,0.21769,0.38257,0.26867,0.2627
0.17431,0.20887,0.19603,0.18363,0.30969,0.22339,0.52726,0.26225,0.25034
0.12435,0.14877,0.11807,0.18127,0.32574,0.1757,0.23124,0.18538,0.18084
0.17745,0.21371,0.21126,0.23177,0.33954,0.22173,0.494,0.30696,0.30062
0.18357,0.19907,0.1463,0.20852,0.32835,0.19371,0.28525,0.25753,0.22824
0.15895,0.20195,0.14629,0.19353,0.31252,0.22257,0.40638,0.25645,0.24122
0.14817,0.19742,0.14653,0.19247,0.292,0.20122,0.2407,0.21733,0.20089
0.21143,0.21948,0.20373,0.23089,0.315,0.23864,0.48925,0.22134,0.27126
0.14826,0.19306,0.17734,0.20876,0.31685,0.21364,0.30626,0.20859,0.22411
0.10396,0.15935,0.085016,0.16539,0.34568,0.14024,0.19549,0.18869,0.19732
0.15043,0.21128,0.14103,0.21544,0.3247,0.17439,0.2736,0.22273,0.21954
0.09957,0.18838,0.10508,0.21555,0.33679,0.16662,0.15736,0.23591,0.20392
0.078673,0.14676,0.090252,0.16745,0.33593,0.15226,0.1441,0.15675,0.16336
0.078451,0.16423,0.072993,0.15717,0.31938,0.12633,0.13552,0.18845,0.19099
0.1422,0.19141,0.15445,0.19837,0.32845,0.20584,0.31817,0.20946,0.18911
0.18523,0.24153,0.15793,0.21123,0.31176,0.22544,0.32626,0.21759,0.21795
0.096572,0.16215,0.079633,0.16697,0.33872,0.13732,0.15442,0.19974,0.22373
0.16221,0.18821,0.14919,0.19542,0.31953,0.1934,0.30489,0.24092,0.23158
0.15187,0.18958,0.157,0.17311,0.31901,0.20216,0.30249,0.2236,0.19672
0.095638,0.19311,0.092467,0.15819,0.30471,0.13307,0.15015,0.18444,0.1943
0.15265,0.21944,0.15849,0.22658,0.2995,0.20137,0.31068,0.27412,0.24695
0.14202,0.23737,0.14133,0.21446,0.32076,0.1964,0.37179,0.26754,0.31312
0.054388,0.16368,0.054637,0.15302,0.31893,0.11122,0.079886,0.18948,0.20995
0.1503,0.20194,0.15531,0.20397,0.31211,0.19937,0.24364,0.21723,0.23484
0.16378,0.19154,0.16998,0.21214,0.30654,0.21908,0.29286,0.24075,0.2286
0.14513,0.20114,0.15638,0.18107,0.30361,0.20332,0.31453,0.25987,0.26162
0.15432,0.19925,0.15692,0.19788,0.33854,0.20914,0.37156,0.2248,0.23743
0.14509,0.22227,0.1667,0.20158,0.33633,0.18231,0.34512,0.26145,0.22806
0.1154,0.16113,0.098914,0.18401,0.28662,0.13599,0.19066,0.22161,0.2042
0.14074,0.20507,0.15689,0.19583,0.30136,0.22084,0.38251,0.23141,0.24068
0.11633,0.16303,0.13059,0.16463,0.30995,0.16146,0.33563,0.22237,0.21242
0.10891,0.18691,0.12331,0.15779,0.33298,0.15851,0.19194,0.20637,0.21439
0.12674,0.2046,0.14547,0.20234,0.3206,0.17726,0.31749,0.22897,0.22988
0.088268,0.14588,0.075741,0.17855,0.31152,0.12223,0.19008,0.2223,0.20265
0.19375,0.23794,0.21618,0.25584,0.32244,0.24525,0.50142,0.2567,0.24433
0.16123,0.16212,0.15298,0.19617,0.31019,0.20111,0.36613,0.22581,0.213
0.15323,0.20389,0.15904,0.21643,0.32727,0.21996,0.32108,0.24626,0.21607
0.19112,0.22642,0.18817,0.22342,0.30197,0.20845,0.43257,0.23663,0.25309
0.15959,0.19231,0.15178,0.20201,0.32789,0.19874,0.28565,0.25064,0.26971
0.15026,0.16524,0.12635,0.18268,0.3138,0.16256,0.24891,0.22577,0.22381
0.11065,0.14587,0.11525,0.17904,0.30558,0.1714,0.20854,0.17556,0.17975
0.15438,0.1948,0.16313,0.17925,0.30281,0.1944,0.29087,0.25004,0.25115
0.20737,0.21595,0.20017,0.21615,0.27022,0.21682,0.54095,0.21254,0.27042
0.094229,0.16516,0.097399,0.14823,0.32837,0.13833,0.17317,0.2419,0.26422
0.15351,0.26853,0.14496,0.2503,0.26568,0.1973,0.35893,0.28903,0.26873
0.11859,0.16909,0.10523,0.1634,0.31181,0.14085,0.11503,0.24045,0.2623
0.098052,0.1741,0.10103,0.17749,0.29983,0.16349,0.18795,0.22032,0.25465
0.14319,0.24519,0.15403,0.22056,0.29832,0.18562,0.39494,0.28564,0.2564
0.18431,0.20572,0.16456,0.20899,0.29436,0.20071,0.32399,0.27147,0.24926
0.10058,0.17348,0.11029,0.17382,0.28604,0.12381,0.30958,0.20186,0.21409
0.1637,0.18364,0.1727,0.18301,0.2987,0.21536,0.45262,0.21555,0.21448
0.13391,0.18558,0.15724,0.2068,0.32925,0.15432,0.31907,0.25946,0.23854
0.10395,0.16407,0.11787,0.15787,0.33253,0.1483,0.20303,0.19458,0.14819
0.11303,0.14767,0.097069,0.14939,0.31365,0.16546,0.21223,0.1597,0.15494
0.15787,0.18853,0.16071,0.15519,0.30128,0.20973,0.37641,0.21947,0.22656
0.1577,0.18056,0.17877,0.20217,0.33031,0.21581,0.32456,0.19616,0.22818
0.11868,0.1538,0.11519,0.17017,0.28873,0.15815,0.17303,0.18707,0.18798
0.11779,0.15255,0.11713,0.14304,0.32626,0.15541,0.31818,0.18017,0.18336
0.19186,0.18778,0.17459,0.19219,0.326,0.22466,0.31048,0.24796,0.26421
0.079001,0.17017,0.086266,0.17822,0.29313,0.15379,0.19197,0.23382,0.22205
0.16271,0.21481,0.15129,0.2069,0.31,0.17656,0.37606,0.23458,0.26122
0.092082,0.16729,0.082361,0.15581,0.31391,0.1554,0.12685,0.22485,0.18557
0.094239,0.17192,0.093368,0.14502,0.3423,0.14077,0.20746,0.1731,0.16566
0.18079,0.20871,0.17282,0.22585,0.30868,0.1888,0.3913,0.26174,0.24104
0.12522,0.20494,0.11938,0.18105,0.32288,0.17067,0.27563,0.27584,0.26437
0.21004,0.22081,0.17129,0.22494,0.30814,0.25886,0.5822,0.25766,0.24604
0.18528,0.20359,0.2096,0.201,0.34005,0.19301,0.39477,0.21173,0.21173
0.12692,0.16847,0.11563,0.1819,0.34019,0.15324,0.19411,0.24009,0.23138
0.14206,0.18927,0.14031,0.18212,0.33331,0.19372,0.26955,0.2165,0.21895
0.10756,0.17838,0.1228,0.19008,0.32282,0.13939,0.24796,0.25093,0.24842
0.16797,0.20903,0.18012,0.22389,0.32653,0.20491,0.32414,0.24135,0.22743
0.18926,0.24091,0.15313,0.24593,0.33043,0.19354,0.51061,0.33423,0.34304
0.1588,0.16632,0.15701,0.18147,0.32801,0.20077,0.48828,0.22816,0.24018
0.16633,0.1765,0.16148,0.18852,0.32327,0.18204,0.3063,0.20767,0.20626
0.14668,0.19645,0.1688,0.17198,0.33019,0.17404,0.41213,0.19252,0.19277
0.14326,0.21952,0.1452,0.18924,0.34381,0.18091,0.32834,0.20087,0.21935
0.19882,0.21349,0.17926,0.1886,0.35018,0.23095,0.52683,0.21922,0.19096
0.1507,0.21553,0.13096,0.18634,0.34368,0.17458,0.29787,0.28748,0.27693
0.22892,0.22619,0.21183,0.22801,0.33751,0.24326,0.70648,0.28514,0.24819
0.12505,0.19109,0.1293,0.20162,0.27563,0.16564,0.33492,0.25604,0.24699
0.16662,0.19777,0.16094,0.22594,0.33444,0.20213,0.29601,0.2421,0.2511
0.15252,0.20095,0.14362,0.1907,0.31463,0.18684,0.30205,0.25915,0.25645
0.20188,0.17844,0.19124,0.20679,0.31499,0.25167,0.37825,0.23797,0.22797
0.090195,0.14749,0.10523,0.1614,0.27921,0.15255,0.1453,0.19091,0.18517
0.15309,0.17021,0.15715,0.18182,0.31696,0.20678,0.27924,0.21206,0.22371
0.11328,0.17401,0.10455,0.17058,0.29481,0.16845,0.24219,0.21787,0.19413
0.10514,0.16039,0.11221,0.1918,0.35334,0.15939,0.28401,0.23274,0.20553
0.13287,0.17752,0.13535,0.18372,0.33286,0.18841,0.26854,0.23462,0.25059
0.17765,0.18463,0.16774,0.18286,0.32814,0.19388,0.39413,0.25171,0.24515
0.15748,0.18269,0.17771,0.17296,0.31557,0.20185,0.27032,0.24667,0.2208
0.067851,0.13898,0.076507,0.15216,0.32385,0.099707,0.087938,0.18725,0.17489
0.17782,0.20382,0.16196,0.19118,0.31791,0.22439,0.34511,0.22148,0.23682
0.12279,0.25205,0.15206,0.19612,0.32122,0.17664,0.26105,0.29802,0.27496
0.068037,0.14267,0.0757,0.15858,0.29443,0.11128,0.086876,0.18273,0.18644
0.17916,0.19419,0.16481,0.21026,0.31007,0.23789,0.38044,0.22829,0.24823
0.1412,0.18788,0.15116,0.20431,0.30047,0.17293,0.26181,0.21689,0.23709
0.15531,0.20335,0.16132,0.20365,0.33519,0.16971,0.32515,0.26198,0.23994
0.11461,0.18159,0.11415,0.20925,0.32076,0.15728,0.20832,0.2414,0.25889
0.17971,0.23102,0.16827,0.20222,0.32164,0.21017,0.43857,0.24179,0.2377
0.15776,0.21315,0.14472,0.20391,0.28336,0.19752,0.26176,0.24843,0.26005
0.12244,0.22549,0.12657,0.19951,0.30806,0.15131,0.18488,0.22884,0.24022
0.21344,0.23307,0.17834,0.23715,0.29923,0.25218,0.50999,0.26698,0.25627
0.16153,0.21157,0.14738,0.23813,0.33153,0.20512,0.27205,0.26594,0.24744
0.12893,0.18326,0.13191,0.16511,0.32467,0.16372,0.28205,0.24379,0.2689
0.15788,0.24105,0.14903,0.20526,0.31744,0.20607,0.32387,0.22643,0.25077
0.13046,0.20652,0.13791,0.20684,0.30888,0.17825,0.22637,0.22738,0.25507
0.13121,0.20176,0.1417,0.17579,0.32846,0.17597,0.2986,0.23655,0.24921
0.13863,0.18727,0.15392,0.19579,0.34023,0.18675,0.24784,0.2245,0.20335
0.063586,0.17987,0.070281,0.16525,0.32535,0.10783,0.0898,0.20764,0.24187
0.18927,0.2163,0.18252,0.19054,0.34483,0.2037,0.44493,0.23356,0.25663
0.19446,0.21768,0.17222,0.19857,0.34996,0.23411,0.43682,0.2861,0.28054
0.16535,0.21675,0.1602,0.19832,0.33561,0.20775,0.36251,0.23379,0.24092
0.17102,0.19908,0.14314,0.19997,0.3199,0.17463,0.29422,0.21057,0.20786
0.13012,0.17184,0.14591,0.18981,0.31574,0.19888,0.25137,0.23936,0.21398
0.11,0.1682,0.10435,0.17195,0.31949,0.1586,0.23682,0.19963,0.17626
0.098434,0.14244,0.088876,0.15424,0.33331,0.14916,0.13987,0.18007,0.19831
0.18729,0.25465,0.23716,0.25156,0.32145,0.23648,0.41343,0.27536,0.30316
0.12555,0.18715,0.11992,0.17148,0.30122,0.16675,0.19015,0.185,0.2075
0.15263,0.16668,0.15527,0.21431,0.30047,0.19185,0.30463,0.18487,0.18861
0.16009,0.22156,0.18486,0.21189,0.30523,0.196,0.57886,0.24752,0.23844
0.11431,0.15499,0.099751,0.15193,0.36813,0.17337,0.21538,0.17795,0.18953
0.17367,0.20917,0.15314,0.21387,0.26769,0.19454,0.3047,0.23369,0.23803
0.083283,0.16404,0.074695,0.14225,0.31521,0.12962,0.16935,0.19807,0.19017
0.11092,0.18675,0.11501,0.18758,0.30316,0.17735,0.22695,0.2188,0.22702
0.12336,0.16405,0.12084,0.15863,0.29108,0.17589,0.23186,0.17485,0.18985
0.20638,0.24401,0.21632,0.22247,0.32299,0.24372,0.54461,0.2825,0.24717
0.17476,0.22109,0.18414,0.23826,0.32733,0.2179,0.34973,0.27319,0.26815
0.095831,0.19598,0.1041,0.17674,0.31208,0.17115,0.24706,0.21685,0.24743
0.14556,0.17541,0.1581,0.20002,0.29493,0.18103,0.56174,0.22463,0.22531
0.079778,0.14937,0.087125,0.15877,0.29199,0.12971,0.086212,0.20878,0.22434
0.17479,0.17151,0.19462,0.19893,0.2905,0.23224,0.39772,0.23231,0.20109
0.13968,0.19608,0.14096,0.17871,0.30563,0.16527,0.30954,0.22668,0.21291
0.15002,0.16146,0.16575,0.20182,0.30976,0.20885,0.2942,0.22489,0.22466
0.15043,0.18831,0.14814,0.17768,0.31958,0.18585,0.36861,0.24158,0.23342
0.080434,0.19803,0.088276,0.19307,0.3042,0.16381,0.1676,0.25853,0.26672
0.11441,0.16264,0.11076,0.16967,0.34439,0.19098,0.25067,0.18778,0.20168
0.13626,0.20607,0.13283,0.17587,0.32317,0.20604,0.38165,0.26256,0.24455
0.19663,0.24261,0.19611,0.25558,0.32708,0.24565,0.39663,0.31737,0.31321
0.063801,0.15546,0.063184,0.17203,0.32463,0.14044,0.10253,0.1987,0.21953
0.11606,0.17678,0.10776,0.18476,0.29781,0.15892,0.21748,0.19706,0.1915
0.12935,0.17467,0.16224,0.18841,0.34964,0.18323,0.22725,0.18959,0.20187
0.11418,0.15167,0.10907,0.15177,0.31216,0.15248,0.20971,0.1668,0.17537
0.14323,0.1988,0.13637,0.2034,0.3344,0.1637,0.28081,0.21771,0.22843
0.12286,0.15483,0.11281,0.17862,0.29455,0.17194,0.16619,0.19665,0.17534
0.09963,0.20288,0.1182,0.18775,0.31474,0.16617,0.17831,0.23255,0.23862
0.20171,0.24544,0.20608,0.20728,0.29784,0.23278,0.486,0.22642,0.23761
0.091568,0.14498,0.11074,0.16326,0.31984,0.1627,0.10817,0.28436,0.26897
0.14932,0.23059,0.144,0.24656,0.2983,0.20356,0.25631,0.25477,0.24081
0.11572,0.1447,0.11678,0.16485,0.3213,0.16412,0.1651,0.18174,0.17135
0.13774,0.16976,0.12526,0.17593,0.33149,0.18151,0.2176,0.20283,0.2021
0.11643,0.16891,0.12232,0.19081,0.30741,0.16709,0.29411,0.18188,0.21649
0.093006,0.188,0.10986,0.17366,0.31479,0.15952,0.18747,0.18867,0.19342
0.11814,0.15914,0.10923,0.15895,0.32114,0.1698,0.2357,0.17142,0.1814
0.098002,0.19152,0.10382,0.1745,0.35337,0.12747,0.2349,0.21252,0.24645
0.14336,0.20537,0.13911,0.19339,0.33994,0.18776,0.33344,0.22418,0.23582
0.15177,0.205,0.14567,0.18319,0.31272,0.20144,0.31772,0.24079,0.28809
0.10171,0.17485,0.12139,0.19835,0.30294,0.17673,0.25449,0.22041,0.22353
0.11557,0.18875,0.12649,0.1733,0.30065,0.16428,0.3108,0.23563,0.25112
0.1775,0.17417,0.16605,0.22005,0.3168,0.19788,0.39938,0.23548,0.22923
0.16596,0.16675,0.15637,0.17217,0.32641,0.203,0.32659,0.18265,0.21116
0.14987,0.18523,0.1337,0.17918,0.30893,0.1939,0.28961,0.22091,0.23813
0.13578,0.18226,0.14189,0.19357,0.3259,0.17556,0.27284,0.21299,0.2256
0.12744,0.20846,0.1384,0.18715,0.3247,0.17053,0.24241,0.21902,0.2274
0.15616,0.21966,0.15804,0.23281,0.3366,0.21837,0.39302,0.20977,0.23414
0.11349,0.19769,0.12098,0.18882,0.30786,0.1507,0.24761,0.25785,0.22407
0.095282,0.15801,0.099534,0.16918,0.29694,0.13406,0.15795,0.18881,0.18378
0.097933,0.20071,0.090949,0.21139,0.34508,0.13123,0.17507,0.28884,0.26951
0.15104,0.16796,0.15298,0.15874,0.30301,0.2005,0.35031,0.21252,0.21763
0.11611,0.146,0.11466,0.14988,0.31371,0.1302,0.25178,0.16357,0.17461
0.06635,0.14557,0.067572,0.1558,0.317,0.11211,0.10447,0.16723,0.21604
0.09211,0.2003,0.091302,0.17404,0.33397,0.12644,0.18423,0.22741,0.25415
0.14195,0.17894,0.14063,0.19025,0.29646,0.2024,0.31459,0.21611,0.21537
0.10132,0.2144,0.12702,0.20004,0.31196,0.18026,0.20454,0.25355,0.28385
0.10168,0.19814,0.093507,0.22034,0.33469,0.17179,0.22263,0.24655,0.24629
0.17888,0.217,0.14438,0.1796,0.28697,0.21962,0.3293,0.27868,0.23882
0.14204,0.1845,0.12478,0.17296,0.32214,0.17011,0.33432,0.21257,0.21334
0.056962,0.14475,0.066014,0.16525,0.30509,0.10604,0.12653,0.21579,0.23045
0.054993,0.15364,0.057149,0.15986,0.313,0.11979,0.081607,0.19707,0.18572
0.20316,0.24077,0.20723,0.21592,0.32152,0.24156,0.56965,0.29254,0.25797
0.20407,0.21681,0.1982,0.25,0.30818,0.22941,0.52044,0.26385,0.26916
0.091209,0.16588,0.075363,0.17325,0.31449,0.12078,0.14787,0.20976,0.21045
0.1821,0.20539,0.19033,0.18449,0.33607,0.21435,0.46389,0.24769,0.25199
0.065608,0.18044,0.069194,0.20653,0.31277,0.11781,0.10959,0.22771,0.23041
0.1462,0.21679,0.12982,0.22451,0.35285,0.17984,0.22949,0.25336,0.28549
0.16905,0.19173,0.15212,0.18887,0.33681,0.20857,0.29215,0.21691,0.21165
0.081732,0.15257,0.085537,0.13682,0.30983,0.12325,0.086281,0.15423,0.16101
0.17823,0.2327,0.17324,0.21701,0.30762,0.21486,0.3576,0.26344,0.27684
0.13619,0.18274,0.12734,0.17605,0.31357,0.17473,0.30698,0.19827,0.18764
0.15165,0.21048,0.14674,0.21981,0.30364,0.18753,0.28552,0.24443,0.24788
0.13559,0.1496,0.1182,0.15033,0.31834,0.18326,0.35845,0.21413,0.20195
0.078362,0.1534,0.10212,0.15549,0.31779,0.11379,0.15517,0.19283,0.17161
0.16077,0.20095,0.16197,0.20812,0.33194,0.21249,0.33058,0.24313,0.24598
0.092509,0.1458,0.093987,0.14823,0.30301,0.13738,0.15534,0.15234,0.17084
0.06252,0.17522,0.065423,0.18703,0.316,0.10967,0.13941,0.23199,0.21301
0.093317,0.17839,0.10818,0.17398,0.32368,0.15953,0.21706,0.21618,0.21172
0.18301,0.20785,0.17854,0.19135,0.32062,0.23809,0.31949,0.21613,0.21738
0.080831,0.1691,0.076828,0.14621,0.32386,0.12692,0.1129,0.25723,0.2263
0.18387,0.20842,0.17092,0.22399,0.33098,0.24226,0.67319,0.26134,0.23736
0.038056,0.12524,0.050342,0.15151,0.33743,0.096657,0.08709,0.17126,0.17549
0.14954,0.19664,0.14979,0.18551,0.32438,0.21862,0.32929,0.25743,0.23427
0.14276,0.18916,0.15633,0.19167,0.34444,0.16784,0.26351,0.21134,0.25049
0.12929,0.17141,0.14043,0.17824,0.30106,0.1671,0.36242,0.25346,0.25058
0.16232,0.17941,0.1596,0.17833,0.34477,0.20606,0.35238,0.19115,0.18878
0.10582,0.18424,0.12781,0.18178,0.29682,0.17581,0.20167,0.20022,0.21969
0.17371,0.21351,0.1501,0.21125,0.31852,0.18424,0.4546,0.27298,0.24444
0.097822,0.14243,0.094182,0.16276,0.33528,0.16355,0.26376,0.17189,0.19067
0.069821,0.16631,0.095564,0.1795,0.31312,0.12303,0.1745,0.21199,0.20946
0.055602,0.15737,0.059478,0.15655,0.36662,0.11317,0.069305,0.19264,0.20014
0.16697,0.17939,0.14851,0.16859,0.33176,0.16152,0.23899,0.18455,0.20024
0.13906,0.21018,0.13903,0.2052,0.29615,0.19724,0.231,0.20663,0.20711
0.15138,0.20233,0.15818,0.20397,0.36341,0.19278,0.34627,0.24732,0.23529
0.1514,0.20281,0.1572,0.19769,0.30974,0.19701,0.61658,0.25919,0.21731
0.12165,0.17215,0.10469,0.18098,0.33177,0.13558,0.17571,0.24666,0.24984
0.17262,0.22609,0.17376,0.2104,0.29856,0.215,0.30538,0.23196,0.22575
0.13075,0.20052,0.12537,0.2029,0.35027,0.18579,0.32169,0.24378,0.22816
0.10429,0.1594,0.10624,0.17001,0.32542,0.13875,0.19217,0.18933,0.19502
0.13985,0.16514,0.13576,0.17813,0.31706,0.1765,0.22553,0.24842,0.1908
0.10593,0.1803,0.10739,0.2095,0.28414,0.14024,0.21037,0.22093,0.24489
0.11876,0.18874,0.13224,0.20574,0.30745,0.19317,0.31821,0.24371,0.26568
0.05509,0.14778,0.063438,0.15942,0.31733,0.1288,0.12755,0.19756,0.18559
0.12962,0.19784,0.14776,0.19107,0.32683,0.22904,0.37279,0.21052,0.20338
0.18519,0.18428,0.15966,0.20913,0.32413,0.19841,0.41484,0.23702,0.24576
0.08926,0.16512,0.086709,0.16955,0.32461,0.1522,0.13411,0.17359,0.18167
0.16111,0.21244,0.1678,0.19465,0.29737,0.23121,0.46216,0.25404,0.22969
0.14595,0.20297,0.17818,0.22877,0.35252,0.24162,0.43506,0.22679,0.21975
0.06178,0.15418,0.081392,0.13394,0.3177,0.10433,0.13784,0.16326,0.15722
0.082624,0.21708,0.081414,0.17973,0.3434,0.13862,0.1212,0.23392,0.2481
0.092551,0.14686,0.090719,0.1531,0.29902,0.17429,0.19896,0.16685,0.20451
0.12903,0.1904,0.17113,0.18857,0.34233,0.20257,0.42838,0.24043,0.20776
0.11297,0.18202,0.096792,0.1906,0.31584,0.16599,0.20054,0.23894,0.21971
0.17149,0.18336,0.18514,0.18427,0.30575,0.21217,0.3483,0.22432,0.25585
0.16876,0.20595,0.15754,0.19934,0.33377,0.19784,0.34008,0.26634,0.25395
0.16373,0.17812,0.16564,0.16513,0.30807,0.17638,0.2324,0.16685,0.19082
0.11421,0.21393,0.10954,0.19581,0.29828,0.19151,0.26169,0.27205,0.25658
0.09858,0.15822,0.10465,0.16209,0.27955,0.19784,0.20611,0.18344,0.18797
0.18477,0.23122,0.20565,0.19701,0.33286,0.24041,0.45638,0.29087,0.28075
0.12864,0.15732,0.13237,0.14796,0.29455,0.18119,0.3513,0.23019,0.25039
0.15424,0.19332,0.15394,0.19917,0.33603,0.2004,0.36997,0.28257,0.24987
0.22081,0.24066,0.19339,0.22271,0.28878,0.21992,0.4585,0.24023,0.24365
0.12224,0.17791,0.13624,0.16625,0.34846,0.17869,0.22905,0.21665,0.25844
0.092637,0.12705,0.082678,0.14307,0.33445,0.12313,0.1111,0.18532,0.20335
0.13592,0.15737,0.11768,0.18356,0.32897,0.1586,0.21163,0.18918,0.2078
0.19352,0.24063,0.14849,0.21383,0.3446,0.21649,0.37792,0.28343,0.24387
0.10512,0.16891,0.085112,0.16832,0.31021,0.11762,0.18756,0.23584,0.23332
0.18987,0.20708,0.17451,0.20932,0.32531,0.2104,0.40697,0.22104,0.22673
0.15458,0.25291,0.18777,0.23613,0.32317,0.19091,0.36704,0.28261,0.28185
0.19319,0.18627,0.1903,0.19683,0.27841,0.23315,0.30849,0.21378,0.21951
0.15547,0.17605,0.11158,0.16337,0.33488,0.15626,0.21918,0.20244,0.18825
0.19225,0.21101,0.16587,0.22603,0.29657,0.25332,0.36202,0.27436,0.24306
0.14279,0.18636,0.14385,0.17233,0.28694,0.18205,0.37837,0.2159,0.22319
0.17123,0.22405,0.17951,0.20777,0.29067,0.20912,0.36743,0.21614,0.21029
0.18025,0.21933,0.14474,0.19169,0.31124,0.17679,0.38955,0.26264,0.2516
0.075475,0.18032,0.057256,0.18058,0.31499,0.13203,0.12614,0.23273,0.2358
0.12289,0.1963,0.12586,0.16188,0.38605,0.15946,0.20267,0.19722,0.19218
0.0846,0.18732,0.074422,0.1772,0.30057,0.1172,0.16812,0.26189,0.25158
0.10046,0.17932,0.095184,0.15639,0.29392,0.15517,0.085796,0.20928,0.23981
0.16313,0.20237,0.1674,0.19367,0.32822,0.22326,0.26185,0.22218,0.23623
0.11443,0.18218,0.09478,0.18221,0.3146,0.16749,0.24057,0.19641,0.21192
0.16992,0.24858,0.19196,0.2371,0.29865,0.23294,0.33537,0.27694,0.25385
0.089633,0.19448,0.10439,0.16549,0.28964,0.15915,0.1527,0.23541,0.21436
0.1654,0.22406,0.16127,0.19776,0.28285,0.22185,0.27328,0.23052,0.22421
0.2105,0.21751,0.2097,0.23506,0.30492,0.21869,0.47364,0.24364,0.22048
0.10399,0.19725,0.10985,0.20347,0.33426,0.14269,0.30453,0.26071,0.27672
0.11787,0.17638,0.11161,0.15049,0.29537,0.16745,0.24286,0.19511,0.17818
0.19155,0.24843,0.17899,0.23584,0.29263,0.21196,0.37985,0.28333,0.29795
0.12894,0.19964,0.11765,0.17653,0.31051,0.19018,0.33546,0.27259,0.26569
0.09733,0.17875,0.095803,0.21346,0.34107,0.13558,0.29218,0.24531,0.20337
0.16542,0.17859,0.16888,0.19038,0.26892,0.18787,0.36611,0.20588,0.21615
0.048976,0.21227,0.0468,0.21389,0.32946,0.11483,0.11209,0.24973,0.24882
0.15189,0.18931,0.17431,0.19102,0.34491,0.19793,0.36432,0.26461,0.23401
0.11051,0.17897,0.11844,0.1824,0.37605,0.15755,0.16487,0.21811,0.22195
0.11078,0.19976,0.10555,0.20237,0.34386,0.15569,0.17756,0.21705,0.22559
0.10852,0.16411,0.10622,0.16166,0.33184,0.15298,0.20825,0.2275,0.24265
0.13824,0.18183,0.15733,0.20054,0.34326,0.18819,0.3558,0.21758,0.18847
0.13578,0.18629,0.14271,0.1916,0.32662,0.15936,0.26262,0.19368,0.19629
0.064388,0.14816,0.07454,0.16004,0.30336,0.11723,0.07644,0.22132,0.19579
0.17989,0.20932,0.19414,0.18347,0.31231,0.20632,0.42494,0.22883,0.21047
0.19883,0.20009,0.18376,0.22786,0.29911,0.21308,0.37403,0.22999,0.24958
0.161,0.20773,0.15926,0.20379,0.32893,0.1995,0.30315,0.23946,0.24676
0.11356,0.1887,0.12027,0.18439,0.29293,0.18385,0.23003,0.20466,0.19758
0.15872,0.23181,0.17564,0.23113,0.31369,0.17827,0.35036,0.27023,0.24422
0.12358,0.1506,0.10143,0.16807,0.29596,0.13136,0.20678,0.17186,0.18076
0.15857,0.20601,0.15811,0.20167,0.31034,0.18802,0.35169,0.26315,0.23844
0.13257,0.17123,0.13649,0.13945,0.32242,0.15276,0.27359,0.20075,0.20265
0.16682,0.18796,0.16885,0.18026,0.32338,0.21427,0.41201,0.21897,0.21304
0.13044,0.18504,0.15443,0.18095,0.30911,0.17294,0.29274,0.20955,0.19786
0.117,0.19017,0.14084,0.20732,0.28442,0.20115,0.28695,0.2403,0.24427
0.12652,0.18285,0.12311,0.18938,0.35037,0.18046,0.24816,0.1942,0.17907
0.16479,0.2221,0.15785,0.20202,0.29925,0.19518,0.41496,0.24021,0.2219
0.15973,0.195,0.14322,0.19897,0.32687,0.19684,0.39119,0.20223,0.19287
0.079096,0.16651,0.064175,0.19015,0.34907,0.13082,0.14256,0.2178,0.20762
0.15663,0.18577,0.16819,0.18838,0.33706,0.23532,0.37038,0.23568,0.21419
0.16798,0.21208,0.19342,0.20214,0.35055,0.19101,0.36337,0.21277,0.21377
0.12223,0.17683,0.11815,0.17679,0.33287,0.15319,0.27741,0.17915,0.16161
0.13825,0.16963,0.15119,0.18644,0.28665,0.17388,0.28586,0.21685,0.21392
0.15931,0.19044,0.15665,0.19261,0.35161,0.2167,0.39116,0.23947,0.248
0.14964,0.16126,0.14995,0.18304,0.31006,0.18896,0.29111,0.2155,0.21298
0.12767,0.17445,0.11841,0.21766,0.34029,0.1864,0.24128,0.20082,0.22369
0.17923,0.24961,0.19136,0.21142,0.34741,0.22667,0.36423,0.27359,0.25085
0.15893,0.19139,0.15795,0.19706,0.29611,0.19126,0.29698,0.21331,0.21669
0.042872,0.14354,0.047341,0.15657,0.30591,0.094888,0.06138,0.18701,0.16449
0.095403,0.153,0.098594,0.16754,0.32648,0.12024,0.15647,0.23091,0.23957
0.13748,0.19484,0.14651,0.17913,0.29563,0.20587,0.27813,0.24217,0.2189
0.057401,0.14068,0.04567,0.1389,0.33356,0.096584,0.06758,0.16663,0.14941
0.15127,0.21716,0.14631,0.20896,0.33052,0.2238,0.27287,0.2516,0.22287
0.10814,0.15456,0.095468,0.13692,0.32298,0.13935,0.12327,0.20148,0.22313
0.18449,0.22398,0.19608,0.24259,0.31756,0.22641,0.41516,0.28391,0.26171
0.072017,0.17861,0.082465,0.1719,0.29181,0.12985,0.15045,0.22812,0.22864
0.10678,0.17277,0.12441,0.19165,0.31633,0.15935,0.19993,0.22698,0.24386
0.13421,0.17048,0.14509,0.19926,0.33826,0.1788,0.21987,0.24536,0.22939
0.1412,0.18232,0.15281,0.19262,0.34322,0.18429,0.32856,0.24098,0.24371
0.10647,0.20937,0.12319,0.20195,0.32493,0.172,0.36852,0.21169,0.23399
0.21747,0.22877,0.19573,0.21884,0.32826,0.24043,0.51926,0.26166,0.24777
0.12693,0.18464,0.12071,0.1782,0.30248,0.17335,0.24541,0.18546,0.20252
0.17154,0.19211,0.16104,0.19124,0.33406,0.2117,0.38487,0.21861,0.20182
0.13093,0.1803,0.12329,0.1809,0.30815,0.15892,0.21631,0.2403,0.20756
0.17036,0.17886,0.14646,0.19606,0.34858,0.20204,0.38485,0.17943,0.20976
0.12973,0.22216,0.15425,0.22662,0.28948,0.20543,0.25514,0.23516,0.26905
0.14285,0.22275,0.16519,0.21177,0.31944,0.20126,0.40289,0.26614,0.25609
0.10763,0.14054,0.10267,0.1776,0.3056,0.15209,0.2056,0.17392,0.21201
0.099424,0.17792,0.10414,0.16325,0.33533,0.14699,0.32887,0.20676,0.22063
0.2105,0.21173,0.17779,0.24514,0.31372,0.22408,0.53333,0.27347,0.27117
0.13743,0.15322,0.12709,0.16682,0.30878,0.18287,0.2867,0.19068,0.19745
0.12364,0.17171,0.12839,0.18462,0.32031,0.16782,0.26705,0.18159,0.20036
0.04952,0.18592,0.051068,0.18786,0.33849,0.1242,0.11623,0.19747,0.23449
0.12151,0.1867,0.11945,0.17874,0.30689,0.15838,0.21581,0.2162,0.20774
0.1589,0.19999,0.16693,0.1851,0.35106,0.18811,0.29593,0.25122,0.25665
0.10435,0.15046,0.11955,0.17515,0.32551,0.16269,0.20078,0.17093,0.17801
0.099571,0.19013,0.10814,0.19866,0.3311,0.15373,0.25252,0.28546,0.26263
0.10215,0.18759,0.1067,0.1647,0.32872,0.1692,0.24635,0.23724,0.22839
0.21653,0.21659,0.1708,0.20187,0.32446,0.21311,0.52375,0.21858,0.2205
0.087404,0.17016,0.098979,0.16344,0.28944,0.13659,0.21989,0.20992,0.21505
0.081583,0.15579,0.092754,0.16467,0.29885,0.1283,0.13895,0.18648,0.17324
0.15932,0.20466,0.17526,0.17293,0.32042,0.19473,0.27141,0.25165,0.24175
0.18965,0.19169,0.17268,0.20692,0.30545,0.21903,0.48469,0.21765,0.23426
0.12437,0.17512,0.10368,0.18946,0.33759,0.13743,0.18359,0.21926,0.22839
0.13292,0.19399,0.14715,0.17562,0.30866,0.18159,0.3085,0.20231,0.20653
0.14985,0.19048,0.13217,0.18196,0.31363,0.19405,0.3551,0.25925,0.24374
0.073368,0.18849,0.088495,0.15011,0.29799,0.11167,0.13198,0.21944,0.27108
0.081501,0.20137,0.082558,0.19408,0.33426,0.12314,0.1516,0.26228,0.27536
0.097268,0.18439,0.11837,0.21949,0.28281,0.16639,0.19632,0.23411,0.27119
0.20307,0.22282,0.18356,0.24426,0.32521,0.23351,0.35576,0.24216,0.21286
0.13778,0.204,0.15462,0.23031,0.32787,0.23159,0.37425,0.27287,0.27414
0.16417,0.18439,0.16506,0.18037,0.32164,0.17637,0.30199,0.23949,0.25241
0.12628,0.18321,0.1496,0.18492,0.28475,0.19682,0.29247,0.18772,0.17642
0.14871,0.2079,0.14369,0.19117,0.32917,0.19926,0.25035,0.22653,0.20285
0.1505,0.21152,0.16598,0.19233,0.31486,0.18777,0.37887,0.26015,0.24166
0.14849,0.20454,0.15579,0.17678,0.3336,0.1899,0.29086,0.23973,0.21374
0.17799,0.19106,0.16623,0.17985,0.32064,0.22572,0.31103,0.23751,0.2127
0.1583,0.20436,0.15277,0.20791,0.28517,0.18878,0.32969,0.24512,0.22033
0.096529,0.15929,0.090935,0.15031,0.34016,0.152,0.1632,0.21119,0.19003
0.12055,0.17525,0.11433,0.16492,0.29323,0.17414,0.1681,0.2278,0.25032
0.16088,0.21099,0.17006,0.2117,0.31195,0.19352,0.35643,0.25948,0.2136
0.21948,0.20883,0.23523,0.23344,0.33535,0.25569,0.64288,0.21893,0.22809
0.077173,0.13219,0.069352,0.14841,0.30935,0.13473,0.09679,0.16237,0.17279
0.18586,0.22595,0.18495,0.1813,0.32375,0.24138,0.36717,0.24098,0.25226
0.093864,0.17885,0.10812,0.19759,0.33747,0.13402,0.18005,0.25487,0.22316
0.17615,0.20231,0.20431,0.2201,0.30724,0.23375,0.52604,0.23355,0.26137
0.083893,0.15983,0.10059,0.16287,0.31241,0.14778,0.15774,0.15825,0.17726
0.15798,0.20834,0.17028,0.19033,0.31215,0.20242,0.35786,0.2158,0.21507
0.15386,0.18521,0.17856,0.1911,0.34219,0.21542,0.39999,0.18005,0.19266
0.16845,0.2089,0.17061,0.19674,0.31865,0.19278,0.40183,0.25442,0.25422
0.1063,0.18095,0.11122,0.14475,0.33809,0.16943,0.18105,0.18113,0.1848
0.16653,0.25438,0.16148,0.23253,0.3093,0.21922,0.44985,0.24595,0.25381
0.16858,0.20695,0.16274,0.19674,0.30593,0.21485,0.40659,0.26335,0.23119
0.094465,0.1985,0.094713,0.17545,0.28786,0.15604,0.14437,0.21458,0.23201
0.12898,0.16153,0.13762,0.16378,0.28529,0.16282,0.23477,0.19277,0.18978
0.066267,0.18476,0.072296,0.17873,0.3077,0.13969,0.17809,0.23947,0.23969
0.1312,0.20317,0.12936,0.19057,0.3066,0.16176,0.20199,0.22197,0.227
0.16615,0.18804,0.17422,0.21123,0.31534,0.20579,0.28068,0.21772,0.23503
0.16382,0.19517,0.17402,0.19328,0.30434,0.19444,0.28532,0.24813,0.24855
0.15059,0.26815,0.15402,0.21461,0.33979,0.19689,0.3619,0.2785,0.25674
0.14348,0.17727,0.14468,0.15615,0.32453,0.18213,0.28553,0.18135,0.19392
0.15066,0.21457,0.16074,0.23088,0.31634,0.2079,0.33744,0.26407,0.23614
0.063296,0.15938,0.056569,0.15837,0.30244,0.11839,0.13485,0.19696,0.20147
0.15067,0.19405,0.15681,0.16613,0.33717,0.20142,0.25589,0.19147,0.21585
0.094561,0.1631,0.080712,0.15827,0.32382,0.12704,0.14002,0.26008,0.27845
0.073599,0.14581,0.064106,0.1717,0.34459,0.14052,0.13319,0.1873,0.21091
0.047241,0.13916,0.054316,0.13133,0.38143,0.11321,0.020442,0.15493,0.1926
0.12763,0.19489,0.15655,0.18609,0.29375,0.20724,0.28261,0.23403,0.22927
0.08405,0.17933,0.087555,0.168,0.29124,0.15846,0.1532,0.22878,0.24521
0.11805,0.16583,0.12148,0.17849,0.30459,0.1596,0.27214,0.18146,0.19346
0.16406,0.1922,0.14791,0.18067,0.29872,0.21913,0.28682,0.22628,0.23434
0.074802,0.14414,0.087954,0.14483,0.30516,0.13908,0.21882,0.16678,0.15492
0.11801,0.18251,0.12475,0.17493,0.34478,0.15924,0.25539,0.21977,0.20047
0.13958,0.21787,0.16064,0.19845,0.34747,0.21194,0.25932,0.29147,0.24542
0.16175,0.18922,0.15757,0.19698,0.2794,0.19799,0.42302,0.23735,0.25444
0.099832,0.16685,0.099478,0.18714,0.32563,0.16895,0.21741,0.23723,0.21205
0.16865,0.21513,0.17834,0.21909,0.30705,0.21571,0.42382,0.21059,0.23261
0.10028,0.16767,0.08411,0.17352,0.32184,0.13246,0.12943,0.20643,0.19365
0.11389,0.17052,0.12206,0.16805,0.31854,0.19017,0.20224,0.22627,0.22558
0.16548,0.22797,0.16429,0.20236,0.31974,0.19897,0.30302,0.24926,0.26176
0.15513,0.20117,0.16612,0.20389,0.35785,0.20526,0.36037,0.22509,0.2175
0.1887,0.23479,0.18842,0.22594,0.32429,0.25019,0.38275,0.24954,0.27703
0.059404,0.146,0.058757,0.16713,0.32199,0.11207,0.080907,0.19239,0.20368
0.16712,0.20632,0.20498,0.21346,0.31873,0.21194,0.36032,0.22887,0.22037
0.070885,0.16968,0.074616,0.15773,0.28735,0.13691,0.15182,0.20557,0.19791
0.0535,0.16451,0.050467,0.17548,0.29632,0.12082,0.10206,0.21105,0.22689
0.15207,0.22927,0.16655,0.18406,0.31632,0.2127,0.45545,0.20771,0.24599
0.13561,0.15815,0.13684,0.1552,0.29678,0.21512,0.23738,0.2373,0.21888
0.16125,0.20825,0.15056,0.16992,0.29044,0.2127,0.35589,0.20685,0.20767
0.12844,0.20453,0.14177,0.19989,0.33978,0.19455,0.37815,0.24086,0.24997
0.073682,0.15838,0.074028,0.15115,0.28987,0.11539,0.15792,0.20214,0.207
0.12362,0.1587,0.14057,0.14605,0.28003,0.20425,0.21194,0.21086,0.20581
0.053018,0.15673,0.059505,0.16907,0.30932,0.12739,0.08554,0.20463,0.19841
0.1713,0.2026,0.1727,0.23557,0.31783,0.22319,0.32285,0.29217,0.23174
0.12494,0.19119,0.10083,0.18249,0.34954,0.1666,0.20104,0.21195,0.21358
0.10196,0.18701,0.10799,0.19532,0.30812,0.15148,0.17185,0.21697,0.21179
0.18712,0.18947,0.17455,0.17,0.34038,0.21195,0.34363,0.2675,0.28009
0.15681,0.18724,0.17629,0.20497,0.30012,0.20846,0.43166,0.22768,0.22354
0.092722,0.1433,0.097747,0.144,0.29669,0.16003,0.22974,0.15616,0.18436
0.073433,0.15333,0.056405,0.16675,0.30557,0.14008,0.13957,0.19406,0.18939
0.056696,0.16345,0.056978,0.13757,0.3221,0.13264,0.068085,0.17611,0.22135
0.15376,0.2094,0.16791,0.22674,0.34802,0.19774,0.36186,0.26673,0.25091
0.18373,0.19805,0.1689,0.18207,0.35616,0.19968,0.35814,0.2252,0.2141
0.085341,0.18757,0.088345,0.19341,0.3365,0.13395,0.23292,0.22125,0.24716
0.13444,0.18442,0.12895,0.19302,0.33178,0.19656,0.29782,0.26101,0.21347
0.16916,0.19359,0.16098,0.21069,0.30105,0.22173,0.3358,0.24364,0.23626
0.10184,0.16851,0.098701,0.18235,0.30551,0.13639,0.1074,0.28465,0.23835
0.16852,0.18831,0.14093,0.20885,0.30201,0.2096,0.29767,0.20317,0.20424
0.16806,0.19185,0.17787,0.18409,0.33639,0.18937,0.37572,0.20881,0.23517
0.063215,0.17738,0.078099,0.17819,0.29874,0.16636,0.13911,0.25187,0.26766
0.17837,0.19632,0.16887,0.19163,0.31489,0.21106,0.41584,0.26285,0.26362
0.099127,0.1829,0.12068,0.19234,0.30196,0.15729,0.18213,0.29087,0.26423
0.13404,0.19758,0.13455,0.18646,0.29252,0.15811,0.18748,0.22852,0.22705
0.16004,0.19618,0.16333,0.20647,0.25967,0.20826,0.31234,0.25108,0.25293
0.16404,0.2171,0.15737,0.22996,0.33143,0.23016,0.32056,0.29765,0.27187
0.17322,0.20387,0.15555,0.19568,0.31949,0.20365,0.35743,0.21318,0.22866
0.16788,0.22547,0.15525,0.20432,0.30519,0.20458,0.36036,0.28705,0.24318
0.078343,0.15878,0.069879,0.16943,0.33328,0.11718,0.18714,0.21509,0.21563
0.18971,0.19975,0.17812,0.17714,0.30333,0.2271,0.32205,0.23033,0.21707
0.069356,0.17297,0.068876,0.15968,0.31408,0.10613,0.15628,0.18202,0.18478
0.14055,0.17178,0.12043,0.16543,0.33645,0.16525,0.2542,0.2056,0.18374
0.15195,0.17743,0.1535,0.22366,0.36978,0.18002,0.31695,0.22281,0.24894
0.12044,0.16946,0.11247,0.18064,0.29609,0.15235,0.26514,0.19358,0.19485
0.18103,0.21698,0.22838,0.23226,0.32059,0.27236,0.43942,0.25134,0.25912
0.13903,0.21251,0.15419,0.2114,0.31112,0.19489,0.28666,0.24587,0.23389
0.1998,0.19693,0.15073,0.20095,0.32249,0.19305,0.44238,0.22787,0.26496
0.11896,0.18476,0.13842,0.2145,0.28833,0.16861,0.1967,0.31675,0.29915
0.17625,0.22875,0.18957,0.21666,0.2845,0.20974,0.31867,0.24789,0.22812
0.16581,0.21161,0.18515,0.21388,0.31844,0.22748,0.35617,0.2696,0.27527
0.11265,0.17415,0.10606,0.19026,0.32455,0.18273,0.26253,0.22032,0.18698
0.17954,0.27829,0.1696,0.21587,0.33302,0.20564,0.3116,0.27216,0.26837
0.15325,0.19376,0.15922,0.2032,0.35215,0.21928,0.53619,0.23687,0.2324
0.15912,0.20421,0.15047,0.2258,0.30024,0.18567,0.4665,0.23217,0.22866
0.072825,0.15956,0.06841,0.14055,0.33022,0.12651,0.17168,0.16617,0.16551
0.12022,0.23149,0.14672,0.19962,0.28988,0.18504,0.18137,0.21191,0.21423
0.16762,0.198,0.15633,0.18528,0.29112,0.21156,0.29072,0.22809,0.23364
0.11664,0.19119,0.093021,0.19366,0.31994,0.16858,0.25337,0.24843,0.22372
0.1099,0.19642,0.11225,0.18754,0.34357,0.17674,0.27822,0.25554,0.26203
0.1385,0.20367,0.15965,0.19712,0.34185,0.19526,0.47791,0.21806,0.22105
0.16755,0.18774,0.1579,0.18873,0.27787,0.18351,0.29883,0.24797,0.25234
0.10177,0.17917,0.10546,0.16823,0.34313,0.14741,0.21009,0.16864,0.1703
0.21493,0.24931,0.18233,0.25131,0.33445,0.2544,0.39417,0.2847,0.31581
0.12434,0.15862,0.11254,0.17974,0.2798,0.17473,0.22648,0.19991,0.18865
0.15734,0.21588,0.15554,0.20343,0.32279,0.19507,0.44687,0.26068,0.22651
0.065074,0.18428,0.079796,0.18789,0.32181,0.16448,0.15432,0.20716,0.20379
0.14639,0.17103,0.13446,0.1818,0.30292,0.20016,0.27026,0.22371,0.21805
0.1755,0.21715,0.15581,0.20759,0.3159,0.19923,0.33537,0.26686,0.26418
0.11258,0.18782,0.12441,0.2177,0.36009,0.15391,0.23618,0.24428,0.27005
0.16054,0.19861,0.16073,0.21961,0.32509,0.19609,0.34398,0.27245,0.24638
0.085416,0.16865,0.088005,0.16977,0.2988,0.13294,0.17459,0.20817,0.18875
0.12866,0.19853,0.13969,0.19612,0.30186,0.16298,0.25161,0.24585,0.24836
0.08506,0.16705,0.099733,0.15883,0.30663,0.122,0.15802,0.18385,0.22498
0.10382,0.18688,0.10851,0.19812,0.29798,0.15984,0.14025,0.23396,0.23768
0.17331,0.22749,0.16075,0.20177,0.29736,0.20737,0.39361,0.24405,0.2657
0.14951,0.21049,0.19682,0.21247,0.3267,0.19832,0.32382,0.19538,0.21233
0.16088,0.1848,0.16825,0.18386,0.29562,0.19921,0.28296,0.2232,0.21901
0.18511,0.25172,0.15345,0.23682,0.32596,0.21711,0.59101,0.23717,0.22662
0.15141,0.20601,0.1525,0.19044,0.31679,0.19764,0.26968,0.19873,0.21328
0.10073,0.2163,0.094279,0.20921,0.3302,0.15536,0.17004,0.29105,0.29017
0.13183,0.16011,0.1358,0.18806,0.32303,0.17538,0.28102,0.21937,0.22674
0.17526,0.1888,0.13793,0.17939,0.3071,0.20734,0.36599,0.26636,0.25411
0.12315,0.14544,0.15278,0.18423,0.31656,0.14574,0.20503,0.18344,0.18603
0.077612,0.16998,0.092782,0.1708,0.29109,0.15457,0.12635,0.16038,0.1647
0.087718,0.14711,0.096517,0.16205,0.32866,0.15081,0.18092,0.18013,0.17534
0.092025,0.20167,0.11008,0.19112,0.28199,0.15116,0.29917,0.2234,0.24224
0.10101,0.1769,0.091547,0.17042,0.32745,0.14966,0.20293,0.22462,0.20239
0.10513,0.16262,0.097692,0.16386,0.2715,0.17786,0.18002,0.21297,0.21004
0.18274,0.19538,0.13344,0.19474,0.33676,0.21438,0.34848,0.252,0.24088
0.10023,0.18363,0.092541,0.16598,0.31157,0.14574,0.1449,0.20863,0.20443
0.087788,0.1742,0.076297,0.16108,0.31065,0.12872,0.26505,0.21662,0.21593
0.11277,0.17134,0.11022,0.19436,0.32247,0.15502,0.19833,0.19199,0.18288
0.07538,0.18469,0.085216,0.17896,0.32704,0.13754,0.12539,0.23351,0.24044
0.059091,0.15356,0.04578,0.18288,0.27089,0.098293,0.059236,0.20593,0.21411
0.16459,0.18369,0.15941,0.20249,0.34113,0.19056,0.35312,0.2585,0.23948
0.13773,0.22586,0.14335,0.18695,0.34258,0.18743,0.2621,0.22744,0.27163
0.19657,0.1947,0.17234,0.19675,0.30972,0.22172,0.43301,0.248,0.22778
0.14617,0.21362,0.18396,0.19428,0.31415,0.21061,0.3619,0.18394,0.19582
0.12344,0.18056,0.1225,0.17612,0.30427,0.18468,0.18539,0.19227,0.21368
0.19049,0.17663,0.18114,0.19175,0.31703,0.215,0.3621,0.20684,0.21381
0.0741,0.12272,0.067999,0.18142,0.31732,0.13615,0.1072,0.17401,0.16144
0.16838,0.23817,0.1619,0.18243,0.31383,0.22726,0.384,0.29052,0.27766
0.16414,0.21148,0.16087,0.21762,0.32036,0.17456,0.30499,0.25906,0.25115
0.16352,0.20792,0.16616,0.18229,0.29649,0.19156,0.34682,0.27868,0.25321
0.13053,0.20995,0.13991,0.18881,0.31858,0.17743,0.29761,0.23185,0.22596
0.15056,0.1949,0.1256,0.17895,0.32537,0.18616,0.32787,0.24191,0.28364
0.19149,0.1842,0.16142,0.19179,0.27637,0.22489,0.55649,0.2407,0.2557
0.091326,0.18234,0.078005,0.177,0.28296,0.1707,0.22536,0.19875,0.22681
0.15578,0.20088,0.12966,0.20779,0.32125,0.16779,0.35691,0.20782,0.24986
0.12013,0.20205,0.14283,0.20195,0.31468,0.19086,0.26373,0.25245,0.26768
0.22049,0.21912,0.18575,0.23978,0.33106,0.23719,0.48997,0.30151,0.27699
0.10007,0.18593,0.11861,0.2066,0.30341,0.15285,0.2442,0.22798,0.26876
0.084192,0.21201,0.090589,0.18796,0.30002,0.13825,0.16904,0.22116,0.21762
0.1139,0.20953,0.11515,0.18691,0.3414,0.16825,0.24645,0.21448,0.23488
0.15466,0.15822,0.14683,0.20059,0.30865,0.18965,0.27632,0.19764,0.20983
0.18141,0.24364,0.20857,0.20407,0.34547,0.22993,0.32974,0.22957,0.22914
0.12474,0.16714,0.13945,0.15074,0.33315,0.16663,0.37203,0.23913,0.21427
0.15716,0.20883,0.16937,0.22416,0.30977,0.22174,0.26778,0.1956,0.22165
0.1193,0.19186,0.11272,0.17858,0.31208,0.17544,0.2587,0.23802,0.25985
0.158,0.1892,0.14033,0.2031,0.32809,0.21548,0.26926,0.26872,0.24817
0.12413,0.17839,0.13474,0.17344,0.31826,0.15541,0.2228,0.2091,0.23268
0.04964,0.15828,0.057457,0.1428,0.33052,0.11997,0.049391,0.24978,0.24899
0.16388,0.18861,0.1519,0.17842,0.30492,0.18541,0.36802,0.19065,0.19653
0.15554,0.20015,0.12551,0.20136,0.32554,0.16905,0.25959,0.25379,0.2377
0.11409,0.15828,0.11459,0.16957,0.27533,0.16989,0.18981,0.21448,0.22275
0.045871,0.15038,0.051438,0.14038,0.33765,0.10497,0.048013,0.14544,0.159
0.10937,0.20367,0.12093,0.23158,0.27755,0.15916,0.20737,0.31175,0.28491
0.10509,0.18747,0.092329,0.18697,0.31996,0.16195,0.17561,0.21275,0.22326
0.18514,0.20804,0.15804,0.20215,0.30789,0.21064,0.38629,0.21377,0.2304
0.14111,0.16564,0.12903,0.18459,0.32192,0.16955,0.36042,0.18445,0.20692
0.08209,0.19477,0.076222,0.19451,0.31508,0.13771,0.14339,0.20533,0.20422
0.083652,0.16514,0.081178,0.16584,0.3325,0.15284,0.10816,0.17251,0.23057
0.14902,0.1864,0.16227,0.18946,0.33241,0.18678,0.52143,0.19605,0.22498
0.16025,0.22157,0.16391,0.18554,0.31516,0.22312,0.37395,0.25434,0.25861
0.17572,0.18162,0.15914,0.19642,0.30189,0.22601,0.52139,0.28257,0.27296
0.065091,0.1788,0.056194,0.18302,0.27192,0.12263,0.10475,0.22863,0.21725
0.060071,0.17216,0.073513,0.17707,0.3129,0.1187,0.020659,0.19744,0.21472
0.19088,0.20699,0.16257,0.19354,0.32364,0.21393,0.30097,0.23062,0.22174
0.16571,0.19426,0.19229,0.21461,0.34599,0.19792,0.49621,0.23594,0.22185
0.16356,0.1904,0.1693,0.16165,0.31451,0.19452,0.30334,0.23378,0.24198
0.094622,0.23448,0.099403,0.20329,0.31773,0.1699,0.18532,0.23462,0.25379
0.13965,0.23703,0.17434,0.20905,0.31279,0.17743,0.32138,0.24636,0.24928
0.15645,0.18991,0.14995,0.18631,0.3515,0.20257,0.31325,0.22953,0.2174
0.11727,0.15617,0.12579,0.15185,0.34597,0.17357,0.30973,0.17888,0.19968
0.072296,0.16499,0.084768,0.14938,0.33469,0.17094,0.10668,0.17593,0.17938
0.16158,0.19827,0.15624,0.19186,0.31731,0.16548,0.35721,0.23982,0.2498
0.16823,0.18759,0.13428,0.18397,0.31219,0.19359,0.27328,0.2436,0.24944
0.13991,0.16733,0.13821,0.21299,0.3512,0.19223,0.30989,0.24085,0.25695
0.16203,0.1662,0.13042,0.19517,0.31848,0.16471,0.29957,0.21837,0.22578
0.1471,0.20228,0.14493,0.21639,0.32207,0.22255,0.47251,0.26725,0.27365
0.1105,0.1621,0.12116,0.17683,0.30592,0.1723,0.23578,0.19984,0.20552
0.061346,0.15516,0.070213,0.15459,0.35436,0.12549,0.047112,0.27464,0.25676
0.061981,0.16008,0.06652,0.16141,0.30974,0.10295,0.097118,0.18005,0.17784
0.091004,0.16664,0.086156,0.16777,0.28096,0.15774,0.16107,0.20884,0.19663
0.16954,0.20391,0.15086,0.23524,0.32322,0.22522,0.30238,0.25994,0.21754
0.14797,0.21908,0.17678,0.21186,0.34274,0.18997,0.34212,0.23073,0.22663
0.16558,0.17492,0.15134,0.19805,0.30515,0.2303,0.39442,0.22535,0.20617
0.19737,0.2244,0.15339,0.21795,0.3285,0.2172,0.26115,0.25081,0.24993
0.17322,0.20102,0.15699,0.19971,0.31748,0.1972,0.38583,0.23387,0.21868
0.12521,0.18615,0.12544,0.22402,0.2998,0.16332,0.3338,0.26083,0.25782
0.076436,0.19766,0.073221,0.17266,0.28709,0.16034,0.14259,0.25084,0.25637
0.20308,0.23878,0.18729,0.23534,0.31088,0.24544,0.35978,0.2496,0.26471
0.13971,0.19464,0.16054,0.20672,0.32411,0.1874,0.42348,0.26491,0.26879
0.10818,0.2159,0.10893,0.19828,0.30585,0.16371,0.24007,0.26377,0.23914
0.1698,0.25585,0.19412,0.23356,0.33786,0.21995,0.43619,0.2494,0.29968
0.15731,0.18159,0.16288,0.18789,0.29772,0.2155,0.29685,0.20358,0.24323
0.088609,0.19754,0.10667,0.2026,0.33598,0.13798,0.18429,0.26528,0.26916
0.085742,0.16645,0.089835,0.14114,0.31762,0.13424,0.084782,0.18054,0.1961
0.18657,0.21919,0.21735,0.21257,0.30346,0.20445,0.50285,0.23416,0.25305
0.17297,0.18522,0.16234,0.19546,0.32101,0.18911,0.52605,0.23118,0.22249
0.17643,0.19243,0.1861,0.2237,0.29497,0.20523,0.30107,0.21054,0.21112
0.12844,0.18633,0.11573,0.18518,0.30408,0.18638,0.21024,0.24606,0.25112
0.14634,0.19849,0.12536,0.18528,0.33087,0.20018,0.27497,0.22564,0.23613
0.14692,0.18941,0.15835,0.21208,0.31173,0.21465,0.3622,0.30556,0.27503
0.16461,0.20348,0.1438,0.18995,0.32062,0.19664,0.32307,0.25432,0.20842
0.079176,0.16935,0.068116,0.16287,0.31793,0.11838,0.11417,0.17342,0.17745
0.10238,0.19888,0.10588,0.18441,0.3328,0.13858,0.23645,0.21511,0.25703
0.15607,0.169,0.15593,0.18539,0.31263,0.19507,0.32133,0.2062,0.20279
0.10548,0.18401,0.10827,0.19362,0.31126,0.13789,0.19895,0.28647,0.26743
0.073334,0.18376,0.072697,0.20345,0.30738,0.14339,0.11801,0.23319,0.2457
0.18481,0.23325,0.19401,0.2307,0.32308,0.22701,0.39744,0.23309,0.26782
0.1153,0.1702,0.13725,0.18164,0.28277,0.20107,0.2931,0.20033,0.19799
0.12876,0.15833,0.12016,0.17258,0.30665,0.18104,0.30885,0.18492,0.21682
0.16408,0.2086,0.16391,0.212,0.31409,0.17992,0.4475,0.27952,0.2448
0.14597,0.17379,0.1197,0.14516,0.29118,0.15449,0.23196,0.19245,0.19662
0.10135,0.19092,0.11068,0.17045,0.32773,0.16123,0.29086,0.19335,0.18934
0.13557,0.21689,0.13993,0.18241,0.32458,0.18051,0.26196,0.2365,0.24174
0.14739,0.18602,0.14699,0.16952,0.31386,0.18972,0.27128,0.1989,0.18912
0.13026,0.25313,0.12391,0.23834,0.33019,0.15212,0.33721,0.27146,0.27789
0.078888,0.19311,0.075617,0.1873,0.33845,0.1234,0.19857,0.25545,0.22701
0.13581,0.20895,0.13946,0.18872,0.30012,0.20144,0.28304,0.23949,0.23507
0.14941,0.23631,0.17109,0.22409,0.32446,0.20709,0.41017,0.29113,0.28584
0.11388,0.15317,0.1059,0.16173,0.29348,0.17978,0.21266,0.20764,0.20022
0.089288,0.19534,0.089748,0.17544,0.31402,0.12478,0.10649,0.19846,0.19854
0.063049,0.14501,0.073429,0.16257,0.30645,0.12948,0.12597,0.18679,0.17362
0.1428,0.18041,0.13073,0.19015,0.33375,0.17198,0.25694,0.236,0.23734
0.091863,0.14651,0.103,0.15121,0.29082,0.13569,0.25825,0.19019,0.21584
0.11921,0.15397,0.096416,0.17342,0.31556,0.1972,0.23101,0.18469,0.17223
0.15795,0.21285,0.15779,0.22946,0.33054,0.22432,0.33409,0.21021,0.21695
0.09937,0.17926,0.094517,0.21311,0.30277,0.1682,0.16861,0.22937,0.21609
0.16005,0.19618,0.1715,0.17586,0.30565,0.18249,0.43676,0.17486,0.19455
0.13428,0.20645,0.14359,0.19458,0.27882,0.17406,0.3416,0.21781,0.23293
0.12677,0.18663,0.14314,0.17426,0.30842,0.16588,0.20601,0.18301,0.19476
0.18663,0.19878,0.1634,0.19951,0.31979,0.21896,0.35477,0.26169,0.26897
0.20375,0.23499,0.18793,0.20452,0.29416,0.24612,0.33891,0.28746,0.26821
0.13064,0.17254,0.12079,0.17777,0.3057,0.15955,0.23378,0.18888,0.20545
0.07933,0.16778,0.067256,0.16925,0.31644,0.15147,0.10567,0.2081,0.20416
0.12211,0.21992,0.1378,0.1912,0.32817,0.19113,0.21222,0.26068,0.2615
0.095908,0.16567,0.069549,0.1618,0.30681,0.13366,0.11544,0.18141,0.19693
0.07847,0.18392,0.1049,0.15939,0.30204,0.14423,0.18171,0.23605,0.21099
0.16676,0.21264,0.14699,0.1876,0.31577,0.19885,0.35571,0.23061,0.2324
0.044448,0.18471,0.048731,0.18334,0.29235,0.12796,0.12138,0.2284,0.23582
0.076033,0.1474,0.08507,0.15049,0.33368,0.12362,0.11236,0.20114,0.21327
0.091296,0.18212,0.091444,0.18788,0.33999,0.16143,0.18094,0.22584,0.22624
0.1478,0.17755,0.14914,0.18252,0.30401,0.21241,0.35011,0.17639,0.21751
0.17615,0.20216,0.21277,0.20234,0.34372,0.2276,0.40526,0.23169,0.2051
0.11055,0.16993,0.12937,0.17291,0.35345,0.1651,0.27248,0.2235,0.20833
0.079538,0.1945,0.0907,0.19328,0.29143,0.15388,0.15183,0.2378,0.20462
0.1754,0.17809,0.16561,0.21528,0.33034,0.21172,0.28159,0.28495,0.24109
0.071218,0.17268,0.078339,0.17115,0.32541,0.13743,0.17285,0.22665,0.24338
0.096881,0.19169,0.11552,0.18293,0.29239,0.16116,0.20608,0.2489,0.23931
0.17024,0.19412,0.15356,0.18616,0.299,0.20106,0.31569,0.26017,0.25619
0.19194,0.22539,0.18056,0.21895,0.33331,0.24923,0.47671,0.28523,0.28177
0.13527,0.19875,0.13995,0.20292,0.31049,0.17212,0.24747,0.24298,0.25622
0.099224,0.16789,0.090284,0.15323,0.36804,0.14657,0.21027,0.21793,0.19888
0.1421,0.18037,0.14337,0.19523,0.29242,0.1896,0.25731,0.25509,0.24486
0.12119,0.16257,0.12874,0.18414,0.30919,0.16302,0.2591,0.18394,0.19014
0.16901,0.20735,0.13688,0.20481,0.30032,0.18604,0.30053,0.23152,0.23911
0.071808,0.1588,0.070668,0.17176,0.35694,0.13187,0.17795,0.20191,0.18838
0.15005,0.19163,0.14847,0.17332,0.31147,0.19889,0.32501,0.21009,0.18427
0.10151,0.164,0.10338,0.17855,0.34755,0.15211,0.28944,0.21641,0.21536
0.10851,0.19901,0.10961,0.18416,0.29282,0.14995,0.13125,0.24552,0.22877
0.1533,0.17041,0.13822,0.18717,0.32374,0.17543,0.24668,0.23265,0.25097
0.17676,0.2322,0.21266,0.24482,0.30952,0.25613,0.42903,0.25657,0.26315
0.11453,0.16607,0.11058,0.1777,0.29356,0.16206,0.24725,0.17461,0.20091
0.14665,0.20184,0.13245,0.18477,0.30073,0.19492,0.23469,0.25605,0.22893
0.088995,0.15801,0.099833,0.15929,0.33968,0.15388,0.17765,0.18546,0.20239
0.1479,0.18919,0.15046,0.18701,0.32138,0.19235,0.35468,0.21867,0.20886
0.084081,0.1805,0.074805,0.17089,0.31437,0.11549,0.1781,0.21912,0.23804
0.12778,0.15248,0.1492,0.16309,0.31947,0.19881,0.26592,0.21991,0.21202
0.13957,0.16375,0.14088,0.17142,0.30786,0.19996,0.35648,0.17406,0.19072
0.081815,0.19844,0.071857,0.20313,0.29564,0.14286,0.1455,0.22666,0.22645
0.10886,0.21395,0.11075,0.19178,0.30283,0.16896,0.24872,0.19639,0.2384
0.12141,0.18121,0.11225,0.17538,0.31373,0.1675,0.23218,0.23663,0.21244
0.17568,0.19157,0.17052,0.19816,0.31309,0.23017,0.41708,0.20727,0.22263
0.20165,0.20483,0.18798,0.22607,0.28465,0.23003,0.58617,0.20232,0.25555
0.13388,0.22894,0.1666,0.1962,0.31931,0.19029,0.32766,0.20138,0.24048
0.11526,0.17896,0.11017,0.16143,0.33892,0.15419,0.22004,0.22634,0.20783
0.15301,0.19608,0.15027,0.18654,0.34856,0.15798,0.2715,0.23821,0.24696
0.1588,0.18794,0.15819,0.20752,0.32211,0.20143,0.33979,0.2347,0.24134
0.14066,0.21574,0.17218,0.2055,0.38443,0.23436,0.29177,0.28481,0.23214
0.16737,0.21019,0.15835,0.19269,0.31281,0.22523,0.39501,0.23351,0.20527
0.13711,0.18755,0.12935,0.19794,0.30353,0.20349,0.2543,0.17081,0.21341
0.059046,0.17344,0.06499,0.18578,0.33446,0.11104,0.12062,0.21087,0.23482
0.19974,0.19781,0.16824,0.21571,0.3093,0.21409,0.33183,0.23168,0.27249
0.14795,0.20258,0.10443,0.16687,0.27777,0.17127,0.34659,0.2279,0.22238
0.085893,0.16838,0.069654,0.16412,0.31634,0.13106,0.14172,0.21483,0.21547
0.041977,0.16502,0.056472,0.15375,0.33653,0.11432,0.085848,0.18401,0.19621
0.074773,0.15078,0.087265,0.15872,0.29263,0.14741,0.13683,0.17329,0.18614
0.080962,0.16497,0.12289,0.15792,0.29753,0.15059,0.18334,0.20175,0.22093
0.1511,0.16719,0.1622,0.18351,0.3379,0.23979,0.40805,0.2264,0.20549
0.10489,0.17109,0.08719,0.16306,0.34847,0.14655,0.1266,0.2045,0.17851
0.20671,0.23902,0.20778,0.26183,0.30629,0.22915,0.51249,0.28707,0.26663
0.13111,0.2112,0.13495,0.17783,0.32617,0.18159,0.2023,0.23756,0.24594
0.19679,0.22214,0.17803,0.19956,0.33392,0.24019,0.37045,0.2472,0.22278
0.14183,0.18103,0.15116,0.15805,0.26409,0.18417,0.2522,0.20492,0.19443
0.10982,0.18754,0.10115,0.16796,0.35368,0.17072,0.193,0.22847,0.22604
0.16688,0.20179,0.14482,0.17001,0.33613,0.19226,0.42302,0.21807,0.18723
0.17035,0.22223,0.1801,0.17902,0.29063,0.22595,0.34601,0.2475,0.23964
0.1873,0.20224,0.20972,0.2121,0.32708,0.2367,0.29803,0.20962,0.24949
0.12241,0.17167,0.12415,0.19625,0.35045,0.18465,0.2539,0.21735,0.233
0.10295,0.16784,0.10211,0.19288,0.31104,0.1621,0.25372,0.19909,0.20629
0.074876,0.16031,0.069795,0.18051,0.31754,0.11963,0.11759,0.20535,0.22651
0.15442,0.19897,0.18636,0.20688,0.28733,0.21829,0.37173,0.2073,0.19368
0.092049,0.19077,0.092934,0.18484,0.34052,0.13965,0.19183,0.24118,0.21974
0.16307,0.23768,0.16099,0.19063,0.32591,0.19483,0.31429,0.22268,0.21202
0.19859,0.20989,0.19631,0.1936,0.29279,0.24259,0.30487,0.27858,0.25896
0.074485,0.1478,0.074909,0.14867,0.3628,0.1331,0.05011,0.20851,0.21977
0.075507,0.16535,0.085345,0.15942,0.27563,0.15608,0.083716,0.25151,0.26176
0.17274,0.17565,0.16697,0.17742,0.30848,0.22107,0.3981,0.18714,0.20835
0.20061,0.23811,0.17493,0.21557,0.29479,0.23534,0.34731,0.22676,0.22536
0.13952,0.16435,0.14062,0.221,0.31047,0.18298,0.2761,0.2119,0.22435
0.13125,0.19392,0.11921,0.2104,0.31203,0.19002,0.20907,0.23688,0.22322
0.062356,0.20588,0.070869,0.19289,0.3023,0.12523,0.13153,0.22967,0.22074
0.098217,0.19087,0.097449,0.15635,0.33019,0.17001,0.15128,0.1952,0.20996
0.12856,0.18321,0.12837,0.20317,0.33604,0.20038,0.26506,0.20168,0.2468
0.17041,0.2296,0.15251,0.18285,0.30745,0.21655,0.3351,0.24613,0.24586
0.1508,0.17444,0.16174,0.1831,0.33068,0.21483,0.30404,0.24925,0.24632
0.080693,0.16441,0.075924,0.17091,0.33552,0.15375,0.14232,0.20209,0.21734
0.14097,0.18461,0.14284,0.17491,0.32885,0.1476,0.23428,0.16938,0.19613
0.09246,0.17946,0.06823,0.17578,0.33262,0.16067,0.14771,0.2332,0.23394
0.109,0.15934,0.09533,0.16123,0.31155,0.18879,0.18695,0.20018,0.17921
0.13021,0.17742,0.11968,0.17892,0.33754,0.18868,0.3695,0.21052,0.22286
0.15015,0.19017,0.13706,0.19257,0.2777,0.19509,0.2691,0.22777,0.23106
0.03539,0.12882,0.048594,0.13514,0.35058,0.10113,0.043724,0.2474,0.23784
0.12274,0.1878,0.1088,0.1826,0.31181,0.17764,0.18353,0.2286,0.23777
0.17007,0.19267,0.17476,0.20194,0.3286,0.22968,0.25661,0.24511,0.23705
0.077552,0.16265,0.077181,0.16739,0.33846,0.14092,0.13879,0.165,0.18022
0.16526,0.22742,0.18993,0.2262,0.30994,0.23045,0.32207,0.24869,0.23036
0.1637,0.18684,0.169,0.19354,0.31678,0.20717,0.27573,0.23422,0.2349
0.088023,0.20254,0.079368,0.18882,0.31602,0.13388,0.19337,0.23265,0.23946
0.14373,0.17965,0.15572,0.19071,0.30247,0.18096,0.53999,0.22562,0.20357
0.11145,0.18878,0.12475,0.18126,0.32804,0.15731,0.24192,0.24027,0.21025
0.066771,0.19021,0.07936,0.1623,0.31483,0.14317,0.12934,0.25183,0.27236
0.14461,0.18594,0.1584,0.22352,0.33137,0.2077,0.3443,0.21528,0.22299
0.17152,0.19751,0.15633,0.19295,0.31106,0.20453,0.33997,0.2466,0.22172
0.13679,0.18663,0.14782,0.23346,0.30846,0.17831,0.23214,0.2261,0.23741
0.1484,0.16249,0.13721,0.17707,0.29301,0.18827,0.27384,0.23869,0.24914
0.14096,0.20106,0.1388,0.19213,0.29767,0.18553,0.24098,0.25,0.22308
0.15389,0.21576,0.12528,0.24283,0.32938,0.15973,0.25861,0.26738,0.28859
0.15596,0.20639,0.16944,0.21047,0.29257,0.21326,0.39882,0.24034,0.23937
0.13861,0.19776,0.14594,0.19872,0.30688,0.20236,0.33968,0.2523,0.25353
0.1181,0.19071,0.14187,0.20618,0.33043,0.15979,0.28104,0.23124,0.25501
0.1281,0.15913,0.11524,0.19815,0.32555,0.18766,0.24379,0.24289,0.22268
0.18565,0.2098,0.1795,0.19894,0.32614,0.21137,0.45434,0.19264,0.23226
0.073148,0.15303,0.082149,0.14467,0.30571,0.13529,0.087946,0.16507,0.1699
0.07619,0.18691,0.071804,0.17559,0.34906,0.14776,0.15537,0.20863,0.19993
0.16183,0.18484,0.17661,0.22988,0.31454,0.21635,0.30535,0.19486,0.21665
0.112,0.18632,0.099644,0.1944,0.28317,0.14965,0.24377,0.21725,0.21961
0.14348,0.21915,0.17051,0.22681,0.2905,0.22028,0.33019,0.23986,0.26009
0.15421,0.1956,0.13818,0.1907,0.30004,0.19046,0.3251,0.22658,0.2016
0.19273,0.19873,0.16293,0.22546,0.29598,0.18087,0.33409,0.22725,0.23956
0.13355,0.18448,0.16492,0.17522,0.29271,0.19052,0.43716,0.24263,0.26169
0.14776,0.17874,0.14273,0.2075,0.29487,0.20105,0.29511,0.21471,0.23671
0.088664,0.17289,0.10603,0.16259,0.32309,0.13541,0.15192,0.19737,0.21447
0.1377,0.17002,0.14321,0.16106,0.3742,0.19171,0.26187,0.19836,0.20575
0.055057,0.16866,0.0796,0.15008,0.2962,0.1463,0.097006,0.18037,0.1683
0.17733,0.20831,0.18261,0.19781,0.34228,0.19994,0.4376,0.23114,0.23471
0.061378,0.17075,0.071791,0.16865,0.31907,0.13244,0.064987,0.19956,0.20565
0.065431,0.13912,0.067646,0.1446,0.33969,0.097526,0.081154,0.17591,0.16799
0.11701,0.16015,0.13478,0.19277,0.32745,0.21117,0.27155,0.22806,0.22739
0.10454,0.20143,0.11217,0.17471,0.30613,0.15771,0.24447,0.19457,0.21577
0.13383,0.20338,0.13958,0.1869,0.30877,0.22625,0.338,0.26842,0.29335
0.16872,0.17926,0.16017,0.19229,0.30657,0.19777,0.32046,0.20731,0.20331
0.17028,0.2169,0.1789,0.1942,0.3032,0.18677,0.40786,0.21628,0.21273
0.086858,0.16054,0.11389,0.1815,0.27808,0.15114,0.16938,0.19714,0.20909
0.169,0.18945,0.17295,0.22414,0.30332,0.20588,0.37133,0.24019,0.24
0.16733,0.16967,0.14218,0.17936,0.31987,0.1836,0.26683,0.18925,0.20014
0.15882,0.21217,0.16196,0.22801,0.32193,0.20317,0.4513,0.22625,0.25095
0.15225,0.18569,0.15243,0.16803,0.31695,0.20351,0.42942,0.21642,0.23082
0.10194,0.18552,0.11325,0.17469,0.30538,0.16777,0.15436,0.22059,0.20294
0.058297,0.1758,0.073456,0.15393,0.29253,0.11573,0.097847,0.17598,0.20331
0.14873,0.17751,0.15089,0.16701,0.31463,0.20324,0.62375,0.20918,0.19846
0.14881,0.18847,0.13043,0.17728,0.32905,0.1992,0.30153,0.2966,0.27317
0.035157,0.12565,0.030315,0.12507,0.34093,0.089299,0.045589,0.16115,0.17179
0.18994,0.19575,0.18263,0.205,0.27584,0.22961,0.46168,0.23615,0.23356
0.14907,0.19251,0.15772,0.18718,0.33883,0.21596,0.27475,0.23797,0.24846
0.17871,0.18274,0.1579,0.18993,0.29659,0.19677,0.28768,0.21742,0.23342
0.097662,0.16739,0.097207,0.16076,0.31188,0.17348,0.19993,0.18253,0.17382
0.18648,0.20192,0.21284,0.23976,0.29841,0.23969,0.42443,0.26744,0.22067
0.051609,0.12543,0.044451,0.15434,0.28699,0.11356,0.068651,0.1533,0.16361
0.16723,0.20718,0.19352,0.17594,0.32403,0.22486,0.37459,0.25847,0.24685
0.060765,0.15399,0.076656,0.1576,0.31503,0.12004,0.091787,0.19518,0.18495
0.078842,0.17647,0.070426,0.16322,0.28477,0.13486,0.14221,0.22041,0.22825
0.092855,0.17554,0.10406,0.15994,0.32341,0.14829,0.24113,0.24934,0.22951
0.18108,0.21892,0.17445,0.22726,0.29971,0.22624,0.3854,0.25249,0.24692
0.080269,0.17943,0.092742,0.18138,0.324,0.1362,0.16378,0.20291,0.21005
0.071428,0.14518,0.079346,0.17403,0.31919,0.151,0.13781,0.18441,0.15205
0.16601,0.18905,0.17727,0.19423,0.32531,0.23094,0.37998,0.21166,0.22155
0.092424,0.17577,0.071069,0.1599,0.33829,0.11785,0.15855,0.20337,0.21663
0.067965,0.16769,0.065102,0.14978,0.30509,0.1134,0.13339,0.18101,0.19778
0.16239,0.20635,0.17205,0.1995,0.31525,0.21383,0.34907,0.26062,0.24252
0.12535,0.19188,0.10962,0.17821,0.33677,0.15902,0.18609,0.20958,0.1827
0.15339,0.19144,0.15814,0.20503,0.3271,0.2162,0.31545,0.29582,0.25062
0.17263,0.22901,0.17267,0.21337,0.31546,0.19895,0.37719,0.27146,0.2547
0.12425,0.16313,0.12964,0.16587,0.31706,0.15097,0.21443,0.22449,0.21083
0.15384,0.16506,0.15278,0.18066,0.32757,0.15723,0.34959,0.22866,0.2258
0.13796,0.17999,0.15488,0.21273,0.31593,0.20679,0.2811,0.19822,0.2238
0.20064,0.19758,0.15409,0.23621,0.3153,0.24718,0.3315,0.22693,0.24571
0.10197,0.14286,0.10762,0.15768,0.30547,0.16231,0.15436,0.14795,0.17537
0.083642,0.15616,0.085968,0.17704,0.31898,0.14523,0.20002,0.2198,0.21051
0.1777,0.19132,0.15074,0.20144,0.30683,0.227,0.34096,0.23148,0.21974
0.093607,0.15662,0.11693,0.14413,0.31326,0.16835,0.081111,0.21423,0.24283
0.16191,0.20187,0.15401,0.19262,0.33238,0.18067,0.25775,0.22764,0.2207
0.17515,0.19368,0.15519,0.18981,0.35977,0.18523,0.29111,0.21157,0.22458
0.17362,0.17347,0.16702,0.19371,0.31818,0.19732,0.36856,0.22487,0.19813
0.11827,0.16495,0.12221,0.16994,0.33042,0.13246,0.2,0.17094,0.19628
0.16488,0.21648,0.15383,0.20371,0.29862,0.21669,0.29675,0.24092,0.26935
0.17719,0.20611,0.17464,0.21255,0.33674,0.22255,0.46676,0.17052,0.22314
0.11686,0.14884,0.13075,0.17129,0.28048,0.1775,0.23776,0.19778,0.18492
0.13149,0.18427,0.15507,0.186,0.3025,0.17953,0.29455,0.25297,0.22894
0.11219,0.20371,0.10863,0.21039,0.32714,0.19021,0.23909,0.27041,0.28457
0.14131,0.20953,0.14108,0.17372,0.31025,0.21011,0.36718,0.2791,0.27325
0.16603,0.22249,0.21115,0.22523,0.32123,0.2506,0.4084,0.23353,0.22676
0.17047,0.20788,0.17907,0.19372,0.31898,0.21132,0.36669,0.21744,0.23173
0.16245,0.18329,0.15158,0.22781,0.2979,0.19842,0.36944,0.22085,0.23151
0.17521,0.18213,0.14456,0.18548,0.3278,0.21663,0.43426,0.24378,0.23848
0.047171,0.15538,0.054369,0.15878,0.33147,0.10803,0.035777,0.28413,0.28995
0.10234,0.15339,0.10974,0.16434,0.30309,0.16872,0.19162,0.21751,0.2228
0.1574,0.16973,0.17394,0.19599,0.31788,0.20141,0.35081,0.24229,0.24433
0.16173,0.20322,0.16117,0.22066,0.26909,0.2075,0.31624,0.23981,0.24968
0.16138,0.19555,0.17054,0.21163,0.32471,0.1943,0.5387,0.28299,0.2605
0.13401,0.19091,0.12393,0.18041,0.34256,0.19284,0.22974,0.23352,0.22884
0.15878,0.19719,0.143,0.19088,0.2743,0.18099,0.51547,0.22754,0.22772
0.14758,0.17353,0.14625,0.18901,0.33941,0.19514,0.29425,0.17333,0.19425
0.045313,0.13947,0.039752,0.14876,0.31596,0.080424,0.031317,0.20864,0.20632
0.10245,0.18462,0.10771,0.16002,0.30475,0.1424,0.20315,0.21882,0.22364
0.12063,0.19394,0.12029,0.17885,0.30378,0.18907,0.23588,0.1917,0.21344
0.13413,0.17429,0.13589,0.18444,0.29677,0.18969,0.29308,0.20146,0.2456
0.142,0.17178,0.14165,0.17368,0.33066,0.18323,0.31879,0.18229,0.2006
0.12129,0.16985,0.11667,0.17099,0.29875,0.16153,0.18796,0.20615,0.21471
0.12559,0.15394,0.12735,0.15952,0.31913,0.17794,0.25641,0.19212,0.18266
0.13061,0.16924,0.12898,0.17397,0.31139,0.16605,0.36727,0.23604,0.1942
0.10142,0.19406,0.09576,0.19148,0.3134,0.15294,0.15596,0.26255,0.23018
0.12738,0.19481,0.13274,0.18662,0.29878,0.19229,0.28503,0.25755,0.27442
0.10764,0.15208,0.093384,0.16021,0.31707,0.18124,0.19473,0.20049,0.18605
0.17801,0.19959,0.17946,0.18859,0.31403,0.22039,0.43457,0.2216,0.21705
0.12069,0.19742,0.10908,0.18829,0.32817,0.16851,0.35922,0.30077,0.30962
0.074722,0.15604,0.081672,0.13405,0.33161,0.1229,0.11577,0.1401,0.15517
0.036827,0.15815,0.037054,0.15287,0.34209,0.08394,0.04477,0.1853,0.18517
0.063322,0.20314,0.058813,0.18633,0.31128,0.13512,0.099022,0.24494,0.24458
0.16968,0.20373,0.1674,0.21058,0.32841,0.19367,0.35692,0.2305,0.23388
0.06203,0.17557,0.076668,0.17684,0.33659,0.1144,0.11373,0.20964,0.2099
0.15076,0.20093,0.15546,0.21101,0.2882,0.17061,0.48086,0.25427,0.23197
0.17161,0.18492,0.16214,0.19415,0.2893,0.23416,0.50142,0.20965,0.23145
0.16857,0.21763,0.18381,0.21497,0.32604,0.19176,0.3518,0.27105,0.27753
0.20123,0.23717,0.19161,0.25264,0.36225,0.2441,0.69721,0.26816,0.30138
0.076607,0.17774,0.059441,0.1934,0.32303,0.11843,0.11326,0.20554,0.22647
0.11292,0.17156,0.10267,0.15924,0.32908,0.14478,0.16502,0.193,0.17492
0.13256,0.16785,0.13539,0.18654,0.29121,0.17537,0.35589,0.19818,0.20975
0.084059,0.18664,0.091871,0.1426,0.31164,0.12735,0.18651,0.17313,0.20224
0.088412,0.17116,0.11531,0.17381,0.31845,0.17118,0.1974,0.21351,0.21651
0.072477,0.16772,0.081296,0.15864,0.32599,0.15383,0.070328,0.25082,0.29386
0.079643,0.16334,0.091662,0.18114,0.30802,0.15257,0.1641,0.21887,0.21246
0.16217,0.19768,0.14418,0.18548,0.3019,0.19248,0.28548,0.19439,0.22411
0.1081,0.18361,0.13446,0.18137,0.32342,0.17194,0.18796,0.20442,0.18219
0.17742,0.21694,0.13824,0.20795,0.28104,0.20718,0.53922,0.24201,0.23663
0.15018,0.194,0.15797,0.19297,0.30145,0.2007,0.43571,0.20797,0.22584
0.18561,0.25201,0.20296,0.23163,0.30237,0.19897,0.55131,0.2694,0.26944
0.16601,0.21572,0.18046,0.19581,0.28935,0.19952,0.45853,0.22286,0.22306
0.15826,0.20427,0.18893,0.20275,0.35721,0.20228,0.45298,0.26694,0.22703
0.041377,0.1566,0.050483,0.16484,0.29596,0.10715,0.035803,0.18739,0.20227
0.17467,0.21992,0.13331,0.20064,0.30839,0.19719,0.41799,0.26265,0.26751
0.038883,0.16473,0.051237,0.18487,0.31263,0.097027,0.056713,0.16566,0.19276
0.13975,0.14508,0.14182,0.15936,0.30653,0.18489,0.32568,0.21013,0.23082
0.17422,0.24135,0.16644,0.23528,0.32501,0.22417,0.44326,0.22669,0.23661
0.097291,0.16911,0.09637,0.17985,0.31648,0.15662,0.29276,0.19954,0.20698
0.18847,0.23612,0.16248,0.21888,0.35557,0.19969,0.39743,0.2454,0.26923
0.20705,0.2503,0.16747,0.22072,0.3269,0.20865,0.5199,0.32069,0.30518
0.14457,0.20232,0.14531,0.20402,0.33223,0.18268,0.31232,0.23368,0.24482
0.12327,0.17515,0.14024,0.17334,0.32737,0.19547,0.33367,0.18058,0.18103
0.18136,0.2355,0.16677,0.21038,0.3194,0.23685,0.3608,0.27073,0.21337
0.1766,0.19715,0.18237,0.22095,0.31757,0.24105,0.41647,0.28595,0.26701
0.040735,0.14533,0.040124,0.14367,0.33272,0.10893,0.030728,0.16695,0.18177
0.14115,0.17661,0.13884,0.16279,0.27349,0.19837,0.37354,0.20833,0.1935
0.17011,0.19235,0.16722,0.22465,0.36331,0.20318,0.26665,0.27608,0.24003
0.16381,0.21598,0.1544,0.21951,0.35788,0.23715,0.36282,0.29812,0.27226
0.21028,0.22347,0.20977,0.20507,0.33099,0.21434,0.60023,0.24115,0.27291
0.16658,0.18392,0.18561,0.18282,0.329,0.21952,0.35366,0.21081,0.22053
0.16475,0.17298,0.15037,0.19488,0.32348,0.19097,0.27574,0.23144,0.20649
0.1359,0.16576,0.14025,0.20562,0.30551,0.19259,0.26258,0.24271,0.19568
0.14914,0.19284,0.13626,0.19146,0.31334,0.20796,0.3974,0.23985,0.22424
0.17077,0.18382,0.14199,0.21886,0.32608,0.2129,0.33377,0.22298,0.2279
0.060558,0.13963,0.07471,0.16678,0.31368,0.13072,0.081845,0.17534,0.17351
0.076981,0.17169,0.076876,0.1813,0.31668,0.13163,0.16014,0.21104,0.20049
0.1667,0.18247,0.16892,0.17079,0.35352,0.20505,0.34299,0.22796,0.20659
0.17115,0.21355,0.16849,0.21384,0.30162,0.21574,0.32491,0.24583,0.21669
0.090839,0.144,0.086059,0.16542,0.3143,0.13556,0.14331,0.1814,0.17762
0.13586,0.1873,0.18045,0.19847,0.3394,0.18627,0.4014,0.21565,0.20853
0.19645,0.22051,0.19479,0.23358,0.33185,0.2407,0.42877,0.24004,0.22041
0.1967,0.21992,0.18619,0.23162,0.31779,0.23263,0.40409,0.24365,0.26149
0.12574,0.19321,0.12744,0.19881,0.32585,0.15686,0.35506,0.22019,0.20635
0.102,0.20868,0.10154,0.18753,0.2861,0.16126,0.27551,0.22165,0.24275
0.1098,0.18603,0.074748,0.1739,0.32992,0.13157,0.17185,0.24482,0.2339
0.15268,0.19097,0.17082,0.20002,0.33674,0.18381,0.41261,0.24947,0.2353
0.15045,0.18022,0.16173,0.17449,0.32321,0.18872,0.43737,0.25946,0.24544
0.091952,0.1875,0.076335,0.18465,0.3314,0.14733,0.1207,0.2454,0.22722
0.2057,0.24092,0.19684,0.24372,0.30619,0.26024,0.4611,0.23955,0.22095
0.14319,0.17119,0.13615,0.19118,0.30775,0.19564,0.41791,0.26167,0.24234
0.13255,0.19872,0.13779,0.20081,0.31582,0.18365,0.33823,0.21462,0.22729
0.1604,0.19468,0.15541,0.19338,0.29493,0.19619,0.36608,0.21186,0.21216
0.14936,0.21022,0.15829,0.20871,0.286,0.20417,0.37077,0.33382,0.31532
0.047974,0.153,0.046953,0.13911,0.30854,0.11451,0.059537,0.16288,0.16911
0.14198,0.20951,0.17426,0.20285,0.3193,0.20292,0.31958,0.24348,0.25352
0.13353,0.19711,0.13597,0.16291,0.31434,0.18056,0.33595,0.194,0.1875
0.12049,0.23168,0.14191,0.21621,0.36463,0.22069,0.33914,0.25097,0.24065
0.14384,0.18112,0.15266,0.17729,0.30272,0.219,0.33072,0.2162,0.22458
0.1653,0.20815,0.16488,0.2004,0.32487,0.19448,0.3213,0.26261,0.2312
0.13366,0.18074,0.13726,0.19594,0.31175,0.20271,0.23469,0.21831,0.19781
0.060731,0.19551,0.06331,0.1817,0.29563,0.11256,0.12088,0.21924,0.21635
0.16114,0.21173,0.14805,0.20835,0.35192,0.23138,0.3757,0.27143,0.28045
0.17842,0.18846,0.14701,0.18772,0.31838,0.19823,0.26873,0.25903,0.25167
0.060217,0.14678,0.06704,0.14456,0.29774,0.10284,0.10821,0.16229,0.14952
0.17117,0.19233,0.14573,0.20324,0.33459,0.19695,0.30088,0.256,0.25054
0.086301,0.18027,0.091519,0.18063,0.35291,0.11925,0.22507,0.21148,0.21561
0.10471,0.18774,0.10276,0.19987,0.30689,0.16097,0.19549,0.26243,0.29465
0.15923,0.19643,0.15877,0.19858,0.28997,0.19914,0.34492,0.23671,0.25105
0.10882,0.2355,0.12468,0.17724,0.33616,0.16802,0.30825,0.23851,0.25633
0.15772,0.16752,0.16419,0.18487,0.32366,0.18514,0.38516,0.20019,0.18673
0.12759,0.18328,0.12495,0.18906,0.322,0.19658,0.19089,0.17206,0.19704
0.040893,0.14872,0.040464,0.14791,0.33228,0.10674,0.070652,0.20098,0.19588
0.09334,0.13254,0.079838,0.15238,0.31262,0.15365,0.13345,0.20384,0.19573
0.15813,0.19508,0.15951,0.16652,0.2996,0.20731,0.34749,0.23945,0.20702
0.16877,0.20019,0.19306,0.22085,0.3058,0.21311,0.34609,0.25522,0.26972
0.13452,0.18255,0.13747,0.20164,0.34058,0.18159,0.25612,0.22863,0.21602
0.079637,0.14975,0.071627,0.16275,0.27745,0.1311,0.10528,0.17378,0.19255
0.20166,0.20069,0.18448,0.24075,0.31736,0.20196,0.42612,0.25118,0.21711
0.080096,0.1762,0.086293,0.19848,0.31504,0.12255,0.1345,0.24867,0.23601
0.065005,0.18115,0.065197,0.21095,0.30005,0.11753,0.10562,0.24035,0.24794
0.1311,0.18462,0.13475,0.17494,0.32317,0.16734,0.23875,0.18761,0.19301
0.15917,0.18437,0.16091,0.2442,0.35964,0.20552,0.41001,0.26939,0.25282
0.080875,0.19587,0.08604,0.17095,0.31066,0.14831,0.17368,0.16905,0.19233
0.11263,0.17371,0.094841,0.1658,0.3179,0.15839,0.24244,0.21027,0.21948
0.13104,0.1678,0.13807,0.16528,0.30749,0.20903,0.31648,0.21006,0.20376
0.12284,0.17616,0.12824,0.1648,0.33786,0.20167,0.37059,0.22798,0.20938
0.15088,0.21723,0.17891,0.19702,0.30151,0.22855,0.35373,0.2603,0.21852
0.17724,0.20062,0.18067,0.20522,0.3356,0.22841,0.48116,0.23828,0.22418
0.1783,0.18096,0.1742,0.20898,0.29713,0.18968,0.33458,0.22714,0.22405
0.15583,0.19839,0.1342,0.21664,0.32763,0.19233,0.29645,0.27735,0.24646
0.09096,0.16628,0.095347,0.174,0.32472,0.13004,0.18273,0.21961,0.2237
0.17184,0.22457,0.20282,0.21016,0.31631,0.25411,0.42452,0.23402,0.26281
0.17227,0.17654,0.14951,0.2028,0.36261,0.18785,0.3352,0.24023,0.22665
0.059964,0.17241,0.067919,0.18548,0.30686,0.10384,0.12808,0.21952,0.21704
0.10456,0.1652,0.11153,0.16355,0.33102,0.15239,0.32191,0.19961,0.23059
0.14765,0.17046,0.13313,0.18499,0.29069,0.16713,0.34318,0.22897,0.22879
0.17425,0.17135,0.16361,0.17712,0.32198,0.20431,0.27377,0.19232,0.21717
0.14413,0.17452,0.14111,0.1811,0.33486,0.19254,0.32826,0.19933,0.21229
0.13108,0.17538,0.15013,0.18689,0.3179,0.23102,0.33219,0.19803,0.21958
0.11123,0.19239,0.10929,0.17116,0.29799,0.17725,0.25152,0.24479,0.21133
0.095015,0.15749,0.10763,0.15378,0.31634,0.14374,0.20714,0.1589,0.16228
0.099803,0.1818,0.097819,0.19153,0.30245,0.14382,0.21305,0.23359,0.25862
0.12223,0.19631,0.1326,0.1848,0.29566,0.18025,0.24343,0.27656,0.28147
0.093204,0.17122,0.10769,0.15783,0.33169,0.162,0.19654,0.17563,0.21073
0.17171,0.21638,0.16469,0.20282,0.34242,0.20645,0.34293,0.20429,0.23685
0.11769,0.22925,0.12571,0.18828,0.29779,0.16459,0.31191,0.22196,0.23742
0.11694,0.20086,0.12076,0.19612,0.3073,0.15321,0.2235,0.23459,0.22495
0.14699,0.16746,0.14266,0.16252,0.32375,0.16319,0.2272,0.21169,0.20506
0.13222,0.18571,0.13057,0.21322,0.33618,0.17381,0.30614,0.17834,0.20116
0.077466,0.17195,0.074633,0.15192,0.329,0.1316,0.15023,0.19653,0.21187
0.12794,0.19821,0.14776,0.183,0.30815,0.1881,0.3113,0.23011,0.24064
0.12355,0.17591,0.11292,0.16779,0.29963,0.16598,0.19286,0.24198,0.22979
0.124,0.15514,0.11722,0.17232,0.31683,0.18071,0.25477,0.17642,0.17653
0.12516,0.19496,0.13586,0.19937,0.30416,0.17957,0.25058,0.27456,0.2776
0.090852,0.17813,0.10412,0.18033,0.28632,0.1742,0.20152,0.23354,0.26836
0.16528,0.17561,0.18025,0.20545,0.28729,0.1965,0.30864,0.2495,0.23269
0.15017,0.21458,0.16164,0.19799,0.31065,0.19174,0.43867,0.24151,0.24979
0.14284,0.18049,0.16134,0.20687,0.28694,0.18238,0.31272,0.21936,0.21771
0.126,0.17703,0.11398,0.19247,0.30434,0.15675,0.19037,0.21279,0.20777
0.12587,0.20933,0.12296,0.21731,0.27393,0.18071,0.33542,0.25001,0.22795
0.11654,0.19936,0.14421,0.19775,0.3546,0.18405,0.30307,0.27711,0.26121
0.089884,0.16077,0.066319,0.16253,0.30186,0.12477,0.16003,0.23139,0.23171
0.16354,0.17443,0.12489,0.17252,0.31428,0.19963,0.3471,0.19308,0.18424
0.18231,0.21746,0.19278,0.21086,0.29699,0.21629,0.45909,0.20154,0.20729
0.1432,0.18474,0.15689,0.2016,0.32993,0.18726,0.35298,0.26887,0.26462
0.092961,0.16891,0.080171,0.20722,0.28362,0.14682,0.16071,0.19052,0.21229
0.12343,0.18565,0.10714,0.17427,0.28623,0.14754,0.21617,0.22437,0.2293
0.1857,0.18667,0.19296,0.20558,0.32948,0.20938,0.40699,0.22175,0.23339
0.14938,0.18897,0.13351,0.19253,0.29473,0.19681,0.32236,0.23662,0.2932
0.12889,0.18461,0.14277,0.17257,0.32154,0.21484,0.27044,0.2044,0.23766
0.083513,0.19228,0.096553,0.1656,0.30533,0.16091,0.14893,0.2211,0.21624
0.11114,0.15412,0.12066,0.15445,0.31812,0.16853,0.15159,0.23113,0.20322
0.095002,0.1596,0.08684,0.16296,0.3264,0.1457,0.083718,0.20972,0.19671
0.1266,0.17491,0.16782,0.18997,0.30958,0.21888,0.20079,0.24889,0.27521
0.21904,0.22696,0.20344,0.2419,0.33867,0.22163,0.48014,0.25792,0.26469
0.11174,0.16372,0.10598,0.19097,0.29191,0.16871,0.22924,0.21286,0.17915
0.084481,0.16955,0.098208,0.19151,0.31547,0.12118,0.21331,0.22669,0.21605
0.16236,0.21045,0.19258,0.24178,0.32182,0.20828,0.42803,0.23043,0.24754
0.11603,0.17002,0.10288,0.17606,0.33224,0.13115,0.17213,0.22518,0.26209
0.16294,0.17628,0.15603,0.18046,0.32702,0.20109,0.39336,0.21542,0.18986
0.1508,0.18874,0.15326,0.17927,0.34494,0.16966,0.42101,0.22684,0.21159
0.17022,0.15849,0.18095,0.19331,0.31848,0.17636,0.31862,0.21583,0.19824
0.082089,0.19557,0.081138,0.18897,0.30308,0.13624,0.17912,0.28513,0.25176
0.12702,0.17367,0.14246,0.17491,0.35065,0.18882,0.2126,0.25636,0.21805
0.092975,0.18327,0.098,0.15638,0.33326,0.14287,0.1085,0.28044,0.27778
0.10121,0.18844,0.10719,0.1728,0.32651,0.1773,0.24383,0.2149,0.21511
0.17643,0.21415,0.16626,0.20126,0.30867,0.19675,0.33539,0.28154,0.2815
0.16813,0.18647,0.20361,0.21071,0.3125,0.23245,0.43259,0.24393,0.22488
0.18127,0.24077,0.19742,0.19207,0.32955,0.24689,0.48566,0.2311,0.24685
0.16518,0.21676,0.16183,0.20688,0.31518,0.23255,0.41441,0.26529,0.26351
0.16055,0.21205,0.14926,0.22145,0.29876,0.19925,0.32274,0.22916,0.24793
0.16232,0.20669,0.14202,0.16984,0.34341,0.1953,0.29338,0.21869,0.20556
0.16753,0.19612,0.16023,0.21153,0.31258,0.21811,0.43942,0.22674,0.21644
0.11217,0.19858,0.10395,0.18732,0.30131,0.18789,0.19304,0.24362,0.23031
0.067568,0.14028,0.063887,0.15577,0.33373,0.12383,0.024861,0.20107,0.2129
0.15947,0.21581,0.14202,0.21704,0.30971,0.19309,0.32378,0.198,0.21958
0.15442,0.17139,0.14679,0.17305,0.30258,0.2055,0.25004,0.19541,0.17096
0.062542,0.18981,0.075246,0.17407,0.33434,0.12871,0.16649,0.22836,0.22487
0.15755,0.22913,0.16555,0.21361,0.34559,0.18452,0.37638,0.26862,0.2497
0.1717,0.18587,0.1629,0.1947,0.31093,0.19146,0.49971,0.2255,0.20967
0.13239,0.1957,0.15737,0.204,0.31888,0.16942,0.23507,0.25472,0.22292
0.099654,0.19243,0.094946,0.1891,0.32343,0.15016,0.19037,0.19397,0.20065
0.12821,0.19304,0.13282,0.16545,0.30449,0.16685,0.24994,0.18537,0.21442
0.077183,0.15663,0.072558,0.16082,0.32971,0.13231,0.19094,0.2261,0.22756
0.18783,0.22443,0.17804,0.19356,0.28808,0.19368,0.2945,0.25267,0.23477
0.073651,0.15835,0.088203,0.16563,0.31629,0.1265,0.16491,0.24927,0.28548
0.057688,0.12408,0.055015,0.15046,0.30923,0.099215,0.11039,0.16029,0.17524
0.075433,0.13108,0.085858,0.14927,0.26283,0.11245,0.098199,0.16614,0.18769
0.11734,0.20363,0.14076,0.18739,0.35543,0.15431,0.30729,0.22643,0.20255
0.13574,0.18587,0.12904,0.21666,0.33083,0.1845,0.31858,0.20097,0.17892
0.095328,0.15585,0.10035,0.15863,0.30658,0.15274,0.15787,0.17317,0.15339
0.18618,0.21134,0.16732,0.19782,0.32979,0.21796,0.33988,0.25257,0.24424
0.083696,0.14376,0.093249,0.15482,0.29658,0.15002,0.10234,0.1857,0.18569
0.15377,0.17258,0.16364,0.19148,0.31838,0.19797,0.35552,0.21371,0.23529
0.17847,0.18044,0.1689,0.17211,0.30794,0.22984,0.39581,0.21994,0.22326
0.13245,0.17513,0.13349,0.1822,0.33924,0.19176,0.34709,0.21428,0.20899
0.10967,0.16468,0.10631,0.17444,0.33289,0.13964,0.1648,0.18364,0.15406
0.14625,0.19972,0.14959,0.20898,0.31789,0.21972,0.36474,0.2221,0.24314
0.14271,0.18331,0.12474,0.14561,0.31012,0.18778,0.35845,0.21281,0.21825
0.071072,0.13905,0.064142,0.14139,0.31538,0.10942,0.11202,0.13592,0.16128
0.18788,0.20144,0.18365,0.20062,0.32257,0.23334,0.32023,0.22033,0.24384
0.16441,0.19048,0.11982,0.18434,0.27213,0.20564,0.2664,0.24647,0.20878
0.17376,0.20142,0.18473,0.19953,0.33857,0.22686,0.37998,0.21955,0.26595
0.17634,0.19811,0.15656,0.21448,0.28149,0.20071,0.33526,0.23589,0.223
0.20334,0.24067,0.18657,0.24722,0.33842,0.21352,0.40305,0.25571,0.26928
0.10752,0.17644,0.096575,0.1995,0.30015,0.12252,0.20972,0.19525,0.20086
0.12727,0.174,0.1463,0.17054,0.30993,0.17912,0.2966,0.18678,0.20226
0.075861,0.19172,0.079516,0.15441,0.30674,0.14365,0.16765,0.28492,0.2842
0.10566,0.18423,0.093199,0.18805,0.32627,0.14522,0.25248,0.22255,0.25262
0.19398,0.2049,0.20573,0.2012,0.31384,0.20447,0.37671,0.24059,0.23954
0.18071,0.20328,0.14434,0.18661,0.32644,0.17336,0.24904,0.25649,0.25191
0.043749,0.16894,0.05486,0.1766,0.29924,0.097371,0.093662,0.22568,0.21961
0.15725,0.15809,0.1674,0.18711,0.33407,0.18751,0.32137,0.20875,0.21637
0.16931,0.22429,0.15588,0.23603,0.36669,0.20762,0.314,0.27553,0.26281
0.18281,0.22071,0.18727,0.21719,0.32444,0.24043,0.47883,0.25371,0.25149
0.075809,0.15819,0.086954,0.1695,0.33902,0.12553,0.20784,0.24696,0.2707
0.15143,0.20065,0.13311,0.20694,0.341,0.23253,0.36231,0.22894,0.21755
0.15932,0.19909,0.12589,0.21224,0.31755,0.20976,0.34284,0.23781,0.23561
0.10467,0.18064,0.10225,0.1919,0.28342,0.16314,0.19996,0.21498,0.21054
0.11167,0.20317,0.12361,0.1643,0.35248,0.16732,0.36043,0.1986,0.21501
0.16281,0.19365,0.13503,0.17157,0.33422,0.21535,0.31325,0.21727,0.23995
0.086993,0.15021,0.091903,0.16864,0.26965,0.14764,0.22278,0.19314,0.20458
0.088606,0.16885,0.11513,0.155,0.33986,0.15132,0.40573,0.18469,0.21892
0.11449,0.18915,0.11343,0.17259,0.33155,0.15518,0.21368,0.18842,0.18514
0.15611,0.18878,0.15576,0.17785,0.30318,0.2229,0.30572,0.20173,0.2188
0.15034,0.17946,0.13338,0.18484,0.31724,0.19411,0.23689,0.25358,0.26859
0.11977,0.14803,0.12227,0.15863,0.311,0.16125,0.22364,0.15933,0.16796
0.11838,0.17654,0.14736,0.17383,0.29737,0.16701,0.24023,0.17212,0.15798
0.097286,0.14533,0.10156,0.17658,0.30906,0.14777,0.19853,0.18427,0.21125
0.14698,0.18341,0.14741,0.18895,0.32168,0.17457,0.29192,0.21133,0.23956
0.12269,0.19295,0.12447,0.17156,0.33177,0.16057,0.2041,0.19628,0.23692
0.064101,0.17316,0.081933,0.16697,0.34722,0.10906,0.15245,0.23166,0.22332
0.093823,0.20401,0.10353,0.19669,0.3154,0.15096,0.18745,0.23078,0.23381
0.17957,0.21969,0.18009,0.20279,0.33629,0.24545,0.40033,0.27171,0.25788
0.11886,0.16915,0.12826,0.18587,0.32559,0.18613,0.28862,0.21693,0.19055
0.16534,0.18708,0.15761,0.19502,0.26644,0.22529,0.48824,0.21068,0.19192
0.060796,0.18715,0.062183,0.16196,0.29819,0.12915,0.12626,0.20994,0.22315
0.15936,0.20496,0.13801,0.18225,0.35697,0.19569,0.34563,0.32481,0.26538
0.17195,0.19176,0.1681,0.21441,0.33503,0.21363,0.38222,0.25739,0.2292
0.08343,0.16614,0.098637,0.14968,0.31206,0.17283,0.19492,0.17575,0.16217
0.15092,0.20645,0.14678,0.20392,0.30883,0.19433,0.33795,0.27661,0.24488
0.11127,0.18055,0.13562,0.16386,0.32889,0.14447,0.18421,0.18583,0.20253
0.063891,0.16207,0.068373,0.1788,0.31894,0.12805,0.11865,0.24686,0.22463
0.096777,0.18395,0.10605,0.17206,0.31622,0.15377,0.13848,0.25371,0.22692
0.10223,0.18758,0.087627,0.17976,0.30991,0.15592,0.29226,0.21954,0.2256
0.16791,0.20528,0.2068,0.21734,0.3005,0.22428,0.47205,0.23262,0.21182
0.13946,0.20951,0.14641,0.18674,0.33045,0.20413,0.42038,0.25365,0.21342
0.10679,0.18102,0.13328,0.18574,0.32197,0.18108,0.25793,0.25937,0.25613
0.14438,0.18134,0.14544,0.21052,0.36105,0.19812,0.3151,0.21218,0.23865
0.1565,0.20106,0.14503,0.21677,0.36208,0.20588,0.25168,0.2518,0.24252
0.17775,0.18403,0.17927,0.20426,0.2867,0.21477,0.41715,0.25091,0.23354
0.10456,0.16524,0.11836,0.18854,0.35929,0.14742,0.27771,0.23427,0.2195
0.11153,0.13611,0.10204,0.14766,0.30922,0.14203,0.071091,0.21266,0.19405
0.13673,0.18954,0.12428,0.17114,0.30906,0.16596,0.43747,0.23007,0.2245
0.061531,0.17302,0.062455,0.15941,0.32062,0.11315,0.10403,0.24348,0.26519
0.14443,0.18559,0.12621,0.17316,0.35068,0.19627,0.30628,0.21771,0.20247
0.14063,0.15698,0.15456,0.16066,0.29184,0.20994,0.32413,0.17804,0.17199
0.060339,0.16574,0.072714,0.16849,0.31302,0.12048,0.10633,0.195,0.20536
0.11712,0.15638,0.10308,0.14964,0.32964,0.15902,0.23582,0.1875,0.18618
0.14212,0.18537,0.15262,0.1853,0.35017,0.21771,0.2917,0.21677,0.19845
0.090111,0.16731,0.089726,0.16662,0.31084,0.13794,0.16948,0.22286,0.2309
0.11817,0.16681,0.096647,0.18832,0.31708,0.16113,0.24288,0.19718,0.18781
0.17089,0.21116,0.1781,0.20934,0.30827,0.21538,0.37729,0.21349,0.21338
0.065547,0.172,0.065589,0.15296,0.30095,0.12358,0.068613,0.26724,0.25334
0.16663,0.26018,0.17448,0.25534,0.34867,0.25282,0.3146,0.27982,0.24719
0.15221,0.18036,0.17543,0.20347,0.32344,0.21155,0.4391,0.2049,0.20325
0.13411,0.17615,0.12827,0.19816,0.32631,0.17858,0.36614,0.25589,0.25045
0.10418,0.19961,0.093885,0.19939,0.31493,0.15274,0.17877,0.25526,0.29582
0.177,0.22408,0.2226,0.18387,0.30177,0.23166,0.39938,0.23129,0.26451
0.11882,0.17866,0.12835,0.17842,0.319,0.17851,0.28344,0.23381,0.23194
0.050085,0.15281,0.047037,0.16175,0.33436,0.12324,0.074968,0.17399,0.19237
0.088335,0.16958,0.12805,0.1849,0.32734,0.18398,0.24791,0.24621,0.22807
0.13879,0.22223,0.14448,0.22859,0.32628,0.22267,0.34847,0.25596,0.25922
0.21888,0.23744,0.19624,0.22021,0.28395,0.22601,0.44467,0.25197,0.23326
0.16192,0.19813,0.20509,0.17077,0.32207,0.20776,0.5075,0.26211,0.23734
0.18575,0.16626,0.13255,0.17174,0.32973,0.23127,0.36144,0.23913,0.21757
0.16264,0.19269,0.14372,0.23673,0.32087,0.18843,0.51583,0.2064,0.23697
0.15316,0.17747,0.15356,0.18239,0.30242,0.17475,0.36127,0.25296,0.26366
0.10068,0.17694,0.095864,0.17471,0.33056,0.16819,0.18363,0.2004,0.19989
0.12476,0.17978,0.12101,0.19603,0.3454,0.16465,0.26177,0.24337,0.23532
0.073677,0.18754,0.086427,0.16456,0.32461,0.12496,0.12929,0.21023,0.20957
0.14312,0.17213,0.11975,0.18901,0.3008,0.17363,0.30799,0.18858,0.18983
0.072034,0.18102,0.083168,0.17073,0.29729,0.17338,0.23141,0.26278,0.28414
0.17707,0.2526,0.16212,0.25179,0.32517,0.21761,0.45721,0.24305,0.27402
0.11564,0.21343,0.11595,0.18162,0.31685,0.15419,0.27667,0.23896,0.22949
0.11624,0.17914,0.11913,0.19046,0.33804,0.18317,0.2113,0.20522,0.20988
0.16994,0.18874,0.17231,0.19958,0.31714,0.22613,0.35617,0.22698,0.22225
0.16614,0.17457,0.17241,0.17404,0.30659,0.20512,0.27226,0.18876,0.19598
0.14424,0.2188,0.16302,0.21724,0.289,0.21942,0.30287,0.2267,0.25706
0.11811,0.18246,0.12006,0.1626,0.34357,0.14384,0.20627,0.20481,0.19222
0.045387,0.12814,0.037632,0.12631,0.34331,0.09372,0.026395,0.18331,0.18737
0.07504,0.19152,0.061218,0.18197,0.30973,0.13198,0.13032,0.23265,0.26468
0.1812,0.19262,0.18429,0.20828,0.33244,0.1897,0.31507,0.24743,0.24456
0.12093,0.16575,0.11196,0.17359,0.32569,0.17756,0.25224,0.23293,0.23795
0.091613,0.15324,0.089331,0.17136,0.28088,0.13927,0.18758,0.16806,0.19176
0.16667,0.1781,0.16061,0.1696,0.32055,0.19704,0.33259,0.22311,0.20259
0.086866,0.19303,0.093634,0.19889,0.31297,0.16247,0.14375,0.25956,0.27991
0.14316,0.15269,0.14508,0.19262,0.33469,0.19268,0.32631,0.22082,0.21297
0.19433,0.21485,0.19167,0.21084,0.30091,0.26737,0.43961,0.281,0.25837
0.091576,0.16069,0.086063,0.16085,0.3173,0.12937,0.20587,0.20114,0.20733
0.046054,0.19422,0.059656,0.19308,0.2782,0.099117,0.08732,0.25104,0.23206
0.088226,0.18505,0.082931,0.1615,0.30896,0.15338,0.25701,0.21225,0.24583
0.11472,0.17224,0.11862,0.15853,0.33071,0.16093,0.23351,0.20718,0.17698
0.056795,0.18244,0.065642,0.18596,0.31818,0.12476,0.092775,0.20354,0.2063
0.092781,0.1489,0.096633,0.15519,0.31567,0.15352,0.17993,0.23984,0.23133
0.087926,0.16676,0.096762,0.16199,0.29675,0.14228,0.20509,0.1909,0.19234
0.14923,0.21409,0.13178,0.201,0.28238,0.19094,0.2672,0.26198,0.27522
0.16042,0.20272,0.16604,0.20346,0.30836,0.19443,0.39773,0.23596,0.25205
0.18129,0.20203,0.20958,0.21126,0.31084,0.22812,0.41471,0.29771,0.24909
0.083139,0.1621,0.081401,0.14911,0.33183,0.12554,0.13627,0.27199,0.27996
0.18253,0.24389,0.2012,0.23746,0.32445,0.22246,0.41368,0.28665,0.28649
0.1308,0.21762,0.12872,0.2044,0.33622,0.19622,0.31105,0.26892,0.26417
0.2235,0.2082,0.19904,0.24715,0.33771,0.26408,0.44977,0.22967,0.23958
0.067649,0.17741,0.054445,0.18422,0.32326,0.12534,0.087307,0.24413,0.2262
0.18539,0.18905,0.16543,0.19855,0.32081,0.21207,0.341,0.22125,0.19796
0.14863,0.17426,0.15897,0.17001,0.33214,0.17354,0.37599,0.23295,0.22282
0.18109,0.15846,0.17046,0.1716,0.29078,0.2099,0.38285,0.19473,0.22847
0.16011,0.23075,0.17356,0.1885,0.30721,0.22627,0.28575,0.26349,0.25093
0.15675,0.18978,0.15185,0.19798,0.28951,0.24082,0.30019,0.20208,0.19508
0.11486,0.16159,0.11103,0.14735,0.29368,0.14851,0.18332,0.18106,0.17696
0.1002,0.16648,0.11279,0.15877,0.32563,0.13665,0.17789,0.21364,0.22249
0.20803,0.22455,0.22387,0.2458,0.30077,0.28079,0.46149,0.26124,0.26403
0.14779,0.1906,0.14575,0.17538,0.28503,0.17842,0.26716,0.24134,0.22571
0.16297,0.22034,0.19003,0.20911,0.31029,0.22346,0.32938,0.30435,0.2616
0.13203,0.16834,0.14108,0.1982,0.28276,0.16214,0.25412,0.18416,0.19935
0.10048,0.14822,0.086351,0.17403,0.30842,0.13848,0.13458,0.19985,0.20055
0.091189,0.16508,0.094374,0.15991,0.33537,0.14021,0.033521,0.30561,0.31275
0.10271,0.17585,0.092746,0.17262,0.28915,0.17168,0.36342,0.19014,0.17548
0.035333,0.14585,0.037034,0.14199,0.3106,0.095487,0.027348,0.16441,0.16847
0.17667,0.19521,0.13908,0.22328,0.30322,0.20149,0.38751,0.24884,0.23917
0.19867,0.21681,0.15461,0.18687,0.28035,0.21632,0.31437,0.25848,0.22815
0.074685,0.17394,0.07361,0.18122,0.30169,0.11567,0.15111,0.19267,0.17738
0.13645,0.20249,0.12843,0.20178,0.34396,0.17874,0.24517,0.23791,0.21867
0.05921,0.15884,0.083476,0.16585,0.31817,0.12703,0.12027,0.21705,0.22274
0.10629,0.16978,0.11666,0.16795,0.29812,0.17948,0.25095,0.23194,0.23778
0.12966,0.18234,0.13377,0.20846,0.31648,0.18097,0.27021,0.26507,0.23357
0.13591,0.17385,0.15287,0.13984,0.35034,0.1917,0.44737,0.20561,0.21956
0.10334,0.17007,0.10448,0.15308,0.26921,0.12502,0.20131,0.21585,0.18748
0.16374,0.20598,0.1873,0.21325,0.31509,0.19549,0.30378,0.24114,0.25146
0.1143,0.17774,0.10991,0.16116,0.30287,0.14896,0.3625,0.19297,0.18304
0.17295,0.20598,0.16235,0.21885,0.30343,0.22517,0.32784,0.28546,0.31349
0.096837,0.17682,0.10823,0.16919,0.33124,0.16928,0.17742,0.19383,0.21953
0.12703,0.19894,0.13421,0.19088,0.32595,0.16685,0.23011,0.21953,0.21969
0.1267,0.2114,0.13072,0.21415,0.33251,0.16519,0.23368,0.27907,0.29254
0.091533,0.17548,0.10367,0.15751,0.3182,0.16209,0.19829,0.19222,0.17613
0.11136,0.17979,0.11298,0.16718,0.33996,0.17402,0.24346,0.24949,0.25046
0.16905,0.18481,0.17885,0.17809,0.27587,0.19453,0.26877,0.19319,0.19039
0.15947,0.18495,0.17177,0.19052,0.31177,0.22924,0.3556,0.21534,0.20144
0.11464,0.16894,0.13378,0.15718,0.32996,0.15343,0.28189,0.2291,0.23396
0.10619,0.14974,0.099631,0.14585,0.31885,0.16149,0.15064,0.20391,0.20052
0.11195,0.17735,0.11707,0.17718,0.32359,0.16746,0.18307,0.20989,0.25731
0.20334,0.22847,0.19492,0.21166,0.30985,0.22495,0.43275,0.24931,0.24892
0.18003,0.18536,0.15725,0.21064,0.34841,0.20413,0.28751,0.22543,0.23288
0.11543,0.20621,0.10262,0.21185,0.34125,0.16188,0.22428,0.27062,0.26405
0.12435,0.23315,0.14607,0.21128,0.32287,0.16558,0.34597,0.28328,0.28732
0.16099,0.21984,0.16766,0.18926,0.29933,0.22355,0.49162,0.22509,0.21436
0.075246,0.16677,0.080745,0.16304,0.30616,0.11278,0.1227,0.169,0.19573
0.20936,0.24477,0.23648,0.21754,0.31545,0.23771,0.45584,0.27666,0.25445
0.11335,0.1798,0.11764,0.16732,0.32368,0.16649,0.26886,0.22607,0.22035
0.089836,0.20246,0.087161,0.20792,0.30617,0.147,0.25248,0.25426,0.24934
0.19399,0.20399,0.17276,0.19665,0.31598,0.20191,0.39461,0.26278,0.28562
0.12606,0.17696,0.132,0.18153,0.30044,0.18591,0.2728,0.19299,0.17845
0.078836,0.15482,0.075369,0.17225,0.34349,0.15461,0.13332,0.17835,0.18637
0.13899,0.18326,0.1941,0.19368,0.32947,0.19115,0.49694,0.28228,0.27255
0.18379,0.18819,0.19624,0.18205,0.3236,0.21598,0.28149,0.25021,0.25283
0.054521,0.15779,0.06547,0.15723,0.29387,0.11391,0.099029,0.18511,0.18945
0.17171,0.20288,0.18348,0.21437,0.30821,0.23885,0.41275,0.21497,0.21954
0.095484,0.18119,0.11546,0.18658,0.31607,0.15658,0.22704,0.2146,0.21355
0.08117,0.2441,0.068253,0.22062,0.32872,0.10502,0.1541,0.3029,0.32112
0.066733,0.18573,0.059014,0.18545,0.29174,0.12627,0.15042,0.20337,0.24673
0.12653,0.18899,0.10737,0.17242,0.32668,0.17262,0.30834,0.21349,0.23029
0.056508,0.15976,0.053607,0.17238,0.29154,0.12374,0.10447,0.20658,0.17362
0.17807,0.21457,0.16134,0.18395,0.30956,0.21201,0.42174,0.27608,0.25549
0.14669,0.19977,0.17176,0.20125,0.30578,0.22557,0.32383,0.23099,0.23533
0.078669,0.20214,0.088136,0.20973,0.28537,0.13641,0.13866,0.22581,0.23581
0.099716,0.17924,0.10952,0.18141,0.29181,0.15077,0.15524,0.26356,0.23282
0.081248,0.15903,0.081613,0.15557,0.30522,0.15228,0.09633,0.18475,0.18574
0.16064,0.19871,0.15435,0.18708,0.32918,0.20264,0.26246,0.1973,0.19091
0.13603,0.19588,0.12806,0.1955,0.32682,0.17186,0.33509,0.18664,0.23409
0.056117,0.16821,0.05913,0.15905,0.28837,0.12249,0.091812,0.2014,0.17986
0.11864,0.18504,0.1324,0.15865,0.26791,0.18552,0.24833,0.22668,0.24478
0.15864,0.22043,0.1827,0.21265,0.33086,0.23816,0.38151,0.29905,0.25495
0.17402,0.18901,0.16849,0.20117,0.30263,0.20614,0.36413,0.28567,0.26652
0.076443,0.17442,0.072109,0.15995,0.30844,0.15816,0.1521,0.19653,0.20908
0.052831,0.15969,0.056507,0.18194,0.3109,0.10887,0.089346,0.23067,0.19641
0.10574,0.19313,0.10942,0.20397,0.316,0.18384,0.19856,0.22923,0.2079
0.15691,0.19249,0.18719,0.19381,0.33818,0.22048,0.36084,0.23115,0.22776
0.14875,0.19904,0.15984,0.19913,0.31897,0.18345,0.40327,0.19566,0.21098
0.052459,0.1945,0.055166,0.18065,0.32916,0.12272,0.085682,0.25822,0.25739
0.20488,0.21749,0.17398,0.21261,0.32961,0.22094,0.45499,0.23057,0.22614
0.082817,0.14426,0.089853,0.1454,0.27732,0.1428,0.14356,0.17112,0.19914
0.077742,0.19672,0.10783,0.15229,0.30728,0.13541,0.10812,0.20092,0.22287
0.078398,0.159,0.07754,0.17264,0.31677,0.12182,0.13808,0.21711,0.2379
0.16331,0.1874,0.18051,0.1897,0.30076,0.22164,0.43339,0.25382,0.24967
0.13655,0.22112,0.13652,0.2238,0.34676,0.16248,0.22908,0.25424,0.2291
0.1271,0.1782,0.12756,0.17393,0.29405,0.18836,0.32102,0.23331,0.23122
0.12908,0.15375,0.10941,0.16874,0.30367,0.16326,0.17304,0.19415,0.20852
0.12072,0.17108,0.12581,0.17088,0.30366,0.14937,0.21948,0.21384,0.22681
0.1081,0.17406,0.093981,0.16024,0.31903,0.14693,0.17802,0.16452,0.15675
0.15695,0.19688,0.15478,0.18108,0.30099,0.18292,0.34604,0.24206,0.24461
0.13994,0.17435,0.13109,0.17536,0.31613,0.15289,0.24782,0.21314,0.23428
0.15251,0.20427,0.14208,0.2076,0.2945,0.19169,0.30877,0.26812,0.22715
0.18305,0.20885,0.18839,0.24169,0.32295,0.20402,0.57014,0.24429,0.26211
0.16237,0.20469,0.14437,0.19672,0.33218,0.2256,0.47432,0.20686,0.2305
0.080873,0.14376,0.079918,0.13324,0.31961,0.11151,0.096237,0.15361,0.1928
0.2024,0.21496,0.20281,0.24472,0.28306,0.2457,0.37919,0.2743,0.25526
0.18309,0.17863,0.17192,0.18783,0.31876,0.20252,0.33726,0.24472,0.22957
0.20997,0.22168,0.18958,0.24206,0.30937,0.22925,0.62202,0.24071,0.2424
0.10044,0.15394,0.077321,0.16056,0.28603,0.14104,0.18506,0.20834,0.1991
0.094022,0.1781,0.067331,0.18327,0.3236,0.1381,0.14613,0.21094,0.2067
0.12499,0.16533,0.14785,0.18541,0.32393,0.2129,0.44903,0.19442,0.19587
0.19244,0.23411,0.18993,0.22106,0.30896,0.25864,0.38669,0.235,0.24271
0.13655,0.21074,0.15412,0.19534,0.31021,0.19189,0.3068,0.21904,0.23887
0.15746,0.19005,0.15512,0.20242,0.28997,0.18525,0.38183,0.23415,0.21173
0.17184,0.21796,0.1722,0.21501,0.30558,0.205,0.31811,0.2437,0.21614
0.14193,0.22781,0.14042,0.21206,0.26949,0.18543,0.33128,0.22286,0.22583
0.15776,0.21689,0.14079,0.19763,0.30697,0.22617,0.35526,0.26151,0.24031
0.13864,0.16407,0.12246,0.16669,0.33255,0.16883,0.34637,0.19629,0.18908
0.072054,0.17209,0.085466,0.14657,0.35034,0.14493,0.14549,0.21333,0.22846
0.18252,0.20807,0.18977,0.20282,0.32382,0.21552,0.51134,0.23425,0.22248
0.13109,0.21621,0.10412,0.18499,0.30655,0.17201,0.20458,0.22392,0.20242
0.15149,0.2548,0.15116,0.22919,0.29516,0.21605,0.42043,0.2771,0.25499
0.1262,0.14479,0.1093,0.18726,0.36227,0.17999,0.33465,0.16625,0.18451
0.16503,0.17732,0.15156,0.20056,0.34722,0.17084,0.25142,0.22387,0.22559
0.11033,0.18822,0.12595,0.16656,0.3086,0.15486,0.22507,0.19239,0.22601
0.12522,0.16057,0.11596,0.18662,0.3046,0.15643,0.25278,0.19486,0.18733
0.11647,0.18286,0.10026,0.19461,0.34809,0.16629,0.2142,0.21133,0.22827
0.15422,0.19985,0.16171,0.19554,0.31636,0.18671,0.34162,0.22995,0.24425
0.082776,0.15734,0.09961,0.19827,0.33306,0.13145,0.15744,0.18787,0.17137
0.11078,0.198,0.10118,0.21471,0.31645,0.14779,0.20318,0.25244,0.28857
0.066646,0.14782,0.063824,0.17742,0.30548,0.12749,0.13093,0.214,0.23498
0.17532,0.19318,0.19927,0.19661,0.3393,0.21654,0.4178,0.24995,0.22897
0.15703,0.18711,0.18731,0.19004,0.30967,0.23995,0.35687,0.22271,0.23895
0.17658,0.17217,0.18989,0.19942,0.32832,0.23142,0.3381,0.2129,0.21755
0.12466,0.18516,0.12459,0.1971,0.30403,0.14865,0.21781,0.23023,0.24916
0.17582,0.18835,0.18137,0.17693,0.30965,0.19144,0.29643,0.20616,0.21027
0.1822,0.20563,0.17062,0.22489,0.34323,0.23799,0.4102,0.22136,0.22028
0.091635,0.20147,0.092376,0.16644,0.33596,0.12907,0.17329,0.22775,0.21285
0.14668,0.20258,0.17357,0.18359,0.34946,0.20277,0.39296,0.22225,0.19663
0.073182,0.1648,0.069237,0.16517,0.29217,0.12425,0.18574,0.29741,0.28981
0.10298,0.16896,0.095908,0.16073,0.3368,0.15412,0.073345,0.27875,0.26728
0.081392,0.17634,0.092461,0.19942,0.31176,0.15827,0.13686,0.23028,0.24968
0.12464,0.20126,0.11654,0.19082,0.34008,0.17211,0.25763,0.24804,0.26064
0.088552,0.18282,0.098966,0.17357,0.33534,0.13909,0.15449,0.22596,0.23645
0.11735,0.20013,0.14322,0.18298,0.32389,0.17609,0.22156,0.22293,0.27741
0.11072,0.19942,0.10167,0.19784,0.32769,0.1452,0.18487,0.26749,0.25063
0.18625,0.2274,0.1693,0.21762,0.31741,0.2218,0.47569,0.24378,0.22987
0.084501,0.18191,0.081903,0.17169,0.32565,0.16787,0.14818,0.22247,0.2135
0.16887,0.20391,0.15371,0.18142,0.3452,0.20437,0.38017,0.2241,0.21029
0.13696,0.18924,0.11715,0.17378,0.30628,0.18024,0.28241,0.2005,0.18717
0.08599,0.18287,0.077111,0.16316,0.28475,0.13734,0.14538,0.2301,0.2451
0.053782,0.18565,0.060779,0.16592,0.29835,0.11527,0.11553,0.20567,0.224
0.1025,0.19032,0.092838,0.14612,0.3177,0.15884,0.023402,0.31053,0.3087
0.051908,0.15462,0.040376,0.18931,0.291,0.10501,0.069621,0.2092,0.22436
0.069398,0.15619,0.069389,0.15401,0.29365,0.13328,0.1393,0.19546,0.19858
0.068433,0.17008,0.10598,0.19859,0.32561,0.14776,0.20448,0.19529,0.20965
0.1276,0.16466,0.1111,0.16905,0.32771,0.16176,0.24628,0.18104,0.18842
0.083278,0.13738,0.084712,0.14122,0.32191,0.12931,0.1268,0.15896,0.16164
0.1628,0.18513,0.1602,0.18796,0.31717,0.2168,0.42188,0.24495,0.23957
0.19845,0.24131,0.20239,0.19508,0.33887,0.24901,0.75902,0.26876,0.32004
0.12876,0.17566,0.15288,0.18327,0.31517,0.19832,0.21992,0.17931,0.21534
0.066069,0.14888,0.061453,0.14359,0.29924,0.10569,0.092488,0.14881,0.16156
0.15413,0.18589,0.17617,0.21883,0.32111,0.20018,0.34145,0.23995,0.24578
0.10879,0.19587,0.10772,0.20575,0.33085,0.15898,0.27176,0.26919,0.24977
0.1349,0.21308,0.12008,0.19458,0.31533,0.16358,0.32392,0.2568,0.22149
0.071389,0.19253,0.075278,0.18675,0.30601,0.098768,0.12312,0.23421,0.22873
0.20406,0.23988,0.17479,0.23518,0.31513,0.22073,0.38604,0.24743,0.24084
0.148,0.19486,0.16637,0.18055,0.29126,0.19861,0.30199,0.23715,0.24142
0.08266,0.17495,0.086462,0.15394,0.31165,0.13792,0.13952,0.17933,0.17452
0.17961,0.22122,0.18726,0.19783,0.29173,0.24237,0.49008,0.27124,0.27403
0.12232,0.22222,0.11356,0.19481,0.29942,0.16498,0.26636,0.2663,0.25456
0.15103,0.20785,0.15188,0.19748,0.33416,0.19006,0.33034,0.24169,0.23269
0.098438,0.1846,0.10392,0.17809,0.34503,0.14086,0.15547,0.18646,0.20251
0.079953,0.17269,0.068409,0.18046,0.33886,0.14014,0.1795,0.22558,0.20503
0.073346,0.13435,0.082705,0.13762,0.31965,0.14034,0.10823,0.18141,0.20752
0.12302,0.18384,0.11773,0.19107,0.32595,0.17199,0.23905,0.22468,0.22424
0.12181,0.17608,0.12812,0.12811,0.35287,0.20763,0.24609,0.21129,0.21134
0.055917,0.17342,0.060794,0.16406,0.30074,0.11783,0.10091,0.23396,0.22121
0.053377,0.15893,0.057128,0.15429,0.34245,0.08892,0.057807,0.19613,0.20071
0.11697,0.20323,0.10178,0.20859,0.34274,0.16109,0.22478,0.20916,0.22923
0.13334,0.14432,0.1252,0.17407,0.31741,0.18993,0.271,0.19172,0.20883
0.15435,0.20454,0.15712,0.18553,0.32555,0.1851,0.23161,0.25293,0.23395
0.087173,0.17647,0.090038,0.18205,0.32425,0.15444,0.13803,0.28372,0.24428
0.15326,0.18964,0.13752,0.21396,0.30237,0.19214,0.2963,0.25962,0.23703
0.15083,0.18028,0.15398,0.17501,0.32237,0.21477,0.3592,0.2856,0.29589
0.11599,0.16985,0.1199,0.16536,0.34942,0.17356,0.267,0.20397,0.19619
0.17167,0.22393,0.14551,0.19068,0.33205,0.20258,0.32389,0.22815,0.22705
0.14626,0.1771,0.13278,0.18873,0.34521,0.15066,0.26246,0.22895,0.24242
0.12258,0.16371,0.13299,0.15052,0.29465,0.16462,0.1808,0.18376,0.19323
0.21708,0.20456,0.20909,0.21163,0.28515,0.24523,0.36252,0.25238,0.26047
0.11309,0.18105,0.13791,0.16199,0.33077,0.1592,0.27472,0.1838,0.19016
0.17983,0.16953,0.14741,0.16999,0.30795,0.21866,0.29663,0.21441,0.2577
0.17789,0.18792,0.17486,0.21665,0.37921,0.21237,0.37899,0.23659,0.20353
0.17853,0.20366,0.15658,0.22456,0.30737,0.20069,0.36213,0.22904,0.24196
0.16164,0.18117,0.15114,0.18227,0.31882,0.20367,0.41689,0.24525,0.23616
0.15041,0.20173,0.16238,0.18344,0.34415,0.20317,0.31159,0.20772,0.23111
0.18512,0.18283,0.16601,0.21359,0.29998,0.21679,0.35606,0.23469,0.22661
0.17262,0.21228,0.15219,0.22304,0.31932,0.20941,0.31615,0.24798,0.2346
0.20474,0.23435,0.21006,0.24755,0.30897,0.26949,0.59344,0.27317,0.26934
0.20254,0.19989,0.1761,0.16954,0.30327,0.24367,0.42154,0.24023,0.22922
0.14836,0.16964,0.16014,0.18435,0.3175,0.1703,0.2503,0.19441,0.20775
0.17003,0.17372,0.15441,0.17986,0.30141,0.20337,0.38395,0.2034,0.2454
0.15567,0.22501,0.17589,0.21805,0.34611,0.19224,0.38739,0.23679,0.25594
0.14631,0.18969,0.14277,0.19141,0.30877,0.1931,0.30679,0.2362,0.20696
0.16503,0.21283,0.16267,0.18135,0.35125,0.20992,0.36657,0.21866,0.23294
0.17327,0.21475,0.16081,0.19992,0.32413,0.22439,0.3476,0.25528,0.24603
0.15047,0.20601,0.16455,0.20656,0.33101,0.22192,0.44732,0.27916,0.25229
0.095231,0.17103,0.1092,0.15015,0.32653,0.16636,0.17768,0.1786,0.17926
0.090936,0.16572,0.074763,0.16924,0.29834,0.13438,0.11391,0.22703,0.24369
0.13397,0.17339,0.11649,0.1887,0.28368,0.16361,0.21136,0.2139,0.20856
0.13413,0.20597,0.13336,0.19835,0.31813,0.18682,0.30434,0.22776,0.24557
0.15233,0.19866,0.12476,0.173,0.33211,0.17094,0.24217,0.21899,0.20892
0.16439,0.16713,0.15922,0.19452,0.309,0.20655,0.33733,0.22122,0.23268
0.1118,0.17825,0.092289,0.17546,0.32888,0.13517,0.20147,0.1952,0.20372
0.12659,0.16596,0.11551,0.1854,0.29376,0.17235,0.36531,0.21236,0.21489
0.10585,0.12903,0.094832,0.1604,0.30263,0.12855,0.13724,0.16179,0.18265
0.11991,0.2093,0.14631,0.22023,0.29815,0.18998,0.26462,0.22683,0.24231
0.16638,0.2032,0.17005,0.18793,0.27357,0.20321,0.38173,0.22128,0.22972
0.15775,0.18877,0.16793,0.17035,0.3107,0.21113,0.46211,0.20057,0.23169
0.044808,0.13138,0.034771,0.12377,0.31248,0.10224,0.064501,0.14765,0.16816
0.16379,0.16149,0.15038,0.15494,0.3153,0.17285,0.28706,0.21473,0.22418
0.12994,0.16645,0.115,0.1568,0.33105,0.17154,0.27683,0.23441,0.24828
0.15544,0.19606,0.13417,0.17906,0.32272,0.17795,0.23454,0.24825,0.27756
0.088872,0.1614,0.07473,0.15887,0.29463,0.13855,0.14102,0.19723,0.18993
0.079459,0.16713,0.086278,0.17262,0.3228,0.15033,0.18167,0.2351,0.19302
0.20435,0.20751,0.15857,0.1978,0.32263,0.24528,0.35878,0.28209,0.29539
0.16909,0.21806,0.20792,0.23422,0.31036,0.23167,0.42009,0.2801,0.28558
0.20951,0.2376,0.17461,0.22914,0.31746,0.23443,0.58815,0.26566,0.24364
0.18036,0.19158,0.18666,0.19776,0.32642,0.20362,0.44602,0.2517,0.24415
0.12268,0.20289,0.1068,0.1793,0.31001,0.16685,0.19497,0.22329,0.20814
0.17719,0.27054,0.18419,0.24479,0.29586,0.19808,0.41087,0.31256,0.29507
0.1827,0.20557,0.16947,0.21301,0.2883,0.1927,0.33976,0.21227,0.22713
0.17455,0.21045,0.1997,0.16146,0.31361,0.22249,0.40727,0.21652,0.23475
0.11512,0.19584,0.10677,0.18635,0.31094,0.18498,0.22488,0.26988,0.25859
0.18393,0.22407,0.2441,0.22208,0.31682,0.25978,0.33358,0.28847,0.28236
0.16689,0.20325,0.15512,0.21634,0.3137,0.19461,0.39358,0.2567,0.26244
0.17322,0.20733,0.1754,0.19371,0.28398,0.20789,0.42044,0.19758,0.22728
0.045755,0.13567,0.051352,0.12751,0.29327,0.073648,0.053422,0.23908,0.20391
0.16989,0.20761,0.16954,0.21476,0.30623,0.22899,0.37784,0.25203,0.27083
0.13504,0.1887,0.13449,0.17108,0.31845,0.16752,0.22729,0.16273,0.21234
0.14315,0.2043,0.17096,0.22114,0.35585,0.21148,0.36337,0.26661,0.26314
0.12182,0.18574,0.12084,0.17005,0.31738,0.1853,0.30423,0.26595,0.24625
0.098159,0.21355,0.10655,0.23296,0.29299,0.17599,0.31786,0.2511,0.25149
0.079566,0.17268,0.084668,0.17839,0.28972,0.1344,0.11664,0.1959,0.21026
0.1323,0.17958,0.15242,0.19107,0.28215,0.188,0.36347,0.22799,0.218
0.082725,0.18847,0.087569,0.17917,0.35021,0.11972,0.22243,0.17566,0.20711
0.15728,0.21959,0.15801,0.21704,0.29923,0.19188,0.44446,0.24287,0.23816
0.1767,0.23755,0.19708,0.2033,0.33811,0.22392,0.39499,0.26711,0.26045
0.1748,0.22362,0.17913,0.24502,0.32569,0.2152,0.36,0.26814,0.27418
0.098156,0.20227,0.10011,0.17174,0.31672,0.15843,0.20532,0.29305,0.3015
0.14459,0.20661,0.13317,0.19851,0.32318,0.18432,0.29858,0.23984,0.25053
0.17063,0.19818,0.17428,0.18477,0.29802,0.20668,0.36955,0.23962,0.20582
0.17561,0.1936,0.16382,0.19274,0.2843,0.21236,0.27944,0.26463,0.25414
0.11244,0.19213,0.11043,0.17569,0.33772,0.16541,0.20608,0.19879,0.19647
0.14187,0.2212,0.16101,0.19963,0.30207,0.18736,0.28708,0.22375,0.25334
0.050147,0.18237,0.048448,0.14702,0.3689,0.10832,0.09535,0.21399,0.20243
0.14547,0.18707,0.12381,0.18209,0.30774,0.18274,0.29454,0.20249,0.20869
0.20391,0.20352,0.18855,0.23929,0.29353,0.20078,0.38491,0.25601,0.24699
0.088892,0.19493,0.087428,0.17196,0.32934,0.14852,0.18412,0.23705,0.26891
0.15138,0.19937,0.12283,0.21142,0.32061,0.16505,0.22439,0.25339,0.24275
0.18051,0.19162,0.16032,0.19286,0.33566,0.22803,0.27932,0.20664,0.22001
0.15433,0.21482,0.14548,0.21464,0.31219,0.23072,0.22286,0.2145,0.22643
0.092022,0.1649,0.091882,0.18084,0.32866,0.12735,0.20555,0.21691,0.23927
0.16219,0.18307,0.14564,0.21867,0.34119,0.18481,0.25219,0.23792,0.21235
0.16993,0.21132,0.16981,0.20391,0.30534,0.20075,0.38372,0.2516,0.22898
0.17237,0.18987,0.14582,0.17936,0.31683,0.20344,0.30689,0.22229,0.21893
0.085605,0.1777,0.080781,0.16816,0.32046,0.13327,0.12221,0.21612,0.22278
0.15065,0.2118,0.15196,0.18648,0.30674,0.19605,0.34216,0.21501,0.24516
0.08694,0.21398,0.095606,0.19755,0.30475,0.14374,0.16803,0.27687,0.25014
0.15941,0.17886,0.15437,0.18814,0.3178,0.18684,0.45802,0.18957,0.20336
0.10142,0.16741,0.11335,0.20417,0.30792,0.16851,0.21688,0.18888,0.20224
0.11944,0.16912,0.15969,0.16859,0.32798,0.1813,0.27063,0.1818,0.17342
0.17136,0.22782,0.17349,0.22441,0.28154,0.21516,0.25735,0.26417,0.26279
0.16337,0.21156,0.15353,0.20818,0.31925,0.20086,0.3225,0.25611,0.21838
0.16196,0.21245,0.16022,0.21795,0.30538,0.22349,0.34395,0.27449,0.28025
0.080575,0.1884,0.084351,0.14953,0.31975,0.14521,0.15484,0.24967,0.25149
0.12054,0.18333,0.11108,0.17662,0.32434,0.16107,0.20628,0.21441,0.21306
0.15922,0.24406,0.18432,0.23198,0.30834,0.21541,0.40915,0.23999,0.2606
0.10209,0.17226,0.11123,0.18967,0.2865,0.1583,0.21997,0.27402,0.25154
0.13977,0.16761,0.1521,0.16133,0.32453,0.16727,0.27754,0.19572,0.21954
0.11525,0.1809,0.10298,0.17491,0.3019,0.18022,0.18872,0.20886,0.21268
0.10606,0.19105,0.12164,0.18954,0.29711,0.15604,0.19904,0.20024,0.1951
0.11832,0.1375,0.098209,0.17916,0.28994,0.15937,0.25654,0.1994,0.17989
0.11768,0.19236,0.12737,0.19437,0.30338,0.20133,0.22876,0.25523,0.24909
0.054112,0.14295,0.068304,0.15809,0.31405,0.10022,0.099309,0.16682,0.16365
0.13934,0.20998,0.15479,0.20151,0.31523,0.17279,0.2815,0.27007,0.29426
0.20431,0.23711,0.19637,0.24403,0.29195,0.24074,0.65894,0.28869,0.28608
0.16157,0.18707,0.14639,0.21429,0.31846,0.19949,0.276,0.24351,0.26775
0.084219,0.1565,0.077492,0.13263,0.33234,0.14422,0.11172,0.20208,0.22593
0.090969,0.18303,0.096024,0.17031,0.31062,0.13479,0.18378,0.25004,0.22743
0.16177,0.1901,0.17022,0.20897,0.34628,0.23322,0.41239,0.23166,0.22461
0.14864,0.20835,0.1431,0.21519,0.32418,0.20242,0.32591,0.24635,0.26507
0.14008,0.19458,0.13083,0.18474,0.28703,0.21093,0.55181,0.25529,0.2542
0.14609,0.18423,0.15324,0.17586,0.31527,0.16826,0.25983,0.18651,0.20102
0.11157,0.19982,0.11752,0.18887,0.31205,0.14367,0.18408,0.33594,0.31955
0.1533,0.21999,0.14756,0.22473,0.27117,0.22072,0.48442,0.22906,0.21884
0.15071,0.19984,0.14749,0.20775,0.30912,0.19649,0.28452,0.29907,0.30118
0.16751,0.24129,0.17693,0.22225,0.31282,0.24427,0.60489,0.26175,0.23286
0.089204,0.14023,0.096854,0.15845,0.30544,0.1435,0.20838,0.17822,0.16102
0.16543,0.18967,0.14716,0.18672,0.34634,0.20724,0.24454,0.20183,0.19974
0.15234,0.17201,0.14968,0.19387,0.29846,0.21365,0.41808,0.25375,0.23781
0.11058,0.15672,0.11063,0.17027,0.32378,0.17802,0.24341,0.18865,0.19126
0.09658,0.17604,0.094662,0.16576,0.31479,0.12324,0.12323,0.19535,0.21932
0.1194,0.18699,0.12183,0.18073,0.33196,0.18624,0.27335,0.21471,0.18944
0.059923,0.16086,0.06002,0.14713,0.30985,0.15282,0.12419,0.19641,0.22471
0.082029,0.16862,0.081642,0.15567,0.30624,0.14893,0.18297,0.16279,0.18546
0.080059,0.19391,0.085849,0.20033,0.29059,0.1234,0.18355,0.23064,0.20959
0.17326,0.21708,0.15884,0.19023,0.28771,0.20271,0.26741,0.22275,0.22168
0.097411,0.16306,0.093245,0.1667,0.32229,0.14366,0.1622,0.1406,0.16532
0.11314,0.19551,0.10942,0.18081,0.34664,0.16092,0.21228,0.24813,0.27156
0.10821,0.15813,0.112,0.15933,0.31354,0.15624,0.19382,0.22127,0.24963
0.05395,0.14077,0.072373,0.15645,0.30368,0.11527,0.089355,0.19316,0.20204
0.04559,0.18127,0.049853,0.15862,0.295,0.10958,0.099038,0.24556,0.25753
0.13724,0.15809,0.13709,0.18208,0.32454,0.1859,0.34339,0.22144,0.19698
0.19192,0.23832,0.20068,0.25524,0.31012,0.22202,0.48302,0.25973,0.25871
0.045412,0.17118,0.060368,0.17237,0.33097,0.10787,0.10984,0.22398,0.26152
0.20211,0.20674,0.18969,0.2018,0.30454,0.26704,0.45629,0.22532,0.2463
0.12222,0.16192,0.12006,0.12647,0.30457,0.15702,0.23801,0.16224,0.16417
0.11697,0.18314,0.099454,0.17419,0.34277,0.1347,0.18263,0.19418,0.21761
0.16539,0.18897,0.14835,0.19351,0.3159,0.18753,0.29609,0.20121,0.21484
0.097375,0.20824,0.10144,0.17906,0.33188,0.1283,0.21433,0.25085,0.23114
0.082029,0.1609,0.083762,0.15939,0.31342,0.1149,0.081752,0.21767,0.20022
0.064021,0.16248,0.064014,0.13292,0.3186,0.11072,0.13006,0.1606,0.17666
0.067596,0.17537,0.076994,0.18339,0.32172,0.13106,0.13467,0.21093,0.20084
0.16526,0.15435,0.14217,0.17223,0.29968,0.19685,0.29651,0.20433,0.20153
0.14835,0.21267,0.15068,0.18383,0.31112,0.18942,0.34506,0.20442,0.21629
0.12767,0.16778,0.13096,0.18326,0.29645,0.15166,0.22049,0.19531,0.17391
0.21008,0.22333,0.18469,0.21969,0.2937,0.23207,0.4288,0.2819,0.28361
0.12274,0.19441,0.11986,0.20327,0.32079,0.16313,0.21684,0.2172,0.20007
0.11185,0.17196,0.13319,0.18244,0.28387,0.15096,0.25322,0.19394,0.19215
0.16587,0.1895,0.16419,0.18919,0.35336,0.22539,0.4041,0.20142,0.20412
0.17545,0.22029,0.18226,0.19624,0.35946,0.21079,0.475,0.20731,0.19162
0.16012,0.20865,0.17744,0.17147,0.3213,0.20847,0.32168,0.23628,0.25385
0.095526,0.19722,0.10469,0.18983,0.31334,0.14945,0.25113,0.24831,0.25126
0.14898,0.17096,0.13869,0.18504,0.31585,0.18007,0.37561,0.25718,0.2286
0.11045,0.15874,0.10937,0.18213,0.31154,0.13572,0.20614,0.22944,0.2679
0.13744,0.17543,0.12173,0.17943,0.30718,0.15463,0.19605,0.18684,0.19109
0.13109,0.17199,0.10914,0.17014,0.31441,0.15536,0.24344,0.19549,0.19587
0.1532,0.1802,0.14695,0.17623,0.33185,0.17632,0.30606,0.26713,0.23446
0.13029,0.17616,0.12966,0.18671,0.34195,0.15758,0.22308,0.17619,0.17438
0.11592,0.16201,0.1157,0.20683,0.31429,0.18127,0.17128,0.243,0.22717
0.12305,0.21799,0.12138,0.19393,0.31611,0.18313,0.24258,0.19498,0.21078
0.19876,0.21845,0.1849,0.23664,0.33476,0.20705,0.32829,0.28724,0.26904
0.17748,0.18541,0.15979,0.18998,0.34979,0.22771,0.55977,0.21534,0.23852
0.15767,0.19732,0.17657,0.20455,0.31496,0.22644,0.5717,0.23034,0.2419
0.11347,0.19496,0.096941,0.20793,0.2902,0.1563,0.20006,0.23527,0.2471
0.12757,0.17347,0.16768,0.16563,0.33513,0.20128,0.28821,0.19116,0.25088
0.10806,0.16356,0.09719,0.17423,0.32986,0.18432,0.20521,0.20524,0.21304
0.17048,0.20223,0.18603,0.23349,0.34348,0.22307,0.34687,0.25569,0.28054
0.19311,0.2155,0.17581,0.22171,0.31272,0.23718,0.42326,0.24976,0.26576
0.141,0.22278,0.1374,0.18989,0.29738,0.1982,0.26767,0.22539,0.24343
0.13635,0.18849,0.14392,0.19316,0.29303,0.15875,0.3128,0.2321,0.21691
0.16517,0.1989,0.17193,0.188,0.30293,0.18986,0.35808,0.27851,0.28305
0.11444,0.1794,0.11923,0.16737,0.31772,0.15395,0.19076,0.23852,0.22241
0.17149,0.19998,0.18286,0.1838,0.33618,0.20073,0.37929,0.21274,0.22548
0.078517,0.16109,0.06971,0.1507,0.32799,0.099069,0.061097,0.20354,0.20162
0.15989,0.19743,0.13657,0.2052,0.32378,0.21234,0.29943,0.24524,0.24393
0.10731,0.14118,0.13687,0.13958,0.30953,0.17479,0.13824,0.18507,0.22498
0.11034,0.165,0.098157,0.16388,0.28592,0.15141,0.16118,0.23166,0.23943
0.13856,0.19372,0.17918,0.20638,0.31564,0.17097,0.28692,0.22727,0.23832
0.15739,0.18966,0.14388,0.17852,0.30804,0.19257,0.20623,0.20069,0.22471
0.13532,0.18908,0.13522,0.20005,0.32282,0.19956,0.26273,0.20633,0.19824
0.095082,0.13218,0.098784,0.1356,0.28897,0.15067,0.12371,0.29754,0.36484
0.13642,0.19916,0.16609,0.18143,0.30612,0.19908,0.28864,0.2189,0.23187
0.10603,0.1637,0.12022,0.17733,0.29865,0.17442,0.22867,0.20353,0.19398
0.056053,0.15583,0.055122,0.16119,0.35388,0.09432,0.074132,0.18579,0.16263
0.090862,0.15112,0.10131,0.16858,0.33995,0.16738,0.16499,0.20245,0.17943
0.16679,0.22671,0.16332,0.18663,0.32147,0.20248,0.33612,0.24329,0.27974
0.079198,0.16172,0.077707,0.13977,0.33777,0.13807,0.13732,0.18645,0.21176
0.15221,0.22322,0.15088,0.21425,0.3037,0.20336,0.2505,0.27963,0.29985
0.06741,0.16138,0.060842,0.17446,0.33386,0.12101,0.12319,0.16989,0.18667
0.17543,0.22133,0.17673,0.22172,0.33905,0.22325,0.38718,0.25067,0.29851
0.18665,0.18929,0.16524,0.18983,0.30563,0.24216,0.3056,0.22452,0.2062
0.13251,0.21338,0.17071,0.19068,0.28941,0.20019,0.25484,0.22639,0.2137
0.1239,0.17918,0.13836,0.18376,0.2875,0.18653,0.22088,0.23867,0.24932
0.15793,0.18641,0.15892,0.20239,0.30226,0.21532,0.3102,0.21773,0.24827
0.18738,0.24961,0.17553,0.22049,0.31146,0.20096,0.43414,0.27852,0.24116
0.1537,0.17214,0.12948,0.15722,0.3077,0.19549,0.33223,0.21277,0.21568
0.052749,0.16381,0.062839,0.17334,0.29848,0.11216,0.087488,0.17963,0.23085
0.062957,0.15313,0.06344,0.15694,0.34241,0.099893,0.11424,0.18348,0.20306
0.11351,0.16901,0.11279,0.15702,0.30882,0.18353,0.22973,0.19516,0.18694
0.14654,0.16666,0.14719,0.18161,0.29418,0.1902,0.27136,0.24098,0.21694
0.1545,0.18896,0.18124,0.18241,0.33745,0.20115,0.25989,0.20898,0.21237
0.093645,0.20947,0.076156,0.22863,0.31256,0.12559,0.16502,0.24656,0.23808
0.083863,0.17652,0.085508,0.19335,0.37121,0.13835,0.12478,0.25252,0.26415
0.16592,0.18775,0.16393,0.19974,0.29479,0.19648,0.40329,0.2679,0.24197
0.1799,0.22365,0.18506,0.22759,0.32632,0.21943,0.43594,0.2869,0.3134
0.12543,0.20074,0.12442,0.19701,0.31103,0.18015,0.26079,0.24503,0.26171
0.15848,0.21674,0.17808,0.21744,0.35027,0.22354,0.40355,0.24336,0.24402
0.16788,0.18093,0.17489,0.18894,0.3084,0.20265,0.42044,0.18782,0.22173
0.17924,0.21626,0.16988,0.23316,0.28369,0.21245,0.37415,0.28149,0.26199
0.12627,0.14721,0.12639,0.15892,0.30624,0.16981,0.26771,0.18519,0.17836
0.14634,0.23381,0.15328,0.21117,0.32384,0.22038,0.35417,0.25296,0.22217
0.087318,0.18531,0.095285,0.18672,0.30232,0.1581,0.19579,0.22844,0.19565
0.17279,0.21827,0.1605,0.21473,0.29825,0.19487,0.36895,0.22311,0.25479
0.1992,0.22121,0.20232,0.21327,0.3325,0.24504,0.44209,0.26478,0.23271
0.089927,0.14128,0.077717,0.13632,0.34035,0.10979,0.13522,0.19728,0.18506
0.15412,0.21725,0.15581,0.213,0.30433,0.21134,0.42674,0.23524,0.29426
0.17755,0.20977,0.19155,0.19437,0.31527,0.22381,0.57214,0.23849,0.23137
0.12743,0.17093,0.11798,0.16291,0.30765,0.16658,0.20813,0.20677,0.21695
0.05496,0.19654,0.071334,0.18144,0.29052,0.11567,0.095813,0.21673,0.20665
0.053749,0.13054,0.067478,0.14256,0.32926,0.094111,0.12045,0.23431,0.21382
0.058609,0.16464,0.069516,0.17958,0.32498,0.12256,0.095605,0.20377,0.20692
0.11529,0.21123,0.10154,0.19377,0.31604,0.17681,0.24093,0.22361,0.25835
0.081166,0.1754,0.068768,0.16913,0.31274,0.11917,0.16418,0.20288,0.21967
0.18873,0.21971,0.1735,0.21636,0.3158,0.23633,0.41178,0.25091,0.23828
0.16088,0.18738,0.18033,0.18998,0.29042,0.23326,0.37264,0.18546,0.21418
0.13006,0.20828,0.10959,0.19572,0.36776,0.16762,0.27973,0.27032,0.24228
0.14292,0.18767,0.14163,0.18549,0.31248,0.19293,0.36379,0.23891,0.28163
0.09951,0.20005,0.11219,0.17274,0.29502,0.15253,0.17752,0.21333,0.25017
0.16947,0.21053,0.17275,0.18712,0.35853,0.2016,0.41084,0.18673,0.24196
0.18118,0.21603,0.17693,0.21754,0.29842,0.24259,0.34399,0.21759,0.23204
0.10062,0.16576,0.1125,0.16538,0.28976,0.15811,0.18189,0.19459,0.20015
0.22249,0.22302,0.17447,0.2357,0.3407,0.21265,0.36986,0.24124,0.21007
0.084064,0.16134,0.079098,0.15186,0.30649,0.12143,0.092902,0.2874,0.28454
0.15266,0.20782,0.16077,0.20523,0.29726,0.20599,0.31248,0.21473,0.23335
0.13513,0.21936,0.13662,0.15801,0.2895,0.21719,0.28694,0.24215,0.26409
0.13884,0.21322,0.15237,0.17445,0.31778,0.19207,0.31838,0.25892,0.28432
0.17705,0.21764,0.18212,0.22589,0.28954,0.23304,0.41865,0.26686,0.26842
0.16384,0.19163,0.17224,0.20024,0.29406,0.19367,0.3862,0.21416,0.2093
0.17095,0.17677,0.16136,0.18779,0.31361,0.2097,0.3484,0.21289,0.18535
0.14798,0.17659,0.13828,0.16752,0.30133,0.15965,0.23311,0.19981,0.18592
0.094131,0.17394,0.087361,0.16125,0.34026,0.16299,0.17978,0.21714,0.20527
0.13968,0.21204,0.17547,0.2157,0.31485,0.1955,0.34518,0.25916,0.28165
0.15816,0.20829,0.18783,0.21405,0.3187,0.2126,0.41187,0.2363,0.2374
0.15961,0.17915,0.13959,0.20049,0.30567,0.18852,0.30897,0.19863,0.19662
0.167,0.21749,0.17073,0.20895,0.29641,0.21351,0.39443,0.22812,0.2654
0.17979,0.2306,0.18544,0.1963,0.34831,0.22328,0.39455,0.26276,0.23071
0.16499,0.20431,0.14152,0.18865,0.34205,0.22427,0.27772,0.28297,0.28187
0.14863,0.18631,0.17263,0.20462,0.28124,0.18451,0.31162,0.1949,0.21786
0.061075,0.14518,0.050585,0.15553,0.27353,0.099028,0.050545,0.24,0.21107
0.1735,0.21668,0.18617,0.20051,0.33957,0.21638,0.32338,0.24497,0.24111
0.052941,0.14236,0.070566,0.13754,0.36004,0.12424,0.071664,0.20748,0.17138
0.11888,0.17337,0.11968,0.16581,0.30334,0.17568,0.20885,0.22098,0.20632
0.17674,0.20758,0.15053,0.18793,0.29538,0.20333,0.37326,0.28257,0.24665
0.098558,0.16702,0.12344,0.15503,0.30685,0.16735,0.21409,0.21514,0.2302
0.05253,0.14415,0.068915,0.13274,0.29678,0.1294,0.05127,0.21699,0.1896
0.1739,0.21493,0.18325,0.21331,0.32662,0.21603,0.33952,0.20969,0.22282
0.18605,0.19081,0.1829,0.18853,0.31085,0.21628,0.54615,0.22418,0.21828
0.15173,0.20224,0.16142,0.20811,0.28887,0.19682,0.33925,0.21443,0.23532
0.058542,0.15718,0.05441,0.16997,0.3118,0.10909,0.078642,0.20092,0.18498
0.15374,0.1954,0.14595,0.19561,0.32984,0.19241,0.3374,0.24197,0.24982
0.12905,0.17082,0.131,0.1878,0.33584,0.17302,0.41984,0.20874,0.21334
0.097362,0.1871,0.1064,0.17991,0.30603,0.14501,0.23377,0.21116,0.20659
0.16298,0.22136,0.16611,0.2245,0.36158,0.20846,0.36562,0.25252,0.25885
0.18781,0.188,0.15233,0.19408,0.34446,0.18041,0.3221,0.24267,0.2426
0.10329,0.17773,0.11652,0.19108,0.33376,0.15245,0.19203,0.19496,0.17625
0.17672,0.21179,0.17782,0.19474,0.28422,0.24642,0.5174,0.22426,0.21684
0.15941,0.20138,0.16275,0.22579,0.34224,0.20799,0.25998,0.22148,0.225
0.1855,0.22675,0.20873,0.2189,0.32608,0.25045,0.41503,0.24881,0.2226
0.17322,0.23111,0.17303,0.20541,0.28753,0.19837,0.33114,0.22527,0.24611
0.058029,0.19298,0.065317,0.16856,0.323,0.1443,0.1075,0.22625,0.21353
0.073,0.17261,0.055679,0.17898,0.32566,0.12047,0.12086,0.21216,0.23832
0.12596,0.19026,0.12371,0.17779,0.3142,0.15465,0.19016,0.21189,0.19187
0.13255,0.16846,0.1059,0.19551,0.3167,0.17764,0.23537,0.19428,0.19453
0.12845,0.1986,0.13607,0.19117,0.35497,0.16451,0.20752,0.23701,0.23363
0.12916,0.16645,0.1391,0.16368,0.34025,0.169,0.24456,0.19556,0.21458
0.11846,0.18051,0.11066,0.1753,0.32484,0.16557,0.26329,0.2259,0.20106
0.18688,0.18183,0.17135,0.19993,0.29393,0.2242,0.34014,0.20726,0.21612
0.11132,0.18371,0.089023,0.18691,0.33751,0.17717,0.22271,0.22082,0.20964
0.10281,0.17954,0.10188,0.1696,0.3181,0.18443,0.24498,0.20725,0.20275
0.12453,0.16338,0.15257,0.16642,0.31002,0.20568,0.25786,0.19723,0.21012
0.098612,0.15888,0.099604,0.16754,0.31675,0.13899,0.14908,0.20105,0.21267
0.1376,0.19092,0.11131,0.18856,0.32319,0.17724,0.19983,0.27171,0.26622
0.11359,0.16821,0.13982,0.18749,0.33298,0.20206,0.34416,0.20046,0.1896
0.081517,0.13968,0.083418,0.15345,0.32518,0.1508,0.21321,0.15827,0.16005
0.10893,0.1426,0.11566,0.18125,0.30108,0.15286,0.26092,0.2003,0.20609
0.087506,0.14304,0.1018,0.16262,0.30984,0.15369,0.068853,0.24276,0.26907
0.13663,0.20786,0.17983,0.20402,0.28178,0.22364,0.63384,0.22116,0.2408
0.1079,0.17991,0.099613,0.16505,0.34949,0.19851,0.21494,0.1925,0.18251
0.16167,0.18309,0.14858,0.20277,0.29617,0.21593,0.33668,0.21623,0.23173
0.10668,0.19223,0.11444,0.19159,0.32757,0.18219,0.19756,0.20454,0.20946
0.059401,0.22334,0.077521,0.21324,0.29504,0.10927,0.12528,0.31049,0.3235
0.15718,0.18417,0.18203,0.20111,0.36666,0.21282,0.32385,0.21564,0.20524
0.17094,0.20247,0.17375,0.20342,0.35491,0.21037,0.28275,0.28475,0.27207
0.13827,0.20424,0.129,0.1795,0.32432,0.16062,0.30671,0.20608,0.22209
0.16959,0.23865,0.19796,0.22831,0.34602,0.19611,0.36706,0.2879,0.27982
0.079702,0.15766,0.075709,0.13451,0.32999,0.16587,0.053282,0.20951,0.24191
0.11226,0.1557,0.12051,0.16805,0.31026,0.17342,0.21451,0.18787,0.17202
0.062966,0.15241,0.065133,0.14868,0.35647,0.12459,0.093503,0.27598,0.27347
0.073675,0.19037,0.084902,0.19437,0.30153,0.12137,0.11131,0.25583,0.2194
0.15237,0.21372,0.15468,0.21508,0.30768,0.20814,0.3545,0.27331,0.25309
0.066039,0.15543,0.074516,0.16736,0.33666,0.12328,0.083463,0.19149,0.19013
0.14269,0.19919,0.14038,0.1776,0.31684,0.21897,0.36617,0.19488,0.17891
0.1522,0.19233,0.13045,0.17369,0.31615,0.19936,0.35204,0.20334,0.18099
0.16949,0.21572,0.18156,0.19148,0.31985,0.19597,0.28664,0.23854,0.22864
0.16132,0.1764,0.17222,0.19484,0.28375,0.21217,0.38178,0.18674,0.21931
0.072623,0.1568,0.10653,0.16686,0.3356,0.13397,0.16803,0.2035,0.22983
0.15278,0.19167,0.15014,0.17441,0.33251,0.22364,0.34734,0.22329,0.23213
0.13099,0.19081,0.11861,0.18071,0.28076,0.18629,0.30888,0.24753,0.23037
0.093607,0.15692,0.1042,0.14787,0.34857,0.15675,0.1219,0.19067,0.19407
0.13628,0.19783,0.13826,0.19932,0.29849,0.19042,0.2565,0.18878,0.20361
0.21429,0.19766,0.21253,0.21578,0.31078,0.22767,0.47869,0.20376,0.21677
0.18647,0.20669,0.18094,0.19904,0.3095,0.20221,0.31155,0.23135,0.26218
0.098354,0.19872,0.094497,0.1965,0.33901,0.16044,0.27384,0.23673,0.23304
0.16344,0.17476,0.15804,0.1703,0.29278,0.19133,0.34546,0.20389,0.19274
0.10328,0.18672,0.11227,0.2038,0.32907,0.17432,0.19927,0.1903,0.21465
0.16684,0.17241,0.17399,0.17116,0.33578,0.21433,0.33653,0.20327,0.20939
0.15697,0.20489,0.14259,0.20888,0.37832,0.20709,0.37227,0.25738,0.24451
0.12408,0.20205,0.13394,0.18365,0.34415,0.20598,0.25502,0.19814,0.21317
0.19679,0.23918,0.21036,0.21489,0.34327,0.24831,0.39423,0.26273,0.26573
0.1746,0.19186,0.17718,0.19965,0.37509,0.22288,0.34784,0.27244,0.23864
0.17154,0.20613,0.15969,0.17653,0.32872,0.19513,0.27607,0.22953,0.23812
0.18177,0.18908,0.17123,0.19565,0.31952,0.21398,0.45084,0.24625,0.27201
0.15065,0.17127,0.13687,0.16592,0.29357,0.16958,0.27249,0.23635,0.23925
0.17624,0.2065,0.16486,0.19486,0.30976,0.20308,0.29439,0.23883,0.2387
0.12204,0.14873,0.10052,0.16124,0.28789,0.15998,0.23696,0.21913,0.19193
0.14923,0.1882,0.15282,0.16829,0.3178,0.20188,0.343,0.16821,0.18186
0.16917,0.19654,0.13253,0.15652,0.30453,0.21194,0.35636,0.22376,0.21452
0.076115,0.17928,0.085824,0.15213,0.30958,0.14036,0.2101,0.20983,0.18856
0.11716,0.20212,0.11635,0.19638,0.31083,0.1582,0.22191,0.21806,0.22337
0.13279,0.18834,0.13154,0.18005,0.30472,0.2012,0.24973,0.18796,0.19013
0.18344,0.20968,0.15073,0.18735,0.31228,0.21706,0.36355,0.23296,0.2331
0.14729,0.18817,0.14944,0.20001,0.32611,0.19534,0.42198,0.23731,0.22441
0.15673,0.1605,0.13945,0.16133,0.32527,0.21139,0.3748,0.20023,0.21181
0.18354,0.21826,0.19521,0.21778,0.32518,0.21722,0.34887,0.20981,0.23085
0.12715,0.20115,0.14882,0.22873,0.32402,0.2192,0.35445,0.23903,0.2579
0.14272,0.18841,0.14478,0.17804,0.31623,0.19039,0.34087,0.23972,0.23035
0.15361,0.17013,0.15571,0.16624,0.33481,0.18024,0.35777,0.20598,0.18486
0.11128,0.17703,0.11233,0.20009,0.31964,0.17733,0.22107,0.22035,0.22673
0.21303,0.23329,0.17446,0.21299,0.34452,0.27538,0.41359,0.24315,0.26139
0.12916,0.16846,0.13315,0.20305,0.35065,0.20154,0.38985,0.22489,0.22822
0.095509,0.18825,0.094787,0.20882,0.31446,0.14288,0.16365,0.25353,0.25903
0.10478,0.18005,0.10259,0.1717,0.29854,0.1565,0.18626,0.17874,0.19745
0.17853,0.17671,0.16665,0.19867,0.31516,0.21823,0.2974,0.2279,0.28496
0.11132,0.1852,0.10228,0.1831,0.3399,0.13875,0.16042,0.23354,0.22151
0.13154,0.16923,0.12807,0.17666,0.33348,0.17202,0.43538,0.22448,0.21167
0.13035,0.18438,0.13532,0.15938,0.32163,0.17774,0.3487,0.24355,0.2439
0.079552,0.17022,0.082969,0.14488,0.29942,0.12598,0.11368,0.17377,0.16555
0.070717,0.21331,0.067534,0.17771,0.30788,0.11846,0.13062,0.26902,0.24641
0.17203,0.20048,0.15349,0.18077,0.29785,0.21892,0.30652,0.24133,0.22869
0.071612,0.16818,0.067555,0.18227,0.26421,0.12077,0.15472,0.19494,0.20394
0.092367,0.17028,0.1049,0.18607,0.32509,0.15951,0.26527,0.21407,0.241
0.14746,0.18682,0.13055,0.18872,0.30968,0.169,0.27554,0.23012,0.21743
0.17853,0.23398,0.16762,0.23633,0.33227,0.21103,0.38474,0.26534,0.28491
0.16986,0.23343,0.19839,0.21706,0.30365,0.22482,0.45423,0.26905,0.25734
0.068583,0.15826,0.059947,0.1558,0.30725,0.11058,0.051616,0.30572,0.28071
0.1916,0.1894,0.18881,0.22584,0.34154,0.19377,0.31065,0.23909,0.23613
0.14378,0.20363,0.14491,0.19382,0.34533,0.20224,0.21452,0.19388,0.23043
0.1726,0.22043,0.18638,0.22931,0.32293,0.2209,0.3442,0.27566,0.25658
0.22574,0.20405,0.18861,0.23085,0.32831,0.2262,0.6316,0.23318,0.21792
0.13985,0.17779,0.13378,0.16806,0.33686,0.16379,0.17261,0.20882,0.20567
0.16963,0.21607,0.16917,0.20789,0.34089,0.20164,0.36016,0.21303,0.21746
0.16086,0.21289,0.18046,0.19013,0.32361,0.21566,0.36785,0.21178,0.23182
0.16938,0.20952,0.1899,0.20463,0.32835,0.21225,0.37423,0.25318,0.22903
0.17662,0.19112,0.15757,0.19047,0.31031,0.18164,0.3968,0.18787,0.1875
0.16998,0.18447,0.15495,0.17634,0.30161,0.20388,0.30638,0.19222,0.20365
0.16502,0.22896,0.17352,0.22073,0.33298,0.2234,0.39164,0.20899,0.24797
0.13216,0.20731,0.1299,0.19585,0.30304,0.20823,0.26356,0.28297,0.30503
0.065536,0.16548,0.087677,0.15678,0.34728,0.11859,0.12259,0.20112,0.21253
0.18027,0.19675,0.18618,0.21832,0.30458,0.25024,0.33956,0.29153,0.30699
0.19945,0.26051,0.20945,0.26951,0.36426,0.25802,0.48234,0.26413,0.27075
0.13627,0.19234,0.13571,0.1984,0.31411,0.18388,0.30258,0.21228,0.21127
0.11695,0.16804,0.11226,0.16583,0.34146,0.14813,0.20932,0.18092,0.1747
0.11975,0.18339,0.13903,0.20725,0.30929,0.17571,0.26195,0.24725,0.22944
0.14345,0.19227,0.15211,0.1955,0.31438,0.21744,0.27765,0.24545,0.22774
0.17414,0.16585,0.18235,0.19866,0.31868,0.21417,0.39388,0.22024,0.22185
0.10143,0.15803,0.091284,0.14774,0.28945,0.1642,0.14555,0.14467,0.18734
0.1687,0.22801,0.15734,0.22213,0.35933,0.20438,0.32413,0.22174,0.25946
0.098583,0.19197,0.14211,0.17817,0.30888,0.16048,0.17999,0.18602,0.17224
0.18152,0.21273,0.1846,0.22545,0.32202,0.21562,0.42492,0.20798,0.25184
0.13149,0.16115,0.13564,0.16438,0.30571,0.17414,0.22388,0.18962,0.19505
0.11976,0.1915,0.111,0.17988,0.31387,0.17376,0.28754,0.18459,0.18526
0.15835,0.17205,0.14436,0.19371,0.32137,0.19941,0.30687,0.19786,0.19903
0.13187,0.18653,0.12856,0.20883,0.32765,0.16068,0.21901,0.18611,0.21109
0.10912,0.20381,0.091263,0.2039,0.28425,0.15201,0.16247,0.26223,0.24137
0.14655,0.1805,0.12153,0.17768,0.34843,0.18137,0.35848,0.21594,0.22695
0.14617,0.22103,0.15565,0.22602,0.32431,0.17915,0.33153,0.22704,0.19342
0.15841,0.16909,0.16642,0.15011,0.33047,0.18535,0.32038,0.2069,0.21421
0.16318,0.19275,0.17284,0.22206,0.31487,0.23199,0.40861,0.24525,0.24197
0.17051,0.19942,0.16461,0.19378,0.322,0.2202,0.32852,0.25093,0.25931
0.13668,0.21997,0.14511,0.19726,0.32486,0.20482,0.29592,0.23235,0.23943
0.13396,0.21999,0.11331,0.19949,0.33865,0.17039,0.29237,0.26486,0.2458
0.12567,0.19062,0.13105,0.16906,0.33797,0.18674,0.19535,0.20274,0.20202
0.17547,0.22129,0.19291,0.22067,0.31111,0.2329,0.3839,0.25542,0.23273
0.10107,0.19457,0.095628,0.1997,0.34566,0.13302,0.15759,0.25081,0.25565
0.076672,0.19484,0.081045,0.1772,0.35504,0.14531,0.24525,0.24772,0.27006
0.031553,0.1479,0.038073,0.13136,0.29817,0.087377,0.039818,0.17259,0.19153
0.2044,0.22759,0.2105,0.24472,0.30738,0.23982,0.40537,0.25962,0.2368
0.095869,0.16517,0.094237,0.15375,0.35871,0.15295,0.18096,0.1758,0.17535
0.074635,0.15951,0.091179,0.14553,0.29713,0.14613,0.14892,0.19658,0.16737
0.19335,0.2073,0.20206,0.22069,0.31394,0.23203,0.4147,0.25657,0.27548
0.15614,0.23627,0.15087,0.21516,0.32637,0.16748,0.31364,0.27599,0.27299
0.12135,0.166,0.10237,0.16635,0.28637,0.16194,0.2479,0.20223,0.19041
0.087528,0.1768,0.097176,0.18475,0.32539,0.13139,0.12368,0.21892,0.21076
0.14076,0.18338,0.13635,0.18551,0.30934,0.20639,0.27,0.22533,0.2272
0.1624,0.2017,0.16569,0.24052,0.32306,0.19388,0.44637,0.2367,0.24343
0.11513,0.1763,0.1507,0.14894,0.35642,0.13168,0.17745,0.22509,0.2195
0.11561,0.18996,0.10359,0.2024,0.28323,0.1385,0.29448,0.2376,0.24041
0.094972,0.17309,0.10797,0.15357,0.33962,0.1627,0.18398,0.15586,0.1769
0.14981,0.15625,0.12192,0.19248,0.34695,0.17808,0.20398,0.22309,0.21643
0.16741,0.19014,0.1633,0.18555,0.33517,0.25592,0.32434,0.20085,0.20359
0.037132,0.16135,0.039444,0.14518,0.31835,0.099224,0.058094,0.23372,0.22628
0.19447,0.25848,0.2185,0.22517,0.29843,0.20548,0.48681,0.307,0.27272
0.055211,0.15832,0.056426,0.15387,0.33533,0.11375,0.10849,0.1617,0.17129
0.15584,0.17661,0.13677,0.17337,0.32455,0.18919,0.40142,0.20622,0.20129
0.1966,0.21251,0.17442,0.22488,0.34558,0.21925,0.39982,0.24292,0.24272
0.13312,0.2016,0.13564,0.2146,0.31532,0.18359,0.33397,0.2602,0.23684
0.06723,0.14813,0.064634,0.13971,0.34962,0.11353,0.12817,0.1392,0.14567
0.16343,0.20695,0.172,0.24648,0.29479,0.20655,0.5038,0.2409,0.23896
0.14388,0.2176,0.16,0.21145,0.3073,0.22084,0.30543,0.27383,0.23849
0.12017,0.16748,0.11035,0.20003,0.32562,0.16407,0.3113,0.19622,0.20134
0.12398,0.17185,0.10487,0.16926,0.32459,0.16445,0.19499,0.24327,0.22178
0.16558,0.21854,0.19927,0.19308,0.29498,0.22341,0.36446,0.22359,0.19753
0.097506,0.20436,0.07214,0.22776,0.31307,0.14288,0.17073,0.29268,0.28627
0.22013,0.22864,0.20607,0.25559,0.32307,0.23984,0.56744,0.26419,0.23117
0.1686,0.18298,0.1432,0.18822,0.30349,0.19639,0.29383,0.206,0.20272
0.10061,0.16815,0.093723,0.17447,0.30558,0.14473,0.13142,0.23666,0.20725
0.2051,0.24515,0.18674,0.22157,0.32444,0.27386,0.63841,0.28465,0.27916
0.081988,0.15658,0.080177,0.17299,0.33949,0.14703,0.080972,0.24928,0.24909
0.16617,0.17892,0.14737,0.1779,0.34209,0.2064,0.31872,0.20475,0.20856
0.16554,0.19497,0.1566,0.20034,0.3167,0.19843,0.28993,0.20878,0.20609
0.16523,0.18516,0.13833,0.17574,0.29682,0.18176,0.27336,0.19866,0.22277
0.17143,0.21818,0.21161,0.21759,0.30568,0.20225,0.37684,0.26027,0.2616
0.11327,0.15265,0.11904,0.14836,0.30943,0.1809,0.25521,0.18569,0.18864
0.13891,0.20544,0.13465,0.21017,0.32073,0.16894,0.22045,0.26117,0.25643
0.14895,0.19892,0.16152,0.18946,0.30023,0.20021,0.32404,0.22904,0.23974
0.078075,0.16779,0.059701,0.15721,0.33478,0.1221,0.086783,0.19507,0.18907
0.092749,0.17098,0.094093,0.19587,0.32085,0.13213,0.16673,0.17801,0.23011
0.10401,0.16762,0.081968,0.18033,0.31521,0.16825,0.15519,0.23517,0.20765
0.13344,0.21775,0.15614,0.19955,0.32191,0.20479,0.33239,0.21295,0.23455
0.053273,0.15961,0.064961,0.18283,0.31029,0.10125,0.064295,0.20088,0.20248
0.20757,0.22608,0.20326,0.24241,0.31892,0.24982,0.5205,0.2492,0.2496
0.096779,0.21023,0.10513,0.1935,0.36107,0.14994,0.19253,0.24199,0.23871
0.14285,0.19966,0.13794,0.21032,0.34199,0.19591,0.36299,0.24473,0.23092
0.089297,0.17848,0.094839,0.18408,0.30945,0.14985,0.16769,0.26826,0.24147
0.12878,0.18984,0.10827,0.1784,0.30679,0.15517,0.26892,0.2416,0.26831
0.09275,0.17565,0.11283,0.15769,0.32771,0.1391,0.15396,0.24349,0.23837
0.14121,0.22935,0.15066,0.18512,0.29096,0.19481,0.58411,0.24373,0.1991
0.19548,0.20868,0.18819,0.22605,0.33816,0.2396,0.38599,0.24354,0.26866
0.1622,0.16971,0.17715,0.17826,0.28489,0.23535,0.3105,0.21915,0.18367
0.19238,0.25063,0.17173,0.24649,0.3428,0.25154,0.37475,0.2505,0.25904
0.085204,0.20661,0.076722,0.18635,0.31406,0.13415,0.17234,0.20205,0.2202
0.085205,0.18797,0.078751,0.16285,0.2774,0.12804,0.1502,0.21643,0.22861
0.13361,0.19199,0.13287,0.16535,0.31681,0.20748,0.23338,0.25689,0.24483
0.18032,0.22564,0.17793,0.2192,0.31184,0.21435,0.37047,0.24297,0.2599
0.075829,0.13368,0.072375,0.13917,0.30348,0.14637,0.08447,0.19555,0.21131
0.20176,0.21947,0.19463,0.21157,0.30501,0.23927,0.50298,0.30854,0.2509
0.11756,0.1988,0.093954,0.22259,0.33242,0.16759,0.20934,0.23294,0.24088
0.1241,0.14415,0.12728,0.16658,0.33087,0.16959,0.20904,0.18357,0.19448
0.18095,0.2858,0.14426,0.23627,0.32515,0.18246,0.3339,0.28639,0.3021
0.12729,0.16117,0.12496,0.16528,0.31182,0.20414,0.29153,0.18502,0.1691
0.14914,0.19656,0.17556,0.17848,0.32732,0.20544,0.35521,0.20366,0.23054
0.17667,0.21262,0.17244,0.20654,0.34311,0.20973,0.49856,0.23222,0.22517
0.17391,0.19691,0.16563,0.17329,0.30109,0.18602,0.3063,0.20617,0.18907
0.086363,0.19353,0.08154,0.17188,0.3398,0.1174,0.15197,0.21618,0.20466
0.1403,0.17937,0.13474,0.21343,0.32729,0.17768,0.32697,0.23242,0.21247
0.14174,0.17515,0.14934,0.19341,0.29757,0.20713,0.30393,0.18137,0.19724
0.12673,0.16088,0.14162,0.18383,0.30302,0.19044,0.22942,0.21049,0.20574
0.090627,0.17538,0.10142,0.18387,0.32402,0.14242,0.21632,0.22427,0.21407
0.057739,0.13702,0.059456,0.15164,0.31445,0.12504,0.014861,0.21377,0.19617
0.16455,0.21706,0.18685,0.18287,0.3577,0.23782,0.34271,0.26176,0.24528
0.12374,0.16539,0.11886,0.1905,0.27659,0.17873,0.19653,0.17224,0.188
0.18776,0.22129,0.16071,0.19857,0.30335,0.18211,0.44785,0.23444,0.26201
0.1387,0.17502,0.15933,0.18252,0.29249,0.19096,0.28684,0.24002,0.25492
0.16186,0.20558,0.16869,0.20849,0.29602,0.22224,0.3131,0.28802,0.25668
0.13527,0.16687,0.12147,0.17638,0.30404,0.184,0.32789,0.1929,0.21058
0.15716,0.20821,0.14085,0.19719,0.30152,0.18939,0.37876,0.22903,0.22824
0.17681,0.21591,0.17833,0.21558,0.32045,0.22493,0.70399,0.25612,0.25591
0.11625,0.15995,0.11935,0.17228,0.30981,0.18356,0.3198,0.20758,0.20165
0.12247,0.15736,0.1079,0.18194,0.29806,0.1452,0.21057,0.22736,0.25723
0.092958,0.19484,0.098858,0.20181,0.29375,0.16331,0.16907,0.24023,0.24301
0.11583,0.15982,0.12685,0.16925,0.30607,0.16631,0.19046,0.22123,0.19291
0.19401,0.19602,0.20319,0.2226,0.32699,0.24106,0.41425,0.22198,0.20309
0.12566,0.18878,0.12547,0.18384,0.29731,0.16596,0.20421,0.19508,0.22371
0.12195,0.17003,0.12828,0.17,0.35574,0.15788,0.22464,0.19929,0.17111
0.14649,0.19388,0.14067,0.20424,0.32359,0.20611,0.36474,0.20903,0.21826
0.18316,0.24007,0.20534,0.23084,0.35505,0.22012,0.34633,0.30828,0.26407
0.13752,0.1716,0.12962,0.1966,0.31581,0.16051,0.24011,0.19868,0.17535
0.16558,0.21816,0.14872,0.21309,0.30512,0.2122,0.44823,0.28145,0.27379
0.067614,0.17003,0.062932,0.1772,0.31708,0.12605,0.076763,0.24957,0.24441
0.069253,0.17548,0.081918,0.19401,0.30912,0.14648,0.15305,0.23418,0.253
0.11626,0.16387,0.09372,0.17643,0.32147,0.15035,0.20927,0.22871,0.21759
0.13812,0.15613,0.14581,0.16607,0.32549,0.16967,0.20604,0.21025,0.21216
0.20327,0.22599,0.19998,0.22251,0.33509,0.21422,0.26093,0.24744,0.25456
0.10813,0.15727,0.127,0.16636,0.30993,0.16606,0.25406,0.24789,0.24812
0.13234,0.18216,0.16125,0.17375,0.35375,0.19516,0.2357,0.20416,0.19768
0.11423,0.19449,0.10362,0.16883,0.31609,0.17073,0.21774,0.1786,0.2176
0.06174,0.22762,0.048409,0.19709,0.33005,0.10753,0.11007,0.25925,0.27158
0.11693,0.21331,0.12395,0.18003,0.28705,0.18334,0.25111,0.25176,0.21511
0.17512,0.19694,0.1531,0.19649,0.3053,0.21153,0.31945,0.19927,0.21589
0.083683,0.19418,0.074893,0.18126,0.31346,0.12916,0.1576,0.18476,0.22265
0.13747,0.17655,0.13345,0.18848,0.33781,0.183,0.23055,0.20558,0.20891
0.16446,0.16455,0.1796,0.2072,0.31207,0.2175,0.2976,0.20992,0.22176
0.1273,0.20899,0.15245,0.18969,0.32145,0.20635,0.27331,0.2019,0.23145
0.12984,0.2023,0.11507,0.18522,0.29703,0.19181,0.3708,0.24751,0.23535
0.081305,0.16727,0.082118,0.17212,0.29502,0.15111,0.16002,0.23249,0.20669
0.13992,0.18659,0.177,0.20362,0.31633,0.17516,0.36648,0.22105,0.19907
0.082899,0.13646,0.089835,0.1402,0.32711,0.13341,0.12394,0.19454,0.1936
0.1444,0.17358,0.14904,0.18424,0.28455,0.19422,0.29188,0.19349,0.21357
0.074135,0.20798,0.086813,0.18124,0.35602,0.13763,0.15131,0.23144,0.22005
0.12341,0.17443,0.13064,0.16015,0.34195,0.16512,0.29412,0.16707,0.16264
0.14586,0.19891,0.14339,0.21818,0.25355,0.18594,0.26554,0.26311,0.24042
0.12701,0.18809,0.1173,0.19197,0.33434,0.14678,0.20952,0.17935,0.21338
0.18775,0.17555,0.16529,0.18699,0.28454,0.17884,0.39381,0.2518,0.24875
0.12842,0.17914,0.14582,0.17393,0.31889,0.1821,0.28798,0.1818,0.19583
0.17971,0.2101,0.1604,0.20405,0.28023,0.21047,0.46621,0.18403,0.19476
0.16953,0.21127,0.15463,0.20602,0.32999,0.20258,0.28848,0.21909,0.20703
0.090189,0.19546,0.081911,0.18372,0.29244,0.14806,0.15638,0.24699,0.21768
0.14591,0.19868,0.14518,0.18877,0.3037,0.19057,0.30028,0.21971,0.22119
0.091839,0.19359,0.09068,0.20745,0.29507,0.13753,0.18006,0.25865,0.2627
0.17435,0.22061,0.1863,0.23723,0.33155,0.20935,0.42043,0.23583,0.25296
0.096665,0.18337,0.096318,0.17547,0.2809,0.15089,0.14594,0.18732,0.17319
0.060738,0.16397,0.068676,0.20522,0.29394,0.1219,0.13797,0.24929,0.24594
0.070124,0.13505,0.080031,0.16633,0.34206,0.12845,0.090542,0.1622,0.15303
0.22004,0.2312,0.18186,0.20601,0.3447,0.23826,0.38445,0.2326,0.27005
0.17378,0.1899,0.17591,0.20418,0.32221,0.20851,0.32659,0.22092,0.22679
0.16706,0.17311,0.16524,0.19924,0.26572,0.21992,0.30747,0.21193,0.25416
0.13477,0.18775,0.1376,0.19838,0.39129,0.18351,0.37276,0.21776,0.2475
0.16376,0.18898,0.15922,0.20455,0.33096,0.223,0.35224,0.24496,0.28727
0.14726,0.17685,0.14729,0.21185,0.31712,0.19304,0.31007,0.22605,0.23384
0.11701,0.17412,0.097811,0.18043,0.2915,0.15466,0.13427,0.22201,0.18703
0.12796,0.18376,0.11489,0.18281,0.28412,0.1822,0.21956,0.21671,0.1962
0.099169,0.19143,0.10396,0.18807,0.26971,0.17577,0.24197,0.25412,0.24889
0.085112,0.20266,0.085114,0.20154,0.32575,0.12971,0.17327,0.22902,0.25569
0.032896,0.13011,0.039023,0.13482,0.36103,0.090758,0.035702,0.18537,0.20939
0.16573,0.20635,0.15221,0.2199,0.29999,0.1687,0.30487,0.22599,0.21272
0.086012,0.16952,0.081562,0.16486,0.29748,0.13783,0.13872,0.17396,0.17229
0.046282,0.16585,0.039738,0.18016,0.33752,0.11408,0.11036,0.23166,0.21986
0.15868,0.20623,0.15475,0.20827,0.30048,0.20362,0.41283,0.24818,0.28562
0.1574,0.18875,0.16596,0.18222,0.2914,0.19699,0.27628,0.24216,0.2116
0.14061,0.18809,0.15031,0.20375,0.29882,0.18069,0.31064,0.19939,0.22578
0.17249,0.18807,0.1526,0.2145,0.32049,0.18976,0.36003,0.28449,0.24817
0.19407,0.21035,0.16304,0.21562,0.33913,0.19266,0.37908,0.2878,0.30507
0.14781,0.20222,0.14458,0.18581,0.32163,0.18341,0.37232,0.23845,0.28927
0.15592,0.20835,0.15709,0.20876,0.33759,0.22871,0.31678,0.23048,0.25706
0.10069,0.18064,0.097327,0.16807,0.33074,0.15375,0.29381,0.2041,0.20758
0.13713,0.16816,0.14726,0.203,0.29887,0.18277,0.26373,0.19603,0.20565
0.17511,0.16684,0.16471,0.17315,0.33489,0.23577,0.58497,0.21797,0.22355
0.14062,0.1876,0.13927,0.1673,0.36208,0.16884,0.30502,0.23476,0.22086
0.1359,0.19508,0.13905,0.18871,0.34523,0.19327,0.33257,0.2654,0.24885
0.16395,0.19832,0.16531,0.17858,0.33868,0.21266,0.32165,0.23966,0.24823
0.10089,0.20893,0.092903,0.19009,0.29064,0.18457,0.16113,0.23651,0.26018
0.17203,0.23282,0.19326,0.2235,0.32876,0.21018,0.38734,0.25851,0.23717
0.14267,0.20292,0.14234,0.19068,0.32,0.20488,0.29104,0.22321,0.21441
0.13915,0.18961,0.1127,0.15123,0.31901,0.15525,0.18126,0.19107,0.16327
0.058597,0.1746,0.058447,0.15091,0.33073,0.12426,0.060148,0.25718,0.25659
0.13159,0.20117,0.14431,0.19132,0.34864,0.18379,0.26011,0.20203,0.22274
0.098416,0.17354,0.095299,0.17296,0.32044,0.14086,0.13868,0.20424,0.20176
0.14547,0.16979,0.1217,0.19074,0.32203,0.19131,0.20964,0.17975,0.19468
0.10104,0.1569,0.10299,0.15656,0.30498,0.16836,0.23634,0.19741,0.21531
0.11512,0.17227,0.10997,0.17877,0.34151,0.1496,0.22391,0.18516,0.18041
0.17079,0.21142,0.15291,0.18503,0.30988,0.19897,0.38481,0.20368,0.23252
0.12244,0.21123,0.13261,0.21171,0.32593,0.2063,0.33029,0.24678,0.23256
0.14873,0.18575,0.16491,0.19649,0.34355,0.17749,0.2741,0.31547,0.34488
0.11857,0.17307,0.14993,0.19331,0.35175,0.17079,0.33138,0.25008,0.2651
0.079443,0.17573,0.065533,0.15729,0.32103,0.15267,0.14339,0.21997,0.20963
0.16131,0.20552,0.15285,0.18912,0.33354,0.19901,0.23787,0.21304,0.2005
0.18903,0.22035,0.222,0.21121,0.32578,0.22982,0.40123,0.25753,0.25866
0.15208,0.2092,0.15348,0.18404,0.32579,0.21203,0.38794,0.24067,0.22858
0.15593,0.21518,0.132,0.17997,0.33642,0.19178,0.22524,0.24304,0.2197
0.069905,0.13817,0.06018,0.15657,0.31544,0.11809,0.084499,0.21187,0.22238
0.13887,0.19421,0.14589,0.20331,0.35281,0.20002,0.42024,0.21927,0.24831
0.06407,0.14953,0.069222,0.15419,0.29646,0.12389,0.084001,0.1696,0.16912
0.17999,0.18779,0.19686,0.23073,0.31856,0.21424,0.48867,0.24525,0.24606
0.12904,0.18196,0.12548,0.17897,0.35141,0.15855,0.30331,0.20551,0.22231
0.17687,0.22072,0.15298,0.22681,0.3323,0.22238,0.37473,0.25815,0.25012
0.14502,0.21206,0.13072,0.20935,0.31759,0.16372,0.3203,0.23989,0.26611
0.19093,0.17883,0.16299,0.21133,0.32072,0.22361,0.35391,0.24484,0.25216
0.14665,0.205,0.14077,0.18988,0.35031,0.2119,0.2278,0.20898,0.2047
0.10589,0.15741,0.1237,0.1754,0.31673,0.16423,0.25265,0.16161,0.17673
0.20794,0.20856,0.19384,0.25865,0.30568,0.2545,0.52492,0.24584,0.22151
0.12989,0.18565,0.1106,0.19446,0.34124,0.16813,0.22264,0.20801,0.19597
0.04534,0.15734,0.052123,0.16746,0.34139,0.10614,0.097466,0.24212,0.23672
0.19769,0.23506,0.19494,0.23159,0.31183,0.26641,0.4277,0.21508,0.25357
0.048267,0.13271,0.057013,0.14073,0.31003,0.090103,0.061496,0.20957,0.224
0.068347,0.14803,0.07012,0.13558,0.31695,0.11717,0.14089,0.20225,0.19754
0.14847,0.17162,0.13019,0.17828,0.30147,0.15712,0.26688,0.20897,0.19563
0.14473,0.19577,0.15963,0.1788,0.33701,0.18621,0.40378,0.21171,0.25306
0.071449,0.11743,0.078733,0.13852,0.32083,0.11522,0.1319,0.25645,0.26711
0.063392,0.15403,0.070936,0.14428,0.29244,0.10322,0.12652,0.1564,0.1721
0.051013,0.20041,0.048836,0.18155,0.34443,0.1244,0.10549,0.21543,0.23253
0.12137,0.17503,0.13131,0.1563,0.33959,0.15906,0.22562,0.21484,0.21785
0.14636,0.17845,0.17299,0.19883,0.30577,0.18299,0.26819,0.19523,0.19643
0.091755,0.16104,0.085568,0.18421,0.34083,0.13622,0.12405,0.17441,0.2014
0.15645,0.20119,0.15094,0.1673,0.33958,0.19396,0.3143,0.22856,0.19419
0.16041,0.20546,0.18318,0.18128,0.33092,0.22629,0.37898,0.19019,0.18925
0.13484,0.16189,0.13554,0.16122,0.33701,0.1566,0.30746,0.20782,0.22592
0.17359,0.21148,0.16687,0.19452,0.31663,0.17723,0.4773,0.30046,0.26697
0.12389,0.16994,0.1062,0.18101,0.32673,0.15787,0.28756,0.20263,0.20218
0.15887,0.24139,0.18668,0.22306,0.32722,0.22521,0.4706,0.27405,0.28279
0.12948,0.16239,0.12676,0.19277,0.32143,0.15542,0.26316,0.22954,0.21729
0.17167,0.2174,0.1644,0.21554,0.36477,0.21126,0.40859,0.28354,0.20462
0.12928,0.20833,0.13753,0.19071,0.33499,0.2078,0.26472,0.22881,0.22072
0.14191,0.18607,0.14588,0.18178,0.32704,0.19629,0.32981,0.25468,0.2576
0.15801,0.21605,0.15333,0.18696,0.33972,0.21441,0.31684,0.24118,0.24008
0.12569,0.21109,0.13639,0.19232,0.32209,0.16636,0.20701,0.31843,0.3095
0.18178,0.20777,0.18859,0.2269,0.34466,0.25433,0.61116,0.25675,0.24546
0.16292,0.21335,0.14806,0.20288,0.28796,0.18463,0.31214,0.30386,0.274
0.095489,0.20898,0.10209,0.22093,0.34373,0.15849,0.23116,0.26974,0.29239
0.14555,0.18886,0.13636,0.23383,0.34101,0.20244,0.3702,0.23917,0.23758
0.202,0.23897,0.19217,0.22003,0.28724,0.24944,0.41166,0.23817,0.2446
0.12161,0.17177,0.1292,0.17376,0.31912,0.16975,0.2194,0.1741,0.17797
0.15211,0.18717,0.15297,0.22991,0.35391,0.21005,0.56331,0.28876,0.30038
0.091248,0.16343,0.098735,0.17227,0.34207,0.13812,0.20457,0.22263,0.21357
0.1589,0.21015,0.16336,0.20127,0.32957,0.23529,0.37083,0.23515,0.22884
0.14669,0.18731,0.16015,0.2032,0.29956,0.17947,0.34088,0.29541,0.28079
0.15603,0.17052,0.15594,0.17053,0.28311,0.21222,0.25404,0.21926,0.25275
0.12405,0.22531,0.12872,0.19485,0.30989,0.18937,0.43392,0.21744,0.28419
0.18337,0.20299,0.17377,0.19672,0.25605,0.20098,0.29001,0.25525,0.22191
0.082244,0.15262,0.073404,0.17145,0.38009,0.14018,0.18793,0.19655,0.19295
0.049373,0.15586,0.059702,0.13527,0.32455,0.13254,0.098242,0.18671,0.18381
0.092775,0.14761,0.10081,0.14785,0.2788,0.15924,0.20149,0.17835,0.1749
0.12538,0.18642,0.11519,0.18727,0.30233,0.17623,0.18288,0.24692,0.23587
0.11766,0.17789,0.11703,0.19842,0.35878,0.16539,0.26512,0.22305,0.20153
0.12103,0.2087,0.12231,0.18966,0.34938,0.16097,0.23196,0.34713,0.32277
0.15836,0.19045,0.15985,0.19408,0.3268,0.17048,0.3251,0.21286,0.24674
0.16379,0.20358,0.15126,0.18179,0.33752,0.16685,0.2724,0.28101,0.24999
0.10014,0.15642,0.10118,0.15786,0.34387,0.16019,0.21294,0.178,0.17318
0.19574,0.2256,0.17825,0.22602,0.32161,0.21436,0.33535,0.33615,0.2954
0.1434,0.20396,0.15888,0.1938,0.31685,0.1808,0.32966,0.23217,0.22389
0.16759,0.19739,0.16605,0.17802,0.29835,0.2276,0.343,0.19891,0.22091
0.11185,0.1809,0.11647,0.20413,0.32465,0.16897,0.17251,0.21661,0.18486
0.16962,0.23797,0.20474,0.22607,0.32371,0.20353,0.44416,0.22509,0.22926
0.13562,0.18548,0.14408,0.1795,0.28745,0.20052,0.30243,0.21318,0.2135
0.12782,0.17348,0.1102,0.18634,0.29946,0.16397,0.17205,0.2002,0.20062
0.17315,0.22159,0.2146,0.24031,0.32579,0.23651,0.37339,0.26418,0.22716
0.078873,0.19444,0.071127,0.17207,0.30772,0.12468,0.13192,0.189,0.20687
0.15038,0.20409,0.1875,0.21558,0.33606,0.20678,0.39836,0.22195,0.22925
0.17269,0.23784,0.14986,0.17864,0.3236,0.23034,0.4213,0.30059,0.28171
0.13645,0.20188,0.16157,0.2118,0.29436,0.18791,0.23923,0.22391,0.20528
0.16987,0.22802,0.15603,0.20043,0.32481,0.21705,0.43885,0.30166,0.27898
0.080625,0.16359,0.076651,0.18823,0.29847,0.13662,0.18092,0.20115,0.20065
0.099338,0.17462,0.1204,0.17617,0.32867,0.19556,0.17062,0.21343,0.2259
0.13856,0.21368,0.16163,0.21388,0.31794,0.23207,0.49581,0.20965,0.21375
0.12033,0.20078,0.14127,0.18423,0.32051,0.17282,0.25717,0.23296,0.26334
0.11252,0.18224,0.1053,0.18429,0.31674,0.16866,0.19811,0.2519,0.22476
0.1104,0.16276,0.11665,0.16025,0.31452,0.13747,0.2525,0.20325,0.19826
0.15632,0.20086,0.14145,0.17995,0.28183,0.18806,0.31013,0.19619,0.18442
0.12521,0.17338,0.14939,0.17011,0.33766,0.18547,0.24496,0.17262,0.17221
0.13973,0.17378,0.11903,0.19315,0.32884,0.16114,0.29266,0.24189,0.22915
0.10593,0.18636,0.099397,0.16686,0.33596,0.15086,0.16509,0.19802,0.21974
0.14744,0.16156,0.15348,0.20949,0.32743,0.20011,0.41377,0.25271,0.22826
0.079995,0.19992,0.082531,0.18787,0.2954,0.14551,0.13231,0.26935,0.26673
0.13362,0.17428,0.11285,0.17402,0.33252,0.16298,0.21272,0.18599,0.20502
0.12667,0.18725,0.13592,0.17457,0.3451,0.15446,0.18746,0.26792,0.29214
0.13105,0.19103,0.15153,0.1612,0.2989,0.19222,0.25619,0.20375,0.21007
0.09198,0.19098,0.088111,0.17209,0.30745,0.13169,0.15335,0.21679,0.2339
0.13644,0.19179,0.15283,0.21802,0.33011,0.20194,0.30454,0.23999,0.24581
0.12432,0.19653,0.13446,0.20373,0.30644,0.18163,0.22695,0.21547,0.22664
0.13299,0.17352,0.13476,0.15327,0.3202,0.17954,0.3123,0.18253,0.20079
0.15672,0.23225,0.1969,0.22292,0.31924,0.22466,0.42762,0.24122,0.23793
0.063924,0.17985,0.056642,0.17253,0.29849,0.10508,0.11837,0.21008,0.22409
0.066345,0.17597,0.071166,0.15744,0.29145,0.14442,0.13716,0.23351,0.23846
0.073298,0.14684,0.083334,0.16111,0.3379,0.12265,0.16148,0.15874,0.18822
0.10116,0.18465,0.11152,0.19271,0.30625,0.16333,0.21882,0.22269,0.2352
0.15892,0.18813,0.15837,0.20468,0.30626,0.21523,0.2612,0.21668,0.22592
0.056085,0.16708,0.062466,0.15747,0.34181,0.1088,0.13972,0.1926,0.21271
0.080346,0.14676,0.083497,0.12718,0.31838,0.12576,0.10228,0.20198,0.22495
0.11245,0.16908,0.12415,0.14604,0.29335,0.14369,0.11851,0.21793,0.22541
0.16466,0.17956,0.16308,0.19946,0.33921,0.2081,0.32357,0.30891,0.27727
0.17888,0.1924,0.18045,0.21318,0.32431,0.20991,0.52277,0.24311,0.25697
0.069366,0.1599,0.06005,0.17923,0.32892,0.090454,0.10034,0.20857,0.22872
0.17014,0.20374,0.16117,0.22283,0.3028,0.20421,0.30345,0.25292,0.23297
0.09449,0.18432,0.11129,0.17273,0.32512,0.1306,0.17483,0.24362,0.21563
0.18827,0.22765,0.16475,0.19299,0.30254,0.21014,0.48338,0.2018,0.20831
0.060386,0.1468,0.063681,0.15422,0.28597,0.12434,0.091068,0.19251,0.1662
0.10592,0.18377,0.087607,0.17866,0.34144,0.12505,0.15641,0.23261,0.24005
0.12587,0.17829,0.13617,0.18119,0.28217,0.14845,0.26265,0.19508,0.1926
0.17559,0.22158,0.18153,0.21143,0.34602,0.23954,0.30974,0.22733,0.24185
0.13576,0.20285,0.14745,0.2035,0.2959,0.2058,0.33055,0.29272,0.29533
0.15466,0.22102,0.15621,0.20765,0.29171,0.20655,0.29275,0.20894,0.21204
0.11688,0.17508,0.12271,0.18981,0.32123,0.20857,0.27119,0.17253,0.19599
0.089359,0.18053,0.076472,0.17096,0.28798,0.12845,0.14991,0.24547,0.23173
0.13014,0.17188,0.12964,0.18416,0.33927,0.16924,0.39878,0.21436,0.20093
0.083071,0.16367,0.085435,0.14728,0.33447,0.12717,0.11945,0.26862,0.24809
0.15174,0.18076,0.17442,0.21396,0.33461,0.19448,0.42344,0.21382,0.23464
0.14903,0.20077,0.14073,0.20648,0.33143,0.17124,0.2893,0.22018,0.21503
0.14111,0.19875,0.1469,0.21938,0.32973,0.21958,0.28948,0.2416,0.24808
0.13039,0.16902,0.13453,0.18036,0.33698,0.18709,0.235,0.15733,0.19128
0.066276,0.19548,0.072355,0.20913,0.32663,0.13871,0.19407,0.25421,0.22689
0.13373,0.18022,0.16252,0.16119,0.28994,0.19405,0.225,0.20238,0.17329
0.15271,0.19023,0.17015,0.21308,0.34324,0.19894,0.43788,0.21868,0.22456
0.13493,0.22615,0.11199,0.20842,0.30641,0.17857,0.28695,0.22744,0.22773
0.12703,0.15322,0.14304,0.17311,0.31609,0.1733,0.27428,0.20363,0.2004
0.070597,0.15556,0.059452,0.14305,0.29214,0.11948,0.12934,0.21715,0.22428
0.11182,0.16686,0.13456,0.15695,0.2812,0.18942,0.26678,0.18543,0.17901
0.15478,0.18951,0.16375,0.20142,0.29178,0.20679,0.32359,0.19099,0.23157
0.10341,0.14492,0.10031,0.15486,0.3412,0.14447,0.1714,0.15563,0.17373
0.040665,0.129,0.02994,0.13007,0.29116,0.097366,0.043736,0.17181,0.1521
0.054106,0.13702,0.067849,0.13475,0.31477,0.09609,0.068524,0.283,0.23816
0.1901,0.19945,0.18912,0.19172,0.34437,0.23131,0.46448,0.24437,0.24082
0.1756,0.19477,0.18894,0.24614,0.30579,0.23842,0.37891,0.27503,0.22155
0.13508,0.15609,0.12533,0.15482,0.32508,0.18667,0.25477,0.17665,0.19285
0.14375,0.1687,0.13743,0.1962,0.30503,0.16895,0.33206,0.27972,0.24472
0.0682,0.16397,0.077679,0.17615,0.29444,0.13623,0.20444,0.21029,0.21388
0.1239,0.20822,0.1582,0.21945,0.30515,0.1932,0.26497,0.22939,0.26905
0.17376,0.23909,0.21148,0.21802,0.31223,0.24699,0.42483,0.23213,0.24655
0.14787,0.18514,0.14286,0.17401,0.30785,0.21122,0.31157,0.24098,0.2489
0.17151,0.24712,0.17467,0.22629,0.31659,0.19828,0.30807,0.27077,0.26267
0.17944,0.19963,0.15515,0.19303,0.33609,0.20985,0.30438,0.28799,0.30337
0.1525,0.18957,0.12765,0.16759,0.32489,0.16366,0.23991,0.2064,0.17571
0.10602,0.16789,0.096575,0.20557,0.28919,0.15494,0.17553,0.19917,0.22156
0.17223,0.20359,0.17556,0.17121,0.26838,0.22222,0.35945,0.22298,0.2039
0.12601,0.1772,0.1133,0.1978,0.29425,0.20115,0.25509,0.22084,0.22165
0.15282,0.18272,0.13056,0.17172,0.3757,0.19608,0.30135,0.18294,0.19045
0.064269,0.17406,0.078526,0.15342,0.35226,0.13129,0.13173,0.19264,0.20603
0.16504,0.1995,0.21121,0.19797,0.30024,0.23412,0.42937,0.29808,0.22509
0.11883,0.20252,0.11712,0.18099,0.31939,0.15185,0.2169,0.23897,0.23447
0.14002,0.19231,0.14127,0.1811,0.29879,0.17541,0.29859,0.27252,0.2957
0.20379,0.20895,0.16324,0.20042,0.28163,0.22586,0.34164,0.19925,0.20403
0.22905,0.23112,0.20196,0.23463,0.31338,0.23418,0.54761,0.22979,0.25834
0.06083,0.14007,0.059181,0.14188,0.32388,0.10439,0.03915,0.25653,0.26284
0.16377,0.17783,0.1531,0.19591,0.33442,0.2186,0.31552,0.26103,0.23149
0.097621,0.16201,0.10191,0.17919,0.35202,0.15653,0.22129,0.22126,0.18354
0.06757,0.17169,0.083116,0.17075,0.30498,0.13401,0.19378,0.22509,0.23894
0.20763,0.22575,0.17497,0.21819,0.3026,0.20219,0.49516,0.24006,0.26046
0.18838,0.22098,0.17888,0.22632,0.3341,0.24165,0.37034,0.26465,0.29563
0.11937,0.20269,0.093837,0.18812,0.29793,0.16951,0.22185,0.23042,0.23765
0.10651,0.18844,0.13264,0.17734,0.29515,0.16903,0.2772,0.21684,0.23038
0.14643,0.17691,0.12689,0.17801,0.34262,0.18491,0.26809,0.21891,0.202
0.11932,0.16449,0.11499,0.16872,0.28866,0.17461,0.32693,0.17417,0.17843
0.12425,0.17264,0.12635,0.16479,0.30491,0.16513,0.29604,0.19666,0.2218
0.12663,0.19682,0.15961,0.21039,0.3182,0.20947,0.34697,0.24711,0.27467
0.1447,0.20973,0.16097,0.24422,0.3482,0.21604,0.28917,0.26122,0.26328
0.13606,0.19428,0.14302,0.17359,0.29727,0.20228,0.29401,0.24321,0.2157
0.11917,0.17649,0.13183,0.17814,0.27348,0.18879,0.32225,0.2148,0.19065
0.14005,0.17294,0.14676,0.19379,0.34122,0.17565,0.348,0.26888,0.26524
0.17552,0.19024,0.16897,0.21399,0.30148,0.24185,0.41547,0.26117,0.20886
0.10139,0.16076,0.12438,0.16928,0.32264,0.15983,0.19422,0.15172,0.19479
0.15405,0.18742,0.12905,0.19516,0.34217,0.19074,0.30051,0.21309,0.20958
0.17693,0.24562,0.17666,0.23744,0.31792,0.23241,0.4506,0.29535,0.29912
0.16152,0.19186,0.15201,0.19383,0.34798,0.20903,0.2822,0.22084,0.22511
0.16767,0.16405,0.15513,0.17204,0.31325,0.21234,0.46674,0.20358,0.20789
0.17514,0.22168,0.16811,0.20096,0.30857,0.22813,0.38069,0.27399,0.22129
0.16023,0.18755,0.15457,0.18161,0.32859,0.1908,0.36093,0.2682,0.23989
0.07293,0.16904,0.074126,0.17876,0.3265,0.12267,0.14542,0.20929,0.21061
0.078332,0.18363,0.081114,0.19606,0.31928,0.13695,0.15838,0.21249,0.22748
0.12733,0.21786,0.11349,0.18158,0.30056,0.14025,0.18098,0.27356,0.26987
0.17288,0.21129,0.16867,0.20781,0.31299,0.22435,0.34156,0.28936,0.22782
0.15874,0.20894,0.15115,0.18939,0.32227,0.20683,0.33092,0.23587,0.22232
0.17115,0.17242,0.17542,0.18641,0.30162,0.20702,0.3953,0.24212,0.23524
0.17504,0.20559,0.19331,0.20236,0.30302,0.23755,0.41906,0.25311,0.24062
0.19317,0.20522,0.21217,0.24183,0.33045,0.27152,0.4777,0.33286,0.30665
0.15682,0.15578,0.14606,0.17136,0.31219,0.16954,0.25784,0.18525,0.16969
0.082451,0.17381,0.098033,0.1786,0.32158,0.16553,0.21191,0.22242,0.20716
0.14257,0.18773,0.14757,0.17899,0.3338,0.18914,0.23349,0.19786,0.23852
0.1114,0.17192,0.11844,0.15373,0.3038,0.14893,0.18189,0.2211,0.21351
0.10443,0.20421,0.10397,0.20574,0.27077,0.18133,0.18094,0.28017,0.26467
0.17313,0.21393,0.1471,0.21043,0.29195,0.22778,0.39522,0.24012,0.22986
0.10725,0.198,0.11178,0.17767,0.30563,0.15309,0.18248,0.27145,0.26636
0.13576,0.16086,0.14753,0.15377,0.34411,0.20128,0.32138,0.16093,0.1818
0.10476,0.15598,0.12068,0.16887,0.32078,0.16936,0.2077,0.18476,0.19061
0.17713,0.17988,0.17184,0.20287,0.33718,0.23203,0.37193,0.2261,0.21989
0.14553,0.19974,0.13594,0.17653,0.30236,0.19515,0.29742,0.23075,0.23346
0.19374,0.225,0.17693,0.21084,0.29987,0.23687,0.51255,0.27693,0.26821
0.14165,0.1613,0.14349,0.16483,0.34391,0.15958,0.21484,0.21532,0.19999
0.10818,0.17359,0.10317,0.1578,0.32905,0.15711,0.23218,0.21234,0.22992
0.10189,0.21592,0.10957,0.19873,0.33722,0.14518,0.21223,0.22355,0.22643
0.14556,0.18109,0.13175,0.16093,0.31809,0.19201,0.32949,0.19315,0.20091
0.15083,0.18426,0.14496,0.17895,0.3228,0.18026,0.23897,0.25244,0.24301
0.064113,0.1598,0.071975,0.1867,0.27469,0.13599,0.13269,0.23402,0.26408
0.17267,0.1847,0.1521,0.21542,0.29392,0.17458,0.25476,0.22302,0.22955
0.16219,0.19753,0.17581,0.1928,0.30854,0.23227,0.36493,0.21378,0.24643
0.11394,0.17457,0.11041,0.1806,0.33178,0.16157,0.25303,0.19717,0.18759
0.11391,0.17752,0.1114,0.18194,0.31943,0.17074,0.22755,0.23571,0.21785
0.11539,0.16464,0.12262,0.17957,0.32382,0.16855,0.37714,0.25864,0.25887
0.073744,0.14882,0.10606,0.1416,0.3181,0.12395,0.14071,0.15072,0.1619
0.072951,0.15081,0.071401,0.18163,0.32482,0.10229,0.11323,0.1807,0.17065
0.12159,0.1551,0.11431,0.17482,0.34061,0.173,0.25263,0.20529,0.18897
0.16134,0.19822,0.16114,0.20303,0.34804,0.20196,0.4165,0.24944,0.19604
0.13713,0.18684,0.15632,0.17925,0.3029,0.226,0.34438,0.2639,0.28056
0.21037,0.25837,0.17977,0.23573,0.3137,0.25464,0.57906,0.29275,0.29441
0.19172,0.26275,0.21684,0.23312,0.33424,0.23333,0.43685,0.27506,0.23884
0.088464,0.15478,0.07896,0.136,0.31477,0.14654,0.16372,0.19043,0.1778
0.154,0.21207,0.16729,0.20974,0.31315,0.20076,0.37696,0.22479,0.22794
0.18276,0.18321,0.17424,0.20974,0.31287,0.223,0.40545,0.25475,0.21474
0.19149,0.24089,0.24124,0.24113,0.30578,0.2334,0.48296,0.22632,0.23817
0.13675,0.20142,0.11999,0.19055,0.32053,0.15255,0.23186,0.24067,0.23679
0.12219,0.16964,0.15454,0.17756,0.32878,0.15697,0.32609,0.21118,0.21444
0.16346,0.18846,0.16616,0.19271,0.3074,0.18252,0.29446,0.24209,0.25105
0.15756,0.20407,0.16904,0.20065,0.32336,0.22159,0.306,0.22783,0.25047
0.12995,0.166,0.14529,0.19821,0.29331,0.18583,0.28033,0.23885,0.25739
0.19374,0.17657,0.17154,0.19858,0.32458,0.18875,0.34514,0.20174,0.20317
0.096415,0.17707,0.089543,0.19398,0.2975,0.15495,0.20944,0.21991,0.20812
0.10997,0.21018,0.10941,0.17579,0.3306,0.15907,0.20178,0.21149,0.23278
0.15179,0.18505,0.16297,0.21465,0.31651,0.17865,0.31162,0.23789,0.19939
0.096205,0.16173,0.1199,0.19275,0.30841,0.16187,0.18749,0.17069,0.19025
0.1162,0.19021,0.11179,0.19346,0.36557,0.18299,0.20062,0.24465,0.22492
0.16974,0.20525,0.17455,0.18559,0.31027,0.19029,0.31412,0.26566,0.24682
0.092436,0.1673,0.10573,0.16926,0.32319,0.14397,0.1409,0.19483,0.20751
0.18949,0.25785,0.20572,0.23085,0.31484,0.22511,0.44755,0.23695,0.24075
0.11477,0.19462,0.11015,0.21623,0.32149,0.17836,0.25713,0.26703,0.28212
0.093619,0.1752,0.11322,0.18886,0.3328,0.16839,0.24539,0.20744,0.18303
0.18571,0.22309,0.18673,0.22131,0.31175,0.23469,0.37411,0.30183,0.26506
0.12581,0.15834,0.11702,0.1935,0.33662,0.17113,0.26537,0.19675,0.22703
0.20239,0.20491,0.17697,0.18202,0.3145,0.20754,0.36507,0.24569,0.22934
0.083242,0.1519,0.068368,0.13404,0.33775,0.11015,0.12626,0.1538,0.17094
0.14351,0.18722,0.11672,0.18758,0.31951,0.20547,0.26778,0.22651,0.24047
0.15785,0.19496,0.1739,0.17971,0.32901,0.22072,0.28631,0.22858,0.259
0.12587,0.15687,0.11748,0.17486,0.28438,0.14915,0.25605,0.1825,0.17679
0.14653,0.18712,0.14247,0.19313,0.28482,0.20384,0.34629,0.24569,0.24348
0.066097,0.14934,0.063859,0.14269,0.29796,0.12349,0.12802,0.14323,0.1988
0.11037,0.18362,0.10881,0.20098,0.30777,0.16711,0.238,0.27269,0.26263
0.1207,0.16509,0.11944,0.16532,0.32837,0.18741,0.21643,0.16809,0.17855
0.14555,0.1978,0.14203,0.18627,0.31352,0.21335,0.3371,0.22018,0.20383
0.12023,0.16615,0.090079,0.17444,0.2972,0.1784,0.20736,0.2163,0.21474
0.13781,0.20671,0.14736,0.1876,0.35973,0.19493,0.28167,0.2325,0.19281
0.13933,0.18873,0.14538,0.18935,0.29503,0.20515,0.29036,0.26086,0.23293
0.11883,0.15512,0.12085,0.16391,0.29589,0.16385,0.1304,0.33008,0.30224
0.16072,0.18566,0.16636,0.1764,0.34675,0.21988,0.34687,0.26102,0.25281
0.16074,0.21273,0.15576,0.22889,0.31398,0.22044,0.43871,0.25508,0.26012
0.17261,0.1984,0.15194,0.20734,0.30943,0.17996,0.27627,0.22236,0.22611
0.17146,0.17767,0.15864,0.19736,0.3271,0.1775,0.37709,0.21554,0.21462
0.096279,0.19602,0.10298,0.22919,0.3689,0.14746,0.14685,0.26296,0.29251
0.15907,0.20177,0.16369,0.19258,0.31415,0.23865,0.65455,0.19701,0.22735
0.1782,0.17772,0.16179,0.19564,0.33353,0.20088,0.31336,0.22226,0.18694
0.19612,0.25047,0.17412,0.23643,0.32437,0.26961,0.45257,0.2596,0.25057
0.22255,0.21408,0.18439,0.21508,0.30151,0.22968,0.58145,0.22629,0.23101
0.051414,0.16795,0.064871,0.14813,0.28129,0.12349,0.10473,0.17818,0.20658
0.10952,0.15082,0.1266,0.16518,0.30363,0.16094,0.267,0.21811,0.25457
0.13353,0.17145,0.13028,0.20154,0.29329,0.1638,0.27205,0.19558,0.2031
0.11217,0.18451,0.1125,0.18597,0.30733,0.15921,0.17858,0.3401,0.28336
0.16217,0.19922,0.16439,0.21183,0.33496,0.23935,0.31793,0.23674,0.26266
0.11225,0.16526,0.089512,0.17195,0.31051,0.15286,0.22937,0.19334,0.19816
0.11579,0.16139,0.094649,0.14344,0.31818,0.15482,0.19919,0.16573,0.17155
0.13711,0.20256,0.13982,0.18891,0.34133,0.19353,0.29131,0.21629,0.23511
0.15267,0.19766,0.13437,0.20936,0.30079,0.19843,0.28367,0.23291,0.24737
0.13137,0.15009,0.15702,0.17004,0.2749,0.17271,0.33885,0.20205,0.22209
0.14236,0.19119,0.13022,0.16643,0.33303,0.18939,0.28217,0.20949,0.204
0.15516,0.18741,0.12303,0.19132,0.32519,0.16849,0.21811,0.2288,0.22497
0.10309,0.18223,0.10223,0.15734,0.32956,0.16776,0.16383,0.17102,0.20507
0.16422,0.20598,0.13545,0.18929,0.32443,0.19439,0.3319,0.25996,0.26326
0.067931,0.17695,0.090761,0.17134,0.28574,0.13931,0.17262,0.28605,0.25996
0.16544,0.21332,0.15896,0.18335,0.29909,0.2193,0.3435,0.26267,0.2748
0.14592,0.20568,0.15689,0.18965,0.2869,0.23206,0.26041,0.25066,0.24003
0.10085,0.1568,0.083068,0.17977,0.34876,0.14021,0.15244,0.23087,0.22646
0.15019,0.17973,0.17396,0.17195,0.26564,0.22503,0.27787,0.24015,0.2243
0.1152,0.15373,0.11179,0.15755,0.33413,0.13885,0.16512,0.18678,0.19114
0.12574,0.18171,0.13948,0.19932,0.33286,0.19539,0.49717,0.2194,0.23819
0.093141,0.15784,0.097027,0.16625,0.30329,0.15159,0.25478,0.22169,0.20615
0.17706,0.19003,0.16901,0.21716,0.31397,0.22499,0.43658,0.23152,0.24496
0.19781,0.2181,0.19995,0.19785,0.34845,0.21508,0.36041,0.25784,0.24121
0.1734,0.23515,0.16503,0.23411,0.31277,0.22087,0.41816,0.24984,0.24601
0.12809,0.15825,0.15655,0.17316,0.27922,0.17691,0.28159,0.20479,0.21593
0.14692,0.18348,0.14433,0.18217,0.35143,0.18965,0.29916,0.1833,0.18182
0.16307,0.20594,0.17436,0.17694,0.33743,0.20241,0.58894,0.23952,0.24257
0.14537,0.19212,0.14379,0.18671,0.31579,0.19688,0.30025,0.21932,0.19946
0.13829,0.19203,0.15507,0.1788,0.31427,0.19095,0.21833,0.22151,0.19399
0.123,0.18138,0.15878,0.18761,0.3092,0.20632,0.30672,0.20558,0.18849
0.11859,0.2071,0.11882,0.19037,0.33847,0.1532,0.39729,0.2724,0.25833
0.12085,0.20245,0.117,0.17446,0.29633,0.15214,0.17908,0.23701,0.23236
0.15161,0.16893,0.13978,0.15952,0.34678,0.18183,0.2336,0.20226,0.17241
0.14466,0.23375,0.12912,0.20864,0.32664,0.16907,0.27371,0.28915,0.30484
0.066396,0.18172,0.066532,0.18357,0.34741,0.097379,0.099868,0.26927,0.23603
0.17737,0.17211,0.13623,0.18994,0.30449,0.16263,0.37881,0.17993,0.18431
0.081696,0.15864,0.092405,0.18188,0.34113,0.15148,0.16693,0.18254,0.18567
0.058677,0.13648,0.057795,0.13474,0.31528,0.094592,0.053217,0.29222,0.26333
0.18043,0.19748,0.14738,0.19067,0.30384,0.2237,0.43127,0.24348,0.22163
0.12473,0.19503,0.10658,0.18493,0.32121,0.17714,0.29126,0.23181,0.25228
0.16628,0.18245,0.16525,0.20622,0.28487,0.19037,0.29588,0.24549,0.22854
0.14167,0.19923,0.15468,0.18486,0.31156,0.21971,0.28977,0.21597,0.2012
0.11003,0.1821,0.11307,0.16459,0.33447,0.12349,0.22236,0.22148,0.19402
0.14941,0.21366,0.16836,0.19137,0.28802,0.23005,0.36585,0.21851,0.21426
0.14138,0.20764,0.17245,0.18359,0.28897,0.17546,0.28534,0.25869,0.24995
0.074803,0.17049,0.066486,0.15498,0.31686,0.11593,0.19746,0.17773,0.18251
0.1573,0.21207,0.1402,0.22528,0.31358,0.22812,0.36557,0.23116,0.23966
0.060633,0.18334,0.068245,0.16767,0.34557,0.12478,0.10588,0.20197,0.18891
0.12663,0.24351,0.12602,0.19937,0.30815,0.17023,0.27837,0.28123,0.28417
0.071395,0.16096,0.0817,0.12879,0.29121,0.15584,0.15191,0.1798,0.17012
0.065307,0.179,0.068047,0.15753,0.32623,0.11727,0.10788,0.20771,0.20369
0.087496,0.18733,0.084525,0.18339,0.29947,0.14906,0.17195,0.24365,0.22448
0.14598,0.19943,0.17841,0.21093,0.35837,0.20307,0.41441,0.23653,0.21819
0.087382,0.14579,0.093732,0.1572,0.33275,0.14913,0.075602,0.23217,0.23873
0.14239,0.21148,0.13633,0.18454,0.29221,0.15296,0.31404,0.24932,0.22148
0.13769,0.17625,0.13444,0.17241,0.33378,0.23096,0.29113,0.2402,0.23017
0.11473,0.1971,0.091129,0.19035,0.31807,0.14371,0.23607,0.21016,0.20902
0.1468,0.18444,0.14499,0.19599,0.30492,0.19825,0.24957,0.22498,0.23278
0.16921,0.19028,0.16711,0.19072,0.36946,0.19702,0.33816,0.23982,0.23247
0.076798,0.15284,0.075077,0.15455,0.29016,0.10157,0.12543,0.20757,0.21025
0.1834,0.24271,0.17147,0.22738,0.29279,0.21491,0.31801,0.24143,0.2652
0.18005,0.23839,0.18508,0.22213,0.31368,0.21111,0.53465,0.2331,0.22802
0.070232,0.16929,0.062639,0.13946,0.29316,0.1226,0.10467,0.15335,0.15919
0.10555,0.18321,0.098102,0.17717,0.3125,0.16236,0.21967,0.21078,0.22517
0.15762,0.19224,0.18797,0.20301,0.289,0.22177,0.37102,0.22703,0.23862
0.13842,0.21549,0.14861,0.1968,0.32247,0.19545,0.23357,0.24695,0.27171
0.19149,0.213,0.15401,0.22076,0.34332,0.21126,0.46356,0.23545,0.23709
0.18397,0.21807,0.20305,0.23114,0.34792,0.21309,0.40708,0.23792,0.24888
0.18716,0.26385,0.1953,0.21802,0.34502,0.23932,0.38383,0.23814,0.26699
0.10032,0.16834,0.094664,0.1836,0.31711,0.14529,0.14655,0.22545,0.23006
0.15321,0.21796,0.16365,0.18927,0.31001,0.1894,0.2647,0.25395,0.23085
0.091624,0.15996,0.082578,0.16879,0.31316,0.11424,0.18397,0.19377,0.20823
0.1587,0.19538,0.15546,0.2078,0.34003,0.19255,0.36682,0.29328,0.31825
0.15098,0.1887,0.16607,0.18432,0.27666,0.19956,0.46515,0.25182,0.26747
0.15142,0.20527,0.15208,0.22245,0.30631,0.21807,0.27697,0.27874,0.26565
0.1723,0.19448,0.14599,0.1831,0.31835,0.19603,0.29376,0.22013,0.2269
0.15802,0.21402,0.1553,0.21494,0.30613,0.2111,0.2716,0.25424,0.22865
0.12397,0.20917,0.12637,0.18745,0.32338,0.18422,0.2824,0.24915,0.22882
0.16346,0.16648,0.13024,0.18785,0.3008,0.1737,0.2806,0.21774,0.21342
0.13352,0.20177,0.12227,0.17118,0.39934,0.19503,0.29432,0.22243,0.25799
0.14483,0.15445,0.11945,0.1603,0.30087,0.15774,0.17674,0.19978,0.2115
0.060248,0.18106,0.062292,0.18084,0.31455,0.095865,0.093668,0.2152,0.21057
0.062473,0.16931,0.075008,0.17854,0.32189,0.15866,0.12052,0.2077,0.19908
0.099524,0.15056,0.064762,0.16037,0.30476,0.12009,0.14504,0.15388,0.1718
0.13327,0.20789,0.1675,0.20919,0.30563,0.18446,0.33244,0.22769,0.23264
0.066305,0.17037,0.072953,0.15842,0.34002,0.11736,0.042171,0.19261,0.19298
0.095534,0.17269,0.090274,0.16943,0.31603,0.12818,0.12718,0.17138,0.18809
0.11556,0.16319,0.10449,0.15311,0.3074,0.16261,0.2076,0.20339,0.20296
0.13866,0.17235,0.17669,0.17833,0.31259,0.19588,0.23302,0.20893,0.20941
0.086603,0.16311,0.096524,0.19189,0.31126,0.14484,0.15043,0.2689,0.25096
0.12168,0.16109,0.12994,0.15899,0.31385,0.17104,0.23398,0.15391,0.17723
0.15224,0.20445,0.13992,0.1759,0.31191,0.20657,0.37687,0.20913,0.21126
0.16574,0.22087,0.14252,0.23296,0.30819,0.18545,0.24849,0.31239,0.29775
0.089729,0.18192,0.079627,0.21056,0.34632,0.15217,0.11334,0.2326,0.24237
0.097571,0.1878,0.098968,0.2011,0.29354,0.15161,0.24115,0.22316,0.24468
0.16499,0.2216,0.18758,0.21738,0.34778,0.20812,0.40372,0.22015,0.22607
0.16465,0.19297,0.16084,0.2144,0.27481,0.20341,0.25776,0.2511,0.24299
0.085147,0.18301,0.090237,0.17154,0.32256,0.13777,0.26929,0.2147,0.20715
0.11953,0.17182,0.13393,0.18723,0.33171,0.17623,0.21778,0.19642,0.17544
0.10954,0.1521,0.12871,0.17013,0.34558,0.19014,0.16436,0.21821,0.2271
0.045626,0.17707,0.05622,0.15373,0.32235,0.1096,0.091511,0.21597,0.23387
0.10481,0.16382,0.1184,0.2045,0.32658,0.19205,0.27201,0.21174,0.19215
0.10527,0.17404,0.10714,0.16544,0.30174,0.16965,0.20307,0.18237,0.19418
0.1238,0.16544,0.099591,0.18566,0.31692,0.17047,0.20435,0.24448,0.2434
0.11187,0.17487,0.12995,0.15796,0.32614,0.17236,0.23971,0.21427,0.22021
0.10821,0.17391,0.11634,0.15423,0.33517,0.14869,0.16139,0.16889,0.17353
0.10202,0.18722,0.10028,0.16872,0.33027,0.13705,0.12922,0.23825,0.24683
0.11825,0.17696,0.11559,0.17238,0.33191,0.16224,0.26666,0.17959,0.18469
0.11611,0.19282,0.10822,0.18334,0.29149,0.18159,0.24472,0.22067,0.21883
0.10587,0.17788,0.094953,0.16683,0.31863,0.15491,0.29708,0.21533,0.20609
0.18842,0.21261,0.20886,0.20479,0.28912,0.23353,0.41564,0.22917,0.24126
0.19271,0.21823,0.17912,0.21597,0.3204,0.20376,0.40583,0.24479,0.26949
0.17235,0.18557,0.16306,0.19857,0.33328,0.20725,0.42065,0.20362,0.20748
0.13677,0.18219,0.17691,0.20145,0.31144,0.19108,0.31518,0.21852,0.20406
0.15499,0.19693,0.13942,0.19457,0.33007,0.18406,0.2333,0.22487,0.20968
0.14333,0.21249,0.15207,0.18813,0.32943,0.19907,0.32579,0.23791,0.26072
0.13604,0.19469,0.13903,0.1913,0.31557,0.16812,0.22028,0.20573,0.22386
0.087519,0.15825,0.054447,0.16782,0.33257,0.16158,0.19225,0.21426,0.23947
0.12622,0.20889,0.13104,0.19126,0.32076,0.16494,0.2638,0.21934,0.24924
0.089395,0.19591,0.07241,0.18346,0.33004,0.12886,0.16046,0.23463,0.2604
0.17838,0.19591,0.1582,0.19444,0.33898,0.22444,0.33523,0.21602,0.20129
0.164,0.18492,0.17976,0.21063,0.36349,0.20082,0.30865,0.25845,0.22645
0.1067,0.16884,0.10828,0.18294,0.33052,0.14878,0.19067,0.19873,0.18563
0.073485,0.18757,0.072154,0.19738,0.34047,0.13846,0.14771,0.21699,0.25872
0.12605,0.16484,0.12339,0.1728,0.297,0.18125,0.20635,0.2351,0.20929
0.19841,0.17369,0.16379,0.181,0.30487,0.21038,0.40981,0.22231,0.24756
0.10994,0.17207,0.11899,0.15628,0.30712,0.16404,0.21139,0.20626,0.1925
0.15224,0.20048,0.15264,0.18985,0.32671,0.21896,0.38116,0.21441,0.19809
0.11154,0.16958,0.11383,0.19535,0.32791,0.17661,0.22862,0.22494,0.20881
0.14279,0.22686,0.13023,0.20306,0.33778,0.19467,0.23446,0.19019,0.21861
0.15931,0.25019,0.16752,0.22847,0.34182,0.21869,0.47923,0.29681,0.26976
0.15097,0.18636,0.16158,0.20272,0.27744,0.2028,0.31654,0.25205,0.25906
0.12497,0.21494,0.15579,0.22441,0.35083,0.18795,0.26057,0.24483,0.26221
0.13894,0.17925,0.13755,0.22583,0.29292,0.18664,0.34798,0.27636,0.25444
0.16618,0.20201,0.17089,0.22663,0.33621,0.21226,0.39244,0.26881,0.33057
0.045886,0.16025,0.057903,0.16657,0.31093,0.096511,0.043635,0.18757,0.18883
0.17268,0.18041,0.17273,0.18476,0.32428,0.17532,0.21,0.21511,0.18792
0.095799,0.1492,0.083782,0.1784,0.27032,0.14355,0.17291,0.20398,0.20774
0.14319,0.22037,0.12918,0.24347,0.28732,0.18961,0.27719,0.25056,0.22222
0.1308,0.18199,0.12537,0.19761,0.32566,0.17286,0.1985,0.26237,0.23071
0.11334,0.17971,0.11782,0.20375,0.34369,0.18437,0.27982,0.20372,0.23806
0.15887,0.22505,0.18461,0.20664,0.31458,0.21423,0.52085,0.28115,0.25457
0.15574,0.20984,0.18002,0.20353,0.33353,0.18881,0.40224,0.25223,0.24601
0.06177,0.15083,0.064072,0.13874,0.31458,0.11689,0.098092,0.159,0.16049
0.15375,0.22058,0.15382,0.24345,0.31415,0.212,0.33287,0.2836,0.26611
0.14694,0.19504,0.1503,0.18959,0.27527,0.20562,0.27433,0.21238,0.21986
0.10959,0.16473,0.11633,0.17337,0.35041,0.15489,0.18948,0.15834,0.17854
0.13077,0.1805,0.14248,0.16457,0.31636,0.17045,0.26664,0.19523,0.21397
0.10857,0.18851,0.094182,0.16864,0.31608,0.14358,0.26543,0.21974,0.27258
0.14194,0.18081,0.1091,0.1834,0.30568,0.1538,0.16054,0.21633,0.1844
0.087357,0.15545,0.10141,0.15776,0.31264,0.18296,0.16782,0.20647,0.19544
0.17426,0.23669,0.20032,0.2492,0.32657,0.24849,0.57701,0.25848,0.28214
0.071694,0.16734,0.052664,0.156,0.31111,0.12825,0.096479,0.20531,0.20892
0.096031,0.1959,0.097067,0.17845,0.32887,0.15423,0.20967,0.20426,0.18098
0.14191,0.22058,0.14894,0.21327,0.29985,0.20121,0.39243,0.25219,0.23983
0.056036,0.18168,0.066726,0.19661,0.31064,0.12961,0.085561,0.25246,0.25316
0.14162,0.1534,0.13352,0.17471,0.32557,0.15411,0.31656,0.20467,0.1716
0.084481,0.15011,0.098785,0.14499,0.31611,0.11756,0.15414,0.17321,0.18509
0.072435,0.17693,0.089179,0.18446,0.31511,0.13465,0.13838,0.25151,0.25478
0.13072,0.16086,0.13722,0.1594,0.33228,0.18018,0.40652,0.18569,0.19674
0.08777,0.19612,0.095505,0.18979,0.33434,0.16958,0.26012,0.27085,0.25473
0.069482,0.1458,0.066783,0.13935,0.33514,0.11922,0.10791,0.16971,0.14505
0.14464,0.20399,0.14992,0.18034,0.33829,0.13481,0.29006,0.22472,0.2006
0.077036,0.15866,0.071118,0.16903,0.32023,0.13336,0.10817,0.17313,0.18343
0.092973,0.21946,0.09822,0.22765,0.32826,0.15211,0.23105,0.27593,0.26348
0.15023,0.18774,0.14909,0.19083,0.3063,0.22327,0.44151,0.22149,0.22852
0.12502,0.18048,0.11335,0.17453,0.30574,0.15043,0.28024,0.22579,0.21101
0.10824,0.18218,0.10639,0.20388,0.27739,0.17273,0.1994,0.23536,0.25637
0.051405,0.136,0.059216,0.12702,0.33046,0.10338,0.081582,0.20428,0.22174
0.078242,0.15344,0.064236,0.15883,0.32938,0.13737,0.10201,0.16749,0.18149
0.13433,0.1797,0.14663,0.17104,0.31162,0.18562,0.2764,0.20771,0.21088
0.14168,0.23552,0.14724,0.19266,0.34816,0.18693,0.25927,0.27891,0.26312
0.10691,0.17116,0.12224,0.17707,0.3053,0.16693,0.2497,0.19758,0.22857
0.15476,0.19256,0.15183,0.20872,0.3316,0.20335,0.28292,0.24497,0.27053
0.11699,0.18003,0.1042,0.19434,0.35013,0.16214,0.23545,0.2446,0.27869
0.11037,0.16454,0.12291,0.16291,0.34138,0.15692,0.17011,0.15951,0.17957
0.053839,0.17907,0.060014,0.1598,0.28885,0.10222,0.10912,0.18853,0.21045
0.12901,0.1532,0.098137,0.17087,0.32214,0.16086,0.17326,0.19283,0.22106
0.1481,0.17764,0.13253,0.18612,0.30229,0.16558,0.23554,0.22672,0.21771
0.13916,0.16956,0.15757,0.16334,0.29902,0.18134,0.26666,0.16829,0.20496
0.075018,0.16798,0.071917,0.16917,0.31056,0.1277,0.090488,0.18456,0.18374
0.052017,0.141,0.053081,0.1539,0.30933,0.10538,0.043913,0.16505,0.15804
0.1212,0.17609,0.11033,0.18237,0.29685,0.18348,0.19733,0.20232,0.16605
0.14479,0.19689,0.16613,0.1808,0.36167,0.20087,0.34962,0.19479,0.20754
0.17745,0.24216,0.20316,0.23038,0.31874,0.22794,0.42622,0.31638,0.26887
0.15568,0.19076,0.15011,0.20785,0.31784,0.22305,0.33307,0.22808,0.22447
0.16882,0.22974,0.13968,0.1984,0.28666,0.18393,0.37762,0.21727,0.23513
0.16731,0.20544,0.1652,0.2088,0.29838,0.20964,0.42879,0.25504,0.24819
0.13834,0.21651,0.14356,0.18571,0.29751,0.16557,0.21772,0.20239,0.22449
0.065822,0.16483,0.079148,0.17316,0.33951,0.14239,0.12295,0.22417,0.21632
0.17246,0.20621,0.15141,0.18351,0.30368,0.17837,0.30652,0.24023,0.26121
0.16444,0.20235,0.18099,0.20205,0.3341,0.19522,0.27414,0.27096,0.24875
0.10977,0.20072,0.10625,0.15431,0.35239,0.14972,0.16576,0.2418,0.22037
0.12461,0.20381,0.12399,0.19176,0.32478,0.19576,0.25321,0.27753,0.28917
0.16185,0.2435,0.15399,0.2162,0.35734,0.22794,0.38264,0.26251,0.24555
0.14295,0.1927,0.12922,0.19578,0.33483,0.19586,0.32162,0.19812,0.22102
0.13263,0.20187,0.12384,0.18417,0.32156,0.19041,0.39324,0.22898,0.23336
0.06325,0.14739,0.061988,0.16628,0.3116,0.11742,0.068673,0.22686,0.19879
0.154,0.18171,0.16468,0.21255,0.29814,0.25946,0.35353,0.23948,0.22159
0.17396,0.1757,0.15351,0.20667,0.32643,0.23622,0.3639,0.25204,0.26644
0.18607,0.23686,0.17499,0.21727,0.32365,0.19303,0.4119,0.28613,0.28571
0.15824,0.20371,0.16843,0.20159,0.31625,0.17432,0.34504,0.19588,0.1967
0.17399,0.23936,0.15512,0.2223,0.31667,0.20194,0.37402,0.25085,0.22206
0.10064,0.20132,0.11604,0.17043,0.25752,0.16366,0.23541,0.3056,0.25538
0.083374,0.16199,0.094441,0.15115,0.28766,0.14359,0.17862,0.16727,0.18061
0.11045,0.17568,0.12065,0.17444,0.32581,0.18189,0.21699,0.18166,0.19352
0.077396,0.19094,0.074624,0.17101,0.35651,0.10866,0.18898,0.19156,0.20712
0.15922,0.21373,0.13659,0.16906,0.30302,0.18244,0.34468,0.2314,0.22991
0.14818,0.17699,0.13486,0.19689,0.30908,0.18934,0.34234,0.28441,0.21965
0.12296,0.16309,0.15626,0.16834,0.32577,0.17701,0.26793,0.17689,0.18934
0.12,0.15556,0.13253,0.15939,0.32758,0.16669,0.27421,0.21939,0.1843
0.06382,0.14371,0.071081,0.15958,0.3151,0.12362,0.078627,0.23072,0.23633
0.1849,0.18598,0.19994,0.2042,0.32079,0.26178,0.34163,0.25244,0.28048
0.14177,0.16658,0.16149,0.2014,0.30554,0.19943,0.23974,0.19074,0.19812
0.20403,0.22044,0.20613,0.25888,0.31161,0.21494,0.39383,0.23886,0.23602
0.092435,0.14745,0.085733,0.13519,0.30707,0.1176,0.14761,0.21043,0.22192
0.17919,0.1963,0.18224,0.21454,0.31323,0.24706,0.42998,0.23224,0.25578
0.059693,0.15676,0.079116,0.18088,0.32079,0.12518,0.11129,0.24564,0.24633
0.16596,0.21665,0.19137,0.21726,0.31356,0.21582,0.39583,0.26641,0.27035
0.14844,0.17527,0.14346,0.17963,0.32645,0.17964,0.36374,0.25758,0.20369
0.17406,0.21229,0.1775,0.21835,0.30487,0.21873,0.45122,0.20879,0.22414
0.084963,0.17306,0.10153,0.17355,0.32285,0.14241,0.15335,0.21566,0.22807
0.11247,0.16331,0.1062,0.16292,0.34602,0.16375,0.21124,0.1819,0.19296
0.15435,0.1974,0.14087,0.1824,0.31639,0.18396,0.28076,0.26631,0.24607
0.14096,0.24213,0.15559,0.23506,0.32931,0.20804,0.30745,0.25488,0.24887
0.19981,0.20047,0.17296,0.18781,0.29212,0.25186,0.32124,0.2631,0.23318
0.10343,0.17067,0.094753,0.16222,0.31125,0.1552,0.14816,0.19298,0.1789
0.12105,0.17434,0.14076,0.18183,0.28976,0.18218,0.29902,0.21279,0.23638
0.17275,0.20413,0.17214,0.21782,0.30001,0.1975,0.3341,0.2219,0.23124
0.18816,0.19911,0.17239,0.19492,0.31389,0.19304,0.35307,0.22467,0.21516
0.16325,0.20534,0.15593,0.22256,0.32278,0.21477,0.42877,0.25346,0.24202
0.12175,0.1887,0.14063,0.19887,0.30755,0.13321,0.35739,0.22811,0.21275
0.16855,0.19804,0.12456,0.19724,0.33709,0.20884,0.365,0.22129,0.26315
0.1209,0.16268,0.10074,0.17394,0.32045,0.16478,0.26635,0.21009,0.22041
0.20181,0.17396,0.16576,0.2028,0.3158,0.21604,0.30449,0.22485,0.24222
0.085607,0.17856,0.096647,0.16301,0.27818,0.15073,0.16252,0.23483,0.20114
0.1637,0.1872,0.17872,0.21304,0.2962,0.21981,0.34314,0.23211,0.22444
0.092866,0.13996,0.10022,0.15361,0.29786,0.14209,0.19293,0.16941,0.17942
0.16696,0.21982,0.15693,0.21471,0.32,0.17961,0.33741,0.21438,0.25088
0.087734,0.15448,0.073868,0.17713,0.33105,0.14146,0.13491,0.21838,0.20244
0.14747,0.21397,0.15518,0.21431,0.32769,0.21306,0.29626,0.34794,0.33536
0.1351,0.18727,0.14415,0.19213,0.3338,0.20903,0.41422,0.21396,0.24086
0.17145,0.20444,0.17616,0.1717,0.3158,0.2084,0.47909,0.21446,0.18373
0.1015,0.17998,0.10393,0.17688,0.29097,0.15959,0.21645,0.2575,0.22903
0.13422,0.17983,0.13752,0.17936,0.30251,0.18331,0.24773,0.19763,0.20077
0.16285,0.18844,0.14027,0.19276,0.27534,0.21247,0.32149,0.20839,0.21506
0.13494,0.18815,0.13357,0.18866,0.3578,0.18678,0.24553,0.2479,0.28076
0.12187,0.19871,0.1143,0.17999,0.31088,0.18313,0.24996,0.16662,0.19803
0.15081,0.16303,0.14222,0.16262,0.29523,0.1669,0.28949,0.18557,0.16986
0.048072,0.13949,0.050905,0.14764,0.36083,0.10305,0.060126,0.1656,0.19076
0.10892,0.21838,0.098179,0.20852,0.30006,0.15218,0.29944,0.25867,0.23312
0.16415,0.19956,0.16957,0.21852,0.31138,0.20464,0.32248,0.25903,0.22442
0.090337,0.17517,0.09726,0.17767,0.30899,0.15527,0.054264,0.22895,0.22228
0.14429,0.21378,0.16341,0.21521,0.29968,0.22487,0.46976,0.20599,0.19185
0.1268,0.15553,0.13304,0.14882,0.3394,0.18315,0.23403,0.17994,0.16966
0.050409,0.153,0.050826,0.15068,0.3098,0.12855,0.077448,0.20906,0.22193
0.14644,0.17811,0.12709,0.20051,0.31949,0.19834,0.29612,0.23295,0.21582
0.13536,0.18342,0.12348,0.18691,0.28661,0.19468,0.23594,0.254,0.25906
0.065064,0.1514,0.058881,0.1673,0.33041,0.10114,0.089381,0.19752,0.17927
0.12738,0.16439,0.11733,0.15567,0.28433,0.16456,0.25625,0.20148,0.18608
0.14401,0.2175,0.15678,0.18202,0.34763,0.19466,0.25385,0.22486,0.22676
0.13963,0.22136,0.13922,0.19615,0.32197,0.17663,0.32567,0.28986,0.29254
0.14586,0.19829,0.14384,0.1951,0.30191,0.21521,0.37475,0.24798,0.22437
0.17065,0.21034,0.16812,0.17478,0.31379,0.21017,0.27924,0.22812,0.24066
0.15755,0.20305,0.15948,0.19909,0.29431,0.1964,0.25644,0.21042,0.22492
0.18875,0.22137,0.17181,0.22338,0.30445,0.24361,0.34241,0.23998,0.22588
0.16786,0.20722,0.16558,0.21452,0.29699,0.20144,0.38655,0.27111,0.26348
0.094927,0.19747,0.095142,0.19244,0.33495,0.16942,0.25644,0.28397,0.30381
0.1293,0.16459,0.11108,0.15365,0.34108,0.17462,0.24511,0.19887,0.19497
0.19911,0.21663,0.18581,0.25408,0.31022,0.20068,0.48305,0.23895,0.25766
0.14155,0.21995,0.15929,0.2119,0.3261,0.20479,0.36934,0.21686,0.19994
0.12908,0.20953,0.12625,0.20782,0.33296,0.18874,0.25282,0.22647,0.23398
0.090361,0.16248,0.10722,0.17108,0.30643,0.1443,0.25197,0.16144,0.20534
0.14588,0.19241,0.17556,0.17528,0.29833,0.19891,0.32158,0.19436,0.17478
0.071926,0.20621,0.065733,0.20479,0.32218,0.094034,0.09811,0.28089,0.22819
0.11392,0.16128,0.13483,0.17285,0.30962,0.19573,0.21709,0.18993,0.18024
0.14352,0.19372,0.14111,0.20713,0.32839,0.17894,0.29975,0.26095,0.24124
0.16868,0.1952,0.18312,0.19806,0.30562,0.20714,0.39525,0.2327,0.26372
0.11819,0.16528,0.11662,0.1553,0.30554,0.15444,0.18832,0.20575,0.17903
0.15253,0.17876,0.15782,0.19946,0.3267,0.1875,0.22695,0.2151,0.22598
0.12762,0.21398,0.14495,0.20926,0.32521,0.16407,0.30192,0.34943,0.35518
0.13865,0.17926,0.15868,0.19589,0.2855,0.21545,0.36228,0.2525,0.22041
0.16133,0.18765,0.13075,0.2016,0.28501,0.20527,0.35659,0.25636,0.25496
0.090726,0.14613,0.084086,0.15085,0.30614,0.13643,0.14722,0.16205,0.16673
0.14118,0.18198,0.11213,0.18305,0.29172,0.18154,0.23539,0.18598,0.20331
0.11346,0.20076,0.10285,0.17713,0.32957,0.14032,0.19827,0.20702,0.2043
0.067894,0.16205,0.073088,0.15525,0.30173,0.11403,0.12344,0.17946,0.20643
0.074466,0.13577,0.079101,0.15033,0.30241,0.13697,0.083447,0.18347,0.19075
0.096326,0.15781,0.093166,0.15427,0.34374,0.1512,0.18622,0.18878,0.20973
0.16336,0.18877,0.15878,0.20863,0.32718,0.21187,0.32293,0.22192,0.21935
0.057557,0.15737,0.050384,0.1613,0.33074,0.093465,0.064642,0.17951,0.17818
0.16788,0.22008,0.1751,0.2051,0.31984,0.2113,0.44481,0.21811,0.22546
0.12565,0.19979,0.12475,0.16406,0.31364,0.17606,0.24353,0.20448,0.21671
0.14612,0.17211,0.14224,0.17443,0.3123,0.22313,0.41835,0.21234,0.18978
0.16964,0.20619,0.15999,0.2232,0.31072,0.20648,0.33289,0.25205,0.25647
0.10377,0.16371,0.13255,0.17107,0.33589,0.16101,0.22434,0.24995,0.25509
0.066652,0.14949,0.054904,0.1403,0.33005,0.10846,0.068381,0.19966,0.19504
0.12109,0.17752,0.17067,0.19257,0.31559,0.19478,0.47736,0.21465,0.23574
0.17726,0.17167,0.18242,0.20996,0.31231,0.22074,0.42398,0.25964,0.26132
0.19464,0.20338,0.18226,0.24685,0.31875,0.2418,0.42968,0.27004,0.22684
0.14789,0.18002,0.12325,0.17245,0.33701,0.18854,0.26954,0.1913,0.20526
0.087147,0.19816,0.10042,0.19334,0.29039,0.16195,0.3353,0.26187,0.26694
0.16609,0.20226,0.15249,0.17708,0.30447,0.20551,0.38739,0.22092,0.2108
0.19504,0.22002,0.19326,0.21852,0.29647,0.24528,0.3862,0.28252,0.26308
0.16621,0.20766,0.17795,0.20408,0.32216,0.21712,0.32339,0.20381,0.21538
0.14753,0.17914,0.15444,0.16683,0.35638,0.18624,0.31432,0.21644,0.18588
0.10067,0.17021,0.10867,0.17484,0.31399,0.15944,0.23586,0.18087,0.1969
0.17998,0.19213,0.14993,0.19272,0.30037,0.20463,0.29124,0.2289,0.24585
0.083428,0.21272,0.08495,0.20391,0.30851,0.14151,0.20573,0.26738,0.28667
0.15625,0.21037,0.14859,0.2003,0.29451,0.19075,0.46635,0.26052,0.26279
0.16996,0.17702,0.14243,0.21124,0.32407,0.20952,0.32117,0.22641,0.21801
0.17186,0.18826,0.16195,0.18825,0.32088,0.19568,0.33633,0.33263,0.31875
0.067708,0.18044,0.070781,0.18896,0.33873,0.15494,0.13577,0.22179,0.21203
0.099929,0.18027,0.10357,0.17109,0.34736,0.15218,0.18615,0.2534,0.272
0.1201,0.16646,0.12881,0.16715,0.33141,0.17892,0.24552,0.17024,0.15415
0.096467,0.20549,0.096845,0.1885,0.29391,0.15924,0.19554,0.28849,0.27938
0.11437,0.19605,0.094186,0.17984,0.31165,0.14495,0.29004,0.23891,0.22607
0.033613,0.13032,0.040015,0.1404,0.36918,0.10291,0.049258,0.15437,0.17075
0.13591,0.19482,0.14973,0.17617,0.32523,0.17374,0.41342,0.21634,0.20066
0.08575,0.15095,0.085004,0.16979,0.30807,0.12786,0.097078,0.2414,0.22895
0.17119,0.23002,0.15565,0.21797,0.30723,0.21232,0.33376,0.25813,0.23928
0.1324,0.20645,0.13264,0.19922,0.32173,0.22644,0.28872,0.21761,0.21613
0.14484,0.20034,0.13813,0.21351,0.30143,0.20064,0.2414,0.24171,0.25161
0.16591,0.22406,0.18772,0.19854,0.28611,0.24379,0.38028,0.23025,0.21788
0.17243,0.20437,0.15397,0.19793,0.32781,0.1964,0.36941,0.22983,0.2227
0.15992,0.20704,0.15752,0.20424,0.28898,0.18918,0.23549,0.22537,0.2285
0.17521,0.20117,0.13981,0.18114,0.33018,0.20562,0.3724,0.1887,0.19634
0.13038,0.17595,0.17185,0.19847,0.30756,0.18958,0.32798,0.2138,0.20172
0.14993,0.18026,0.14537,0.16237,0.30361,0.18364,0.29945,0.27264,0.26761
0.19986,0.21614,0.18264,0.22173,0.33477,0.23497,0.38368,0.2386,0.25064
0.088321,0.14168,0.0767,0.16109,0.30547,0.13373,0.12281,0.20244,0.19696
0.11397,0.16147,0.11831,0.15657,0.32762,0.15801,0.19431,0.18287,0.16853
0.17061,0.23819,0.21397,0.22556,0.33299,0.23464,0.40635,0.25244,0.30568
0.14665,0.19615,0.16641,0.19068,0.31997,0.23605,0.42539,0.24329,0.22639
0.13817,0.1922,0.13118,0.17432,0.3505,0.20796,0.39834,0.2313,0.25992
0.081457,0.18116,0.10077,0.19282,0.32277,0.17527,0.18453,0.21993,0.25178
0.18958,0.2053,0.17257,0.20279,0.3302,0.21941,0.36285,0.22594,0.24871
0.12445,0.16491,0.12432,0.18369,0.33014,0.16255,0.24225,0.20686,0.2005
0.093036,0.17382,0.11198,0.16705,0.34564,0.13856,0.15836,0.20437,0.2077
0.11294,0.15322,0.095965,0.15551,0.32292,0.17898,0.13381,0.19481,0.20093
0.11133,0.17428,0.11067,0.18656,0.30715,0.16648,0.17824,0.21451,0.18573
0.059517,0.14689,0.077579,0.14366,0.29606,0.11483,0.10801,0.1443,0.16157
0.14407,0.18753,0.16424,0.19641,0.32845,0.18123,0.35969,0.21804,0.21439
0.069199,0.13829,0.066357,0.15303,0.28395,0.12336,0.11225,0.15471,0.15864
0.14715,0.18596,0.15231,0.16856,0.30237,0.17677,0.33881,0.20174,0.20282
0.14028,0.1879,0.13672,0.16814,0.27765,0.16257,0.26811,0.19136,0.16498
0.074205,0.19209,0.068474,0.16917,0.30097,0.14292,0.034182,0.27964,0.20819
0.14973,0.22525,0.17328,0.21479,0.31557,0.23157,0.46968,0.21083,0.25553
0.18328,0.18964,0.17634,0.19854,0.30656,0.18715,0.29061,0.23215,0.23161
0.11763,0.21117,0.14347,0.19209,0.33775,0.19201,0.33554,0.23247,0.23271
0.1553,0.18178,0.16907,0.17723,0.29268,0.22448,0.31814,0.21875,0.2265
0.088901,0.14658,0.08907,0.17945,0.29011,0.11159,0.16191,0.20535,0.21783
0.10273,0.17364,0.097905,0.17854,0.36415,0.13073,0.21786,0.22104,0.22301
0.043158,0.12707,0.048827,0.15285,0.26877,0.10783,0.087596,0.16939,0.17134
0.14724,0.16901,0.13806,0.16199,0.30823,0.16583,0.2999,0.17927,0.1909
0.12717,0.17609,0.13426,0.21008,0.30434,0.17234,0.33176,0.26797,0.31239
0.1528,0.18595,0.16001,0.20279,0.32017,0.1978,0.29421,0.22128,0.20887
0.15032,0.19152,0.1389,0.1688,0.37457,0.20426,0.37581,0.23785,0.22587
0.14537,0.2103,0.19071,0.19563,0.28966,0.21294,0.39154,0.21169,0.20662
0.14485,0.16529,0.14212,0.17348,0.28611,0.19116,0.31366,0.18266,0.19033
0.068432,0.16233,0.08348,0.15681,0.31335,0.16187,0.15033,0.17678,0.16663
0.18221,0.19173,0.16433,0.18692,0.30403,0.20977,0.52591,0.21196,0.22386
0.14124,0.17147,0.1404,0.18143,0.30482,0.18209,0.29652,0.22812,0.24188
0.11792,0.18602,0.11643,0.18117,0.31376,0.14692,0.35743,0.2258,0.21778
0.14872,0.19811,0.14502,0.18644,0.33072,0.20563,0.20504,0.20479,0.21772
0.1388,0.18736,0.1243,0.18977,0.29576,0.18969,0.30105,0.22645,0.20527
0.13369,0.17239,0.14257,0.18979,0.31307,0.17142,0.32271,0.25652,0.24784
0.059617,0.14334,0.076829,0.1442,0.29418,0.11748,0.13134,0.16131,0.17894
0.052204,0.15887,0.045897,0.15852,0.33675,0.10981,0.0456,0.2658,0.21599
0.097015,0.16185,0.09341,0.17118,0.33303,0.12571,0.17769,0.22358,0.24882
0.14456,0.18202,0.16595,0.18621,0.31589,0.16394,0.19807,0.20452,0.1999
0.18704,0.24167,0.1957,0.22196,0.34219,0.2465,0.42789,0.25581,0.22826
0.19254,0.21473,0.19047,0.22209,0.32205,0.2136,0.4653,0.23858,0.24717
0.099307,0.15993,0.10271,0.16257,0.28648,0.14992,0.20246,0.16636,0.1797
0.13504,0.19037,0.1334,0.19528,0.34331,0.18735,0.24208,0.18822,0.18946
0.15927,0.22474,0.1746,0.22037,0.30194,0.20534,0.37336,0.22846,0.26052
0.16488,0.20768,0.14233,0.19999,0.32734,0.22256,0.38599,0.22558,0.25571
0.066491,0.18032,0.075198,0.1622,0.32892,0.12139,0.13056,0.16111,0.17849
0.14165,0.18151,0.13569,0.2129,0.29107,0.17419,0.47726,0.20593,0.22328
0.080711,0.16197,0.090628,0.13854,0.30893,0.11882,0.13906,0.1628,0.15712
0.10907,0.15714,0.11946,0.16278,0.27074,0.16757,0.39276,0.1734,0.16596
0.18002,0.20093,0.17615,0.18834,0.33803,0.19139,0.33761,0.18362,0.19374
0.16014,0.20772,0.15512,0.20454,0.31215,0.19342,0.29991,0.22179,0.24656
0.20129,0.22457,0.23115,0.23314,0.32717,0.2292,0.53376,0.25545,0.22474
0.037869,0.13608,0.039502,0.14055,0.31514,0.09173,0.046963,0.16091,0.16017
0.066969,0.14725,0.069219,0.14849,0.29197,0.12496,0.057745,0.18756,0.20301
0.1408,0.16574,0.1449,0.20659,0.33027,0.19656,0.33547,0.16734,0.16527
0.1464,0.16727,0.12067,0.18201,0.29842,0.17385,0.28639,0.1964,0.21541
0.11127,0.16279,0.0759,0.15653,0.32626,0.15879,0.15526,0.21509,0.2096
0.098575,0.1806,0.10216,0.18037,0.31469,0.15977,0.17464,0.21478,0.22134
0.08669,0.15102,0.081468,0.15023,0.30279,0.14684,0.1133,0.17168,0.18688
0.12966,0.19251,0.12436,0.21842,0.30588,0.16854,0.29004,0.22586,0.24741
0.059142,0.13978,0.064206,0.15274,0.333,0.10366,0.079543,0.21774,0.21395
0.10172,0.1466,0.094074,0.15204,0.32561,0.15937,0.15289,0.15482,0.17297
0.084251,0.17148,0.091774,0.19352,0.3508,0.15862,0.16879,0.21323,0.2038
0.14297,0.17062,0.17092,0.179,0.30098,0.18408,0.39268,0.1924,0.21721
0.12307,0.18554,0.11275,0.18262,0.31237,0.1609,0.30201,0.26948,0.24865
0.2042,0.21878,0.22376,0.2137,0.2829,0.22438,0.41106,0.25491,0.22851
0.13332,0.16769,0.12281,0.14416,0.2812,0.15832,0.23962,0.23837,0.22422
0.1228,0.17151,0.12882,0.176,0.3039,0.18941,0.18099,0.1844,0.19403
0.18385,0.21149,0.21094,0.21146,0.30406,0.23229,0.47076,0.25753,0.23695
0.12877,0.17714,0.12777,0.21251,0.32934,0.17934,0.2687,0.24975,0.24245
0.054338,0.14636,0.054257,0.16105,0.36151,0.11615,0.092989,0.16792,0.174
0.18268,0.21303,0.17143,0.19951,0.3128,0.22343,0.34275,0.21253,0.22846
0.15591,0.22472,0.17734,0.2242,0.34855,0.23352,0.49456,0.28305,0.25311
0.063492,0.14153,0.058132,0.13928,0.34018,0.10267,0.087153,0.13317,0.15708
0.04952,0.15833,0.048397,0.19035,0.30743,0.11089,0.12574,0.20061,0.24277
0.081502,0.14892,0.09456,0.14114,0.32827,0.13018,0.1224,0.187,0.17891
0.072527,0.19031,0.099657,0.19429,0.3159,0.16273,0.1071,0.28082,0.24095
0.16747,0.18597,0.127,0.20579,0.33279,0.18745,0.2702,0.24102,0.23861
0.10844,0.20026,0.12282,0.18945,0.28833,0.16846,0.20623,0.26482,0.26615
0.19714,0.1901,0.16606,0.18417,0.30399,0.18962,0.39884,0.20778,0.22623
0.11499,0.16973,0.10307,0.21401,0.30835,0.16224,0.25171,0.19476,0.1999
0.13062,0.20252,0.15428,0.22029,0.30376,0.199,0.33968,0.35168,0.33348
0.10736,0.18574,0.090327,0.18165,0.33891,0.15449,0.24355,0.24773,0.25795
0.17613,0.19195,0.17826,0.20424,0.32292,0.21486,0.38367,0.21958,0.22754
0.12816,0.18827,0.11878,0.16935,0.31896,0.15518,0.28502,0.18795,0.19717
0.17047,0.18505,0.17958,0.20727,0.31582,0.19744,0.50337,0.19906,0.19001
0.11621,0.15276,0.11586,0.18192,0.32859,0.1726,0.26876,0.19184,0.19875
0.14296,0.17382,0.14107,0.16751,0.30113,0.1997,0.35008,0.19533,0.15847
0.13167,0.18683,0.12821,0.20175,0.3136,0.20671,0.33448,0.22651,0.21659
0.16258,0.21195,0.16054,0.19581,0.31342,0.20489,0.31829,0.21539,0.23222
0.12818,0.17467,0.123,0.2208,0.30105,0.19661,0.30073,0.20894,0.21103
0.15242,0.18571,0.13204,0.21121,0.30804,0.16614,0.20998,0.23036,0.19944
0.13272,0.18122,0.12805,0.18047,0.32412,0.17582,0.26973,0.23279,0.20069
0.15881,0.16453,0.15516,0.17939,0.33722,0.21807,0.27413,0.1962,0.20803
0.17555,0.19833,0.19846,0.20958,0.32715,0.2304,0.36021,0.24989,0.27721
0.096049,0.15521,0.10634,0.15375,0.30283,0.18474,0.11209,0.1777,0.19167
0.14007,0.17791,0.15456,0.15709,0.32653,0.19869,0.29121,0.19668,0.2168
0.16201,0.19646,0.1977,0.24029,0.31694,0.21612,0.4137,0.28127,0.25185
0.054015,0.16818,0.032717,0.18587,0.31592,0.087731,0.028504,0.2522,0.25131
0.12335,0.16836,0.13194,0.15255,0.3052,0.16967,0.32694,0.20162,0.2136
0.068737,0.1371,0.065764,0.15183,0.35062,0.11801,0.12219,0.15715,0.19443
0.092912,0.18085,0.09176,0.19848,0.29062,0.15434,0.10024,0.22648,0.26172
0.10276,0.20407,0.11034,0.16987,0.31339,0.14291,0.25565,0.21728,0.21327
0.1639,0.22011,0.17429,0.19256,0.33547,0.21221,0.34974,0.2842,0.26314
0.093815,0.1778,0.087158,0.17535,0.30795,0.13721,0.22794,0.20411,0.24417
0.059192,0.18684,0.065823,0.17885,0.29965,0.11893,0.22403,0.21151,0.22886
0.16793,0.22086,0.18393,0.20693,0.32298,0.20894,0.42485,0.25343,0.26565
0.16376,0.17057,0.14778,0.17792,0.32146,0.22351,0.27657,0.19971,0.20814
0.062202,0.15378,0.060894,0.17167,0.33166,0.11968,0.13479,0.23355,0.24725
0.090944,0.18746,0.077523,0.21604,0.27345,0.14293,0.17846,0.2191,0.22728
0.16265,0.22314,0.15126,0.21532,0.35146,0.20529,0.29748,0.29522,0.31562
0.075338,0.17085,0.057052,0.16496,0.35672,0.11496,0.14271,0.21444,0.21785
0.19642,0.21697,0.1794,0.24528,0.33758,0.23607,0.39166,0.26375,0.25452
0.049986,0.16397,0.044383,0.18238,0.32652,0.11039,0.10527,0.23847,0.22753
0.14449,0.19774,0.14494,0.19087,0.31543,0.18327,0.30009,0.2235,0.23209
0.15939,0.17573,0.16817,0.19609,0.34416,0.17776,0.32345,0.24202,0.24241
0.1392,0.18464,0.11867,0.18954,0.29596,0.19077,0.25952,0.2574,0.24207
0.15556,0.22562,0.1487,0.22399,0.3405,0.18852,0.31711,0.2466,0.252
0.16376,0.19933,0.16156,0.1897,0.31304,0.21341,0.25781,0.22285,0.23546
0.16018,0.20375,0.14485,0.19257,0.29742,0.18825,0.23543,0.20878,0.18962
0.13047,0.18877,0.13974,0.16546,0.30801,0.18513,0.27723,0.21831,0.21627
0.19444,0.2127,0.19978,0.20432,0.3161,0.24683,0.38764,0.26511,0.22846
0.083383,0.1603,0.089538,0.16484,0.34072,0.12907,0.16662,0.22024,0.18962
0.12105,0.16436,0.13687,0.18898,0.32187,0.17017,0.42185,0.19974,0.24768
0.10282,0.1576,0.12671,0.14035,0.33505,0.18435,0.21541,0.16153,0.15874
0.047119,0.1428,0.050504,0.15557,0.29691,0.14282,0.11158,0.17983,0.18671
0.116,0.16773,0.10547,0.17356,0.28365,0.18424,0.21522,0.2198,0.19056
0.14487,0.18119,0.15128,0.20479,0.32907,0.18789,0.35312,0.21627,0.22134
0.20364,0.25531,0.22549,0.26314,0.29283,0.22571,0.47534,0.25044,0.27406
0.055845,0.16065,0.054975,0.17729,0.30791,0.11643,0.081438,0.21455,0.21324
0.13258,0.19632,0.11307,0.20417,0.315,0.15904,0.2653,0.26053,0.25202
0.1452,0.17502,0.14534,0.19527,0.29427,0.19564,0.40484,0.24406,0.24251
0.072308,0.17093,0.074079,0.15656,0.27354,0.12233,0.14645,0.22005,0.19077
0.16075,0.19598,0.18457,0.20812,0.32905,0.20572,0.37933,0.25457,0.22843
0.16354,0.16334,0.16853,0.19692,0.26299,0.22649,0.40457,0.23003,0.21826
0.073,0.14746,0.069353,0.16027,0.3046,0.11264,0.10018,0.2023,0.19223
0.14224,0.18573,0.15666,0.19018,0.33225,0.22418,0.26065,0.28427,0.22887
0.19267,0.21324,0.17747,0.18902,0.30601,0.22178,0.6908,0.25,0.24281
0.15693,0.20242,0.1505,0.21438,0.31975,0.20572,0.27876,0.2414,0.22426
0.17798,0.21207,0.18491,0.22505,0.30084,0.20982,0.33915,0.23524,0.24295
0.10929,0.20016,0.11713,0.19568,0.28825,0.16643,0.2824,0.18898,0.21604
0.13808,0.18437,0.1385,0.18541,0.29026,0.18964,0.25906,0.23769,0.19986
0.172,0.23426,0.18184,0.27134,0.3263,0.23358,0.2964,0.28771,0.28261
0.11684,0.19879,0.11454,0.19868,0.31249,0.17882,0.26305,0.22838,0.26307
0.21323,0.25044,0.20512,0.23721,0.30649,0.26842,0.48443,0.24483,0.25275
0.064384,0.1782,0.080748,0.17337,0.3193,0.12851,0.12894,0.20018,0.23752
0.17209,0.23271,0.15824,0.19349,0.33824,0.21252,0.41134,0.27163,0.28822
0.11564,0.17222,0.1021,0.17133,0.31487,0.19747,0.3133,0.21782,0.2157
0.10152,0.18308,0.10704,0.16745,0.31799,0.16899,0.22602,0.27012,0.26332
0.08774,0.15009,0.08694,0.16709,0.28805,0.12601,0.14947,0.17047,0.15978
0.1606,0.19149,0.15571,0.18868,0.31489,0.17999,0.54886,0.21153,0.22648
0.12023,0.13954,0.13076,0.15471,0.29368,0.13803,0.18167,0.22298,0.24238
0.090198,0.16738,0.087605,0.17881,0.34715,0.14117,0.14981,0.20873,0.21234
0.11784,0.14901,0.13215,0.1735,0.30227,0.1903,0.22352,0.18294,0.17222
0.15798,0.18216,0.14638,0.20115,0.33037,0.19262,0.34884,0.22355,0.22789
0.063925,0.13379,0.057779,0.15029,0.29305,0.11836,0.092477,0.16388,0.15934
0.12128,0.16084,0.13828,0.17898,0.31273,0.1958,0.21933,0.22472,0.22577
0.083712,0.17924,0.081185,0.20992,0.32759,0.12762,0.16599,0.21664,0.21981
0.086964,0.15986,0.073128,0.15472,0.34602,0.12662,0.16161,0.22837,0.26633
0.14844,0.19205,0.14958,0.15238,0.30676,0.19142,0.26819,0.2027,0.1738
0.088128,0.1573,0.069761,0.16265,0.33719,0.13247,0.14188,0.16976,0.16266
0.091267,0.1668,0.085601,0.1815,0.32788,0.1533,0.18984,0.24171,0.23663
0.12811,0.18167,0.13056,0.19442,0.32642,0.14147,0.24039,0.22778,0.20993
0.15111,0.19769,0.16883,0.20053,0.31942,0.20452,0.42544,0.21418,0.2113
0.18272,0.22574,0.19441,0.21933,0.33053,0.23395,0.46028,0.24195,0.24065
0.10319,0.16428,0.099546,0.16192,0.32172,0.14014,0.14657,0.22183,0.21989
0.060825,0.17903,0.057649,0.17768,0.3227,0.10895,0.059839,0.24901,0.2325
0.17421,0.18958,0.14595,0.17873,0.31874,0.21677,0.41367,0.25436,0.21286
0.13303,0.20221,0.14144,0.2312,0.31883,0.1698,0.2829,0.20608,0.23487
0.16344,0.2042,0.14544,0.20524,0.29006,0.22116,0.34859,0.27747,0.2653
0.15293,0.16935,0.1741,0.17672,0.29811,0.20859,0.40086,0.20649,0.19792
0.1052,0.16601,0.10872,0.17257,0.31263,0.16661,0.21274,0.20384,0.21607
0.15303,0.17461,0.16531,0.19046,0.31941,0.19185,0.33038,0.20756,0.21394
0.14398,0.19217,0.14245,0.19007,0.3402,0.18138,0.4123,0.24115,0.20676
0.14276,0.18948,0.1765,0.22352,0.30932,0.20988,0.40271,0.26558,0.28476
0.11849,0.1929,0.1201,0.19849,0.32953,0.18829,0.31456,0.26353,0.2702
0.099309,0.17249,0.10055,0.18773,0.33257,0.17728,0.24209,0.23972,0.20843
0.095211,0.14639,0.10361,0.17562,0.31014,0.15805,0.12422,0.26524,0.26103
0.10764,0.1787,0.11192,0.17172,0.31754,0.1746,0.29391,0.21913,0.22445
0.13839,0.19895,0.1479,0.15848,0.31026,0.19215,0.36792,0.21419,0.21415
0.083996,0.15655,0.072461,0.14123,0.29669,0.13422,0.10101,0.23583,0.25876
0.1232,0.1833,0.10288,0.17426,0.32387,0.16054,0.32434,0.23318,0.20447
0.14871,0.22742,0.16222,0.21789,0.33792,0.17334,0.26496,0.24989,0.28417
0.11349,0.21346,0.096171,0.1861,0.31974,0.18451,0.24545,0.243,0.24304
0.062342,0.13969,0.064339,0.1594,0.28538,0.13219,0.066899,0.19893,0.18753
0.15995,0.1577,0.17177,0.1907,0.30639,0.21478,0.2996,0.22048,0.2037
0.10518,0.19392,0.10877,0.20147,0.27494,0.16629,0.21477,0.22641,0.21886
0.047307,0.16739,0.037017,0.14893,0.34436,0.083125,0.024242,0.19225,0.18574
0.13954,0.20616,0.16957,0.20469,0.30459,0.20524,0.34947,0.23758,0.22022
0.094195,0.19272,0.10089,0.18537,0.31641,0.15883,0.21182,0.21857,0.2556
0.13657,0.19397,0.1263,0.20551,0.2984,0.19485,0.27872,0.22882,0.23569
0.1068,0.18603,0.11676,0.20774,0.31757,0.1871,0.20791,0.23911,0.20609
0.091904,0.16031,0.089667,0.16841,0.32241,0.12527,0.11017,0.23269,0.22584
0.14077,0.1835,0.1274,0.18216,0.32842,0.16992,0.29363,0.24003,0.25797
0.089949,0.15612,0.097486,0.15203,0.32296,0.15406,0.16244,0.17934,0.17368
0.16454,0.20998,0.18533,0.19307,0.33439,0.20304,0.38614,0.25627,0.22567
0.18418,0.21166,0.19165,0.21305,0.31637,0.22996,0.40215,0.24637,0.27779
0.20042,0.2322,0.18412,0.21595,0.30939,0.23781,0.41789,0.25122,0.26268
0.13888,0.20337,0.14054,0.19905,0.31615,0.18271,0.37962,0.21357,0.23022
0.12644,0.17433,0.1072,0.18123,0.30074,0.16449,0.22088,0.20229,0.20487
0.14811,0.184,0.13666,0.19086,0.3443,0.16261,0.32688,0.24546,0.2539
0.076984,0.18382,0.070642,0.18337,0.33393,0.12115,0.12603,0.24613,0.24106
0.10812,0.15557,0.11104,0.15872,0.30208,0.15194,0.21562,0.19621,0.18896
0.050546,0.18118,0.05166,0.17463,0.28841,0.094409,0.077867,0.17108,0.20026
0.17636,0.21214,0.19268,0.24908,0.32556,0.27162,0.39841,0.224,0.23677
0.07483,0.16499,0.073813,0.17209,0.32254,0.14455,0.16563,0.21319,0.21848
0.17832,0.22543,0.18693,0.21783,0.31017,0.22359,0.3814,0.28019,0.26194
0.086007,0.16865,0.083857,0.17902,0.30761,0.14011,0.11376,0.18694,0.2002
0.092827,0.18001,0.090701,0.17022,0.27099,0.13417,0.13794,0.22664,0.23646
0.099695,0.21045,0.12021,0.2092,0.35489,0.1715,0.18003,0.2775,0.25213
0.13736,0.20395,0.13524,0.1712,0.31939,0.18669,0.29847,0.30577,0.26883
0.054273,0.18624,0.069551,0.16709,0.37011,0.10579,0.068848,0.28726,0.3207
0.13907,0.16859,0.15923,0.17448,0.31059,0.1839,0.20193,0.19567,0.18354
0.080718,0.15401,0.089167,0.16724,0.32557,0.12055,0.17857,0.19083,0.18743
0.081765,0.15503,0.1027,0.14325,0.32485,0.1413,0.18833,0.18363,0.1631
0.18177,0.19501,0.19523,0.1821,0.35186,0.24871,0.47081,0.24628,0.25519
0.17516,0.23829,0.16995,0.26043,0.2777,0.2242,0.54834,0.28215,0.26857
0.069858,0.17947,0.061641,0.1749,0.31309,0.13365,0.17504,0.24651,0.27094
0.075835,0.18106,0.061209,0.18697,0.30597,0.14078,0.12812,0.21672,0.19669
0.087874,0.15955,0.073973,0.18554,0.32259,0.12711,0.26133,0.21513,0.20402
0.12552,0.21018,0.1184,0.16483,0.31894,0.18806,0.31896,0.20539,0.23713
0.09092,0.17823,0.078765,0.17985,0.2992,0.14123,0.14793,0.22268,0.20346
0.13459,0.23247,0.1532,0.23471,0.29443,0.19715,0.4108,0.23866,0.21323
0.16648,0.16606,0.14316,0.19404,0.30087,0.17568,0.24188,0.19863,0.21784
0.17368,0.20467,0.14833,0.22383,0.32719,0.18658,0.29778,0.22371,0.23223
0.20582,0.24912,0.21416,0.25891,0.30985,0.22328,0.55892,0.25444,0.26487
0.029088,0.15665,0.041428,0.16073,0.26463,0.11106,0.065438,0.17119,0.16974
0.18553,0.23637,0.19324,0.20727,0.28087,0.21898,0.31676,0.21812,0.24649
0.11762,0.15996,0.11413,0.16876,0.33367,0.15362,0.25772,0.20007,0.19174
0.094107,0.15947,0.08013,0.18296,0.35482,0.16731,0.14036,0.22489,0.21808
0.19205,0.2534,0.21187,0.23489,0.29193,0.23533,0.34488,0.21646,0.24609
0.1036,0.15333,0.079257,0.14481,0.33806,0.14323,0.10974,0.19836,0.21558
0.14932,0.20712,0.16469,0.19302,0.33673,0.19287,0.34005,0.25768,0.27517
0.10763,0.16455,0.13043,0.15542,0.34021,0.18192,0.23311,0.16671,0.18364
0.18191,0.19287,0.18781,0.2225,0.31457,0.23603,0.36784,0.25369,0.24603
0.1109,0.17778,0.10971,0.16883,0.31401,0.1946,0.20966,0.19178,0.16701
0.14617,0.20125,0.17892,0.18779,0.29504,0.2159,0.36638,0.23434,0.22822
0.065196,0.1629,0.065996,0.18648,0.31059,0.12566,0.22127,0.18488,0.20316
0.11719,0.15969,0.12565,0.18526,0.31071,0.1703,0.18918,0.21508,0.21848
0.13802,0.17792,0.13588,0.18442,0.34997,0.15672,0.26563,0.26468,0.22999
0.13508,0.18212,0.13452,0.18777,0.31359,0.18619,0.24103,0.19984,0.19112
0.14703,0.20648,0.13882,0.2125,0.33167,0.20013,0.39365,0.22088,0.2472
0.12298,0.18787,0.12308,0.21517,0.34104,0.17178,0.18127,0.21006,0.21841
0.089001,0.19221,0.098155,0.18194,0.33255,0.12553,0.25978,0.25275,0.25016
0.096172,0.13522,0.10526,0.15917,0.33922,0.15191,0.13691,0.14611,0.14699
0.1354,0.19105,0.14953,0.20272,0.33104,0.19444,0.32091,0.30869,0.31478
0.10736,0.15398,0.1081,0.16862,0.32467,0.14855,0.25348,0.17765,0.19333
0.20462,0.21582,0.19344,0.19875,0.31636,0.24097,0.53529,0.23108,0.26059
0.12993,0.19847,0.15337,0.19421,0.32557,0.19752,0.22947,0.22332,0.23778
0.14759,0.19462,0.12941,0.16668,0.31741,0.1714,0.24306,0.20148,0.21314
0.068421,0.15067,0.070122,0.1333,0.3302,0.1274,0.14764,0.1663,0.1433
0.094692,0.19062,0.10953,0.16728,0.31635,0.15283,0.16186,0.20913,0.23862
0.13036,0.15881,0.12282,0.18429,0.29743,0.15688,0.29725,0.24011,0.22622
0.17951,0.19156,0.17111,0.18688,0.29311,0.23132,0.42772,0.27593,0.26663
0.16049,0.20194,0.16575,0.19301,0.33965,0.18546,0.33178,0.22989,0.22589
0.16053,0.19229,0.13434,0.19459,0.30734,0.17418,0.36608,0.27075,0.25295
0.038188,0.16612,0.04568,0.1712,0.2904,0.12595,0.037431,0.27053,0.24272
0.068931,0.16566,0.071752,0.15363,0.30639,0.12474,0.15352,0.18597,0.16729
0.069734,0.17288,0.06567,0.19703,0.31539,0.13083,0.10524,0.22922,0.23495
0.12837,0.2069,0.127,0.18487,0.28073,0.16566,0.25359,0.25865,0.26239
0.05519,0.16923,0.057363,0.16859,0.31668,0.078215,0.10129,0.19199,0.201
0.16947,0.21764,0.15245,0.20077,0.34842,0.23909,0.37287,0.25549,0.23784
0.14114,0.19545,0.15376,0.20989,0.29761,0.18086,0.2665,0.2212,0.22937
0.16969,0.20761,0.18399,0.19406,0.30923,0.2222,0.34037,0.25159,0.23179
0.20276,0.22895,0.20727,0.22913,0.3319,0.26379,0.56419,0.25897,0.2381
0.15427,0.22443,0.16243,0.21277,0.30003,0.22535,0.3982,0.29158,0.24462
0.16398,0.17871,0.15238,0.204,0.30618,0.19509,0.46273,0.20834,0.2186
0.080343,0.15375,0.080286,0.16315,0.32318,0.14886,0.18717,0.20081,0.22675
0.14251,0.21389,0.17341,0.20246,0.30558,0.18312,0.30715,0.2541,0.2535
0.12,0.17651,0.13129,0.17115,0.30375,0.14343,0.22878,0.19394,0.18358
0.12553,0.19717,0.10344,0.19223,0.31752,0.1759,0.29643,0.24268,0.26028
0.1459,0.19826,0.14068,0.2236,0.272,0.16217,0.29558,0.28234,0.25412
0.12818,0.20232,0.10717,0.18798,0.30477,0.18491,0.24321,0.23337,0.23082
0.19415,0.21259,0.17326,0.22716,0.28803,0.24179,0.46683,0.23409,0.26556
0.17641,0.21685,0.14103,0.18392,0.32751,0.18628,0.32191,0.22173,0.20489
0.092191,0.16989,0.090212,0.16552,0.31019,0.15526,0.19497,0.20393,0.20867
0.065721,0.18434,0.067375,0.16126,0.3145,0.13101,0.12958,0.19127,0.20119
0.17498,0.21623,0.16686,0.18421,0.28536,0.23423,0.44927,0.25735,0.25613
0.076363,0.17745,0.079503,0.17273,0.32811,0.13494,0.15879,0.22589,0.23135
0.1246,0.17423,0.1307,0.17302,0.30348,0.19335,0.31308,0.20604,0.17938
0.15212,0.21344,0.15911,0.19835,0.326,0.19999,0.26459,0.24285,0.20647
0.20735,0.21996,0.18736,0.22287,0.31535,0.24979,0.47139,0.26671,0.27982
0.16383,0.20328,0.1563,0.22244,0.2911,0.22118,0.26636,0.23205,0.24993
0.12163,0.1423,0.10882,0.15983,0.3165,0.16947,0.25972,0.17303,0.18434
0.16384,0.19064,0.14046,0.17494,0.32096,0.19572,0.3344,0.19004,0.20594
0.14008,0.20984,0.12517,0.19187,0.30947,0.17779,0.26958,0.22165,0.22808
0.12757,0.18539,0.11751,0.1899,0.30485,0.19481,0.24218,0.24454,0.25413
0.12012,0.17297,0.12841,0.18119,0.33794,0.18886,0.24885,0.20374,0.17953
0.11523,0.16565,0.092215,0.19207,0.30369,0.15305,0.21531,0.23745,0.20224
0.12464,0.20441,0.1382,0.19108,0.29795,0.16553,0.23097,0.24049,0.2245
0.045912,0.15469,0.03973,0.15739,0.31204,0.096734,0.031534,0.23463,0.22053
0.18102,0.20934,0.17101,0.21185,0.30942,0.21749,0.31076,0.30696,0.26016
0.090577,0.18761,0.11003,0.18236,0.3342,0.16136,0.20222,0.22818,0.23214
0.061555,0.17261,0.059174,0.15963,0.34217,0.10246,0.12717,0.21642,0.20747
0.11182,0.1793,0.10124,0.18072,0.32879,0.15289,0.14942,0.20402,0.22385
0.094054,0.17049,0.099674,0.17647,0.29485,0.13537,0.16906,0.23579,0.22469
0.056504,0.16427,0.063469,0.16964,0.32622,0.11072,0.1007,0.18661,0.18004
0.18096,0.16527,0.18451,0.20285,0.31794,0.22761,0.53181,0.19599,0.21344
0.15427,0.19945,0.15761,0.16741,0.3187,0.17359,0.33799,0.2519,0.25581
0.067945,0.15722,0.071796,0.17329,0.32991,0.11834,0.12084,0.20624,0.19849
0.13048,0.17084,0.15062,0.16007,0.32014,0.19085,0.22802,0.18044,0.19942
0.16874,0.22146,0.18637,0.20798,0.34883,0.25373,0.43394,0.28628,0.26882
0.13655,0.18178,0.16224,0.19116,0.29495,0.20343,0.28205,0.23712,0.24757
0.16911,0.19835,0.1884,0.20234,0.30981,0.20417,0.33016,0.2169,0.2612
0.051949,0.17449,0.048477,0.17865,0.35139,0.12385,0.12091,0.21677,0.22608
0.13016,0.20815,0.12574,0.22569,0.33541,0.15277,0.19041,0.32427,0.28284
0.14324,0.21217,0.14921,0.17472,0.27079,0.17983,0.32826,0.20777,0.19908
0.15335,0.22354,0.16873,0.22766,0.31808,0.21716,0.34812,0.23426,0.28399
0.13773,0.19417,0.1323,0.18529,0.32377,0.17358,0.24153,0.22033,0.22335
0.16112,0.22037,0.15918,0.19258,0.28612,0.21001,0.30563,0.28113,0.27755
0.1521,0.21083,0.1443,0.20144,0.35872,0.1854,0.24959,0.23022,0.22586
0.18719,0.21623,0.18698,0.21245,0.35814,0.22318,0.49313,0.27354,0.27057
0.072325,0.18768,0.088326,0.19909,0.32859,0.12131,0.17896,0.27133,0.25245
0.085958,0.17467,0.09954,0.15397,0.31089,0.12166,0.17387,0.22131,0.24388
0.16829,0.20969,0.17004,0.19612,0.31315,0.23436,0.31078,0.2004,0.20255
0.1487,0.19064,0.15161,0.18106,0.3231,0.19925,0.30122,0.22033,0.22576
0.14782,0.177,0.12851,0.17692,0.30519,0.22085,0.28204,0.22544,0.22429
0.2023,0.21001,0.19366,0.18151,0.31141,0.22373,0.57071,0.26196,0.23198
0.044897,0.16129,0.044736,0.16267,0.31819,0.10699,0.075791,0.19655,0.21409
0.17267,0.2241,0.18429,0.20845,0.35923,0.2016,0.53698,0.2452,0.25772
0.17775,0.21909,0.14625,0.22646,0.33187,0.23359,0.33579,0.22695,0.22417
0.11543,0.19363,0.14223,0.1825,0.32834,0.15699,0.38124,0.22258,0.20465
0.18443,0.21784,0.18491,0.20562,0.31895,0.20639,0.31824,0.24219,0.25008
0.09908,0.17584,0.10035,0.17734,0.29016,0.13573,0.17365,0.22325,0.20575
0.074181,0.18448,0.070883,0.17163,0.32999,0.13366,0.16952,0.2302,0.244
0.18758,0.18334,0.16487,0.20986,0.29958,0.23653,0.37861,0.25343,0.21835
0.10814,0.16696,0.093469,0.16813,0.28926,0.1482,0.17619,0.20056,0.20028
0.12704,0.19174,0.12124,0.1651,0.30982,0.18423,0.21903,0.19204,0.18224
0.064356,0.18632,0.053853,0.16865,0.29516,0.12054,0.12094,0.232,0.21767
0.17283,0.20994,0.15609,0.19117,0.34858,0.19734,0.29251,0.19391,0.22824
0.11026,0.17149,0.096319,0.16377,0.3172,0.15288,0.20814,0.22977,0.20612
0.056575,0.17167,0.070222,0.16646,0.32542,0.10679,0.10418,0.19656,0.20902
0.11407,0.20936,0.12392,0.20751,0.28502,0.17801,0.23322,0.26988,0.27373
0.14381,0.18426,0.12819,0.20517,0.32745,0.15085,0.352,0.23778,0.21481
0.18521,0.23226,0.21111,0.23502,0.31613,0.23119,0.40118,0.29393,0.30221
0.18547,0.19097,0.19164,0.24872,0.33093,0.23419,0.45784,0.25077,0.24882
0.08888,0.16329,0.096136,0.16913,0.33327,0.13845,0.078945,0.2963,0.29811
0.14799,0.1901,0.14703,0.18718,0.30142,0.21169,0.31127,0.2404,0.21736
0.10153,0.15935,0.12346,0.15364,0.29882,0.16864,0.11518,0.2104,0.24371
0.097987,0.17993,0.10959,0.1752,0.35254,0.16456,0.29118,0.2321,0.25064
0.16168,0.23151,0.15946,0.19731,0.30404,0.20101,0.32294,0.27411,0.25263
0.077829,0.18167,0.073724,0.17618,0.30251,0.14839,0.080095,0.1989,0.17968
0.062563,0.16484,0.077785,0.16851,0.32903,0.11701,0.1264,0.19418,0.19709
0.16513,0.18442,0.16579,0.18789,0.31564,0.20142,0.30108,0.20701,0.21991
0.16968,0.20908,0.1746,0.18561,0.35525,0.21317,0.50767,0.22092,0.23301
0.071416,0.17679,0.072861,0.18697,0.29829,0.12997,0.15789,0.27654,0.29689
0.14958,0.19201,0.13944,0.20325,0.31607,0.22839,0.35986,0.24504,0.23022
0.13993,0.15321,0.15475,0.16358,0.31992,0.1652,0.27029,0.1896,0.19421
0.1453,0.20174,0.13256,0.18452,0.36792,0.20424,0.3547,0.21041,0.18755
0.1499,0.17685,0.13531,0.20121,0.34075,0.17283,0.31359,0.22144,0.19788
0.16867,0.23735,0.15767,0.21027,0.28846,0.21791,0.3282,0.25645,0.25205
0.16929,0.1942,0.18431,0.20294,0.35312,0.19026,0.39548,0.23199,0.21649
0.17008,0.2244,0.17973,0.18772,0.27879,0.16303,0.40525,0.20901,0.21517
0.12378,0.19206,0.12079,0.17966,0.30207,0.16209,0.22264,0.24986,0.24723
0.11431,0.20244,0.10617,0.20267,0.28879,0.14204,0.21205,0.21561,0.21688
0.12384,0.20771,0.13238,0.19487,0.30319,0.17945,0.3614,0.24873,0.23297
0.16809,0.20707,0.11982,0.22387,0.28508,0.17525,0.27763,0.22595,0.22184
0.047462,0.14213,0.049745,0.14617,0.31624,0.10211,0.075015,0.14291,0.14196
0.11003,0.18647,0.085488,0.16787,0.34032,0.1442,0.14904,0.18926,0.19341
0.09667,0.18354,0.085463,0.18206,0.31395,0.15159,0.21737,0.20548,0.22785
0.10405,0.18181,0.10936,0.16294,0.28568,0.17697,0.16765,0.19381,0.20254
0.14805,0.19799,0.13197,0.20848,0.30816,0.17099,0.36358,0.21352,0.245
0.20506,0.21366,0.18554,0.21627,0.32222,0.25056,0.60932,0.27919,0.30043
0.17831,0.18881,0.17238,0.22263,0.29721,0.21078,0.31662,0.25649,0.24285
0.16051,0.20847,0.17783,0.19919,0.31312,0.19232,0.36023,0.18945,0.21981
0.068545,0.17462,0.054837,0.17235,0.30266,0.11991,0.078383,0.22551,0.23891
0.11965,0.17217,0.1244,0.1614,0.31165,0.15587,0.16009,0.19389,0.19624
0.079071,0.14416,0.069514,0.15818,0.31864,0.12744,0.090759,0.18913,0.16889
0.1628,0.19032,0.17542,0.21198,0.34666,0.21551,0.33266,0.20744,0.2284
0.091202,0.15805,0.083035,0.18579,0.31457,0.14369,0.17925,0.21436,0.22608
0.18058,0.20717,0.18476,0.18779,0.34522,0.20447,0.3332,0.21199,0.19159
0.11115,0.15195,0.096826,0.16895,0.29774,0.14181,0.23477,0.14405,0.15293
0.077392,0.14925,0.09298,0.15458,0.296,0.13494,0.12969,0.17954,0.16294
0.14435,0.17435,0.12846,0.18386,0.33361,0.17882,0.6806,0.25247,0.22665
0.073422,0.1716,0.083549,0.18419,0.28965,0.16713,0.18522,0.17507,0.20412
0.16567,0.18184,0.1919,0.17322,0.31731,0.23901,0.39471,0.17764,0.20749
0.15134,0.17454,0.12248,0.1832,0.29999,0.16139,0.28408,0.25378,0.2291
0.12236,0.16754,0.093556,0.1893,0.3243,0.18642,0.26737,0.19179,0.21266
0.062463,0.17528,0.06376,0.16602,0.31409,0.10905,0.12785,0.23048,0.25937
0.032819,0.13241,0.037692,0.13754,0.31075,0.094987,0.03432,0.15978,0.16892
0.1791,0.19089,0.18156,0.20492,0.35123,0.22098,0.36186,0.24722,0.2359
0.17741,0.21466,0.14406,0.21636,0.31971,0.22869,0.39491,0.22806,0.24976
0.11879,0.17818,0.14333,0.16462,0.34275,0.17081,0.18563,0.27187,0.27116
0.16067,0.19204,0.13701,0.16848,0.2963,0.19792,0.35492,0.19109,0.19314
0.15592,0.18212,0.15313,0.17132,0.33439,0.17246,0.36575,0.21981,0.23059
0.11525,0.14772,0.12396,0.14502,0.29238,0.15861,0.28388,0.26294,0.24147
0.15522,0.21331,0.15416,0.19257,0.37211,0.19127,0.3545,0.24292,0.25557
0.10785,0.17784,0.10801,0.14799,0.32986,0.16496,0.22893,0.17378,0.18236
0.14058,0.20229,0.11929,0.21279,0.32519,0.18535,0.26505,0.26163,0.265
0.01829,0.13478,0.024735,0.15438,0.28767,0.089114,0.021881,0.1553,0.16208
0.11201,0.1763,0.13003,0.15799,0.32272,0.17859,0.16626,0.18941,0.18225
0.18918,0.26307,0.19265,0.22251,0.31025,0.24182,0.33008,0.25538,0.25393
0.054982,0.15403,0.061605,0.1786,0.35539,0.14126,0.065065,0.19504,0.20263
0.14991,0.22795,0.1547,0.18576,0.3159,0.18423,0.38008,0.24181,0.25301
0.13884,0.17543,0.15331,0.19703,0.29518,0.19984,0.23634,0.18936,0.18856
0.17311,0.19333,0.15027,0.21268,0.2943,0.1874,0.32242,0.23727,0.23282
0.063528,0.13766,0.051449,0.1366,0.30326,0.11294,0.097121,0.14789,0.14367
0.11642,0.21048,0.1121,0.16038,0.2882,0.16441,0.24431,0.22819,0.22571
0.12094,0.1619,0.11751,0.17067,0.27489,0.16677,0.20884,0.19822,0.213
0.13469,0.18325,0.12672,0.20441,0.32195,0.20235,0.24565,0.2028,0.20561
0.14807,0.22208,0.13985,0.20421,0.32933,0.18152,0.25025,0.26489,0.24848
0.078481,0.13476,0.079638,0.15837,0.33557,0.15693,0.10355,0.17356,0.16138
0.18875,0.24916,0.17255,0.21372,0.27388,0.22345,0.33164,0.21642,0.2576
0.17259,0.23064,0.18385,0.2257,0.32525,0.19176,0.3704,0.26707,0.27283
0.14491,0.17464,0.13563,0.16564,0.30119,0.20483,0.25628,0.21073,0.22277
0.062543,0.15511,0.082872,0.15797,0.31402,0.13086,0.12731,0.17852,0.16016
0.14743,0.18529,0.16037,0.19553,0.32475,0.23474,0.44017,0.2264,0.20558
0.15285,0.23196,0.16066,0.21843,0.30517,0.21786,0.36885,0.23305,0.26979
0.16822,0.1945,0.1516,0.1918,0.31274,0.22333,0.38792,0.23667,0.24413
0.089044,0.19947,0.082471,0.1733,0.31973,0.15681,0.1778,0.25065,0.25724
0.11735,0.16363,0.10784,0.19833,0.32525,0.17449,0.26461,0.21997,0.21334
0.16239,0.1929,0.16628,0.1814,0.29213,0.19806,0.374,0.22436,0.18384
0.12291,0.18807,0.13259,0.17491,0.31466,0.1617,0.27657,0.24978,0.20666
0.12042,0.19,0.1394,0.19975,0.34037,0.21058,0.26235,0.23783,0.24139
0.066069,0.16314,0.076479,0.17082,0.32244,0.11765,0.14357,0.1791,0.20443
0.072955,0.19342,0.06244,0.19661,0.33863,0.11671,0.055945,0.22906,0.23704
0.062006,0.21465,0.060478,0.22809,0.3185,0.13188,0.1501,0.29389,0.29534
0.091949,0.21233,0.099867,0.17038,0.30688,0.15913,0.22606,0.26664,0.25461
0.15245,0.20914,0.13628,0.21083,0.2934,0.18633,0.3023,0.24546,0.23254
0.10579,0.14893,0.09449,0.16875,0.3343,0.16736,0.22021,0.22878,0.24076
0.14517,0.20584,0.12689,0.19041,0.30861,0.18394,0.34869,0.19684,0.20227
0.13967,0.17764,0.13237,0.1881,0.31147,0.17602,0.30131,0.23466,0.2426
0.15887,0.22762,0.13783,0.18525,0.30996,0.21172,0.36796,0.24673,0.20464
0.18768,0.21608,0.21975,0.20316,0.30983,0.21638,0.46552,0.23744,0.24515
0.12505,0.16492,0.1443,0.17867,0.34318,0.16736,0.2726,0.16608,0.1874
0.070665,0.17353,0.070716,0.1542,0.29687,0.11467,0.14814,0.21132,0.19837
0.15321,0.19442,0.16177,0.19566,0.33565,0.19443,0.31927,0.21524,0.19029
0.18397,0.21686,0.16544,0.19112,0.31754,0.21861,0.3747,0.20461,0.20813
0.16447,0.23951,0.18762,0.20056,0.3397,0.23396,0.32277,0.24978,0.23531
0.096819,0.16029,0.10022,0.15255,0.31498,0.15328,0.18349,0.19917,0.22339
0.16516,0.18965,0.1821,0.20153,0.29583,0.21671,0.38713,0.2226,0.24006
0.12524,0.17054,0.1427,0.17718,0.30298,0.18716,0.23301,0.2372,0.22729
0.099392,0.17105,0.11358,0.17315,0.30038,0.16835,0.22177,0.20929,0.21541
0.12254,0.17135,0.12809,0.17528,0.34216,0.15419,0.19859,0.22675,0.19615
0.074562,0.18688,0.078807,0.16932,0.34743,0.13121,0.21271,0.25785,0.22573
0.15613,0.18881,0.15467,0.20855,0.32973,0.22575,0.28968,0.21319,0.21507
0.09252,0.18782,0.083683,0.1833,0.3295,0.1376,0.13284,0.22965,0.25537
0.1724,0.21739,0.17541,0.23473,0.31983,0.19673,0.31701,0.25497,0.2289
0.046197,0.12245,0.03388,0.14232,0.33284,0.1105,0.036306,0.15349,0.14646
0.17888,0.23271,0.1716,0.21427,0.33309,0.2129,0.34898,0.20773,0.23395
0.1118,0.17794,0.11654,0.17378,0.33559,0.15237,0.21425,0.20137,0.20679
0.10123,0.15689,0.091159,0.16044,0.33055,0.17298,0.19521,0.19931,0.18797
0.17256,0.19395,0.17315,0.21776,0.3091,0.22178,0.50277,0.21005,0.21635
0.052425,0.16588,0.055008,0.16694,0.34092,0.10766,0.093549,0.22191,0.19508
0.081127,0.2014,0.077092,0.18866,0.32426,0.13133,0.1434,0.25388,0.24807
0.10617,0.20261,0.12096,0.20662,0.3353,0.15094,0.19569,0.2742,0.26484
0.16787,0.23588,0.15709,0.19094,0.31176,0.19035,0.36393,0.26308,0.22987
0.15128,0.17847,0.14626,0.17922,0.3078,0.17731,0.34706,0.19789,0.21643
0.18956,0.19537,0.19519,0.21609,0.32945,0.23748,0.35079,0.23241,0.25917
0.13713,0.18515,0.16425,0.2068,0.27644,0.17118,0.31385,0.22542,0.20533
0.13363,0.16828,0.11111,0.16863,0.33689,0.14895,0.18756,0.18009,0.18763
0.069235,0.2013,0.076303,0.16852,0.30792,0.13338,0.16707,0.21022,0.20166
0.14868,0.22407,0.13727,0.18194,0.28405,0.18638,0.32846,0.25811,0.2498
0.10135,0.22101,0.094152,0.19008,0.29829,0.15513,0.1428,0.27572,0.25364
0.070095,0.18218,0.087341,0.1804,0.35407,0.13187,0.20285,0.22389,0.21996
0.1313,0.20489,0.1604,0.18378,0.28576,0.20823,0.46033,0.19551,0.20449
0.18451,0.17962,0.17344,0.19855,0.29829,0.22557,0.39913,0.20859,0.19738
0.15889,0.2018,0.16254,0.16264,0.30974,0.21397,0.34451,0.22057,0.18773
0.17878,0.19142,0.18688,0.20528,0.31052,0.21621,0.42022,0.21615,0.23093
0.12937,0.16333,0.13429,0.17144,0.35103,0.19058,0.29466,0.18826,0.17218
0.14555,0.17869,0.13095,0.19567,0.3243,0.16859,0.2466,0.22202,0.2079
0.1431,0.2025,0.14492,0.1771,0.30179,0.20561,0.33535,0.23376,0.21328
0.12036,0.18294,0.12974,0.18177,0.34078,0.18188,0.27649,0.22642,0.21505
0.11152,0.21245,0.12093,0.18846,0.29509,0.15393,0.20977,0.20595,0.24865
0.14712,0.19259,0.16737,0.1968,0.36615,0.18333,0.25137,0.24052,0.23022
0.10817,0.18169,0.10409,0.17833,0.31183,0.18099,0.17337,0.22241,0.2118
0.073558,0.17911,0.073988,0.16914,0.34567,0.1468,0.12407,0.1806,0.1833
0.058763,0.14865,0.058772,0.18034,0.32708,0.12151,0.12415,0.21514,0.22277
0.15718,0.1946,0.17502,0.19393,0.27478,0.23447,0.30535,0.2214,0.23345
0.14486,0.18679,0.15779,0.17544,0.28482,0.18465,0.30499,0.194,0.21698
0.17701,0.19499,0.19215,0.20799,0.2935,0.25489,0.5473,0.25145,0.2449
0.11537,0.17703,0.1123,0.17542,0.32584,0.19257,0.1072,0.26889,0.2674
0.10129,0.16159,0.085055,0.16909,0.27786,0.12598,0.12761,0.18619,0.17773
0.10996,0.21281,0.12186,0.19098,0.32667,0.18508,0.27283,0.23762,0.22134
0.14848,0.23594,0.14525,0.21086,0.31983,0.19872,0.36515,0.30023,0.27823
0.057885,0.19105,0.064335,0.18083,0.33374,0.1081,0.11101,0.23502,0.24605
0.18293,0.223,0.21366,0.22911,0.303,0.2426,0.56634,0.22979,0.23272
0.16544,0.16919,0.17628,0.17442,0.32755,0.20367,0.51218,0.18368,0.2046
0.099051,0.18496,0.10936,0.18287,0.30917,0.13322,0.22664,0.20398,0.22623
0.047241,0.15909,0.037453,0.14765,0.30921,0.11426,0.064468,0.18404,0.17206
0.15168,0.16662,0.14198,0.1932,0.32001,0.18487,0.35368,0.19224,0.17691
0.16946,0.20378,0.14059,0.18671,0.30565,0.20824,0.27843,0.24998,0.25748
0.14941,0.18419,0.13875,0.17323,0.31289,0.1974,0.22104,0.22868,0.20393
0.071268,0.17425,0.080354,0.15704,0.30108,0.14853,0.14907,0.18273,0.19588
0.19597,0.21122,0.15487,0.19905,0.3005,0.21343,0.4343,0.19484,0.22824
0.14537,0.16132,0.17059,0.19142,0.29608,0.1901,0.35412,0.25183,0.23061
0.21564,0.21836,0.17867,0.23389,0.33684,0.25085,0.48119,0.2594,0.22477
0.1892,0.16497,0.18684,0.1734,0.29405,0.17687,0.38651,0.23616,0.25993
0.18416,0.22089,0.16577,0.22942,0.29818,0.19825,0.30325,0.23537,0.23298
0.17289,0.2173,0.2022,0.23041,0.33557,0.20771,0.40355,0.31251,0.31349
0.12019,0.1898,0.12388,0.1772,0.31446,0.16448,0.23197,0.18298,0.16337
0.10688,0.17216,0.12949,0.19263,0.31669,0.14812,0.23215,0.23241,0.23695
0.10872,0.16678,0.092877,0.15046,0.31265,0.15139,0.19581,0.18781,0.15541
0.16533,0.23602,0.1702,0.21301,0.30975,0.2179,0.3869,0.2286,0.23098
0.1576,0.20439,0.19645,0.24195,0.3038,0.23829,0.43137,0.24852,0.24258
0.10427,0.15785,0.1074,0.13625,0.34827,0.15507,0.14915,0.16632,0.19502
0.18105,0.18694,0.20383,0.23767,0.2998,0.23258,0.46631,0.24981,0.23349
0.15116,0.15731,0.14336,0.16062,0.31326,0.21083,0.32362,0.197,0.15474
0.087335,0.19666,0.080322,0.18215,0.28241,0.13646,0.15045,0.21487,0.22447
0.15996,0.2184,0.14308,0.23541,0.30283,0.21416,0.27822,0.27595,0.26376
0.12225,0.19375,0.10805,0.19667,0.29064,0.14451,0.1921,0.26951,0.25079
0.14993,0.18626,0.15379,0.18564,0.28087,0.22123,0.30415,0.22339,0.21586
0.14284,0.15935,0.13941,0.17326,0.30437,0.17788,0.32596,0.21569,0.20055
0.16591,0.17821,0.14182,0.18599,0.27398,0.19842,0.30341,0.24267,0.22806
0.15666,0.19175,0.16003,0.21208,0.30258,0.21997,0.30868,0.17718,0.21478
0.17422,0.20893,0.18117,0.21987,0.34458,0.2223,0.41455,0.22955,0.24715
0.074716,0.18636,0.060461,0.17718,0.3055,0.11633,0.088673,0.21084,0.19857
0.095924,0.15203,0.080313,0.13988,0.3143,0.15331,0.23565,0.16888,0.20631
0.11659,0.182,0.11707,0.16356,0.31472,0.16962,0.28407,0.24982,0.23239
0.079522,0.14392,0.075408,0.1675,0.33268,0.15603,0.14528,0.20234,0.2028
0.12586,0.17427,0.13204,0.20116,0.29432,0.20709,0.28309,0.26678,0.222
0.17126,0.23273,0.18113,0.22915,0.34446,0.25412,0.62559,0.25756,0.26425
0.16565,0.17266,0.17045,0.20361,0.33708,0.2074,0.42657,0.20429,0.20901
0.073505,0.14744,0.069295,0.16484,0.31773,0.15107,0.13727,0.1921,0.18712
0.15147,0.21796,0.15109,0.21547,0.30831,0.19229,0.30485,0.24693,0.23935
0.11028,0.17651,0.12386,0.18418,0.32145,0.16902,0.24545,0.20153,0.21294
0.12548,0.2098,0.11094,0.19542,0.32374,0.16264,0.24311,0.24269,0.24268
0.17021,0.22574,0.15319,0.21489,0.30005,0.18189,0.20909,0.28908,0.27549
0.08053,0.16914,0.091196,0.18457,0.31873,0.11697,0.12437,0.21149,0.23099
0.17177,0.20377,0.17822,0.20678,0.32377,0.20614,0.34871,0.2581,0.25708
0.16647,0.20242,0.16688,0.22146,0.31008,0.20597,0.43027,0.26005,0.26119
0.11918,0.19489,0.11175,0.19272,0.29713,0.16675,0.21451,0.28887,0.24152
0.19301,0.2089,0.20179,0.22992,0.30143,0.21635,0.48298,0.26456,0.24684
0.11089,0.17138,0.1201,0.16167,0.29074,0.15894,0.22135,0.187,0.20548
0.13835,0.22107,0.16803,0.21619,0.3053,0.19818,0.42798,0.23159,0.21158
0.14811,0.19074,0.1501,0.20161,0.3272,0.15418,0.36777,0.22552,0.25954
0.1142,0.19288,0.10802,0.18709,0.30836,0.14435,0.20637,0.18892,0.176
0.13462,0.20522,0.14722,0.20704,0.30299,0.20962,0.26416,0.24453,0.27571
0.15121,0.20142,0.15468,0.20546,0.32342,0.17191,0.29937,0.22931,0.20531
0.087037,0.17487,0.087301,0.15644,0.31061,0.11315,0.14433,0.18558,0.17219
0.17814,0.21474,0.2028,0.20956,0.28443,0.20005,0.51447,0.21448,0.21359
0.18679,0.20758,0.18839,0.22726,0.28669,0.22677,0.36843,0.24881,0.23619
0.15323,0.23843,0.16883,0.22116,0.30333,0.19717,0.32809,0.25233,0.27715
0.16011,0.19195,0.16535,0.18824,0.34892,0.21868,0.30342,0.20258,0.22547
0.14426,0.22355,0.14157,0.18023,0.33094,0.18446,0.28577,0.24691,0.24536
0.13433,0.24993,0.12184,0.24459,0.29064,0.17518,0.34838,0.27037,0.27348
0.12663,0.17858,0.12638,0.17231,0.30308,0.16154,0.22402,0.23004,0.24116
0.080463,0.16141,0.071422,0.15826,0.31749,0.14811,0.15601,0.2163,0.22406
0.073203,0.18703,0.074708,0.17878,0.34117,0.13735,0.13787,0.18426,0.18377
0.16346,0.18083,0.15078,0.18802,0.29887,0.20054,0.38862,0.20996,0.18819
0.074122,0.1788,0.077361,0.16093,0.31591,0.14439,0.20068,0.20509,0.22257
0.11325,0.15536,0.13178,0.19294,0.31163,0.18595,0.23979,0.1788,0.19282
0.1669,0.2412,0.19497,0.20417,0.28655,0.22854,0.42371,0.26593,0.21904
0.064869,0.15142,0.060235,0.15796,0.32553,0.1046,0.098183,0.15923,0.17648
0.15304,0.18214,0.13617,0.16171,0.31031,0.20892,0.32669,0.20067,0.21383
0.17252,0.2109,0.18895,0.20511,0.32403,0.21794,0.53435,0.22965,0.2519
0.17008,0.20656,0.1626,0.21405,0.32543,0.23495,0.31275,0.25792,0.25157
0.1135,0.18587,0.11916,0.15885,0.34337,0.16332,0.18342,0.21849,0.21406
0.16905,0.18191,0.15616,0.19255,0.33694,0.20347,0.49806,0.21593,0.2155
0.10001,0.19104,0.10088,0.20204,0.35349,0.18065,0.16288,0.21502,0.25525
0.17772,0.22386,0.15849,0.21083,0.26002,0.20177,0.32249,0.2511,0.28796
0.18683,0.25708,0.18496,0.21533,0.30585,0.23403,0.40293,0.27284,0.30478
0.1333,0.14569,0.11477,0.17034,0.29086,0.1513,0.28083,0.17223,0.15595
0.16231,0.18214,0.16607,0.18628,0.30583,0.18967,0.33696,0.18782,0.22243
0.16595,0.22309,0.1587,0.20653,0.31415,0.19301,0.33047,0.29665,0.27305
0.08144,0.17025,0.097219,0.15991,0.3104,0.1377,0.14691,0.18704,0.18243
0.14962,0.16936,0.13806,0.18435,0.29236,0.17534,0.20496,0.2085,0.20815
0.14521,0.18549,0.12524,0.18338,0.32268,0.18969,0.25414,0.22516,0.21235
0.11321,0.19699,0.10915,0.16051,0.33179,0.16656,0.20632,0.2241,0.21312
0.090547,0.19131,0.10334,0.15952,0.33866,0.13677,0.19668,0.20138,0.20663
0.11199,0.13906,0.11061,0.16995,0.3039,0.1607,0.226,0.19854,0.19559
0.1705,0.20685,0.15455,0.19139,0.29352,0.20174,0.40438,0.23187,0.20967
0.15041,0.20103,0.13269,0.1773,0.29903,0.20762,0.24863,0.23029,0.21171
0.11297,0.17731,0.10807,0.1908,0.31616,0.15338,0.17284,0.23211,0.22235
0.079102,0.17757,0.078763,0.16757,0.31199,0.14756,0.12578,0.19061,0.2175
0.15484,0.20175,0.14433,0.20511,0.31398,0.18497,0.25389,0.21588,0.22573
0.13068,0.20775,0.12647,0.19851,0.30494,0.17707,0.34675,0.25123,0.24441
0.17859,0.22016,0.18279,0.2315,0.32057,0.21086,0.36653,0.21707,0.2202
0.10177,0.17118,0.093169,0.17121,0.35835,0.19789,0.21357,0.25772,0.21521
0.14938,0.1972,0.18118,0.20964,0.33237,0.19599,0.25372,0.24404,0.21245
0.08307,0.16338,0.087499,0.19385,0.2999,0.1476,0.12405,0.19572,0.19739
0.13683,0.18105,0.13511,0.21016,0.33123,0.17142,0.24565,0.23621,0.23527
0.11793,0.15901,0.12887,0.1799,0.31529,0.16353,0.29248,0.22997,0.21658
0.11916,0.18944,0.1149,0.18056,0.3211,0.1501,0.19987,0.25805,0.22759
0.15787,0.22889,0.18933,0.20957,0.30913,0.20461,0.43042,0.28578,0.23321
0.056926,0.17641,0.053208,0.17626,0.3421,0.12653,0.080343,0.19509,0.22514
0.17593,0.25417,0.17505,0.27215,0.30179,0.22574,0.31932,0.28393,0.25414
0.10738,0.19018,0.08078,0.17481,0.29009,0.13413,0.15961,0.22437,0.23983
0.15908,0.17389,0.10924,0.16935,0.30701,0.17912,0.33212,0.19908,0.17931
0.14107,0.16808,0.14865,0.17938,0.319,0.20357,0.59587,0.22022,0.213
0.16842,0.21609,0.15962,0.20788,0.3111,0.1929,0.32459,0.23634,0.24589
0.14594,0.20748,0.14318,0.21578,0.3377,0.20725,0.3181,0.24415,0.24553
0.18109,0.21661,0.1606,0.19695,0.32845,0.22663,0.37888,0.21932,0.23159
0.16703,0.20159,0.19211,0.2157,0.3194,0.23901,0.36098,0.292,0.27272
0.1151,0.14711,0.12103,0.16602,0.31223,0.14836,0.21404,0.18987,0.19951
0.13673,0.18852,0.13437,0.18212,0.35363,0.17764,0.29198,0.25866,0.24395
0.21574,0.22494,0.2213,0.24316,0.29851,0.24128,0.38048,0.32185,0.31166
0.11615,0.19196,0.12872,0.20174,0.33558,0.15195,0.2531,0.22288,0.22832
0.14325,0.20177,0.16437,0.20933,0.3076,0.19888,0.32966,0.21924,0.21357
0.16424,0.17944,0.1531,0.1803,0.29186,0.21914,0.48729,0.21144,0.22936
0.18434,0.18996,0.1974,0.19586,0.28246,0.21383,0.41093,0.22081,0.21138
0.080898,0.19585,0.091492,0.16837,0.30473,0.15832,0.13452,0.23618,0.24936
0.10414,0.16053,0.10032,0.1702,0.28903,0.1483,0.18018,0.1647,0.21164
0.1346,0.16492,0.1247,0.15789,0.30144,0.14095,0.29402,0.22593,0.21523
0.19435,0.22532,0.18143,0.21328,0.33386,0.23174,0.38851,0.19536,0.25768
0.060678,0.14621,0.049262,0.16711,0.31604,0.10739,0.088521,0.18514,0.1592
0.15498,0.19477,0.14922,0.22449,0.32454,0.20976,0.38469,0.23788,0.22757
0.10633,0.19833,0.099475,0.20062,0.29128,0.14893,0.21565,0.22096,0.24351
0.19018,0.18375,0.17412,0.20059,0.29319,0.23495,0.35137,0.21125,0.22662
0.10061,0.15793,0.10584,0.16468,0.32408,0.15721,0.21483,0.18046,0.19808
0.065116,0.18981,0.068976,0.16677,0.32506,0.10899,0.095116,0.2397,0.25573
0.20082,0.22134,0.19131,0.22844,0.33623,0.2491,0.38992,0.23927,0.24475
0.19474,0.22112,0.1767,0.19279,0.35205,0.22299,0.38245,0.26198,0.29189
0.11231,0.15358,0.13239,0.15604,0.32381,0.18035,0.3163,0.24146,0.20295
0.13657,0.20116,0.15428,0.1875,0.31443,0.19899,0.2657,0.2414,0.25434
0.12164,0.1688,0.11767,0.16688,0.29169,0.16041,0.31082,0.21408,0.1968
0.12599,0.21047,0.13024,0.20515,0.30512,0.18396,0.26518,0.24281,0.26178
0.1469,0.16827,0.13371,0.2077,0.34918,0.17897,0.35817,0.22834,0.21393
0.16098,0.18763,0.14879,0.19747,0.33932,0.20972,0.40252,0.2078,0.23129
0.1665,0.23538,0.15532,0.22037,0.29107,0.20765,0.40406,0.25048,0.23311
0.1061,0.19097,0.11423,0.16812,0.3088,0.17626,0.1843,0.30706,0.30912
0.17275,0.19612,0.17424,0.19827,0.31509,0.24512,0.31787,0.25887,0.24277
0.07081,0.17047,0.070811,0.17822,0.29384,0.11106,0.10373,0.2153,0.23365
0.16076,0.18901,0.16676,0.19301,0.32389,0.20846,0.33522,0.20873,0.25355
0.079424,0.16304,0.085108,0.16638,0.33781,0.12976,0.13587,0.16539,0.1701
0.074173,0.15204,0.064861,0.15352,0.30596,0.12115,0.13969,0.16069,0.17951
0.13126,0.2248,0.13845,0.18401,0.33113,0.16279,0.25429,0.25668,0.23227
0.14254,0.16198,0.14728,0.16764,0.33844,0.19625,0.41463,0.21854,0.23587
0.18054,0.23783,0.19886,0.2686,0.34185,0.24457,0.43806,0.23469,0.2357
0.072216,0.16279,0.073226,0.15866,0.3046,0.1278,0.080854,0.1889,0.18645
0.082681,0.19309,0.06762,0.1897,0.31398,0.12191,0.13689,0.27606,0.23302
0.11921,0.17466,0.13338,0.17699,0.30499,0.15798,0.19548,0.19047,0.19295
0.08228,0.14707,0.083119,0.15285,0.30612,0.13393,0.14999,0.22278,0.21634
0.1731,0.18567,0.18798,0.18914,0.34404,0.25362,0.49396,0.22494,0.19349
0.060661,0.1741,0.074668,0.17858,0.29707,0.12998,0.10093,0.22135,0.22284
0.17203,0.20595,0.14985,0.20685,0.32498,0.21404,0.36758,0.21468,0.18809
0.21403,0.23803,0.2098,0.20933,0.32937,0.23953,0.55632,0.22708,0.25704
0.095511,0.15304,0.092999,0.17947,0.29461,0.12427,0.098269,0.21694,0.21527
0.060794,0.18413,0.077211,0.19342,0.30283,0.13081,0.11058,0.23162,0.25192
0.095983,0.19561,0.11725,0.16819,0.30634,0.15754,0.22363,0.20514,0.20461
0.17626,0.21442,0.19087,0.2112,0.32738,0.21249,0.35412,0.23198,0.23623
0.12828,0.18225,0.14175,0.2195,0.31973,0.18849,0.27953,0.22425,0.19952
0.092783,0.16113,0.12355,0.14847,0.31065,0.1475,0.17492,0.15654,0.19019
0.14198,0.179,0.13094,0.16643,0.32676,0.16831,0.36353,0.20097,0.2024
0.18432,0.22267,0.18276,0.22408,0.28421,0.24518,0.46258,0.27462,0.27394
0.13397,0.19126,0.13267,0.19209,0.36516,0.17298,0.26437,0.21723,0.22733
0.15783,0.18661,0.1387,0.18335,0.3219,0.16873,0.3215,0.20719,0.19453
0.085787,0.15313,0.09833,0.17152,0.29932,0.11717,0.12907,0.20304,0.19343
0.094929,0.19979,0.11262,0.22836,0.2609,0.15739,0.18055,0.24405,0.24948
0.11434,0.1757,0.096387,0.1882,0.31732,0.15505,0.19421,0.21911,0.24507
0.15292,0.17852,0.16106,0.18055,0.28936,0.18955,0.3239,0.21825,0.23614
0.1534,0.18389,0.14365,0.21923,0.30484,0.20225,0.41086,0.24388,0.21652
0.050229,0.14128,0.056017,0.16387,0.26094,0.10498,0.061641,0.20766,0.20589
0.064122,0.19476,0.069091,0.18528,0.30698,0.10104,0.10371,0.24054,0.22557
0.17384,0.22012,0.18466,0.18455,0.30947,0.23037,0.29916,0.20346,0.21443
0.099429,0.1886,0.14003,0.1907,0.30281,0.18284,0.28863,0.20695,0.19586
0.13734,0.17942,0.12259,0.16373,0.33551,0.17159,0.27546,0.23051,0.21058
0.19353,0.20125,0.19033,0.20971,0.3218,0.21664,0.62819,0.25056,0.23903
0.14958,0.22821,0.15175,0.21903,0.36399,0.163,0.41189,0.24786,0.22029
0.16939,0.20893,0.15653,0.18224,0.29893,0.2144,0.27919,0.24662,0.23524
0.13264,0.19493,0.12405,0.19287,0.32684,0.15706,0.30306,0.289,0.27236
0.17671,0.18094,0.18937,0.2033,0.31388,0.22337,0.49381,0.2139,0.2094
0.20074,0.2394,0.21025,0.19279,0.29422,0.22013,0.38631,0.25756,0.22674
0.081835,0.16315,0.10219,0.18115,0.32473,0.13318,0.12904,0.21186,0.20469
0.14438,0.20983,0.1681,0.19911,0.32052,0.19883,0.29876,0.26506,0.25465
0.14403,0.17336,0.12515,0.1675,0.30486,0.17428,0.30697,0.22109,0.2673
0.15691,0.21738,0.17913,0.20178,0.28721,0.22342,0.42235,0.21992,0.20445
0.11636,0.2324,0.12877,0.20112,0.35213,0.18573,0.28093,0.27653,0.25748
0.11875,0.20822,0.12683,0.18991,0.32524,0.15996,0.1973,0.23077,0.24058
0.1122,0.15818,0.12815,0.16025,0.3159,0.16242,0.21157,0.16452,0.178
0.090743,0.16412,0.10562,0.18133,0.30234,0.13314,0.20034,0.19105,0.19872
0.10067,0.17362,0.08018,0.18036,0.31001,0.16497,0.21806,0.23779,0.23217
0.12466,0.21058,0.13231,0.19925,0.30281,0.18249,0.21958,0.25698,0.25168
0.14962,0.22711,0.12479,0.21314,0.34567,0.16702,0.27829,0.2844,0.26734
0.11626,0.15436,0.13234,0.18125,0.35239,0.16435,0.33996,0.18686,0.2079
0.07719,0.15216,0.078333,0.15867,0.30758,0.11946,0.10462,0.19722,0.16807
0.10525,0.19567,0.10885,0.2065,0.31924,0.19356,0.23683,0.29268,0.30237
0.16137,0.20811,0.14015,0.19538,0.32895,0.21559,0.3443,0.23359,0.21759
0.16287,0.20622,0.16604,0.19145,0.33174,0.20223,0.2467,0.24876,0.21284
0.11358,0.17373,0.1317,0.193,0.34916,0.16727,0.17601,0.22447,0.21979
0.17458,0.23354,0.17899,0.22841,0.32,0.1914,0.3634,0.24699,0.21925
0.11351,0.19745,0.11587,0.18223,0.3145,0.13749,0.1739,0.22188,0.213
0.1576,0.25729,0.146,0.21156,0.28899,0.18965,0.38466,0.24105,0.24014
0.15394,0.18434,0.15465,0.18264,0.32418,0.21112,0.37816,0.20936,0.21829
0.087423,0.14476,0.0865,0.15672,0.33371,0.1445,0.056752,0.19359,0.19978
0.15656,0.21458,0.15763,0.17658,0.27859,0.19708,0.3457,0.22734,0.21392
0.15976,0.20024,0.17833,0.22736,0.3073,0.21408,0.33182,0.25538,0.21812
0.16225,0.227,0.16228,0.24823,0.29879,0.21289,0.41328,0.22174,0.23393
0.17538,0.1792,0.19513,0.20872,0.31027,0.23821,0.44195,0.23061,0.23744
0.098339,0.18267,0.11328,0.21087,0.3661,0.14142,0.18237,0.24228,0.2279
0.11069,0.16937,0.11496,0.18685,0.35858,0.16264,0.21764,0.22027,0.2361
0.099329,0.19133,0.093241,0.16226,0.29973,0.12686,0.12714,0.20451,0.21201
0.13633,0.18456,0.13611,0.18667,0.31197,0.16946,0.23988,0.19274,0.19159
0.087601,0.18547,0.094331,0.20012,0.29134,0.15099,0.15919,0.26019,0.29047
0.0732,0.17208,0.066836,0.16217,0.35526,0.12415,0.10379,0.20707,0.20456
0.18114,0.21552,0.17271,0.23675,0.36349,0.22428,0.43357,0.2902,0.26234
0.21245,0.21023,0.19445,0.21613,0.33261,0.24885,0.40449,0.21875,0.23718
0.18364,0.24263,0.2192,0.21677,0.32308,0.22726,0.50789,0.26874,0.25494
0.088242,0.15599,0.091863,0.16476,0.28975,0.14654,0.14169,0.22882,0.24689
0.086848,0.19872,0.095491,0.19763,0.28929,0.14568,0.18533,0.22335,0.20982
0.12192,0.17609,0.10025,0.18682,0.31466,0.15355,0.23269,0.22409,0.22005
0.16487,0.2114,0.15935,0.2067,0.29172,0.17389,0.32627,0.22844,0.22974
0.17579,0.20936,0.15887,0.17626,0.32365,0.18195,0.39607,0.23742,0.22259
0.17531,0.18966,0.18163,0.17619,0.30338,0.20783,0.48951,0.20451,0.23651
0.092717,0.15677,0.096188,0.1447,0.30598,0.14275,0.16676,0.25103,0.23359
0.15522,0.19403,0.13329,0.20741,0.2824,0.20245,0.31815,0.23749,0.23178
0.08629,0.15083,0.085044,0.13367,0.31355,0.13229,0.14237,0.14777,0.1532
0.13448,0.20912,0.14168,0.18278,0.31402,0.17566,0.29303,0.22751,0.23789
0.16335,0.22227,0.14814,0.21349,0.33663,0.20778,0.24986,0.23659,0.2273
0.13178,0.20377,0.133,0.2094,0.31784,0.19108,0.44287,0.21418,0.21083
0.13533,0.19449,0.12207,0.19646,0.31824,0.14944,0.24475,0.23416,0.24019
0.13682,0.1557,0.12444,0.16971,0.35652,0.1828,0.28138,0.19068,0.19008
0.091476,0.16379,0.10177,0.14885,0.33475,0.15867,0.14694,0.19389,0.20809
0.16288,0.23423,0.19029,0.23642,0.32569,0.23331,0.34061,0.27207,0.24272
0.12318,0.14453,0.12474,0.15268,0.26566,0.16019,0.18552,0.18603,0.1869
0.18816,0.19868,0.19706,0.23029,0.33179,0.23187,0.407,0.32011,0.31447
0.18116,0.19465,0.18508,0.20017,0.29786,0.2378,0.31052,0.23134,0.23265
0.14067,0.18115,0.14492,0.17073,0.28399,0.20086,0.23635,0.1726,0.20813
0.14938,0.16714,0.15732,0.19286,0.32858,0.19329,0.32831,0.22654,0.22019
0.087665,0.16619,0.084486,0.17489,0.30966,0.13928,0.15959,0.17533,0.20667
0.097694,0.16477,0.090562,0.16993,0.31847,0.13658,0.18653,0.22227,0.19315
0.10047,0.17173,0.096337,0.15222,0.32308,0.13131,0.16914,0.16475,0.17813
0.10198,0.1716,0.10392,0.18651,0.31757,0.13406,0.096327,0.26287,0.22665
0.15531,0.22513,0.16393,0.19956,0.31126,0.19261,0.35757,0.20996,0.20248
0.1834,0.22207,0.16817,0.18945,0.30282,0.22906,0.37618,0.23979,0.24119
0.14152,0.22471,0.17022,0.22688,0.25921,0.21113,0.38493,0.2748,0.31166
0.14092,0.18879,0.15821,0.21011,0.29421,0.19925,0.31436,0.25758,0.26703
0.13955,0.18052,0.14012,0.17204,0.33638,0.17106,0.26657,0.19815,0.18652
0.078166,0.16498,0.08073,0.17225,0.30238,0.14541,0.085538,0.22649,0.19593
0.12196,0.20541,0.1062,0.19837,0.34393,0.1607,0.2312,0.23403,0.25732
0.13262,0.20888,0.14448,0.1955,0.3111,0.17849,0.26871,0.20473,0.18902
0.18199,0.23822,0.21257,0.25782,0.33233,0.25081,0.57821,0.27618,0.26543
0.13124,0.2005,0.14746,0.18898,0.34301,0.19458,0.41866,0.2004,0.23987
0.18692,0.22733,0.16413,0.23541,0.3133,0.21851,0.55807,0.27117,0.22788
0.14073,0.15453,0.12881,0.18988,0.29784,0.18107,0.23052,0.1965,0.23847
0.16345,0.19993,0.17067,0.21752,0.28477,0.19602,0.31568,0.2036,0.20767
0.18609,0.20969,0.17186,0.20638,0.30038,0.21666,0.3489,0.2461,0.22975
0.19175,0.20682,0.16798,0.20359,0.31855,0.23459,0.44194,0.24154,0.24483
0.17206,0.19548,0.17915,0.18654,0.30105,0.19302,0.40578,0.2067,0.19225
0.15729,0.14573,0.13969,0.16401,0.32676,0.20421,0.35104,0.17651,0.18945
0.1662,0.16933,0.14297,0.18322,0.27169,0.22188,0.35436,0.22727,0.20312
0.15258,0.18978,0.15737,0.19988,0.30408,0.20099,0.29288,0.21182,0.22473
0.05799,0.14711,0.067017,0.15227,0.29718,0.11554,0.094566,0.16591,0.15218
0.067516,0.15471,0.05984,0.17894,0.3047,0.12423,0.093019,0.19381,0.23283
0.1372,0.18043,0.17216,0.18071,0.27951,0.20086,0.30165,0.19315,0.21031
0.14846,0.20253,0.14318,0.20608,0.32759,0.16866,0.34244,0.28698,0.25494
0.12236,0.17326,0.11103,0.14893,0.33343,0.16962,0.15452,0.22605,0.25324
0.099526,0.19556,0.088548,0.20112,0.3335,0.17701,0.18772,0.24827,0.26163
0.086044,0.1781,0.090949,0.16838,0.31201,0.13576,0.14648,0.23065,0.23452
0.15066,0.16084,0.18223,0.16444,0.32957,0.2073,0.3411,0.20858,0.19062
0.18396,0.24034,0.1906,0.22539,0.28013,0.21948,0.50476,0.26638,0.2846
0.089963,0.15104,0.089615,0.16533,0.31408,0.13097,0.1962,0.18075,0.188
0.15423,0.19402,0.14376,0.16917,0.30344,0.18441,0.36109,0.20415,0.20635
0.18211,0.19531,0.16446,0.18253,0.35368,0.17466,0.42646,0.23167,0.21455
0.17308,0.23873,0.17274,0.21683,0.32275,0.25668,0.37129,0.2406,0.2348
0.10414,0.18802,0.090678,0.19231,0.33521,0.14486,0.23336,0.22352,0.21772
0.08817,0.15358,0.10217,0.1893,0.31855,0.1402,0.18669,0.18235,0.17612
0.037967,0.13526,0.033718,0.1297,0.31433,0.10807,0.047459,0.1683,0.17287
0.21189,0.22913,0.17653,0.25853,0.2959,0.22376,0.3744,0.27345,0.25884
0.11387,0.15498,0.11399,0.16157,0.32016,0.15943,0.23473,0.18281,0.18485
0.11918,0.19429,0.11771,0.15633,0.31751,0.19453,0.24447,0.19629,0.20437
0.19588,0.20811,0.19302,0.25161,0.30021,0.22351,0.49784,0.26193,0.27015
0.16437,0.17819,0.13857,0.17931,0.31151,0.19771,0.39904,0.22625,0.21145
0.1658,0.17036,0.15179,0.1881,0.34072,0.21794,0.38542,0.19363,0.22548
0.065626,0.17407,0.077058,0.1665,0.28003,0.13261,0.10988,0.22689,0.25233
0.13302,0.19408,0.12515,0.21163,0.3136,0.19221,0.22137,0.25526,0.26056
0.19526,0.22342,0.18045,0.24038,0.32981,0.23204,0.34516,0.23338,0.2407
0.16415,0.26635,0.17434,0.24961,0.31489,0.22992,0.39687,0.25892,0.23479
0.072026,0.14117,0.080517,0.15325,0.31151,0.13634,0.10687,0.18289,0.19275
0.10251,0.18182,0.094434,0.18109,0.29683,0.13955,0.25879,0.21189,0.2358
0.17275,0.1787,0.15239,0.18143,0.26101,0.20117,0.37295,0.23009,0.19262
0.21029,0.21754,0.16517,0.24574,0.32805,0.23792,0.4933,0.24836,0.28538
0.1311,0.16443,0.145,0.19035,0.2968,0.20126,0.20374,0.20153,0.20339
0.14431,0.21308,0.14415,0.19485,0.35936,0.21126,0.29054,0.244,0.23456
0.17027,0.20109,0.18767,0.2089,0.30747,0.23164,0.33966,0.27324,0.27099
0.14223,0.19163,0.1343,0.20408,0.32797,0.18762,0.24188,0.25416,0.25782
0.12237,0.16147,0.11868,0.18648,0.30315,0.16244,0.15131,0.16539,0.20918
0.092581,0.21866,0.090338,0.19913,0.33802,0.14729,0.22091,0.21306,0.20891
0.11423,0.16405,0.11929,0.18398,0.33664,0.17106,0.19886,0.18899,0.21719
0.031373,0.14478,0.040049,0.1548,0.30864,0.068056,0.04018,0.24651,0.26886
0.17198,0.16415,0.17021,0.17907,0.31579,0.21146,0.37845,0.22231,0.19515
0.15409,0.19877,0.16429,0.20486,0.31957,0.19439,0.38612,0.27192,0.24566
0.11608,0.17841,0.12409,0.20592,0.30744,0.17302,0.15996,0.23957,0.22963
0.1539,0.2186,0.15796,0.18389,0.32617,0.19975,0.35773,0.24122,0.2297
0.15942,0.17306,0.14619,0.19564,0.31774,0.22824,0.26836,0.19418,0.20407
0.08729,0.18478,0.085717,0.17676,0.32425,0.15806,0.23623,0.18731,0.18659
0.14963,0.18297,0.13956,0.16356,0.33077,0.21093,0.3038,0.20557,0.19416
0.17843,0.22136,0.17135,0.20894,0.3206,0.20303,0.37242,0.2431,0.26149
0.12262,0.19451,0.13198,0.18295,0.31982,0.16474,0.27542,0.23923,0.24596
0.1019,0.16405,0.099152,0.16556,0.32169,0.13886,0.23367,0.18519,0.17528
0.11598,0.16088,0.1016,0.17288,0.32373,0.15302,0.20185,0.20094,0.19155
0.13575,0.20526,0.15145,0.2022,0.34249,0.1776,0.2003,0.21845,0.2073
0.089276,0.15936,0.10242,0.18099,0.31078,0.14776,0.19759,0.20933,0.21222
0.18722,0.17706,0.18456,0.18495,0.34701,0.23749,0.41135,0.22299,0.23019
0.12494,0.18688,0.12003,0.18168,0.31061,0.15315,0.18444,0.2337,0.21864
0.0604,0.13807,0.04977,0.12993,0.30961,0.109,0.098043,0.13558,0.15217
0.06198,0.12484,0.062993,0.15302,0.31926,0.1011,0.092376,0.15992,0.16793
0.091264,0.173,0.09198,0.19372,0.28545,0.15668,0.22797,0.19867,0.21173
0.1014,0.20203,0.091269,0.17573,0.32115,0.16755,0.18828,0.21958,0.22525
0.11198,0.19703,0.11501,0.19182,0.31127,0.16108,0.21727,0.22824,0.22313
0.15161,0.19149,0.16753,0.21189,0.28067,0.22073,0.40003,0.2154,0.23548
0.15511,0.19121,0.14768,0.20375,0.3146,0.17991,0.22983,0.20872,0.2141
0.1975,0.23894,0.17823,0.21079,0.33089,0.23699,0.31775,0.24686,0.23351
0.13154,0.20697,0.12528,0.19867,0.35378,0.19535,0.25649,0.22846,0.21798
0.093517,0.17463,0.09272,0.19034,0.32282,0.15609,0.16107,0.23586,0.20612
0.14926,0.18652,0.15905,0.17975,0.32149,0.17747,0.37394,0.23468,0.19038
0.10935,0.17985,0.11468,0.16056,0.31697,0.1601,0.22789,0.21135,0.1864
0.091878,0.15156,0.079076,0.13799,0.35905,0.11631,0.15525,0.16973,0.20449
0.17601,0.20771,0.20455,0.19058,0.33632,0.23911,0.40814,0.25253,0.25699
0.16792,0.18915,0.15003,0.18453,0.32757,0.19769,0.34272,0.20457,0.21595
0.060686,0.14803,0.063247,0.14571,0.31356,0.11933,0.040271,0.20743,0.19187
0.18692,0.20228,0.18231,0.19467,0.29242,0.21513,0.29007,0.21563,0.21797
0.18431,0.19951,0.1549,0.18331,0.33454,0.17458,0.32065,0.25885,0.25071
0.13156,0.18628,0.15659,0.19847,0.32202,0.19812,0.37706,0.25463,0.24383
0.15679,0.19816,0.13841,0.18465,0.30874,0.21989,0.23076,0.19502,0.21073
0.096447,0.17697,0.10363,0.18542,0.29093,0.13799,0.16476,0.2262,0.22613
0.21821,0.25203,0.18388,0.22443,0.33038,0.22961,0.54096,0.25847,0.28866
0.078397,0.18145,0.064753,0.1814,0.32651,0.12376,0.10022,0.22715,0.23835
0.027765,0.14207,0.03231,0.13824,0.31788,0.1133,0.032034,0.15655,0.17284
0.072315,0.15984,0.079537,0.17444,0.31284,0.13129,0.13994,0.15843,0.16004
0.1753,0.18643,0.2011,0.20579,0.31456,0.22146,0.32075,0.23716,0.21875
0.088855,0.14738,0.088735,0.16467,0.30055,0.1423,0.17205,0.16383,0.16329
0.20086,0.23826,0.19409,0.23041,0.32405,0.22688,0.33536,0.23728,0.24944
0.11394,0.17254,0.09985,0.15704,0.314,0.16161,0.20913,0.20028,0.19388
0.15665,0.20762,0.17074,0.1995,0.28339,0.22843,0.27276,0.24844,0.2457
0.19257,0.24455,0.20745,0.2307,0.31326,0.23361,0.43854,0.24649,0.25364
0.096102,0.20388,0.084589,0.19878,0.31905,0.15731,0.18772,0.27817,0.25083
0.15223,0.17631,0.13646,0.19892,0.30967,0.21427,0.31452,0.24682,0.21349
0.077099,0.14966,0.080431,0.15245,0.33284,0.13244,0.11471,0.21146,0.22839
0.19253,0.22574,0.19151,0.2407,0.29411,0.24079,0.39863,0.26847,0.29514
0.13737,0.18579,0.17304,0.19791,0.31445,0.20875,0.33329,0.22037,0.23061
0.10455,0.13924,0.088983,0.14908,0.31693,0.13907,0.18791,0.17789,0.15235
0.16422,0.19736,0.17073,0.21217,0.33426,0.22973,0.42174,0.28473,0.27373
0.091247,0.18581,0.097296,0.16887,0.31114,0.14837,0.21291,0.24702,0.24005
0.16164,0.19802,0.15677,0.19525,0.32508,0.19617,0.32757,0.29279,0.26978
0.1338,0.15618,0.11465,0.15619,0.33463,0.14829,0.25416,0.20643,0.19692
0.12627,0.19776,0.11505,0.16648,0.31431,0.20239,0.22211,0.24944,0.25967
0.13163,0.18431,0.13754,0.17963,0.31713,0.19143,0.25845,0.18274,0.18906
0.18113,0.245,0.19248,0.22822,0.29457,0.21904,0.42402,0.27391,0.2363
0.15817,0.18909,0.146,0.1719,0.30912,0.19744,0.30914,0.1935,0.19254
0.14501,0.18586,0.14665,0.18568,0.31509,0.20648,0.29196,0.20842,0.1753
0.21723,0.25142,0.20858,0.23163,0.31171,0.20816,0.42589,0.28914,0.24298
0.16567,0.19241,0.16866,0.209,0.31594,0.22967,0.33736,0.23098,0.21775
0.077586,0.15694,0.071284,0.16391,0.29621,0.14773,0.14404,0.2153,0.20194
0.14098,0.20189,0.1249,0.20826,0.32285,0.18337,0.28065,0.25219,0.26001
0.12947,0.17551,0.14276,0.19469,0.32611,0.18578,0.32291,0.23785,0.23652
0.14833,0.16374,0.14489,0.16306,0.30199,0.20503,0.37104,0.2009,0.21139
0.11677,0.18885,0.11478,0.17078,0.3103,0.16945,0.1912,0.24021,0.23254
0.12121,0.18504,0.12134,0.17619,0.3029,0.17362,0.17588,0.20186,0.20112
0.1817,0.22206,0.16947,0.22354,0.31851,0.19223,0.3426,0.25209,0.2189
0.10136,0.20716,0.10782,0.18148,0.29674,0.12847,0.17621,0.26624,0.24157
0.13742,0.18681,0.14516,0.17071,0.30846,0.17872,0.26026,0.21303,0.2132
0.12434,0.1891,0.14382,0.19406,0.34048,0.17113,0.33028,0.22568,0.24107
0.034257,0.14186,0.032945,0.13047,0.30475,0.097079,0.03566,0.17086,0.13586
0.12407,0.18022,0.12495,0.1887,0.32325,0.17546,0.22493,0.19605,0.18295
0.15145,0.26958,0.19107,0.21854,0.29488,0.21187,0.40892,0.28736,0.29343
0.083924,0.1661,0.071339,0.15775,0.31575,0.1134,0.065412,0.18412,0.16735
0.13985,0.16738,0.14385,0.18806,0.34086,0.18258,0.24296,0.20001,0.21597
0.018763,0.12485,0.0184,0.12429,0.30104,0.057431,0.014786,0.15999,0.16544
0.048818,0.15948,0.053322,0.15678,0.38714,0.10165,0.083677,0.19565,0.20737
0.17976,0.17923,0.14517,0.22087,0.31149,0.199,0.4928,0.21634,0.23363
0.20961,0.21366,0.17029,0.23819,0.33653,0.22609,0.3593,0.25096,0.25802
0.13065,0.176,0.12369,0.17856,0.33251,0.17002,0.27146,0.20965,0.20652
0.060083,0.17613,0.050614,0.17521,0.31726,0.12883,0.030831,0.22001,0.2511
0.081316,0.16094,0.08323,0.15173,0.29757,0.14843,0.17712,0.17254,0.18334
0.070312,0.1519,0.064275,0.15129,0.28841,0.098052,0.074379,0.14561,0.17375
0.070182,0.17548,0.072309,0.18762,0.3073,0.12119,0.15582,0.2293,0.25473
0.064972,0.16306,0.069406,0.1779,0.32587,0.13686,0.069052,0.29282,0.25564
0.12127,0.1692,0.12696,0.17913,0.32396,0.18958,0.27448,0.24602,0.29137
0.12964,0.18418,0.14086,0.17743,0.26476,0.2039,0.24959,0.2056,0.19433
0.075446,0.18473,0.078224,0.17563,0.31926,0.14419,0.1803,0.20223,0.23402
0.15413,0.19816,0.16224,0.20193,0.30138,0.2206,0.30403,0.24712,0.22088
0.1551,0.19301,0.15029,0.17739,0.34318,0.2204,0.36386,0.22019,0.22292
0.094781,0.14516,0.11016,0.18259,0.29882,0.14323,0.20722,0.16972,0.16975
0.19323,0.2351,0.18582,0.23183,0.28878,0.23298,0.51664,0.26429,0.27046
0.072131,0.15323,0.07163,0.17528,0.36056,0.14487,0.13335,0.20877,0.2173
0.093856,0.18826,0.083394,0.18219,0.28251,0.12922,0.11629,0.24218,0.22264
0.14254,0.19316,0.14417,0.1861,0.33382,0.21785,0.29109,0.26536,0.25035
0.080449,0.14902,0.080818,0.14064,0.32138,0.12537,0.098315,0.19305,0.18975
0.023755,0.12658,0.022347,0.13066,0.30305,0.076376,0.020851,0.14848,0.1368
0.17233,0.23708,0.19593,0.2373,0.35081,0.2259,0.34613,0.28193,0.28737
0.14575,0.21198,0.14265,0.17291,0.3196,0.18019,0.2712,0.31331,0.2673
0.1551,0.17904,0.13755,0.1814,0.2688,0.18475,0.29945,0.18705,0.19106
0.097846,0.1577,0.10453,0.17881,0.31583,0.19035,0.22971,0.24447,0.21407
0.098587,0.18716,0.10503,0.16444,0.3091,0.151,0.21654,0.20531,0.20796
0.086063,0.17819,0.099573,0.18218,0.28349,0.11757,0.14622,0.21013,0.18967
0.14269,0.20119,0.13848,0.21796,0.28865,0.18562,0.22715,0.2423,0.28184
0.094121,0.18704,0.095552,0.17402,0.31474,0.15133,0.14721,0.19511,0.22013
0.12794,0.15933,0.14267,0.15154,0.30871,0.19072,0.29388,0.19083,0.15922
0.050537,0.16759,0.053023,0.16118,0.3272,0.1269,0.07997,0.20522,0.20597
0.20211,0.20126,0.19653,0.18725,0.31742,0.22902,0.37615,0.24573,0.23025
0.13671,0.19201,0.12919,0.17655,0.28652,0.17378,0.19524,0.19928,0.21227
0.11569,0.19714,0.10537,0.22672,0.2941,0.16589,0.18927,0.24325,0.23122
0.14348,0.1689,0.16863,0.1819,0.33495,0.22092,0.44352,0.20056,0.21715
0.12163,0.1944,0.10617,0.19321,0.32782,0.16825,0.2199,0.21612,0.18769
0.21319,0.19245,0.17985,0.23385,0.32065,0.21498,0.58857,0.23036,0.25922
0.12766,0.19703,0.14077,0.20889,0.30898,0.16522,0.30505,0.2851,0.27636
0.10268,0.1802,0.10606,0.19839,0.32046,0.16545,0.24992,0.21985,0.23187
0.15564,0.2336,0.14565,0.21188,0.30183,0.18325,0.37964,0.25607,0.23273
0.15427,0.22395,0.15655,0.21794,0.3223,0.22533,0.44137,0.23604,0.22275
0.16347,0.21643,0.1693,0.21931,0.29857,0.18462,0.37485,0.24598,0.24914
0.1151,0.20175,0.10866,0.18716,0.29199,0.1509,0.19747,0.2049,0.21903
0.15242,0.19179,0.17755,0.18982,0.30643,0.20001,0.62741,0.24505,0.25265
0.083191,0.17591,0.080745,0.17353,0.3224,0.12302,0.12229,0.22819,0.2153
0.1775,0.20998,0.18423,0.21559,0.30466,0.26082,0.33753,0.25021,0.27311
0.082183,0.18676,0.082804,0.17614,0.27652,0.13568,0.16549,0.21463,0.21948
0.10004,0.18094,0.10688,0.1611,0.31592,0.15349,0.23488,0.19142,0.20701
0.15097,0.17304,0.15395,0.16153,0.34458,0.17893,0.27789,0.18584,0.17732
0.13865,0.22506,0.1524,0.20289,0.3233,0.20569,0.28343,0.26199,0.24412
0.14335,0.19813,0.13635,0.19003,0.33267,0.20929,0.25692,0.24969,0.23699
0.15578,0.19749,0.15204,0.2137,0.29682,0.19353,0.46042,0.23074,0.23934
0.053203,0.17796,0.064357,0.16035,0.3257,0.11546,0.12848,0.24352,0.21184
0.1986,0.1973,0.18058,0.19505,0.34753,0.25415,0.36721,0.229,0.23554
0.11814,0.17528,0.13571,0.17849,0.33608,0.18403,0.34752,0.24021,0.25763
0.18234,0.20088,0.17161,0.1877,0.30372,0.21497,0.37502,0.20234,0.22326
0.16697,0.18569,0.17656,0.2159,0.31989,0.22042,0.37166,0.24325,0.22271
0.13875,0.17255,0.13251,0.17344,0.34227,0.18223,0.27572,0.20989,0.19675
0.15139,0.20752,0.16739,0.19277,0.32543,0.17827,0.44132,0.20704,0.20457
0.088758,0.19995,0.086832,0.18033,0.29105,0.1478,0.248,0.24079,0.2516
0.089515,0.17327,0.076867,0.18718,0.32751,0.1214,0.13974,0.24055,0.21845
0.083519,0.19966,0.075475,0.20252,0.28916,0.1583,0.1319,0.27411,0.27147
0.16959,0.16406,0.14146,0.17229,0.29639,0.18683,0.26235,0.1988,0.20731
0.16655,0.19543,0.15865,0.21506,0.33077,0.21196,0.3908,0.24921,0.21889
0.066522,0.1687,0.085062,0.16661,0.33242,0.13482,0.11127,0.19918,0.18924
0.066605,0.16633,0.081084,0.18268,0.32106,0.14979,0.14959,0.21921,0.23657
0.19398,0.2157,0.18135,0.19132,0.28635,0.23693,0.36616,0.23787,0.27006
0.15898,0.19312,0.17013,0.19019,0.32218,0.22718,0.56844,0.27054,0.25211
0.17364,0.20762,0.17143,0.19346,0.35812,0.23421,0.31903,0.2758,0.26089
0.070768,0.15269,0.090703,0.14161,0.35939,0.11938,0.092031,0.17835,0.21806
0.17641,0.2259,0.15617,0.1842,0.31689,0.22961,0.31549,0.2395,0.24193
0.17982,0.23516,0.16431,0.23467,0.27662,0.26087,0.4139,0.23729,0.2349
0.1195,0.1949,0.11182,0.21943,0.33119,0.17264,0.25208,0.21564,0.23467
0.0761,0.18187,0.084277,0.20245,0.35834,0.12963,0.13857,0.29446,0.24809
0.15548,0.16638,0.15543,0.16127,0.27925,0.21727,0.31175,0.25304,0.21415
0.1521,0.18117,0.16345,0.17676,0.28192,0.2018,0.34516,0.24664,0.21023
0.18937,0.17961,0.16276,0.21669,0.30368,0.19139,0.4131,0.2434,0.28189
0.165,0.20629,0.1677,0.22359,0.31446,0.20446,0.36259,0.26776,0.2685
0.061124,0.15263,0.061005,0.15448,0.31028,0.084405,0.05443,0.18216,0.17641
0.081226,0.20188,0.083798,0.19758,0.31111,0.13804,0.11702,0.25115,0.2699
0.16047,0.25512,0.17222,0.20893,0.28568,0.19604,0.30923,0.2318,0.24342
0.12289,0.15166,0.11161,0.17259,0.31869,0.15298,0.34136,0.21536,0.1951
0.15701,0.20406,0.15066,0.19403,0.3287,0.20317,0.31271,0.24966,0.2261
0.10838,0.19704,0.10819,0.19362,0.27652,0.1696,0.16727,0.21693,0.22878
0.16307,0.19662,0.15495,0.20263,0.31075,0.21602,0.37531,0.25138,0.22227
0.066499,0.17172,0.059711,0.16017,0.3152,0.12608,0.10005,0.16197,0.17852
0.19545,0.22659,0.1537,0.24615,0.32211,0.23151,0.4344,0.23132,0.2222
0.096656,0.20325,0.09055,0.19695,0.28993,0.14148,0.17593,0.2401,0.24557
0.1058,0.15095,0.11168,0.19169,0.28756,0.16997,0.1949,0.19699,0.20012
0.11125,0.20094,0.11942,0.19883,0.31533,0.16012,0.20771,0.23351,0.25647
0.18052,0.19126,0.16198,0.17466,0.32008,0.18653,0.27787,0.18436,0.19496
0.16527,0.19688,0.17761,0.18451,0.34397,0.20529,0.36902,0.26084,0.24675
0.055624,0.18555,0.056316,0.18314,0.33689,0.12066,0.09659,0.23401,0.24397
0.1428,0.18623,0.13621,0.1864,0.28789,0.1952,0.32979,0.21182,0.22588
0.13303,0.18621,0.12087,0.1869,0.30641,0.18727,0.21259,0.27168,0.23146
0.15936,0.17945,0.14754,0.18286,0.33588,0.19879,0.57612,0.21665,0.20255
0.14999,0.18954,0.17364,0.20331,0.33768,0.19936,0.31567,0.22847,0.23692
0.078406,0.16151,0.066824,0.15255,0.32817,0.12296,0.10352,0.15528,0.17675
0.16727,0.19087,0.14021,0.19681,0.3161,0.2107,0.24248,0.19379,0.23624
0.13103,0.16641,0.13752,0.17876,0.30586,0.16683,0.3274,0.26991,0.28608
0.17662,0.22884,0.18058,0.23249,0.30047,0.19704,0.3863,0.31158,0.30693
0.15666,0.22043,0.17224,0.20469,0.34715,0.20044,0.47053,0.26538,0.27627
0.16971,0.211,0.15754,0.18243,0.30706,0.23184,0.35083,0.23124,0.21897
0.16299,0.20987,0.16056,0.19907,0.31614,0.20318,0.32884,0.26751,0.25841
0.076456,0.16163,0.062864,0.1692,0.2717,0.13642,0.13891,0.20828,0.20684
0.074287,0.13625,0.076733,0.14165,0.28347,0.13258,0.10996,0.162,0.18167
0.16008,0.19243,0.163,0.21505,0.31785,0.19882,0.30378,0.25336,0.27097
0.12652,0.19239,0.11735,0.17679,0.30899,0.16393,0.26367,0.22322,0.18657
0.10442,0.18888,0.10236,0.16426,0.28162,0.15562,0.20303,0.2114,0.19815
0.13966,0.15385,0.13797,0.16293,0.32543,0.22266,0.28003,0.20213,0.20785
0.14659,0.18019,0.17057,0.18072,0.29603,0.19323,0.31629,0.22045,0.22575
0.12357,0.18597,0.10213,0.1666,0.32945,0.17913,0.26766,0.19131,0.20197
0.17485,0.17828,0.16233,0.18401,0.29425,0.20514,0.41414,0.19121,0.18267
0.12621,0.1893,0.12591,0.17879,0.30037,0.15686,0.26129,0.21528,0.24848
0.076648,0.18159,0.082297,0.17184,0.332,0.1146,0.06637,0.3053,0.24622
0.08647,0.15271,0.089444,0.15709,0.32306,0.13273,0.14156,0.16815,0.17111
0.17091,0.19761,0.16378,0.19296,0.33289,0.21421,0.33997,0.27613,0.25922
0.094133,0.18724,0.083225,0.15112,0.35205,0.14196,0.15643,0.19989,0.21246
0.10065,0.12954,0.08542,0.15631,0.33856,0.17266,0.12715,0.21629,0.21196
0.17046,0.19606,0.17057,0.18476,0.34558,0.20077,0.31759,0.22113,0.24241
0.1361,0.18915,0.15075,0.1907,0.32505,0.19629,0.2532,0.18058,0.19654
0.12864,0.16757,0.12049,0.19052,0.31783,0.17936,0.22745,0.19199,0.19744
0.072021,0.15347,0.057367,0.14962,0.31883,0.14717,0.10762,0.19554,0.2003
0.1644,0.21024,0.19314,0.20888,0.30271,0.25148,0.39692,0.24062,0.24439
0.16799,0.18654,0.13149,0.1666,0.31486,0.18025,0.4283,0.20711,0.22271
0.17228,0.25461,0.14538,0.25227,0.33202,0.24386,0.36324,0.26131,0.26662
0.19385,0.23279,0.19005,0.20329,0.30779,0.22976,0.55264,0.25949,0.28374
0.13909,0.18251,0.13345,0.21335,0.31694,0.18429,0.33334,0.22751,0.24962
0.099426,0.18038,0.12388,0.16219,0.33808,0.18519,0.16584,0.23969,0.21407
0.12072,0.21886,0.12545,0.20632,0.31755,0.19632,0.27892,0.2617,0.3083
0.15667,0.20092,0.15946,0.16671,0.32824,0.20358,0.30364,0.31446,0.27956
0.18641,0.19639,0.17143,0.21897,0.31075,0.20683,0.40206,0.21827,0.22119
0.14959,0.20932,0.15293,0.18993,0.32231,0.22792,0.35825,0.21775,0.25841
0.18707,0.21428,0.1849,0.1956,0.34664,0.19148,0.38185,0.20958,0.22448
0.13293,0.1668,0.15319,0.16384,0.31775,0.18622,0.26477,0.21462,0.20892
0.15373,0.19946,0.16824,0.20596,0.31859,0.19361,0.37504,0.24169,0.22359
0.14044,0.18116,0.14574,0.20214,0.29609,0.19462,0.33117,0.25359,0.2804
0.092165,0.16954,0.11001,0.16923,0.32488,0.13469,0.19342,0.21133,0.2342
0.087298,0.17649,0.076292,0.19766,0.3096,0.156,0.15138,0.22383,0.24545
0.1814,0.19239,0.18113,0.20031,0.31102,0.1925,0.37262,0.32632,0.2742
0.12916,0.16546,0.14008,0.16701,0.34296,0.15437,0.25155,0.21045,0.19721
0.11856,0.16738,0.11213,0.17933,0.27973,0.1337,0.18726,0.22172,0.18769
0.12346,0.15014,0.13915,0.15956,0.33812,0.20067,0.3783,0.22435,0.20098
0.15816,0.23101,0.16671,0.20578,0.28689,0.2101,0.45627,0.24154,0.23207
0.14624,0.1977,0.16328,0.20716,0.29596,0.20471,0.34962,0.20554,0.20748
0.1716,0.20474,0.16068,0.21167,0.28056,0.20636,0.46569,0.29337,0.26252
0.19139,0.23234,0.15473,0.25837,0.31595,0.23667,0.64392,0.26354,0.25707
0.078242,0.19215,0.084996,0.16651,0.28676,0.14659,0.16949,0.22283,0.20924
0.18313,0.19482,0.15068,0.20599,0.31727,0.19025,0.34469,0.25715,0.27324
0.097496,0.17128,0.092013,0.18596,0.33345,0.15877,0.17914,0.19613,0.22532
0.18094,0.20929,0.13927,0.19056,0.28675,0.22312,0.26171,0.29318,0.31374
0.10575,0.15148,0.096601,0.15377,0.31945,0.15463,0.24912,0.16241,0.19387
0.047417,0.15087,0.048311,0.15494,0.29677,0.1074,0.088163,0.17472,0.19252
0.08145,0.16885,0.096654,0.1669,0.3202,0.14299,0.12854,0.163,0.16769
0.12151,0.15591,0.13048,0.15769,0.29173,0.18053,0.26616,0.20355,0.18875
0.19366,0.22119,0.17737,0.19543,0.29851,0.21582,0.40809,0.22915,0.24873
0.076493,0.18052,0.067995,0.17753,0.33042,0.11053,0.13454,0.21114,0.23401
0.18665,0.23987,0.18288,0.19808,0.27693,0.23212,0.54867,0.27019,0.21443
0.085593,0.18983,0.074445,0.17659,0.29367,0.15864,0.15825,0.27366,0.27556
0.13274,0.17586,0.13047,0.21002,0.30521,0.16017,0.27512,0.22334,0.22099
0.15288,0.22104,0.18515,0.202,0.2887,0.24687,0.40271,0.22354,0.23702
0.12081,0.16555,0.12721,0.1646,0.33995,0.182,0.25939,0.17891,0.1733
0.086252,0.19858,0.082492,0.20272,0.28546,0.1363,0.23409,0.27069,0.2516
0.05801,0.19892,0.059708,0.19029,0.33358,0.12646,0.073044,0.24433,0.24848
0.14423,0.17239,0.1477,0.17215,0.30256,0.2072,0.25984,0.17587,0.16347
0.13528,0.16944,0.14855,0.16751,0.33491,0.18964,0.29671,0.20318,0.18389
0.12263,0.16994,0.1132,0.17333,0.31285,0.16198,0.26178,0.20862,0.22739
0.17506,0.17584,0.15747,0.20397,0.28437,0.21182,0.30949,0.23989,0.24527
0.12338,0.18911,0.13903,0.17567,0.30028,0.19424,0.23862,0.26566,0.28848
0.14009,0.19153,0.12343,0.16744,0.36654,0.19323,0.37414,0.21745,0.21919
0.10106,0.15375,0.093792,0.13954,0.31988,0.14121,0.15929,0.18934,0.17477
0.11773,0.17649,0.1156,0.16777,0.33093,0.17241,0.29583,0.24112,0.27259
0.16207,0.22634,0.14298,0.21412,0.32825,0.20481,0.39619,0.31228,0.29542
0.15687,0.19159,0.15494,0.17124,0.27154,0.20875,0.39673,0.21431,0.21619
0.059424,0.14744,0.062639,0.13854,0.30795,0.12062,0.070476,0.19054,0.17617
0.20248,0.21482,0.18182,0.25068,0.34908,0.20848,0.43918,0.2498,0.23642
0.083954,0.17307,0.091578,0.17127,0.30115,0.1394,0.17309,0.2135,0.20407
0.093246,0.18527,0.096382,0.16457,0.31481,0.15293,0.18768,0.22379,0.22764
0.11843,0.16193,0.11613,0.15582,0.30045,0.16736,0.213,0.20138,0.16877
0.10967,0.15564,0.094876,0.16013,0.32601,0.14541,0.15039,0.19689,0.21189
0.14441,0.17798,0.15279,0.17899,0.32052,0.20425,0.26796,0.17974,0.19584
0.12346,0.23643,0.11935,0.19164,0.34792,0.18196,0.32147,0.29424,0.30524
0.14505,0.16968,0.14039,0.2084,0.34279,0.20256,0.29479,0.23009,0.19791
0.078294,0.15976,0.081238,0.15012,0.29631,0.1233,0.12937,0.16456,0.17045
0.052515,0.15094,0.061003,0.15844,0.31466,0.10562,0.075579,0.1679,0.14357
0.083993,0.18489,0.092218,0.16748,0.33426,0.14953,0.21671,0.21988,0.24604
0.10619,0.15482,0.091455,0.17813,0.35939,0.1581,0.19753,0.18346,0.21639
0.14141,0.21306,0.11685,0.18045,0.3077,0.16766,0.17984,0.26653,0.2312
0.14529,0.18657,0.15267,0.17359,0.31423,0.20802,0.31145,0.21695,0.22557
0.080157,0.1644,0.084183,0.15991,0.31455,0.11131,0.12162,0.24152,0.21708
0.067842,0.198,0.059476,0.19101,0.29932,0.16334,0.13427,0.20594,0.2345
0.11357,0.18864,0.11892,0.1866,0.33418,0.13105,0.26335,0.22773,0.24315
0.058285,0.14224,0.057192,0.14489,0.32443,0.11161,0.10769,0.17384,0.17524
0.057946,0.15857,0.066374,0.18388,0.31019,0.11569,0.06981,0.20194,0.21366
0.15452,0.18733,0.1547,0.20808,0.355,0.17097,0.36154,0.20632,0.22314
0.12499,0.18654,0.12943,0.19668,0.27602,0.20516,0.2987,0.23416,0.23211
0.095863,0.17308,0.090177,0.17794,0.29972,0.14279,0.19244,0.20662,0.2314
0.14055,0.18653,0.14618,0.17857,0.32105,0.19418,0.27694,0.18765,0.22381
0.066418,0.17786,0.066841,0.17952,0.30277,0.12179,0.12726,0.22887,0.23281
0.14388,0.17323,0.14296,0.17935,0.30039,0.1583,0.31432,0.20563,0.20539
0.066717,0.15817,0.062599,0.1658,0.30552,0.13311,0.13782,0.20756,0.19773
0.093783,0.18271,0.07749,0.18546,0.3409,0.15907,0.14778,0.25116,0.23834
0.1136,0.17663,0.12658,0.18379,0.31744,0.17742,0.22882,0.17646,0.17083
0.086546,0.1286,0.076838,0.15825,0.36486,0.14549,0.12589,0.15725,0.1757
0.075841,0.18357,0.076167,0.22208,0.32043,0.14276,0.14149,0.2242,0.23679
0.11421,0.16749,0.12618,0.16382,0.3118,0.17257,0.28381,0.19087,0.18915
0.15095,0.18962,0.15543,0.18854,0.33748,0.19843,0.414,0.23984,0.22005
0.064457,0.173,0.062847,0.17809,0.28856,0.11445,0.14739,0.22195,0.21807
0.11325,0.17716,0.12872,0.18019,0.29986,0.16636,0.26504,0.20863,0.22031
0.13869,0.18415,0.13193,0.197,0.31093,0.19349,0.31367,0.23371,0.25552
0.081411,0.18988,0.10676,0.17323,0.30557,0.16095,0.22213,0.23029,0.20943
0.063724,0.17297,0.067853,0.17773,0.3452,0.14497,0.1013,0.2207,0.22917
0.096808,0.17085,0.094513,0.1735,0.28512,0.14701,0.17314,0.20509,0.21546
0.11314,0.14347,0.08375,0.14462,0.3276,0.14931,0.14494,0.16739,0.16288
0.099044,0.18127,0.092172,0.18449,0.29069,0.163,0.18436,0.20534,0.22437
0.15561,0.20266,0.1585,0.21019,0.31011,0.21626,0.2958,0.27502,0.24489
0.16363,0.184,0.15955,0.17229,0.3215,0.20089,0.29013,0.26779,0.21667
0.17547,0.20111,0.15365,0.20783,0.37081,0.22025,0.46481,0.21536,0.24932
0.12039,0.14358,0.11578,0.18614,0.3167,0.18824,0.24331,0.22538,0.22121
0.059919,0.16208,0.084209,0.15893,0.33028,0.13089,0.088972,0.19897,0.18843
0.12139,0.16414,0.11041,0.16786,0.28636,0.13593,0.18437,0.20099,0.20776
0.1429,0.20013,0.14958,0.18894,0.33689,0.21803,0.33238,0.18517,0.22671
0.20479,0.26506,0.20439,0.24851,0.31167,0.26836,0.50541,0.26994,0.2669
0.11493,0.16772,0.12773,0.17231,0.31315,0.18545,0.20078,0.19021,0.21299
0.15023,0.22158,0.16602,0.18872,0.28839,0.18268,0.37844,0.24708,0.22797
0.18739,0.19582,0.18522,0.22153,0.29465,0.22654,0.42272,0.26564,0.25383
0.12303,0.16251,0.14306,0.16387,0.28666,0.1745,0.26059,0.23759,0.2459
0.087194,0.16965,0.077214,0.17123,0.31003,0.10643,0.12281,0.17498,0.17252
0.1768,0.20711,0.16939,0.19446,0.29833,0.17308,0.38865,0.2086,0.22735
0.14797,0.21325,0.18465,0.22166,0.35151,0.20872,0.51594,0.26715,0.23327
0.099564,0.18176,0.10381,0.16546,0.34447,0.14584,0.24391,0.2159,0.22187
0.091711,0.15256,0.087405,0.16445,0.30986,0.14185,0.1699,0.1547,0.16373
0.058674,0.15961,0.051791,0.18057,0.33394,0.14209,0.09329,0.20049,0.19315
0.11712,0.17374,0.081745,0.15895,0.31011,0.13315,0.17215,0.16129,0.1856
0.048724,0.13432,0.045339,0.14815,0.36447,0.1258,0.090396,0.16423,0.15818
0.13086,0.15773,0.1515,0.17289,0.34535,0.16905,0.32508,0.26845,0.25709
0.14556,0.19858,0.16246,0.19039,0.27257,0.19019,0.29876,0.22332,0.21827
0.15992,0.20559,0.18094,0.1874,0.32197,0.19389,0.31121,0.19599,0.21166
0.14017,0.21523,0.12662,0.19608,0.29012,0.19102,0.28866,0.28564,0.27624
0.21847,0.23788,0.18583,0.24128,0.31657,0.23525,0.49401,0.23828,0.23007
0.1568,0.18117,0.16021,0.20238,0.2838,0.17688,0.41804,0.21172,0.21995
0.13809,0.18423,0.12048,0.17795,0.35792,0.14327,0.23711,0.18148,0.16348
0.17644,0.20982,0.16417,0.20473,0.29449,0.19292,0.36447,0.21465,0.21641
0.11753,0.19081,0.12845,0.21176,0.31605,0.17862,0.34138,0.26318,0.22309
0.12197,0.17807,0.10654,0.18027,0.32587,0.16802,0.15954,0.19084,0.20434
0.15388,0.21904,0.15091,0.21977,0.2919,0.19545,0.324,0.26405,0.24857
0.11314,0.17952,0.12356,0.16569,0.32351,0.1769,0.39588,0.20495,0.23434
0.12355,0.18198,0.11957,0.1583,0.3402,0.15406,0.26948,0.16765,0.18254
0.11191,0.1891,0.12021,0.19019,0.33739,0.16571,0.20754,0.30188,0.28318
0.12883,0.19833,0.12176,0.18959,0.30021,0.19804,0.29604,0.25462,0.25157
0.18232,0.23804,0.18227,0.22426,0.33535,0.2316,0.40223,0.25885,0.29931
0.063487,0.13999,0.070657,0.14214,0.29628,0.12617,0.043927,0.26238,0.24297
0.13283,0.1993,0.15876,0.1678,0.29759,0.20508,0.43282,0.25063,0.26934
0.2003,0.25122,0.17683,0.2188,0.32065,0.21878,0.29954,0.37,0.3228
0.14006,0.18542,0.12315,0.20288,0.34509,0.19333,0.30211,0.25922,0.24234
0.12686,0.17031,0.1055,0.17382,0.32022,0.15125,0.26424,0.2451,0.23957
0.14231,0.18225,0.1196,0.20073,0.306,0.17791,0.27105,0.18616,0.20968
0.13081,0.20211,0.1304,0.17033,0.29802,0.19085,0.30455,0.21072,0.23283
0.084593,0.1652,0.089037,0.14756,0.3005,0.12227,0.18023,0.16573,0.14769
0.16203,0.20106,0.18682,0.22081,0.29771,0.21249,0.46251,0.23196,0.22259
0.13936,0.22406,0.1574,0.20612,0.34289,0.17667,0.30118,0.25021,0.25621
0.1522,0.19827,0.13018,0.1844,0.32484,0.18814,0.22622,0.19046,0.18004
0.15773,0.22747,0.15528,0.18133,0.29422,0.23686,0.35127,0.23471,0.24364
0.1348,0.1984,0.13489,0.18181,0.2966,0.15832,0.25786,0.21165,0.22725
0.095215,0.18741,0.095104,0.15861,0.30365,0.14031,0.22998,0.21571,0.22294
0.061907,0.16719,0.056809,0.18089,0.32166,0.09262,0.07854,0.24029,0.23253
0.043198,0.1496,0.036879,0.15466,0.29684,0.096321,0.082326,0.19359,0.19824
0.16929,0.20324,0.15251,0.2142,0.29101,0.20066,0.35801,0.23145,0.23079
0.15582,0.21476,0.17214,0.19483,0.30607,0.22119,0.32313,0.21498,0.2351
0.13761,0.20503,0.14191,0.23662,0.28884,0.17347,0.27598,0.25844,0.29152
0.13825,0.20363,0.13913,0.18612,0.30682,0.2096,0.38451,0.22445,0.25171
0.17313,0.2101,0.16758,0.20832,0.32649,0.20859,0.46746,0.24731,0.24956
0.12272,0.17635,0.15553,0.1522,0.26866,0.19554,0.31975,0.22441,0.22524
0.13811,0.15773,0.13165,0.18995,0.29499,0.16802,0.25633,0.21868,0.20432
0.057901,0.18429,0.059869,0.15118,0.28611,0.11077,0.069065,0.23459,0.23239
0.19336,0.21348,0.19283,0.18015,0.31465,0.21299,0.50018,0.19973,0.20328
0.14176,0.1926,0.14243,0.19129,0.34557,0.18243,0.33076,0.2572,0.22938
0.14131,0.19486,0.1607,0.1979,0.33796,0.1944,0.38488,0.23738,0.22548
0.11113,0.18505,0.13269,0.18517,0.33472,0.16911,0.24886,0.22955,0.24984
0.17966,0.22407,0.17296,0.19528,0.28933,0.1922,0.40766,0.23398,0.23022
0.1458,0.19276,0.13983,0.1846,0.323,0.19388,0.23753,0.20114,0.19138
0.093631,0.17441,0.10385,0.2042,0.30935,0.15414,0.24552,0.23761,0.26295
0.13949,0.17574,0.13631,0.19327,0.32827,0.15452,0.33184,0.22842,0.24686
0.090212,0.15755,0.078971,0.15038,0.31967,0.14099,0.12698,0.14569,0.13549
0.15697,0.18989,0.15201,0.20043,0.31295,0.23372,0.52802,0.248,0.23626
0.069709,0.16076,0.063599,0.18725,0.30963,0.1199,0.08814,0.20511,0.2008
0.095925,0.16027,0.10539,0.175,0.33197,0.16283,0.17576,0.22552,0.21293
0.054184,0.14225,0.058473,0.15773,0.32825,0.13008,0.061344,0.22401,0.19725
0.096073,0.18725,0.096224,0.1722,0.32518,0.13499,0.24002,0.2264,0.22695
0.087595,0.18325,0.10558,0.19453,0.29476,0.15025,0.18995,0.21929,0.22074
0.094909,0.16276,0.092202,0.16594,0.32513,0.13278,0.11547,0.25236,0.31016
0.080161,0.169,0.077885,0.14819,0.29807,0.1597,0.17579,0.18363,0.18285
0.090552,0.19137,0.066902,0.19419,0.32075,0.14558,0.14193,0.25598,0.24528
0.08376,0.17208,0.094495,0.15464,0.31496,0.14348,0.1641,0.21239,0.20017
0.14655,0.17211,0.1631,0.20234,0.35055,0.21504,0.2114,0.26035,0.23443
0.16582,0.18116,0.16896,0.19457,0.31718,0.18609,0.38588,0.21603,0.18666
0.20959,0.20808,0.17257,0.23211,0.31621,0.18256,0.33369,0.29723,0.3066
0.13075,0.15378,0.11548,0.16032,0.34921,0.18697,0.22472,0.18675,0.20165
0.14394,0.18031,0.14382,0.16792,0.3315,0.17901,0.25792,0.22337,0.22598
0.089099,0.18222,0.094272,0.19312,0.31435,0.15039,0.21197,0.24716,0.25717
0.13028,0.19583,0.1349,0.16438,0.31013,0.19666,0.23613,0.22256,0.20506
0.11976,0.1637,0.13443,0.17892,0.33712,0.19204,0.29162,0.16381,0.19628
0.10593,0.17708,0.10883,0.15388,0.3266,0.16032,0.22106,0.18996,0.1974
0.14772,0.19267,0.15732,0.20174,0.32339,0.1945,0.26737,0.24426,0.24035
0.13042,0.20146,0.14017,0.20116,0.27151,0.15729,0.32576,0.19909,0.21955
0.16084,0.1614,0.15977,0.18402,0.34022,0.19329,0.3276,0.19582,0.18352
0.11716,0.17966,0.12762,0.17941,0.3457,0.15511,0.21934,0.22279,0.23153
0.095067,0.13495,0.10666,0.13562,0.3206,0.15055,0.12733,0.19501,0.19101
0.13498,0.1583,0.13443,0.18381,0.32319,0.16052,0.34757,0.20894,0.23239
0.096727,0.21325,0.091568,0.19908,0.33848,0.14451,0.20012,0.30721,0.28734
0.080325,0.18982,0.067232,0.19248,0.34835,0.13764,0.1638,0.24794,0.23352
0.18018,0.19503,0.19258,0.20311,0.30933,0.22956,0.32388,0.20813,0.24012
0.083609,0.16993,0.074498,0.14689,0.31085,0.12253,0.13643,0.21659,0.2232
0.12611,0.17862,0.1501,0.18478,0.33914,0.19634,0.29783,0.22525,0.24461
0.10858,0.21168,0.10898,0.18305,0.35033,0.17079,0.22407,0.25023,0.22588
0.11859,0.19821,0.11065,0.19398,0.30006,0.17666,0.28964,0.23124,0.22279
0.12944,0.18233,0.12706,0.1948,0.34062,0.18082,0.19387,0.29269,0.2271
0.042216,0.17122,0.052941,0.17603,0.3118,0.073759,0.059568,0.26142,0.26956
0.12499,0.18162,0.12375,0.16078,0.28792,0.16777,0.25306,0.2127,0.21948
0.093122,0.16533,0.097824,0.19562,0.31416,0.18014,0.23486,0.2248,0.2334
0.15079,0.18289,0.17089,0.19437,0.33011,0.18627,0.3367,0.29038,0.26283
0.16145,0.15154,0.12345,0.17689,0.30529,0.14669,0.22758,0.18171,0.21134
0.1536,0.20257,0.16084,0.18665,0.33427,0.18631,0.36206,0.22446,0.24737
0.19252,0.24545,0.18334,0.24373,0.3074,0.24855,0.53542,0.26684,0.24892
0.15055,0.18799,0.17469,0.18513,0.26093,0.18762,0.35696,0.22976,0.22636
0.17021,0.19051,0.16886,0.20603,0.30526,0.21784,0.31908,0.22851,0.21469
0.076291,0.15528,0.09465,0.15892,0.32145,0.1418,0.084321,0.19817,0.17982
0.084064,0.17782,0.090384,0.16343,0.31346,0.14361,0.19258,0.19541,0.21226
0.18204,0.1901,0.15486,0.17104,0.30628,0.22239,0.33942,0.22288,0.21934
0.10554,0.17944,0.09382,0.17536,0.33694,0.14393,0.16716,0.17857,0.20301
0.15244,0.19785,0.14469,0.2099,0.31395,0.19643,0.36047,0.2291,0.2197
0.058267,0.17955,0.06361,0.15486,0.32906,0.12982,0.11442,0.20183,0.18119
0.15151,0.18061,0.14266,0.18905,0.32124,0.19187,0.34693,0.24024,0.1813
0.088883,0.14986,0.089274,0.15694,0.3423,0.128,0.15065,0.16704,0.17632
0.15037,0.17207,0.14454,0.1851,0.3144,0.20264,0.40923,0.21332,0.21562
0.14611,0.20709,0.12507,0.19979,0.3182,0.16835,0.26352,0.28193,0.22545
0.18013,0.18616,0.18052,0.18901,0.32087,0.21697,0.35582,0.26497,0.29852
0.14039,0.19201,0.14478,0.18359,0.27363,0.15905,0.35418,0.26896,0.22949
0.16274,0.19971,0.17145,0.20296,0.29561,0.20811,0.27687,0.23368,0.24396
0.15378,0.195,0.16584,0.1984,0.38578,0.1973,0.42458,0.21846,0.21773
0.17514,0.19859,0.16709,0.19825,0.29916,0.19606,0.29937,0.22826,0.24822
0.1635,0.21201,0.15933,0.21176,0.32084,0.22163,0.34859,0.22396,0.23865
0.077216,0.18871,0.086356,0.17419,0.33755,0.14344,0.12205,0.2265,0.23216
0.066739,0.14077,0.074738,0.14888,0.31249,0.13141,0.12246,0.1809,0.20116
0.17447,0.21949,0.18288,0.1877,0.32619,0.22632,0.47386,0.21312,0.23812
0.08045,0.16586,0.087127,0.17824,0.33113,0.13889,0.13633,0.2282,0.20778
0.14751,0.19881,0.14028,0.18576,0.31433,0.19567,0.19943,0.24566,0.25762
0.1622,0.17026,0.15369,0.18143,0.31365,0.18977,0.27503,0.20992,0.21518
0.078835,0.1744,0.081987,0.17901,0.30722,0.14181,0.17104,0.23393,0.22203
0.14026,0.17502,0.14514,0.19789,0.3179,0.21214,0.27284,0.21545,0.23374
0.11002,0.18271,0.12286,0.1782,0.31372,0.14897,0.26067,0.21217,0.2046
0.1737,0.20712,0.16677,0.19899,0.34105,0.20821,0.44155,0.25001,0.24426
0.14444,0.21947,0.15214,0.19416,0.33704,0.18592,0.29834,0.22593,0.20719
0.15167,0.18558,0.15322,0.17637,0.31255,0.19889,0.31147,0.24628,0.25052
0.04937,0.1442,0.053314,0.13515,0.32646,0.098158,0.053903,0.18846,0.20145
0.092632,0.1607,0.084549,0.16399,0.35083,0.12959,0.10089,0.22096,0.21456
0.17498,0.24507,0.17134,0.21519,0.3069,0.2658,0.44997,0.28114,0.29729
0.13618,0.17297,0.14572,0.18393,0.34992,0.17691,0.26226,0.23854,0.23206
0.16898,0.18883,0.18053,0.17875,0.33841,0.21486,0.30783,0.22665,0.21261
0.086294,0.16273,0.085399,0.16106,0.28758,0.15044,0.20646,0.18533,0.17583
0.16276,0.19943,0.14966,0.1872,0.32944,0.18449,0.33879,0.20914,0.2363
0.051096,0.15604,0.051415,0.1468,0.31539,0.10105,0.062165,0.27315,0.26822
0.079672,0.17683,0.08083,0.17221,0.32421,0.12953,0.051511,0.3052,0.27453
0.12184,0.18858,0.13617,0.18897,0.30596,0.16359,0.23733,0.19256,0.18722
0.15309,0.20839,0.15591,0.18948,0.33734,0.20381,0.27781,0.23432,0.24202
0.18532,0.21826,0.19884,0.19681,0.31761,0.2432,0.42068,0.22333,0.23888
0.14727,0.19699,0.17066,0.17494,0.30977,0.20077,0.31467,0.21264,0.19683
0.078334,0.15299,0.068722,0.19352,0.31695,0.13044,0.12804,0.25551,0.27555
0.15401,0.1961,0.16596,0.19152,0.33745,0.18882,0.62964,0.24082,0.22244
0.15266,0.15325,0.14655,0.2026,0.35784,0.20976,0.32222,0.18788,0.20966
0.19679,0.20244,0.18219,0.20756,0.30323,0.23148,0.37405,0.24785,0.2164
0.092774,0.1965,0.087489,0.20203,0.33623,0.12421,0.11572,0.26977,0.26472
0.15746,0.17361,0.15878,0.16914,0.29914,0.21516,0.36777,0.18906,0.19671
0.15684,0.19934,0.15826,0.19377,0.31789,0.19597,0.32921,0.21921,0.20657
0.14118,0.19241,0.1387,0.19384,0.30827,0.18642,0.32287,0.28901,0.24904
0.13243,0.19766,0.15059,0.19175,0.27759,0.15971,0.26231,0.1825,0.19822
0.080653,0.19689,0.075831,0.16886,0.31744,0.14934,0.17185,0.26084,0.24605
0.16012,0.21503,0.13172,0.17257,0.31306,0.20047,0.31676,0.21897,0.23723
0.16736,0.19164,0.13533,0.1918,0.32805,0.1763,0.43812,0.19899,0.22149
0.083129,0.19572,0.092001,0.17817,0.30189,0.12538,0.17467,0.22659,0.22449
0.11213,0.13958,0.098764,0.14672,0.33218,0.18177,0.16988,0.19997,0.18049
0.10845,0.17879,0.13225,0.17471,0.30993,0.16283,0.2358,0.19588,0.19078
0.21788,0.23538,0.22597,0.23387,0.32625,0.25413,0.59153,0.26585,0.25494
0.1414,0.18054,0.13142,0.16543,0.33743,0.19663,0.29612,0.20736,0.22759
0.12989,0.17998,0.14223,0.18825,0.33401,0.1775,0.25807,0.17877,0.20876
0.13391,0.21476,0.1564,0.18726,0.29187,0.17903,0.27214,0.2487,0.26139
0.17436,0.19005,0.1694,0.14943,0.33683,0.19698,0.36863,0.20615,0.20836
0.079252,0.18801,0.09506,0.16315,0.30679,0.15469,0.16037,0.26272,0.2285
0.14805,0.22859,0.13857,0.24762,0.32147,0.19631,0.29682,0.25266,0.274
0.092509,0.14732,0.076597,0.13895,0.3263,0.13991,0.24138,0.17626,0.17394
0.21097,0.22286,0.19363,0.22159,0.30361,0.22139,0.51695,0.24872,0.22044
0.05243,0.16282,0.059797,0.16603,0.318,0.12049,0.078917,0.19584,0.18578
0.10104,0.18435,0.094038,0.15989,0.32745,0.14685,0.29184,0.23887,0.20915
0.16757,0.22029,0.15762,0.1806,0.32391,0.21703,0.42023,0.23013,0.22645
0.16972,0.18291,0.15695,0.20242,0.31965,0.2107,0.32644,0.22895,0.22961
0.11132,0.14877,0.13859,0.15826,0.31932,0.18386,0.35345,0.18294,0.17846
0.1691,0.19316,0.16274,0.20254,0.31639,0.23639,0.30088,0.22724,0.21736
0.17611,0.24949,0.18829,0.21306,0.32876,0.24379,0.43195,0.25168,0.2333
0.15486,0.19358,0.16342,0.1783,0.33672,0.1926,0.24937,0.20938,0.23872
0.06291,0.17602,0.07386,0.16983,0.32427,0.13079,0.033574,0.2563,0.26874
0.12956,0.16959,0.1329,0.16435,0.36567,0.15139,0.22835,0.15158,0.17864
0.12398,0.19404,0.11888,0.21654,0.29746,0.1864,0.225,0.19321,0.22004
0.077182,0.1485,0.099629,0.13362,0.32732,0.12443,0.089027,0.30534,0.29018
0.087277,0.14014,0.091554,0.15354,0.31547,0.13011,0.13124,0.17623,0.16533
0.1323,0.17879,0.14582,0.17955,0.35367,0.17316,0.27521,0.2025,0.21516
0.14438,0.17382,0.14135,0.1761,0.30745,0.18367,0.37622,0.20366,0.19456
0.13975,0.18285,0.14226,0.18278,0.30168,0.18679,0.22949,0.23541,0.21063
0.10547,0.17285,0.10582,0.17701,0.32309,0.16494,0.17977,0.26786,0.23848
0.11826,0.18043,0.138,0.17806,0.32993,0.13176,0.19117,0.19974,0.17201
0.15657,0.18371,0.13058,0.18511,0.31172,0.17624,0.26672,0.27864,0.28318
0.1672,0.24388,0.17764,0.20122,0.30867,0.22605,0.4382,0.25044,0.22379
0.075974,0.18008,0.086207,0.18539,0.31742,0.13183,0.15371,0.24728,0.24778
0.10708,0.16436,0.10915,0.16179,0.32165,0.18451,0.27522,0.20978,0.21658
0.14956,0.17195,0.16125,0.19045,0.31309,0.18727,0.31234,0.28695,0.27147
0.17634,0.21423,0.1746,0.21485,0.31469,0.20474,0.4925,0.20792,0.20931
0.11905,0.17062,0.13638,0.17914,0.32362,0.15544,0.28639,0.22555,0.22803
0.13432,0.16786,0.12916,0.15042,0.32481,0.18102,0.26877,0.19168,0.18483
0.20624,0.23992,0.22346,0.25701,0.28172,0.23618,0.62504,0.24916,0.27003
0.10051,0.21881,0.10194,0.20364,0.32237,0.1517,0.17959,0.2584,0.27752
0.17624,0.18724,0.15756,0.18722,0.3092,0.19955,0.27417,0.23949,0.20912
0.072684,0.1511,0.067364,0.14764,0.31019,0.13227,0.099781,0.16598,0.16273
0.12408,0.20135,0.11573,0.20791,0.30398,0.14209,0.22575,0.30192,0.30449
0.15015,0.16419,0.13282,0.17698,0.32238,0.19703,0.30417,0.20452,0.17942
0.15482,0.20584,0.1901,0.22811,0.3499,0.20772,0.31307,0.25666,0.26028
0.11799,0.20634,0.13936,0.19086,0.32198,0.18603,0.28636,0.25435,0.24763
0.15747,0.19568,0.13476,0.20195,0.29005,0.19169,0.38196,0.27442,0.25089
0.086466,0.17918,0.08113,0.19576,0.33104,0.14591,0.13245,0.22406,0.25958
0.10331,0.18043,0.090621,0.17847,0.2977,0.15891,0.20912,0.21036,0.21768
0.14505,0.18683,0.15261,0.1684,0.35111,0.21494,0.38593,0.24909,0.20592
0.10859,0.1766,0.12043,0.19709,0.28486,0.16451,0.21684,0.22315,0.20545
0.06298,0.18175,0.063517,0.18167,0.32377,0.11855,0.093163,0.21467,0.22668
0.099015,0.1705,0.1051,0.17128,0.33472,0.13603,0.21419,0.20336,0.18092
0.16864,0.22598,0.17285,0.21618,0.34936,0.20761,0.38653,0.26812,0.25926
0.13641,0.21166,0.12883,0.20453,0.3075,0.16922,0.32544,0.26592,0.27687
0.080191,0.17666,0.07681,0.17169,0.32339,0.11179,0.14379,0.22959,0.19687
0.087955,0.19041,0.084976,0.18366,0.31391,0.16082,0.14131,0.27125,0.28402
0.074637,0.16533,0.069363,0.16055,0.33915,0.12187,0.11263,0.2099,0.22838
0.13194,0.20802,0.12588,0.19054,0.3162,0.17972,0.21494,0.26732,0.26165
0.11439,0.177,0.12983,0.17053,0.32234,0.1723,0.21512,0.18549,0.20853
0.12356,0.16217,0.12587,0.16067,0.28585,0.17166,0.2152,0.18334,0.18405
0.14409,0.16402,0.12143,0.16864,0.29241,0.16196,0.25399,0.1826,0.18506
0.1067,0.15804,0.092828,0.1934,0.32882,0.14807,0.2439,0.24215,0.21519
0.051972,0.15365,0.059615,0.16145,0.33263,0.11383,0.1079,0.17886,0.20505
0.15457,0.17764,0.12205,0.19945,0.33644,0.20966,0.34614,0.20461,0.20421
0.15446,0.2121,0.14269,0.23188,0.31862,0.20001,0.41063,0.2621,0.28936
0.095451,0.15672,0.079795,0.16519,0.33475,0.14308,0.19433,0.21589,0.1924
0.14171,0.16928,0.15031,0.16975,0.28195,0.18397,0.26217,0.16603,0.17671
0.047341,0.1489,0.053627,0.14791,0.30194,0.1017,0.08246,0.17169,0.17445
0.15333,0.20193,0.15096,0.21858,0.30878,0.21853,0.32768,0.27928,0.24989
0.16886,0.20205,0.14695,0.19928,0.29451,0.18439,0.34741,0.26878,0.25795
0.10654,0.14561,0.10596,0.15308,0.33318,0.15505,0.239,0.19448,0.17124
0.14188,0.1819,0.14524,0.2083,0.35402,0.16258,0.27716,0.23287,0.28827
0.18461,0.23164,0.17857,0.23776,0.31785,0.23025,0.34183,0.26537,0.28211
0.1704,0.20101,0.16437,0.1963,0.34023,0.20913,0.31423,0.24007,0.23716
0.18081,0.2394,0.16852,0.23706,0.29654,0.22682,0.32512,0.31314,0.29629
0.093552,0.17895,0.077747,0.16466,0.29401,0.13776,0.12222,0.21175,0.2099
0.14522,0.1906,0.13591,0.18354,0.34111,0.16623,0.38672,0.21011,0.20551
0.15683,0.18095,0.18205,0.20077,0.3016,0.18956,0.3443,0.23151,0.2168
0.10562,0.17201,0.098066,0.18195,0.28981,0.13828,0.20875,0.21612,0.24593
0.1046,0.17705,0.11694,0.19032,0.31338,0.15582,0.18036,0.19826,0.17932
0.17922,0.17918,0.1465,0.203,0.32019,0.20869,0.26114,0.20283,0.18447
0.041558,0.14782,0.042156,0.15312,0.31765,0.10616,0.057965,0.16846,0.16118
0.12459,0.18353,0.1143,0.16271,0.32215,0.18242,0.28996,0.17929,0.20273
0.18359,0.21663,0.17276,0.22276,0.26353,0.20535,0.39135,0.21586,0.22066
0.1417,0.20402,0.15446,0.18949,0.33666,0.20929,0.39166,0.21772,0.21394
0.13091,0.19891,0.15858,0.20325,0.37197,0.21239,0.24996,0.21478,0.2292
0.17272,0.22647,0.17157,0.20179,0.27939,0.1911,0.33675,0.24935,0.24603
0.078351,0.1686,0.057646,0.12637,0.3,0.12941,0.11528,0.18651,0.188
0.066752,0.16568,0.090717,0.16582,0.30666,0.14424,0.15178,0.17586,0.18307
0.16532,0.20004,0.16458,0.21642,0.30689,0.20531,0.37948,0.22376,0.24394
0.088942,0.16558,0.10671,0.17,0.30833,0.15126,0.17006,0.21032,0.18549
0.065997,0.13741,0.064822,0.14616,0.32636,0.12445,0.054068,0.21615,0.20344
0.13241,0.21773,0.17676,0.20422,0.27926,0.20799,0.28615,0.25314,0.25914
0.16707,0.19598,0.15686,0.20362,0.29775,0.19681,0.38914,0.23743,0.2225
0.093115,0.16884,0.082297,0.17084,0.34694,0.13081,0.149,0.20667,0.21849
0.10642,0.1651,0.099596,0.1651,0.32017,0.14785,0.24487,0.19005,0.19741
0.16457,0.20328,0.14591,0.18681,0.33662,0.1782,0.30737,0.23013,0.23557
0.046304,0.13959,0.044717,0.15542,0.28397,0.10068,0.083294,0.16197,0.19724
0.13607,0.16611,0.12205,0.16313,0.2941,0.178,0.23883,0.17817,0.19202
0.20144,0.2374,0.21922,0.22648,0.31197,0.21517,0.36203,0.25517,0.24577
0.17561,0.18995,0.15933,0.19058,0.31329,0.24641,0.31869,0.19924,0.18673
0.14072,0.1944,0.13652,0.18692,0.27285,0.18748,0.30403,0.24971,0.21677
0.10975,0.19165,0.082499,0.18294,0.29441,0.14871,0.17541,0.24224,0.24873
0.10511,0.20941,0.12207,0.18538,0.26984,0.16597,0.19794,0.18832,0.20987
0.2068,0.19463,0.19526,0.20131,0.30881,0.24753,0.45609,0.21718,0.23102
0.054193,0.13504,0.05362,0.145,0.31352,0.11271,0.03656,0.20619,0.21008
0.17899,0.2415,0.19578,0.21356,0.32003,0.20578,0.45646,0.26337,0.25412
0.17247,0.22736,0.15395,0.1951,0.32542,0.2198,0.35202,0.29569,0.27367
0.15036,0.19238,0.13228,0.2086,0.30929,0.1828,0.26338,0.19465,0.2057
0.13035,0.15777,0.11303,0.16168,0.31351,0.16319,0.37353,0.19093,0.20742
0.16724,0.17111,0.16069,0.19109,0.32303,0.19789,0.32269,0.23896,0.19956
0.12533,0.17378,0.11708,0.16995,0.27507,0.16771,0.24155,0.2075,0.22473
0.064216,0.16375,0.054175,0.13768,0.32824,0.10548,0.064612,0.18882,0.21062
0.092423,0.16803,0.10169,0.16778,0.33271,0.14499,0.1441,0.17919,0.17873
0.15981,0.2042,0.16476,0.19411,0.32832,0.23146,0.32992,0.22037,0.22978
0.13968,0.18949,0.11537,0.16704,0.33613,0.16284,0.21416,0.18085,0.2142
0.12171,0.16955,0.13799,0.17956,0.30686,0.17725,0.26109,0.23908,0.19619
0.15478,0.19828,0.13474,0.18073,0.29607,0.19875,0.35979,0.21888,0.21278
0.16336,0.208,0.18979,0.22167,0.29609,0.19309,0.37659,0.23443,0.23669
0.071058,0.17289,0.068477,0.17719,0.31507,0.13092,0.088713,0.20026,0.21893
0.13316,0.15447,0.1375,0.1746,0.30979,0.19297,0.18267,0.21264,0.22384
0.17438,0.22229,0.16703,0.21083,0.31224,0.20493,0.3819,0.24761,0.24102
0.1419,0.15947,0.13645,0.18428,0.33662,0.20558,0.30319,0.18611,0.20526
0.12138,0.20305,0.13578,0.1782,0.29326,0.19756,0.39804,0.2363,0.22042
0.074621,0.14661,0.077143,0.15598,0.31187,0.11871,0.12142,0.19921,0.20956
0.13455,0.16729,0.13425,0.14569,0.33064,0.16171,0.25466,0.19025,0.20211
0.1025,0.17812,0.1125,0.149,0.32074,0.17174,0.25072,0.16757,0.21685
0.19249,0.20737,0.18438,0.2138,0.33504,0.21596,0.53153,0.2435,0.23167
0.13083,0.14419,0.14338,0.17619,0.27007,0.1869,0.2209,0.19595,0.20776
0.14261,0.20483,0.11154,0.18346,0.30513,0.16277,0.30162,0.20962,0.24614
0.066343,0.13629,0.057007,0.14999,0.32009,0.1344,0.098599,0.16231,0.15781
0.063443,0.16862,0.067546,0.16179,0.32575,0.12593,0.11792,0.23049,0.19808
0.089773,0.16477,0.079056,0.1373,0.2992,0.17256,0.19091,0.29502,0.26992
0.20136,0.22511,0.191,0.23794,0.31891,0.24086,0.48986,0.23446,0.22356
0.17641,0.2077,0.18547,0.18832,0.34072,0.25229,0.35019,0.2703,0.30759
0.1036,0.1619,0.0988,0.16748,0.31797,0.15159,0.16869,0.19755,0.21777
0.082898,0.14974,0.074854,0.15873,0.35777,0.1305,0.082903,0.1854,0.24028
0.20144,0.21903,0.17207,0.23581,0.33372,0.22577,0.57014,0.27455,0.27176
0.079734,0.1786,0.074445,0.16765,0.29562,0.127,0.10917,0.20657,0.20123
0.16347,0.18423,0.14506,0.18824,0.27707,0.22713,0.2978,0.20695,0.21032
0.15453,0.16433,0.12777,0.19166,0.29954,0.17622,0.23482,0.17866,0.18612
0.1336,0.17956,0.15401,0.1896,0.33414,0.18133,0.30997,0.24397,0.24125
0.085827,0.20031,0.079778,0.21662,0.32024,0.11551,0.15784,0.25859,0.26509
0.10919,0.18914,0.082439,0.18941,0.32538,0.14728,0.19084,0.2433,0.25195
0.14756,0.19789,0.13617,0.19791,0.28632,0.20434,0.36044,0.2245,0.2356
0.14769,0.16819,0.13414,0.21108,0.32626,0.2014,0.21449,0.20376,0.20373
0.061126,0.18922,0.055773,0.17694,0.30709,0.12091,0.09621,0.26627,0.2182
0.15225,0.20377,0.16303,0.17817,0.30986,0.17951,0.41776,0.2101,0.20477
0.11931,0.17351,0.11476,0.15737,0.30265,0.17012,0.21537,0.17855,0.19914
0.13028,0.19578,0.13361,0.2476,0.29358,0.21039,0.26883,0.26015,0.24306
0.077813,0.16733,0.068784,0.17506,0.3233,0.11679,0.1227,0.16063,0.17825
0.088829,0.1889,0.084506,0.18411,0.32139,0.15631,0.152,0.22048,0.24715
0.18312,0.21095,0.15572,0.17703,0.29858,0.2098,0.34714,0.22935,0.24463
0.15066,0.18773,0.14576,0.18117,0.31472,0.1526,0.26603,0.19907,0.2142
0.091924,0.14522,0.083417,0.16037,0.32919,0.14029,0.20044,0.22965,0.21984
0.14081,0.18544,0.12921,0.20623,0.31198,0.17366,0.3005,0.22565,0.23276
0.12083,0.20187,0.1148,0.18993,0.32274,0.14374,0.19181,0.26349,0.2501
0.11227,0.16673,0.10782,0.17955,0.35081,0.1712,0.20561,0.2571,0.24378
0.11194,0.17472,0.13254,0.17587,0.29461,0.16799,0.27963,0.195,0.20089
0.16747,0.18502,0.1734,0.20008,0.2969,0.20509,0.52083,0.2235,0.22861
0.16465,0.19831,0.16256,0.20212,0.30876,0.19953,0.35568,0.25553,0.25452
0.075273,0.20203,0.067331,0.16753,0.32752,0.10231,0.097793,0.29939,0.29749
0.13932,0.15798,0.12179,0.16284,0.3199,0.17543,0.26788,0.2049,0.19493
0.059367,0.13328,0.053803,0.13925,0.29407,0.11819,0.10055,0.17989,0.17052
0.17426,0.18269,0.15384,0.18415,0.32598,0.16906,0.32125,0.21406,0.20936
0.14542,0.19052,0.15591,0.20655,0.30079,0.18535,0.26492,0.25352,0.2325
0.16573,0.18703,0.13687,0.18918,0.3458,0.17865,0.38257,0.21414,0.20455
0.051911,0.1491,0.044845,0.13887,0.31798,0.098983,0.085223,0.1493,0.16586
0.12331,0.20221,0.11229,0.17511,0.32925,0.19293,0.2241,0.23471,0.21672
0.14352,0.19932,0.14857,0.20741,0.32946,0.17751,0.32709,0.21133,0.23245
0.12806,0.18691,0.1154,0.18365,0.3479,0.16676,0.40015,0.2037,0.23453
0.19235,0.22919,0.20989,0.22455,0.32253,0.21757,0.37689,0.22913,0.25882
0.15158,0.20132,0.1478,0.21307,0.36661,0.1803,0.35114,0.24457,0.24438
0.13021,0.17356,0.12761,0.19041,0.27807,0.18204,0.24535,0.19365,0.22764
0.090462,0.15696,0.089904,0.15957,0.30919,0.13743,0.17562,0.1813,0.21394
0.2247,0.23729,0.19686,0.22275,0.31661,0.23751,0.49515,0.28893,0.25726
0.16044,0.16966,0.16975,0.19895,0.32307,0.20045,0.28808,0.2182,0.22208
0.11775,0.16344,0.12676,0.18208,0.27623,0.16449,0.18444,0.20589,0.19974
0.14511,0.19043,0.12693,0.19575,0.33985,0.18442,0.20393,0.21958,0.18487
0.11339,0.1765,0.1011,0.17505,0.33531,0.16064,0.21641,0.21277,0.21455
0.11585,0.1994,0.11361,0.18091,0.31672,0.18261,0.25832,0.2375,0.24668
0.13567,0.17203,0.14445,0.15803,0.31977,0.17296,0.23086,0.19456,0.17609
0.15563,0.16414,0.1377,0.20192,0.29198,0.19387,0.38895,0.20499,0.1951
0.080327,0.16538,0.10175,0.17927,0.31023,0.12544,0.12127,0.20802,0.18764
0.15574,0.20151,0.14975,0.23063,0.29999,0.18582,0.34444,0.26958,0.25828
0.064667,0.22001,0.067737,0.21785,0.31043,0.135,0.14625,0.27826,0.25916
0.088246,0.18083,0.077588,0.16715,0.30587,0.15657,0.17283,0.18609,0.17849
0.10292,0.18734,0.093499,0.18878,0.34895,0.14223,0.14191,0.1993,0.21052
0.13224,0.18374,0.12677,0.18889,0.30102,0.18779,0.18614,0.20052,0.19964
0.15554,0.21245,0.17706,0.19617,0.31211,0.2154,0.35107,0.30026,0.25383
0.13037,0.18345,0.12893,0.18426,0.31383,0.16958,0.40839,0.21852,0.2292
0.16795,0.20437,0.16068,0.2191,0.28157,0.24016,0.38912,0.28197,0.27962
0.12577,0.18413,0.12858,0.19995,0.34441,0.19026,0.36271,0.22688,0.21248
0.11276,0.18757,0.11694,0.21154,0.32042,0.14272,0.15128,0.21506,0.22551
0.069939,0.14459,0.075374,0.146,0.30706,0.12954,0.08583,0.24229,0.22261
0.17781,0.21782,0.19365,0.20165,0.31337,0.20183,0.48315,0.26179,0.26246
0.075473,0.15485,0.060212,0.15477,0.28721,0.11355,0.1564,0.21168,0.21275
0.16855,0.17907,0.17221,0.17228,0.33906,0.21477,0.40463,0.18783,0.1993
0.10354,0.15706,0.1113,0.1485,0.30695,0.14741,0.11796,0.22348,0.20619
0.17521,0.20922,0.19236,0.2048,0.31543,0.23055,0.52606,0.24401,0.22641
0.17017,0.20576,0.18056,0.20352,0.32304,0.22035,0.35587,0.20898,0.24575
0.16749,0.18322,0.16773,0.17919,0.28958,0.2069,0.27152,0.18647,0.19125
0.066186,0.19409,0.08142,0.18063,0.31004,0.11968,0.12707,0.25485,0.26077
0.064518,0.14622,0.063234,0.14126,0.33659,0.10326,0.10847,0.16978,0.17194
0.087402,0.14314,0.10161,0.15062,0.33805,0.15227,0.17097,0.18542,0.16732
0.18039,0.21071,0.1752,0.1824,0.29295,0.19476,0.35757,0.2556,0.25897
0.15233,0.19435,0.17015,0.18991,0.32226,0.21791,0.32599,0.28158,0.2834
0.12939,0.17865,0.11624,0.16349,0.31655,0.15718,0.25048,0.18713,0.17547
0.16642,0.19655,0.1558,0.19806,0.32921,0.17954,0.30048,0.27443,0.26939
0.083616,0.13107,0.082555,0.14082,0.32371,0.1239,0.12759,0.15536,0.16631
0.10507,0.15734,0.11115,0.17918,0.3132,0.13921,0.22267,0.16337,0.17151
0.13406,0.17467,0.17037,0.20627,0.31356,0.19237,0.22347,0.29283,0.23894
0.18774,0.20664,0.20687,0.23242,0.33433,0.23158,0.43685,0.23636,0.21909
0.18828,0.22726,0.21638,0.19769,0.34691,0.2445,0.41051,0.22164,0.23734
0.17025,0.19198,0.20326,0.18683,0.31306,0.23998,0.44745,0.24188,0.24639
0.139,0.19043,0.15354,0.19942,0.29533,0.17412,0.37337,0.20198,0.20823
0.14362,0.16453,0.15172,0.17874,0.30429,0.19525,0.29958,0.18524,0.19577
0.1476,0.20767,0.14681,0.22807,0.32942,0.18002,0.32683,0.27624,0.26047
0.14731,0.1846,0.17733,0.17076,0.30308,0.20002,0.40858,0.19114,0.19235
0.085456,0.19162,0.09233,0.16139,0.32727,0.12202,0.15938,0.22001,0.20128
0.18053,0.17813,0.16618,0.19232,0.33003,0.20782,0.36647,0.23621,0.23621
0.12669,0.16083,0.11868,0.17478,0.33466,0.18512,0.25285,0.18504,0.21105
0.12842,0.16254,0.13907,0.1756,0.3286,0.19235,0.23098,0.21114,0.2196
0.16762,0.21926,0.2155,0.22815,0.3147,0.20161,0.47776,0.26854,0.26034
0.090882,0.14966,0.083454,0.16679,0.31122,0.13202,0.1396,0.16264,0.19226
0.08925,0.18058,0.088715,0.18623,0.31439,0.14629,0.2508,0.25633,0.2399
0.13379,0.15844,0.11961,0.17332,0.30305,0.18527,0.22645,0.2351,0.20656
0.15455,0.1729,0.14732,0.18888,0.32078,0.19526,0.3229,0.22011,0.23341
0.16201,0.17391,0.15617,0.18698,0.31069,0.21586,0.41986,0.19677,0.19725
0.14369,0.19745,0.15737,0.19112,0.33772,0.18395,0.24512,0.20871,0.2327
0.16304,0.20049,0.17859,0.21349,0.30369,0.20746,0.4642,0.25267,0.2295
0.1177,0.16925,0.12129,0.15324,0.30383,0.16215,0.20737,0.19403,0.21159
0.098443,0.20527,0.11178,0.16751,0.34692,0.16512,0.28366,0.22565,0.23866
0.064067,0.17186,0.077015,0.15403,0.31724,0.13578,0.10316,0.25846,0.29097
0.19101,0.23077,0.1919,0.22603,0.35545,0.22812,0.37626,0.2659,0.26853
0.17553,0.19185,0.17668,0.1997,0.291,0.25171,0.33702,0.24598,0.23679
0.1378,0.18703,0.1406,0.18357,0.30335,0.186,0.29482,0.27467,0.26257
0.13395,0.21691,0.12012,0.18036,0.31709,0.16699,0.27282,0.19255,0.22069
0.17074,0.19038,0.19631,0.18336,0.28017,0.23388,0.35938,0.1921,0.20949
0.10639,0.195,0.09985,0.14671,0.33803,0.13407,0.18511,0.23054,0.22954
0.067684,0.1744,0.075737,0.1785,0.30884,0.12816,0.14793,0.21285,0.23949
0.12109,0.18628,0.10281,0.17326,0.32378,0.15117,0.1681,0.25554,0.30413
0.10688,0.1925,0.11408,0.20926,0.31643,0.15964,0.29748,0.24168,0.23469
0.061767,0.17742,0.069827,0.17163,0.32425,0.13565,0.11996,0.24121,0.22785
0.15117,0.2133,0.13128,0.20134,0.33011,0.22016,0.3211,0.27063,0.27766
0.078914,0.17934,0.07804,0.17593,0.33204,0.14611,0.1997,0.286,0.26823
0.10407,0.18669,0.11965,0.1812,0.34324,0.17504,0.26614,0.24222,0.22394
0.078551,0.18215,0.090112,0.22226,0.31767,0.16055,0.17874,0.28217,0.3043
0.16195,0.18989,0.14737,0.18533,0.31517,0.19158,0.29703,0.23014,0.24662
0.15648,0.17786,0.13401,0.21667,0.30192,0.20357,0.43233,0.2316,0.23601
0.17062,0.1915,0.15632,0.18742,0.33913,0.18564,0.24948,0.20673,0.2099
0.11682,0.18815,0.14285,0.17583,0.31716,0.18445,0.23871,0.23606,0.24414
0.062714,0.13456,0.063981,0.13474,0.33997,0.11215,0.10007,0.20293,0.20296
0.20583,0.21715,0.20144,0.234,0.32768,0.24325,0.44837,0.26135,0.2853
0.071626,0.19089,0.076163,0.17776,0.29458,0.12211,0.15459,0.22776,0.20813
0.13253,0.1804,0.13186,0.17241,0.3261,0.18881,0.28468,0.24318,0.21296
0.12834,0.17984,0.11704,0.22132,0.31548,0.19482,0.24687,0.2549,0.22223
0.11847,0.19679,0.13163,0.19481,0.31346,0.1743,0.22689,0.24934,0.2199
0.082402,0.16814,0.078518,0.16622,0.27821,0.13952,0.14886,0.20445,0.17709
0.097967,0.16454,0.10929,0.18414,0.27927,0.17136,0.18215,0.19754,0.23535
0.13817,0.19756,0.15862,0.18924,0.30791,0.23401,0.28823,0.24147,0.23065
0.12548,0.17611,0.15053,0.16656,0.30165,0.18925,0.2519,0.19719,0.17989
0.12322,0.2086,0.1192,0.2039,0.29595,0.19869,0.21595,0.19541,0.22323
0.062749,0.15815,0.042563,0.13955,0.36092,0.11226,0.086104,0.16354,0.14958
0.10004,0.15459,0.10144,0.15654,0.33574,0.14292,0.19777,0.24682,0.19677
0.15095,0.18966,0.14783,0.17897,0.31458,0.18267,0.28162,0.19598,0.20956
0.073038,0.19011,0.078275,0.1861,0.30765,0.13601,0.13232,0.22562,0.23955
0.063001,0.16327,0.057892,0.15687,0.30619,0.13318,0.11814,0.18146,0.18888
0.17962,0.19408,0.16065,0.19835,0.312,0.18273,0.33893,0.2317,0.21982
0.084751,0.1582,0.088375,0.16452,0.29139,0.13822,0.20291,0.18067,0.18748
0.13197,0.16367,0.12797,0.18408,0.35153,0.18584,0.26337,0.23099,0.25201
0.19165,0.23221,0.19782,0.20588,0.28728,0.20525,0.38639,0.27241,0.24998
0.15567,0.2286,0.1518,0.23001,0.30288,0.19974,0.40124,0.2558,0.26492
0.11953,0.17561,0.12274,0.18727,0.32775,0.17023,0.22452,0.2279,0.21639
0.087636,0.15812,0.093345,0.14838,0.31751,0.16069,0.054711,0.28377,0.31374
0.095061,0.16535,0.091921,0.15565,0.32943,0.14315,0.19794,0.19917,0.19951
0.07758,0.14477,0.079775,0.14572,0.32128,0.1507,0.16121,0.16446,0.15769
0.19776,0.24244,0.20497,0.2501,0.30986,0.25646,0.50871,0.27476,0.24028
0.14202,0.17364,0.13278,0.18125,0.33297,0.21844,0.31839,0.16267,0.17746
0.10988,0.16932,0.11529,0.18424,0.32089,0.20197,0.32661,0.19994,0.1484
0.17979,0.19677,0.15845,0.19839,0.31465,0.20815,0.32194,0.20307,0.18549
0.091437,0.15518,0.1022,0.15565,0.28224,0.15019,0.087105,0.20918,0.2377
0.071608,0.18367,0.058883,0.17418,0.3652,0.10824,0.11053,0.21112,0.22135
0.17254,0.21275,0.18096,0.20617,0.28817,0.22477,0.33772,0.21959,0.23033
0.1241,0.18016,0.11012,0.17966,0.35241,0.15094,0.23218,0.26193,0.27414
0.06202,0.18479,0.051249,0.18073,0.33934,0.095419,0.085841,0.22646,0.22956
0.14795,0.194,0.1561,0.19354,0.31201,0.20121,0.26107,0.22767,0.22305
0.059668,0.18614,0.067122,0.20192,0.31043,0.10345,0.10032,0.27253,0.27229
0.1706,0.18427,0.17065,0.20503,0.28537,0.22482,0.44033,0.24787,0.25505
0.081244,0.16996,0.071287,0.17798,0.29327,0.12867,0.15901,0.2123,0.21226
0.14727,0.17311,0.15253,0.17521,0.29007,0.2133,0.2955,0.2196,0.2216
0.13402,0.17634,0.1409,0.1753,0.33628,0.20152,0.26795,0.17206,0.18278
0.15727,0.18649,0.14062,0.15222,0.3295,0.1779,0.27042,0.18196,0.1977
0.095776,0.14541,0.085977,0.1524,0.31724,0.14522,0.2075,0.22062,0.23296
0.13989,0.17092,0.13052,0.19697,0.32114,0.18725,0.24155,0.23638,0.2709
0.11711,0.2249,0.16488,0.21964,0.30548,0.19079,0.28941,0.24903,0.25163
0.081951,0.1549,0.075183,0.1717,0.31233,0.13642,0.17301,0.18781,0.17579
0.081764,0.16945,0.075602,0.18069,0.31186,0.14674,0.14715,0.2285,0.22649
0.15813,0.19959,0.16234,0.169,0.27954,0.2053,0.45082,0.19584,0.19357
0.10675,0.17747,0.10984,0.19179,0.31521,0.15062,0.19502,0.21212,0.20828
0.11106,0.16617,0.13935,0.16955,0.31925,0.15678,0.2258,0.19052,0.20131
0.10046,0.19029,0.091187,0.20601,0.28108,0.14577,0.18211,0.27684,0.23976
0.1819,0.21358,0.21242,0.23464,0.31727,0.25054,0.46737,0.24887,0.2377
0.12763,0.21641,0.12933,0.17613,0.34516,0.18773,0.21609,0.23095,0.23646
0.06361,0.14434,0.069308,0.15042,0.29765,0.13671,0.087288,0.30019,0.29598
0.13244,0.20478,0.12736,0.16496,0.32453,0.15981,0.27131,0.2342,0.24102
0.21772,0.24987,0.20731,0.18935,0.29351,0.24032,0.46481,0.37788,0.31288
0.13872,0.20173,0.14141,0.19988,0.32677,0.16404,0.32001,0.2967,0.26576
0.069607,0.16814,0.072247,0.14819,0.30127,0.14237,0.036537,0.22189,0.24853
0.14806,0.18883,0.14102,0.2079,0.30082,0.19176,0.31408,0.21992,0.17543
0.19142,0.19683,0.1515,0.18776,0.31258,0.21753,0.2985,0.21533,0.23444
0.069485,0.18342,0.071277,0.17136,0.30984,0.13398,0.16423,0.23753,0.25863
0.18646,0.20317,0.18783,0.23187,0.31181,0.21463,0.39974,0.23324,0.20463
0.16822,0.19029,0.19314,0.17247,0.29933,0.21124,0.37816,0.23619,0.22161
0.12058,0.19846,0.10739,0.21575,0.31284,0.14938,0.23655,0.24437,0.23718
0.12719,0.15249,0.13477,0.16869,0.37198,0.1739,0.27551,0.18961,0.20045
0.16346,0.1976,0.16158,0.21645,0.30003,0.20617,0.22153,0.26187,0.2349
0.14948,0.19299,0.13245,0.17475,0.31985,0.18742,0.30694,0.23869,0.24352
0.093993,0.15611,0.1171,0.18232,0.30849,0.16341,0.16746,0.23881,0.25022
0.04541,0.13207,0.032454,0.1492,0.31084,0.088313,0.073408,0.15489,0.15953
0.087697,0.13774,0.10138,0.157,0.31312,0.14687,0.1574,0.17365,0.19201
0.091232,0.14287,0.10741,0.16445,0.28905,0.1631,0.12705,0.17853,0.17177
0.18972,0.20504,0.18351,0.21737,0.30679,0.21972,0.38162,0.24984,0.24531
0.12174,0.20094,0.1116,0.15736,0.32803,0.16976,0.17951,0.24333,0.22392
0.15368,0.20627,0.18922,0.18783,0.2811,0.20598,0.35794,0.25871,0.21008
0.17758,0.20359,0.21764,0.19152,0.34211,0.2344,0.49044,0.22441,0.23244
0.19376,0.19614,0.17099,0.22372,0.30654,0.25832,0.37191,0.25168,0.23466
0.068799,0.15654,0.066555,0.16407,0.32694,0.1151,0.055399,0.34619,0.29595
0.072874,0.13402,0.084949,0.14417,0.31937,0.15042,0.18037,0.14982,0.16388
0.09347,0.17771,0.083312,0.15874,0.31451,0.14213,0.19938,0.24568,0.24132
0.11485,0.17898,0.1115,0.18626,0.29848,0.15144,0.19072,0.24898,0.25227
0.17618,0.21702,0.16134,0.23068,0.33787,0.17602,0.38915,0.31084,0.27679
0.10282,0.16997,0.079901,0.16998,0.33026,0.14266,0.13021,0.24328,0.23385
0.16762,0.2053,0.16848,0.19643,0.33155,0.21089,0.32612,0.2405,0.23017
0.11277,0.19522,0.14077,0.20935,0.31635,0.19257,0.21664,0.25802,0.26538
0.17846,0.19548,0.16477,0.21128,0.32341,0.18643,0.31677,0.21318,0.19605
0.076003,0.15659,0.067434,0.1504,0.33208,0.14586,0.14523,0.19263,0.21131
0.084295,0.17355,0.07459,0.17796,0.32853,0.14485,0.12023,0.20347,0.20942
0.17246,0.22062,0.20953,0.22032,0.31091,0.24378,0.49607,0.26391,0.2623
0.16624,0.22609,0.15287,0.22551,0.30541,0.24683,0.3684,0.27959,0.29372
0.093532,0.17198,0.088761,0.16057,0.3368,0.14605,0.094154,0.27057,0.26326
0.13786,0.20764,0.14303,0.18917,0.31579,0.16424,0.29205,0.25739,0.2294
0.10124,0.19197,0.10238,0.21706,0.33053,0.19103,0.18742,0.22867,0.2426
0.1423,0.18521,0.14002,0.20218,0.32064,0.15868,0.24348,0.20606,0.20468
0.13925,0.19071,0.12441,0.20903,0.32238,0.16102,0.2512,0.26826,0.24134
0.11339,0.15628,0.11732,0.18048,0.31247,0.14345,0.20759,0.18297,0.21735
0.17646,0.18339,0.19467,0.21464,0.29269,0.22238,0.2973,0.21524,0.23835
0.12945,0.14508,0.11336,0.15073,0.31471,0.14858,0.21461,0.18417,0.21263
0.11286,0.15666,0.094797,0.15252,0.30862,0.14405,0.40327,0.16975,0.19473
0.1474,0.2149,0.15722,0.19569,0.33524,0.2133,0.32061,0.23349,0.22906
0.09565,0.19631,0.099155,0.18849,0.28543,0.14624,0.22981,0.24739,0.22653
0.13009,0.18247,0.14038,0.22264,0.30748,0.18188,0.38154,0.2343,0.23875
0.13865,0.20241,0.12283,0.17852,0.28925,0.15669,0.34843,0.19778,0.22365
0.17207,0.2034,0.16592,0.21099,0.30553,0.22669,0.34676,0.21924,0.22683
0.16913,0.24101,0.19443,0.24151,0.31936,0.19422,0.34898,0.23034,0.24954
0.17605,0.20004,0.15631,0.21554,0.29842,0.22919,0.33256,0.31886,0.26551
0.1366,0.18156,0.10326,0.17144,0.28178,0.15072,0.24539,0.2,0.21392
0.074607,0.1734,0.092,0.16559,0.33762,0.13759,0.12878,0.17922,0.21444
0.15328,0.18669,0.14911,0.20628,0.29651,0.19059,0.28659,0.22066,0.24134
0.068493,0.14716,0.07971,0.13937,0.29825,0.12285,0.11023,0.15705,0.16503
0.072498,0.19398,0.089495,0.1752,0.28797,0.15074,0.18432,0.23316,0.21796
0.12258,0.17922,0.10792,0.1694,0.31823,0.17692,0.25776,0.21209,0.22465
0.1539,0.18008,0.14225,0.17335,0.32879,0.16931,0.20371,0.18329,0.20291
0.063339,0.15494,0.058981,0.15111,0.32415,0.11411,0.11386,0.20254,0.18192
0.11158,0.18311,0.11241,0.17244,0.31153,0.15576,0.20801,0.21351,0.21456
0.064074,0.16026,0.067088,0.14643,0.34556,0.12674,0.13531,0.1701,0.15974
0.1851,0.177,0.17244,0.18853,0.31632,0.19796,0.40422,0.21703,0.21629
0.11541,0.15777,0.13033,0.17455,0.30685,0.17097,0.30068,0.21842,0.19618
0.17661,0.24232,0.19608,0.22576,0.30853,0.22688,0.37501,0.26493,0.23132
0.065569,0.19427,0.055555,0.18475,0.30978,0.14978,0.10187,0.21929,0.23056
0.13373,0.15886,0.12203,0.16415,0.29138,0.17109,0.23198,0.1688,0.19518
0.17374,0.16588,0.17274,0.18763,0.29611,0.22139,0.29032,0.20777,0.21255
0.095112,0.17596,0.10608,0.17242,0.33668,0.15545,0.23963,0.25987,0.22455
0.16655,0.21699,0.16926,0.20228,0.28974,0.2175,0.42323,0.23542,0.22885
0.1306,0.19948,0.12499,0.1978,0.31517,0.17168,0.25428,0.23914,0.26114
0.15904,0.22214,0.16012,0.19497,0.35101,0.23074,0.3469,0.2446,0.25387
0.13972,0.18863,0.13087,0.19485,0.34743,0.17047,0.23746,0.19817,0.20064
0.19332,0.21407,0.21212,0.21826,0.34304,0.24388,0.35718,0.27895,0.25808
0.14847,0.19105,0.14913,0.18693,0.33759,0.18906,0.25307,0.20379,0.199
0.19083,0.24092,0.20022,0.23821,0.31809,0.23887,0.60833,0.23205,0.23144
0.17756,0.22003,0.17861,0.1993,0.28491,0.24194,0.298,0.30716,0.23849
0.074365,0.17833,0.080987,0.18542,0.29512,0.14765,0.11719,0.24823,0.23843
0.12461,0.16869,0.12711,0.17678,0.31608,0.15289,0.28122,0.17151,0.21532
0.12735,0.17551,0.11818,0.20259,0.28492,0.1721,0.28469,0.19174,0.17901
0.1741,0.20184,0.17867,0.19061,0.34507,0.2183,0.30828,0.23109,0.21548
0.14842,0.15656,0.15638,0.19649,0.34346,0.17472,0.38781,0.18758,0.18404
0.14913,0.21151,0.14191,0.18885,0.31563,0.20241,0.20089,0.19349,0.20311
0.15264,0.1891,0.16256,0.16807,0.29217,0.20666,0.37057,0.20765,0.21693
0.19787,0.27215,0.20209,0.21868,0.30142,0.25111,0.59509,0.26117,0.24956
0.17616,0.18856,0.18366,0.21353,0.31365,0.22366,0.47172,0.30372,0.25769
0.16904,0.20185,0.17572,0.18502,0.32861,0.21598,0.36466,0.21471,0.21221
0.054209,0.17968,0.050391,0.18454,0.33971,0.11519,0.079608,0.20059,0.21702
0.17296,0.18782,0.17069,0.17594,0.31403,0.21243,0.31565,0.2196,0.21459
0.1212,0.16484,0.13399,0.19212,0.30011,0.17401,0.29147,0.20011,0.21202
0.11117,0.16882,0.095097,0.18609,0.32773,0.15959,0.16017,0.18334,0.19253
0.16986,0.20244,0.17133,0.21188,0.28975,0.19744,0.32043,0.28035,0.22767
0.19787,0.19633,0.17331,0.19451,0.33586,0.20743,0.34737,0.21598,0.24328
0.079139,0.17468,0.1033,0.1477,0.30873,0.11527,0.11269,0.20206,0.18076
0.037343,0.1461,0.063692,0.13238,0.31617,0.095295,0.073765,0.25056,0.23802
0.094465,0.14237,0.10335,0.1772,0.33011,0.13067,0.19469,0.19434,0.19217
0.056001,0.14667,0.056716,0.15849,0.25505,0.10569,0.11054,0.19889,0.19018
0.17664,0.19854,0.16866,0.18221,0.28959,0.19613,0.36534,0.20856,0.22045
0.1576,0.23326,0.14295,0.21025,0.31621,0.204,0.43709,0.23787,0.23898
0.13366,0.17559,0.12687,0.16606,0.28186,0.18823,0.26062,0.19459,0.18549
0.077172,0.19243,0.062422,0.17024,0.30413,0.12704,0.12321,0.21793,0.22564
0.11096,0.16786,0.087477,0.16298,0.32021,0.15601,0.17249,0.19194,0.20087
0.1373,0.18994,0.14937,0.19111,0.2804,0.20141,0.31979,0.23385,0.23379
0.1685,0.173,0.15227,0.20569,0.32693,0.22023,0.34207,0.23797,0.24631
0.16412,0.19591,0.14388,0.18768,0.3495,0.20094,0.51394,0.2386,0.27409
0.087084,0.17727,0.093533,0.18332,0.3355,0.13169,0.16498,0.20972,0.20969
0.13487,0.17393,0.11933,0.18193,0.33084,0.17266,0.23494,0.19967,0.19669
0.086445,0.18484,0.10297,0.20126,0.32489,0.15589,0.24773,0.21775,0.2083
0.14184,0.23687,0.13747,0.21658,0.32345,0.17065,0.31715,0.24251,0.2469
0.13753,0.23883,0.1613,0.22747,0.31385,0.18286,0.25602,0.25073,0.25956
0.17556,0.20338,0.1505,0.18893,0.32429,0.21827,0.29911,0.20924,0.21103
0.15821,0.18554,0.15526,0.1861,0.30366,0.20151,0.35065,0.28256,0.23416
0.18935,0.21067,0.1647,0.24792,0.33378,0.18596,0.33033,0.25031,0.23243
0.092468,0.13339,0.071078,0.13909,0.32104,0.1596,0.096472,0.17699,0.20511
0.16467,0.19468,0.16532,0.193,0.32565,0.21008,0.29924,0.25307,0.22173
0.14948,0.1775,0.11604,0.17323,0.33327,0.19432,0.24959,0.2154,0.23956
0.092764,0.20517,0.086762,0.18631,0.30054,0.12634,0.15419,0.32216,0.30667
0.081834,0.18454,0.068651,0.16773,0.3257,0.13033,0.16407,0.23222,0.24546
0.14016,0.18749,0.17343,0.19425,0.34321,0.22277,0.33159,0.21657,0.19463
0.13913,0.19626,0.14035,0.20691,0.34533,0.20582,0.22589,0.26154,0.27359
0.082773,0.13799,0.088635,0.17211,0.2911,0.11571,0.094096,0.22484,0.231
0.054739,0.1843,0.069814,0.19314,0.3448,0.1433,0.11357,0.20589,0.19525
0.20194,0.21016,0.20863,0.21257,0.30119,0.2515,0.48413,0.24628,0.23539
0.15124,0.18735,0.145,0.20285,0.31329,0.20941,0.29658,0.23937,0.25278
0.11383,0.19451,0.099339,0.1946,0.35423,0.20491,0.19303,0.20129,0.20048
0.14043,0.17933,0.13882,0.18824,0.2978,0.18426,0.28862,0.18806,0.2169
0.12722,0.16034,0.11699,0.16864,0.31782,0.18469,0.18689,0.21957,0.18854
0.10096,0.1807,0.10358,0.15501,0.34859,0.16808,0.17138,0.18278,0.18988
0.11832,0.19438,0.11392,0.1877,0.28777,0.17668,0.25843,0.20962,0.20701
0.1611,0.20835,0.13896,0.19817,0.29925,0.19464,0.33329,0.29496,0.26346
0.090672,0.15203,0.079492,0.15604,0.33716,0.14077,0.10886,0.1803,0.17133
0.12499,0.18794,0.12061,0.18668,0.33873,0.18525,0.25797,0.27005,0.25325
0.15566,0.17849,0.1627,0.17535,0.32024,0.19533,0.41916,0.23578,0.21087
0.15,0.1726,0.17863,0.17953,0.28452,0.1897,0.34108,0.24273,0.206
0.19551,0.21905,0.20839,0.24494,0.2883,0.22264,0.42133,0.25852,0.24416
0.20514,0.22609,0.18773,0.21622,0.34,0.23348,0.48387,0.27195,0.2133
0.1378,0.17421,0.12282,0.18331,0.33978,0.16666,0.14941,0.18457,0.20438
0.11542,0.17008,0.11385,0.20289,0.30899,0.17517,0.19273,0.24851,0.23601
0.12653,0.17587,0.14207,0.16558,0.33135,0.14951,0.23039,0.20077,0.22905
0.19348,0.21852,0.16965,0.19359,0.3171,0.22491,0.72554,0.22471,0.23445
0.14213,0.1925,0.152,0.21463,0.32957,0.19371,0.43067,0.23225,0.25621
0.18906,0.22601,0.17603,0.2348,0.30914,0.22796,0.41534,0.25121,0.26821
0.055759,0.14291,0.058656,0.16051,0.30534,0.10357,0.104,0.15987,0.15914
0.12737,0.17621,0.14438,0.16946,0.30399,0.18969,0.23563,0.19476,0.2099
0.13942,0.19477,0.15791,0.20297,0.34606,0.21227,0.28764,0.21004,0.22971
0.15212,0.17735,0.16173,0.21876,0.31846,0.21815,0.30825,0.28323,0.24772
0.16872,0.20091,0.15426,0.18419,0.32524,0.19193,0.36561,0.26131,0.23799
0.12336,0.18211,0.14663,0.19721,0.30033,0.20206,0.30166,0.21099,0.21356
0.11148,0.17188,0.1007,0.17463,0.32701,0.15967,0.17568,0.21929,0.23397
0.065284,0.1897,0.070539,0.1764,0.34248,0.12391,0.12322,0.23839,0.2494
0.21129,0.22396,0.21099,0.24727,0.32741,0.23788,0.4045,0.2398,0.26981
0.17263,0.17512,0.15211,0.16392,0.33291,0.1838,0.38235,0.21525,0.20052
0.13556,0.20027,0.12866,0.20729,0.35753,0.17596,0.28673,0.22318,0.24819
0.11306,0.1627,0.13491,0.20564,0.331,0.17483,0.2798,0.2249,0.21509
0.16048,0.21423,0.13932,0.20019,0.31309,0.21331,0.28445,0.26783,0.22402
0.16856,0.21726,0.16561,0.24171,0.29742,0.19585,0.30261,0.24352,0.24457
0.05625,0.12808,0.083908,0.13765,0.33057,0.14635,0.045952,0.21661,0.2487
0.042232,0.13074,0.051293,0.14256,0.32532,0.10224,0.074812,0.14348,0.14952
0.05067,0.15414,0.06642,0.15839,0.3195,0.10936,0.10039,0.21785,0.21618
0.14909,0.18505,0.17151,0.1881,0.30474,0.17727,0.33128,0.21226,0.19905
0.041023,0.14347,0.049755,0.14422,0.31398,0.073652,0.083686,0.24961,0.25891
0.18309,0.23332,0.18161,0.23457,0.30999,0.21642,0.43869,0.23022,0.20707
0.10492,0.16324,0.11516,0.15131,0.30469,0.16585,0.11241,0.27554,0.29404
0.062358,0.15931,0.066625,0.16405,0.30793,0.118,0.13526,0.23883,0.21498
0.084437,0.1592,0.10651,0.16177,0.32711,0.14727,0.1549,0.16137,0.19654
0.20408,0.18628,0.16922,0.18373,0.31964,0.22423,0.42352,0.23022,0.22224
0.18754,0.21254,0.20247,0.23539,0.34482,0.26358,0.45229,0.27398,0.27091
0.12829,0.19013,0.14319,0.17465,0.29661,0.21455,0.33516,0.2141,0.2281
0.18194,0.2017,0.17956,0.20046,0.27922,0.22318,0.4192,0.1913,0.20103
0.12239,0.18718,0.12552,0.19403,0.32249,0.2104,0.27251,0.24706,0.24632
0.1016,0.17538,0.099241,0.16026,0.28619,0.18944,0.22291,0.19949,0.19873
0.1942,0.21,0.18726,0.22863,0.3441,0.2329,0.43082,0.24124,0.2772
0.12093,0.17355,0.13393,0.17565,0.28684,0.16317,0.25641,0.24253,0.22368
0.16725,0.19686,0.14811,0.17792,0.30624,0.19311,0.27317,0.2097,0.19712
0.070789,0.15303,0.085567,0.14616,0.31462,0.11794,0.12012,0.20767,0.23926
0.10231,0.19356,0.098949,0.19514,0.30534,0.1516,0.23285,0.24651,0.25497
0.12334,0.22595,0.13057,0.20112,0.29868,0.16145,0.30505,0.26057,0.26802
0.10283,0.19263,0.11303,0.19397,0.32442,0.14704,0.2249,0.22884,0.22853
0.18065,0.22257,0.18383,0.21477,0.33322,0.22668,0.41589,0.25474,0.2055
0.13733,0.18826,0.14983,0.18843,0.29337,0.21464,0.31137,0.23098,0.23469
0.12413,0.21543,0.10895,0.22428,0.32274,0.15371,0.26612,0.25583,0.22529
0.13143,0.17083,0.11082,0.17477,0.35582,0.18137,0.25244,0.19838,0.19684
0.062628,0.14304,0.052548,0.14588,0.32163,0.12166,0.065686,0.18932,0.21201
0.18866,0.21543,0.20636,0.20548,0.30402,0.19306,0.56528,0.26115,0.25394
0.12074,0.15007,0.098157,0.18672,0.35778,0.15677,0.20683,0.19552,0.19211
0.12596,0.17812,0.11769,0.18429,0.344,0.19863,0.25413,0.19644,0.20296
0.17699,0.17591,0.19496,0.22396,0.34094,0.21476,0.35493,0.2406,0.22505
0.17314,0.19799,0.16397,0.20599,0.2854,0.18705,0.3205,0.26857,0.24859
0.1573,0.22655,0.1337,0.19529,0.33699,0.17594,0.24412,0.26897,0.23692
0.069592,0.18821,0.053676,0.16946,0.33698,0.12044,0.16949,0.22019,0.23673
0.10542,0.19916,0.10836,0.20996,0.32625,0.16305,0.19346,0.27976,0.28443
0.10277,0.18656,0.095078,0.18545,0.33273,0.12919,0.17242,0.22348,0.18185
0.058119,0.14577,0.056987,0.1408,0.30294,0.1173,0.06953,0.16421,0.14581
0.11571,0.15504,0.13003,0.17615,0.34548,0.1454,0.22964,0.17107,0.21485
0.12105,0.17561,0.11432,0.15727,0.33406,0.15685,0.20098,0.2588,0.25649
0.11177,0.1947,0.11024,0.18676,0.29696,0.15606,0.26806,0.2365,0.22721
0.13041,0.14559,0.14296,0.16442,0.31542,0.15584,0.23378,0.19807,0.19581
0.1481,0.18256,0.14022,0.1653,0.30808,0.1689,0.29015,0.2467,0.23397
0.13352,0.16922,0.13424,0.18242,0.29957,0.17063,0.23972,0.20276,0.20788
0.020703,0.12975,0.018721,0.14668,0.32139,0.076303,0.012226,0.17449,0.18238
0.15732,0.19344,0.16287,0.18312,0.35381,0.19412,0.32389,0.23842,0.24003
0.11824,0.15347,0.12109,0.15948,0.34426,0.18858,0.21485,0.16844,0.19483
0.19981,0.21131,0.19561,0.22106,0.27581,0.23848,0.44061,0.24722,0.2681
0.12111,0.21102,0.12994,0.20987,0.30613,0.18561,0.3066,0.24482,0.23987
0.18805,0.19657,0.18902,0.24742,0.31014,0.2183,0.35457,0.25135,0.2748
0.10467,0.17687,0.11708,0.16387,0.27042,0.13289,0.19837,0.21954,0.22399
0.16681,0.19979,0.15748,0.22934,0.32254,0.18919,0.33593,0.21771,0.24469
0.1592,0.19514,0.14653,0.20509,0.30657,0.17645,0.32994,0.22091,0.2232
0.084529,0.14773,0.082521,0.16229,0.33905,0.14817,0.12673,0.18067,0.19073
0.1661,0.16124,0.12931,0.16954,0.30172,0.18732,0.24846,0.2312,0.20504
0.17693,0.20295,0.15978,0.21862,0.33112,0.21397,0.39882,0.23107,0.21878
0.12917,0.22152,0.12889,0.20069,0.31481,0.16071,0.23529,0.26724,0.24018
0.14399,0.19397,0.15866,0.18818,0.35724,0.19087,0.31387,0.21065,0.23356
0.22671,0.28751,0.19927,0.24937,0.31612,0.22137,0.60876,0.26074,0.26372
0.16149,0.20709,0.18684,0.20768,0.29267,0.21077,0.36693,0.30535,0.28377
0.13017,0.17735,0.13356,0.18016,0.32082,0.1763,0.36384,0.24001,0.20009
0.10937,0.16922,0.10722,0.16557,0.3019,0.13367,0.18742,0.21068,0.1863
0.050826,0.15765,0.057717,0.15983,0.33222,0.10676,0.077877,0.19227,0.22603
0.13251,0.16102,0.1337,0.18748,0.3013,0.16372,0.23705,0.20693,0.23199
0.090703,0.18238,0.091751,0.19906,0.3058,0.12801,0.19101,0.23995,0.24717
0.14332,0.17906,0.14933,0.18868,0.31982,0.17333,0.32799,0.22709,0.22873
0.14353,0.16854,0.12522,0.17425,0.32005,0.1501,0.22453,0.17266,0.18641
0.17086,0.19518,0.16247,0.18451,0.33076,0.19942,0.31724,0.21821,0.20766
0.048593,0.19568,0.051053,0.1656,0.30123,0.11105,0.038686,0.23801,0.27656
0.07893,0.17804,0.087479,0.19799,0.32859,0.14213,0.20653,0.24433,0.25048
0.15246,0.21148,0.14465,0.19084,0.32251,0.19981,0.39727,0.24991,0.25584
0.090718,0.16264,0.092572,0.16999,0.307,0.12864,0.16708,0.20106,0.21774
0.10067,0.15966,0.12435,0.18356,0.28178,0.15446,0.21583,0.23831,0.24416
0.13374,0.19503,0.13908,0.16818,0.32686,0.17739,0.29086,0.18767,0.21309
0.13562,0.1645,0.13472,0.18931,0.30517,0.15564,0.21124,0.19799,0.21298
0.10836,0.18192,0.11132,0.15343,0.33558,0.14822,0.21594,0.20741,0.21514
0.058953,0.14723,0.065959,0.13274,0.31288,0.10736,0.071939,0.26235,0.29984
0.14802,0.17978,0.14187,0.16801,0.32852,0.1932,0.28238,0.18064,0.17992
0.092141,0.17187,0.10348,0.19077,0.31451,0.1502,0.13397,0.24419,0.22474
0.19108,0.20205,0.17659,0.23828,0.31699,0.2173,0.60582,0.24696,0.25083
0.10014,0.18532,0.094056,0.18178,0.31996,0.15208,0.12811,0.20844,0.2067
0.12544,0.15202,0.10364,0.16323,0.35547,0.16844,0.19568,0.1735,0.16732
0.063876,0.17227,0.057629,0.188,0.32923,0.13198,0.10835,0.26797,0.25582
0.13072,0.16658,0.11224,0.16023,0.32117,0.17902,0.39675,0.18869,0.20306
0.15973,0.1997,0.16109,0.20796,0.31179,0.19757,0.34296,0.20769,0.23523
0.13118,0.21801,0.18169,0.21205,0.31777,0.20728,0.36253,0.24033,0.26821
0.16623,0.20332,0.16857,0.19705,0.36358,0.23122,0.29719,0.22009,0.26034
0.14128,0.16742,0.18361,0.1987,0.35206,0.21516,0.30621,0.22649,0.21203
0.16155,0.18274,0.15234,0.19726,0.3196,0.1877,0.26936,0.20781,0.19848
0.14218,0.18497,0.15982,0.18858,0.31126,0.20698,0.31852,0.23993,0.22827
0.11631,0.17645,0.12007,0.15689,0.29804,0.17667,0.33076,0.17827,0.19236
0.11815,0.18246,0.11961,0.18027,0.30013,0.18347,0.20995,0.18301,0.18934
0.051094,0.14395,0.056602,0.16771,0.28085,0.12458,0.068247,0.27014,0.28204
0.056264,0.17167,0.056001,0.17846,0.32709,0.14483,0.098969,0.22344,0.2331
0.11078,0.16835,0.115,0.1687,0.31815,0.16414,0.22086,0.1597,0.17693
0.096665,0.18881,0.078382,0.18078,0.32652,0.16107,0.23253,0.27776,0.29686
0.12282,0.19504,0.11875,0.18028,0.33716,0.16788,0.28943,0.22954,0.21616
0.15363,0.17581,0.15379,0.18178,0.30992,0.20544,0.36271,0.20989,0.25327
0.13775,0.17313,0.15256,0.17308,0.29454,0.22779,0.38901,0.2057,0.20494
0.1445,0.19062,0.14045,0.17327,0.24861,0.1948,0.31516,0.21487,0.21653
0.043913,0.17096,0.064116,0.16979,0.30015,0.10664,0.070323,0.20439,0.182
0.14014,0.19253,0.12523,0.16846,0.2892,0.17458,0.27578,0.25945,0.28616
0.092646,0.18085,0.080785,0.17827,0.31874,0.14004,0.13791,0.19172,0.18186
0.10797,0.16624,0.12421,0.18339,0.33848,0.17038,0.1982,0.22978,0.24489
0.1608,0.20501,0.16047,0.22052,0.30692,0.24436,0.3341,0.24015,0.21642
0.056362,0.13273,0.059178,0.17271,0.35636,0.10813,0.082651,0.18448,0.19017
0.044605,0.19805,0.054389,0.18312,0.34466,0.11696,0.077972,0.21299,0.23488
0.052512,0.18251,0.069984,0.17541,0.31815,0.1384,0.14861,0.19105,0.20247
0.18377,0.21843,0.1842,0.18963,0.33456,0.23715,0.36695,0.23502,0.25023
0.19804,0.18188,0.18102,0.20319,0.30977,0.2307,0.37793,0.21599,0.21456
0.067451,0.17598,0.064365,0.2074,0.30976,0.11355,0.11131,0.27415,0.23894
0.13306,0.15685,0.13702,0.18087,0.29404,0.16851,0.42513,0.2238,0.2184
0.13401,0.19869,0.13104,0.15499,0.29991,0.19039,0.40263,0.25447,0.26365
0.069374,0.17434,0.081262,0.17262,0.32575,0.13414,0.1591,0.21744,0.22323
0.074731,0.17545,0.075896,0.17195,0.33127,0.13715,0.1381,0.1991,0.20116
0.14752,0.18907,0.15426,0.20127,0.30276,0.17519,0.30521,0.25293,0.25639
0.11264,0.16644,0.10767,0.19516,0.30783,0.14784,0.27752,0.20746,0.18035
0.15049,0.17761,0.14136,0.19635,0.32709,0.20065,0.30572,0.23584,0.24941
0.13879,0.17757,0.13126,0.18411,0.31768,0.18428,0.36028,0.24725,0.21768
0.071248,0.1788,0.060268,0.15325,0.32412,0.13461,0.090253,0.18988,0.17352
0.076853,0.16318,0.072734,0.17886,0.33754,0.14403,0.167,0.20037,0.20401
0.051965,0.16378,0.049585,0.15593,0.28026,0.12301,0.14453,0.18517,0.1802
0.10479,0.15571,0.12669,0.1862,0.36032,0.16983,0.24124,0.18997,0.18106
0.14318,0.19393,0.1148,0.18033,0.29281,0.17108,0.34187,0.20387,0.19586
0.071958,0.1914,0.064017,0.19224,0.31414,0.12585,0.089075,0.21696,0.24481
0.12215,0.17204,0.12752,0.1935,0.31754,0.15564,0.22185,0.20617,0.24238
0.16381,0.17656,0.14398,0.19339,0.30263,0.19847,0.44584,0.23325,0.20861
0.16118,0.20818,0.16763,0.20098,0.34359,0.20885,0.28266,0.26832,0.25356
0.17047,0.22413,0.20051,0.22309,0.28774,0.23262,0.53014,0.22051,0.23414
0.10712,0.19481,0.10414,0.19796,0.32092,0.1446,0.23347,0.26629,0.23904
0.11274,0.16088,0.10925,0.15799,0.31659,0.1716,0.21294,0.17678,0.18745
0.19407,0.22215,0.17442,0.19846,0.33254,0.21177,0.42654,0.25168,0.24122
0.10672,0.1861,0.095342,0.18816,0.31849,0.15946,0.19115,0.25502,0.23032
0.16123,0.19637,0.16278,0.19357,0.3433,0.22396,0.44756,0.20624,0.22072
0.1772,0.22655,0.15296,0.20879,0.30933,0.18329,0.29471,0.25869,0.25414
0.04369,0.15818,0.048289,0.1501,0.28807,0.12507,0.12681,0.17328,0.1525
0.13128,0.18507,0.14314,0.18403,0.34985,0.19745,0.28844,0.19966,0.21146
0.14964,0.18999,0.14783,0.18838,0.28827,0.19812,0.31741,0.24363,0.23439
0.1765,0.22912,0.171,0.22964,0.31815,0.21565,0.34712,0.24357,0.21547
0.12097,0.17837,0.10811,0.17789,0.31116,0.17814,0.32711,0.2275,0.22656
0.11854,0.19862,0.14355,0.1866,0.29377,0.15739,0.27123,0.21038,0.22094
0.18202,0.19131,0.18737,0.21863,0.35346,0.2398,0.40549,0.25149,0.26248
0.1585,0.19343,0.12988,0.19405,0.31793,0.20641,0.41465,0.22367,0.22504
0.11835,0.19,0.10464,0.17971,0.30384,0.15667,0.22523,0.22085,0.21203
0.13797,0.21913,0.15052,0.208,0.30282,0.19087,0.32767,0.2719,0.22472
0.17729,0.19633,0.15704,0.2116,0.31232,0.19013,0.29326,0.26009,0.27166
0.18109,0.19765,0.17921,0.21336,0.31993,0.23162,0.52736,0.25518,0.22596
0.12803,0.19347,0.15069,0.16459,0.33328,0.18864,0.31603,0.19737,0.20938
0.069891,0.17669,0.081964,0.17304,0.3148,0.136,0.11232,0.21318,0.21979
0.16648,0.20918,0.17503,0.19314,0.33337,0.18903,0.42497,0.237,0.2385
0.14744,0.21724,0.15721,0.2012,0.32797,0.18717,0.29082,0.26245,0.26039
0.1183,0.16235,0.12599,0.16221,0.30763,0.16045,0.25994,0.1734,0.17691
0.077076,0.17888,0.077459,0.17517,0.3175,0.13247,0.16715,0.2295,0.23861
0.10605,0.2004,0.12307,0.1838,0.34552,0.18902,0.30139,0.21828,0.23391
0.080239,0.15923,0.07222,0.16686,0.33085,0.1525,0.12327,0.1875,0.18466
0.16971,0.20344,0.16305,0.18806,0.30555,0.19003,0.31242,0.23046,0.22358
0.10532,0.16394,0.1245,0.16118,0.33396,0.17255,0.21043,0.19526,0.17456
0.12765,0.16783,0.11671,0.18371,0.31676,0.18565,0.2197,0.19999,0.17911
0.14464,0.17358,0.13687,0.19264,0.30475,0.18033,0.35203,0.2589,0.25242
0.077638,0.17775,0.085743,0.16734,0.31617,0.13256,0.0956,0.22713,0.20211
0.11645,0.21203,0.12076,0.19337,0.31616,0.17267,0.23353,0.22833,0.24881
0.061054,0.147,0.050259,0.13939,0.30412,0.10505,0.061628,0.1554,0.16124
0.14755,0.19414,0.13039,0.19248,0.32102,0.1698,0.24455,0.18158,0.18412
0.16292,0.18397,0.14416,0.17361,0.311,0.18498,0.28279,0.21279,0.22099
0.13329,0.16185,0.13372,0.16186,0.30827,0.15946,0.21282,0.17761,0.21784
0.14613,0.18482,0.15785,0.18686,0.30552,0.21523,0.32255,0.18538,0.20473
0.16361,0.19874,0.16107,0.1887,0.28257,0.21941,0.44807,0.19231,0.22799
0.20719,0.24528,0.19305,0.25647,0.30438,0.24249,0.44118,0.25551,0.25078
0.14687,0.18251,0.13598,0.1679,0.34436,0.16067,0.25562,0.2217,0.20906
0.14455,0.1676,0.14853,0.19933,0.30754,0.17675,0.31339,0.28443,0.22938
0.13255,0.18318,0.13961,0.19686,0.32547,0.16394,0.28669,0.22079,0.24583
0.080229,0.16253,0.074257,0.16319,0.33387,0.12503,0.16256,0.16837,0.17409
0.10831,0.17539,0.10295,0.16771,0.3435,0.13599,0.15585,0.19112,0.20445
0.2076,0.21523,0.20665,0.27325,0.30286,0.23468,0.35221,0.28377,0.25688
0.14229,0.20466,0.15867,0.21447,0.30319,0.2147,0.26433,0.22124,0.20886
0.1323,0.1876,0.13385,0.19536,0.32845,0.20638,0.33556,0.24388,0.24483
0.13842,0.17823,0.13385,0.19143,0.29846,0.19896,0.23509,0.18859,0.21341
0.074368,0.17178,0.065521,0.18498,0.33395,0.11843,0.1457,0.21324,0.2381
0.18951,0.18799,0.16816,0.21921,0.30023,0.21599,0.33341,0.25115,0.25035
0.050154,0.17661,0.045001,0.16554,0.29287,0.10537,0.10699,0.17645,0.20998
0.14997,0.1973,0.16622,0.19009,0.25899,0.20341,0.25216,0.20698,0.22565
0.12496,0.15349,0.11983,0.14438,0.3133,0.1673,0.22452,0.23083,0.23343
0.14639,0.20453,0.14957,0.18831,0.34448,0.16257,0.27144,0.2223,0.23116
0.091721,0.18752,0.10765,0.19753,0.29593,0.14778,0.19763,0.23682,0.22969
0.14334,0.20857,0.14002,0.20943,0.31181,0.17599,0.2384,0.24469,0.24947
0.14073,0.19039,0.15983,0.19463,0.315,0.18647,0.44296,0.22489,0.23751
0.15361,0.20675,0.14542,0.17458,0.33149,0.23389,0.35489,0.28632,0.255
0.071316,0.14249,0.06632,0.13041,0.32078,0.13489,0.14077,0.21762,0.20294
0.18733,0.19647,0.19576,0.25255,0.31963,0.23125,0.3826,0.24,0.2541
0.11844,0.19326,0.10488,0.1574,0.31527,0.15282,0.25392,0.19664,0.20214
0.11344,0.17241,0.10993,0.16982,0.2848,0.15779,0.18191,0.29418,0.25458
0.13244,0.2155,0.12708,0.18999,0.32338,0.1583,0.3022,0.24887,0.23007
0.13017,0.2247,0.13779,0.21915,0.27876,0.19155,0.27417,0.26988,0.26711
0.17077,0.20524,0.13624,0.17508,0.32324,0.18136,0.3354,0.21046,0.21247
0.16074,0.23886,0.18111,0.22703,0.2757,0.22641,0.39831,0.28565,0.28
0.13455,0.21179,0.13274,0.20844,0.33177,0.19616,0.33269,0.27702,0.26346
0.0841,0.18845,0.11196,0.20066,0.31758,0.11398,0.1918,0.23569,0.22334
0.05676,0.16928,0.057162,0.15946,0.3782,0.13724,0.14953,0.19175,0.20045
0.063367,0.12974,0.075027,0.13839,0.32285,0.12436,0.17929,0.16363,0.18188
0.13772,0.22099,0.13623,0.19144,0.3158,0.17983,0.24481,0.24096,0.3003
0.18008,0.2168,0.16079,0.20958,0.31255,0.19299,0.3942,0.26201,0.23455
0.18761,0.26769,0.17653,0.21119,0.32869,0.18183,0.35239,0.25501,0.25798
0.17569,0.20765,0.15352,0.21804,0.36137,0.21843,0.35608,0.27,0.2945
0.1162,0.17716,0.11337,0.18847,0.34018,0.21829,0.2102,0.19863,0.22297
0.17273,0.22012,0.16072,0.20974,0.3172,0.19208,0.27646,0.2405,0.2598
0.07612,0.1424,0.085705,0.15957,0.28565,0.10398,0.095903,0.209,0.23669
0.1583,0.20521,0.19128,0.20455,0.28312,0.19909,0.34036,0.2316,0.29173
0.13448,0.18741,0.13975,0.19232,0.3095,0.18806,0.34243,0.20933,0.23445
0.10581,0.16559,0.11654,0.17494,0.30231,0.15851,0.17423,0.21578,0.21569
0.19072,0.21747,0.1943,0.20977,0.28161,0.23801,0.31064,0.25481,0.23642
0.11481,0.18276,0.11717,0.21286,0.30951,0.15709,0.21469,0.25727,0.25101
0.077492,0.17943,0.085149,0.17652,0.3232,0.1396,0.12723,0.20827,0.21649
0.082067,0.1752,0.074657,0.17367,0.36292,0.14119,0.15699,0.23794,0.22611
0.081112,0.16214,0.079914,0.16222,0.29823,0.1298,0.19205,0.19021,0.2161
0.12997,0.18825,0.125,0.16785,0.32285,0.1524,0.26354,0.23721,0.23464
0.15636,0.2135,0.15704,0.1893,0.34116,0.2288,0.32705,0.25514,0.23489
0.15794,0.20465,0.19113,0.18082,0.32734,0.19159,0.38151,0.24877,0.21974
0.15799,0.19295,0.1438,0.19383,0.31209,0.20563,0.27392,0.19755,0.21195
0.13618,0.20803,0.13261,0.19904,0.29206,0.19444,0.27781,0.21088,0.22247
0.11158,0.14691,0.11392,0.1496,0.33796,0.14913,0.15935,0.32102,0.29812
0.13036,0.20922,0.14134,0.19268,0.31245,0.18965,0.2912,0.26899,0.27016
0.093226,0.17421,0.077414,0.15938,0.32379,0.15302,0.15304,0.18625,0.18562
0.10702,0.1632,0.12978,0.13555,0.3232,0.17838,0.2525,0.18984,0.20001
0.21856,0.22559,0.24229,0.25011,0.30314,0.2504,0.45281,0.27885,0.26116
0.059593,0.19041,0.066686,0.199,0.29315,0.10737,0.098302,0.26785,0.24064
0.12247,0.19487,0.097206,0.18976,0.32508,0.17925,0.18262,0.19434,0.23135
0.12717,0.17484,0.11859,0.19309,0.33531,0.17012,0.18393,0.23031,0.1887
0.10376,0.17907,0.11121,0.17763,0.30685,0.14803,0.20603,0.24979,0.2317
0.12102,0.19148,0.12204,0.18428,0.35542,0.16146,0.22293,0.22075,0.20899
0.16787,0.20524,0.16525,0.2132,0.3124,0.19644,0.34796,0.2766,0.23522
0.12561,0.18417,0.11122,0.14906,0.31031,0.16971,0.23697,0.17079,0.16936
0.11108,0.14921,0.10431,0.15431,0.3113,0.163,0.1342,0.16885,0.20622
0.072108,0.145,0.071745,0.14013,0.27962,0.11833,0.12084,0.172,0.18768
0.073592,0.16795,0.072119,0.15858,0.32796,0.13957,0.12467,0.21851,0.21985
0.22475,0.23618,0.19618,0.24017,0.3244,0.23205,0.36212,0.23987,0.22132
0.15147,0.19789,0.16959,0.19848,0.31628,0.19901,0.28288,0.2416,0.22896
0.1758,0.18197,0.1654,0.21816,0.28666,0.17828,0.39562,0.25985,0.21754
0.11171,0.17197,0.10657,0.16311,0.31137,0.1758,0.30545,0.18465,0.18709
0.17077,0.17998,0.155,0.18827,0.3037,0.21284,0.40643,0.18667,0.19326
0.088176,0.22147,0.10447,0.20654,0.31481,0.14333,0.20384,0.28608,0.27066
0.15269,0.20244,0.16018,0.21765,0.32548,0.20653,0.27155,0.22056,0.23897
0.13019,0.19183,0.16118,0.19747,0.33982,0.177,0.28775,0.2326,0.22421
0.075649,0.13102,0.070554,0.14683,0.31753,0.12289,0.10897,0.15884,0.17123
0.12748,0.21686,0.12805,0.20591,0.31888,0.184,0.27694,0.24672,0.24871
0.12312,0.17901,0.1119,0.17544,0.32717,0.16008,0.19826,0.19902,0.23938
0.14917,0.20668,0.14869,0.18798,0.33338,0.20931,0.43844,0.24558,0.26855
0.11668,0.1623,0.11805,0.17368,0.34153,0.16469,0.23529,0.18277,0.18978
0.091247,0.16892,0.091191,0.16658,0.32904,0.14108,0.15703,0.1922,0.2043
0.081869,0.14598,0.091516,0.1635,0.31197,0.13884,0.096437,0.29018,0.2938
0.063722,0.13347,0.086635,0.15407,0.30338,0.14824,0.093077,0.23452,0.23167
0.1747,0.20735,0.16984,0.22199,0.31512,0.25593,0.39904,0.2337,0.27214
0.14433,0.19085,0.16081,0.20624,0.31521,0.15937,0.38531,0.23376,0.17121
0.08588,0.1486,0.098809,0.18259,0.30968,0.13221,0.0798,0.33552,0.27347
0.13596,0.22676,0.14227,0.22675,0.2737,0.19159,0.24656,0.25136,0.24728
0.11931,0.16475,0.12405,0.15223,0.29818,0.17766,0.21731,0.19172,0.20323
0.13487,0.18516,0.14168,0.1912,0.32106,0.16957,0.30251,0.23297,0.292
0.13492,0.1979,0.12364,0.17791,0.34707,0.18278,0.29494,0.20651,0.19874
0.05877,0.16872,0.048662,0.17096,0.35,0.14827,0.094241,0.19894,0.22361
0.12674,0.14419,0.12044,0.156,0.31499,0.18614,0.2053,0.1915,0.21304
0.18918,0.23359,0.18839,0.21842,0.29607,0.24931,0.43592,0.24609,0.22824
0.059791,0.18135,0.06347,0.16917,0.34,0.11616,0.12018,0.22529,0.23674
0.070463,0.18537,0.066569,0.16833,0.28248,0.11072,0.15273,0.25667,0.25173
0.17092,0.20476,0.16383,0.19497,0.31582,0.22326,0.36477,0.23624,0.27938
0.13728,0.20373,0.17263,0.20981,0.29993,0.2037,0.38027,0.25251,0.27223
0.13445,0.1604,0.144,0.18792,0.32553,0.18141,0.35217,0.15881,0.17698
0.13733,0.15976,0.15188,0.16947,0.32209,0.18698,0.24591,0.18658,0.21154
0.15221,0.20807,0.17905,0.19669,0.30074,0.23712,0.50752,0.20072,0.21923
0.10717,0.17023,0.10347,0.18237,0.34735,0.14735,0.17269,0.17258,0.19088
0.12067,0.20215,0.14542,0.19391,0.32101,0.20848,0.31106,0.21133,0.23911
0.10183,0.15335,0.10399,0.17311,0.31443,0.13458,0.14712,0.18378,0.18097
0.14412,0.17058,0.15171,0.16305,0.30277,0.22193,0.38732,0.2287,0.18937
0.13842,0.15917,0.15169,0.19648,0.28668,0.19945,0.27477,0.18842,0.18387
0.17138,0.24004,0.19704,0.22916,0.29418,0.22974,0.49629,0.25986,0.26151
0.071728,0.15776,0.087798,0.14155,0.32446,0.11653,0.126,0.2157,0.19207
0.15866,0.20394,0.14939,0.22404,0.34546,0.169,0.31167,0.24118,0.22151
0.16384,0.21012,0.14611,0.20047,0.35838,0.18528,0.30845,0.26684,0.24053
0.067999,0.16802,0.074013,0.1737,0.33259,0.1111,0.092837,0.27787,0.26353
0.13474,0.22064,0.13431,0.18905,0.30107,0.1569,0.23782,0.24212,0.21476
0.09202,0.18893,0.097115,0.1953,0.3541,0.15625,0.16699,0.28546,0.27947
0.18924,0.25157,0.20729,0.24147,0.34477,0.24728,0.31118,0.24986,0.2416
0.16916,0.20407,0.16069,0.18857,0.33016,0.1927,0.32956,0.26658,0.25409
0.10989,0.1747,0.11838,0.15695,0.33324,0.16426,0.14018,0.2677,0.27338
0.13845,0.18889,0.15588,0.16904,0.33933,0.19455,0.31881,0.22585,0.19362
0.14462,0.19433,0.12707,0.15605,0.30689,0.18021,0.31639,0.22632,0.20999
0.066069,0.16487,0.064868,0.17557,0.32387,0.12983,0.16241,0.21724,0.20776
0.17717,0.19571,0.17047,0.20926,0.32865,0.22289,0.31374,0.20253,0.22772
0.17133,0.20823,0.17079,0.21754,0.30452,0.20934,0.29809,0.25426,0.23041
0.13411,0.18038,0.12657,0.1543,0.31063,0.16918,0.24374,0.18076,0.18607
0.11137,0.17346,0.11484,0.16659,0.34761,0.13318,0.14847,0.19428,0.20236
0.14451,0.20836,0.13077,0.20193,0.29786,0.1829,0.29603,0.27625,0.25836
0.084305,0.14433,0.063302,0.13562,0.31578,0.15169,0.068398,0.20217,0.18319
0.096461,0.16135,0.091953,0.18095,0.31041,0.14099,0.18182,0.21921,0.23439
0.19205,0.21743,0.17929,0.23132,0.29565,0.21946,0.4408,0.26193,0.23894
0.13064,0.19914,0.14321,0.16885,0.34405,0.16932,0.22323,0.22005,0.23214
0.18734,0.20483,0.15442,0.22804,0.29857,0.24606,0.44928,0.26219,0.2298
0.16955,0.14417,0.15541,0.18073,0.32855,0.20038,0.35063,0.18756,0.23279
0.15042,0.1827,0.16258,0.17342,0.33299,0.23066,0.38732,0.22934,0.23527
0.17115,0.22053,0.18347,0.2267,0.334,0.19098,0.41556,0.22058,0.25117
0.074463,0.14101,0.087318,0.1528,0.2788,0.14511,0.13114,0.16607,0.13949
0.17908,0.23994,0.16488,0.22759,0.30786,0.22391,0.40861,0.23513,0.24615
0.13224,0.17122,0.15059,0.16199,0.31722,0.15668,0.30138,0.21517,0.22083
0.15796,0.16869,0.14294,0.18143,0.30526,0.20928,0.30348,0.2365,0.25324
0.15326,0.2024,0.16738,0.20269,0.29017,0.20077,0.43036,0.24109,0.24437
0.16431,0.17609,0.14856,0.17829,0.31307,0.19098,0.27284,0.22656,0.23424
0.13334,0.17363,0.13612,0.19254,0.37558,0.17113,0.29821,0.19295,0.21355
0.18402,0.18526,0.16134,0.21166,0.30309,0.21718,0.37551,0.20992,0.21406
0.12246,0.1712,0.12186,0.17165,0.30808,0.19055,0.23702,0.21577,0.18698
0.15387,0.19807,0.1557,0.20433,0.30278,0.21155,0.31507,0.28173,0.27814
0.18007,0.2003,0.15839,0.2113,0.3262,0.19873,0.28578,0.24674,0.2658
0.19229,0.217,0.19228,0.20302,0.28976,0.24334,0.46532,0.22626,0.2595
0.10857,0.1831,0.11452,0.16788,0.3263,0.18284,0.36537,0.20773,0.19447
0.13207,0.17514,0.15434,0.17677,0.33249,0.18303,0.23154,0.20219,0.1763
0.14821,0.19074,0.14695,0.17262,0.32472,0.18298,0.27273,0.22595,0.21604
0.12864,0.15799,0.13604,0.1768,0.3707,0.17414,0.19129,0.19598,0.20485
0.12962,0.17747,0.12117,0.1753,0.32081,0.17897,0.22847,0.20595,0.21774
0.14205,0.16069,0.14254,0.18945,0.30035,0.1811,0.32712,0.18683,0.19687
0.11695,0.17805,0.10551,0.16885,0.33593,0.15832,0.20884,0.18712,0.18258
0.075531,0.16219,0.068893,0.14926,0.31328,0.15218,0.12346,0.1711,0.19075
0.094372,0.19025,0.09387,0.20582,0.31494,0.15169,0.16463,0.28197,0.27558
0.10366,0.15797,0.083217,0.16228,0.27375,0.1661,0.2212,0.19427,0.17961
0.16967,0.23021,0.19018,0.21794,0.33814,0.24157,0.43448,0.29675,0.29338
0.13245,0.18546,0.14062,0.18883,0.30833,0.16316,0.31472,0.19687,0.23141
0.16226,0.23067,0.16218,0.23528,0.37045,0.23526,0.47371,0.25046,0.24628
0.054806,0.14697,0.051449,0.15475,0.27166,0.11821,0.070578,0.19247,0.19129
0.16314,0.18925,0.14177,0.22496,0.28931,0.17804,0.50867,0.24847,0.22899
0.18533,0.16789,0.1673,0.20181,0.3093,0.20817,0.27977,0.21512,0.21967
0.095527,0.18411,0.10233,0.16099,0.30958,0.13747,0.14164,0.19764,0.18233
0.059421,0.18028,0.058419,0.16988,0.3039,0.11516,0.11285,0.22801,0.24338
0.17859,0.2276,0.19428,0.21687,0.3189,0.20787,0.34053,0.29342,0.28199
0.091492,0.16177,0.079763,0.17005,0.30766,0.13522,0.21354,0.22047,0.21118
0.070561,0.16495,0.067218,0.15827,0.2878,0.11803,0.13493,0.21571,0.21915
0.054327,0.14876,0.061598,0.14953,0.34568,0.14176,0.097109,0.16139,0.1676
0.13702,0.19411,0.13631,0.16937,0.28955,0.20132,0.35547,0.19742,0.22816
0.13136,0.18232,0.13252,0.15138,0.31801,0.16968,0.25845,0.18042,0.19742
0.17704,0.1861,0.16555,0.21374,0.33861,0.19758,0.35497,0.25203,0.21884
0.17427,0.22204,0.16225,0.17798,0.33189,0.21713,0.37303,0.22122,0.18011
0.06483,0.17896,0.053373,0.1726,0.31484,0.12294,0.12217,0.21563,0.22619
0.065388,0.1779,0.07505,0.16706,0.31209,0.1272,0.16458,0.27538,0.2656
0.12111,0.18659,0.11077,0.17775,0.30565,0.15208,0.234,0.24129,0.26213
0.16854,0.16551,0.19065,0.18397,0.33217,0.20744,0.42051,0.18823,0.19376
0.17831,0.20169,0.16424,0.21525,0.35739,0.19673,0.49582,0.24142,0.21225
0.15374,0.19538,0.16166,0.16871,0.30864,0.18995,0.36667,0.22347,0.22817
0.074299,0.19623,0.072229,0.18021,0.31726,0.13329,0.10387,0.26313,0.26411
0.13864,0.19568,0.13147,0.20688,0.31418,0.16293,0.26873,0.29354,0.26266
0.081272,0.18213,0.078117,0.17726,0.32863,0.11773,0.13146,0.20525,0.24345
0.075987,0.19332,0.08301,0.15677,0.33399,0.15849,0.11638,0.2112,0.20341
0.064021,0.15408,0.075693,0.14017,0.29057,0.12258,0.13388,0.16642,0.16941
0.092269,0.15673,0.095636,0.15512,0.32114,0.14347,0.1343,0.20816,0.2302
0.1418,0.16856,0.13541,0.16546,0.3226,0.19976,0.42211,0.21894,0.22108
0.17099,0.22711,0.17978,0.2483,0.30306,0.19973,0.35898,0.30704,0.28598
0.16769,0.20853,0.16592,0.19824,0.32112,0.20864,0.41912,0.2372,0.26348
0.10715,0.19848,0.10511,0.22382,0.32456,0.1518,0.14927,0.2392,0.25296
0.13176,0.19886,0.14234,0.1911,0.29645,0.1669,0.36901,0.25217,0.25308
0.061358,0.15702,0.053097,0.18066,0.29448,0.12451,0.07488,0.19907,0.22063
0.17675,0.22628,0.16477,0.21348,0.33553,0.22009,0.30901,0.28551,0.25239
0.099022,0.18574,0.10172,0.19198,0.30445,0.14868,0.22037,0.2408,0.26888
0.16393,0.18069,0.16789,0.19431,0.29271,0.21789,0.36973,0.2214,0.23583
0.11912,0.15954,0.11638,0.15723,0.30055,0.16649,0.16856,0.19455,0.19379
0.16358,0.20514,0.17191,0.21562,0.34378,0.21562,0.3194,0.22799,0.23038
0.044355,0.16397,0.049491,0.1608,0.30776,0.10455,0.10135,0.1983,0.22912
0.12168,0.16559,0.12172,0.15888,0.29751,0.13747,0.20716,0.20134,0.20243
0.0703,0.16691,0.062614,0.16437,0.32722,0.11417,0.11713,0.2487,0.27826
0.15305,0.19912,0.15393,0.20012,0.31307,0.19268,0.26982,0.23374,0.20805
0.13239,0.19387,0.13765,0.16279,0.34074,0.1648,0.25215,0.19243,0.18957
0.15795,0.19216,0.12775,0.16797,0.30907,0.19943,0.34406,0.21957,0.22346
0.18762,0.20214,0.16131,0.18177,0.30746,0.20594,0.4012,0.22015,0.2165
0.10797,0.17003,0.13012,0.15633,0.31358,0.13066,0.20362,0.18241,0.17991
0.16808,0.20544,0.18294,0.20627,0.29014,0.21536,0.40959,0.27127,0.24961
0.17245,0.17999,0.16768,0.1738,0.36105,0.20883,0.2963,0.21463,0.20826
0.1033,0.18782,0.10168,0.1939,0.32558,0.13892,0.19843,0.26598,0.21343
0.17595,0.21827,0.20565,0.21097,0.2901,0.22124,0.29056,0.24656,0.2405
0.087816,0.17037,0.075766,0.17339,0.31027,0.13876,0.12337,0.22768,0.21074
0.13452,0.15452,0.11896,0.15325,0.29143,0.19659,0.26259,0.18791,0.1775
0.13045,0.16423,0.10966,0.19854,0.33029,0.15657,0.20744,0.16756,0.17005
0.075867,0.14914,0.084777,0.16399,0.29947,0.12478,0.14896,0.22119,0.20945
0.15103,0.21082,0.14095,0.19355,0.33979,0.17459,0.26813,0.25152,0.25889
0.16017,0.19966,0.14788,0.19953,0.3186,0.2102,0.26349,0.25309,0.25259
0.16383,0.19823,0.17128,0.2084,0.25958,0.23043,0.36808,0.28873,0.27318
0.074425,0.14407,0.070264,0.16386,0.31309,0.11904,0.15598,0.1807,0.20494
0.15181,0.20711,0.16707,0.19767,0.30878,0.21518,0.38302,0.2052,0.25147
0.11081,0.16426,0.1316,0.16596,0.32127,0.16962,0.21951,0.18346,0.19252
0.057484,0.14911,0.044811,0.13007,0.30074,0.11335,0.039761,0.19098,0.21777
0.1392,0.17911,0.13928,0.19701,0.32667,0.17884,0.27308,0.22984,0.2249
0.094646,0.16741,0.10473,0.18346,0.32044,0.17312,0.25482,0.24098,0.23347
0.051552,0.13301,0.050997,0.15594,0.32301,0.10656,0.075121,0.16642,0.15973
0.13779,0.23633,0.14409,0.19231,0.32234,0.20141,0.23529,0.25347,0.26425
0.1358,0.23043,0.17529,0.18489,0.32038,0.20681,0.39648,0.24505,0.20324
0.13184,0.15944,0.11955,0.16379,0.31062,0.15949,0.22964,0.20377,0.19347
0.13302,0.16904,0.14923,0.17331,0.28955,0.16293,0.27778,0.22158,0.19383
0.14305,0.20377,0.1541,0.1804,0.35344,0.18174,0.32201,0.20608,0.2237
0.10345,0.174,0.11192,0.19271,0.32327,0.15856,0.24264,0.21125,0.244
0.16116,0.18311,0.15094,0.20336,0.30726,0.21451,0.28735,0.21872,0.19302
0.17912,0.19032,0.13548,0.19741,0.30502,0.24174,0.35006,0.23908,0.21415
0.17275,0.20248,0.13908,0.20876,0.36472,0.20845,0.39761,0.24274,0.23874
0.14738,0.17379,0.12585,0.16858,0.35291,0.20557,0.34306,0.25286,0.24478
0.1602,0.20382,0.16858,0.18857,0.3179,0.18234,0.36798,0.25245,0.2581
0.080331,0.15015,0.090303,0.18635,0.31721,0.14876,0.22912,0.17863,0.19175
0.12476,0.15997,0.10517,0.17787,0.30293,0.17646,0.15264,0.2117,0.17937
0.04597,0.17809,0.070492,0.17172,0.29665,0.10565,0.1405,0.20064,0.22674
0.17243,0.18425,0.17068,0.20466,0.28125,0.22563,0.4241,0.23588,0.20912
0.051646,0.20128,0.048231,0.18988,0.28999,0.12987,0.17359,0.19541,0.22241
0.16556,0.20067,0.14616,0.23566,0.30785,0.20534,0.2978,0.27099,0.24558
0.14443,0.18807,0.1278,0.18633,0.31352,0.19254,0.23526,0.16802,0.17827
0.21688,0.21454,0.2025,0.23543,0.29469,0.26689,0.77602,0.3038,0.26084
0.13702,0.18562,0.13024,0.21071,0.34318,0.17932,0.31889,0.21862,0.2144
0.13604,0.19534,0.1142,0.20699,0.30973,0.18399,0.28121,0.26124,0.26685
0.11501,0.16132,0.13692,0.17993,0.32338,0.1909,0.24787,0.21816,0.20964
0.053527,0.15885,0.04969,0.14081,0.32518,0.11445,0.023268,0.23862,0.2239
0.1011,0.17072,0.091006,0.17313,0.30598,0.15167,0.19174,0.24726,0.24543
0.11961,0.21347,0.096082,0.19639,0.30003,0.14417,0.15679,0.22763,0.23957
0.12474,0.19089,0.12322,0.17753,0.33395,0.17077,0.27003,0.25419,0.22688
0.1626,0.21628,0.17188,0.21999,0.29645,0.233,0.38509,0.21707,0.2226
0.15662,0.19163,0.14737,0.17874,0.36192,0.2012,0.33428,0.24451,0.23355
0.15666,0.23316,0.1757,0.24265,0.34222,0.23252,0.48512,0.28333,0.28952
0.10101,0.15633,0.10924,0.15423,0.33392,0.13428,0.27355,0.22046,0.21947
0.097949,0.14367,0.11184,0.15787,0.31355,0.17178,0.21323,0.20314,0.19641
0.10142,0.16749,0.10198,0.15326,0.31408,0.14952,0.16898,0.20843,0.18993
0.091838,0.17248,0.081148,0.17173,0.32492,0.12201,0.25642,0.22988,0.23512
0.14307,0.18866,0.1233,0.1726,0.3229,0.18121,0.38597,0.23724,0.2497
0.14117,0.18987,0.12202,0.18901,0.30248,0.19691,0.2099,0.18334,0.19005
0.15895,0.18269,0.15724,0.20153,0.29697,0.20419,0.43554,0.24232,0.25677
0.17116,0.22005,0.1751,0.23569,0.31204,0.23167,0.41093,0.28493,0.25443
0.16159,0.16619,0.14564,0.18989,0.31979,0.19466,0.3739,0.18618,0.22224
0.08461,0.16994,0.083331,0.1772,0.31807,0.14943,0.19263,0.21779,0.23735
0.09036,0.1725,0.081343,0.17781,0.329,0.11753,0.17797,0.23693,0.21321
0.11829,0.20014,0.088752,0.21305,0.27347,0.15196,0.24175,0.25486,0.23898
0.11072,0.14812,0.1172,0.13427,0.29504,0.18687,0.17025,0.19457,0.20566
0.14543,0.17457,0.14319,0.19037,0.33435,0.18895,0.24222,0.21132,0.20682
0.18404,0.22073,0.13855,0.2162,0.33167,0.22275,0.26772,0.22629,0.25314
0.086486,0.16717,0.097843,0.17263,0.30113,0.12864,0.1633,0.20189,0.21237
0.14318,0.16838,0.14623,0.18964,0.33599,0.18273,0.34314,0.21434,0.20793
0.12766,0.17788,0.1393,0.1744,0.31431,0.2177,0.35226,0.20049,0.22763
0.16193,0.18224,0.17004,0.18247,0.34523,0.21984,0.4083,0.23166,0.20724
0.15788,0.19156,0.14592,0.18441,0.31078,0.2027,0.35041,0.25712,0.2464
0.11654,0.18016,0.13522,0.18937,0.33019,0.18093,0.24704,0.20734,0.22381
0.20142,0.23856,0.21217,0.22613,0.30215,0.23455,0.392,0.24733,0.25474
0.061206,0.14391,0.069947,0.1403,0.2908,0.11436,0.12105,0.17102,0.16841
0.19405,0.23794,0.18492,0.21448,0.33212,0.22923,0.36299,0.28799,0.26592
0.092407,0.17336,0.10912,0.19048,0.30834,0.13121,0.19902,0.23909,0.25381
0.068058,0.17345,0.062275,0.19389,0.32967,0.10622,0.18806,0.24268,0.23551
0.16538,0.17365,0.15797,0.17925,0.31818,0.23453,0.33269,0.19181,0.19664
0.1357,0.19057,0.14949,0.17567,0.3125,0.20899,0.27789,0.18893,0.1847
0.042545,0.16339,0.037728,0.17202,0.29886,0.085099,0.041756,0.2452,0.26446
0.13671,0.18908,0.14154,0.18185,0.31964,0.17431,0.53451,0.24628,0.25667
0.18445,0.22568,0.17334,0.23447,0.30608,0.2178,0.51228,0.26316,0.28304
0.084501,0.17212,0.087911,0.17729,0.33404,0.10786,0.13915,0.21713,0.2144
0.13474,0.17715,0.1156,0.18274,0.34087,0.1565,0.26258,0.22806,0.22424
0.16624,0.20952,0.17593,0.20835,0.30799,0.22507,0.35841,0.2196,0.19206
0.10817,0.16689,0.11696,0.1567,0.33154,0.16609,0.19639,0.19992,0.19635
0.13459,0.19299,0.12349,0.16003,0.33604,0.15007,0.27321,0.22933,0.28565
0.11409,0.15823,0.10934,0.15157,0.31455,0.15929,0.20826,0.19062,0.23423
0.14085,0.17754,0.12775,0.17657,0.3309,0.18873,0.32672,0.20882,0.2139
0.12562,0.14744,0.12604,0.15775,0.30375,0.16189,0.1885,0.30989,0.2955
0.12871,0.17902,0.12778,0.17323,0.29902,0.17387,0.21852,0.21861,0.18768
0.12936,0.16698,0.13694,0.1763,0.29821,0.18659,0.25381,0.21977,0.21032
0.16666,0.19038,0.15234,0.19479,0.35139,0.20098,0.27612,0.23404,0.22535
0.18516,0.19868,0.15195,0.19071,0.32376,0.20009,0.33427,0.20724,0.21061
0.077808,0.16684,0.059047,0.14801,0.30325,0.12195,0.12119,0.22487,0.22932
0.16991,0.18281,0.16613,0.17893,0.30712,0.19066,0.33893,0.25637,0.2543
0.11988,0.21493,0.11485,0.20538,0.31755,0.17419,0.25309,0.30686,0.27612
0.14325,0.17838,0.1503,0.19289,0.32264,0.21853,0.2403,0.18342,0.20974
0.13638,0.16981,0.11755,0.18155,0.31284,0.20185,0.21663,0.19761,0.19117
0.10261,0.19061,0.10134,0.18403,0.32113,0.15727,0.22098,0.19584,0.23842
0.092386,0.18641,0.084787,0.196,0.29857,0.13767,0.16327,0.2324,0.24371
0.13876,0.17194,0.15059,0.1782,0.32135,0.19401,0.27219,0.2402,0.20932
0.091299,0.18218,0.10013,0.18402,0.25826,0.16402,0.18843,0.22861,0.20781
0.15182,0.19156,0.16336,0.18939,0.30415,0.23293,0.41781,0.19794,0.23514
0.14977,0.17756,0.14578,0.17956,0.32075,0.20735,0.3593,0.22596,0.20502
0.065151,0.17764,0.068731,0.18786,0.32497,0.1064,0.1227,0.22571,0.23255
0.11208,0.16121,0.11111,0.17483,0.3257,0.15025,0.34102,0.24093,0.23996
0.11955,0.16112,0.096031,0.20237,0.31518,0.1636,0.21744,0.19267,0.19082
0.048817,0.18665,0.06215,0.16959,0.32786,0.10773,0.069598,0.18751,0.18809
0.05812,0.14177,0.066868,0.12505,0.28838,0.11821,0.072844,0.16376,0.20763
0.10718,0.18939,0.097943,0.1895,0.31511,0.17233,0.20226,0.29487,0.27405
0.17498,0.19174,0.16103,0.19151,0.32913,0.20584,0.37515,0.20771,0.20051
0.076724,0.15777,0.072574,0.16487,0.34238,0.12667,0.13931,0.18917,0.1916
0.1264,0.19535,0.14163,0.18584,0.30574,0.17662,0.21965,0.23905,0.24958
0.16101,0.23781,0.186,0.23493,0.27906,0.23053,0.43838,0.27733,0.28843
0.20323,0.22128,0.19157,0.23753,0.30036,0.23138,0.41329,0.24689,0.28215
0.073512,0.17481,0.080063,0.15707,0.30117,0.12647,0.11684,0.20555,0.24704
0.14585,0.19659,0.14073,0.19261,0.31397,0.20625,0.33094,0.28486,0.2706
0.093662,0.16522,0.11623,0.18207,0.31929,0.14675,0.16186,0.21036,0.22499
0.15731,0.18499,0.15237,0.20525,0.34841,0.18233,0.28851,0.26345,0.27835
0.14719,0.19424,0.14003,0.19867,0.2925,0.18245,0.23101,0.21435,0.25733
0.18401,0.19084,0.16262,0.20202,0.29984,0.2338,0.37184,0.22531,0.23676
0.15826,0.18211,0.17031,0.186,0.32663,0.21163,0.49437,0.20894,0.21058
0.10982,0.17753,0.10768,0.15054,0.31288,0.16174,0.20481,0.18612,0.17811
0.10615,0.20081,0.082306,0.17476,0.35852,0.14831,0.17769,0.27008,0.27427
0.20954,0.22538,0.2098,0.22622,0.36705,0.22403,0.55443,0.29975,0.28384
0.11696,0.18001,0.13496,0.20342,0.30233,0.15703,0.25841,0.20836,0.19098
0.11872,0.18706,0.14171,0.19768,0.33819,0.16299,0.20676,0.21952,0.19348
0.1672,0.20431,0.15692,0.20719,0.35096,0.18622,0.45004,0.2459,0.24491
0.0937,0.15451,0.094869,0.17766,0.31645,0.13501,0.30636,0.20158,0.20084
0.097929,0.18187,0.12937,0.18252,0.30737,0.16519,0.10722,0.24636,0.24526
0.051266,0.16507,0.053821,0.17924,0.30853,0.10851,0.11131,0.25639,0.24454
0.1296,0.1821,0.14038,0.17899,0.28957,0.15691,0.33988,0.25878,0.24002
0.067617,0.21816,0.080039,0.17527,0.28783,0.16405,0.17878,0.24752,0.24738
0.088359,0.18734,0.078148,0.17512,0.34725,0.13434,0.19324,0.24834,0.24549
0.13966,0.21323,0.14582,0.19411,0.28228,0.17539,0.40596,0.24857,0.26072
0.078196,0.16709,0.056156,0.16454,0.30329,0.12766,0.11406,0.19683,0.20822
0.14047,0.17391,0.15234,0.19848,0.33886,0.19331,0.27975,0.22808,0.22368
0.14144,0.19656,0.16785,0.19583,0.30057,0.22329,0.29616,0.21833,0.21317
0.16566,0.2352,0.16354,0.18909,0.298,0.19918,0.29982,0.30172,0.26743
0.15227,0.18821,0.15331,0.20647,0.32473,0.19915,0.41966,0.27273,0.23742
0.1489,0.1945,0.16512,0.17676,0.3258,0.18771,0.28037,0.23914,0.22994
0.10417,0.17995,0.11532,0.17965,0.30794,0.14779,0.23852,0.21069,0.21829
0.19322,0.20546,0.1936,0.21253,0.29069,0.26286,0.41562,0.23777,0.24611
0.09321,0.18341,0.074405,0.198,0.29526,0.15154,0.14042,0.23891,0.23132
0.079554,0.21652,0.10012,0.17735,0.29947,0.14936,0.1572,0.29519,0.25195
0.18161,0.20625,0.18731,0.20439,0.33139,0.22422,0.64051,0.23427,0.22121
0.1368,0.19611,0.1361,0.18473,0.3353,0.17146,0.20162,0.21611,0.21305
0.17999,0.24337,0.1556,0.24841,0.27363,0.21233,0.31317,0.26276,0.24648
0.090317,0.15615,0.092136,0.14878,0.32626,0.15236,0.19825,0.16641,0.16458
0.14761,0.18595,0.14407,0.20515,0.34161,0.17694,0.30362,0.23308,0.25066
0.14336,0.19132,0.11806,0.18754,0.308,0.19112,0.27469,0.19408,0.19893
0.14098,0.20914,0.14466,0.19868,0.33926,0.18306,0.26934,0.23507,0.221
0.12073,0.16151,0.12732,0.16955,0.31835,0.18878,0.21164,0.16482,0.21294
0.094284,0.20087,0.095428,0.19652,0.35465,0.131,0.19884,0.21061,0.24626
0.094697,0.19347,0.088424,0.18947,0.30507,0.16967,0.23514,0.20844,0.22062
0.13006,0.17808,0.12875,0.20034,0.31146,0.20144,0.26615,0.22522,0.24834
0.10767,0.17968,0.11287,0.18056,0.34452,0.17159,0.26044,0.24881,0.24001
0.13676,0.19082,0.12244,0.18683,0.33697,0.1907,0.26339,0.19137,0.17272
0.18797,0.20391,0.17171,0.2136,0.3538,0.24214,0.40658,0.2356,0.26231
0.14946,0.19845,0.14357,0.19879,0.30073,0.21085,0.3536,0.23265,0.21938
0.13092,0.16187,0.14854,0.17357,0.28999,0.18719,0.22768,0.17674,0.20387
0.098808,0.20394,0.079638,0.19499,0.30462,0.12378,0.16191,0.21763,0.24091
0.18977,0.20128,0.16597,0.21737,0.32878,0.223,0.30536,0.20365,0.24491
0.13792,0.17927,0.14859,0.19637,0.32802,0.1741,0.29429,0.24085,0.20257
0.078919,0.17346,0.069109,0.18158,0.35434,0.11501,0.15234,0.24888,0.20736
0.13899,0.17339,0.16586,0.1567,0.33629,0.20705,0.26102,0.20715,0.20782
0.18981,0.25619,0.19262,0.21183,0.30027,0.20237,0.39515,0.23791,0.25358
0.08567,0.16017,0.079707,0.15904,0.3275,0.13684,0.16752,0.17878,0.19668
0.080532,0.18532,0.072554,0.14642,0.30959,0.13434,0.13065,0.16962,0.1651
0.12834,0.15757,0.12332,0.16571,0.29922,0.18029,0.26263,0.1898,0.20256
0.067188,0.20851,0.071135,0.1962,0.31683,0.149,0.067857,0.29432,0.30534
0.083347,0.17033,0.074053,0.1718,0.27826,0.12567,0.092376,0.23358,0.20264
0.077637,0.17774,0.082563,0.17696,0.33663,0.15062,0.13133,0.18608,0.17211
0.11599,0.19118,0.1282,0.18375,0.30705,0.15616,0.23333,0.21615,0.22277
0.18569,0.24504,0.20178,0.21259,0.33387,0.23746,0.41846,0.27064,0.29253
0.14796,0.17297,0.13212,0.19032,0.34832,0.18782,0.38645,0.20381,0.19616
0.16894,0.24158,0.15176,0.208,0.3165,0.21127,0.25254,0.24691,0.255
0.18388,0.21958,0.17403,0.2307,0.32718,0.21581,0.36521,0.24996,0.23539
0.1888,0.21164,0.17925,0.19363,0.3033,0.2197,0.45421,0.30186,0.31137
0.089547,0.16238,0.10159,0.17078,0.32922,0.12923,0.14677,0.22292,0.18648
0.16026,0.20443,0.17355,0.20476,0.33989,0.22098,0.44303,0.20276,0.21332
0.076309,0.1475,0.082006,0.15977,0.33796,0.10959,0.042468,0.17656,0.21981
0.068643,0.17023,0.063765,0.15818,0.32393,0.1163,0.11997,0.22849,0.2232
0.1511,0.22249,0.16729,0.21238,0.32202,0.19037,0.39759,0.31942,0.29061
0.15838,0.19983,0.14848,0.19959,0.31555,0.20415,0.47844,0.29818,0.23348
0.055501,0.16041,0.061961,0.17608,0.3256,0.11365,0.084259,0.21271,0.21789
0.18172,0.19724,0.16587,0.22048,0.30971,0.20816,0.51043,0.2497,0.25297
0.17576,0.21257,0.19044,0.20178,0.3501,0.22971,0.32412,0.20612,0.23126
0.1506,0.1901,0.13182,0.17331,0.31478,0.19601,0.37394,0.21444,0.23763
0.16048,0.19788,0.12721,0.16943,0.29564,0.17502,0.28226,0.24558,0.25516
0.14256,0.15666,0.13412,0.17324,0.29126,0.19949,0.26535,0.17699,0.20326
0.07749,0.15675,0.076318,0.16974,0.32558,0.13587,0.1902,0.20536,0.20305
0.19836,0.20474,0.19373,0.17078,0.29875,0.21834,0.58142,0.24173,0.20527
0.14659,0.17389,0.14004,0.1645,0.28381,0.18576,0.19794,0.18101,0.17836
0.202,0.22437,0.20043,0.22533,0.32873,0.23035,0.35119,0.25004,0.23504
0.075651,0.17915,0.068327,0.19312,0.29785,0.1403,0.11808,0.24362,0.22027
0.10859,0.16038,0.10923,0.15445,0.31378,0.14449,0.091467,0.27341,0.31516
0.084093,0.18638,0.10918,0.1695,0.33886,0.14967,0.18841,0.22574,0.25164
0.13286,0.17486,0.11758,0.16217,0.31084,0.15972,0.1935,0.17951,0.17568
0.073474,0.15293,0.074592,0.16432,0.3031,0.13563,0.13343,0.23316,0.21194
0.17728,0.18253,0.162,0.20416,0.30174,0.21842,0.37645,0.20217,0.21726
0.10263,0.16613,0.12999,0.16444,0.32675,0.14864,0.33978,0.19263,0.18635
0.095659,0.17419,0.097697,0.19523,0.30767,0.13603,0.17568,0.27834,0.24561
0.17196,0.19727,0.1631,0.17817,0.30298,0.21959,0.34144,0.25745,0.2368
0.13483,0.1843,0.13134,0.17724,0.33843,0.20295,0.28518,0.20199,0.22425
0.056032,0.14305,0.056993,0.12833,0.30705,0.089945,0.043309,0.22404,0.20482
0.15731,0.18155,0.15847,0.18821,0.31003,0.19121,0.33739,0.22072,0.22035
0.10191,0.20256,0.11185,0.20621,0.31839,0.13645,0.21271,0.26561,0.24898
0.16577,0.18288,0.1543,0.18362,0.32834,0.20548,0.29391,0.24306,0.23973
0.16005,0.23236,0.16913,0.215,0.31772,0.19179,0.49298,0.2541,0.2571
0.15162,0.18111,0.14991,0.19523,0.31235,0.19663,0.39567,0.243,0.22473
0.13266,0.15509,0.1313,0.1824,0.33504,0.1858,0.22988,0.15697,0.1678
0.071716,0.18655,0.063835,0.17178,0.32454,0.12439,0.13206,0.20067,0.18913
0.063598,0.15476,0.057392,0.15293,0.30719,0.12235,0.058917,0.32701,0.27264
0.16544,0.19614,0.16755,0.19662,0.34376,0.1861,0.30428,0.22116,0.24313
0.067934,0.18107,0.051405,0.17149,0.32778,0.13956,0.075987,0.19998,0.20962
0.099818,0.16653,0.083608,0.16971,0.30672,0.13538,0.12647,0.21308,0.20994
0.11194,0.17172,0.12752,0.20085,0.32497,0.13693,0.24478,0.21436,0.20831
0.13823,0.17208,0.14269,0.18441,0.33734,0.19928,0.30544,0.29067,0.31976
0.11532,0.16609,0.13672,0.15457,0.31617,0.15635,0.21514,0.24727,0.21514
0.12914,0.19217,0.11301,0.18534,0.31719,0.19662,0.42836,0.21909,0.21523
0.10505,0.16652,0.10556,0.1671,0.35138,0.13414,0.20896,0.23267,0.20832
0.18081,0.25002,0.18241,0.19967,0.30792,0.22996,0.37031,0.24013,0.24604
0.19328,0.23736,0.20839,0.21851,0.29587,0.27144,0.41852,0.24016,0.23029
0.12684,0.1669,0.12456,0.1749,0.2996,0.18823,0.30983,0.21208,0.20713
0.092395,0.18055,0.11155,0.16938,0.29126,0.14955,0.22385,0.25985,0.21715
0.19745,0.19058,0.18319,0.19887,0.29257,0.21142,0.51972,0.21019,0.22337
0.18204,0.21882,0.18259,0.19987,0.32933,0.2368,0.53146,0.24324,0.26926
0.16524,0.17306,0.17551,0.17766,0.31364,0.23173,0.34212,0.22318,0.24595
0.14096,0.18133,0.14461,0.17737,0.2894,0.19638,0.38861,0.19988,0.18857
0.1049,0.1713,0.12774,0.1701,0.30084,0.16446,0.1954,0.24005,0.2022
0.090029,0.17845,0.087563,0.20785,0.34466,0.13692,0.12876,0.23006,0.22502
0.10576,0.16537,0.10829,0.16532,0.33433,0.17743,0.13441,0.21933,0.19322
0.17986,0.19527,0.1646,0.20624,0.36989,0.22477,0.35952,0.20825,0.20683
0.17929,0.17483,0.17998,0.17478,0.32349,0.20243,0.39895,0.1978,0.20669
0.082956,0.14429,0.079704,0.17131,0.31532,0.12767,0.11888,0.20067,0.24577
0.10398,0.18251,0.10797,0.16863,0.31648,0.15073,0.23087,0.21309,0.22173
0.15813,0.20358,0.16361,0.20276,0.32286,0.18669,0.4777,0.21985,0.24676
0.16432,0.19394,0.16148,0.18663,0.26482,0.20987,0.3762,0.19853,0.23396
0.11006,0.20829,0.1169,0.20066,0.3125,0.19851,0.23116,0.23579,0.23891
0.18702,0.20428,0.17321,0.19552,0.28114,0.20164,0.49963,0.27706,0.26221
0.12496,0.18004,0.126,0.17233,0.32705,0.15111,0.28829,0.26189,0.2553
0.079568,0.16925,0.082481,0.13766,0.31896,0.12307,0.091423,0.25165,0.26191
0.072567,0.17226,0.072344,0.16781,0.33752,0.1281,0.15446,0.24715,0.22535
0.17667,0.22573,0.1576,0.16877,0.29425,0.22118,0.33579,0.22613,0.21824
0.10465,0.2202,0.11413,0.21845,0.29122,0.16989,0.2741,0.23465,0.23294
0.10312,0.1733,0.11666,0.18902,0.30817,0.15426,0.23967,0.24478,0.21328
0.1717,0.18998,0.186,0.18936,0.26988,0.2044,0.37645,0.23666,0.2369
0.16228,0.21043,0.15099,0.20623,0.32284,0.21395,0.34374,0.26434,0.2858
0.12964,0.17195,0.13142,0.2024,0.35547,0.17656,0.29533,0.22432,0.21728
0.0557,0.17229,0.057319,0.14032,0.33951,0.11262,0.097325,0.18364,0.15575
0.16798,0.20827,0.15408,0.21303,0.35153,0.19632,0.39921,0.23949,0.24259
0.16812,0.21808,0.15047,0.22176,0.33042,0.22966,0.37901,0.2409,0.25367
0.16357,0.19697,0.17082,0.19885,0.31151,0.21207,0.34277,0.2116,0.21502
0.15699,0.21365,0.15534,0.22605,0.30354,0.16382,0.36502,0.2634,0.23949
0.11083,0.15877,0.11249,0.1476,0.31456,0.15164,0.20659,0.187,0.18118
0.16586,0.22255,0.18002,0.21221,0.32579,0.22085,0.40031,0.26878,0.24021
0.1079,0.18512,0.10616,0.17437,0.3148,0.16306,0.24026,0.23916,0.25278
0.1564,0.19224,0.16101,0.18271,0.27775,0.20762,0.3752,0.22901,0.23891
0.15121,0.2085,0.1437,0.21347,0.32066,0.20201,0.29502,0.25288,0.21463
0.14962,0.17561,0.17068,0.18329,0.34253,0.19045,0.30538,0.20162,0.24328
0.099865,0.19941,0.076455,0.19484,0.31689,0.1452,0.16119,0.26126,0.25433
0.19448,0.2003,0.17939,0.19226,0.33043,0.18761,0.36922,0.22262,0.28582
0.21807,0.25534,0.19749,0.23842,0.36521,0.21775,0.49655,0.25532,0.2764
0.049891,0.17808,0.046034,0.14587,0.30512,0.12757,0.10893,0.17598,0.19781
0.16559,0.19819,0.14701,0.15947,0.30549,0.2163,0.34638,0.2064,0.21111
0.138,0.16533,0.14648,0.18957,0.36166,0.20527,0.3166,0.22927,0.25197
0.093343,0.19921,0.083649,0.17688,0.3263,0.14316,0.062714,0.26568,0.25469
0.15923,0.20799,0.16714,0.2211,0.32903,0.17421,0.52818,0.22559,0.21519
0.19859,0.20421,0.17775,0.22539,0.28587,0.23409,0.56452,0.24115,0.27311
0.16903,0.19498,0.18739,0.23011,0.3067,0.22002,0.45197,0.23906,0.25882
0.18404,0.18621,0.18093,0.19328,0.2982,0.19687,0.46058,0.22673,0.23079
0.14574,0.23195,0.1715,0.20208,0.31326,0.20923,0.3388,0.25147,0.22691
0.14428,0.17431,0.13697,0.18706,0.34156,0.18726,0.38913,0.20203,0.18646
0.11186,0.19793,0.11067,0.19143,0.29636,0.16988,0.24939,0.22106,0.23727
0.038401,0.13146,0.035655,0.12152,0.29003,0.094786,0.059065,0.17152,0.18741
0.11646,0.18548,0.11461,0.18946,0.3615,0.17355,0.27409,0.22688,0.2081
0.11499,0.17976,0.12671,0.18582,0.3035,0.17177,0.30465,0.19628,0.22071
0.15454,0.16566,0.15198,0.19127,0.29021,0.20553,0.28561,0.17169,0.17241
0.08608,0.13652,0.085685,0.16252,0.28126,0.15702,0.13156,0.20637,0.20151
0.10624,0.19976,0.092424,0.18525,0.30475,0.1582,0.14135,0.21368,0.21232
0.1555,0.15615,0.13105,0.14978,0.29009,0.20437,0.3603,0.2198,0.21549
0.20566,0.25927,0.20043,0.21901,0.32036,0.25186,0.37819,0.29488,0.29948
0.089345,0.16582,0.091797,0.14611,0.32127,0.12294,0.11308,0.17295,0.15963
0.12898,0.19715,0.13428,0.21351,0.29926,0.17609,0.21168,0.34063,0.31775
0.084804,0.16447,0.1021,0.16048,0.30379,0.13324,0.11725,0.19973,0.18041
0.1407,0.18732,0.15031,0.16705,0.29297,0.21148,0.30583,0.27618,0.2536
0.080035,0.17495,0.072306,0.16056,0.33799,0.12223,0.18242,0.17232,0.19263
0.14523,0.18742,0.14592,0.16091,0.32078,0.18875,0.3069,0.21283,0.20091
0.17903,0.22139,0.18454,0.19961,0.3054,0.24571,0.52344,0.24634,0.22419
0.12982,0.20284,0.13744,0.21129,0.28895,0.19465,0.24471,0.27759,0.26424
0.16755,0.17757,0.15136,0.17686,0.29159,0.20011,0.54825,0.21043,0.23048
0.11674,0.16145,0.11777,0.16883,0.30939,0.15669,0.189,0.20228,0.22855
0.19667,0.19173,0.17318,0.18736,0.31255,0.23571,0.39221,0.2485,0.23217
0.15044,0.20391,0.17501,0.20397,0.31896,0.18775,0.32599,0.21884,0.23409
0.12592,0.20185,0.1136,0.1999,0.32773,0.19319,0.3118,0.21928,0.23181
0.1763,0.1995,0.17536,0.2411,0.30387,0.25911,0.37575,0.2162,0.22035
0.1836,0.24086,0.1893,0.21857,0.33658,0.22979,0.3489,0.23145,0.22778
0.15044,0.20805,0.17194,0.22021,0.29752,0.21654,0.30589,0.24239,0.28266
0.088775,0.18225,0.088033,0.14738,0.3189,0.16682,0.15278,0.19975,0.17932
0.071845,0.15422,0.078491,0.13954,0.32035,0.12517,0.1079,0.2062,0.2292
0.082064,0.1515,0.093206,0.18286,0.30504,0.14862,0.13892,0.22195,0.20921
0.15742,0.19232,0.15483,0.18239,0.3268,0.2328,0.30574,0.22882,0.21132
0.13383,0.18002,0.13787,0.16195,0.29182,0.16079,0.24,0.1865,0.19972
0.13673,0.1681,0.11156,0.16877,0.32391,0.17862,0.25593,0.18858,0.2221
0.16208,0.20278,0.15785,0.19617,0.32454,0.20358,0.37997,0.18851,0.25529
0.15687,0.18625,0.15537,0.18349,0.35079,0.20915,0.19455,0.22886,0.24395
0.12643,0.18031,0.12186,0.18785,0.32746,0.16305,0.34291,0.20787,0.22354
0.14676,0.19366,0.15904,0.20201,0.28152,0.20782,0.33956,0.22595,0.22741
0.076616,0.18234,0.068995,0.18837,0.33424,0.13665,0.18915,0.24097,0.23208
0.10684,0.18622,0.12311,0.17744,0.30939,0.15694,0.15715,0.19896,0.20215
0.1356,0.17512,0.13085,0.15539,0.31153,0.19532,0.2922,0.21025,0.22045
0.12442,0.18379,0.11215,0.17374,0.29145,0.1867,0.27418,0.2034,0.20506
0.13716,0.19147,0.11827,0.18264,0.31023,0.18365,0.20987,0.21965,0.23449
0.14343,0.18006,0.13842,0.19123,0.30913,0.19237,0.3707,0.17379,0.18011
0.14654,0.15845,0.13904,0.17463,0.37252,0.19089,0.23253,0.21517,0.23093
0.18324,0.22721,0.19401,0.21717,0.31214,0.23815,0.43307,0.28264,0.24368
0.17866,0.24966,0.17989,0.24996,0.27472,0.23623,0.4152,0.2931,0.30268
0.16645,0.18595,0.14134,0.21832,0.31826,0.19802,0.38552,0.23143,0.2599
0.12396,0.16587,0.10974,0.16125,0.32056,0.15464,0.23869,0.20439,0.16123
0.09439,0.18533,0.10082,0.17428,0.30531,0.14175,0.16154,0.24894,0.29456
0.12926,0.22018,0.12453,0.17608,0.33521,0.17383,0.35329,0.24712,0.24844
0.067912,0.15699,0.072399,0.17262,0.29099,0.11614,0.1381,0.20608,0.23781
0.11577,0.16824,0.1025,0.16002,0.29621,0.14775,0.19092,0.1838,0.18769
0.17602,0.18784,0.16609,0.19462,0.30299,0.2462,0.38768,0.22741,0.22665
0.16741,0.18355,0.16396,0.1973,0.34048,0.22179,0.32679,0.28288,0.26622
0.18763,0.22051,0.18902,0.19299,0.32474,0.19943,0.38123,0.21595,0.21231
0.049935,0.15656,0.056637,0.14344,0.34723,0.11779,0.087128,0.19458,0.20004
0.057879,0.15195,0.065323,0.14738,0.32889,0.12214,0.12709,0.22069,0.22655
0.16048,0.18,0.15435,0.1869,0.3004,0.21763,0.4097,0.24377,0.23205
0.17146,0.18229,0.15006,0.23595,0.33203,0.19598,0.40174,0.21988,0.24178
0.07697,0.17942,0.09426,0.20861,0.29377,0.13351,0.13632,0.25998,0.27398
0.19377,0.22588,0.19754,0.24384,0.32695,0.23393,0.47347,0.25249,0.24552
0.084218,0.16226,0.084213,0.15994,0.31479,0.12685,0.068061,0.29697,0.29267
0.058256,0.16023,0.080267,0.16004,0.31339,0.11447,0.11649,0.19434,0.1989
0.17228,0.22058,0.18171,0.21522,0.29355,0.22916,0.49098,0.24733,0.26218
0.14755,0.16314,0.15047,0.16529,0.34429,0.19802,0.27725,0.23357,0.22611
0.16204,0.22282,0.13992,0.19288,0.30745,0.1959,0.49802,0.31837,0.28389
0.075573,0.16963,0.079668,0.15185,0.32454,0.10411,0.10863,0.19583,0.19575
0.15072,0.21492,0.1339,0.21452,0.30877,0.17216,0.23364,0.22942,0.23038
0.1718,0.19641,0.18179,0.24656,0.31564,0.21716,0.46184,0.31447,0.29877
0.14049,0.1698,0.13062,0.17754,0.30662,0.19355,0.27872,0.19147,0.19608
0.10086,0.16593,0.11901,0.16095,0.31125,0.16963,0.17379,0.18407,0.17786
0.16365,0.22691,0.1421,0.19539,0.30452,0.20469,0.31373,0.22009,0.23379
0.12835,0.18254,0.12206,0.20466,0.31658,0.17211,0.26798,0.22549,0.25412
0.18664,0.20055,0.19181,0.23538,0.3002,0.22964,0.43813,0.18531,0.21872
0.16664,0.23388,0.18994,0.22293,0.34637,0.20985,0.53538,0.24542,0.26806
0.037094,0.15527,0.044224,0.14018,0.3266,0.094488,0.026454,0.19812,0.19187
0.15517,0.20485,0.16232,0.1957,0.35551,0.18645,0.27589,0.20805,0.22025
0.11058,0.19073,0.10904,0.17442,0.37758,0.16596,0.42483,0.22481,0.2293
0.18679,0.17963,0.17438,0.20531,0.29593,0.22705,0.34527,0.22432,0.2247
0.053183,0.1943,0.058562,0.19571,0.3106,0.11298,0.12366,0.23755,0.24726
0.15433,0.22093,0.12013,0.21507,0.35,0.16167,0.37804,0.24648,0.26795
0.12545,0.23949,0.13068,0.21617,0.32059,0.17633,0.32863,0.27569,0.26352
0.10834,0.19437,0.099141,0.15255,0.30287,0.179,0.26499,0.25834,0.25518
0.098337,0.16388,0.084371,0.16923,0.32395,0.15712,0.16921,0.22847,0.24419
0.15879,0.20197,0.19072,0.20597,0.28408,0.22402,0.31346,0.23061,0.24913
0.11279,0.18105,0.11516,0.1421,0.34953,0.14762,0.2047,0.21918,0.2117
0.10419,0.15854,0.095762,0.14699,0.30401,0.16744,0.18401,0.17714,0.1921
0.20495,0.23867,0.20668,0.25423,0.33811,0.26154,0.51592,0.29831,0.27834
0.1503,0.23321,0.18979,0.2152,0.28613,0.21513,0.52691,0.22405,0.22305
0.099783,0.18031,0.099017,0.16505,0.31583,0.14444,0.1846,0.25205,0.24713
0.072641,0.1701,0.071236,0.17184,0.33082,0.13685,0.12493,0.21375,0.20643
0.15392,0.19026,0.14522,0.1912,0.28841,0.21216,0.27107,0.20863,0.22603
0.087117,0.19186,0.075431,0.1906,0.35966,0.12987,0.13304,0.27349,0.24465
0.041792,0.1596,0.058629,0.16723,0.3336,0.12029,0.067158,0.17457,0.17695
0.11389,0.18025,0.11706,0.18323,0.30712,0.16698,0.25856,0.24898,0.23909
0.14661,0.17504,0.12402,0.17442,0.29896,0.18189,0.25546,0.19213,0.1911
0.15412,0.20689,0.17248,0.19892,0.32399,0.22418,0.36995,0.25101,0.24161
0.19243,0.23261,0.17882,0.23806,0.30587,0.23256,0.65232,0.23564,0.2219
0.16637,0.19247,0.16868,0.19619,0.32639,0.21662,0.3529,0.22247,0.20797
0.15833,0.23045,0.16143,0.21087,0.33657,0.18309,0.4253,0.25823,0.22446
0.13383,0.19453,0.15052,0.17602,0.30606,0.19357,0.31382,0.1882,0.21512
0.10478,0.17335,0.11187,0.16991,0.29962,0.15127,0.31023,0.20778,0.20702
0.087066,0.20458,0.10741,0.1964,0.30389,0.17369,0.13761,0.28004,0.24952
0.17624,0.20319,0.15239,0.1832,0.30617,0.20957,0.49561,0.21828,0.23225
0.15889,0.1748,0.14117,0.1882,0.32578,0.19336,0.23958,0.22548,0.18417
0.12938,0.18364,0.12055,0.18924,0.31105,0.17419,0.2428,0.21886,0.2545
0.079073,0.19751,0.067399,0.15861,0.28641,0.14696,0.12557,0.22278,0.20467
0.15456,0.20262,0.17319,0.19096,0.32109,0.24281,0.50758,0.27353,0.24736
0.077256,0.1641,0.072706,0.175,0.28848,0.13342,0.10697,0.20084,0.22938
0.14357,0.19296,0.16205,0.21581,0.31825,0.22584,0.3807,0.21707,0.2538
0.066118,0.18682,0.058078,0.1878,0.3008,0.1247,0.075936,0.23385,0.2292
0.12657,0.18238,0.11647,0.1738,0.32632,0.16974,0.21888,0.19587,0.20428
0.12947,0.17817,0.1705,0.16914,0.31386,0.18483,0.39094,0.19118,0.18406
0.14174,0.21768,0.15499,0.19998,0.3092,0.20432,0.24643,0.23918,0.23197
0.1173,0.22406,0.13614,0.21123,0.34488,0.15378,0.28136,0.23879,0.23453
0.16839,0.20005,0.19922,0.23412,0.30392,0.21065,0.33324,0.23711,0.23945
0.1804,0.21691,0.20332,0.21171,0.29843,0.23294,0.29494,0.25589,0.2565
0.21115,0.26716,0.19429,0.25101,0.31071,0.23555,0.55559,0.29723,0.32622
0.16295,0.20131,0.15689,0.17122,0.36489,0.2052,0.30984,0.26863,0.27378
0.12247,0.18686,0.1178,0.21241,0.32129,0.16005,0.21267,0.22737,0.21514
0.10315,0.16968,0.13012,0.15604,0.34694,0.14412,0.28475,0.19198,0.20131
0.1051,0.19405,0.091345,0.20053,0.32584,0.15897,0.18875,0.24228,0.2326
0.1574,0.2009,0.16063,0.20858,0.27467,0.17779,0.32315,0.19939,0.22006
0.14596,0.19703,0.14761,0.20553,0.34526,0.18269,0.31988,0.26315,0.27832
0.11485,0.16118,0.13538,0.20046,0.33093,0.21497,0.26969,0.20281,0.21948
0.12586,0.2135,0.12858,0.18654,0.28429,0.21029,0.25145,0.27727,0.29079
0.17341,0.22042,0.17239,0.19351,0.27935,0.21237,0.44092,0.26199,0.26002
0.16207,0.2173,0.16495,0.21929,0.34413,0.19356,0.39718,0.25357,0.24314
0.11206,0.1729,0.12618,0.17714,0.36395,0.17768,0.26082,0.1857,0.19008
0.18424,0.26162,0.21823,0.233,0.3174,0.26897,0.44825,0.25353,0.24083
0.10458,0.17758,0.097026,0.14658,0.30236,0.17497,0.21117,0.16765,0.20443
0.11314,0.16852,0.11699,0.15723,0.34808,0.15863,0.17852,0.18474,0.19382
0.074096,0.16654,0.083625,0.17354,0.32367,0.13658,0.097331,0.23566,0.23351
0.14878,0.21627,0.143,0.22574,0.29699,0.19293,0.38911,0.29073,0.29476
0.16467,0.1954,0.18259,0.19888,0.28954,0.21209,0.5032,0.19153,0.22297
0.055415,0.17315,0.062908,0.18004,0.31169,0.11619,0.090209,0.19828,0.19012
0.18593,0.16917,0.15471,0.20719,0.32686,0.23479,0.42451,0.22693,0.25026
0.10802,0.16835,0.12857,0.16169,0.33975,0.16543,0.1982,0.19116,0.17795
0.13953,0.2164,0.14039,0.23193,0.31796,0.21954,0.28979,0.31381,0.28345
0.14385,0.17431,0.12947,0.16702,0.32149,0.1838,0.38826,0.22569,0.2288
0.19555,0.2263,0.17257,0.19594,0.3202,0.20895,0.35736,0.24688,0.23324
0.1534,0.18563,0.14909,0.19746,0.31978,0.20224,0.29624,0.21242,0.20274
0.16305,0.18477,0.18328,0.18877,0.33845,0.21283,0.37441,0.21688,0.24767
0.11144,0.19502,0.10645,0.17311,0.31873,0.16201,0.22288,0.22257,0.22565
0.11703,0.20342,0.13965,0.19385,0.30452,0.18051,0.30846,0.2955,0.26986
0.082278,0.15383,0.077921,0.13852,0.28688,0.13249,0.059049,0.2124,0.21721
0.1333,0.2072,0.11872,0.20588,0.31267,0.1893,0.30121,0.24454,0.24224
0.10144,0.17273,0.10048,0.17918,0.30106,0.14824,0.20141,0.2149,0.24628
0.084858,0.16275,0.072087,0.15151,0.30053,0.1291,0.15025,0.21641,0.21676
0.15433,0.17142,0.1298,0.16737,0.31224,0.18144,0.22538,0.18851,0.22334
0.1116,0.1722,0.15002,0.17563,0.30635,0.18119,0.27399,0.22317,0.20958
0.1216,0.18589,0.12128,0.18268,0.30122,0.16782,0.29231,0.19355,0.19951
0.089666,0.18925,0.08836,0.18473,0.30298,0.16262,0.16728,0.23624,0.23635
0.090192,0.17629,0.093148,0.19599,0.30202,0.13359,0.17858,0.23746,0.2412
0.1324,0.19777,0.10697,0.19232,0.30375,0.16749,0.2957,0.22623,0.23808
0.083902,0.17431,0.084086,0.17461,0.30037,0.13163,0.21035,0.23331,0.24887
0.14113,0.20065,0.13992,0.15021,0.33638,0.20147,0.31237,0.25874,0.23345
0.10651,0.16541,0.13471,0.17163,0.30525,0.13717,0.21458,0.17075,0.2019
0.13456,0.16282,0.12665,0.1548,0.32083,0.1937,0.34903,0.16568,0.18701
0.16428,0.16097,0.14395,0.22142,0.36418,0.2025,0.33276,0.23632,0.21869
0.16819,0.1844,0.16364,0.21051,0.35803,0.23012,0.32687,0.20254,0.23251
0.10189,0.14937,0.10664,0.15384,0.34629,0.14467,0.13399,0.2181,0.1971
0.15817,0.19437,0.15946,0.16077,0.32084,0.20193,0.35673,0.24075,0.25846
0.10047,0.14934,0.10057,0.1821,0.3099,0.14637,0.18909,0.18129,0.20082
0.13532,0.20581,0.11493,0.21427,0.297,0.1634,0.40401,0.30571,0.26856
0.16272,0.17935,0.14702,0.16918,0.30842,0.16912,0.24898,0.22414,0.21863
0.10924,0.1681,0.13242,0.19365,0.31434,0.15617,0.23345,0.19683,0.22287
0.12012,0.19435,0.11215,0.19206,0.33448,0.17201,0.30255,0.25007,0.23848
0.16629,0.21909,0.18917,0.2143,0.31531,0.22745,0.33013,0.27762,0.24452
0.19286,0.23652,0.2089,0.207,0.2836,0.26555,0.65968,0.23744,0.23305
0.14614,0.22261,0.19581,0.21112,0.26857,0.19238,0.30827,0.25461,0.23373
0.13817,0.19789,0.15569,0.18006,0.3238,0.19581,0.33864,0.20852,0.19135
0.16681,0.23681,0.18067,0.21217,0.32741,0.24346,0.37898,0.26974,0.25009
0.065216,0.16663,0.056941,0.18165,0.31985,0.12542,0.10417,0.21012,0.22285
0.15284,0.17867,0.16982,0.2021,0.32295,0.18921,0.28785,0.23664,0.25491
0.19996,0.24059,0.20424,0.2122,0.34574,0.26071,0.46242,0.26289,0.21884
0.056584,0.17335,0.064975,0.17538,0.28786,0.1226,0.13159,0.23051,0.22994
0.070049,0.20524,0.073058,0.18359,0.29504,0.11608,0.12948,0.25164,0.30608
0.1454,0.2104,0.15327,0.2065,0.30427,0.20296,0.24544,0.20846,0.23841
0.05176,0.16221,0.045642,0.14723,0.3081,0.10386,0.06622,0.17356,0.17937
0.12453,0.20396,0.13878,0.18221,0.29813,0.14098,0.17684,0.20873,0.21292
0.16268,0.18748,0.1369,0.18986,0.32402,0.18065,0.19527,0.22457,0.21676
0.083088,0.22748,0.091399,0.19307,0.33761,0.13817,0.153,0.23077,0.27996
0.1943,0.2276,0.18798,0.23795,0.32795,0.22225,0.45571,0.22973,0.24327
0.066744,0.15504,0.074998,0.16061,0.29575,0.1301,0.20145,0.20083,0.20089
0.11591,0.16899,0.11268,0.13635,0.32995,0.15863,0.20188,0.20772,0.17879
0.15912,0.21149,0.15194,0.20388,0.31135,0.20764,0.40877,0.2518,0.231
0.14818,0.20224,0.12922,0.20056,0.30698,0.17132,0.29912,0.27871,0.24843
0.14448,0.18769,0.14054,0.19555,0.29217,0.21409,0.39596,0.24243,0.20838
0.16337,0.21087,0.1536,0.22484,0.30551,0.19294,0.27852,0.23886,0.23179
0.065765,0.19099,0.070708,0.2239,0.3026,0.12618,0.14051,0.23525,0.24662
0.1063,0.159,0.098996,0.1722,0.2746,0.13658,0.14155,0.17668,0.19774
0.168,0.20821,0.17077,0.21308,0.31206,0.18484,0.32022,0.23227,0.20706
0.061435,0.16547,0.069667,0.14206,0.29291,0.13241,0.11085,0.189,0.22048
0.1508,0.17719,0.15478,0.21093,0.31899,0.18999,0.24554,0.21006,0.19385
0.12114,0.16624,0.12353,0.18191,0.3026,0.18098,0.36831,0.19172,0.18864
0.16601,0.17558,0.14426,0.17617,0.35555,0.19386,0.38207,0.21193,0.19338
0.0699,0.13243,0.069379,0.13585,0.31705,0.13195,0.10212,0.15854,0.15718
0.15499,0.18864,0.17323,0.19965,0.30813,0.18486,0.31074,0.21418,0.21595
0.08097,0.15469,0.091798,0.15593,0.34026,0.1284,0.085629,0.18101,0.21819
0.16852,0.19037,0.19595,0.20103,0.31101,0.21191,0.40024,0.2198,0.20941
0.10893,0.15697,0.11154,0.18653,0.33723,0.15621,0.26159,0.25155,0.23117
0.12226,0.18567,0.11528,0.19767,0.31249,0.16562,0.17358,0.25322,0.23092
0.18085,0.19619,0.15357,0.19179,0.32649,0.17637,0.32571,0.2308,0.27384
0.091746,0.20052,0.10664,0.18298,0.31505,0.15976,0.15671,0.22439,0.22703
0.14801,0.19762,0.12921,0.2059,0.3147,0.17439,0.36406,0.25184,0.28616
0.11781,0.18949,0.13082,0.177,0.32568,0.17467,0.19728,0.21177,0.18597
0.12059,0.17466,0.11424,0.15981,0.31351,0.18122,0.30582,0.2057,0.20401
0.07984,0.1707,0.077825,0.14598,0.31959,0.1297,0.071056,0.32783,0.32296
0.17099,0.18638,0.17068,0.17162,0.31164,0.21759,0.32854,0.23839,0.20595
0.12007,0.20826,0.13513,0.1929,0.3204,0.19491,0.29966,0.19127,0.23233
0.20361,0.22992,0.19077,0.21514,0.31948,0.19797,0.36615,0.30727,0.27531
0.11082,0.17019,0.1292,0.19747,0.30523,0.17624,0.21733,0.24297,0.23658
0.11333,0.1695,0.12681,0.17325,0.32164,0.13891,0.24804,0.16785,0.17938
0.17363,0.21912,0.16775,0.20264,0.3078,0.20833,0.35658,0.26031,0.23941
0.12909,0.20647,0.13727,0.18942,0.34296,0.17906,0.18883,0.23955,0.21934
0.11895,0.17568,0.10852,0.18149,0.31635,0.13804,0.15784,0.24137,0.27452
0.14553,0.17366,0.13306,0.17217,0.31951,0.1661,0.2837,0.23234,0.26766
0.11141,0.20874,0.10976,0.1952,0.30428,0.17707,0.21955,0.28619,0.28265
0.1544,0.20253,0.14851,0.19046,0.31581,0.1677,0.31707,0.22038,0.2381
0.14547,0.23031,0.13594,0.20747,0.28424,0.17557,0.2824,0.28055,0.27084
0.20311,0.2201,0.19218,0.21141,0.31645,0.23193,0.34431,0.29745,0.25215
0.083104,0.16971,0.10555,0.17959,0.27997,0.12228,0.18062,0.19724,0.19719
0.13166,0.1656,0.14845,0.2103,0.28273,0.20224,0.28474,0.24124,0.25204
0.17019,0.18268,0.16917,0.2047,0.32158,0.22148,0.44454,0.2025,0.19493
0.1253,0.15459,0.11293,0.1412,0.3529,0.17715,0.18744,0.20307,0.20889
0.087001,0.15045,0.076001,0.16714,0.28575,0.14455,0.12451,0.15097,0.18317
0.17821,0.21206,0.15753,0.20919,0.29508,0.20742,0.42921,0.26255,0.23453
0.11821,0.19663,0.12176,0.17228,0.31168,0.18121,0.29134,0.25977,0.23074
0.10817,0.13597,0.10607,0.16759,0.32316,0.16514,0.18282,0.18858,0.2121
0.092511,0.20429,0.10888,0.21897,0.27496,0.14783,0.22546,0.24589,0.22804
0.090065,0.19343,0.096059,0.20858,0.29157,0.15685,0.15428,0.25703,0.28019
0.16103,0.18565,0.14685,0.17775,0.32837,0.19038,0.38032,0.21003,0.1973
0.17832,0.18373,0.18245,0.17709,0.30381,0.24764,0.42336,0.26959,0.21908
0.092684,0.18781,0.082138,0.18111,0.31386,0.15953,0.26121,0.22282,0.26773
0.17591,0.25557,0.16934,0.25262,0.30006,0.19931,0.5143,0.29462,0.2556
0.15852,0.16856,0.15563,0.19443,0.3362,0.20062,0.31538,0.1985,0.21414
0.096707,0.18916,0.099134,0.18314,0.32045,0.14016,0.20109,0.22944,0.23677
0.15922,0.19646,0.15305,0.20247,0.34129,0.20062,0.38364,0.27511,0.26909
0.18696,0.21476,0.18154,0.18432,0.30515,0.18432,0.559,0.279,0.28071
0.14673,0.1951,0.13184,0.18864,0.28349,0.18048,0.27284,0.23371,0.23343
0.10387,0.16607,0.11247,0.16986,0.32217,0.14305,0.21671,0.16692,0.18
0.12163,0.17698,0.10651,0.18948,0.35404,0.1624,0.24088,0.24682,0.22597
0.1403,0.19298,0.14911,0.19045,0.33348,0.18376,0.32167,0.22245,0.236
0.13496,0.18116,0.13019,0.17651,0.29572,0.18431,0.39471,0.19964,0.20134
0.12474,0.20032,0.15023,0.19956,0.32825,0.18069,0.27953,0.21096,0.23003
0.16161,0.18981,0.13906,0.21255,0.30695,0.1918,0.37062,0.26198,0.21603
0.080308,0.17785,0.087109,0.20161,0.31261,0.1188,0.11008,0.25814,0.23644
0.16273,0.19805,0.15835,0.18164,0.34757,0.21152,0.35493,0.22934,0.22643
0.10992,0.19293,0.10961,0.20242,0.31211,0.16851,0.22999,0.31599,0.29121
0.16928,0.22013,0.16949,0.20861,0.32496,0.21258,0.60874,0.23253,0.22434
0.14369,0.18049,0.15572,0.19311,0.33503,0.20481,0.27288,0.24219,0.24328
0.17206,0.19907,0.17366,0.23177,0.31172,0.23195,0.32654,0.21142,0.20427
0.14133,0.17672,0.13891,0.19854,0.30329,0.17541,0.28177,0.18356,0.21538
0.097756,0.19443,0.086788,0.18802,0.32295,0.13031,0.17886,0.26563,0.26815
0.090647,0.20211,0.081227,0.21353,0.30446,0.13684,0.13274,0.23981,0.27281
0.14519,0.18901,0.13585,0.16216,0.32673,0.19311,0.47596,0.19915,0.22218
0.19627,0.23027,0.18318,0.2077,0.32726,0.24987,0.37874,0.25079,0.28163
0.17895,0.22052,0.16955,0.24244,0.30684,0.22789,0.46505,0.32298,0.30123
0.18284,0.22727,0.16592,0.20585,0.29922,0.24112,0.41649,0.23735,0.28162
0.17305,0.22826,0.18356,0.23414,0.30966,0.20608,0.38107,0.27703,0.27042
0.17596,0.1972,0.15031,0.21537,0.33362,0.19541,0.43116,0.23245,0.23092
0.044539,0.14578,0.048156,0.17565,0.31493,0.10121,0.059933,0.24757,0.22629
0.17335,0.2268,0.16762,0.22026,0.30687,0.24095,0.49266,0.26602,0.27066
0.12689,0.17133,0.11,0.17437,0.31411,0.16086,0.18262,0.17007,0.19364
0.14942,0.19732,0.14676,0.19301,0.264,0.21816,0.39762,0.23506,0.24188
0.13264,0.17168,0.14376,0.1607,0.31085,0.19254,0.3468,0.23875,0.20578
0.13666,0.18647,0.1455,0.19794,0.30626,0.17128,0.3658,0.21243,0.20856
0.10373,0.17761,0.10023,0.21077,0.30895,0.17283,0.25362,0.20249,0.20376
0.048183,0.15116,0.047118,0.14789,0.3277,0.080239,0.073345,0.21057,0.21005
0.13141,0.15643,0.13982,0.16333,0.32783,0.17213,0.2598,0.17963,0.16684
0.10201,0.17781,0.13167,0.19226,0.30451,0.17105,0.22275,0.22472,0.23602
0.16425,0.21265,0.16214,0.21061,0.30874,0.22033,0.36298,0.24819,0.25964
0.17386,0.21188,0.14816,0.18916,0.31445,0.18524,0.41152,0.30108,0.32527
0.092959,0.15598,0.090526,0.15087,0.33516,0.13295,0.14405,0.16357,0.17074
0.095707,0.16276,0.1076,0.18152,0.31159,0.13051,0.12869,0.17606,0.16456
0.10761,0.17891,0.098919,0.15313,0.28878,0.12724,0.16393,0.24678,0.25728
0.17768,0.21289,0.20329,0.20831,0.29653,0.21703,0.38787,0.21929,0.2394
0.14547,0.27571,0.14818,0.23882,0.34039,0.19511,0.33033,0.26017,0.26184
0.1307,0.16321,0.12845,0.16231,0.30479,0.18072,0.24055,0.21916,0.18868
0.16933,0.21006,0.17195,0.19058,0.31781,0.20985,0.38753,0.23335,0.23442
0.17677,0.22656,0.16474,0.22861,0.28586,0.21044,0.30661,0.27025,0.29865
0.10493,0.21876,0.12994,0.17927,0.33611,0.1823,0.16998,0.2289,0.22119
0.16043,0.19971,0.15965,0.17886,0.31906,0.21907,0.31285,0.22132,0.21339
0.12171,0.19607,0.14033,0.1826,0.30192,0.18512,0.27555,0.24325,0.23912
0.18334,0.19758,0.171,0.19546,0.2898,0.20392,0.34951,0.2196,0.23092
0.16077,0.22613,0.14821,0.17142,0.29747,0.18267,0.35144,0.21122,0.21305
0.14986,0.19234,0.17382,0.20382,0.30379,0.20384,0.33089,0.24198,0.24262
0.16582,0.19586,0.1266,0.18721,0.31281,0.20796,0.29945,0.22696,0.22804
0.20968,0.18933,0.19168,0.19953,0.33086,0.23755,0.43366,0.23366,0.24414
0.18144,0.20135,0.14257,0.19839,0.35073,0.18025,0.36573,0.24812,0.26808
0.11571,0.18561,0.11769,0.20945,0.28297,0.1498,0.24023,0.30835,0.32373
0.082506,0.15385,0.073646,0.14395,0.36144,0.14171,0.10033,0.27501,0.26683
0.075861,0.17053,0.077569,0.16973,0.32542,0.12704,0.12527,0.23899,0.22622
0.15524,0.18456,0.13963,0.17155,0.32628,0.17995,0.31567,0.22777,0.21834
0.12674,0.21554,0.13647,0.17301,0.30549,0.17344,0.32912,0.2105,0.21112
0.068808,0.16889,0.067987,0.15613,0.30897,0.10966,0.10157,0.18978,0.22496
0.11487,0.1669,0.10833,0.16688,0.33863,0.16499,0.22856,0.18958,0.20602
0.16541,0.21216,0.17366,0.21249,0.30537,0.21409,0.3961,0.22849,0.25991
0.11024,0.19215,0.087067,0.19352,0.31546,0.17491,0.24568,0.26627,0.26154
0.14625,0.19276,0.18169,0.19572,0.35667,0.22595,0.28885,0.29489,0.25515
0.13983,0.16802,0.13507,0.18356,0.31623,0.17434,0.19534,0.21631,0.22778
0.1305,0.17652,0.14307,0.16007,0.3106,0.16586,0.22089,0.19319,0.20268
0.1549,0.20895,0.16015,0.19049,0.32927,0.21238,0.34319,0.26427,0.21051
0.066143,0.13947,0.068791,0.13816,0.34562,0.12113,0.095991,0.1692,0.18559
0.16788,0.1933,0.16702,0.19449,0.32596,0.20083,0.27317,0.2342,0.25263
0.10301,0.19108,0.11118,0.20622,0.31979,0.15518,0.19685,0.28575,0.26383
0.1603,0.16992,0.15373,0.2128,0.3803,0.20479,0.34019,0.21286,0.21122
0.069179,0.17285,0.067367,0.19228,0.29454,0.12294,0.21016,0.23984,0.24894
0.062744,0.16149,0.067747,0.14535,0.30056,0.13406,0.1148,0.15927,0.15669
0.14035,0.1685,0.13228,0.16344,0.338,0.19634,0.34168,0.19121,0.1955
0.14154,0.18329,0.17139,0.1885,0.31313,0.20896,0.38875,0.233,0.23569
0.16209,0.19073,0.15214,0.18391,0.34349,0.18784,0.278,0.26113,0.25251
0.066006,0.155,0.061627,0.16573,0.30954,0.10922,0.063768,0.20503,0.20225
0.094161,0.17698,0.084854,0.16574,0.312,0.14995,0.17636,0.20177,0.21479
0.068963,0.1916,0.056292,0.16634,0.32567,0.12873,0.14853,0.19969,0.18741
0.12329,0.2011,0.11973,0.22659,0.31651,0.17312,0.24723,0.28683,0.30327
0.18779,0.19786,0.22116,0.21268,0.30326,0.22402,0.36159,0.24118,0.22077
0.18831,0.23225,0.18439,0.21725,0.30645,0.22787,0.52073,0.26265,0.2695
0.17755,0.1787,0.15974,0.20859,0.31834,0.21106,0.38126,0.17237,0.23607
0.13552,0.17595,0.1283,0.16664,0.32805,0.20601,0.21488,0.18985,0.20975
0.21287,0.25167,0.21829,0.25199,0.33728,0.26156,0.54579,0.24481,0.22052
0.10254,0.15423,0.087947,0.14761,0.32206,0.14673,0.17971,0.18981,0.19209
0.16974,0.18872,0.16057,0.19209,0.28673,0.21276,0.33564,0.25616,0.23502
0.040242,0.15821,0.048948,0.16414,0.30934,0.11035,0.050771,0.23852,0.25527
0.13509,0.1556,0.12739,0.1851,0.34422,0.18315,0.27126,0.22315,0.1949
0.12482,0.16566,0.16057,0.17104,0.30392,0.22219,0.44603,0.28422,0.25163
0.1489,0.20701,0.16093,0.19944,0.31747,0.22543,0.3651,0.26232,0.26008
0.084067,0.16355,0.077277,0.16367,0.32597,0.12512,0.12608,0.21607,0.24992
0.10331,0.16204,0.10563,0.16575,0.33629,0.16563,0.1814,0.18711,0.17296
0.14887,0.22604,0.14703,0.20071,0.34339,0.20915,0.38111,0.26627,0.27724
0.16742,0.21953,0.1678,0.21361,0.32311,0.24301,0.35761,0.22771,0.24193
0.14954,0.15826,0.1245,0.17359,0.34166,0.18142,0.33377,0.17879,0.19575
0.16923,0.20791,0.18379,0.18696,0.33167,0.21535,0.39913,0.22874,0.23986
0.14217,0.17125,0.15169,0.1756,0.31544,0.21989,0.3467,0.25639,0.26744
0.080754,0.14686,0.079871,0.17271,0.29797,0.12874,0.16794,0.20431,0.185
0.076333,0.20234,0.077596,0.19196,0.2998,0.14877,0.19127,0.23485,0.24243
0.15102,0.2692,0.17423,0.23415,0.31649,0.22456,0.35522,0.23621,0.22494
0.1844,0.18843,0.16933,0.17085,0.27552,0.22913,0.28432,0.21549,0.22772
0.038676,0.13082,0.039171,0.14298,0.31655,0.1126,0.052468,0.15187,0.1779
0.21367,0.19441,0.21383,0.22924,0.28768,0.24554,0.42112,0.27018,0.24111
0.11759,0.15857,0.11355,0.17829,0.3079,0.16612,0.22339,0.19882,0.21056
0.14132,0.20623,0.15273,0.20326,0.30603,0.17384,0.36682,0.23396,0.24298
0.1422,0.16377,0.13192,0.19927,0.29825,0.20312,0.38319,0.20217,0.21611
0.21903,0.24892,0.18545,0.22985,0.32109,0.23962,0.51421,0.28486,0.25838
0.15803,0.16742,0.13655,0.17541,0.2793,0.21333,0.31987,0.19742,0.2002
0.12589,0.15667,0.13272,0.16251,0.33307,0.19808,0.25519,0.1612,0.1896
0.17125,0.2475,0.17365,0.24552,0.32541,0.20601,0.40731,0.27812,0.25119
0.16539,0.23996,0.19499,0.22763,0.31931,0.2164,0.44674,0.2587,0.23404
0.090298,0.16979,0.082071,0.17239,0.30351,0.14684,0.2758,0.21284,0.20683
0.13926,0.18319,0.1539,0.18112,0.32148,0.18512,0.37746,0.20701,0.19944
0.14771,0.19575,0.15809,0.20252,0.31376,0.192,0.28321,0.22368,0.21718
0.060802,0.14073,0.050028,0.15095,0.31134,0.10699,0.095832,0.16031,0.17521
0.15712,0.19117,0.15692,0.1766,0.3483,0.21324,0.24133,0.21565,0.23005
0.12879,0.2005,0.12125,0.19255,0.31213,0.17251,0.2739,0.23767,0.23825
0.14908,0.21389,0.15443,0.21296,0.32057,0.19225,0.28044,0.26326,0.25696
0.15541,0.17715,0.13905,0.1799,0.34511,0.20038,0.25898,0.19168,0.18759
0.17957,0.2086,0.15456,0.16936,0.29265,0.16222,0.31934,0.20009,0.1803
0.14715,0.21615,0.13489,0.18875,0.33586,0.17953,0.36578,0.21651,0.22846
0.17017,0.19726,0.16783,0.23803,0.3131,0.19118,0.36127,0.29919,0.28954
0.074572,0.16726,0.077015,0.17541,0.31762,0.12404,0.20965,0.22577,0.2257
0.10934,0.15337,0.11096,0.15389,0.29337,0.1557,0.21222,0.17451,0.18362
0.073935,0.152,0.088741,0.14985,0.31685,0.13731,0.15699,0.20463,0.20111
0.15863,0.2051,0.16794,0.23494,0.32984,0.19454,0.37774,0.25872,0.2444
0.086854,0.18594,0.087227,0.17062,0.31032,0.15349,0.17854,0.20524,0.19845
0.12507,0.19284,0.16627,0.20021,0.30394,0.18197,0.31253,0.2211,0.23418
0.10657,0.17961,0.11292,0.19178,0.33539,0.18465,0.30641,0.24208,0.24346
0.1564,0.17979,0.16467,0.19318,0.32719,0.19396,0.30185,0.22371,0.21078
0.10668,0.17249,0.11073,0.17398,0.32621,0.1419,0.21107,0.19063,0.19811
0.13188,0.18096,0.11205,0.18308,0.29581,0.16097,0.28279,0.24339,0.21932
0.14186,0.18154,0.11847,0.1797,0.32588,0.15899,0.21504,0.197,0.18803
0.17259,0.21262,0.16701,0.18644,0.29665,0.20976,0.38706,0.25356,0.2383
0.15938,0.17152,0.17225,0.17295,0.29922,0.19413,0.33437,0.22159,0.2238
0.11803,0.15529,0.10595,0.16708,0.31546,0.17305,0.2473,0.19679,0.17587
0.066361,0.15541,0.054804,0.16448,0.31529,0.12718,0.11435,0.16755,0.19473
0.16083,0.19578,0.15787,0.20916,0.3338,0.1893,0.28173,0.24446,0.23489
0.12287,0.18696,0.15249,0.18664,0.31494,0.19976,0.27077,0.18228,0.20226
0.090651,0.17696,0.097216,0.19065,0.33297,0.13988,0.1453,0.22305,0.22603
0.19095,0.2095,0.17913,0.21269,0.334,0.2493,0.42215,0.24885,0.25102
0.198,0.24106,0.20085,0.24146,0.30498,0.25635,0.60992,0.28642,0.27534
0.1996,0.25737,0.17867,0.21749,0.31689,0.20128,0.29532,0.26085,0.27027
0.068974,0.15707,0.056891,0.14389,0.32815,0.11628,0.097167,0.1781,0.16996
0.070043,0.14881,0.065579,0.13916,0.32289,0.14355,0.10955,0.15857,0.17121
0.066154,0.19559,0.068039,0.19984,0.32222,0.11488,0.10686,0.21497,0.24166
0.12944,0.1557,0.14882,0.15831,0.34202,0.17764,0.21408,0.19363,0.17376
0.11803,0.14792,0.11511,0.17783,0.3167,0.15095,0.21463,0.18974,0.20731
0.17999,0.20075,0.17162,0.18646,0.30947,0.20806,0.45544,0.26094,0.25388
0.13306,0.17439,0.14862,0.1753,0.30859,0.17524,0.26251,0.21231,0.21535
0.13042,0.17344,0.1288,0.17324,0.30449,0.16446,0.2183,0.24344,0.26409
0.10789,0.18155,0.10166,0.17705,0.30262,0.13556,0.22158,0.22497,0.22893
0.17665,0.22458,0.16673,0.21891,0.32108,0.2176,0.38489,0.25875,0.26353
0.16248,0.18997,0.14326,0.20155,0.30786,0.21119,0.27085,0.21435,0.21158
0.1551,0.22775,0.18843,0.18363,0.32665,0.19055,0.46746,0.24869,0.24647
0.19878,0.20498,0.17997,0.21617,0.30915,0.23646,0.40804,0.24568,0.2509
0.15133,0.20299,0.15184,0.20428,0.34685,0.1988,0.34702,0.23355,0.2536
0.13121,0.18618,0.12253,0.18731,0.29522,0.1782,0.23976,0.22416,0.20852
0.12706,0.17654,0.11294,0.15502,0.32324,0.17424,0.22923,0.20845,0.19349
0.15091,0.20879,0.15915,0.18497,0.31467,0.2054,0.33218,0.22891,0.2384
0.19533,0.21375,0.18444,0.20248,0.34554,0.21441,0.31579,0.24675,0.24182
0.17764,0.20035,0.1411,0.21315,0.35957,0.21255,0.31766,0.2639,0.21932
0.15954,0.1962,0.15189,0.18014,0.29517,0.20084,0.36994,0.19096,0.23426
0.10009,0.1712,0.12162,0.16314,0.30602,0.15685,0.18715,0.23944,0.2611
0.16623,0.2075,0.1496,0.19109,0.30016,0.18993,0.2783,0.22863,0.21836
0.13711,0.20884,0.12287,0.20055,0.28448,0.17904,0.29243,0.26888,0.27298
0.1703,0.21687,0.20495,0.21566,0.31949,0.21815,0.47118,0.24907,0.27611
0.10292,0.17137,0.1061,0.15789,0.32035,0.16808,0.18529,0.15966,0.15318
0.10165,0.15414,0.13396,0.16913,0.27078,0.15745,0.2327,0.18031,0.20676
0.13988,0.17221,0.12147,0.181,0.30062,0.16379,0.19864,0.18645,0.18426
0.1788,0.20546,0.16486,0.22149,0.32437,0.18863,0.3218,0.22363,0.22899
0.18489,0.19436,0.17551,0.19189,0.36867,0.22366,0.40714,0.2357,0.23048
0.12649,0.17355,0.11837,0.15554,0.30729,0.17617,0.32812,0.20213,0.19726
0.12315,0.19093,0.11744,0.17249,0.3155,0.179,0.19059,0.19418,0.20741
0.14678,0.14056,0.13038,0.18178,0.3047,0.1823,0.31057,0.204,0.22287
0.14708,0.18769,0.16456,0.22214,0.33497,0.20443,0.42515,0.21197,0.20216
0.06554,0.16697,0.067371,0.16958,0.3327,0.13657,0.11344,0.21153,0.21205
0.16226,0.18438,0.15714,0.15949,0.32092,0.18801,0.48742,0.19781,0.22622
0.16216,0.19394,0.13941,0.19875,0.28776,0.1938,0.40927,0.23476,0.23879
0.081868,0.15615,0.0782,0.17864,0.33361,0.12715,0.14047,0.20349,0.19993
0.13184,0.15995,0.12394,0.19851,0.35543,0.16026,0.21844,0.21052,0.18488
0.1652,0.20133,0.15169,0.20698,0.28817,0.20709,0.2997,0.21485,0.20675
0.14985,0.19849,0.15453,0.21643,0.3203,0.23179,0.30771,0.23639,0.20066
0.15501,0.21591,0.16157,0.20449,0.32933,0.18606,0.29585,0.28801,0.29877
0.086214,0.1953,0.084828,0.22281,0.33927,0.13874,0.1228,0.23964,0.24415
0.049838,0.15082,0.052524,0.1676,0.34613,0.11928,0.08633,0.2298,0.22995
0.16051,0.19839,0.13561,0.19748,0.30384,0.19605,0.26471,0.21952,0.21434
0.13306,0.18535,0.13809,0.20355,0.33823,0.19806,0.27857,0.25491,0.24062
0.12841,0.19212,0.11554,0.19141,0.29623,0.17406,0.18275,0.19938,0.21767
0.16787,0.19959,0.18962,0.2042,0.33036,0.21696,0.37284,0.25069,0.24686
0.1523,0.21917,0.14473,0.19702,0.31033,0.17244,0.37549,0.23016,0.21774
0.053666,0.15468,0.05196,0.15789,0.314,0.11312,0.079965,0.16784,0.18258
0.17919,0.21999,0.21888,0.22872,0.32485,0.23411,0.48857,0.24762,0.23526
0.15355,0.19838,0.15168,0.20726,0.29087,0.21717,0.34587,0.24428,0.24264
0.096549,0.19384,0.11499,0.18317,0.32835,0.16215,0.21845,0.19499,0.20014
0.10385,0.17692,0.12308,0.17994,0.30931,0.15927,0.18052,0.31657,0.24961
0.086047,0.17972,0.1051,0.17653,0.32021,0.14357,0.17055,0.23703,0.21467
0.13052,0.17516,0.13172,0.16778,0.31184,0.16534,0.32519,0.24499,0.22376
0.054422,0.17244,0.058435,0.17355,0.35061,0.11936,0.060864,0.21406,0.21989
0.13434,0.20787,0.15371,0.15991,0.34507,0.20241,0.26818,0.30863,0.29912
0.1443,0.19653,0.16815,0.1967,0.32872,0.20322,0.31808,0.21365,0.20248
0.13154,0.19117,0.13399,0.16238,0.32687,0.19948,0.29359,0.18235,0.19604
0.12453,0.17014,0.11735,0.18922,0.29246,0.17165,0.26078,0.26155,0.2221
0.12793,0.17288,0.13783,0.18308,0.36873,0.16495,0.27331,0.20921,0.2265
0.1564,0.21529,0.1794,0.21973,0.32887,0.22077,0.42401,0.26673,0.24588
0.13434,0.22386,0.14283,0.23378,0.29897,0.18096,0.27195,0.24941,0.28758
0.047912,0.16301,0.041876,0.15664,0.29959,0.10492,0.074744,0.19081,0.19055
0.16475,0.20698,0.13224,0.18113,0.31832,0.20643,0.29466,0.21435,0.23323
0.1611,0.1936,0.17303,0.22234,0.31129,0.21304,0.28515,0.23147,0.2233
0.17842,0.2255,0.1624,0.20522,0.31645,0.20303,0.29584,0.23366,0.23856
0.08903,0.22499,0.066086,0.19768,0.31079,0.16339,0.1676,0.29444,0.28538
0.12557,0.20333,0.13316,0.20937,0.30239,0.18414,0.21845,0.26093,0.22971
0.087224,0.16033,0.082075,0.15881,0.30667,0.15584,0.10718,0.23963,0.21173
0.14319,0.19954,0.15014,0.21692,0.30455,0.19845,0.3286,0.24336,0.2189
0.12236,0.20563,0.13846,0.20812,0.30502,0.16395,0.38869,0.25519,0.27544
0.16687,0.17326,0.16133,0.21008,0.31065,0.18282,0.31178,0.21314,0.21965
0.12876,0.18092,0.12761,0.16902,0.28284,0.18857,0.26233,0.27283,0.23573
0.080555,0.17273,0.077192,0.20341,0.29216,0.11335,0.14078,0.20947,0.21709
0.16093,0.18287,0.17386,0.20003,0.30769,0.22183,0.53363,0.19447,0.2217
0.081066,0.1451,0.087797,0.14479,0.32507,0.12912,0.11647,0.19752,0.19763
0.14877,0.1915,0.1597,0.20462,0.32866,0.20244,0.30171,0.26583,0.26241
0.16317,0.23148,0.12943,0.2279,0.305,0.21004,0.4916,0.31522,0.30251
0.11047,0.17616,0.13032,0.18704,0.31026,0.15019,0.27542,0.26621,0.21131
0.12817,0.1987,0.1384,0.20384,0.35436,0.17857,0.28163,0.20217,0.20552
0.076734,0.14002,0.079936,0.15029,0.29896,0.13233,0.13038,0.25504,0.25764
0.12286,0.18869,0.13663,0.18982,0.3174,0.15266,0.33723,0.22298,0.24157
0.20781,0.22317,0.1812,0.20378,0.29609,0.22879,0.4317,0.23292,0.24116
0.16064,0.2158,0.13953,0.21751,0.28546,0.21478,0.32036,0.20612,0.22917
0.17049,0.21961,0.15691,0.2145,0.30546,0.21871,0.36406,0.25119,0.22046
0.15637,0.17664,0.12849,0.19799,0.31474,0.18831,0.36668,0.23702,0.26425
0.075067,0.15474,0.088095,0.16609,0.30636,0.12338,0.19253,0.2216,0.22776
0.19172,0.1905,0.19691,0.23707,0.29561,0.20909,0.38556,0.23264,0.23833
0.13236,0.18916,0.1199,0.19378,0.33095,0.20174,0.31097,0.2573,0.24125
0.19336,0.23228,0.21097,0.23213,0.30011,0.20377,0.36084,0.30327,0.2782
0.13381,0.18378,0.16147,0.17714,0.31601,0.1994,0.30027,0.2454,0.21579
0.12412,0.16707,0.12868,0.19649,0.32244,0.20011,0.23944,0.2182,0.24756
0.14043,0.20218,0.12697,0.1886,0.29834,0.16715,0.25746,0.25874,0.28
0.16812,0.18756,0.15648,0.18425,0.32844,0.23015,0.3642,0.23865,0.25614
0.12773,0.17008,0.14594,0.20218,0.30552,0.17964,0.37093,0.23277,0.19916
0.13239,0.17761,0.11562,0.20915,0.32823,0.18305,0.20786,0.20411,0.18915
0.10965,0.16872,0.098651,0.17574,0.33902,0.16028,0.27046,0.2249,0.23358
0.11072,0.16277,0.11327,0.15531,0.30947,0.16125,0.233,0.20845,0.23887
0.15491,0.20796,0.17393,0.21005,0.32529,0.19069,0.28157,0.21231,0.21131
0.1397,0.17875,0.14243,0.18572,0.3105,0.18051,0.28218,0.22863,0.20415
0.13213,0.178,0.12746,0.15185,0.32353,0.14471,0.27434,0.22318,0.18924
0.10344,0.20985,0.099679,0.16979,0.30227,0.14508,0.098564,0.26908,0.25821
0.11192,0.15814,0.12052,0.16797,0.3439,0.1696,0.21534,0.2127,0.20115
0.089849,0.18228,0.083683,0.19341,0.33073,0.12967,0.19394,0.2154,0.23599
0.14745,0.21773,0.134,0.18765,0.34638,0.19186,0.33403,0.2547,0.26012
0.072179,0.16217,0.089865,0.17962,0.29367,0.12281,0.13371,0.14993,0.17664
0.16305,0.20125,0.17419,0.1951,0.30241,0.2107,0.30945,0.21105,0.24481
0.15268,0.1737,0.15097,0.19281,0.29599,0.2282,0.39785,0.23544,0.22576
0.15742,0.17908,0.17741,0.1754,0.29243,0.18371,0.33164,0.2564,0.21249
0.15399,0.1918,0.16577,0.20177,0.30096,0.2172,0.56844,0.22234,0.23675
0.10589,0.16045,0.11171,0.17153,0.3066,0.16149,0.2105,0.17815,0.20822
0.17868,0.21129,0.1911,0.18639,0.31856,0.23005,0.37666,0.19977,0.2426
0.15128,0.20561,0.16247,0.19315,0.29194,0.19721,0.26371,0.24338,0.23401
0.14008,0.17308,0.1417,0.16437,0.29933,0.19829,0.34912,0.22235,0.18719
0.16105,0.21078,0.16795,0.20552,0.35595,0.19599,0.4129,0.23667,0.24747
0.033315,0.13373,0.030589,0.13193,0.33838,0.076303,0.040376,0.16274,0.17374
0.075186,0.17488,0.064541,0.18726,0.32432,0.11542,0.12847,0.20785,0.20516
0.099606,0.1777,0.11074,0.16349,0.29459,0.14675,0.14533,0.17772,0.19205
0.13115,0.16215,0.13795,0.17618,0.31178,0.18984,0.23578,0.17879,0.1873
0.066365,0.17353,0.064399,0.15956,0.30237,0.10632,0.057938,0.23738,0.25082
0.20582,0.26028,0.20033,0.24369,0.33314,0.2235,0.40343,0.2607,0.26779
0.1087,0.16868,0.11914,0.16232,0.29982,0.14416,0.21398,0.20562,0.18883
0.16349,0.20903,0.14644,0.1887,0.28595,0.20382,0.29227,0.26637,0.26179
0.10095,0.19418,0.11442,0.20237,0.34414,0.15551,0.20817,0.20583,0.22053
0.14053,0.17215,0.13201,0.19213,0.32476,0.19001,0.35603,0.24008,0.23902
0.084836,0.15768,0.097385,0.16863,0.33096,0.13977,0.16195,0.18857,0.20077
0.11346,0.1467,0.087467,0.15141,0.29476,0.15707,0.18246,0.18316,0.18843
0.12734,0.16174,0.10936,0.15841,0.33352,0.17242,0.29918,0.17233,0.2127
0.15968,0.20496,0.1405,0.18856,0.27794,0.16287,0.27221,0.2496,0.25658
0.15766,0.23127,0.15483,0.21733,0.28126,0.18932,0.35676,0.23512,0.22744
0.16873,0.19009,0.18242,0.17394,0.29262,0.22477,0.37418,0.19625,0.21673
0.05879,0.14527,0.072525,0.13846,0.30386,0.11119,0.1188,0.18337,0.20109
0.19266,0.24384,0.22057,0.21798,0.31616,0.26203,0.54018,0.27363,0.29089
0.06244,0.17054,0.051505,0.16915,0.27764,0.12696,0.087103,0.18979,0.20788
0.14302,0.18309,0.15492,0.18432,0.32364,0.15822,0.25442,0.19753,0.20494
0.21877,0.22255,0.19093,0.21511,0.31702,0.23532,0.4282,0.24323,0.24191
0.13225,0.1824,0.12018,0.19771,0.30238,0.17436,0.27451,0.26642,0.30672
0.13614,0.16984,0.14567,0.16929,0.3042,0.19684,0.25312,0.17982,0.20597
0.14167,0.18486,0.14094,0.19014,0.33666,0.19011,0.38289,0.24787,0.26682
0.14088,0.20154,0.16782,0.19236,0.32362,0.22902,0.36964,0.22797,0.2247
0.071954,0.15566,0.082726,0.18829,0.34286,0.12891,0.12392,0.21212,0.24223
0.18812,0.20292,0.17829,0.18952,0.29218,0.23847,0.58105,0.22012,0.22567
0.09682,0.16799,0.083944,0.19449,0.30145,0.13056,0.13375,0.22929,0.23812
0.051975,0.18778,0.045143,0.18845,0.26284,0.11845,0.084796,0.24412,0.25512
0.14422,0.19308,0.15957,0.18821,0.32543,0.18603,0.35853,0.24664,0.21182
0.17055,0.20943,0.19405,0.19629,0.33398,0.21781,0.40188,0.28616,0.23912
0.11312,0.16223,0.10337,0.1532,0.2988,0.15404,0.20587,0.18357,0.18064
0.12846,0.18932,0.14694,0.16848,0.32742,0.17839,0.28923,0.19882,0.18876
0.081452,0.19157,0.060253,0.1657,0.28473,0.13422,0.18582,0.19569,0.19518
0.17105,0.21489,0.16818,0.23396,0.2773,0.20995,0.39371,0.22583,0.23891
0.12521,0.18182,0.1179,0.19887,0.30552,0.18165,0.25153,0.25521,0.19796
0.1244,0.18272,0.12024,0.17598,0.3062,0.18811,0.30853,0.20052,0.19967
0.063789,0.19234,0.061921,0.18576,0.32212,0.11543,0.072961,0.23506,0.21677
0.056022,0.20338,0.057809,0.18427,0.31164,0.14095,0.1253,0.2341,0.25126
0.09666,0.16899,0.10947,0.19085,0.31705,0.14883,0.25161,0.19232,0.21605
0.08653,0.16823,0.10932,0.18652,0.31322,0.15195,0.25086,0.25071,0.26719
0.2059,0.22846,0.21006,0.23139,0.30163,0.22327,0.57819,0.26696,0.25757
0.11754,0.18334,0.13927,0.19412,0.32016,0.15009,0.31105,0.2231,0.26404
0.17316,0.23466,0.17019,0.23608,0.3273,0.21077,0.37075,0.23573,0.21379
0.12113,0.18521,0.12788,0.15524,0.32686,0.17178,0.21451,0.18374,0.16634
0.15564,0.1674,0.13271,0.1866,0.33642,0.19362,0.39473,0.22214,0.20624
0.13983,0.19421,0.12776,0.17885,0.35515,0.19641,0.24173,0.20375,0.18901
0.16158,0.19766,0.14772,0.20528,0.3101,0.19457,0.37267,0.25351,0.24897
0.18544,0.18681,0.17677,0.20562,0.2967,0.23589,0.38797,0.2362,0.21703
0.14008,0.15962,0.13807,0.15528,0.29341,0.18865,0.29892,0.16886,0.17873
0.16047,0.17805,0.14435,0.18902,0.32419,0.21256,0.34755,0.21062,0.20952
0.086124,0.15694,0.085003,0.15388,0.33926,0.15531,0.19965,0.18635,0.18805
0.061264,0.16459,0.065942,0.16816,0.30631,0.13522,0.070217,0.2725,0.23282
0.14641,0.19931,0.17837,0.20878,0.31893,0.20692,0.37565,0.2353,0.19595
0.064148,0.14585,0.084098,0.14782,0.31331,0.13502,0.1306,0.17967,0.19576
0.16963,0.18548,0.1736,0.17698,0.31498,0.22448,0.3773,0.24806,0.20553
0.13998,0.20746,0.15379,0.18937,0.33719,0.17276,0.2759,0.20208,0.21788
0.13546,0.17068,0.12958,0.17151,0.32906,0.18158,0.25137,0.19895,0.2083
0.044131,0.15011,0.050066,0.1315,0.30564,0.11332,0.079173,0.15702,0.15525
0.15783,0.22781,0.15091,0.21154,0.34369,0.17714,0.31555,0.26363,0.24619
0.12818,0.19565,0.12138,0.18786,0.31033,0.204,0.39869,0.25618,0.27879
0.13004,0.18816,0.15744,0.15931,0.36434,0.23014,0.43772,0.23371,0.21791
0.1749,0.21037,0.16753,0.23068,0.33754,0.19957,0.34908,0.22638,0.23037
0.19616,0.22056,0.17158,0.22342,0.32129,0.21772,0.40296,0.2319,0.25465
0.14709,0.22301,0.13464,0.18983,0.32125,0.20848,0.28256,0.20794,0.22497
0.17413,0.21574,0.16265,0.20782,0.30849,0.20727,0.33754,0.21725,0.24266
0.12003,0.1644,0.11372,0.15229,0.32039,0.18395,0.23788,0.20662,0.19734
0.10954,0.1578,0.10349,0.17387,0.32208,0.15628,0.22203,0.17445,0.19525
0.075889,0.17337,0.062918,0.15682,0.31118,0.11672,0.15569,0.22824,0.2272
0.08762,0.16518,0.089152,0.17311,0.30685,0.12052,0.21168,0.19446,0.23176
0.16345,0.21005,0.18246,0.20551,0.30882,0.24356,0.39297,0.21822,0.21412
0.16481,0.2064,0.1575,0.1681,0.32947,0.21256,0.27397,0.19105,0.22554
0.18134,0.21772,0.17779,0.22453,0.33794,0.2215,0.35139,0.28317,0.29315
0.16192,0.21952,0.14279,0.19957,0.30623,0.21226,0.30468,0.21763,0.23364
0.15529,0.19528,0.15988,0.19616,0.28991,0.23074,0.3926,0.22063,0.22596
0.090881,0.168,0.078465,0.16808,0.35541,0.13729,0.20891,0.18135,0.20189
0.16349,0.17384,0.15772,0.18432,0.31671,0.20194,0.31166,0.19184,0.21266
0.15222,0.19993,0.13277,0.2193,0.33146,0.20911,0.30477,0.23365,0.23281
0.18336,0.18454,0.15962,0.20579,0.3478,0.19653,0.35358,0.20202,0.21306
0.094828,0.17822,0.11345,0.18681,0.27991,0.12867,0.19358,0.22512,0.21717
0.13016,0.19236,0.14458,0.18575,0.32666,0.20408,0.2989,0.16491,0.21291
0.1295,0.19949,0.17959,0.1775,0.32162,0.22205,0.34046,0.22511,0.25406
0.075538,0.20845,0.065716,0.1952,0.29937,0.12398,0.12693,0.27048,0.28442
0.1746,0.17219,0.17964,0.18705,0.31606,0.21956,0.57002,0.23826,0.23211
0.18522,0.2284,0.16359,0.22426,0.29088,0.221,0.26384,0.25342,0.26567
0.079068,0.16588,0.06979,0.18065,0.30354,0.13844,0.14727,0.25299,0.24499
0.13862,0.18445,0.14776,0.20478,0.29168,0.22228,0.35586,0.25012,0.22841
0.11708,0.20597,0.12621,0.18992,0.32195,0.16442,0.24753,0.21904,0.22487
0.11059,0.1725,0.11769,0.20866,0.30738,0.15285,0.34161,0.23235,0.22182
0.11719,0.16363,0.10674,0.1707,0.31921,0.18039,0.20232,0.20591,0.20802
0.10214,0.15509,0.093044,0.17644,0.31277,0.15616,0.15654,0.17807,0.19252
0.1253,0.18441,0.13264,0.18859,0.30624,0.14614,0.27329,0.22311,0.22097
0.13833,0.20592,0.1621,0.17991,0.32503,0.21763,0.26557,0.27861,0.25014
0.065613,0.17304,0.06719,0.15411,0.29394,0.10854,0.099167,0.17987,0.15038
0.063498,0.1579,0.083078,0.16988,0.32753,0.11816,0.12001,0.24329,0.23387
0.16372,0.19475,0.16486,0.18612,0.31313,0.19368,0.28637,0.22114,0.20498
0.069227,0.16623,0.066382,0.14946,0.31563,0.12983,0.14709,0.23621,0.2428
0.11983,0.16285,0.089924,0.16542,0.31311,0.15505,0.15035,0.17278,0.18528
0.19096,0.23595,0.18405,0.23628,0.32871,0.19468,0.34492,0.20591,0.22514
0.08309,0.178,0.10583,0.17648,0.2968,0.14963,0.056245,0.27683,0.27672
0.10451,0.20852,0.10005,0.19851,0.33472,0.14709,0.28989,0.23699,0.23187
0.067,0.18018,0.073004,0.18845,0.29834,0.10731,0.10973,0.22132,0.19768
0.18158,0.18481,0.18149,0.17948,0.31586,0.22202,0.51314,0.19009,0.20143
0.14319,0.1873,0.12826,0.18308,0.32296,0.18346,0.28412,0.21002,0.21028
0.14426,0.16289,0.13083,0.19365,0.30359,0.17775,0.25036,0.16666,0.17744
0.1219,0.16338,0.11561,0.17297,0.33033,0.14783,0.20935,0.17326,0.19049
0.16419,0.20778,0.14994,0.24069,0.33105,0.20815,0.3612,0.22356,0.27748
0.16186,0.17511,0.15962,0.21537,0.31991,0.18492,0.29387,0.22823,0.23216
0.083881,0.15857,0.10043,0.15192,0.28524,0.15406,0.15614,0.22584,0.21459
0.10041,0.19855,0.10091,0.17914,0.33078,0.17246,0.21844,0.2487,0.27846
0.12508,0.18594,0.13539,0.185,0.32119,0.19743,0.21858,0.20453,0.20678
0.18168,0.23987,0.18038,0.27267,0.30613,0.18958,0.34067,0.33317,0.33904
0.2022,0.21629,0.2013,0.20972,0.3106,0.23409,0.38898,0.24668,0.24686
0.14405,0.21923,0.13103,0.19512,0.36492,0.1917,0.31214,0.23113,0.23507
0.11846,0.18893,0.11728,0.20639,0.32162,0.17877,0.19533,0.25712,0.22632
0.1375,0.18256,0.13945,0.19006,0.33562,0.20543,0.23455,0.24019,0.25035
0.11155,0.1816,0.1039,0.20408,0.28455,0.17864,0.23132,0.24966,0.25795
0.13197,0.17654,0.11003,0.1635,0.33043,0.18063,0.23631,0.1876,0.1674
0.084751,0.15114,0.089852,0.1595,0.33975,0.14197,0.17287,0.2235,0.23794
0.17517,0.20337,0.15221,0.17267,0.32554,0.22076,0.38593,0.21675,0.23044
0.13036,0.17935,0.13257,0.19586,0.30034,0.18492,0.2343,0.21913,0.24213
0.10487,0.14205,0.083505,0.15323,0.32657,0.15876,0.22311,0.2152,0.19618
0.071202,0.14096,0.065568,0.15378,0.33623,0.12594,0.065613,0.1566,0.16309
0.16721,0.19348,0.16255,0.20222,0.32438,0.21311,0.32147,0.25581,0.25007
0.052571,0.15676,0.046837,0.14809,0.29444,0.095902,0.071172,0.19788,0.1927
0.064668,0.17721,0.054996,0.15781,0.30774,0.10833,0.10575,0.17481,0.19444
0.15763,0.20511,0.19774,0.22403,0.32123,0.1971,0.30668,0.23897,0.24381
0.11664,0.17988,0.12358,0.18084,0.30165,0.16584,0.2764,0.23627,0.23954
0.13654,0.17567,0.15395,0.1866,0.34053,0.18416,0.20996,0.17884,0.20009
0.16165,0.17634,0.17737,0.16078,0.32164,0.19033,0.39741,0.2067,0.20696
0.17053,0.17832,0.14589,0.18747,0.32333,0.20404,0.29814,0.21871,0.21836
0.18253,0.18983,0.1688,0.20656,0.31962,0.21938,0.30141,0.23767,0.22123
0.15588,0.19951,0.19513,0.20536,0.29789,0.24583,0.32724,0.21914,0.20895
0.13633,0.16193,0.1401,0.16481,0.30184,0.1773,0.2977,0.17752,0.21571
0.099595,0.2169,0.11019,0.1883,0.30653,0.15688,0.21618,0.24844,0.27983
0.18756,0.2139,0.17721,0.20713,0.32236,0.22679,0.42371,0.25984,0.25713
0.071568,0.17939,0.072933,0.15467,0.29006,0.1251,0.16199,0.21129,0.21141
0.14095,0.17996,0.12568,0.18697,0.31418,0.17188,0.23534,0.21088,0.20862
0.13235,0.17009,0.12568,0.19737,0.3094,0.15985,0.1897,0.23076,0.24324
0.11118,0.21559,0.11057,0.2099,0.29653,0.19054,0.22139,0.25181,0.28179
0.17383,0.22674,0.17596,0.19077,0.28643,0.23626,0.35788,0.24571,0.26024
0.19079,0.20532,0.17506,0.20056,0.31027,0.23108,0.49379,0.26179,0.25444
0.15934,0.17245,0.15207,0.19817,0.31235,0.17802,0.31349,0.23276,0.21627
0.12367,0.18282,0.13751,0.19471,0.34591,0.18731,0.24896,0.20409,0.20026
0.15132,0.19212,0.14217,0.18914,0.30284,0.18613,0.28603,0.24416,0.22852
0.1727,0.22311,0.16482,0.21485,0.31803,0.21578,0.35751,0.26321,0.26169
0.18968,0.229,0.16984,0.20346,0.32483,0.2186,0.47064,0.25813,0.24228
0.11277,0.17657,0.12184,0.17598,0.33234,0.14574,0.20353,0.19212,0.20848
0.18317,0.22099,0.17434,0.20543,0.28533,0.23475,0.35111,0.22685,0.23949
0.17046,0.23957,0.16403,0.1956,0.31522,0.22279,0.29253,0.25926,0.25135
0.14454,0.16636,0.13386,0.15916,0.29922,0.19894,0.2806,0.21014,0.23085
0.15861,0.18705,0.17241,0.18478,0.34609,0.21361,0.46664,0.2357,0.25016
0.067786,0.1583,0.057578,0.17033,0.29748,0.1054,0.090328,0.25364,0.24716
0.11709,0.17089,0.11057,0.15194,0.313,0.15654,0.19263,0.19776,0.20532
0.18452,0.23776,0.18233,0.22228,0.31168,0.23681,0.38862,0.25451,0.23628
0.15953,0.18845,0.14053,0.22092,0.33741,0.20243,0.25061,0.22859,0.23021
0.053278,0.14855,0.061084,0.14855,0.33761,0.10163,0.049584,0.17142,0.17716
0.1881,0.22075,0.1696,0.20836,0.33275,0.19189,0.36957,0.21513,0.21273
0.073439,0.14868,0.064236,0.16576,0.31477,0.12806,0.14111,0.1841,0.23232
0.1908,0.21928,0.1676,0.19358,0.32284,0.22919,0.32221,0.26235,0.23808
0.09445,0.15862,0.08276,0.16196,0.33162,0.16056,0.15638,0.19028,0.17568
0.13699,0.18411,0.1528,0.17449,0.34082,0.18856,0.26903,0.26267,0.28354
0.10529,0.20271,0.10958,0.21567,0.33765,0.13064,0.20036,0.2302,0.2479
0.066989,0.16836,0.060695,0.14542,0.34516,0.12089,0.14987,0.19039,0.20565
0.12196,0.16314,0.11749,0.16699,0.35269,0.16962,0.14899,0.25239,0.23763
0.19515,0.19108,0.18743,0.21416,0.30717,0.22265,0.50036,0.24742,0.221
0.081338,0.15089,0.087012,0.15981,0.33572,0.12444,0.18176,0.19506,0.16241
0.17461,0.23047,0.16662,0.25755,0.30826,0.22997,0.43358,0.27673,0.26996
0.14861,0.17525,0.14772,0.17641,0.33452,0.19688,0.25137,0.25208,0.23171
0.11547,0.23002,0.12452,0.19085,0.3092,0.17493,0.26366,0.2649,0.25709
0.10849,0.16674,0.09202,0.1719,0.30372,0.15512,0.21672,0.22118,0.20998
0.13671,0.18558,0.13905,0.17683,0.28416,0.17004,0.27726,0.19281,0.19229
0.17119,0.23006,0.15547,0.21972,0.28329,0.22774,0.3674,0.24595,0.25319
0.18116,0.20406,0.18133,0.19468,0.31062,0.24652,0.406,0.24301,0.24031
0.13035,0.18237,0.17016,0.18512,0.32701,0.18769,0.26495,0.19233,0.213
0.16961,0.17131,0.17399,0.20992,0.33789,0.21289,0.37009,0.24425,0.24434
0.21866,0.20853,0.20801,0.23135,0.3157,0.2434,0.61628,0.2254,0.26766
0.13395,0.18491,0.15048,0.20515,0.32423,0.21599,0.28017,0.26811,0.2672
0.19859,0.2023,0.19629,0.18696,0.34023,0.21499,0.46222,0.24983,0.23376
0.1968,0.24654,0.20144,0.21486,0.32725,0.25579,0.57947,0.27134,0.30984
0.04168,0.15101,0.060151,0.12501,0.30714,0.097968,0.035867,0.24646,0.23353
0.15626,0.18473,0.15774,0.20047,0.31493,0.21122,0.45156,0.25382,0.23141
0.15292,0.19715,0.1535,0.18466,0.32076,0.16741,0.44238,0.22128,0.24392
0.070506,0.14463,0.069801,0.1456,0.32404,0.12581,0.11267,0.16785,0.15948
0.12601,0.15446,0.12422,0.18876,0.29063,0.18027,0.26019,0.18485,0.18938
0.19504,0.17234,0.17002,0.19368,0.33828,0.21518,0.44466,0.26518,0.19378
0.18258,0.20225,0.17159,0.21228,0.34126,0.19867,0.29488,0.23237,0.24251
0.14678,0.19787,0.1646,0.18784,0.33385,0.20242,0.31476,0.25008,0.2321
0.084599,0.20004,0.082358,0.18909,0.32441,0.15528,0.16866,0.23738,0.23817
0.15463,0.18668,0.1582,0.20817,0.33854,0.19532,0.33641,0.23384,0.20969
0.1491,0.16203,0.15411,0.1666,0.3256,0.19222,0.2655,0.17117,0.18071
0.14753,0.19274,0.14804,0.194,0.31255,0.21894,0.25575,0.23171,0.23676
0.16347,0.18914,0.15886,0.22894,0.28904,0.23258,0.28928,0.21979,0.18828
0.19521,0.22851,0.17387,0.19551,0.29552,0.21613,0.33165,0.26145,0.23651
0.084515,0.16445,0.075548,0.17995,0.31504,0.10868,0.12264,0.20107,0.21477
0.09971,0.18275,0.083629,0.14993,0.32265,0.15258,0.1917,0.17604,0.18449
0.15941,0.21177,0.1472,0.21909,0.27499,0.18191,0.30026,0.23087,0.25465
0.13132,0.1821,0.14275,0.17185,0.32996,0.19083,0.25571,0.19133,0.20758
0.11474,0.19676,0.10566,0.18085,0.34477,0.13703,0.18646,0.25706,0.2693
0.15159,0.18522,0.15687,0.2147,0.28136,0.21908,0.36951,0.23093,0.23229
0.099492,0.14145,0.090887,0.16807,0.32354,0.14651,0.17551,0.20723,0.20656
0.15772,0.20693,0.1404,0.21034,0.29476,0.17965,0.2525,0.23134,0.23605
0.087461,0.14924,0.095887,0.16386,0.33424,0.1295,0.20271,0.17247,0.17224
0.19016,0.1973,0.16597,0.21356,0.31424,0.21858,0.3484,0.25345,0.2266
0.16578,0.20787,0.16522,0.19708,0.30526,0.19007,0.31305,0.22697,0.21287
0.14473,0.17959,0.13303,0.18998,0.34837,0.18886,0.19436,0.20243,0.20396
0.10609,0.16767,0.084552,0.13499,0.31665,0.15722,0.14761,0.16971,0.16079
0.16234,0.20344,0.15419,0.19575,0.35423,0.19769,0.35756,0.28571,0.29912
0.12977,0.19878,0.11988,0.19799,0.31169,0.1553,0.25541,0.28506,0.27566
0.15715,0.20928,0.16783,0.23094,0.31802,0.21647,0.31854,0.28285,0.26254
0.14567,0.18793,0.12705,0.18614,0.30155,0.17501,0.25736,0.27051,0.24638
0.13591,0.19138,0.12935,0.17843,0.30789,0.18265,0.33393,0.21201,0.19484
0.11978,0.2013,0.1303,0.18698,0.30681,0.1687,0.24047,0.23787,0.25937
0.077564,0.18343,0.088158,0.17728,0.34524,0.1421,0.11065,0.21559,0.2246
0.074258,0.16416,0.078164,0.16948,0.28419,0.13621,0.18756,0.20453,0.20849
0.10579,0.15594,0.087531,0.1524,0.32667,0.12406,0.17866,0.16586,0.2011
0.19244,0.17294,0.1701,0.20534,0.30459,0.23436,0.47536,0.26882,0.28756
0.15365,0.19469,0.15125,0.21419,0.34292,0.21759,0.27091,0.25919,0.2392
0.11875,0.19097,0.13227,0.18778,0.31525,0.17641,0.19697,0.25919,0.29368
0.037949,0.13801,0.041756,0.13956,0.31912,0.10004,0.047978,0.15812,0.16949
0.092802,0.21345,0.10553,0.17792,0.33699,0.14219,0.15034,0.22857,0.22106
0.10491,0.14805,0.10646,0.18216,0.31015,0.13161,0.24786,0.2232,0.21645
0.08599,0.18355,0.089565,0.17589,0.29183,0.15793,0.18996,0.21342,0.23742
0.13242,0.1821,0.15816,0.18374,0.30591,0.18384,0.2356,0.21039,0.22309
0.14319,0.15857,0.15638,0.17288,0.31283,0.17248,0.25611,0.20745,0.19519
0.078567,0.16399,0.081039,0.16531,0.32725,0.12761,0.13686,0.21678,0.2221
0.15615,0.17816,0.14773,0.20159,0.30187,0.20601,0.32444,0.24589,0.20575
0.12764,0.14086,0.11533,0.17467,0.30211,0.17906,0.29567,0.22646,0.22348
0.17567,0.21557,0.18044,0.18649,0.3141,0.21554,0.33428,0.21896,0.22078
0.14786,0.17354,0.15214,0.17913,0.28807,0.20063,0.4482,0.20881,0.2142
0.068349,0.15885,0.068741,0.15925,0.35161,0.12423,0.053572,0.29953,0.28791
0.18611,0.21724,0.20045,0.21372,0.32933,0.25709,0.53428,0.23343,0.28154
0.090114,0.20584,0.13792,0.20549,0.3362,0.1772,0.22539,0.2516,0.27699
0.14068,0.19975,0.1338,0.18655,0.33525,0.20043,0.31184,0.26059,0.23625
0.082347,0.18122,0.092311,0.18041,0.29255,0.13747,0.15641,0.26856,0.26501
0.083258,0.16862,0.093841,0.16116,0.32363,0.141,0.20695,0.19804,0.18626
0.15743,0.17507,0.13746,0.20075,0.32201,0.19054,0.3012,0.2547,0.25335
0.17867,0.22584,0.18896,0.20923,0.33622,0.22635,0.44495,0.24936,0.23603
0.14983,0.18289,0.14932,0.16624,0.29903,0.18287,0.25603,0.17599,0.17473
0.16561,0.207,0.15814,0.21277,0.29153,0.18416,0.3094,0.20987,0.21265
0.15586,0.1901,0.15046,0.19206,0.32682,0.19834,0.3777,0.26118,0.25452
0.1824,0.21129,0.17664,0.22084,0.2928,0.22566,0.41886,0.22197,0.27799
0.12182,0.17694,0.14975,0.19319,0.30668,0.19005,0.26529,0.18168,0.17671
0.14595,0.18292,0.13026,0.19716,0.32247,0.20198,0.26866,0.23106,0.22496
0.11396,0.20015,0.11851,0.18723,0.35644,0.16119,0.19181,0.22272,0.21186
0.1835,0.19564,0.14434,0.20288,0.32052,0.19576,0.35186,0.25373,0.25841
0.1703,0.18392,0.17622,0.23804,0.33714,0.20591,0.36235,0.21232,0.22198
0.08211,0.18716,0.065868,0.17954,0.2753,0.1381,0.083326,0.20454,0.18619
0.16743,0.20146,0.16439,0.17988,0.32025,0.2137,0.3716,0.23112,0.21734
0.15136,0.21687,0.14479,0.21059,0.32852,0.18391,0.30533,0.2599,0.25422
0.13906,0.16202,0.1621,0.18874,0.33978,0.19764,0.25244,0.20752,0.23031
0.13453,0.18119,0.11942,0.1787,0.30426,0.17346,0.18543,0.22285,0.22242
0.12902,0.20886,0.14667,0.20913,0.31024,0.17593,0.45934,0.24003,0.20422
0.083095,0.18657,0.072103,0.17249,0.29617,0.12712,0.16279,0.21831,0.20244
0.1439,0.23681,0.1507,0.21669,0.34016,0.19945,0.35604,0.27682,0.24818
0.08952,0.16962,0.082461,0.18642,0.31075,0.1498,0.19978,0.25381,0.25913
0.077372,0.14019,0.073102,0.15299,0.31164,0.12581,0.11971,0.23234,0.20737
0.087416,0.14892,0.089775,0.15999,0.34974,0.17434,0.1763,0.19675,0.20126
0.17038,0.204,0.15221,0.19843,0.30581,0.22742,0.31459,0.23148,0.19509
0.072862,0.16452,0.071117,0.15586,0.32895,0.1294,0.097046,0.19344,0.19156
0.08653,0.21791,0.095664,0.18327,0.34502,0.1525,0.2079,0.26975,0.25763
0.075003,0.1881,0.071287,0.1967,0.34868,0.16425,0.17672,0.24543,0.24363
0.17053,0.18543,0.18667,0.21008,0.32544,0.21346,0.37965,0.21899,0.23537
0.18154,0.16554,0.18242,0.18668,0.29587,0.2002,0.32595,0.20432,0.21075
0.19522,0.20676,0.16402,0.21245,0.32113,0.23237,0.44586,0.26527,0.28815
0.15012,0.20819,0.15188,0.24042,0.28776,0.1833,0.2976,0.24992,0.23478
0.17706,0.20932,0.17323,0.21987,0.30187,0.21916,0.35565,0.26246,0.23629
0.19027,0.1909,0.16537,0.21645,0.32605,0.21257,0.45246,0.28017,0.2651
0.17603,0.21533,0.17635,0.22137,0.29907,0.21381,0.43213,0.24824,0.22804
0.061368,0.15376,0.076368,0.14963,0.36556,0.11632,0.0923,0.17855,0.16874
0.099133,0.16865,0.12841,0.18338,0.32088,0.14164,0.26345,0.18843,0.18276
0.15579,0.22034,0.17974,0.19369,0.3163,0.21451,0.32922,0.27651,0.25038
0.15788,0.18399,0.17385,0.19316,0.3324,0.19444,0.33535,0.24445,0.21875
0.091746,0.15938,0.097019,0.18698,0.3077,0.155,0.23256,0.20933,0.19565
0.12404,0.18176,0.11737,0.16294,0.30395,0.16778,0.23248,0.19016,0.19739
0.15726,0.18709,0.15194,0.22257,0.32727,0.19639,0.37368,0.23869,0.22273
0.08498,0.18026,0.087488,0.1532,0.3319,0.1548,0.1592,0.16454,0.17868
0.10376,0.18037,0.11749,0.1859,0.33406,0.16189,0.21787,0.21223,0.21637
0.12466,0.21276,0.11595,0.1887,0.37679,0.16801,0.31902,0.25338,0.24102
0.18607,0.2276,0.21512,0.20795,0.33339,0.23651,0.39425,0.22477,0.24133
0.062909,0.14962,0.05655,0.16063,0.35365,0.11776,0.134,0.19342,0.18853
0.11107,0.17001,0.1061,0.15254,0.30528,0.16471,0.23811,0.16882,0.1742
0.11952,0.17287,0.12445,0.16648,0.31721,0.1399,0.21695,0.20846,0.19321
0.14268,0.20156,0.15892,0.21711,0.29692,0.21121,0.33962,0.25266,0.27557
0.14731,0.20754,0.15674,0.1816,0.30136,0.21602,0.38749,0.2142,0.22465
0.12479,0.17647,0.11411,0.17495,0.34779,0.14134,0.23391,0.16534,0.19292
0.15364,0.21155,0.18131,0.22219,0.30167,0.21822,0.35883,0.23177,0.23759
0.18233,0.20319,0.1876,0.16991,0.30309,0.2055,0.41782,0.26573,0.21534
0.12782,0.18378,0.12567,0.18505,0.29009,0.17203,0.23036,0.18309,0.18203
0.10558,0.14555,0.10047,0.13657,0.29167,0.15207,0.10847,0.30061,0.25796
0.15369,0.17729,0.1667,0.19701,0.32271,0.21483,0.38935,0.22645,0.2248
0.087858,0.14126,0.091015,0.15766,0.32112,0.13215,0.15524,0.17358,0.19718
0.1675,0.18338,0.16514,0.20012,0.31255,0.17385,0.28797,0.24875,0.26671
0.14495,0.19212,0.16787,0.19475,0.31721,0.19621,0.39943,0.275,0.27082
0.15161,0.23837,0.19358,0.21596,0.27822,0.21163,0.39669,0.25552,0.2261
0.11607,0.15386,0.12332,0.16107,0.33345,0.14163,0.24351,0.21938,0.21785
0.16086,0.1862,0.15849,0.19993,0.31102,0.20313,0.30747,0.23909,0.22803
0.12292,0.18179,0.12879,0.17999,0.36648,0.16461,0.22568,0.25651,0.24531
0.1343,0.19141,0.13871,0.18686,0.32656,0.19103,0.23082,0.21468,0.23435
0.10477,0.14691,0.10095,0.14236,0.32742,0.13956,0.20363,0.15708,0.17126
0.14838,0.17929,0.12857,0.19461,0.35316,0.17831,0.36624,0.28091,0.24579
0.098644,0.15413,0.078381,0.16001,0.3415,0.12257,0.14423,0.14977,0.15795
0.10771,0.20502,0.092339,0.19731,0.32755,0.16872,0.17872,0.2907,0.33766
0.085186,0.18237,0.095439,0.17118,0.33985,0.1405,0.19446,0.2274,0.2214
0.1594,0.24872,0.16682,0.22192,0.2948,0.20432,0.33684,0.26566,0.27804
0.12294,0.16499,0.12353,0.14808,0.31927,0.18043,0.29376,0.19321,0.21718
0.1095,0.16223,0.10836,0.16258,0.34909,0.153,0.22681,0.20142,0.21162
0.12802,0.18543,0.14689,0.14867,0.28916,0.19981,0.32918,0.18348,0.20496
0.13843,0.20642,0.12684,0.16879,0.29692,0.18805,0.4151,0.24604,0.27852
0.14482,0.17542,0.13444,0.17756,0.2912,0.20907,0.29156,0.20978,0.2296
0.14813,0.20375,0.15457,0.21068,0.32992,0.19205,0.47572,0.24068,0.2385
0.13578,0.17178,0.14993,0.1747,0.34795,0.19759,0.3711,0.20991,0.20893
0.16639,0.1918,0.17458,0.21163,0.31852,0.23166,0.38304,0.21618,0.28163
0.10471,0.16943,0.085361,0.16332,0.32115,0.13975,0.15849,0.22693,0.24733
0.12828,0.16225,0.14909,0.17583,0.32964,0.18957,0.23625,0.21768,0.23171
0.1017,0.16252,0.11715,0.16197,0.32239,0.15819,0.21332,0.18369,0.18948
0.096948,0.16489,0.080356,0.14927,0.29197,0.15754,0.18689,0.19615,0.19209
0.17506,0.19807,0.1592,0.20796,0.31161,0.18874,0.52823,0.2469,0.24651
0.13096,0.20048,0.15602,0.1814,0.31604,0.18755,0.18422,0.22464,0.22076
0.16198,0.17586,0.14648,0.18576,0.30314,0.20196,0.41744,0.22341,0.21143
0.12292,0.18519,0.15075,0.20307,0.30717,0.18313,0.31075,0.21822,0.22061
0.12118,0.1626,0.1427,0.17248,0.30442,0.20084,0.25365,0.20313,0.19312
0.16635,0.19626,0.19327,0.18631,0.31087,0.21557,0.46679,0.26039,0.21938
0.14314,0.21952,0.14593,0.20063,0.29312,0.21812,0.3896,0.22024,0.22627
0.1174,0.18232,0.11254,0.19294,0.32258,0.20335,0.23954,0.22695,0.20507
0.075052,0.17239,0.078461,0.15331,0.30952,0.11485,0.10368,0.19866,0.21014
0.050539,0.12661,0.055657,0.1264,0.33263,0.12131,0.069933,0.14534,0.16239
0.092339,0.16401,0.086282,0.16803,0.32754,0.15603,0.14289,0.17086,0.17307
0.10327,0.17893,0.11974,0.21796,0.32052,0.16893,0.21882,0.24115,0.21404
0.17921,0.21428,0.17513,0.22035,0.32299,0.21505,0.48977,0.25426,0.24057
0.11496,0.18254,0.11418,0.17754,0.33842,0.15448,0.22827,0.22889,0.18723
0.11315,0.20342,0.11239,0.17857,0.29675,0.16734,0.24437,0.24549,0.26068
0.17575,0.20499,0.15342,0.1997,0.32809,0.19115,0.36044,0.29043,0.27686
0.11049,0.17244,0.11053,0.17404,0.30172,0.14591,0.23855,0.17468,0.18863
0.15506,0.19723,0.17736,0.20435,0.29499,0.22105,0.39306,0.24885,0.26243
0.0747,0.19517,0.082956,0.18751,0.31179,0.13562,0.15653,0.25222,0.23291
0.14182,0.17746,0.17551,0.2057,0.33524,0.19913,0.39351,0.24337,0.23748
0.21903,0.24726,0.22103,0.22412,0.30019,0.27122,0.57678,0.2461,0.27912
0.19129,0.17659,0.1878,0.18233,0.28408,0.20073,0.40979,0.22906,0.22956
0.093238,0.17985,0.10741,0.17916,0.30273,0.13996,0.212,0.19106,0.22527
0.13265,0.19093,0.12799,0.18714,0.3085,0.18118,0.25724,0.27187,0.24634
0.18027,0.20947,0.20404,0.21511,0.29467,0.24752,0.41062,0.21202,0.23548
0.080473,0.14753,0.091109,0.13711,0.31218,0.14993,0.086823,0.19137,0.19484
0.18615,0.16274,0.15252,0.21017,0.30297,0.1901,0.36992,0.26441,0.2558
0.12056,0.19379,0.1092,0.19051,0.31743,0.16017,0.20207,0.25821,0.2493
0.12145,0.16623,0.12147,0.16477,0.3108,0.14875,0.20166,0.21006,0.18795
0.092795,0.15518,0.087863,0.15633,0.3087,0.13898,0.19616,0.16923,0.19019
0.09845,0.20085,0.1151,0.18798,0.3105,0.15979,0.13234,0.31158,0.27798
0.17999,0.22031,0.18883,0.21407,0.31619,0.2056,0.41656,0.24035,0.26023
0.11102,0.17465,0.10342,0.16473,0.32133,0.1598,0.18435,0.18343,0.19955
0.075621,0.1947,0.080746,0.19392,0.35152,0.14731,0.15799,0.24573,0.22129
0.14468,0.19156,0.13076,0.22022,0.28858,0.21062,0.2996,0.27518,0.26799
0.16465,0.20116,0.15733,0.19852,0.32059,0.21932,0.33471,0.24287,0.25136
0.2219,0.23485,0.21528,0.24317,0.32863,0.25753,0.45225,0.27454,0.26573
0.11827,0.15099,0.10165,0.14203,0.33229,0.15199,0.22994,0.15304,0.16851
0.11133,0.18664,0.10949,0.17221,0.28406,0.16895,0.23095,0.20016,0.23235
0.17676,0.20378,0.17781,0.21412,0.33408,0.21013,0.34693,0.2675,0.25722
0.18053,0.2633,0.1909,0.23245,0.32004,0.21899,0.45517,0.25863,0.26966
0.18498,0.22318,0.19958,0.216,0.29046,0.20314,0.43466,0.25297,0.25511
0.10146,0.15633,0.10325,0.14759,0.28551,0.12668,0.069143,0.24129,0.23527
0.15455,0.22322,0.1454,0.17994,0.32621,0.19314,0.3697,0.23806,0.25748
0.16707,0.20267,0.17656,0.20576,0.34526,0.20274,0.49932,0.29681,0.26221
0.1748,0.22327,0.18701,0.20629,0.3246,0.22018,0.31968,0.26011,0.26357
0.14068,0.17785,0.14949,0.19009,0.31769,0.20618,0.20246,0.22296,0.20772
0.12186,0.2047,0.14353,0.1942,0.31888,0.15315,0.25768,0.22945,0.19917
0.17754,0.21659,0.16736,0.2001,0.31562,0.21464,0.42255,0.24869,0.25484
0.1406,0.17862,0.12581,0.17219,0.30293,0.1722,0.3118,0.21032,0.18598
0.071976,0.14984,0.10283,0.14473,0.35925,0.129,0.074655,0.24314,0.24154
0.10855,0.17221,0.094675,0.16299,0.31469,0.16348,0.22997,0.22532,0.17949
0.14932,0.22882,0.17533,0.19511,0.32533,0.1809,0.25897,0.24496,0.28311
0.11295,0.18245,0.12261,0.17836,0.30344,0.15759,0.22992,0.19402,0.17431
0.10032,0.15624,0.10021,0.1656,0.31434,0.14518,0.17186,0.22089,0.22159
0.19729,0.26671,0.19801,0.24081,0.29207,0.23061,0.5457,0.29378,0.29846
0.086789,0.18328,0.088775,0.17114,0.30065,0.14018,0.19822,0.19209,0.19962
0.13874,0.17901,0.13627,0.18173,0.29107,0.19717,0.34035,0.22779,0.21364
0.13491,0.16326,0.1464,0.17088,0.35614,0.16608,0.28604,0.20745,0.22432
0.16891,0.21121,0.13895,0.2005,0.36291,0.21815,0.41226,0.23066,0.2072
0.06464,0.14553,0.069299,0.13941,0.31307,0.15478,0.10968,0.14707,0.1427
0.16866,0.21446,0.18138,0.19685,0.30078,0.2171,0.34539,0.2265,0.24569
0.13398,0.16229,0.1402,0.17969,0.32177,0.1833,0.32694,0.21239,0.23558
0.10859,0.20414,0.098132,0.18231,0.32268,0.18914,0.19559,0.27586,0.23431
0.16068,0.23763,0.17135,0.23217,0.31642,0.20382,0.40421,0.21825,0.22573
0.031147,0.13363,0.025569,0.13687,0.3199,0.0689,0.013973,0.20413,0.21171
0.15459,0.18282,0.14255,0.18198,0.28706,0.19486,0.3393,0.23117,0.23244
0.10104,0.16723,0.11417,0.17899,0.28325,0.14942,0.19812,0.20966,0.2068
0.15389,0.18021,0.15874,0.21468,0.29073,0.212,0.26009,0.21103,0.23198
0.10266,0.18993,0.10402,0.17669,0.28491,0.1585,0.20305,0.21729,0.21598
0.080533,0.17958,0.098836,0.17117,0.29834,0.16124,0.1428,0.2093,0.21992
0.084289,0.1531,0.06767,0.16105,0.32833,0.15602,0.1335,0.2243,0.21064
0.13265,0.17314,0.15201,0.16646,0.2996,0.16818,0.33889,0.20005,0.1921
0.15982,0.19066,0.14525,0.16476,0.3362,0.20278,0.33158,0.20092,0.20758
0.13642,0.16032,0.1371,0.1684,0.30505,0.19893,0.21833,0.20811,0.18244
0.16372,0.1919,0.16932,0.17616,0.29035,0.22715,0.41637,0.20983,0.23082
0.18511,0.20776,0.18844,0.2162,0.33755,0.2286,0.35409,0.22446,0.20208
0.14482,0.2135,0.15068,0.22653,0.3315,0.20861,0.22973,0.21606,0.23132
0.091093,0.1921,0.10713,0.20812,0.31636,0.1365,0.16026,0.24448,0.22339
0.19068,0.22808,0.18058,0.22157,0.33754,0.2429,0.40566,0.23335,0.22715
0.07234,0.1701,0.072999,0.18836,0.30944,0.11764,0.14244,0.20098,0.22095
0.19898,0.21709,0.17657,0.2252,0.33871,0.26041,0.56006,0.29218,0.2409
0.10856,0.16606,0.094475,0.19275,0.32379,0.1598,0.14622,0.18827,0.20051
0.1621,0.2105,0.18621,0.23182,0.28772,0.22677,0.53935,0.24593,0.21842
0.17021,0.21526,0.18551,0.21243,0.31352,0.21826,0.45104,0.25327,0.20844
0.1659,0.20467,0.15143,0.18303,0.32156,0.18126,0.33021,0.25301,0.25595
0.13798,0.18165,0.12004,0.19789,0.33187,0.15532,0.16748,0.21177,0.21922
0.11613,0.22356,0.11792,0.17952,0.31393,0.17668,0.22744,0.20998,0.20972
0.15534,0.20937,0.18192,0.21158,0.32411,0.22886,0.44817,0.24488,0.21333
0.17174,0.19512,0.17898,0.21458,0.36734,0.23253,0.51062,0.2559,0.24452
0.16835,0.18949,0.16978,0.2039,0.30728,0.22017,0.25418,0.2196,0.2887
0.032868,0.14538,0.029261,0.14106,0.32073,0.081334,0.036557,0.16614,0.19432
0.18519,0.20254,0.17458,0.20746,0.29873,0.18875,0.43295,0.21802,0.20913
0.12585,0.1713,0.13022,0.17027,0.31758,0.16484,0.25714,0.1747,0.21548
0.079238,0.1503,0.070725,0.1595,0.29554,0.1216,0.13355,0.20888,0.20608
0.15441,0.19574,0.15377,0.18791,0.31466,0.18789,0.3464,0.22031,0.22545
0.11039,0.20312,0.11122,0.18584,0.28834,0.153,0.24075,0.22102,0.2208
0.17067,0.20253,0.18403,0.16964,0.34839,0.21217,0.33178,0.25038,0.25996
0.15772,0.19775,0.15789,0.17648,0.32422,0.18221,0.48124,0.32984,0.27881
0.19267,0.20934,0.19045,0.19833,0.3255,0.22689,0.39511,0.23732,0.23668
0.15293,0.20546,0.13608,0.19862,0.28885,0.20338,0.39292,0.27004,0.25914
0.11938,0.16434,0.11427,0.15089,0.31112,0.1618,0.26536,0.16456,0.17766
0.13906,0.19779,0.16016,0.20417,0.29623,0.20314,0.35519,0.23213,0.22085
0.1632,0.21551,0.17546,0.21394,0.34369,0.24248,0.36687,0.24578,0.20597
0.15901,0.1739,0.15723,0.17616,0.30748,0.19812,0.29769,0.17828,0.17912
0.085194,0.16279,0.086819,0.19326,0.31961,0.1519,0.13208,0.2126,0.21466
0.07019,0.15854,0.053309,0.15955,0.31574,0.13812,0.088179,0.19097,0.20854
0.17764,0.21531,0.18761,0.20385,0.3246,0.23681,0.40064,0.19995,0.23694
0.10363,0.15636,0.09713,0.15977,0.3405,0.15054,0.15588,0.17627,0.1686
0.10429,0.20091,0.090916,0.18702,0.34298,0.17794,0.15281,0.25488,0.26915
0.15744,0.18754,0.16425,0.19818,0.32351,0.19866,0.30463,0.17773,0.20819
0.13934,0.2226,0.16013,0.18421,0.31057,0.16628,0.24328,0.23626,0.2378
0.15094,0.20889,0.14815,0.21649,0.3084,0.20781,0.38565,0.21215,0.22539
0.10951,0.17253,0.11227,0.16009,0.32376,0.15558,0.18932,0.22978,0.24687
0.10687,0.17606,0.08177,0.17653,0.28146,0.11822,0.13398,0.18867,0.18906
0.21754,0.19785,0.19147,0.22569,0.29405,0.23345,0.60798,0.27854,0.29625
0.13616,0.20306,0.14315,0.17442,0.3201,0.19897,0.24824,0.24759,0.20665
0.10798,0.16924,0.11576,0.16955,0.31869,0.19451,0.30849,0.20863,0.20126
0.16564,0.19482,0.19658,0.22122,0.31471,0.21338,0.38414,0.27466,0.25247
0.17982,0.18717,0.16607,0.20418,0.28467,0.20669,0.3007,0.26535,0.28523
0.14019,0.18371,0.16058,0.17635,0.31562,0.19538,0.29937,0.19407,0.24012
0.11987,0.16192,0.10772,0.15932,0.3087,0.14679,0.21774,0.18793,0.17591
0.10621,0.16408,0.10322,0.15959,0.35483,0.13063,0.22186,0.20307,0.19854
0.061632,0.15194,0.059484,0.16603,0.29964,0.13537,0.071744,0.21522,0.2023
0.062971,0.13487,0.066465,0.15857,0.3172,0.11057,0.093453,0.1681,0.1705
0.083333,0.17265,0.090312,0.16053,0.36039,0.14286,0.14677,0.19367,0.20351
0.13541,0.19464,0.12681,0.15427,0.28927,0.1667,0.36148,0.22244,0.22721
0.16703,0.21265,0.17625,0.21936,0.28965,0.21687,0.43515,0.21254,0.22729
0.11637,0.14906,0.10361,0.14962,0.33421,0.1755,0.14307,0.29781,0.22355
0.13861,0.17138,0.11612,0.16836,0.29672,0.1745,0.24048,0.17581,0.19189
0.16933,0.20991,0.19143,0.18616,0.30423,0.21199,0.53401,0.27158,0.32446
0.16213,0.19216,0.15782,0.19354,0.32528,0.18922,0.43012,0.2384,0.22269
0.025012,0.12597,0.026026,0.12623,0.2939,0.10088,0.018148,0.17594,0.18393
0.065257,0.14634,0.072118,0.15492,0.27479,0.12383,0.065396,0.19011,0.23827
0.069719,0.1353,0.069153,0.14857,0.31298,0.11327,0.085423,0.19082,0.19979
0.10389,0.17669,0.10161,0.177,0.33883,0.15239,0.20936,0.17004,0.21385
0.12343,0.2025,0.1186,0.19405,0.3174,0.14271,0.21178,0.21745,0.21143
0.14826,0.19905,0.15175,0.19879,0.31402,0.18249,0.37975,0.21698,0.19932
0.12971,0.17548,0.10711,0.15859,0.28597,0.16023,0.20983,0.19017,0.1942
0.097629,0.20481,0.1182,0.18545,0.31414,0.15092,0.1957,0.25159,0.23587
0.16999,0.22441,0.16644,0.19773,0.26885,0.17375,0.37478,0.23681,0.23462
0.18406,0.24046,0.16204,0.23121,0.30563,0.23985,0.36218,0.27819,0.26319
0.12853,0.15762,0.1261,0.16252,0.32338,0.18449,0.2689,0.18664,0.18106
0.11726,0.1661,0.13107,0.16654,0.31251,0.1575,0.20613,0.17664,0.18352
0.16443,0.18188,0.15827,0.19079,0.28824,0.21385,0.50879,0.23403,0.25538
0.14538,0.20412,0.14083,0.18669,0.34679,0.16308,0.27087,0.22763,0.20042
0.081934,0.19331,0.093993,0.19574,0.32253,0.1512,0.19181,0.21854,0.20801
0.11416,0.19351,0.11619,0.18222,0.3066,0.1827,0.32129,0.21429,0.22079
0.18244,0.20402,0.1837,0.18077,0.29709,0.23268,0.40367,0.23072,0.23472
0.091228,0.1657,0.097747,0.148,0.29174,0.14898,0.15928,0.22518,0.19325
0.13774,0.17595,0.14644,0.19151,0.32043,0.19532,0.33446,0.20589,0.20846
0.14274,0.18748,0.1518,0.20588,0.34309,0.19779,0.35,0.26908,0.23965
0.16185,0.18178,0.15949,0.16713,0.35631,0.18927,0.33518,0.21563,0.22312
0.19492,0.19317,0.16364,0.18926,0.30139,0.216,0.31612,0.17634,0.24167
0.052653,0.17335,0.058571,0.15064,0.30332,0.10773,0.10833,0.25344,0.27004
0.1913,0.20937,0.18666,0.23408,0.33517,0.25773,0.72229,0.26823,0.25005
0.15348,0.21984,0.14934,0.23306,0.31808,0.18968,0.34462,0.27497,0.25408
0.13142,0.17653,0.13486,0.17474,0.33345,0.20217,0.28405,0.18244,0.21456
0.1529,0.20392,0.16743,0.20811,0.32433,0.23264,0.34336,0.23528,0.22819
0.16169,0.2078,0.15464,0.22469,0.33763,0.21523,0.44756,0.20803,0.23099
0.061322,0.13569,0.054466,0.14261,0.3154,0.10495,0.058076,0.14842,0.15502
0.13857,0.18548,0.15102,0.19612,0.33612,0.2011,0.28327,0.22843,0.21213
0.095153,0.16516,0.10246,0.16917,0.32265,0.16489,0.21712,0.15804,0.19321
0.1813,0.2146,0.17724,0.20616,0.28253,0.21152,0.34494,0.23598,0.23243
0.13958,0.18964,0.15086,0.19421,0.34026,0.20374,0.25371,0.23345,0.22358
0.1195,0.20041,0.1166,0.15798,0.30917,0.17716,0.22855,0.18741,0.19177
0.14997,0.15323,0.13519,0.17726,0.2992,0.1871,0.28221,0.19685,0.196
0.16996,0.20096,0.17856,0.24068,0.37189,0.23627,0.43843,0.24098,0.2389
0.17613,0.18233,0.17852,0.18455,0.29038,0.21581,0.42667,0.22308,0.26011
0.19001,0.21851,0.14651,0.19565,0.33857,0.21208,0.45287,0.20942,0.24472
0.10944,0.15557,0.13089,0.175,0.3345,0.1781,0.24343,0.18335,0.19206
0.10018,0.14291,0.10498,0.15699,0.31907,0.15748,0.14536,0.18175,0.19932
0.10962,0.16879,0.10326,0.15579,0.27689,0.17564,0.20351,0.20365,0.2041
0.16276,0.22564,0.1886,0.19808,0.28618,0.22358,0.421,0.24399,0.29635
0.15889,0.17568,0.12686,0.19599,0.35037,0.20138,0.26932,0.18387,0.17666
0.19257,0.2083,0.15551,0.21316,0.306,0.21676,0.37387,0.24845,0.24425
0.15796,0.19592,0.18638,0.2408,0.2898,0.21801,0.3722,0.26065,0.27462
0.16304,0.17868,0.14714,0.20394,0.31318,0.17878,0.30853,0.24141,0.24042
0.15612,0.19064,0.18523,0.21965,0.31919,0.20467,0.26975,0.22679,0.22663
0.15307,0.22151,0.1419,0.17895,0.33907,0.20219,0.29821,0.24653,0.24165
0.16695,0.2102,0.14618,0.1788,0.31065,0.18038,0.39805,0.17639,0.19434
0.094579,0.14546,0.095264,0.1673,0.34771,0.14293,0.10224,0.18128,0.17395
0.17745,0.16402,0.18566,0.1878,0.32456,0.19313,0.28003,0.21519,0.21205
0.1517,0.18636,0.15169,0.17802,0.32822,0.21221,0.32557,0.215,0.21009
0.18503,0.20457,0.20506,0.2025,0.30256,0.24772,0.4391,0.20083,0.19047
0.108,0.14225,0.10616,0.14964,0.32063,0.17991,0.2105,0.19284,0.1909
0.19395,0.18242,0.17532,0.20915,0.30544,0.25682,0.427,0.25292,0.25458
0.096209,0.18303,0.10442,0.16581,0.34395,0.13039,0.1484,0.18437,0.21154
0.14316,0.20348,0.16379,0.19773,0.33677,0.18541,0.3325,0.25713,0.2745
0.15063,0.16453,0.14886,0.16427,0.29491,0.17746,0.24727,0.20881,0.20806
0.15823,0.2063,0.16581,0.20337,0.34553,0.18368,0.27249,0.22945,0.2073
0.13281,0.19808,0.10682,0.18947,0.31512,0.1902,0.20805,0.24584,0.25514
0.14849,0.18549,0.17536,0.202,0.32842,0.182,0.29829,0.27999,0.28291
0.074109,0.16927,0.075821,0.1768,0.28211,0.13087,0.1467,0.20224,0.21883
0.11325,0.17128,0.13723,0.18734,0.31087,0.17874,0.23223,0.22876,0.20806
0.10367,0.14688,0.11068,0.16384,0.29769,0.13425,0.17966,0.16852,0.16319
0.1416,0.21099,0.11045,0.19281,0.33264,0.16067,0.2677,0.26511,0.24363
0.14818,0.15852,0.14689,0.1897,0.31881,0.20568,0.28565,0.23091,0.19657
0.1031,0.16338,0.10727,0.18581,0.32494,0.17862,0.24712,0.2032,0.21052
0.14741,0.18389,0.15327,0.16492,0.30388,0.17597,0.29365,0.18087,0.19634
0.15926,0.18902,0.13586,0.19277,0.3147,0.20568,0.25933,0.20473,0.19019
0.15189,0.20325,0.16585,0.21641,0.31934,0.2102,0.25638,0.25053,0.21765
0.16554,0.18766,0.16052,0.19769,0.2991,0.24033,0.26377,0.20988,0.21211
0.17737,0.21178,0.17399,0.18779,0.32167,0.22538,0.37691,0.2261,0.19613
0.13495,0.18716,0.14874,0.17676,0.32521,0.16409,0.32553,0.21938,0.22027
0.051203,0.1905,0.064922,0.20311,0.29246,0.14537,0.12496,0.22486,0.20799
0.062635,0.15039,0.048919,0.16646,0.34959,0.11735,0.15276,0.17231,0.16418
0.1764,0.24266,0.16899,0.24487,0.28657,0.2075,0.3988,0.26338,0.23195
0.11526,0.18357,0.11382,0.18861,0.29739,0.16934,0.29864,0.18932,0.18717
0.15223,0.19959,0.14881,0.21466,0.31611,0.20301,0.34022,0.24589,0.25253
0.14769,0.19337,0.13142,0.16789,0.32629,0.21541,0.30017,0.21322,0.21776
0.14847,0.1728,0.15486,0.17272,0.3221,0.20556,0.31325,0.16657,0.1973
0.17714,0.17192,0.17079,0.22845,0.32638,0.22462,0.36858,0.22781,0.23391
0.082412,0.15041,0.0942,0.14327,0.35911,0.14823,0.19241,0.15409,0.16422
0.11097,0.16194,0.12959,0.16237,0.32486,0.17435,0.3208,0.24338,0.24626
0.099412,0.16227,0.090703,0.18482,0.29862,0.17334,0.17582,0.2328,0.22771
0.18071,0.20632,0.14833,0.18813,0.31587,0.20705,0.32792,0.23104,0.22915
0.12768,0.17851,0.12305,0.20705,0.33461,0.17957,0.3524,0.2549,0.23242
0.20177,0.22659,0.20625,0.22724,0.30932,0.26895,0.58663,0.2536,0.24043
0.16646,0.22428,0.16628,0.22657,0.31063,0.21307,0.42717,0.27022,0.27995
0.19069,0.23409,0.17862,0.21758,0.27871,0.22844,0.43119,0.26335,0.22635
0.094152,0.1777,0.11872,0.19642,0.31991,0.15663,0.24594,0.19898,0.2205
0.10671,0.16696,0.10061,0.18791,0.29343,0.18079,0.19753,0.22342,0.23614
0.16879,0.20442,0.14753,0.18882,0.31081,0.19125,0.36669,0.2472,0.2298
0.06637,0.16428,0.078027,0.17036,0.29092,0.14002,0.13437,0.19908,0.22101
0.15471,0.19088,0.14359,0.24197,0.32367,0.19779,0.26438,0.22604,0.21964
0.12137,0.16858,0.12387,0.16266,0.31086,0.18482,0.2139,0.22952,0.18071
0.090987,0.16682,0.10608,0.16933,0.28009,0.14904,0.17141,0.20919,0.21456
0.15233,0.21604,0.15368,0.19641,0.31221,0.2108,0.29213,0.21964,0.21675
0.16805,0.17811,0.14655,0.18087,0.32458,0.20619,0.28017,0.25053,0.24616
0.14101,0.20391,0.13036,0.21624,0.31735,0.15497,0.3051,0.29212,0.2651
0.093408,0.19343,0.10873,0.19684,0.3373,0.14668,0.21225,0.23779,0.24885
0.095951,0.17658,0.095984,0.17275,0.3191,0.1696,0.21582,0.22069,0.21085
0.12298,0.19271,0.11365,0.17599,0.28991,0.16626,0.19995,0.1942,0.19301
0.20472,0.22187,0.20267,0.2144,0.34655,0.23378,0.43558,0.26729,0.25418
0.052948,0.15207,0.045494,0.15261,0.30331,0.10973,0.094001,0.19707,0.18173
0.14198,0.20987,0.16266,0.21875,0.36942,0.20183,0.33086,0.27738,0.29439
0.11346,0.15928,0.09964,0.16903,0.2967,0.15501,0.20488,0.22739,0.21148
0.15195,0.18262,0.15334,0.16544,0.33672,0.1981,0.38707,0.17468,0.2269
0.14562,0.18091,0.14829,0.19235,0.30706,0.18569,0.48191,0.23281,0.21906
0.17232,0.20154,0.15713,0.17327,0.32615,0.22886,0.31446,0.23526,0.23868
0.081693,0.14871,0.081637,0.16997,0.32169,0.13929,0.093076,0.15795,0.20713
0.157,0.16796,0.14409,0.17575,0.30355,0.19797,0.23748,0.2031,0.23527
0.12476,0.16821,0.11982,0.14922,0.32636,0.17295,0.23545,0.16056,0.18036
0.17552,0.17307,0.15953,0.20445,0.30661,0.1956,0.31719,0.21347,0.21717
0.17638,0.19011,0.16295,0.20314,0.32209,0.20303,0.30014,0.23008,0.22153
0.071585,0.14462,0.086447,0.15614,0.29292,0.12466,0.13072,0.19938,0.20742
0.065017,0.16173,0.070772,0.17972,0.29962,0.14424,0.12565,0.22943,0.22241
0.17402,0.22227,0.17779,0.2262,0.31591,0.21841,0.33099,0.26489,0.20999
0.12871,0.20021,0.10624,0.2074,0.3239,0.16666,0.31356,0.27295,0.25264
0.18229,0.19576,0.18575,0.22588,0.33783,0.22287,0.34539,0.25234,0.23469
0.051006,0.16816,0.077692,0.17022,0.32081,0.13304,0.11829,0.21741,0.22599
0.179,0.21074,0.16123,0.2202,0.3182,0.2204,0.39329,0.27694,0.2807
0.1477,0.18612,0.15072,0.18084,0.30222,0.19494,0.25633,0.17609,0.18808
0.1466,0.21141,0.19599,0.21718,0.28703,0.21584,0.31677,0.25079,0.25925
0.14066,0.18024,0.13234,0.16179,0.299,0.1855,0.22693,0.17787,0.189
0.060178,0.17272,0.057124,0.18422,0.32843,0.13125,0.093343,0.25844,0.21661
0.11036,0.17625,0.11886,0.1759,0.28659,0.1731,0.23054,0.20695,0.21518
0.17035,0.22154,0.14957,0.20912,0.30245,0.20346,0.25358,0.24408,0.2552
0.049045,0.16035,0.044036,0.14559,0.31089,0.10855,0.06604,0.19439,0.1858
0.17249,0.21292,0.17448,0.2071,0.35198,0.21399,0.28437,0.2634,0.28897
0.15697,0.19277,0.15303,0.21812,0.33213,0.18499,0.38204,0.22352,0.25613
0.092778,0.15745,0.10155,0.14298,0.33432,0.13402,0.16001,0.1688,0.18414
0.19298,0.21102,0.20776,0.21322,0.31566,0.24444,0.38698,0.26396,0.26419
0.14896,0.17712,0.16344,0.15689,0.28991,0.19118,0.50321,0.24433,0.23218
0.10032,0.16402,0.086231,0.16038,0.28864,0.13436,0.17122,0.16608,0.17476
0.20895,0.23125,0.19662,0.23402,0.32737,0.24702,0.37215,0.25952,0.23883
0.097207,0.14199,0.11006,0.14699,0.33396,0.15176,0.19313,0.17539,0.14857
0.10733,0.16029,0.10162,0.14497,0.29397,0.15895,0.21604,0.18698,0.2048
0.12092,0.19355,0.12189,0.18639,0.33314,0.15791,0.19304,0.18955,0.18852
0.086088,0.17641,0.075761,0.16108,0.33357,0.12422,0.14705,0.23065,0.21404
0.14039,0.19697,0.16596,0.18668,0.29386,0.22992,0.26269,0.22275,0.23605
0.1394,0.18982,0.15277,0.21249,0.27838,0.20863,0.36489,0.24902,0.23313
0.16772,0.19885,0.14753,0.19694,0.30361,0.21773,0.40186,0.24529,0.2472
0.15732,0.16264,0.16288,0.21184,0.31899,0.20394,0.28293,0.22568,0.24417
0.19798,0.22629,0.18288,0.21467,0.34776,0.20949,0.4888,0.25525,0.2451
0.1565,0.18245,0.1627,0.19233,0.2897,0.17894,0.25429,0.19514,0.2437
0.099385,0.15366,0.097668,0.15465,0.29842,0.1366,0.14991,0.17576,0.17799
0.068264,0.15159,0.063714,0.15512,0.33853,0.13066,0.13349,0.18594,0.1746
0.088341,0.16979,0.088728,0.16828,0.33085,0.14493,0.17628,0.19377,0.21368
0.11209,0.18384,0.11563,0.18178,0.29389,0.18737,0.22093,0.20594,0.18231
0.17408,0.23463,0.18741,0.22018,0.29367,0.20514,0.37206,0.25627,0.25572
0.095286,0.1673,0.10799,0.17304,0.30322,0.16716,0.20339,0.18872,0.18066
0.1204,0.18079,0.11391,0.16262,0.31524,0.16305,0.24416,0.26083,0.24149
0.13891,0.18818,0.18547,0.18302,0.30832,0.20443,0.27753,0.26553,0.323
0.14813,0.16054,0.13454,0.1833,0.29838,0.19291,0.24835,0.18681,0.18028
0.17757,0.19404,0.17581,0.19185,0.30198,0.2174,0.36289,0.23448,0.25443
0.052303,0.13433,0.055794,0.14566,0.32165,0.10323,0.056344,0.16138,0.18585
0.11083,0.15246,0.11437,0.16468,0.33841,0.1815,0.18361,0.22705,0.2315
0.13866,0.20886,0.12873,0.21421,0.34753,0.18391,0.24613,0.28463,0.25855
0.10143,0.20113,0.10121,0.17243,0.2979,0.11735,0.28856,0.20096,0.2101
0.16329,0.18112,0.16608,0.19321,0.30461,0.2157,0.50953,0.29459,0.24697
0.20997,0.24142,0.18441,0.24406,0.3269,0.21698,0.33157,0.31551,0.28468
0.2026,0.20796,0.18709,0.21347,0.30327,0.22884,0.43213,0.2441,0.25619
0.095995,0.17361,0.089052,0.15584,0.34684,0.15586,0.23484,0.19407,0.1701
0.14366,0.20707,0.16698,0.20031,0.31344,0.21083,0.2862,0.26412,0.2363
0.072134,0.17642,0.072814,0.18501,0.31212,0.11606,0.095745,0.22126,0.24081
0.15255,0.1736,0.1815,0.192,0.31617,0.20527,0.60012,0.22824,0.22323
0.16098,0.21006,0.17385,0.22281,0.30534,0.19472,0.31028,0.25949,0.2637
0.13465,0.19221,0.1666,0.19479,0.31137,0.16916,0.31199,0.25262,0.2573
0.1655,0.18514,0.16554,0.18946,0.3224,0.22115,0.32391,0.27609,0.22009
0.1455,0.196,0.10702,0.18866,0.32204,0.13976,0.2121,0.25055,0.25536
0.15173,0.20384,0.19345,0.20942,0.29779,0.19642,0.32093,0.22827,0.22703
0.14813,0.21035,0.16803,0.21151,0.31735,0.20117,0.50417,0.24751,0.25846
0.16808,0.22685,0.16864,0.21448,0.28639,0.19012,0.3432,0.24864,0.2517
0.12712,0.2121,0.13565,0.1893,0.32014,0.16959,0.24239,0.18195,0.19054
0.14911,0.22804,0.16669,0.21626,0.30449,0.21203,0.32199,0.2547,0.25221
0.12879,0.21476,0.12435,0.18772,0.31604,0.18375,0.3011,0.25504,0.28515
0.15374,0.1823,0.14709,0.1846,0.30932,0.18606,0.27639,0.21612,0.19355
0.1414,0.19182,0.14985,0.17897,0.32479,0.19831,0.29849,0.2192,0.19362
0.059452,0.18142,0.070344,0.16807,0.30249,0.12614,0.14966,0.19877,0.20697
0.12543,0.19884,0.12981,0.17893,0.31721,0.19501,0.25773,0.23364,0.21637
0.17406,0.20067,0.16579,0.21581,0.34177,0.21792,0.40761,0.22692,0.21803
0.079074,0.19019,0.09156,0.15945,0.33656,0.14384,0.12342,0.18406,0.1721
0.099866,0.20775,0.10921,0.18857,0.32332,0.18297,0.45361,0.2638,0.2771
0.055327,0.15439,0.047359,0.14325,0.3048,0.12236,0.050279,0.26847,0.30953
0.13338,0.15259,0.14083,0.17,0.30131,0.17728,0.22303,0.20698,0.18556
0.085653,0.1865,0.089275,0.17594,0.29677,0.15186,0.14713,0.19326,0.22436
0.085174,0.18115,0.095269,0.1771,0.27936,0.12488,0.12415,0.25276,0.25362
0.16524,0.2217,0.14042,0.2004,0.32968,0.21572,0.30521,0.24579,0.24852
0.034365,0.12763,0.035506,0.12491,0.33105,0.12284,0.04264,0.14481,0.12753
0.1014,0.14492,0.094813,0.15844,0.28296,0.16112,0.10158,0.15736,0.17587
0.1637,0.23262,0.16537,0.22345,0.34311,0.25593,0.40558,0.23865,0.23643
0.14532,0.18007,0.1681,0.17077,0.36513,0.16621,0.32701,0.18806,0.17632
0.11091,0.17076,0.098234,0.16179,0.31299,0.15039,0.14619,0.2361,0.22077
0.080607,0.14812,0.088989,0.16102,0.31008,0.1642,0.11555,0.23584,0.24402
0.071669,0.21418,0.073127,0.22427,0.30966,0.14147,0.1734,0.28561,0.28563
0.12826,0.15944,0.12763,0.17174,0.30492,0.16064,0.2028,0.20295,0.15445
0.074898,0.13495,0.077017,0.15753,0.2947,0.11556,0.12168,0.15989,0.22185
0.10539,0.20825,0.11983,0.19462,0.30799,0.16705,0.20494,0.22852,0.23193
0.17029,0.19406,0.19101,0.17945,0.32117,0.20482,0.36976,0.20948,0.21348
0.15695,0.21724,0.15596,0.22914,0.30779,0.20904,0.32193,0.27892,0.25504
0.1645,0.21426,0.15787,0.2143,0.28235,0.2074,0.29916,0.26042,0.23447
0.11113,0.1448,0.09904,0.15908,0.36494,0.14584,0.20382,0.18572,0.15642
0.16437,0.20345,0.17263,0.19204,0.3294,0.1755,0.35748,0.20056,0.24623
0.17407,0.20875,0.18835,0.20414,0.31686,0.18538,0.38239,0.22418,0.24897
0.18145,0.24869,0.18577,0.22139,0.30783,0.2311,0.3812,0.23644,0.25819
0.11832,0.18499,0.10831,0.19052,0.28325,0.16484,0.19489,0.22629,0.19921
0.17722,0.2245,0.19292,0.20166,0.33931,0.25151,0.37754,0.24644,0.23606
0.13547,0.16514,0.11226,0.16353,0.34002,0.18037,0.24193,0.18759,0.2089
0.16494,0.16855,0.18521,0.18796,0.29522,0.18932,0.26734,0.19184,0.2021
0.1289,0.19153,0.13127,0.16673,0.33051,0.19301,0.23303,0.22085,0.23178
0.085696,0.17036,0.093083,0.17093,0.31728,0.14444,0.30253,0.23351,0.22291
0.1366,0.17138,0.13532,0.16627,0.30008,0.16464,0.24089,0.1812,0.21326
0.14411,0.21658,0.15651,0.25145,0.33951,0.21524,0.2732,0.2803,0.26715
0.16289,0.21729,0.15924,0.19762,0.30921,0.20924,0.37428,0.28451,0.23769
0.037013,0.11686,0.032593,0.14412,0.32165,0.095797,0.048714,0.14943,0.17052
0.17974,0.184,0.17033,0.18289,0.32741,0.19362,0.32708,0.25805,0.24631
0.16311,0.19371,0.16658,0.23684,0.30053,0.22731,0.30213,0.23032,0.25568
0.0846,0.16574,0.072173,0.16755,0.33203,0.13276,0.15596,0.19757,0.22546
0.12916,0.18074,0.12169,0.1677,0.31815,0.14676,0.22682,0.23348,0.22463
0.16471,0.19623,0.18527,0.23696,0.30133,0.23694,0.41157,0.24524,0.2657
0.15717,0.21885,0.18242,0.21791,0.28506,0.21681,0.5075,0.23639,0.26197
0.11566,0.1939,0.11475,0.2083,0.2679,0.13548,0.18716,0.23804,0.21202
0.09387,0.17654,0.11827,0.1653,0.31152,0.12889,0.17866,0.26905,0.25769
0.05531,0.16144,0.060271,0.15353,0.32548,0.14493,0.13141,0.20912,0.21576
0.10612,0.1693,0.10472,0.1715,0.30555,0.15514,0.15721,0.18129,0.20333
0.2098,0.20547,0.15484,0.2315,0.2883,0.2381,0.3677,0.23273,0.23993
0.1345,0.18446,0.13092,0.15985,0.34695,0.19536,0.3163,0.2164,0.23057
0.11706,0.15991,0.12468,0.15477,0.30017,0.14549,0.272,0.17579,0.18459
0.11077,0.15558,0.1001,0.16429,0.32035,0.1553,0.151,0.20612,0.21776
0.17837,0.2528,0.1977,0.25495,0.31252,0.224,0.42819,0.2764,0.28067
0.064379,0.1812,0.058377,0.15586,0.30615,0.12075,0.11562,0.19543,0.21527
0.18125,0.18552,0.15978,0.18359,0.32745,0.22483,0.32324,0.2383,0.20536
0.16853,0.18999,0.15317,0.22527,0.32783,0.1996,0.31536,0.22643,0.20513
0.14721,0.17189,0.12376,0.17554,0.33734,0.15324,0.26738,0.1905,0.23078
0.138,0.19301,0.12258,0.21471,0.31052,0.17117,0.21219,0.21928,0.19725
0.074711,0.1665,0.061604,0.16508,0.34321,0.11182,0.11333,0.1872,0.15856
0.094569,0.167,0.11293,0.1759,0.34534,0.13913,0.23011,0.17798,0.17426
0.17935,0.21748,0.16977,0.19479,0.32879,0.22141,0.37933,0.23714,0.24099
0.14545,0.1732,0.13387,0.16073,0.28693,0.17876,0.27523,0.22998,0.23812
0.068532,0.19543,0.067954,0.18589,0.31996,0.1311,0.11038,0.27648,0.26952
0.068681,0.14733,0.070338,0.15493,0.31232,0.10496,0.076225,0.18099,0.15832
0.1312,0.19661,0.12046,0.18512,0.36423,0.17548,0.25582,0.22402,0.20626
0.1176,0.14888,0.096812,0.18223,0.35268,0.14023,0.24377,0.18317,0.18877
0.068004,0.14231,0.0636,0.15638,0.27241,0.11516,0.11847,0.17281,0.17559
0.13157,0.16747,0.10781,0.15542,0.32755,0.18662,0.32227,0.19451,0.18451
0.17365,0.17977,0.18127,0.17581,0.28383,0.21108,0.34194,0.1915,0.20464
0.13094,0.1757,0.12638,0.18149,0.29742,0.18983,0.26095,0.26005,0.22499
0.17313,0.19967,0.17777,0.18552,0.3217,0.18892,0.32806,0.19263,0.20218
0.10186,0.16218,0.10578,0.16623,0.34909,0.15432,0.18478,0.18141,0.19164
0.09341,0.21447,0.10268,0.21012,0.31498,0.14648,0.18631,0.30307,0.28134
0.063132,0.14409,0.070005,0.14442,0.31481,0.11097,0.087335,0.16726,0.16577
0.15079,0.17639,0.14324,0.17554,0.32526,0.16994,0.23891,0.207,0.20672
0.10585,0.16913,0.11339,0.16743,0.29016,0.19374,0.27182,0.17841,0.20689
0.10982,0.2227,0.1392,0.18634,0.34772,0.17082,0.24399,0.25722,0.25252
0.14749,0.21045,0.1278,0.2206,0.32829,0.20947,0.32503,0.29716,0.28468
0.084587,0.15136,0.067323,0.16033,0.35895,0.1224,0.11341,0.18796,0.18311
0.20303,0.22431,0.19801,0.21451,0.31849,0.21997,0.59624,0.25153,0.26851
0.068118,0.19904,0.072586,0.1742,0.32941,0.1708,0.12028,0.252,0.26614
0.15599,0.21253,0.17663,0.19443,0.31398,0.20694,0.32007,0.22778,0.22483
0.13223,0.19917,0.12481,0.20974,0.32119,0.19135,0.34787,0.2338,0.23093
0.18449,0.20343,0.18212,0.19279,0.30017,0.22505,0.37594,0.22598,0.22393
0.15217,0.22212,0.1429,0.20063,0.33278,0.1979,0.27432,0.25437,0.23718
0.14059,0.21671,0.15842,0.19132,0.27175,0.20036,0.29201,0.20622,0.22542
0.14988,0.20567,0.15553,0.22804,0.28928,0.2074,0.29622,0.28944,0.27885
0.18053,0.20443,0.1407,0.19227,0.32902,0.19431,0.47925,0.25009,0.23316
0.037118,0.12963,0.036077,0.14816,0.32038,0.084673,0.053678,0.17341,0.18211
0.19897,0.20004,0.2105,0.19579,0.31929,0.21844,0.38555,0.26658,0.29527
0.14611,0.14939,0.10949,0.15763,0.32836,0.1712,0.30675,0.16989,0.19241
0.11986,0.18023,0.10833,0.1614,0.30671,0.17539,0.21439,0.18381,0.18774
0.19325,0.2181,0.18162,0.19415,0.32957,0.22241,0.3242,0.23622,0.26824
0.15959,0.21853,0.16541,0.21693,0.34109,0.22335,0.28926,0.25518,0.26975
0.18279,0.21585,0.16732,0.23622,0.32785,0.1858,0.49076,0.25924,0.27012
0.11505,0.1653,0.1111,0.15128,0.29981,0.19689,0.31975,0.16312,0.1855
0.18031,0.2284,0.20673,0.22739,0.32883,0.24194,0.4897,0.24948,0.26391
0.16157,0.21733,0.17291,0.22083,0.30297,0.19662,0.40825,0.26466,0.26565
0.064158,0.1696,0.075832,0.17221,0.30815,0.10879,0.11886,0.18971,0.18726
0.18244,0.21202,0.16665,0.21207,0.32602,0.26164,0.56419,0.22706,0.21664
0.10289,0.1569,0.093044,0.14904,0.35009,0.15776,0.14966,0.18622,0.17891
0.17973,0.18956,0.1679,0.23984,0.37196,0.2315,0.33486,0.24165,0.23943
0.09794,0.18565,0.11011,0.17373,0.30407,0.15118,0.15881,0.26042,0.24249
0.13661,0.18694,0.13763,0.17282,0.30797,0.17116,0.2194,0.19437,0.18663
0.16616,0.20636,0.16701,0.22721,0.31938,0.24688,0.36093,0.26966,0.26105
0.19126,0.22626,0.19756,0.21504,0.32196,0.20694,0.36015,0.23824,0.2518
0.19703,0.19523,0.17692,0.1958,0.3463,0.21196,0.42612,0.20917,0.22747
0.15348,0.18886,0.15591,0.19818,0.33156,0.17437,0.22375,0.19462,0.19329
0.16697,0.21995,0.18967,0.20433,0.34227,0.23928,0.42954,0.24649,0.23598
0.18489,0.26554,0.16938,0.24656,0.34651,0.22965,0.70231,0.33288,0.25772
0.18109,0.20126,0.19483,0.22583,0.29071,0.22306,0.43646,0.27151,0.24862
0.1592,0.19252,0.16656,0.19969,0.30658,0.19961,0.28289,0.22621,0.25845
0.12339,0.15974,0.1109,0.17101,0.33126,0.15495,0.26899,0.17205,0.18412
0.18917,0.19164,0.13951,0.18102,0.33327,0.231,0.39057,0.22149,0.22351
0.19885,0.24883,0.19311,0.23802,0.33147,0.2318,0.44552,0.2308,0.22556
0.19611,0.21207,0.16812,0.20411,0.30483,0.23258,0.46498,0.23882,0.22918
0.081105,0.17624,0.091033,0.18445,0.28756,0.1765,0.16693,0.25155,0.24266
0.14078,0.19199,0.13583,0.16763,0.31947,0.1645,0.28286,0.208,0.20493
0.13417,0.20231,0.18048,0.17166,0.31784,0.21138,0.26466,0.21336,0.21106
0.14516,0.20207,0.14995,0.19684,0.29253,0.19656,0.29831,0.25986,0.25298
0.17941,0.1859,0.16924,0.19863,0.33765,0.21296,0.34508,0.23661,0.26533
0.16437,0.21075,0.18271,0.18657,0.34223,0.18645,0.41512,0.20876,0.24826
0.18799,0.17558,0.16175,0.18922,0.29258,0.23079,0.31841,0.21917,0.22882
0.053505,0.17768,0.056803,0.19552,0.33668,0.11667,0.10289,0.24165,0.21201
0.15544,0.19938,0.15876,0.18093,0.29821,0.21526,0.29626,0.25063,0.23302
0.084734,0.14874,0.087243,0.1468,0.29889,0.14822,0.096481,0.17194,0.19048
0.069545,0.16716,0.081365,0.18109,0.28812,0.14145,0.13682,0.21555,0.23266
0.076524,0.1724,0.090213,0.16713,0.32133,0.14163,0.16103,0.24383,0.23411
0.13316,0.18194,0.1705,0.19056,0.34267,0.17557,0.27902,0.28677,0.28524
0.10292,0.17523,0.091431,0.16999,0.3276,0.13651,0.2106,0.29534,0.26192
0.18114,0.24028,0.19428,0.22066,0.32292,0.23885,0.43629,0.26723,0.28202
0.12043,0.18517,0.13066,0.16599,0.33818,0.15637,0.29786,0.19844,0.21017
0.1585,0.19718,0.11832,0.18729,0.32067,0.1864,0.37793,0.17951,0.18671
0.13661,0.19256,0.12196,0.18748,0.30188,0.16614,0.23054,0.2263,0.22883
0.16011,0.2158,0.15358,0.2118,0.31185,0.1991,0.3822,0.19222,0.22424
0.19618,0.21362,0.17398,0.20841,0.2951,0.2184,0.55758,0.23293,0.21978
0.069498,0.13909,0.067413,0.16484,0.30469,0.13035,0.11051,0.15688,0.19676
0.063907,0.16897,0.062285,0.15856,0.33685,0.10921,0.11523,0.18889,0.22048
0.080589,0.14518,0.073181,0.14416,0.32418,0.15928,0.19205,0.19066,0.18482
0.1474,0.23822,0.1511,0.22727,0.31397,0.19371,0.31864,0.21967,0.22458
0.12314,0.21784,0.10868,0.21541,0.32864,0.13638,0.21041,0.23675,0.24758
0.10852,0.17592,0.10879,0.1743,0.31158,0.14117,0.24988,0.24762,0.23736
0.12689,0.17152,0.11897,0.15733,0.31493,0.17005,0.21786,0.19089,0.1981
0.1618,0.20154,0.17671,0.20103,0.30111,0.18012,0.31173,0.23611,0.25006
0.1497,0.17926,0.12926,0.18231,0.29413,0.16595,0.36548,0.19278,0.19124
0.12333,0.17428,0.13124,0.17325,0.3126,0.1792,0.2482,0.19175,0.20258
0.15452,0.19092,0.13201,0.2045,0.35439,0.20885,0.31885,0.22035,0.23135
0.12926,0.20083,0.13068,0.16975,0.31911,0.15496,0.25538,0.26314,0.23228
0.18562,0.2164,0.16186,0.18161,0.3303,0.26219,0.38195,0.22835,0.24199
0.09035,0.15853,0.092421,0.18166,0.32996,0.13562,0.17532,0.24065,0.22147
0.16624,0.19789,0.16296,0.22366,0.35255,0.22238,0.3089,0.24696,0.22771
0.16509,0.21343,0.1747,0.19811,0.3558,0.1982,0.3474,0.2144,0.23054
0.18684,0.18869,0.17776,0.2259,0.3436,0.21848,0.67643,0.23797,0.22786
0.17724,0.23672,0.19847,0.25805,0.32651,0.20059,0.30282,0.25497,0.26915
0.15523,0.22063,0.16126,0.208,0.29068,0.1772,0.3891,0.2453,0.28069
0.095407,0.18614,0.10904,0.17342,0.33731,0.16706,0.25844,0.19921,0.1831
0.10385,0.17454,0.09005,0.17796,0.34651,0.151,0.14584,0.24108,0.23721
0.12164,0.17695,0.14028,0.17026,0.30333,0.17813,0.20544,0.18537,0.20026
0.18357,0.26779,0.22317,0.26189,0.30493,0.23901,0.56985,0.33083,0.28641
0.20197,0.23164,0.18556,0.237,0.32064,0.23947,0.36515,0.25606,0.22937
0.13576,0.20024,0.15695,0.19095,0.29268,0.18041,0.31105,0.25244,0.20814
0.17471,0.18788,0.17388,0.20921,0.34094,0.22175,0.39112,0.20814,0.22605
0.087308,0.15442,0.076122,0.13045,0.31105,0.12447,0.14489,0.20664,0.20674
0.083236,0.17704,0.10371,0.17909,0.34433,0.14273,0.18407,0.22726,0.24512
0.19245,0.18067,0.18121,0.20134,0.30575,0.23642,0.54287,0.24288,0.24448
0.046837,0.16039,0.053502,0.14234,0.33434,0.10507,0.04924,0.19347,0.2088
0.13946,0.19579,0.15173,0.21719,0.29508,0.17645,0.36137,0.23339,0.23651
0.098478,0.14445,0.10399,0.15328,0.2934,0.18288,0.17846,0.1728,0.17818
0.15371,0.19514,0.13683,0.18974,0.30225,0.17552,0.30982,0.2009,0.22736
0.12602,0.18509,0.12453,0.17758,0.29115,0.18798,0.30282,0.21062,0.21917
0.165,0.21029,0.17499,0.17898,0.33905,0.20553,0.3946,0.21713,0.19129
0.11065,0.19414,0.12733,0.20288,0.3263,0.17638,0.21687,0.25542,0.24907
0.15421,0.19897,0.17853,0.18385,0.31451,0.17866,0.32865,0.19773,0.19874
0.13212,0.1876,0.10907,0.17453,0.28116,0.19491,0.34552,0.21225,0.23182
0.20406,0.23151,0.19165,0.22636,0.32612,0.24012,0.49513,0.27258,0.22845
0.17926,0.18493,0.15665,0.1923,0.31161,0.21255,0.34281,0.25752,0.21659
0.14941,0.19234,0.14306,0.21049,0.31785,0.18792,0.36351,0.22831,0.22746
0.15865,0.18874,0.16856,0.17811,0.31757,0.1963,0.40271,0.21255,0.20351
0.12012,0.20316,0.12138,0.21831,0.34122,0.19087,0.25099,0.22938,0.22793
0.13824,0.20366,0.13893,0.20469,0.32051,0.20013,0.27044,0.2173,0.24641
0.15984,0.19583,0.16784,0.1946,0.32202,0.21567,0.39205,0.23387,0.19791
0.13101,0.18798,0.13904,0.17547,0.31057,0.17974,0.2796,0.26443,0.27503
0.11386,0.19236,0.10751,0.17414,0.314,0.15677,0.27027,0.24456,0.26996
0.19987,0.24088,0.19376,0.25435,0.27988,0.23728,0.57563,0.25936,0.26294
0.20053,0.22326,0.18495,0.22383,0.29939,0.22405,0.49066,0.25225,0.25554
0.12342,0.17612,0.1341,0.17613,0.27413,0.16221,0.23654,0.1914,0.18204
0.16833,0.20127,0.17295,0.22084,0.30059,0.22694,0.4645,0.23678,0.21038
0.15712,0.20125,0.15984,0.2383,0.30414,0.2484,0.36086,0.2772,0.2519
0.083758,0.16675,0.092518,0.18412,0.34245,0.14268,0.18255,0.25272,0.24385
0.10156,0.16654,0.11421,0.17155,0.28764,0.16292,0.11387,0.21673,0.22102
0.067607,0.16139,0.058417,0.17902,0.30522,0.12306,0.10102,0.18053,0.17462
0.1818,0.18228,0.17304,0.21626,0.33693,0.21336,0.41319,0.26371,0.24879
0.080196,0.15972,0.10331,0.17946,0.28674,0.15919,0.15688,0.21089,0.20807
0.17723,0.20867,0.1688,0.21429,0.33855,0.23614,0.34223,0.24774,0.22829
0.21419,0.29615,0.23999,0.26241,0.34221,0.2333,0.5139,0.25536,0.2566
0.080382,0.17666,0.068013,0.16655,0.3207,0.13261,0.14601,0.22419,0.20876
0.18537,0.25092,0.18022,0.21417,0.31923,0.24244,0.46675,0.22254,0.22535
0.17711,0.20857,0.18489,0.20829,0.31789,0.21221,0.48808,0.22145,0.22581
0.086989,0.18965,0.085439,0.18161,0.34055,0.14679,0.17129,0.23658,0.24852
0.17897,0.20551,0.1972,0.21362,0.31012,0.23366,0.36184,0.22189,0.21906
0.15969,0.23082,0.15497,0.23317,0.31759,0.19568,0.34457,0.28448,0.2895
0.11303,0.16059,0.12005,0.18149,0.32972,0.16272,0.25543,0.20885,0.20454
0.084866,0.1482,0.081635,0.15114,0.30521,0.12446,0.096365,0.21796,0.21563
0.1914,0.21502,0.20436,0.22831,0.32254,0.21714,0.34046,0.25766,0.25226
0.17149,0.22908,0.17792,0.21858,0.34165,0.23379,0.43347,0.24607,0.22436
0.10207,0.18192,0.12031,0.17632,0.27596,0.13974,0.25147,0.22757,0.23813
0.15622,0.19236,0.15898,0.19075,0.30685,0.17544,0.33693,0.22562,0.20967
0.15523,0.21019,0.16729,0.21499,0.29741,0.2115,0.40747,0.24552,0.25519
0.15139,0.16201,0.1493,0.18104,0.29913,0.1938,0.26764,0.19779,0.1975
0.20504,0.23818,0.21888,0.24665,0.29535,0.28597,0.93723,0.27514,0.24759
0.17468,0.23219,0.1296,0.19413,0.29109,0.20201,0.29339,0.23854,0.21834
0.15147,0.18978,0.16654,0.18966,0.33131,0.20753,0.29097,0.17534,0.24146
0.060987,0.16106,0.067366,0.16637,0.30282,0.11014,0.126,0.21266,0.21161
0.19903,0.2091,0.17925,0.19649,0.33269,0.21059,0.35547,0.24728,0.23943
0.11295,0.1772,0.11424,0.1617,0.33744,0.14507,0.21355,0.18012,0.18922
0.22196,0.21008,0.17906,0.18948,0.31571,0.2541,0.39273,0.20216,0.21678
0.095564,0.17138,0.097959,0.1741,0.30484,0.14158,0.20538,0.20712,0.18833
0.061487,0.12711,0.048157,0.13662,0.32704,0.11055,0.052191,0.14852,0.17344
0.078398,0.1763,0.078874,0.15275,0.31838,0.12886,0.14186,0.21598,0.21174
0.13631,0.20541,0.13986,0.2129,0.33609,0.19722,0.30019,0.23801,0.2222
0.14532,0.2123,0.16607,0.20157,0.28215,0.23563,0.31394,0.22202,0.23267
0.11593,0.17904,0.11215,0.15124,0.31817,0.16961,0.20929,0.20164,0.21078
0.1588,0.21229,0.14268,0.20161,0.29063,0.14907,0.31384,0.28575,0.25583
0.11871,0.18734,0.12464,0.1716,0.33453,0.18052,0.27713,0.21811,0.22023


==> csvdat/64BS_4MS_64Pilots_5dB_all_LOS.csv <==
relu,softmax,relu_ul,softmax_ul,relu_mixed,softmax_mixed,LS,ML,Genie_OMP,Genie_Aided,Genie_Aided_ul
0.039405,0.064984,0.030769,0.067447,0.031642,0.14863,0.30682,0.078813,0.027628,0.23795,0.17339
0.10795,0.11176,0.0971,0.12999,0.10554,0.16237,0.34133,0.14794,0.124,0.27458,0.34613
0.057085,0.077842,0.060952,0.079995,0.06225,0.14282,0.35952,0.12643,0.070746,0.20519,0.16829
0.047593,0.081297,0.042004,0.08045,0.03999,0.14987,0.32236,0.10086,0.024328,0.24713,0.26322
0.070168,0.11896,0.075217,0.12119,0.076595,0.17774,0.32043,0.14711,0.046028,0.24158,0.25754
0.12492,0.16176,0.09052,0.20294,0.10404,0.16324,0.30831,0.1872,0.17928,0.19871,0.21033
0.067835,0.12874,0.073672,0.12549,0.073719,0.17708,0.31684,0.11068,0.055427,0.25857,0.27077
0.047052,0.070024,0.0413,0.075888,0.052446,0.15667,0.33909,0.09698,0.04337,0.19225,0.20128
0.068084,0.091381,0.069431,0.088915,0.081977,0.14716,0.30232,0.1279,0.088668,0.22517,0.19906
0.14928,0.17801,0.14581,0.20434,0.1335,0.15705,0.35233,0.16981,0.17974,0.19328,0.23543
0.084511,0.10913,0.089367,0.09708,0.11787,0.14983,0.31364,0.15628,0.12721,0.23541,0.27865
0.058095,0.079517,0.066556,0.079201,0.0577,0.1477,0.30594,0.09561,0.061561,0.20624,0.24488
0.068102,0.086706,0.070776,0.099551,0.081322,0.16694,0.31056,0.11134,0.089311,0.18327,0.23019
0.05974,0.083697,0.070272,0.089476,0.061074,0.13905,0.30677,0.14091,0.08136,0.24192,0.20772
0.07483,0.12036,0.067852,0.10526,0.072879,0.1617,0.30185,0.13995,0.074146,0.25533,0.22589
0.040203,0.096148,0.041406,0.085136,0.028596,0.18456,0.29736,0.090566,0.019744,0.22803,0.24703
0.11601,0.15276,0.12216,0.15732,0.12394,0.14587,0.31579,0.15024,0.17319,0.1825,0.21964
0.1228,0.14059,0.11656,0.13276,0.13276,0.16455,0.32888,0.14963,0.14599,0.22978,0.34424
0.040324,0.091991,0.037638,0.078042,0.033954,0.16313,0.36738,0.10167,0.0060536,0.2048,0.24544
0.13216,0.12583,0.12699,0.13558,0.13018,0.14012,0.35349,0.17529,0.19256,0.24349,0.17765
0.071653,0.10195,0.067395,0.091945,0.063914,0.1849,0.30961,0.12606,0.089974,0.2179,0.26016
0.15077,0.13955,0.14868,0.12764,0.14686,0.15619,0.3445,0.17085,0.17176,0.19624,0.21296
0.068479,0.09911,0.068118,0.090454,0.072122,0.15496,0.30815,0.12151,0.088975,0.22951,0.25879
0.07894,0.08876,0.066984,0.10062,0.073616,0.17785,0.30896,0.12171,0.095052,0.17408,0.20688
0.096707,0.14207,0.12231,0.13779,0.10336,0.16087,0.33125,0.16112,0.2216,0.18259,0.20291
0.091208,0.12897,0.10119,0.12869,0.10595,0.16506,0.32145,0.17148,0.067174,0.27996,0.22349
0.10394,0.11043,0.098645,0.11237,0.10161,0.15175,0.31932,0.14571,0.12131,0.22251,0.1884
0.090646,0.1146,0.096928,0.11716,0.098767,0.1653,0.31281,0.12895,0.097886,0.23368,0.2886
0.038921,0.070802,0.049199,0.071677,0.044603,0.20304,0.30565,0.090199,0.038646,0.19656,0.20775
0.056349,0.079526,0.053259,0.078523,0.060677,0.13553,0.31636,0.11901,0.081062,0.24199,0.47777
0.027903,0.063182,0.034967,0.065898,0.028948,0.15395,0.35441,0.087632,0.031209,0.17457,0.15194
0.045748,0.080211,0.047586,0.068789,0.050012,0.16773,0.31469,0.081377,0.039621,0.1818,0.16886
0.069255,0.078932,0.069027,0.089759,0.065701,0.14673,0.29819,0.11961,0.069849,0.2445,0.30465
0.0483,0.081394,0.049517,0.070989,0.050144,0.1707,0.36564,0.11808,0.049611,0.21455,0.24994
0.04525,0.084902,0.040313,0.098071,0.040827,0.17578,0.36214,0.099237,0.017635,0.2328,0.22961
0.14132,0.15854,0.16394,0.17129,0.13403,0.17367,0.30698,0.1725,0.22095,0.23342,0.19868
0.082812,0.10994,0.080653,0.13594,0.093088,0.14839,0.30166,0.14487,0.079841,0.25037,0.1985
0.040256,0.063717,0.050518,0.074044,0.047169,0.15855,0.34386,0.099889,0.032986,0.21976,0.21737
0.072435,0.088428,0.072044,0.088933,0.071443,0.14524,0.32158,0.13099,0.10867,0.3741,0.184
0.076767,0.10208,0.069158,0.088977,0.069886,0.14694,0.2975,0.12688,0.08001,0.27177,0.19839
0.093943,0.10396,0.1154,0.10818,0.11604,0.151,0.29709,0.14511,0.10108,0.2655,0.28441
0.10183,0.12055,0.12017,0.12493,0.10877,0.15467,0.32621,0.18392,0.11344,0.40053,0.4379
0.045112,0.079089,0.042566,0.081962,0.041736,0.17444,0.2636,0.1249,0.036807,0.18579,0.24112
0.040925,0.062759,0.040782,0.057776,0.059567,0.13422,0.30071,0.095006,0.051438,0.3319,0.20794
0.072027,0.093981,0.081141,0.10656,0.093829,0.16142,0.34142,0.12904,0.048775,0.30052,0.34339
0.048252,0.07176,0.047179,0.078029,0.038508,0.13691,0.28044,0.10765,0.031571,0.22683,0.17255
0.080195,0.11588,0.068282,0.11191,0.082619,0.15848,0.28046,0.11037,0.033416,0.22626,0.20136
0.11799,0.12876,0.12312,0.14994,0.13235,0.15683,0.30626,0.17839,0.1509,0.2798,0.32753
0.14015,0.15482,0.13688,0.16214,0.14825,0.17458,0.35933,0.16254,0.23048,0.28779,0.17703
0.036783,0.058201,0.027696,0.06107,0.035171,0.16117,0.33609,0.061978,0.022669,0.20252,0.18896
0.10824,0.132,0.11153,0.12798,0.095296,0.1393,0.32253,0.14213,0.20125,0.21023,0.18461
0.099528,0.14979,0.09585,0.16601,0.080395,0.16889,0.31674,0.1459,0.073782,0.21762,0.24353
0.045349,0.066783,0.048578,0.078154,0.051151,0.14773,0.32776,0.12952,0.082538,0.20135,0.23578
0.10284,0.13112,0.11744,0.11924,0.12509,0.15047,0.3287,0.15783,0.11908,0.24578,0.29019
0.10391,0.122,0.11125,0.11385,0.11203,0.15868,0.2898,0.13995,0.14396,0.23329,0.23988
0.1334,0.21228,0.14552,0.21661,0.13746,0.17676,0.28926,0.18387,0.19376,0.2083,0.23359
0.070489,0.0824,0.06442,0.079928,0.066303,0.15061,0.30948,0.14106,0.058815,0.21013,0.25986
0.15653,0.13252,0.16577,0.12947,0.17554,0.17145,0.30356,0.20099,0.24328,0.45361,0.33964
0.058353,0.076491,0.061204,0.080655,0.051336,0.14878,0.31145,0.11497,0.034905,0.19958,0.26158
0.13323,0.16456,0.13436,0.206,0.12238,0.18994,0.33693,0.17302,0.20359,0.22616,0.28135
0.064097,0.070341,0.064017,0.08533,0.060469,0.15072,0.31891,0.14761,0.077065,0.19194,0.19004
0.1547,0.1337,0.14093,0.14323,0.14582,0.14673,0.31922,0.14554,0.25275,0.23967,0.23452
0.045675,0.075351,0.042654,0.081519,0.042616,0.16053,0.28028,0.093976,0.033429,0.22431,0.38095
0.064987,0.089263,0.073944,0.093559,0.071821,0.14822,0.321,0.12458,0.09437,0.21151,0.19849
0.10638,0.14026,0.11368,0.13633,0.11198,0.177,0.30777,0.14445,0.11271,0.26296,0.28115
0.046444,0.073598,0.044966,0.097459,0.060983,0.1597,0.3148,0.093896,0.037377,0.23655,0.19086
0.056751,0.10674,0.069387,0.10597,0.06307,0.14363,0.34171,0.12944,0.021495,0.18802,0.21191
0.041225,0.07893,0.045704,0.070272,0.047005,0.14976,0.30647,0.092967,0.042781,0.16142,0.20083
0.031917,0.07504,0.036569,0.080404,0.042159,0.16345,0.33502,0.11686,0.021896,0.22547,0.22367
0.10137,0.1625,0.10793,0.15472,0.11378,0.16507,0.32494,0.17009,0.072806,0.24844,0.24927
0.11264,0.12353,0.10105,0.11214,0.11863,0.16651,0.33451,0.18228,0.18848,0.22423,0.23029
0.050425,0.0711,0.045844,0.068744,0.029003,0.1579,0.29053,0.092882,0.023849,0.20438,0.21465
0.052644,0.094697,0.054428,0.080207,0.036676,0.14993,0.3387,0.1004,0.039262,0.15995,0.16415
0.039398,0.071468,0.039779,0.081374,0.040016,0.15174,0.32471,0.1019,0.016801,0.25637,0.26334
0.0705,0.13369,0.07413,0.13626,0.086333,0.14879,0.32041,0.13609,0.022618,0.26228,0.35872
0.050284,0.081296,0.045553,0.078333,0.042019,0.1746,0.32635,0.099592,0.04158,0.183,0.17766
0.086352,0.099636,0.081263,0.11048,0.083672,0.15948,0.30704,0.1508,0.12173,0.26042,0.2741
0.049192,0.077016,0.050275,0.086217,0.051425,0.12952,0.326,0.11843,0.03904,0.21232,0.17425
0.03784,0.066813,0.041522,0.075403,0.031884,0.14942,0.31681,0.09497,0.02677,0.23059,0.22268
0.041266,0.067395,0.045077,0.061868,0.040908,0.1427,0.3256,0.11921,0.032267,0.23539,0.17347
0.11853,0.13109,0.11674,0.12574,0.1164,0.16999,0.3333,0.15616,0.20972,0.25591,0.26603
0.085514,0.092147,0.074143,0.085683,0.099022,0.14441,0.30111,0.14472,0.11511,0.18292,0.23277
0.13594,0.1691,0.12631,0.14481,0.13293,0.16459,0.30165,0.16542,0.24046,0.24088,0.35441
0.12863,0.14304,0.12418,0.14301,0.12177,0.17132,0.31443,0.17969,0.11346,0.25571,0.27045
0.13311,0.14733,0.13583,0.14431,0.1338,0.16114,0.32868,0.1812,0.11353,0.23519,0.21526
0.11997,0.13881,0.14102,0.14746,0.13754,0.15529,0.31032,0.17622,0.21609,0.25492,0.17582
0.077992,0.092696,0.071916,0.10556,0.066072,0.17195,0.28301,0.10273,0.07516,0.20547,0.23982
0.052303,0.069986,0.045648,0.070395,0.038688,0.14791,0.29983,0.112,0.053496,0.18206,0.22912
0.057988,0.083124,0.055694,0.089897,0.050594,0.17492,0.35539,0.11541,0.061483,0.21411,0.26447
0.08124,0.10339,0.085082,0.10949,0.075182,0.15048,0.2882,0.13159,0.053956,0.23116,0.34127
0.062863,0.091048,0.062166,0.098757,0.056729,0.14595,0.31857,0.11962,0.052388,0.18947,0.22616
0.1015,0.1396,0.089761,0.1335,0.10554,0.14839,0.29074,0.13135,0.10796,0.26314,0.21898
0.054656,0.080981,0.044689,0.091623,0.044413,0.16545,0.29468,0.097543,0.011402,0.19768,0.18321
0.084454,0.099186,0.070062,0.095561,0.084508,0.14863,0.32541,0.12562,0.091202,0.23882,0.39174
0.098297,0.17454,0.1028,0.17097,0.10748,0.14756,0.33394,0.15994,0.048891,0.25116,0.31805
0.077836,0.1189,0.092516,0.11802,0.091996,0.15143,0.294,0.13688,0.062007,0.23835,0.20318
0.10851,0.10903,0.10334,0.11768,0.11519,0.16183,0.30156,0.15932,0.15323,0.21835,0.24879
0.12239,0.13491,0.13309,0.13432,0.12313,0.17803,0.32843,0.20842,0.14897,0.18146,0.19127
0.10216,0.12659,0.085544,0.12168,0.087615,0.16943,0.30446,0.126,0.065552,0.19778,0.19363
0.073087,0.12027,0.083776,0.10781,0.08891,0.17315,0.31001,0.12676,0.091873,0.22429,0.18376
0.072667,0.091229,0.089005,0.10894,0.094621,0.17281,0.32151,0.13152,0.11615,0.22629,0.23171
0.056216,0.072379,0.041818,0.067047,0.04135,0.14027,0.33974,0.0966,0.039676,0.25561,0.29517
0.031993,0.065848,0.038665,0.063823,0.034345,0.14618,0.31693,0.084501,0.029912,0.25799,0.25234
0.043854,0.061529,0.040804,0.063941,0.034534,0.13152,0.32116,0.084166,0.020991,0.17341,0.16018
0.070878,0.10443,0.065944,0.10259,0.083188,0.15975,0.29691,0.14974,0.10647,0.18315,0.2139
0.10274,0.12084,0.092692,0.10995,0.11778,0.16461,0.31408,0.16848,0.19198,0.27691,0.26451
0.036746,0.071961,0.038933,0.062342,0.035699,0.19229,0.31146,0.085729,0.018244,0.17782,0.16841
0.094091,0.10933,0.10124,0.13426,0.10646,0.17417,0.31263,0.16837,0.14371,0.29052,0.27844
0.066539,0.095368,0.06598,0.10205,0.062966,0.16483,0.32885,0.12301,0.069674,0.38268,0.3503
0.11915,0.15015,0.12811,0.16339,0.12138,0.17012,0.29017,0.17391,0.15646,0.17376,0.19335
0.044694,0.072164,0.0453,0.074063,0.056578,0.16807,0.33622,0.082385,0.05065,0.17764,0.21654
0.13304,0.1451,0.1291,0.13735,0.14658,0.15375,0.3162,0.15582,0.31586,0.20178,0.22946
0.098904,0.09918,0.084283,0.1145,0.085507,0.16814,0.29899,0.15395,0.11361,0.17335,0.24133
0.047329,0.076236,0.047012,0.064105,0.048014,0.14077,0.28976,0.078895,0.041238,0.18779,0.15686
0.075583,0.082406,0.060515,0.0763,0.0621,0.15002,0.32704,0.1286,0.097222,0.25968,0.47019
0.11105,0.10159,0.098965,0.11538,0.10499,0.14439,0.3195,0.15816,0.11133,0.19188,0.30291
0.080197,0.10462,0.082265,0.10191,0.098255,0.15711,0.31789,0.12855,0.086333,0.22717,0.20492
0.10208,0.12744,0.1106,0.12445,0.10799,0.14195,0.29114,0.15405,0.098639,0.19667,0.25325
0.097613,0.13711,0.10247,0.11684,0.10586,0.1478,0.31673,0.15256,0.11976,0.27303,0.21431
0.099989,0.12101,0.10384,0.10814,0.091706,0.17634,0.32171,0.16766,0.12663,0.23781,0.25814
0.063343,0.091703,0.063221,0.099872,0.073672,0.15811,0.3204,0.10406,0.084106,0.25486,0.23006
0.14044,0.15735,0.16214,0.14591,0.14928,0.1592,0.32486,0.18294,0.27735,0.23098,0.22947
0.12331,0.13767,0.12374,0.13687,0.13645,0.16609,0.34085,0.16128,0.17207,0.20368,0.25542
0.036866,0.070399,0.038304,0.071028,0.025581,0.15105,0.31687,0.093776,0.039019,0.24927,0.21113
0.10982,0.11257,0.09254,0.12533,0.11653,0.14372,0.3072,0.15544,0.11641,0.21923,0.27482
0.10138,0.11609,0.11903,0.12435,0.11771,0.14458,0.3207,0.14744,0.1669,0.21187,0.22936
0.052451,0.087553,0.055944,0.079344,0.067044,0.15175,0.32143,0.12216,0.076916,0.18331,0.19785
0.086873,0.10138,0.081774,0.12262,0.086913,0.13526,0.29553,0.15768,0.10274,0.20081,0.26279
0.085359,0.11706,0.10957,0.11903,0.11589,0.17224,0.3134,0.15329,0.12866,0.24764,0.24563
0.088393,0.10567,0.088814,0.11444,0.073546,0.16003,0.31796,0.11681,0.11715,0.21408,0.23138
0.068002,0.0762,0.068912,0.084527,0.08405,0.15665,0.28267,0.1044,0.088475,0.23633,0.21401
0.077151,0.11501,0.068686,0.10961,0.078657,0.17906,0.31953,0.11726,0.076062,0.19995,0.23267
0.0539,0.077671,0.058906,0.069745,0.059109,0.17403,0.30502,0.11155,0.069293,0.24251,0.19189
0.10578,0.12463,0.1122,0.14185,0.10723,0.16924,0.33649,0.161,0.16379,0.18905,0.24952
0.063052,0.084254,0.053324,0.090278,0.052472,0.1573,0.31281,0.13569,0.04916,0.20345,0.28913
0.092431,0.12489,0.095146,0.10419,0.086164,0.15091,0.29036,0.15024,0.056981,0.21641,0.26097
0.059563,0.084845,0.068034,0.094048,0.072309,0.16256,0.2993,0.148,0.080305,0.25179,0.24544
0.067597,0.076513,0.053746,0.088017,0.065481,0.15957,0.32197,0.10816,0.06783,0.21096,0.21685
0.044732,0.061802,0.051822,0.064202,0.047849,0.14739,0.34974,0.092174,0.052575,0.25599,0.419
0.091578,0.091389,0.08811,0.10308,0.090481,0.15739,0.34708,0.13027,0.088257,0.20231,0.28561
0.053494,0.071547,0.036179,0.065103,0.054408,0.13934,0.33146,0.091724,0.059618,0.26971,0.22923
0.045374,0.073967,0.047142,0.068416,0.03138,0.1529,0.33612,0.099464,0.021926,0.20325,0.2389
0.060364,0.097456,0.068446,0.079201,0.06642,0.16222,0.32245,0.10382,0.073121,0.22618,0.24982
0.14113,0.12403,0.12689,0.12915,0.12891,0.16454,0.33555,0.15872,0.19041,0.25272,0.20814
0.06998,0.094947,0.067136,0.090016,0.091394,0.15632,0.30587,0.1148,0.091329,0.20465,0.21913
0.052789,0.06553,0.050375,0.078375,0.04329,0.15513,0.3073,0.094609,0.042708,0.21314,0.24517
0.044849,0.083708,0.041317,0.076707,0.039155,0.16136,0.34492,0.083995,0.021917,0.21679,0.2001
0.066554,0.11505,0.0762,0.092332,0.06992,0.17014,0.29167,0.13644,0.099152,0.25339,0.33331
0.057764,0.074249,0.056237,0.084469,0.070788,0.14698,0.30106,0.1163,0.079614,0.18098,0.24909
0.027067,0.058371,0.024359,0.064225,0.021032,0.13113,0.31379,0.10592,0.0026989,0.18784,0.19799
0.074967,0.11987,0.077332,0.098312,0.083013,0.1668,0.32913,0.12878,0.083744,0.18471,0.1613
0.090854,0.12471,0.081248,0.13739,0.088921,0.15341,0.33564,0.12306,0.045048,0.19412,0.18667
0.087131,0.087716,0.079155,0.086843,0.10812,0.15615,0.31109,0.13177,0.12438,0.18841,0.15196
0.068472,0.1254,0.082872,0.092906,0.065452,0.16932,0.31225,0.1231,0.039144,0.24399,0.19058
0.070087,0.092779,0.076235,0.095469,0.056723,0.17586,0.32764,0.12289,0.074675,0.20337,0.18014
0.11089,0.11702,0.093069,0.12326,0.11984,0.1458,0.28376,0.13989,0.13857,0.2726,0.51916
0.080638,0.1025,0.071133,0.10359,0.068267,0.15624,0.33639,0.12586,0.10561,0.20529,0.21634
0.13472,0.13732,0.14395,0.12847,0.12912,0.16273,0.34285,0.18327,0.18704,0.30656,0.20606
0.097146,0.098825,0.09175,0.091591,0.090182,0.15272,0.32624,0.13684,0.10073,0.26144,0.38659
0.088802,0.14109,0.10227,0.14434,0.12181,0.1561,0.28214,0.13954,0.083195,0.18445,0.18255
0.10268,0.1127,0.096981,0.11703,0.10918,0.15684,0.34697,0.13142,0.11159,0.24242,0.17216
0.049189,0.071386,0.057455,0.074238,0.037239,0.18039,0.30529,0.097212,0.04698,0.18482,0.18274
0.14949,0.15906,0.16287,0.14874,0.16542,0.16096,0.3336,0.16625,0.24308,0.21015,0.20792
0.081016,0.09807,0.076949,0.093468,0.090143,0.15124,0.30535,0.15339,0.081526,0.29211,0.18871
0.035171,0.0593,0.045514,0.061198,0.035753,0.13007,0.33652,0.07918,0.023528,0.19639,0.15684
0.076933,0.12968,0.08663,0.13466,0.083071,0.16878,0.33205,0.13601,0.055983,0.31943,0.26321
0.073412,0.086215,0.081968,0.11494,0.091264,0.15229,0.32206,0.16754,0.084511,0.2033,0.15493
0.073953,0.10406,0.081596,0.099699,0.09082,0.15486,0.29575,0.14076,0.068686,0.21379,0.17958
0.11356,0.12719,0.12855,0.12392,0.11256,0.15357,0.30269,0.15825,0.1996,0.26668,0.22392
0.07769,0.090911,0.068097,0.099638,0.059058,0.18284,0.30831,0.12702,0.062987,0.19589,0.17765
0.089629,0.12539,0.10283,0.12022,0.12331,0.14754,0.3321,0.14792,0.12555,0.28802,0.30689
0.053157,0.078968,0.057353,0.079536,0.058719,0.16274,0.28781,0.099463,0.060828,0.19616,0.21513
0.035784,0.065177,0.047971,0.070561,0.046436,0.13949,0.2806,0.096094,0.039012,0.24531,0.31333
0.061322,0.09968,0.068934,0.10309,0.061501,0.17325,0.31681,0.11353,0.044149,0.39663,0.23947
0.090317,0.11302,0.078849,0.093447,0.09688,0.15463,0.30244,0.13744,0.12556,0.23353,0.25763
0.074183,0.078195,0.078254,0.091033,0.07977,0.15527,0.34052,0.11452,0.13514,0.25215,0.2339
0.068247,0.094771,0.077632,0.094051,0.059764,0.14868,0.31682,0.10903,0.049418,0.1654,0.17748
0.043935,0.066097,0.040954,0.075291,0.040573,0.14473,0.26958,0.098375,0.039481,0.17878,0.16888
0.11683,0.11687,0.11463,0.1264,0.11832,0.15377,0.32137,0.17894,0.12995,0.17553,0.53316
0.090052,0.12435,0.12659,0.12937,0.093301,0.15134,0.29088,0.16136,0.084892,0.35306,0.29059
0.060071,0.09152,0.055631,0.093645,0.058475,0.17457,0.2896,0.14187,0.031121,0.19203,0.22104
0.15983,0.17147,0.1443,0.19057,0.16098,0.18403,0.34278,0.19426,0.2033,0.23002,0.21704
0.035279,0.071755,0.037456,0.060184,0.038615,0.15801,0.30455,0.078442,0.017199,0.18803,0.17824
0.036229,0.071827,0.033418,0.066528,0.023339,0.14925,0.32023,0.07376,0.015436,0.25829,0.19581
0.077076,0.087189,0.074554,0.091073,0.087729,0.16278,0.31702,0.13696,0.083959,0.1817,0.17293
0.055182,0.085061,0.077512,0.10183,0.071443,0.1497,0.29956,0.13276,0.072146,0.22415,0.27999
0.085836,0.10262,0.080069,0.091436,0.092482,0.15393,0.29742,0.1304,0.13408,0.1859,0.20504
0.09014,0.12296,0.1053,0.12512,0.082316,0.16132,0.34149,0.13076,0.076888,0.16716,0.48845
0.082796,0.11025,0.085016,0.11296,0.096028,0.15852,0.32389,0.13585,0.074659,0.21739,0.26053
0.088964,0.12093,0.089505,0.11877,0.083337,0.16797,0.31262,0.15063,0.10868,0.22744,0.1981
0.04996,0.082874,0.053674,0.069889,0.038842,0.15275,0.30595,0.11639,0.037815,0.14939,0.19887
0.10848,0.1367,0.13167,0.14326,0.11345,0.17086,0.31608,0.18064,0.13584,0.20988,0.23471
0.067824,0.090894,0.054034,0.087692,0.066554,0.17852,0.31409,0.12541,0.076973,0.19099,0.25566
0.040654,0.07813,0.048518,0.069331,0.035753,0.14232,0.31191,0.097916,0.026144,0.19936,0.16645
0.039849,0.06489,0.053025,0.064908,0.046972,0.14499,0.30559,0.11472,0.063878,0.19351,0.22963
0.065217,0.087515,0.070447,0.1046,0.061556,0.15221,0.3153,0.12,0.043253,0.29106,0.22207
0.049386,0.067136,0.047905,0.066109,0.05906,0.14838,0.32005,0.11445,0.040656,0.23181,0.2076
0.071945,0.10117,0.10308,0.10364,0.080276,0.16259,0.29756,0.12532,0.035853,0.2746,0.26366
0.08797,0.098469,0.089107,0.1099,0.11992,0.13655,0.30523,0.16099,0.1656,0.2471,0.27958
0.058918,0.073713,0.059881,0.086375,0.071544,0.15898,0.34051,0.094349,0.056951,0.2237,0.3714
0.046111,0.073306,0.04547,0.085167,0.040328,0.16092,0.30203,0.09827,0.015865,0.22925,0.21564
0.07585,0.11647,0.069946,0.11602,0.080628,0.13514,0.28166,0.13936,0.042146,0.28426,0.37089
0.057666,0.083396,0.058876,0.096292,0.05552,0.16347,0.34378,0.12101,0.049497,0.16561,0.21837
0.10477,0.12138,0.10138,0.1075,0.11583,0.13958,0.32242,0.13671,0.12586,0.2015,0.21952
0.056166,0.10077,0.068988,0.097478,0.057872,0.14895,0.30428,0.10977,0.054482,0.1694,0.18582
0.10967,0.1299,0.11812,0.13279,0.11701,0.14259,0.32561,0.14994,0.24319,0.20409,0.24101
0.045517,0.079739,0.047416,0.10254,0.046165,0.1683,0.31287,0.11298,0.035954,0.23661,0.2493
0.077891,0.092727,0.086985,0.11073,0.09163,0.18328,0.32512,0.13256,0.11935,0.18647,0.22936
0.057666,0.0721,0.054382,0.071974,0.075409,0.16273,0.29461,0.09293,0.081292,0.32834,0.32801
0.079787,0.089961,0.08352,0.1023,0.10619,0.15837,0.29553,0.13636,0.10323,0.2162,0.29722
0.045517,0.07421,0.043789,0.069176,0.048219,0.14409,0.32531,0.098263,0.062268,0.18116,0.24234
0.10237,0.10206,0.10449,0.13843,0.090775,0.16059,0.31918,0.13795,0.074179,0.22587,0.3474
0.033077,0.069525,0.03939,0.056108,0.026982,0.17228,0.29466,0.086119,0.031728,0.19259,0.18807
0.054464,0.083576,0.063398,0.10019,0.053899,0.15219,0.2932,0.11903,0.033085,0.19429,0.20349
0.067655,0.10615,0.08945,0.097608,0.092836,0.17294,0.31082,0.11634,0.10936,0.23537,0.19173
0.067571,0.091479,0.088034,0.099511,0.077741,0.15665,0.34241,0.13169,0.11613,0.24331,0.44479
0.03311,0.062278,0.043541,0.057842,0.030402,0.14488,0.31926,0.094941,0.036691,0.27315,0.29182
0.034175,0.05931,0.045546,0.061902,0.038396,0.16446,0.30089,0.088949,0.026671,0.20315,0.23529
0.12967,0.13943,0.10633,0.13449,0.15468,0.16813,0.33523,0.17611,0.17523,0.2691,0.33827
0.12407,0.12184,0.11659,0.12852,0.15127,0.13813,0.33852,0.14268,0.15173,0.22721,0.32361
0.086488,0.13768,0.079966,0.13383,0.093084,0.14506,0.30208,0.13135,0.058707,0.19993,0.16427
0.084697,0.12636,0.075983,0.11213,0.077034,0.18241,0.32939,0.11609,0.1388,0.21673,0.22132
0.11132,0.13598,0.10555,0.14259,0.10676,0.14682,0.30121,0.14284,0.076415,0.20962,0.23251
0.16683,0.15996,0.16557,0.14993,0.15076,0.15781,0.29075,0.18263,0.26523,0.20995,0.1879
0.13199,0.16146,0.1322,0.17807,0.14941,0.17518,0.32632,0.16955,0.20704,0.18705,0.1796
0.074192,0.11622,0.088259,0.11508,0.078162,0.16207,0.30025,0.14017,0.16068,0.26447,0.22973
0.21256,0.18321,0.17279,0.18178,0.16768,0.15934,0.30635,0.20704,0.37541,0.17211,0.18611
0.043761,0.06448,0.059201,0.068305,0.056247,0.14119,0.32681,0.128,0.060322,0.19992,0.21962
0.054149,0.098467,0.066228,0.096627,0.066773,0.19301,0.31585,0.11944,0.070441,0.20866,0.18211
0.047213,0.078031,0.04685,0.06355,0.052785,0.13892,0.32548,0.097057,0.037894,0.22085,0.19753
0.13991,0.14656,0.12687,0.1553,0.12494,0.157,0.31473,0.17183,0.21708,0.16533,0.16175
0.065691,0.093229,0.062566,0.081543,0.072039,0.16885,0.33674,0.13592,0.076603,0.20502,0.24034
0.13186,0.14805,0.12567,0.1848,0.11892,0.1485,0.2766,0.16756,0.12222,0.28038,0.20328
0.076041,0.1169,0.074631,0.10741,0.080386,0.1627,0.31066,0.12788,0.068592,0.17904,0.23873
0.079811,0.11068,0.065827,0.098059,0.074187,0.16424,0.32162,0.12352,0.14353,0.22784,0.21274
0.094382,0.11428,0.082901,0.096905,0.104,0.1491,0.32155,0.14979,0.1484,0.17255,0.16962
0.050171,0.10045,0.05719,0.091962,0.0574,0.14293,0.30617,0.10538,0.070582,0.20081,0.19489
0.13806,0.13725,0.12886,0.14507,0.13377,0.1456,0.32795,0.13937,0.2269,0.21384,0.33696
0.053222,0.076948,0.058591,0.074814,0.056336,0.15494,0.30394,0.13523,0.049193,0.20417,0.15082
0.0614,0.074794,0.076538,0.08441,0.084288,0.1644,0.30303,0.13153,0.073923,0.18454,0.19989
0.079488,0.087742,0.081198,0.093885,0.083856,0.14223,0.33366,0.11565,0.12189,0.28739,0.25494
0.075179,0.11269,0.086403,0.11182,0.089308,0.17872,0.29753,0.12404,0.10704,0.23127,0.18146
0.083821,0.12798,0.096338,0.13403,0.091085,0.15951,0.32647,0.14129,0.076199,0.21498,0.22599
0.14631,0.18454,0.15281,0.19536,0.15747,0.1862,0.3268,0.19193,0.20234,0.19194,0.17187
0.059357,0.071298,0.063228,0.073578,0.084994,0.14224,0.31006,0.11715,0.085734,0.18214,0.29043
0.035265,0.063766,0.026824,0.065092,0.024084,0.15633,0.33929,0.065482,0.012728,0.16128,0.17874
0.053614,0.086975,0.063891,0.093489,0.05744,0.13974,0.33369,0.098905,0.041012,0.19406,0.20185
0.055646,0.087205,0.058485,0.090511,0.05098,0.18357,0.33208,0.11205,0.066737,0.24257,0.27001
0.080167,0.10525,0.10051,0.1056,0.085144,0.16577,0.30466,0.13698,0.090995,0.17328,0.2018
0.047352,0.084539,0.051963,0.075304,0.054274,0.14987,0.34742,0.1222,0.056193,0.20221,0.17272
0.053929,0.069542,0.052783,0.070916,0.047091,0.12675,0.33653,0.092807,0.042444,0.24787,0.16735
0.096822,0.093895,0.086128,0.094139,0.09294,0.12933,0.30413,0.1359,0.10462,0.19409,0.1965
0.087244,0.14855,0.10046,0.14735,0.094847,0.15661,0.31405,0.1609,0.086517,0.24105,0.30172
0.06937,0.090473,0.077647,0.090508,0.083233,0.14922,0.33945,0.14954,0.1018,0.19852,0.20933
0.10416,0.090188,0.093241,0.083831,0.1121,0.12594,0.32072,0.16769,0.15548,0.18315,0.20987
0.068341,0.10193,0.066306,0.092792,0.073688,0.19381,0.317,0.11788,0.071624,0.18153,0.18548
0.10738,0.11058,0.11691,0.11847,0.091239,0.15771,0.33232,0.17466,0.10531,0.18656,0.18812
0.056175,0.081771,0.092098,0.094911,0.063079,0.14512,0.32058,0.12172,0.041117,0.26549,0.18807
0.10226,0.092344,0.090613,0.091627,0.090972,0.15876,0.29904,0.15415,0.12181,0.2521,0.29002
0.11488,0.1324,0.12225,0.15656,0.10018,0.16883,0.30324,0.15566,0.13711,0.20622,0.20664
0.08259,0.097389,0.076655,0.10185,0.074042,0.13965,0.29748,0.14538,0.031285,0.19908,0.28609
0.07155,0.10259,0.073869,0.1221,0.063219,0.16799,0.32216,0.10732,0.072607,0.25697,0.23237
0.063925,0.084276,0.070205,0.085584,0.066325,0.16755,0.26449,0.11039,0.074415,0.17489,0.18305
0.12609,0.12908,0.11687,0.1408,0.1268,0.14897,0.32881,0.16839,0.15504,0.20141,0.22082
0.041652,0.065973,0.033943,0.074534,0.032854,0.12675,0.31359,0.07398,0.045757,0.23841,0.2283
0.05432,0.07898,0.054431,0.079106,0.059636,0.14414,0.30286,0.080836,0.049024,0.23922,0.30455
0.21013,0.20606,0.19325,0.19505,0.19502,0.18053,0.29042,0.20774,0.28565,0.27288,0.32436
0.048166,0.087416,0.046768,0.088278,0.048716,0.17448,0.30936,0.096765,0.040721,0.20012,0.23171
0.069193,0.089806,0.080697,0.088579,0.084217,0.16419,0.32462,0.13919,0.12511,0.28402,0.26711
0.063568,0.094584,0.061335,0.093018,0.065711,0.19205,0.33143,0.13265,0.063405,0.22796,0.2488
0.080024,0.11695,0.085864,0.10933,0.070673,0.13024,0.33004,0.14766,0.040059,0.19227,0.20317
0.073334,0.091634,0.065461,0.10503,0.075858,0.14331,0.32386,0.14977,0.10092,0.20049,0.2131
0.071221,0.097872,0.068781,0.094318,0.068859,0.15229,0.31258,0.12244,0.06636,0.16803,0.24778
0.061784,0.10574,0.070367,0.091078,0.06045,0.16026,0.3561,0.13015,0.027785,0.19562,0.16775
0.082071,0.11242,0.068582,0.12975,0.071433,0.18457,0.32349,0.12732,0.047089,0.23233,0.24835
0.1062,0.12974,0.10684,0.11577,0.10121,0.14701,0.28809,0.14733,0.1347,0.2197,0.23294
0.029588,0.058698,0.026557,0.06879,0.023526,0.13569,0.28199,0.07064,0.0046228,0.21051,0.255
0.14205,0.1581,0.1363,0.14825,0.13097,0.15863,0.32322,0.1818,0.15367,0.23403,0.27154
0.11365,0.14366,0.11481,0.19225,0.1124,0.16097,0.30873,0.15674,0.11693,0.21286,0.2218
0.099969,0.10658,0.093903,0.10965,0.093545,0.16647,0.31849,0.12838,0.10858,0.22914,0.32589
0.057407,0.085299,0.057171,0.081708,0.059542,0.14902,0.32507,0.1034,0.1205,0.1715,0.24163
0.12865,0.15053,0.11546,0.13709,0.1218,0.13657,0.27319,0.14043,0.21603,0.26032,0.18906
0.077093,0.11377,0.086546,0.12142,0.10332,0.16401,0.30912,0.12719,0.15426,0.2473,0.26927
0.041503,0.070025,0.041804,0.061503,0.044052,0.14764,0.34284,0.10742,0.021568,0.2286,0.20411
0.054023,0.078222,0.057468,0.085627,0.049513,0.1518,0.31994,0.12288,0.059981,0.22403,0.27818
0.12256,0.10595,0.099888,0.12993,0.10029,0.15678,0.31126,0.15623,0.15903,0.22948,0.17925
0.10349,0.13552,0.096871,0.1367,0.094427,0.15599,0.32932,0.15214,0.10216,0.15944,0.24349
0.12485,0.14774,0.11566,0.14486,0.11919,0.15169,0.32704,0.161,0.17515,0.18741,0.31065
0.063235,0.081495,0.070462,0.087604,0.073423,0.13811,0.31189,0.10978,0.1023,0.23898,0.25562
0.06073,0.074931,0.061162,0.089592,0.064807,0.14109,0.28655,0.10978,0.086597,0.21515,0.29735
0.096825,0.12638,0.11534,0.13819,0.091843,0.16905,0.32063,0.15977,0.098347,0.2765,0.3123
0.050895,0.082128,0.054932,0.079167,0.062435,0.14515,0.34483,0.12039,0.063533,0.45316,0.50953
0.0484,0.075692,0.058018,0.089686,0.058599,0.16288,0.31283,0.11316,0.035914,0.28513,0.29628
0.09902,0.11655,0.10003,0.10116,0.095252,0.14811,0.30913,0.14304,0.1554,0.22462,0.24727
0.080003,0.086258,0.080125,0.088444,0.098589,0.16482,0.28576,0.12819,0.083259,0.19487,0.20998
0.04636,0.077952,0.047068,0.082842,0.07532,0.11234,0.32229,0.10692,0.069445,0.2386,0.24426
0.03366,0.074213,0.036018,0.066388,0.038034,0.1563,0.32832,0.067345,0.010319,0.19933,0.20999
0.085263,0.11805,0.08439,0.14041,0.085994,0.15766,0.33373,0.14813,0.10864,0.25974,0.23
0.066489,0.087551,0.073533,0.082737,0.088152,0.16318,0.30098,0.11057,0.073742,0.20726,0.16077
0.089193,0.1324,0.10244,0.13796,0.090023,0.15017,0.29408,0.14153,0.14451,0.2378,0.30276
0.045174,0.089379,0.052251,0.083024,0.047826,0.16804,0.32733,0.097564,0.060811,0.32634,0.28418
0.051961,0.079408,0.063317,0.086529,0.052228,0.14583,0.28115,0.10676,0.063732,0.20243,0.18037
0.059585,0.095901,0.062368,0.11342,0.064225,0.15677,0.33787,0.11522,0.058514,0.25118,0.19604
0.040208,0.065207,0.03768,0.065565,0.028943,0.14771,0.35883,0.12647,0.025448,0.22092,0.29174
0.039446,0.069923,0.047092,0.070911,0.03962,0.17665,0.3287,0.093638,0.04006,0.17249,0.17831
0.049648,0.081307,0.03856,0.063451,0.051639,0.18815,0.3001,0.091554,0.033299,0.17939,0.1657
0.055039,0.073277,0.047289,0.07848,0.050869,0.1745,0.34531,0.1042,0.060423,0.18814,0.23788
0.076366,0.088545,0.082987,0.080301,0.098006,0.13843,0.30637,0.14465,0.099179,0.17641,0.24431
0.084511,0.097411,0.080729,0.10359,0.085673,0.15478,0.28243,0.12514,0.1118,0.1938,0.20632
0.14449,0.15817,0.13121,0.14588,0.13316,0.16997,0.30141,0.19784,0.18046,0.22063,0.17676
0.069061,0.12678,0.075694,0.10213,0.075991,0.14752,0.2785,0.14479,0.066244,0.21521,0.27513
0.055212,0.11272,0.062301,0.098561,0.060124,0.15714,0.32282,0.11119,0.01579,0.22629,0.167
0.15887,0.19323,0.1652,0.18565,0.13573,0.17124,0.32097,0.18202,0.21403,0.303,0.28121
0.11036,0.12837,0.10738,0.13608,0.11894,0.18863,0.32132,0.16837,0.10407,0.21237,0.20179
0.053302,0.068114,0.053477,0.069523,0.064381,0.15388,0.32562,0.13051,0.053894,0.31245,0.17565
0.066652,0.083066,0.068516,0.10394,0.064134,0.15649,0.33873,0.12058,0.060675,0.22548,0.22748
0.05443,0.073628,0.048874,0.079508,0.059848,0.1655,0.3099,0.098526,0.078554,0.19003,0.16671
0.10524,0.12879,0.092927,0.12483,0.11893,0.17248,0.26845,0.13911,0.12322,0.2293,0.1934
0.10113,0.10407,0.087189,0.11577,0.095014,0.14151,0.28469,0.13231,0.10131,0.22096,0.1781
0.054011,0.084869,0.053912,0.078289,0.042752,0.14139,0.31747,0.091026,0.016412,0.21296,0.22907
0.032924,0.063866,0.033317,0.060526,0.026852,0.12584,0.34422,0.093329,0.020966,0.21456,0.18162
0.10622,0.11666,0.11581,0.1299,0.098263,0.19105,0.3161,0.17656,0.13373,0.21948,0.21102
0.071445,0.11231,0.059171,0.096532,0.07755,0.15417,0.34627,0.11007,0.038827,0.19325,0.16799
0.092697,0.11657,0.087211,0.10755,0.094689,0.16348,0.33826,0.1434,0.11988,0.1968,0.21197
0.10152,0.097061,0.10285,0.10016,0.10374,0.15118,0.3394,0.16238,0.07416,0.27687,0.38912
0.053103,0.070973,0.052768,0.089025,0.039179,0.13656,0.35843,0.10867,0.034378,0.19357,0.21867
0.10423,0.1226,0.10771,0.11814,0.12243,0.18588,0.30387,0.13025,0.15877,0.22807,0.27518
0.046432,0.070697,0.042804,0.071459,0.052907,0.14266,0.32143,0.11326,0.045545,0.24085,0.23393
0.14784,0.17454,0.15151,0.16386,0.14964,0.18942,0.32025,0.21543,0.20685,0.19934,0.25422
0.047708,0.065731,0.047657,0.073793,0.032177,0.13386,0.32514,0.093371,0.041368,0.20726,0.18379
0.051173,0.073963,0.053604,0.074709,0.040457,0.1386,0.30753,0.094106,0.037532,0.23535,0.18441
0.034806,0.061612,0.041304,0.060334,0.030586,0.14348,0.29253,0.093532,0.027058,0.23542,0.19725
0.058533,0.084119,0.065551,0.089603,0.060564,0.158,0.29172,0.12043,0.074589,0.23748,0.26453
0.11341,0.12485,0.10581,0.13499,0.11168,0.16604,0.31723,0.14188,0.1059,0.28007,0.20997
0.062106,0.087336,0.065858,0.091599,0.081946,0.15103,0.31481,0.11151,0.091929,0.18283,0.26455
0.082989,0.10216,0.081137,0.10383,0.07982,0.15061,0.28968,0.14554,0.099082,0.23055,0.20572
0.069245,0.092858,0.070363,0.10142,0.078415,0.15544,0.32994,0.12756,0.057103,0.22751,0.22604
0.081495,0.0862,0.069945,0.091741,0.090447,0.14116,0.27748,0.11556,0.10879,0.2636,0.4281
0.07884,0.1132,0.097015,0.1189,0.12309,0.18084,0.30039,0.14095,0.14591,0.21745,0.16147
0.087028,0.13009,0.099983,0.12719,0.094738,0.16505,0.29236,0.13002,0.1098,0.21315,0.22184
0.18115,0.25367,0.16706,0.27317,0.16706,0.19798,0.31428,0.20176,0.3337,0.19448,0.28061
0.044448,0.066467,0.058211,0.072968,0.054679,0.15586,0.28257,0.12535,0.060634,0.22868,0.2332
0.055798,0.080989,0.057154,0.093324,0.050942,0.15223,0.30956,0.097499,0.044354,0.25844,0.24168
0.095433,0.11589,0.099326,0.10845,0.10139,0.15262,0.26763,0.16495,0.10194,0.2296,0.40858
0.036084,0.067873,0.035924,0.055867,0.027833,0.16671,0.33728,0.093485,0.013137,0.18761,0.14728
0.093634,0.10066,0.083426,0.103,0.10081,0.14134,0.32583,0.14569,0.14422,0.18153,0.28766
0.0407,0.064575,0.039536,0.065729,0.030958,0.17431,0.33091,0.073939,0.025063,0.18816,0.18246
0.074792,0.098254,0.074289,0.093,0.081439,0.1534,0.28065,0.13411,0.10737,0.19327,0.16261
0.046356,0.076045,0.055616,0.07131,0.055821,0.16563,0.28617,0.10023,0.054277,0.226,0.15463
0.038474,0.062494,0.044382,0.072705,0.042797,0.15205,0.33445,0.090982,0.041088,0.18284,0.19553
0.10497,0.11011,0.10148,0.1012,0.11353,0.15887,0.27456,0.14712,0.17447,0.18417,0.18739
0.084544,0.12036,0.095705,0.11293,0.10985,0.15135,0.31761,0.16375,0.089506,0.24641,0.39144
0.061559,0.09514,0.065714,0.11106,0.071926,0.14529,0.33506,0.13816,0.050309,0.20198,0.22069
0.076828,0.11373,0.082696,0.11572,0.088379,0.14664,0.29694,0.1341,0.048463,0.21399,0.27023
0.063415,0.091147,0.072889,0.10145,0.053866,0.1465,0.32724,0.12575,0.057015,0.26206,0.22504
0.05931,0.092704,0.071125,0.11229,0.059495,0.15609,0.32438,0.11195,0.030652,0.19916,0.20079
0.074397,0.084431,0.073241,0.091311,0.081878,0.15336,0.30347,0.11883,0.076245,0.17727,0.2999
0.054786,0.083044,0.058127,0.093295,0.056771,0.1429,0.29525,0.088923,0.044454,0.19494,0.20501
0.043786,0.066533,0.055319,0.071425,0.045456,0.13479,0.34199,0.10276,0.038094,0.35025,0.32988
0.060594,0.084294,0.062725,0.091685,0.06015,0.161,0.33803,0.11607,0.068369,0.25697,0.3288
0.096056,0.11212,0.094705,0.1013,0.094919,0.15783,0.3564,0.1451,0.11551,0.27017,0.25025
0.14444,0.11695,0.13519,0.13192,0.12601,0.14974,0.30114,0.18497,0.26663,0.26276,0.20254
0.12067,0.10821,0.11349,0.11017,0.11508,0.1414,0.31105,0.15764,0.14188,0.2178,0.18708
0.051274,0.10309,0.064796,0.085427,0.068763,0.166,0.3023,0.11007,0.05738,0.23189,0.22311
0.14655,0.1409,0.15535,0.13415,0.14378,0.15717,0.34246,0.16639,0.22739,0.2551,0.23427
0.069119,0.084339,0.067107,0.08404,0.08094,0.14253,0.2872,0.11326,0.088396,0.28522,0.20374
0.089557,0.11665,0.067151,0.12045,0.081194,0.15483,0.33351,0.1517,0.048717,0.3048,0.26595
0.06502,0.069551,0.063257,0.081831,0.065947,0.15974,0.34685,0.099778,0.063981,0.22024,0.21796
0.037335,0.067039,0.032164,0.067421,0.034789,0.13182,0.29592,0.10752,0.030268,0.46068,0.34572
0.056152,0.083327,0.050353,0.067411,0.05606,0.13468,0.33735,0.10738,0.029286,0.21637,0.23842
0.077482,0.096148,0.071214,0.095221,0.068404,0.17102,0.33042,0.13082,0.070279,0.15875,0.21489
0.097926,0.13539,0.10748,0.13239,0.089846,0.16429,0.29131,0.15134,0.08351,0.31332,0.26257
0.20059,0.16194,0.15691,0.16146,0.14548,0.16167,0.31333,0.1869,0.25535,0.23712,0.20035
0.087607,0.11658,0.085677,0.12434,0.085008,0.17588,0.32706,0.1266,0.14815,0.22142,0.22691
0.091822,0.1253,0.090498,0.12793,0.11361,0.14421,0.32461,0.14583,0.13145,0.22086,0.26957
0.042274,0.084255,0.059729,0.067106,0.049351,0.15695,0.31382,0.10153,0.038687,0.23881,0.18028
0.065639,0.094197,0.071138,0.091759,0.070496,0.15743,0.32539,0.13485,0.091029,0.48304,0.48871
0.060049,0.10499,0.068608,0.10033,0.061159,0.17437,0.30712,0.13222,0.050043,0.19526,0.24998
0.078657,0.090194,0.083364,0.096692,0.088652,0.16127,0.28969,0.14568,0.098979,0.17379,0.21105
0.087334,0.1089,0.095354,0.11993,0.10269,0.14641,0.30929,0.13004,0.11073,0.55761,0.41946
0.092155,0.16946,0.11593,0.18385,0.099736,0.16656,0.30053,0.15251,0.081845,0.26563,0.29677
0.069503,0.12013,0.081728,0.1161,0.077413,0.15821,0.32803,0.13428,0.035867,0.19023,0.23893
0.03655,0.062056,0.034081,0.054221,0.034994,0.14087,0.31393,0.084174,0.025952,0.29241,0.1965
0.053088,0.11133,0.059393,0.097342,0.060431,0.16401,0.31395,0.10153,0.024063,0.21765,0.23844
0.066158,0.08517,0.059163,0.098624,0.072554,0.17335,0.31867,0.12986,0.060626,0.20093,0.22062
0.077143,0.1271,0.068402,0.11867,0.090044,0.17797,0.37832,0.14072,0.09005,0.23118,0.21812
0.093042,0.10731,0.092224,0.12288,0.11109,0.15263,0.29423,0.15022,0.13016,0.21494,0.18382
0.087733,0.086722,0.080037,0.089732,0.1003,0.14833,0.30855,0.1464,0.097446,0.19799,0.20142
0.072388,0.085692,0.076723,0.086103,0.069408,0.13421,0.29259,0.097717,0.090956,0.21293,0.16296
0.065824,0.10242,0.077249,0.11098,0.080527,0.16576,0.27325,0.11457,0.041893,0.27711,0.2121
0.054023,0.085623,0.049651,0.090343,0.047059,0.15995,0.31901,0.098098,0.049813,0.221,0.44952
0.067713,0.10898,0.067797,0.10118,0.071257,0.16865,0.31387,0.14043,0.085157,0.23917,0.32727
0.03605,0.058277,0.032832,0.063748,0.036716,0.13257,0.29288,0.091494,0.02234,0.21725,0.26503
0.032838,0.068111,0.037637,0.075456,0.035096,0.17344,0.28937,0.10778,0.02365,0.22259,0.2619
0.08939,0.14478,0.099138,0.13328,0.10185,0.15021,0.31369,0.16141,0.037048,0.20316,0.26683
0.073945,0.097009,0.073916,0.09551,0.068349,0.15008,0.37034,0.11909,0.036477,0.23032,0.26906
0.053096,0.076236,0.057151,0.087649,0.063468,0.1662,0.35311,0.13257,0.045045,0.17453,0.23643
0.11448,0.13762,0.11574,0.12558,0.11744,0.1638,0.34465,0.15193,0.15862,0.33262,0.37403
0.084957,0.12284,0.079849,0.13828,0.085751,0.16541,0.33155,0.15882,0.051955,0.18989,0.23421
0.052305,0.089318,0.061871,0.095116,0.053839,0.1682,0.31854,0.12951,0.050075,0.25171,0.26178
0.051014,0.075307,0.063453,0.080775,0.060983,0.1345,0.34878,0.09673,0.088543,0.27378,0.21261
0.064423,0.10666,0.073628,0.10304,0.077978,0.14735,0.31172,0.14785,0.036932,0.15975,0.21294
0.075195,0.09752,0.067127,0.096847,0.069692,0.17266,0.31692,0.12479,0.052861,0.19973,0.23539
0.096019,0.095695,0.080705,0.10916,0.094126,0.1647,0.34367,0.10704,0.080268,0.23958,0.24783
0.043896,0.063627,0.033164,0.072242,0.043834,0.14137,0.32185,0.0782,0.027238,0.23095,0.22267
0.05328,0.10576,0.0741,0.10224,0.066317,0.12797,0.3503,0.11028,0.031022,0.25174,0.29067
0.13148,0.13274,0.13508,0.11968,0.14315,0.16854,0.31216,0.15918,0.25468,0.26974,0.26917
0.05338,0.07381,0.043743,0.073881,0.04401,0.14061,0.28716,0.11932,0.065316,0.2505,0.27296
0.080384,0.11548,0.081676,0.091087,0.079008,0.20093,0.32065,0.14014,0.088327,0.17028,0.22188
0.045913,0.066385,0.049211,0.074984,0.043406,0.14776,0.31446,0.096468,0.036025,0.25156,0.36079
0.12184,0.11729,0.091315,0.12171,0.10361,0.16763,0.30607,0.14883,0.13256,0.27208,0.27459
0.073238,0.096575,0.079635,0.097241,0.088202,0.15474,0.34761,0.11806,0.11166,0.27981,0.21186
0.080701,0.097768,0.096303,0.08642,0.090782,0.14618,0.28678,0.12828,0.11769,0.23866,0.22177
0.044956,0.066461,0.035863,0.057986,0.037222,0.15621,0.30145,0.080812,0.040152,0.23648,0.31125
0.035361,0.064438,0.043942,0.065985,0.042495,0.15656,0.30599,0.094417,0.035658,0.28117,0.19847
0.058036,0.092679,0.068395,0.087826,0.073204,0.1836,0.29878,0.11393,0.084063,0.18648,0.2049
0.0649,0.1032,0.05616,0.093605,0.057707,0.14776,0.30961,0.12652,0.012925,0.19376,0.28589
0.027412,0.064046,0.036998,0.076567,0.023213,0.14939,0.35495,0.06512,0.021435,0.21373,0.23101
0.045955,0.064559,0.052221,0.081206,0.045551,0.15997,0.29101,0.10298,0.034394,0.21092,0.202
0.072759,0.098978,0.074909,0.093352,0.0937,0.15343,0.3195,0.14943,0.12039,0.19072,0.1966
0.047744,0.068559,0.045348,0.075199,0.053878,0.14229,0.32599,0.1055,0.05992,0.17655,0.16332
0.11236,0.11224,0.11868,0.12003,0.11685,0.1595,0.30665,0.15794,0.15911,0.20131,0.18504
0.07911,0.10253,0.090546,0.12059,0.10174,0.15787,0.32045,0.1376,0.13552,0.24132,0.21267
0.047515,0.077334,0.040862,0.066178,0.044588,0.12652,0.31993,0.092226,0.038263,0.18811,0.14511
0.085844,0.11165,0.084418,0.12119,0.072964,0.15294,0.35434,0.12613,0.10665,0.18273,0.18403
0.075989,0.087532,0.069929,0.091992,0.069706,0.16601,0.34065,0.12798,0.095024,0.21426,0.23162
0.11933,0.15021,0.13499,0.16711,0.13083,0.15602,0.28208,0.17971,0.18097,0.18107,0.16459
0.12689,0.17157,0.14849,0.16906,0.15206,0.15286,0.30234,0.19121,0.12394,0.19913,0.27467
0.070922,0.10318,0.076149,0.096465,0.062075,0.15002,0.34947,0.13613,0.079539,0.20389,0.19172
0.077955,0.097289,0.084922,0.10403,0.083166,0.1468,0.28407,0.13359,0.10086,0.37522,0.25772
0.099289,0.10677,0.084164,0.10139,0.091295,0.15278,0.32548,0.15424,0.092375,0.20232,0.22479
0.047697,0.078087,0.055044,0.08664,0.066276,0.19629,0.32789,0.1024,0.077863,0.20637,0.21711
0.080645,0.078841,0.0797,0.090429,0.089403,0.16789,0.30089,0.11333,0.10541,0.22111,0.2207
0.069423,0.090896,0.057711,0.094782,0.051597,0.12783,0.32383,0.11452,0.036525,0.20049,0.22579
0.12003,0.12937,0.13493,0.13751,0.13652,0.1573,0.31035,0.15477,0.18762,0.30203,0.43919
0.10798,0.15732,0.13186,0.16757,0.14127,0.16505,0.31986,0.16062,0.18695,0.24343,0.32689
0.083793,0.086954,0.081069,0.095821,0.079008,0.15865,0.35622,0.13631,0.089996,0.19068,0.20104
0.038704,0.069524,0.03624,0.062021,0.035057,0.13219,0.33231,0.10886,0.033828,0.16708,0.24044
0.052072,0.057731,0.059148,0.087572,0.052094,0.15951,0.32063,0.11312,0.052993,0.20452,0.23118
0.065684,0.082389,0.061036,0.090254,0.049644,0.13848,0.27778,0.12135,0.067107,0.21681,0.17538
0.12534,0.14234,0.11783,0.13021,0.12467,0.16599,0.30749,0.16561,0.198,0.22389,0.21374
0.097034,0.1034,0.087951,0.10323,0.10057,0.18255,0.29682,0.13102,0.12105,0.21492,0.19214
0.038333,0.070943,0.046568,0.080957,0.04476,0.14125,0.31924,0.10781,0.031434,0.19806,0.28374
0.10559,0.13921,0.1266,0.14438,0.10972,0.17944,0.32911,0.15886,0.14944,0.20414,0.20702
0.1006,0.096195,0.093161,0.10433,0.089068,0.15551,0.31964,0.12598,0.10992,0.25663,0.29219
0.079076,0.090585,0.080117,0.096206,0.085705,0.13142,0.3379,0.13504,0.090681,0.21141,0.19234
0.043325,0.095101,0.061371,0.093102,0.044701,0.18951,0.33169,0.11346,0.03444,0.22313,0.23002
0.13425,0.17071,0.14178,0.15675,0.15531,0.1681,0.32649,0.18117,0.17497,0.20301,0.15305
0.11133,0.13465,0.11791,0.14467,0.10765,0.17416,0.34037,0.16179,0.19293,0.2314,0.24953
0.062666,0.089463,0.068724,0.086542,0.056573,0.17272,0.29685,0.091222,0.034646,0.29046,0.22993
0.054851,0.08133,0.061427,0.082044,0.056359,0.14335,0.33129,0.11045,0.10404,0.28244,0.34387
0.039288,0.063144,0.04073,0.068424,0.047733,0.15249,0.29911,0.090903,0.042827,0.2191,0.18508
0.028115,0.063644,0.026204,0.061559,0.018755,0.13878,0.33589,0.066567,0.017437,0.21394,0.23116
0.068381,0.097406,0.065458,0.094687,0.06247,0.16736,0.32367,0.11191,0.065031,0.22076,0.21958
0.060888,0.081779,0.066659,0.10003,0.059944,0.1556,0.33996,0.10308,0.078096,0.24506,0.1831
0.095807,0.10504,0.088513,0.10649,0.10297,0.15731,0.33396,0.13806,0.14743,0.22927,0.17165
0.060573,0.083877,0.061514,0.069226,0.06225,0.14474,0.3248,0.10735,0.079772,0.25522,0.5577
0.12314,0.12651,0.13022,0.12468,0.11915,0.14696,0.33867,0.1502,0.22533,0.27422,0.22444
0.15752,0.15741,0.14413,0.14101,0.16564,0.17907,0.30662,0.17902,0.22022,0.18314,0.18847
0.045959,0.076373,0.03191,0.086275,0.037399,0.18681,0.32692,0.075921,0.017163,0.20443,0.24729
0.075864,0.10547,0.070317,0.093721,0.096705,0.13761,0.29112,0.11742,0.080596,0.28921,0.21126
0.094136,0.10922,0.08858,0.10401,0.088014,0.15608,0.30119,0.13299,0.11902,0.20782,0.29116
0.14471,0.15943,0.15692,0.16694,0.12106,0.14553,0.32724,0.16129,0.10497,0.25605,0.26258
0.079801,0.099514,0.10464,0.10604,0.10006,0.16269,0.32108,0.14779,0.11186,0.20302,0.16787
0.13421,0.15605,0.13429,0.14481,0.12798,0.15239,0.33082,0.17722,0.17524,0.26647,0.29013
0.044943,0.073903,0.041774,0.083579,0.039474,0.17326,0.29501,0.10514,0.014471,0.19862,0.20015
0.075225,0.085683,0.070188,0.094452,0.07336,0.14855,0.32486,0.14138,0.069276,0.17719,0.18228
0.052647,0.072881,0.051068,0.085471,0.050052,0.14718,0.27438,0.11427,0.079211,0.23256,0.21523
0.066325,0.13133,0.090753,0.11292,0.099697,0.14136,0.34181,0.15013,0.02459,0.187,0.18363
0.16144,0.16051,0.14931,0.15575,0.14532,0.15661,0.29557,0.17061,0.2923,0.25627,0.28469
0.061544,0.071803,0.057363,0.084973,0.077541,0.14865,0.3023,0.094579,0.089073,0.21383,0.2502
0.13739,0.17136,0.13056,0.16376,0.13558,0.15909,0.34035,0.17178,0.15006,0.38281,0.37007
0.02823,0.060545,0.024785,0.064487,0.024941,0.14643,0.33537,0.067339,0.01399,0.17559,0.17322
0.060076,0.079266,0.056715,0.072858,0.070326,0.14187,0.31861,0.094302,0.060408,0.27615,0.23947
0.061343,0.081632,0.052389,0.08932,0.063152,0.16597,0.32734,0.1414,0.060502,0.21479,0.20611
0.058552,0.10107,0.058576,0.085383,0.075918,0.14894,0.32346,0.12096,0.068841,0.19163,0.19708
0.065562,0.094179,0.060147,0.091776,0.068835,0.16804,0.32503,0.10677,0.078694,0.24244,0.25551
0.098351,0.11377,0.11311,0.12516,0.10146,0.15769,0.29281,0.1798,0.10821,0.19737,0.30999
0.11393,0.1201,0.10739,0.10829,0.10141,0.14697,0.32091,0.13485,0.13657,0.21106,0.19548
0.082311,0.09913,0.089602,0.11992,0.084006,0.16002,0.32791,0.1342,0.055547,0.1754,0.22277
0.069996,0.092911,0.069214,0.09748,0.069118,0.15255,0.29865,0.13962,0.067236,0.35838,0.46965
0.051491,0.11509,0.051531,0.082214,0.040766,0.14683,0.32505,0.10673,0.033714,0.24028,0.19122
0.068213,0.097525,0.05867,0.099092,0.062731,0.16067,0.31799,0.10953,0.054626,0.46782,0.40546
0.062413,0.095404,0.076814,0.11143,0.075536,0.16993,0.31744,0.12037,0.10652,0.22498,0.23317
0.14973,0.14803,0.15211,0.13835,0.13117,0.16615,0.31917,0.19477,0.18389,0.22422,0.23247
0.09661,0.11096,0.078159,0.10983,0.093218,0.15352,0.33179,0.12901,0.059451,0.24098,0.19799
0.08267,0.11745,0.094535,0.10199,0.10987,0.15023,0.28396,0.12854,0.10743,0.23858,0.23799
0.061124,0.080482,0.050666,0.084284,0.05829,0.1274,0.32679,0.10432,0.028422,0.18548,0.17461
0.060099,0.081477,0.052112,0.08138,0.063447,0.14561,0.32139,0.1039,0.031494,0.24072,0.25636
0.10534,0.14973,0.10894,0.12978,0.11681,0.16024,0.30914,0.15832,0.061041,0.19571,0.22794
0.05819,0.086155,0.073243,0.095072,0.078905,0.14264,0.34129,0.098625,0.10105,0.24332,0.23448
0.1463,0.14135,0.1601,0.15667,0.15199,0.17371,0.33868,0.1748,0.26806,0.16925,0.26622
0.066584,0.092481,0.070758,0.093678,0.067362,0.13199,0.28828,0.12851,0.05357,0.24148,0.1877
0.10278,0.095677,0.10123,0.12021,0.1089,0.15136,0.35437,0.17384,0.1681,0.24584,0.30923
0.062995,0.09378,0.065918,0.081687,0.066215,0.15762,0.33629,0.12035,0.052878,0.27359,0.19714
0.11438,0.12107,0.11842,0.12501,0.11751,0.14949,0.33991,0.16531,0.16381,0.18089,0.23658
0.062099,0.11872,0.076779,0.12027,0.07619,0.15126,0.33033,0.12866,0.027934,0.22902,0.23496
0.07557,0.11522,0.079679,0.10027,0.075222,0.16384,0.29583,0.139,0.033249,0.17018,0.16303
0.11092,0.13805,0.097248,0.1445,0.10971,0.17866,0.3152,0.13353,0.11837,0.2111,0.24474
0.080534,0.10415,0.075874,0.10085,0.085777,0.14818,0.29813,0.1328,0.08467,0.26848,0.20682
0.13301,0.15636,0.13435,0.16146,0.14034,0.1743,0.31484,0.17002,0.14422,0.27288,0.25057
0.067378,0.093969,0.050556,0.11014,0.050975,0.1687,0.29968,0.10268,0.030288,0.19735,0.26407
0.059113,0.088807,0.064427,0.086747,0.062815,0.15708,0.30795,0.11255,0.045392,0.19606,0.15923
0.068148,0.074337,0.068436,0.079416,0.069016,0.15217,0.31951,0.12452,0.073499,0.22713,0.20786
0.10777,0.15094,0.11633,0.16357,0.12383,0.13819,0.30209,0.17943,0.28192,0.19383,0.21259
0.049938,0.079653,0.038143,0.071779,0.039438,0.14853,0.31706,0.089319,0.016614,0.1829,0.16341
0.039548,0.10518,0.050107,0.11168,0.051745,0.17996,0.32439,0.12191,0.021035,0.19264,0.20368
0.068624,0.087986,0.073127,0.088652,0.067022,0.13661,0.3044,0.13087,0.083447,0.22403,0.30713
0.06304,0.083818,0.053518,0.086758,0.059468,0.1336,0.34233,0.14454,0.057606,0.17727,0.22583
0.063823,0.092652,0.064669,0.082623,0.057216,0.16615,0.32952,0.14607,0.048764,0.20859,0.21671
0.1049,0.11428,0.094232,0.11312,0.098746,0.16558,0.31574,0.14553,0.12962,0.25377,0.27962
0.12175,0.13463,0.12722,0.1401,0.11417,0.14084,0.34516,0.16502,0.16674,0.21366,0.27033
0.12608,0.15801,0.1134,0.14426,0.1127,0.1563,0.33096,0.15313,0.087416,0.21456,0.24885
0.066768,0.078599,0.06865,0.083654,0.06582,0.14536,0.30758,0.11578,0.093761,0.219,0.25003
0.12371,0.15328,0.13992,0.15126,0.15415,0.1691,0.33262,0.17701,0.27846,0.22398,0.25643
0.074669,0.11092,0.089679,0.11515,0.076148,0.1525,0.34918,0.16828,0.025708,0.20297,0.17271
0.055983,0.086522,0.057696,0.075283,0.064306,0.13348,0.31771,0.11814,0.097977,0.24096,0.24761
0.12788,0.12293,0.12527,0.12916,0.11517,0.15317,0.31062,0.14037,0.18856,0.20969,0.2011
0.076969,0.12963,0.063668,0.1075,0.064556,0.15635,0.3169,0.12468,0.0056564,0.17475,0.16581
0.029249,0.061971,0.033565,0.057348,0.026363,0.13138,0.31185,0.082209,0.023479,0.22258,0.32351
0.10185,0.13464,0.091037,0.1284,0.114,0.17335,0.30754,0.15272,0.065375,0.19206,0.22637
0.041622,0.071386,0.047777,0.069992,0.038972,0.16136,0.31899,0.073919,0.035341,0.21955,0.25721
0.064087,0.087273,0.062352,0.083801,0.062702,0.16192,0.31583,0.11699,0.081794,0.2059,0.21935
0.076574,0.086221,0.075914,0.092591,0.067733,0.15187,0.31961,0.1171,0.041834,0.17383,0.24067
0.13464,0.13684,0.10973,0.15233,0.12731,0.14772,0.32786,0.18267,0.16268,0.18969,0.19703
0.085166,0.11459,0.089811,0.11669,0.11585,0.16918,0.32825,0.15178,0.13895,0.21225,0.19179
0.10105,0.11034,0.10493,0.1179,0.105,0.16326,0.35508,0.15572,0.124,0.23889,0.22801
0.086741,0.099718,0.079252,0.11564,0.085307,0.15992,0.34787,0.13089,0.089033,0.23096,0.22474
0.14295,0.13663,0.13185,0.14186,0.15159,0.14797,0.32808,0.16803,0.2471,0.208,0.4239
0.075387,0.11288,0.070811,0.097374,0.086521,0.17342,0.31522,0.11155,0.10228,0.19949,0.19995
0.053893,0.081325,0.064418,0.08216,0.070593,0.15963,0.31154,0.12557,0.074161,0.47549,0.44806
0.054184,0.083851,0.05258,0.079646,0.045916,0.14676,0.30822,0.08769,0.039358,0.25,0.19653
0.19091,0.19868,0.17893,0.20952,0.1509,0.18634,0.34586,0.18211,0.25267,0.24965,0.3328
0.10543,0.12066,0.098118,0.12228,0.10793,0.18941,0.33188,0.15154,0.1292,0.22691,0.23694
0.10056,0.10558,0.094641,0.1284,0.0912,0.15684,0.3148,0.14753,0.12256,0.17786,0.1719
0.097482,0.14657,0.10246,0.1468,0.098813,0.15181,0.32278,0.14818,0.045997,0.23389,0.23174
0.069523,0.084248,0.072841,0.10956,0.086353,0.15969,0.31319,0.10691,0.094804,0.24187,0.15277
0.10007,0.12386,0.10773,0.11728,0.12272,0.14708,0.31231,0.13476,0.14672,0.22438,0.25185
0.064762,0.090251,0.05509,0.084614,0.056092,0.1333,0.34143,0.10398,0.019001,0.18915,0.15971
0.10497,0.1067,0.073527,0.11697,0.091712,0.14479,0.35428,0.13448,0.13455,0.19707,0.22047
0.073225,0.09943,0.062657,0.099818,0.077181,0.16244,0.30252,0.12475,0.044914,0.2504,0.23903
0.029295,0.054474,0.029697,0.062167,0.030895,0.1539,0.30292,0.083884,0.01866,0.22423,0.25271
0.032102,0.061604,0.052822,0.069018,0.044589,0.13639,0.33124,0.064614,0.029111,0.30424,0.41369
0.086294,0.095758,0.08616,0.085955,0.085349,0.16281,0.31165,0.15378,0.099374,0.2127,0.18566
0.1021,0.14033,0.12073,0.13288,0.10367,0.17066,0.31655,0.15434,0.17434,0.18314,0.18932
0.043588,0.075187,0.053577,0.079829,0.061449,0.14525,0.27899,0.11285,0.043405,0.17038,0.22075
0.042994,0.06857,0.038429,0.071156,0.040821,0.18337,0.32297,0.092073,0.016417,0.17879,0.16457
0.081112,0.12359,0.081763,0.10027,0.095035,0.16425,0.33947,0.15756,0.049081,0.21348,0.21794
0.097355,0.10548,0.087938,0.1057,0.1012,0.1757,0.32877,0.1442,0.11425,0.22525,0.23773
0.068214,0.09362,0.068028,0.11569,0.077885,0.146,0.29984,0.14281,0.056279,0.17903,0.19156
0.063801,0.085916,0.060216,0.087473,0.066946,0.14373,0.32556,0.10882,0.076916,0.20458,0.17057
0.072529,0.093133,0.077738,0.09414,0.092523,0.14691,0.30584,0.12774,0.089352,0.2061,0.26175
0.079511,0.11403,0.089902,0.10787,0.10312,0.15897,0.34765,0.15594,0.092468,0.25298,0.24768
0.066591,0.08952,0.067068,0.08901,0.081069,0.17378,0.31782,0.12429,0.1102,0.20053,0.18723
0.093485,0.12704,0.091935,0.1136,0.10412,0.1813,0.28932,0.15972,0.11607,0.24655,0.25449
0.12803,0.13356,0.12464,0.1271,0.1346,0.14159,0.29002,0.14933,0.16733,0.21532,0.23829
0.21063,0.23045,0.20035,0.21412,0.17299,0.19202,0.29433,0.23128,0.39876,0.21472,0.29912
0.078258,0.11312,0.071434,0.11464,0.072309,0.18393,0.27821,0.11698,0.072567,0.21003,0.19062
0.051023,0.076916,0.045997,0.08284,0.048938,0.16127,0.31955,0.11036,0.043315,0.21584,0.22276
0.074821,0.10369,0.056716,0.1079,0.072444,0.16011,0.28628,0.11626,0.090173,0.28128,0.23583
0.098185,0.11311,0.1058,0.10454,0.10149,0.16716,0.32356,0.15007,0.1021,0.15384,0.19975
0.053339,0.091615,0.049027,0.1056,0.037349,0.14793,0.33151,0.093144,0.030996,0.18144,0.14657
0.11267,0.18863,0.11109,0.17395,0.11587,0.13471,0.31113,0.12913,0.21957,0.32879,0.34883
0.095671,0.1545,0.11206,0.15847,0.12202,0.15568,0.30401,0.16364,0.18774,0.26562,0.22095
0.073677,0.088615,0.07007,0.09048,0.07558,0.14315,0.32434,0.10893,0.092063,0.21621,0.19141
0.068216,0.093442,0.058033,0.080456,0.06309,0.16561,0.32795,0.10745,0.073329,0.22151,0.20116
0.074669,0.096278,0.082609,0.087893,0.063541,0.16055,0.32219,0.13932,0.050871,0.18321,0.16709
0.05226,0.077265,0.058743,0.087573,0.066067,0.17318,0.34857,0.11211,0.088481,0.1972,0.26
0.045861,0.063718,0.044159,0.069899,0.036483,0.1526,0.29506,0.087892,0.045402,0.19948,0.19647
0.14166,0.15928,0.13482,0.16741,0.13958,0.15627,0.28083,0.19174,0.21576,0.24036,0.3018
0.062396,0.083832,0.078376,0.066761,0.07461,0.14966,0.30205,0.12967,0.096966,0.19445,0.16651
0.066056,0.11817,0.064978,0.11193,0.0737,0.13999,0.3097,0.14229,0.011754,0.22419,0.19637
0.053523,0.075248,0.044364,0.084575,0.039038,0.18101,0.34005,0.11103,0.027269,0.24883,0.21628
0.094626,0.15767,0.096412,0.14484,0.10371,0.14427,0.31277,0.16273,0.26364,0.22662,0.25256
0.045895,0.069821,0.040189,0.081295,0.042482,0.14012,0.31667,0.10477,0.026563,0.1937,0.20213
0.1303,0.17226,0.11829,0.17154,0.12303,0.15582,0.29567,0.16722,0.21896,0.19282,0.26751
0.1157,0.097616,0.094997,0.10417,0.099299,0.14768,0.31044,0.13614,0.1115,0.27244,0.36792
0.079938,0.10159,0.092997,0.10091,0.087253,0.15295,0.3134,0.14391,0.088983,0.31923,0.38897
0.079607,0.10102,0.081903,0.092591,0.094096,0.14676,0.30272,0.13413,0.11469,0.20203,0.21094
0.042747,0.057933,0.0358,0.074184,0.035893,0.15575,0.3176,0.090371,0.023592,0.22254,0.2378
0.10837,0.11213,0.10878,0.10662,0.12493,0.16161,0.31011,0.17127,0.17264,0.23903,0.19879
0.061442,0.094903,0.081962,0.09391,0.085803,0.15014,0.36018,0.11967,0.074325,0.20368,0.23714
0.13792,0.16386,0.12261,0.156,0.13799,0.16286,0.30362,0.20026,0.21645,0.2284,0.40688
0.064893,0.080876,0.076808,0.10075,0.079953,0.14975,0.32321,0.14883,0.079194,0.19125,0.21867
0.072941,0.085896,0.081179,0.083345,0.083446,0.13197,0.3244,0.15317,0.097735,0.40792,0.6381
0.054842,0.065767,0.048397,0.067816,0.069523,0.13034,0.31012,0.093744,0.054084,0.2137,0.15085
0.062161,0.068255,0.068614,0.093393,0.063341,0.16822,0.35051,0.10571,0.074218,0.20353,0.22457
0.078131,0.086118,0.070984,0.10237,0.066571,0.17107,0.3201,0.11557,0.073498,0.23968,0.23226
0.064739,0.08976,0.058507,0.098205,0.049139,0.15657,0.24316,0.11547,0.07512,0.24519,0.21913
0.094539,0.11351,0.097051,0.11655,0.10492,0.16873,0.32782,0.16857,0.16965,0.193,0.22029
0.10421,0.11386,0.10169,0.10964,0.10518,0.18008,0.35256,0.15071,0.14443,0.20585,0.17604
0.08845,0.12077,0.10144,0.1386,0.093634,0.16983,0.32633,0.16689,0.12041,0.25364,0.2165
0.052996,0.064654,0.037711,0.066774,0.041747,0.16353,0.30745,0.12511,0.033852,0.21275,0.17131
0.089895,0.14248,0.10994,0.11859,0.11606,0.16913,0.28717,0.16212,0.12707,0.18643,0.18584
0.044312,0.075873,0.038737,0.077111,0.037441,0.17325,0.33924,0.090662,0.037415,0.22319,0.19369
0.099967,0.1289,0.1026,0.13089,0.10359,0.17083,0.30206,0.16569,0.16978,0.2187,0.21681
0.074605,0.090933,0.059702,0.082784,0.055234,0.16919,0.3326,0.10813,0.035062,0.21108,0.19057
0.046843,0.084163,0.049366,0.081117,0.053938,0.16076,0.30435,0.088827,0.027478,0.21115,0.17884
0.077661,0.10056,0.071626,0.074228,0.079039,0.15207,0.32781,0.1423,0.074701,0.23731,0.27392
0.16377,0.14754,0.13653,0.15184,0.14612,0.15779,0.31518,0.19352,0.27981,0.25116,0.23678
0.060107,0.08352,0.067846,0.072111,0.055367,0.13259,0.34252,0.10459,0.072528,0.2039,0.19773
0.066493,0.088071,0.073204,0.091824,0.05905,0.12815,0.31821,0.11697,0.05563,0.20684,0.15014
0.061412,0.098594,0.079984,0.096164,0.077277,0.17681,0.31739,0.14065,0.069468,0.20154,0.18733
0.054767,0.062055,0.05085,0.063575,0.045578,0.14885,0.30531,0.090112,0.037108,0.19751,0.22966
0.03342,0.064032,0.032073,0.077617,0.026719,0.15303,0.3479,0.090807,0.021628,0.21206,0.24713
0.087364,0.11935,0.11399,0.12586,0.10455,0.159,0.30429,0.13455,0.13571,0.2149,0.2178
0.099308,0.13087,0.10889,0.13931,0.10289,0.16379,0.28869,0.15487,0.057717,0.21218,0.37054
0.053508,0.086774,0.047991,0.084988,0.060475,0.16837,0.33465,0.12406,0.032952,0.19285,0.18653
0.065718,0.084474,0.05862,0.080319,0.043864,0.13108,0.29975,0.11261,0.056628,0.20748,0.2406
0.11016,0.11236,0.10399,0.1159,0.09166,0.14799,0.29528,0.15404,0.087935,0.22289,0.23263
0.06395,0.076721,0.068925,0.080607,0.054002,0.13123,0.27311,0.11855,0.062786,0.26557,0.19958
0.052846,0.074857,0.051744,0.07848,0.054901,0.13732,0.34533,0.095787,0.063935,0.19817,0.27207
0.10315,0.13998,0.11063,0.14297,0.12535,0.18909,0.30485,0.18213,0.1639,0.23091,0.23543
0.038394,0.073265,0.043413,0.07692,0.032046,0.16555,0.31844,0.087093,0.040842,0.17465,0.20643
0.062618,0.089156,0.072031,0.077929,0.084944,0.14186,0.2569,0.14169,0.095641,0.17621,0.16793
0.055609,0.074719,0.04575,0.07897,0.049727,0.13531,0.29695,0.094035,0.042918,0.20049,0.25653
0.12135,0.12213,0.11832,0.11197,0.12351,0.15298,0.29624,0.13857,0.17847,0.22702,0.1963
0.07576,0.1051,0.079789,0.10042,0.085817,0.16055,0.33025,0.15283,0.044805,0.42896,0.29154
0.049737,0.081649,0.063275,0.069333,0.04962,0.14383,0.31401,0.096045,0.053115,0.19347,0.26266
0.078108,0.085122,0.062422,0.095087,0.07187,0.13546,0.30192,0.12129,0.11144,0.25262,0.25767
0.066334,0.091491,0.06982,0.086693,0.067328,0.17025,0.28452,0.10775,0.07675,0.19222,0.19468
0.11753,0.11601,0.11148,0.1045,0.12158,0.17383,0.29241,0.15543,0.1519,0.3942,0.44095
0.076292,0.14392,0.084558,0.14519,0.09151,0.15518,0.30139,0.13322,0.1398,0.25111,0.26186
0.0623,0.090127,0.06193,0.081487,0.067096,0.13091,0.32973,0.10673,0.057824,0.19996,0.24737
0.089904,0.12502,0.10911,0.10523,0.10505,0.15541,0.30629,0.17571,0.11389,0.20739,0.20704
0.041991,0.072989,0.052337,0.065764,0.047386,0.13191,0.30733,0.10787,0.070626,0.20719,0.24033
0.090745,0.12127,0.083152,0.12275,0.098353,0.15182,0.30875,0.15154,0.075689,0.17612,0.44768
0.088362,0.098251,0.080723,0.09615,0.078623,0.15774,0.35245,0.11816,0.11486,0.2216,0.32596
0.067707,0.11214,0.053787,0.099446,0.057274,0.13179,0.31245,0.13795,0.030116,0.2104,0.18734
0.070932,0.079314,0.072049,0.089861,0.081916,0.17074,0.30711,0.14359,0.097858,0.26897,0.2492
0.15057,0.15345,0.15764,0.14811,0.15997,0.18164,0.28606,0.18641,0.17788,0.30094,0.20552
0.1233,0.15364,0.10595,0.14095,0.12863,0.13901,0.32334,0.17728,0.11753,0.26189,0.21527
0.086604,0.11192,0.091362,0.11221,0.079996,0.17136,0.26566,0.16101,0.10652,0.19349,0.20806
0.039678,0.073779,0.045445,0.075173,0.052326,0.15539,0.28731,0.096545,0.051631,0.1797,0.17185
0.11788,0.15898,0.11267,0.1533,0.11873,0.17711,0.31131,0.17352,0.080342,0.27465,0.27089
0.16443,0.18723,0.12975,0.17262,0.14753,0.19686,0.32773,0.15849,0.25647,0.22718,0.19471
0.047866,0.074385,0.042536,0.073927,0.059748,0.14049,0.32447,0.10035,0.057729,0.20029,0.27107
0.066391,0.098508,0.074862,0.093916,0.068199,0.14207,0.29564,0.13289,0.076142,0.24812,0.20988
0.17309,0.20994,0.1788,0.20653,0.16913,0.18661,0.30184,0.20036,0.28146,0.27195,0.20287
0.065956,0.096886,0.072705,0.10456,0.06734,0.1636,0.3186,0.11121,0.086192,0.24531,0.25971
0.14472,0.12803,0.13149,0.13615,0.13221,0.20262,0.33321,0.16624,0.15197,0.21356,0.20252
0.087252,0.10945,0.097321,0.10008,0.093195,0.16342,0.28772,0.1514,0.11552,0.31124,0.24617
0.051252,0.082363,0.040455,0.077324,0.040838,0.15245,0.30978,0.11126,0.032301,0.27351,0.23569
0.1632,0.16779,0.15837,0.16267,0.14692,0.18172,0.29806,0.19122,0.24268,0.18977,0.22677
0.076289,0.095226,0.078255,0.12504,0.080322,0.14021,0.3244,0.12173,0.052605,0.28644,0.32945
0.1331,0.13991,0.14979,0.14603,0.13185,0.15634,0.31848,0.15943,0.24588,0.21217,0.22105
0.091458,0.12438,0.088942,0.10528,0.087763,0.16263,0.33822,0.13162,0.041527,0.26546,0.19282
0.17749,0.20839,0.17349,0.23539,0.16566,0.17306,0.29903,0.17366,0.35455,0.24576,0.29824
0.04594,0.064869,0.044306,0.064478,0.041125,0.14186,0.29959,0.086385,0.033135,0.18042,0.2392
0.10246,0.13178,0.10721,0.14236,0.15857,0.17476,0.32597,0.15746,0.1348,0.19857,0.23388
0.11412,0.13925,0.10394,0.14576,0.12681,0.18458,0.3288,0.16181,0.18589,0.21714,0.29816
0.051094,0.079807,0.049134,0.089866,0.056065,0.15746,0.31143,0.094459,0.055214,0.20671,0.19102
0.081193,0.093509,0.067155,0.088431,0.070792,0.15327,0.32717,0.13587,0.076087,0.22019,0.16857
0.03805,0.061621,0.044043,0.061759,0.049909,0.13762,0.29919,0.089124,0.021285,0.36142,0.38342
0.10972,0.15069,0.10146,0.14723,0.08795,0.15701,0.26437,0.15652,0.18867,0.24539,0.2997
0.053708,0.079584,0.048724,0.090563,0.062386,0.16251,0.30145,0.093262,0.04486,0.21485,0.25201
0.050187,0.078883,0.047853,0.089318,0.055658,0.15825,0.3062,0.10929,0.039703,0.17949,0.2112
0.107,0.099725,0.096936,0.11545,0.10316,0.14668,0.311,0.17176,0.13864,0.19017,0.21399
0.066284,0.06757,0.05198,0.084881,0.057213,0.137,0.31662,0.1147,0.071588,0.16742,0.21579
0.08745,0.10433,0.096145,0.098824,0.09336,0.15159,0.33362,0.13662,0.15707,0.2815,0.28715
0.058274,0.078519,0.061381,0.091505,0.057964,0.14728,0.30015,0.10098,0.052462,0.22796,0.15008
0.074669,0.10779,0.070105,0.11363,0.074568,0.16661,0.3213,0.11756,0.06009,0.27267,0.28582
0.061128,0.10212,0.058503,0.084684,0.049958,0.19522,0.28252,0.1174,0.05081,0.19037,0.16977
0.075983,0.087219,0.064996,0.081705,0.084268,0.16445,0.31516,0.12036,0.084522,0.29111,0.2469
0.070879,0.10193,0.070528,0.10672,0.080835,0.16124,0.29975,0.13234,0.061282,0.25452,0.21034
0.038039,0.064893,0.044978,0.071353,0.033543,0.15894,0.28393,0.075266,0.032981,0.18186,0.17237
0.1051,0.12904,0.084566,0.13372,0.091549,0.14763,0.28428,0.15335,0.089845,0.20798,0.24956
0.11157,0.16276,0.1218,0.15164,0.09711,0.15972,0.33184,0.17336,0.09299,0.22568,0.21598
0.057396,0.086698,0.056268,0.078306,0.065622,0.1842,0.28862,0.12696,0.075114,0.2191,0.24815
0.082121,0.13572,0.085185,0.14319,0.097624,0.18536,0.30735,0.14329,0.10265,0.20321,0.24161
0.16177,0.19612,0.15185,0.21452,0.13951,0.1851,0.29331,0.17126,0.20569,0.35746,0.23963
0.053683,0.076506,0.076042,0.080037,0.062735,0.16001,0.33582,0.10445,0.052771,0.18935,0.19036
0.10899,0.12334,0.10566,0.14109,0.10335,0.18225,0.31906,0.13908,0.20313,0.20387,0.20886
0.070139,0.10288,0.082851,0.10279,0.084062,0.16631,0.31673,0.12348,0.088704,0.26116,0.24915
0.074783,0.099302,0.08941,0.10172,0.085219,0.14582,0.29194,0.14458,0.057916,0.24173,0.43176
0.073548,0.099221,0.060796,0.10309,0.067529,0.15812,0.34878,0.12423,0.041119,0.31923,0.28486
0.076861,0.085531,0.076567,0.097062,0.076531,0.15508,0.31322,0.1243,0.10359,0.20106,0.29037
0.050381,0.085832,0.050763,0.116,0.052456,0.17545,0.3149,0.1202,0.04198,0.2102,0.2661
0.13744,0.1671,0.13717,0.17039,0.10519,0.1744,0.32206,0.16641,0.12673,0.17114,0.2207
0.10696,0.098487,0.11997,0.09518,0.13087,0.15971,0.31065,0.1611,0.1609,0.16989,0.31512
0.049757,0.067931,0.043817,0.076811,0.059743,0.15203,0.31535,0.099346,0.042865,0.16722,0.22844
0.060984,0.083448,0.065156,0.085731,0.066447,0.1596,0.29482,0.10154,0.073689,0.19429,0.20626
0.095371,0.1262,0.090033,0.12149,0.11661,0.15454,0.29947,0.1536,0.097929,0.18823,0.43277
0.084488,0.12219,0.072089,0.13016,0.084972,0.16191,0.33695,0.13891,0.06704,0.21781,0.25799
0.045956,0.077699,0.056035,0.084628,0.060558,0.142,0.31533,0.11452,0.031325,0.18054,0.19674
0.090373,0.13293,0.08128,0.13864,0.079302,0.14908,0.30283,0.14258,0.10389,0.23151,0.23912
0.06162,0.083284,0.055043,0.078438,0.062012,0.17516,0.2709,0.12198,0.056446,0.20934,0.23312
0.052687,0.077098,0.051422,0.076079,0.051857,0.1422,0.31961,0.096112,0.055457,0.1976,0.18621
0.11455,0.12638,0.12645,0.13173,0.13051,0.16934,0.32076,0.14444,0.23155,0.2057,0.23644
0.054665,0.10145,0.054018,0.087276,0.053316,0.17345,0.31452,0.12747,0.042121,0.25519,0.20178
0.069513,0.088889,0.066776,0.078993,0.062081,0.15436,0.2991,0.15327,0.083373,0.21644,0.18453
0.068456,0.086102,0.077851,0.097309,0.07352,0.14535,0.31641,0.13796,0.087992,0.21895,0.1661
0.044127,0.06408,0.047514,0.060617,0.038981,0.14039,0.28942,0.087732,0.024762,0.20571,0.17996
0.054323,0.076646,0.047697,0.081498,0.046191,0.1647,0.3417,0.11706,0.05399,0.18548,0.20445
0.081221,0.094482,0.077606,0.098296,0.082596,0.1719,0.31517,0.11611,0.11698,0.18218,0.20943
0.036344,0.06959,0.036156,0.052216,0.036669,0.138,0.32157,0.077505,0.026542,0.2307,0.24877
0.05689,0.087571,0.073844,0.068686,0.060219,0.14541,0.30785,0.10071,0.060746,0.20595,0.15966
0.10322,0.17559,0.1057,0.16394,0.11043,0.17827,0.32157,0.1791,0.1608,0.18612,0.20516
0.054243,0.085475,0.056664,0.081516,0.057435,0.14114,0.32951,0.12753,0.046056,0.21678,0.25932
0.044405,0.077296,0.042073,0.075792,0.040152,0.13349,0.31071,0.074209,0.02536,0.20781,0.18449
0.069276,0.08403,0.054688,0.083878,0.045103,0.15747,0.29768,0.11991,0.039019,0.18671,0.1965
0.090319,0.10749,0.085016,0.11064,0.092715,0.15963,0.29496,0.15242,0.094964,0.24633,0.25844
0.038197,0.068204,0.040154,0.073418,0.038381,0.14171,0.32125,0.057098,0.018779,0.21334,0.18704
0.11356,0.1592,0.12328,0.15091,0.13774,0.14624,0.34344,0.15579,0.26853,0.19375,0.28833
0.049126,0.078269,0.055407,0.072212,0.059805,0.13117,0.31655,0.10535,0.067098,0.21907,0.18579
0.048669,0.065331,0.045768,0.06023,0.047051,0.12984,0.33043,0.071269,0.058462,0.17361,0.17479
0.17423,0.17742,0.1688,0.17691,0.16364,0.1619,0.29303,0.19429,0.20069,0.26282,0.23209
0.048158,0.1031,0.047546,0.093839,0.050198,0.15224,0.33314,0.11657,0.0046206,0.24375,0.17913
0.13901,0.12484,0.1348,0.13018,0.1205,0.17387,0.31503,0.17618,0.16158,0.21524,0.22687
0.13905,0.1197,0.12541,0.13097,0.14102,0.15958,0.31179,0.16261,0.20173,0.27276,0.30825
0.15681,0.17334,0.15794,0.18164,0.19306,0.15855,0.30862,0.17767,0.22718,0.21306,0.21469
0.080081,0.10544,0.095788,0.10499,0.10122,0.13959,0.31787,0.11152,0.14509,0.20874,0.19542
0.10499,0.14379,0.080926,0.14469,0.089985,0.12184,0.28921,0.14455,0.20231,0.2243,0.26595
0.10539,0.11337,0.12707,0.12399,0.12497,0.14988,0.35516,0.17007,0.15077,0.21622,0.26139
0.0734,0.10898,0.075097,0.096711,0.073036,0.17406,0.29232,0.1084,0.049245,0.18576,0.20275
0.14545,0.15804,0.15697,0.1533,0.1489,0.17791,0.30865,0.19274,0.18815,0.21335,0.33679
0.041851,0.063216,0.04459,0.068962,0.046804,0.12639,0.29309,0.084122,0.053171,0.16307,0.24532
0.094285,0.11517,0.096609,0.11735,0.12306,0.1544,0.31526,0.12952,0.17395,0.21985,0.24215
0.067064,0.10535,0.070747,0.095308,0.072938,0.14283,0.34761,0.11338,0.066152,0.26004,0.26511
0.052852,0.076198,0.059407,0.096738,0.070164,0.16151,0.29591,0.096228,0.07586,0.19546,0.18042
0.084287,0.085496,0.06906,0.092802,0.092093,0.16201,0.31529,0.1165,0.099574,0.23137,0.25163
0.055332,0.079898,0.049479,0.087168,0.051596,0.14136,0.29665,0.12299,0.03485,0.32583,0.36094
0.06957,0.10398,0.088253,0.095253,0.094211,0.15759,0.30249,0.14584,0.093568,0.20637,0.28537
0.053918,0.089417,0.050761,0.096668,0.058802,0.15839,0.3098,0.12926,0.01322,0.25071,0.33911
0.10554,0.11334,0.10083,0.11471,0.10821,0.14605,0.3477,0.15873,0.13824,0.26938,0.28882
0.031998,0.10433,0.048862,0.076973,0.053207,0.1567,0.32966,0.095816,0.035029,0.27983,0.20388
0.070257,0.093382,0.08091,0.10222,0.071062,0.17687,0.31981,0.10519,0.074935,0.19467,0.15805
0.13753,0.16081,0.13511,0.15978,0.12919,0.17862,0.31629,0.17649,0.14959,0.17892,0.25687
0.086613,0.12323,0.10026,0.14114,0.089407,0.16727,0.33593,0.13151,0.1239,0.40121,0.31268
0.10711,0.15519,0.10686,0.14046,0.11496,0.18069,0.33334,0.15382,0.22966,0.23741,0.21291
0.1351,0.16495,0.12063,0.14606,0.12112,0.18902,0.28602,0.17955,0.19187,0.23841,0.41601
0.19014,0.17407,0.17178,0.16856,0.1609,0.17268,0.33179,0.21568,0.31812,0.20193,0.28807
0.066601,0.094583,0.074202,0.11048,0.076697,0.14168,0.30474,0.12191,0.024187,0.2955,0.26687
0.064365,0.078609,0.060967,0.079487,0.062504,0.17027,0.3431,0.12817,0.074428,0.17863,0.19989
0.04752,0.10765,0.049886,0.075526,0.040383,0.16762,0.30069,0.086205,0.00576,0.19408,0.2078
0.14069,0.16153,0.15139,0.15426,0.13519,0.14767,0.27043,0.17376,0.26165,0.21278,0.2855
0.063427,0.1007,0.065791,0.10961,0.07975,0.15035,0.30773,0.10894,0.10464,0.20898,0.24061
0.05045,0.067412,0.049095,0.070336,0.051952,0.1339,0.29941,0.09382,0.057594,0.21176,0.21986
0.11092,0.15983,0.10135,0.15157,0.10038,0.17202,0.33493,0.14534,0.17038,0.29062,0.31821
0.0467,0.07006,0.05061,0.08474,0.067483,0.15122,0.30248,0.1186,0.069462,0.19534,0.25899
0.051059,0.080175,0.044469,0.069966,0.049752,0.15402,0.34398,0.092699,0.057921,0.44571,0.5194
0.068197,0.082864,0.085893,0.08918,0.07416,0.15329,0.32405,0.12506,0.076922,0.18929,0.22467
0.11387,0.11225,0.11278,0.1144,0.087559,0.15579,0.34233,0.15207,0.15378,0.20674,0.24384
0.05957,0.06664,0.076523,0.075803,0.076672,0.14237,0.32675,0.11911,0.078394,0.203,0.20857
0.090495,0.086866,0.084105,0.098882,0.082995,0.15937,0.31966,0.14225,0.12244,0.16666,0.27609
0.067289,0.073407,0.063203,0.10255,0.051324,0.15532,0.32953,0.11302,0.033843,0.20661,0.18265
0.11323,0.12095,0.12087,0.11805,0.12111,0.13773,0.32005,0.14866,0.18738,0.34159,0.27341
0.11425,0.15756,0.13998,0.1615,0.11615,0.16579,0.30285,0.17409,0.11287,0.1921,0.27131
0.10733,0.10758,0.12331,0.11473,0.12966,0.14947,0.31931,0.1479,0.1541,0.22905,0.28748
0.12279,0.12558,0.12309,0.12883,0.094981,0.15421,0.37238,0.1518,0.14669,0.23979,0.22782
0.1071,0.13837,0.10061,0.11143,0.097899,0.15359,0.31143,0.15571,0.12378,0.19273,0.30275
0.081972,0.13044,0.085203,0.11604,0.079905,0.13298,0.30089,0.13783,0.024484,0.36016,0.29734
0.082465,0.093353,0.077908,0.10643,0.086006,0.1473,0.32003,0.13613,0.12376,0.25296,0.25353
0.083458,0.094481,0.075354,0.092685,0.079894,0.14246,0.35863,0.13393,0.094826,0.23167,0.27648
0.037208,0.081207,0.051132,0.069123,0.045248,0.16083,0.33062,0.075453,0.016674,0.19756,0.182
0.086108,0.091373,0.086778,0.09399,0.093579,0.15235,0.33609,0.16115,0.09076,0.284,0.22158
0.10824,0.11551,0.096203,0.12159,0.10762,0.14411,0.31159,0.14949,0.14346,0.21464,0.21885
0.036165,0.055062,0.03005,0.070697,0.029459,0.1442,0.25219,0.078619,0.02784,0.19828,0.21817
0.084445,0.11372,0.10104,0.11465,0.082273,0.18413,0.34544,0.14483,0.12246,0.21173,0.2138
0.084904,0.12817,0.081634,0.11115,0.097223,0.15631,0.27856,0.14023,0.089993,0.27829,0.24715
0.095063,0.096044,0.094638,0.09837,0.1344,0.14474,0.29335,0.16421,0.14688,0.19788,0.31153
0.18107,0.1815,0.17481,0.18042,0.1652,0.19969,0.3598,0.20952,0.34225,0.2136,0.20741
0.091473,0.13797,0.11078,0.13384,0.10088,0.14927,0.31629,0.14634,0.095921,0.25501,0.44752
0.094079,0.11984,0.084559,0.10412,0.11936,0.14412,0.34226,0.13062,0.1451,0.19868,0.20409
0.070659,0.10582,0.080567,0.094842,0.080661,0.16153,0.32614,0.14319,0.094933,0.22914,0.20909
0.086733,0.125,0.10427,0.13623,0.11526,0.14473,0.30492,0.1712,0.13542,0.18147,0.26866
0.049746,0.075246,0.044472,0.076407,0.06495,0.13629,0.3219,0.11463,0.070359,0.17995,0.32674
0.079137,0.099989,0.069943,0.10404,0.08992,0.14978,0.34954,0.15367,0.088469,0.22521,0.18652
0.061621,0.073342,0.070466,0.079811,0.073175,0.12966,0.30211,0.12166,0.083162,0.20613,0.20162
0.11062,0.12786,0.084781,0.10639,0.11565,0.16717,0.33562,0.13211,0.16236,0.35765,0.48115
0.06496,0.08454,0.054946,0.10928,0.061498,0.15837,0.30783,0.11928,0.049639,0.19754,0.23234
0.035757,0.06439,0.044095,0.067519,0.031079,0.14425,0.30803,0.11328,0.04851,0.18953,0.24148
0.20868,0.28319,0.20747,0.27728,0.18787,0.18008,0.29699,0.17632,0.36016,0.2521,0.34678
0.07332,0.10137,0.07137,0.11634,0.087221,0.16746,0.32087,0.12154,0.10398,0.21047,0.20417
0.050815,0.07323,0.0573,0.080128,0.049599,0.13146,0.31515,0.088808,0.066286,0.23362,0.21848
0.060929,0.099173,0.052684,0.089004,0.049213,0.14279,0.28223,0.13935,0.058076,0.23039,0.25584
0.065542,0.087386,0.071127,0.10224,0.06797,0.13066,0.31348,0.14095,0.036822,0.19005,0.1842
0.092976,0.13844,0.10679,0.1173,0.10731,0.16506,0.28705,0.14843,0.10219,0.2262,0.23889
0.047656,0.068421,0.047739,0.078628,0.043717,0.16634,0.31239,0.10864,0.058395,0.1908,0.18732
0.055871,0.088805,0.056773,0.071019,0.06331,0.15062,0.3126,0.10556,0.072621,0.20311,0.22988
0.055818,0.092696,0.057642,0.083577,0.054509,0.14507,0.34345,0.11317,0.039055,0.21833,0.36049
0.11227,0.11172,0.10995,0.1172,0.1256,0.17357,0.34726,0.14216,0.19083,0.22105,0.21697
0.072714,0.10093,0.073564,0.091003,0.08175,0.16457,0.29132,0.1152,0.06948,0.23924,0.38093
0.065331,0.093578,0.054065,0.092632,0.057877,0.14483,0.31477,0.11928,0.040483,0.20627,0.19549
0.086625,0.12943,0.086588,0.12039,0.085586,0.16452,0.28845,0.15409,0.05453,0.21626,0.20223
0.087084,0.097951,0.09908,0.11392,0.10216,0.14139,0.32797,0.13931,0.13063,0.27771,0.31378
0.077465,0.091115,0.055635,0.077087,0.075023,0.13649,0.33717,0.14496,0.058984,0.18856,0.17645
0.057222,0.084127,0.068852,0.072804,0.056391,0.18489,0.33377,0.10533,0.078978,0.19576,0.1931
0.077158,0.10112,0.086025,0.11275,0.063498,0.15443,0.29823,0.14018,0.077879,0.16844,0.19277
0.1232,0.14727,0.12528,0.16609,0.12881,0.15828,0.28552,0.1998,0.16881,0.20865,0.16585
0.064303,0.087593,0.091068,0.08831,0.091691,0.15605,0.34576,0.11737,0.10187,0.37445,0.46766
0.061894,0.095225,0.062039,0.084417,0.060251,0.1368,0.36051,0.11745,0.059146,0.26465,0.31121
0.034784,0.06882,0.046502,0.078669,0.033468,0.14502,0.32855,0.092458,0.04034,0.21886,0.22724
0.14415,0.13916,0.13753,0.16864,0.16029,0.18498,0.31143,0.18614,0.21409,0.1838,0.24632
0.078335,0.10322,0.072374,0.096776,0.095431,0.15307,0.31032,0.14901,0.094733,0.20358,0.2103
0.10152,0.12814,0.1367,0.14804,0.1122,0.1615,0.28012,0.16217,0.20979,0.20982,0.18604
0.075685,0.11174,0.086779,0.11316,0.083391,0.1354,0.3159,0.1294,0.060936,0.18025,0.15358
0.10046,0.11839,0.092404,0.12,0.10548,0.13714,0.28003,0.12312,0.093315,0.20385,0.30472
0.071464,0.061671,0.054417,0.078456,0.070196,0.13992,0.31589,0.12897,0.095286,0.16398,0.24924
0.10655,0.1091,0.094474,0.11871,0.10409,0.13781,0.31395,0.14962,0.095242,0.21157,0.18203
0.054361,0.092784,0.056892,0.091678,0.076183,0.14803,0.28527,0.10754,0.090335,0.24917,0.20138
0.079777,0.12405,0.084164,0.12285,0.073628,0.17914,0.31376,0.13433,0.058233,0.20972,0.20351
0.094851,0.11933,0.10376,0.10576,0.11677,0.13257,0.34084,0.15969,0.16574,0.24977,0.4199
0.068758,0.083312,0.064705,0.10942,0.065232,0.16551,0.28802,0.11232,0.061012,0.21024,0.20339
0.067394,0.10503,0.059165,0.080988,0.057438,0.13815,0.3047,0.13219,0.030771,0.32897,0.35879
0.064592,0.11358,0.066993,0.11863,0.072736,0.16913,0.32106,0.12063,0.052343,0.30995,0.23268
0.084861,0.10743,0.086114,0.097761,0.085154,0.1447,0.30114,0.15329,0.1408,0.22045,0.27315
0.04685,0.065996,0.047048,0.06937,0.056472,0.15658,0.29647,0.11498,0.057177,0.29717,0.24646
0.10502,0.12686,0.099813,0.12771,0.10274,0.16199,0.29195,0.15605,0.12257,0.23831,0.24863
0.043904,0.071638,0.049945,0.087982,0.054119,0.13675,0.33904,0.085124,0.076591,0.20075,0.18353
0.074622,0.094048,0.064599,0.089762,0.074655,0.15425,0.32586,0.10713,0.085881,0.27234,0.30265
0.13448,0.18208,0.12562,0.18887,0.12152,0.17058,0.31784,0.16719,0.34298,0.21893,0.28013
0.11643,0.11711,0.12335,0.10936,0.13921,0.14805,0.32568,0.14659,0.13906,0.2379,0.19769
0.16293,0.1434,0.15711,0.15622,0.14933,0.18093,0.3452,0.19117,0.19738,0.28767,0.31312
0.10717,0.10861,0.096377,0.12429,0.12672,0.16917,0.28428,0.1375,0.12772,0.41473,0.31346
0.048028,0.073967,0.063181,0.071445,0.06993,0.1602,0.35091,0.095126,0.055422,0.22835,0.21326
0.069851,0.097588,0.060095,0.079127,0.081076,0.14741,0.3029,0.11205,0.093421,0.19914,0.26471
0.035602,0.065291,0.041038,0.05885,0.051073,0.15683,0.3328,0.078607,0.036196,0.22899,0.19761
0.049607,0.071414,0.053121,0.080575,0.050313,0.14013,0.33162,0.10243,0.054674,0.17723,0.23931
0.081137,0.11971,0.088173,0.12053,0.075311,0.19275,0.28074,0.12133,0.13853,0.20442,0.22152
0.039887,0.077766,0.04528,0.069858,0.04612,0.15858,0.34595,0.10054,0.042584,0.20034,0.18528
0.039818,0.067881,0.040283,0.083043,0.036432,0.14083,0.33033,0.10403,0.029364,0.18315,0.24709
0.10364,0.17441,0.10928,0.1681,0.091594,0.16489,0.29583,0.16156,0.18819,0.28802,0.43769
0.083393,0.14069,0.08044,0.14009,0.090851,0.16793,0.30906,0.14389,0.03228,0.23275,0.24406
0.097156,0.10571,0.099929,0.095711,0.10917,0.15157,0.29467,0.15895,0.12333,0.2402,0.55267
0.045794,0.066454,0.043032,0.07334,0.051908,0.14781,0.31884,0.10638,0.034862,0.20885,0.20779
0.067218,0.084835,0.0727,0.091179,0.075696,0.18129,0.33661,0.11995,0.067651,0.22496,0.21671
0.057579,0.088881,0.054845,0.093155,0.045052,0.16153,0.32243,0.11201,0.028952,0.37674,0.34713
0.12273,0.13104,0.10875,0.12783,0.10834,0.1469,0.28796,0.15639,0.20207,0.22243,0.2012
0.036956,0.081836,0.041982,0.072216,0.044006,0.14816,0.31907,0.10499,0.028658,0.19696,0.23988
0.034863,0.063556,0.037349,0.060121,0.030386,0.14673,0.29713,0.080268,0.031134,0.19067,0.19899
0.10203,0.15892,0.1161,0.15179,0.11469,0.17433,0.31661,0.1743,0.10124,0.1657,0.27741
0.077663,0.11124,0.06852,0.10403,0.079101,0.16775,0.34713,0.11778,0.02501,0.17695,0.15412
0.03518,0.064013,0.033524,0.067162,0.042993,0.16429,0.35111,0.084535,0.021338,0.26468,0.27415
0.10242,0.14087,0.10107,0.14076,0.10871,0.16519,0.33795,0.14925,0.11692,0.2122,0.1915
0.072247,0.079206,0.05912,0.078738,0.056573,0.15126,0.3312,0.10145,0.055245,0.20573,0.19528
0.11321,0.13004,0.09565,0.13158,0.10096,0.13454,0.37263,0.16056,0.14982,0.18704,0.16819
0.079158,0.094998,0.088985,0.086264,0.084303,0.14361,0.33373,0.15123,0.10802,0.24657,0.26569
0.078597,0.11227,0.083845,0.091897,0.083487,0.12582,0.30449,0.13498,0.083959,0.36367,0.23345
0.099737,0.11745,0.10611,0.11236,0.099229,0.15278,0.32046,0.13899,0.087118,0.32439,0.19782
0.056167,0.077631,0.06605,0.087216,0.058451,0.14564,0.35369,0.10198,0.064741,0.22021,0.27445
0.073487,0.10394,0.06096,0.10805,0.06806,0.18499,0.35273,0.12522,0.078149,0.21109,0.22895
0.056437,0.08607,0.047428,0.084779,0.045512,0.1515,0.30729,0.12359,0.039546,0.29933,0.21543
0.060056,0.079085,0.055788,0.094747,0.054697,0.1448,0.31429,0.10619,0.053014,0.20928,0.25736
0.1326,0.13515,0.13612,0.12654,0.14197,0.15584,0.30418,0.16763,0.20905,0.23655,0.312
0.089896,0.12295,0.072956,0.09991,0.083623,0.16567,0.33566,0.14743,0.076919,0.25727,0.28794
0.078038,0.096967,0.080326,0.088133,0.10024,0.15501,0.3154,0.15201,0.13595,0.32817,0.25695
0.12186,0.11034,0.11228,0.11376,0.10976,0.16289,0.31646,0.14402,0.14421,0.20057,0.19874
0.054692,0.071052,0.05534,0.075201,0.03964,0.14477,0.35252,0.11476,0.036527,0.17376,0.15554
0.18212,0.18191,0.15345,0.16304,0.14408,0.16738,0.31019,0.18881,0.24094,0.21126,0.30971
0.057374,0.070619,0.056624,0.077843,0.051586,0.14539,0.31015,0.11095,0.08471,0.39384,0.45942
0.044496,0.073816,0.044936,0.073614,0.033467,0.16744,0.33802,0.096272,0.023241,0.22652,0.22587
0.051956,0.069512,0.054637,0.079645,0.04941,0.15024,0.34831,0.11365,0.03859,0.20095,0.26347
0.085458,0.10501,0.080002,0.10509,0.095796,0.15291,0.34024,0.14775,0.073102,0.25648,0.26755
0.040241,0.071379,0.036881,0.064694,0.037502,0.13478,0.31313,0.080437,0.022438,0.2034,0.23072
0.093228,0.14184,0.10191,0.14382,0.10238,0.15947,0.3434,0.14669,0.15873,0.22667,0.21019
0.073577,0.087604,0.071841,0.090278,0.064993,0.15745,0.29156,0.12122,0.086764,0.21655,0.19372
0.046979,0.084218,0.045922,0.081739,0.05598,0.16269,0.29918,0.099872,0.047715,0.20316,0.19812
0.085322,0.090842,0.081512,0.086452,0.082326,0.1645,0.30828,0.12057,0.1046,0.406,0.36277
0.11329,0.13463,0.11214,0.13615,0.13031,0.15602,0.34728,0.14389,0.16023,0.23025,0.2325
0.10748,0.12595,0.081031,0.14142,0.1003,0.17475,0.31228,0.14854,0.15379,0.23695,0.2509
0.069809,0.086987,0.060511,0.099943,0.073134,0.15135,0.31824,0.10113,0.077023,0.2036,0.24325
0.15629,0.16172,0.15856,0.15569,0.15041,0.17913,0.33799,0.18494,0.31666,0.2409,0.21013
0.024385,0.066275,0.037972,0.067939,0.03575,0.13458,0.33111,0.097752,0.028589,0.25136,0.3161
0.099684,0.10495,0.10393,0.09757,0.10582,0.15029,0.28937,0.13932,0.097345,0.22646,0.27217
0.043452,0.064989,0.043673,0.063425,0.042996,0.16741,0.31653,0.096656,0.04089,0.23174,0.2262
0.086954,0.11237,0.083979,0.10728,0.096514,0.1384,0.30217,0.14929,0.090076,0.28519,0.34588
0.054617,0.081111,0.059174,0.071231,0.051622,0.1508,0.30848,0.11048,0.072282,0.19457,0.2105
0.05397,0.070168,0.051506,0.092047,0.063657,0.16449,0.33872,0.094434,0.060016,0.19484,0.18701
0.1317,0.18275,0.12325,0.18864,0.11279,0.18199,0.32476,0.18255,0.2466,0.22057,0.17027
0.05267,0.088716,0.049257,0.07389,0.051761,0.14068,0.3403,0.11122,0.04239,0.25639,0.31188
0.063066,0.095371,0.072833,0.085384,0.075262,0.16759,0.32336,0.12767,0.085747,0.20359,0.18031
0.074647,0.092742,0.083801,0.10595,0.079131,0.15333,0.31886,0.13303,0.10209,0.18848,0.25705
0.048316,0.06503,0.049769,0.082557,0.047873,0.17886,0.31853,0.099244,0.056654,0.21959,0.25491
0.12854,0.1211,0.10904,0.11743,0.12624,0.13487,0.28167,0.16586,0.17355,0.21879,0.28667
0.087072,0.12682,0.084575,0.14449,0.089715,0.16868,0.33578,0.15829,0.079022,0.21417,0.40357
0.079774,0.11361,0.08395,0.11,0.088027,0.15685,0.34115,0.14617,0.1086,0.26549,0.28163
0.065645,0.095937,0.068474,0.098906,0.075811,0.13845,0.31584,0.1242,0.043068,0.25831,0.26014
0.094195,0.12212,0.095209,0.12914,0.10917,0.17061,0.31625,0.15642,0.11328,0.1815,0.31078
0.13449,0.19176,0.11958,0.19892,0.13051,0.18484,0.32265,0.17963,0.33179,0.22171,0.1894
0.046222,0.063377,0.040038,0.059988,0.046781,0.15045,0.31246,0.089905,0.03052,0.16668,0.14669
0.10196,0.14116,0.11783,0.12563,0.11116,0.13954,0.319,0.1537,0.13339,0.23785,0.29877
0.12516,0.16625,0.1216,0.16804,0.11775,0.15442,0.31075,0.18908,0.12013,0.1998,0.20552
0.057276,0.067983,0.051359,0.085599,0.058773,0.15145,0.33005,0.10645,0.069083,0.24325,0.27544
0.093397,0.096255,0.078651,0.10377,0.083217,0.16346,0.34323,0.15418,0.080791,0.20861,0.21806
0.1216,0.13638,0.11906,0.14914,0.128,0.14567,0.29899,0.18161,0.20978,0.23522,0.25131
0.10529,0.11098,0.12343,0.10628,0.12306,0.14719,0.29611,0.14884,0.16524,0.26684,0.21141
0.071674,0.084575,0.062352,0.083413,0.072363,0.13001,0.31634,0.10988,0.097452,0.20961,0.22074
0.064268,0.06893,0.067652,0.077721,0.061038,0.13464,0.34075,0.12789,0.081487,0.22526,0.16648
0.050398,0.089894,0.051382,0.0666,0.042751,0.16776,0.30735,0.1017,0.019548,0.19831,0.17539
0.047931,0.080141,0.053426,0.075031,0.06071,0.15523,0.31387,0.066992,0.03965,0.20524,0.19575
0.10589,0.10765,0.10252,0.097566,0.1148,0.15662,0.34752,0.14786,0.16147,0.2005,0.21297
0.096263,0.17383,0.097354,0.16749,0.10771,0.16442,0.28597,0.12432,0.13453,0.26909,0.25161
0.052355,0.078413,0.064205,0.093075,0.060573,0.16651,0.29912,0.12178,0.062772,0.22037,0.22241
0.041055,0.064278,0.035116,0.067262,0.040056,0.13948,0.32616,0.0783,0.02225,0.18434,0.21065
0.06774,0.13279,0.072547,0.12297,0.068464,0.1521,0.28134,0.13468,0.013929,0.22859,0.32789
0.11356,0.11923,0.090445,0.12365,0.09615,0.15198,0.35069,0.14548,0.10322,0.18615,0.194
0.065383,0.069873,0.056022,0.079643,0.081333,0.15924,0.30681,0.087774,0.077035,0.2011,0.2523
0.077327,0.10738,0.093064,0.10299,0.070832,0.15785,0.35189,0.13506,0.073498,0.22024,0.3309
0.12057,0.16965,0.14239,0.19675,0.12547,0.15248,0.31139,0.14822,0.16489,0.20231,0.26099
0.066116,0.087063,0.060176,0.068117,0.072617,0.16708,0.30469,0.14448,0.080984,0.22475,0.19818
0.059824,0.10579,0.079828,0.089965,0.070799,0.14633,0.32104,0.14603,0.052647,0.25966,0.17363
0.12196,0.14263,0.11348,0.15566,0.1372,0.1615,0.32475,0.18096,0.15388,0.27566,0.40993
0.047514,0.088439,0.055103,0.09432,0.055977,0.18131,0.30423,0.097427,0.040203,0.22694,0.28388
0.061044,0.080194,0.058365,0.077805,0.062644,0.17066,0.34924,0.11693,0.053807,0.25162,0.21566
0.099552,0.11536,0.10508,0.11639,0.096825,0.16954,0.29896,0.15568,0.12395,0.21571,0.21579
0.056688,0.096464,0.04271,0.081949,0.047824,0.1507,0.31912,0.088537,0.045372,0.22857,0.24481
0.087103,0.1199,0.092371,0.11978,0.098572,0.15205,0.27477,0.13819,0.072572,0.18752,0.17609
0.064966,0.12363,0.07425,0.14971,0.0757,0.16668,0.33391,0.1104,0.07133,0.22705,0.20542
0.046665,0.06503,0.044674,0.060712,0.047151,0.12649,0.33147,0.086353,0.048559,0.2074,0.49475
0.089596,0.11093,0.091077,0.11871,0.10964,0.17717,0.29272,0.14487,0.11355,0.2561,0.23951
0.058887,0.076617,0.053771,0.078767,0.061544,0.13924,0.33658,0.11887,0.066539,0.19022,0.19222
0.045131,0.061578,0.040027,0.07553,0.046931,0.16282,0.29485,0.11509,0.045684,0.17894,0.2101
0.052554,0.10192,0.060762,0.10102,0.050384,0.17533,0.29729,0.10938,0.027044,0.20131,0.25131
0.065172,0.07903,0.069089,0.068377,0.080536,0.13854,0.33212,0.10422,0.090592,0.26869,0.17848
0.091219,0.12035,0.080351,0.12243,0.080202,0.15485,0.33133,0.13376,0.11786,0.21714,0.24747
0.054632,0.10225,0.060642,0.11511,0.06368,0.15728,0.29448,0.11167,0.019093,0.1788,0.1518
0.063575,0.090727,0.065367,0.090354,0.057778,0.15556,0.32927,0.14322,0.071813,0.20522,0.18939
0.024628,0.069093,0.031691,0.05382,0.02432,0.16803,0.32988,0.082803,0.0083954,0.17796,0.17811
0.040395,0.075813,0.043928,0.070481,0.036136,0.13582,0.33024,0.10513,0.018964,0.18815,0.15197
0.058397,0.088265,0.064952,0.088831,0.060993,0.17172,0.33969,0.12407,0.046019,0.1929,0.25909
0.064262,0.11275,0.076228,0.091478,0.069751,0.15089,0.32892,0.14069,0.075227,0.20786,0.23508
0.076052,0.087847,0.083682,0.11436,0.080434,0.15706,0.30221,0.12103,0.10248,0.23969,0.22719
0.10242,0.114,0.10203,0.12046,0.12176,0.14225,0.31705,0.15548,0.13491,0.18398,0.15197
0.07077,0.093321,0.081874,0.099596,0.059048,0.13771,0.31103,0.14715,0.047074,0.19043,0.14082
0.099434,0.10686,0.12182,0.1095,0.11486,0.15411,0.35873,0.14012,0.1441,0.21556,0.17708
0.07636,0.12098,0.061394,0.10861,0.078977,0.15981,0.33149,0.13696,0.04504,0.40773,0.22209
0.052174,0.079314,0.048367,0.084135,0.044055,0.15387,0.27516,0.11149,0.022933,0.23738,0.25869
0.075034,0.096916,0.06577,0.11403,0.079369,0.16928,0.34516,0.13394,0.05657,0.21406,0.24765
0.056677,0.077888,0.047216,0.073344,0.061287,0.13089,0.3168,0.12694,0.058901,0.24022,0.24889
0.046156,0.069095,0.036057,0.06924,0.032857,0.18741,0.31652,0.088034,0.024803,0.22192,0.1992
0.1546,0.17544,0.15264,0.1804,0.14562,0.16434,0.3043,0.18626,0.28554,0.21434,0.28443
0.033616,0.055067,0.035543,0.058576,0.035703,0.1517,0.30676,0.086524,0.023418,0.18449,0.22173
0.07643,0.084278,0.068748,0.098802,0.074669,0.13439,0.31103,0.15675,0.055383,0.20403,0.18435
0.041247,0.066525,0.041368,0.074591,0.04113,0.14621,0.32407,0.10788,0.027143,0.24321,0.21349
0.09034,0.14042,0.099119,0.15566,0.086462,0.15179,0.32232,0.16453,0.037643,0.17021,0.21883
0.094255,0.10349,0.086695,0.11287,0.10327,0.1625,0.33965,0.14013,0.085138,0.17355,0.18155
0.11287,0.13268,0.12083,0.11081,0.10494,0.16577,0.30274,0.14784,0.16596,0.1825,0.30176
0.090314,0.11387,0.091698,0.11456,0.10404,0.13201,0.30016,0.12898,0.14686,0.20963,0.19434
0.13059,0.14377,0.15171,0.13892,0.14384,0.16026,0.30965,0.17409,0.23258,0.21445,0.20249
0.11008,0.14172,0.11088,0.13161,0.11314,0.16427,0.29975,0.1585,0.12384,0.25437,0.20002
0.076855,0.08646,0.07401,0.098458,0.073457,0.15422,0.3241,0.13705,0.054913,0.20899,0.18947
0.038249,0.066197,0.039672,0.059009,0.028763,0.12816,0.33098,0.11344,0.042987,0.22133,0.19389
0.061528,0.097826,0.057543,0.085613,0.069057,0.13208,0.31449,0.10706,0.047621,0.19521,0.13209
0.035072,0.057933,0.036375,0.08534,0.039774,0.15244,0.31527,0.089576,0.0087438,0.18933,0.21829
0.082817,0.098892,0.11706,0.11534,0.08919,0.14204,0.31077,0.14165,0.12439,0.1855,0.23201
0.058525,0.084852,0.065036,0.078165,0.057974,0.1474,0.32138,0.10368,0.018871,0.23587,0.26928
0.095589,0.119,0.10876,0.11569,0.12204,0.14827,0.3233,0.14916,0.12791,0.20923,0.19636
0.059846,0.11394,0.066128,0.084504,0.067671,0.14305,0.32263,0.096656,0.073507,0.23669,0.28394
0.075312,0.10448,0.074402,0.10038,0.083171,0.17406,0.32511,0.14816,0.077614,0.24229,0.25255
0.088363,0.097449,0.091751,0.0996,0.099015,0.14479,0.33546,0.15981,0.11326,0.30246,0.35892
0.067432,0.084836,0.061475,0.099792,0.06576,0.17679,0.32147,0.1195,0.051829,0.23308,0.25751
0.082574,0.10794,0.074781,0.11245,0.077193,0.15482,0.31023,0.13985,0.065436,0.21485,0.29473
0.063726,0.079318,0.060684,0.079594,0.070594,0.15232,0.353,0.10739,0.09958,0.19453,0.25891
0.056141,0.085418,0.055416,0.068366,0.050837,0.14491,0.31685,0.11331,0.037418,0.19996,0.16609
0.08002,0.091827,0.074959,0.1083,0.074971,0.1566,0.29581,0.12889,0.065228,0.18253,0.22148
0.10472,0.12292,0.10746,0.12747,0.099123,0.15745,0.34121,0.1382,0.15661,0.3096,0.31033
0.11971,0.14747,0.13995,0.14102,0.17269,0.16415,0.34086,0.15798,0.23671,0.24907,0.18352
0.045288,0.088269,0.040802,0.077037,0.054106,0.16512,0.32071,0.088901,0.058391,0.21714,0.22826
0.049925,0.089802,0.057741,0.093547,0.0558,0.17998,0.32737,0.095886,0.027753,0.23598,0.23932
0.078731,0.11004,0.074702,0.10107,0.072257,0.20136,0.33455,0.12729,0.083192,0.20336,0.22741
0.037858,0.064538,0.039532,0.074866,0.048911,0.14121,0.29672,0.080244,0.040495,0.22521,0.24861
0.096711,0.10198,0.089424,0.11406,0.091727,0.17306,0.34739,0.15403,0.10497,0.19622,0.2384
0.06107,0.10585,0.065182,0.10376,0.063272,0.137,0.31965,0.13014,0.046149,0.19244,0.27447
0.090072,0.10442,0.086892,0.11581,0.093074,0.18163,0.3318,0.11945,0.099284,0.2111,0.19472
0.10355,0.11132,0.10354,0.12045,0.1068,0.13305,0.29778,0.14047,0.11698,0.20303,0.28439
0.0416,0.061868,0.055904,0.066678,0.042473,0.13923,0.33679,0.075781,0.044012,0.183,0.22054
0.094789,0.1147,0.094367,0.1071,0.11162,0.14434,0.30583,0.14341,0.17826,0.18524,0.21818
0.061477,0.082376,0.051237,0.086654,0.064964,0.1736,0.32538,0.11244,0.072378,0.18681,0.31178
0.098365,0.13505,0.11995,0.13299,0.12175,0.13748,0.30281,0.17369,0.12923,0.17181,0.15576
0.1014,0.11393,0.095018,0.10431,0.10101,0.13188,0.32823,0.17086,0.1572,0.23708,0.18803
0.11257,0.14049,0.1189,0.14387,0.11103,0.15628,0.30942,0.15188,0.083727,0.19523,0.31606
0.097871,0.089471,0.08563,0.084323,0.084893,0.16647,0.30673,0.13442,0.1319,0.18708,0.20717
0.070051,0.09099,0.071822,0.10658,0.069674,0.14166,0.31174,0.11933,0.059235,0.22992,0.18168
0.058901,0.093827,0.073307,0.085888,0.075838,0.16939,0.34364,0.10917,0.068181,0.23696,0.17063
0.055186,0.073344,0.060666,0.06967,0.049962,0.15773,0.31255,0.11911,0.038909,0.22228,0.28484
0.045549,0.066377,0.041086,0.065439,0.044507,0.13072,0.31105,0.11626,0.044126,0.18436,0.17687
0.12901,0.16673,0.12965,0.14074,0.12492,0.18518,0.34133,0.15365,0.16183,0.2198,0.26231
0.089316,0.16232,0.10005,0.1531,0.093712,0.14976,0.32351,0.14896,0.1859,0.25201,0.25789
0.10166,0.15134,0.11612,0.13922,0.10383,0.17115,0.30241,0.14391,0.16672,0.20655,0.18865
0.10386,0.11358,0.099045,0.11527,0.10289,0.1701,0.33782,0.1507,0.14014,0.48608,0.34817
0.051855,0.10243,0.053554,0.099723,0.061382,0.14725,0.31346,0.11582,0.047378,0.22111,0.2701
0.077047,0.11021,0.065702,0.098171,0.088712,0.13801,0.31028,0.11931,0.070881,0.1707,0.20304
0.19027,0.20607,0.17552,0.19992,0.16145,0.16563,0.30877,0.20318,0.28117,0.17888,0.19175
0.074606,0.096752,0.068768,0.099444,0.061678,0.17474,0.33787,0.11652,0.053514,0.20154,0.2252
0.16864,0.173,0.15133,0.16533,0.15152,0.14947,0.29313,0.20282,0.24768,0.19898,0.20973
0.079828,0.095581,0.080378,0.098057,0.087405,0.15643,0.35145,0.13138,0.086815,0.18807,0.31354
0.11151,0.1548,0.096662,0.15035,0.12741,0.15498,0.32126,0.16171,0.077287,0.23828,0.29706
0.13725,0.13839,0.1524,0.12987,0.16552,0.14237,0.33874,0.13972,0.18512,0.20371,0.19777
0.06907,0.092301,0.066734,0.091559,0.082982,0.15728,0.34921,0.13373,0.11881,0.2137,0.20201
0.19957,0.22752,0.20467,0.22491,0.17932,0.17216,0.3069,0.20001,0.31018,0.29067,0.29538
0.093843,0.10657,0.079359,0.1081,0.087117,0.15546,0.33888,0.139,0.12917,0.18686,0.16803
0.044201,0.06672,0.043008,0.073333,0.038917,0.14562,0.30583,0.11421,0.037118,0.34941,0.2791
0.095742,0.1158,0.095053,0.11866,0.10929,0.15583,0.31756,0.16372,0.11093,0.16923,0.18359
0.13734,0.12674,0.13535,0.1387,0.11693,0.16397,0.32527,0.158,0.17929,0.23386,0.17707
0.14563,0.1867,0.14005,0.21104,0.1458,0.15401,0.32735,0.17069,0.25404,0.23274,0.18663
0.099331,0.11148,0.097086,0.11245,0.10828,0.15853,0.32135,0.16354,0.13079,0.21886,0.18242
0.066422,0.084861,0.071554,0.097869,0.071365,0.15699,0.26902,0.11884,0.067921,0.20653,0.18059
0.097858,0.15044,0.083486,0.14612,0.086133,0.1613,0.36081,0.16277,0.15307,0.19191,0.19298
0.038261,0.067809,0.038084,0.074205,0.046259,0.15763,0.29305,0.10606,0.038661,0.20211,0.19088
0.084265,0.14943,0.087907,0.12894,0.09405,0.1571,0.29954,0.1316,0.1564,0.27976,0.21966
0.18273,0.15895,0.16772,0.15859,0.18752,0.1589,0.28627,0.20952,0.30447,0.20824,0.2558
0.17817,0.15025,0.16328,0.17552,0.15646,0.17827,0.3227,0.2139,0.23317,0.21216,0.28076
0.099561,0.11065,0.088176,0.086135,0.094609,0.15317,0.3124,0.14416,0.11921,0.32429,0.19449
0.044131,0.067053,0.044832,0.080616,0.042053,0.14573,0.36501,0.073725,0.026368,0.22988,0.21666
0.052132,0.084456,0.069857,0.090304,0.051628,0.16824,0.32098,0.131,0.026707,0.24636,0.25099
0.041722,0.084562,0.046356,0.0713,0.038517,0.15867,0.28811,0.10459,0.038121,0.19318,0.15506
0.060109,0.089001,0.066331,0.084285,0.056092,0.14102,0.30355,0.12696,0.064263,0.15115,0.20149
0.08587,0.10537,0.085337,0.1063,0.09355,0.15087,0.3547,0.14882,0.13591,0.16005,0.24986
0.048331,0.086024,0.046559,0.074663,0.057054,0.16262,0.29381,0.11471,0.04656,0.19344,0.20105
0.13742,0.15307,0.15404,0.16037,0.12108,0.18718,0.34232,0.16192,0.1531,0.209,0.26544
0.09091,0.10357,0.10005,0.10633,0.083913,0.14462,0.28134,0.12591,0.17421,0.22757,0.1826
0.051522,0.076849,0.053471,0.082023,0.070861,0.14497,0.34112,0.1038,0.062929,0.20489,0.19812
0.068125,0.082874,0.084862,0.084665,0.10088,0.17171,0.35887,0.11906,0.098221,0.19493,0.20376
0.093353,0.11385,0.0973,0.11053,0.104,0.15691,0.33337,0.1515,0.17658,0.23011,0.42234
0.059046,0.086309,0.060058,0.081674,0.060142,0.13424,0.34077,0.10841,0.077907,0.23639,0.26235
0.12398,0.12091,0.11164,0.11813,0.11464,0.14784,0.34678,0.15431,0.12705,0.19683,0.20896
0.07821,0.11138,0.080005,0.11752,0.081319,0.15054,0.33565,0.12298,0.062345,0.31513,0.43959
0.089343,0.10549,0.09133,0.11753,0.11171,0.15334,0.31288,0.14797,0.069149,0.30016,0.1674
0.079494,0.094632,0.081932,0.091499,0.092556,0.14699,0.29188,0.11338,0.11264,0.19985,0.17051
0.10689,0.11771,0.10876,0.11224,0.12399,0.15921,0.34285,0.17183,0.1432,0.30889,0.29448
0.093734,0.12765,0.098775,0.12939,0.093885,0.19434,0.31441,0.16302,0.1445,0.19775,0.25237
0.14482,0.12904,0.14086,0.13321,0.13971,0.17992,0.36405,0.18175,0.22582,0.30795,0.1961
0.10329,0.14051,0.11693,0.15076,0.118,0.16733,0.30327,0.15963,0.1368,0.22145,0.18032
0.052814,0.073386,0.046405,0.061791,0.061261,0.1297,0.33472,0.09543,0.082154,0.20522,0.22775
0.12685,0.14048,0.12178,0.1373,0.11537,0.16143,0.31777,0.15014,0.1417,0.2191,0.19519
0.074156,0.097553,0.075039,0.08781,0.078934,0.15586,0.32392,0.14151,0.10041,0.1887,0.23344
0.069899,0.090676,0.055527,0.09102,0.050999,0.14036,0.29784,0.11952,0.010267,0.19262,0.17099
0.040224,0.087751,0.054593,0.079836,0.050353,0.19218,0.34087,0.10629,0.020974,0.16282,0.194
0.14194,0.17119,0.15127,0.16888,0.14259,0.19487,0.33131,0.17753,0.21051,0.21005,0.20053
0.074505,0.1029,0.089527,0.11006,0.075066,0.15275,0.30843,0.12458,0.050784,0.2314,0.20946
0.098555,0.12639,0.075668,0.13188,0.085036,0.14595,0.26934,0.13816,0.13221,0.3586,0.38634
0.10047,0.12177,0.085421,0.11876,0.10514,0.16293,0.32325,0.14606,0.11217,0.2449,0.21177
0.13326,0.14288,0.12484,0.14926,0.13182,0.13991,0.34593,0.16026,0.20171,0.20685,0.20286
0.10661,0.12484,0.096584,0.13548,0.085166,0.17625,0.34067,0.14754,0.069685,0.38551,0.28551
0.050357,0.082114,0.053302,0.073568,0.061723,0.14743,0.33021,0.11809,0.056047,0.18672,0.27871
0.13254,0.13014,0.10562,0.12345,0.1081,0.17025,0.29816,0.14853,0.18659,0.20931,0.21941
0.069859,0.095763,0.056665,0.084215,0.057579,0.15901,0.32731,0.10732,0.049245,0.26728,0.1996
0.12268,0.16054,0.12853,0.17251,0.10458,0.17545,0.34552,0.17674,0.17968,0.28746,0.33787
0.050855,0.087376,0.067064,0.10866,0.050592,0.15626,0.32843,0.11145,0.074204,0.23062,0.21066
0.084275,0.091287,0.086595,0.1073,0.08912,0.17095,0.29585,0.144,0.12477,0.21823,0.26375
0.14443,0.15016,0.14264,0.14108,0.11784,0.14064,0.27728,0.18943,0.24426,0.17018,0.21007
0.047983,0.087754,0.065469,0.084303,0.052121,0.13729,0.30564,0.11851,0.07961,0.20571,0.21393
0.075138,0.10359,0.071063,0.092852,0.081892,0.15324,0.31284,0.14124,0.096432,0.19131,0.24002
0.05343,0.079475,0.061147,0.088954,0.06348,0.1648,0.30759,0.11026,0.055971,0.23772,0.26826
0.044128,0.082759,0.058378,0.093198,0.05743,0.13891,0.33365,0.11702,0.035023,0.24503,0.30796
0.084332,0.10226,0.074958,0.095436,0.094227,0.17056,0.3144,0.14206,0.1127,0.233,0.22511
0.043042,0.072316,0.044123,0.074599,0.043553,0.141,0.31251,0.10186,0.035131,0.20784,0.22875
0.064488,0.085543,0.066298,0.088361,0.089972,0.16257,0.31846,0.14063,0.077962,0.24892,0.28827
0.088287,0.11856,0.075588,0.10989,0.090458,0.15923,0.29369,0.1409,0.08152,0.20881,0.27496
0.060104,0.087925,0.060637,0.096916,0.067551,0.13005,0.31231,0.11162,0.066809,0.18655,0.28944
0.14552,0.16523,0.13204,0.15425,0.13635,0.17077,0.28258,0.16184,0.10799,0.21622,0.25078
0.11537,0.166,0.11142,0.15737,0.10841,0.15683,0.29784,0.1593,0.076163,0.29322,0.24777
0.10408,0.11109,0.10559,0.13364,0.099461,0.16382,0.31995,0.14233,0.12476,0.21393,0.16884
0.02978,0.066402,0.028911,0.073733,0.022731,0.15599,0.28299,0.099399,0.03923,0.20393,0.21659
0.11524,0.111,0.098507,0.12389,0.10051,0.13631,0.35074,0.18945,0.16561,0.20816,0.23275
0.094099,0.088933,0.086188,0.086688,0.10277,0.12983,0.34036,0.11628,0.10414,0.18937,0.21143
0.061392,0.079667,0.053635,0.081701,0.063434,0.14258,0.31277,0.13531,0.047341,0.1859,0.23259
0.15196,0.17588,0.151,0.1838,0.14631,0.16624,0.31173,0.21263,0.24516,0.20129,0.22272
0.037983,0.070216,0.043474,0.070183,0.036319,0.14398,0.32527,0.095809,0.038434,0.19726,0.17843
0.13925,0.14067,0.13187,0.14075,0.13035,0.17027,0.33285,0.19187,0.204,0.18193,0.17471
0.17855,0.16597,0.16356,0.1561,0.15627,0.16734,0.28908,0.18149,0.2388,0.2204,0.25062
0.047419,0.075728,0.041091,0.059584,0.055144,0.14107,0.31497,0.086663,0.037581,0.24557,0.17489
0.11586,0.13116,0.11166,0.12413,0.1134,0.17569,0.31608,0.15785,0.10324,0.27582,0.23147
0.057041,0.083923,0.058767,0.08186,0.071323,0.15383,0.34073,0.1185,0.062226,0.20504,0.19612
0.089348,0.13335,0.10659,0.13169,0.093203,0.17993,0.31073,0.16011,0.053046,0.29973,0.34559
0.074272,0.071984,0.061039,0.073562,0.073102,0.15178,0.29569,0.11683,0.074836,0.21649,0.22084
0.08802,0.10757,0.09288,0.11313,0.10459,0.15678,0.35329,0.15674,0.15995,0.22145,0.23239
0.063682,0.078461,0.078319,0.089208,0.080266,0.15404,0.32322,0.13532,0.056494,0.19045,0.23039
0.059657,0.077455,0.056927,0.077525,0.067426,0.13912,0.33333,0.11092,0.097191,0.2536,0.22535
0.055999,0.074438,0.045992,0.067727,0.04109,0.13974,0.31518,0.12159,0.066677,0.26101,0.31966
0.096262,0.14549,0.096809,0.16349,0.090588,0.17369,0.27815,0.1666,0.18379,0.16735,0.21904
0.058518,0.080829,0.070978,0.089653,0.068034,0.1402,0.29425,0.11118,0.082848,0.22975,0.26677
0.040809,0.074889,0.044393,0.065142,0.04219,0.15459,0.33438,0.10089,0.029167,0.23204,0.19953
0.028549,0.058997,0.030357,0.066753,0.025153,0.13167,0.33229,0.069467,0.033855,0.20516,0.23139
0.054661,0.074479,0.047303,0.073566,0.057939,0.13726,0.29978,0.10132,0.054199,0.20171,0.2027
0.065131,0.090208,0.058657,0.084377,0.060296,0.14949,0.36245,0.098395,0.085004,0.19932,0.20318
0.067284,0.088947,0.072049,0.095456,0.079983,0.14868,0.28469,0.15767,0.076775,0.23865,0.26281
0.046843,0.067491,0.03059,0.066636,0.036706,0.14613,0.31163,0.075515,0.021591,0.20687,0.18039
0.071537,0.087417,0.065082,0.091615,0.076081,0.13343,0.3204,0.12835,0.096983,0.20488,0.22914
0.15175,0.11735,0.11832,0.11478,0.15907,0.15027,0.294,0.17676,0.22639,0.21334,0.29199
0.086764,0.10929,0.081181,0.10109,0.07453,0.13368,0.34006,0.14371,0.098087,0.28539,0.23301
0.096538,0.12273,0.11699,0.12257,0.11798,0.14987,0.30175,0.1558,0.16817,0.23697,0.22869
0.089135,0.10486,0.08458,0.096138,0.089175,0.15284,0.30254,0.13326,0.091894,0.18961,0.31206
0.061622,0.093118,0.061333,0.089442,0.073609,0.15744,0.31088,0.10895,0.071627,0.18397,0.18534
0.059385,0.075914,0.070806,0.080871,0.072565,0.14702,0.3121,0.12892,0.073826,0.19568,0.20714
0.066435,0.089534,0.060753,0.069448,0.057882,0.1403,0.31461,0.12569,0.068523,0.30739,0.20205
0.079148,0.10724,0.075686,0.11373,0.083505,0.19154,0.31547,0.13205,0.13885,0.20362,0.23012
0.15706,0.15336,0.12338,0.12962,0.11253,0.1428,0.34977,0.18567,0.15508,0.29373,0.17706
0.11459,0.14916,0.11135,0.14044,0.1092,0.16848,0.31116,0.14963,0.052322,0.20855,0.30284
0.069737,0.088989,0.078559,0.086861,0.085255,0.14883,0.32223,0.10779,0.080798,0.20009,0.22093
0.072531,0.081951,0.068342,0.091619,0.071032,0.14918,0.31213,0.10575,0.094062,0.2158,0.19978
0.068484,0.09786,0.072313,0.091175,0.081479,0.14514,0.30267,0.12059,0.12254,0.27522,0.24461
0.092246,0.097035,0.090579,0.10779,0.091226,0.14257,0.323,0.13395,0.078874,0.18478,0.1809
0.14374,0.15201,0.15154,0.12996,0.13608,0.15233,0.33209,0.17958,0.19501,0.19232,0.31686
0.072597,0.096048,0.064867,0.090091,0.082563,0.14837,0.34241,0.12241,0.10526,0.23166,0.22578
0.092236,0.10847,0.087132,0.11735,0.10867,0.14401,0.30237,0.14838,0.17002,0.22945,0.24762
0.10105,0.12555,0.1329,0.14412,0.12483,0.17828,0.31749,0.14448,0.13271,0.26916,0.33446
0.046623,0.097649,0.051626,0.10927,0.046032,0.19093,0.31332,0.10074,0.036715,0.2181,0.20022
0.1033,0.10533,0.099339,0.10758,0.12064,0.1481,0.31033,0.1499,0.16028,0.27375,0.29642
0.07842,0.10749,0.071281,0.11509,0.078144,0.16356,0.31168,0.13861,0.087037,0.19462,0.23382
0.10028,0.13363,0.08565,0.14737,0.12521,0.17545,0.30502,0.12066,0.14307,0.22178,0.18354
0.070629,0.098688,0.052479,0.087658,0.065726,0.15349,0.32503,0.11484,0.064794,0.23253,0.23021
0.041077,0.068574,0.044477,0.06042,0.052884,0.13738,0.34317,0.083973,0.036711,0.22031,0.19429
0.097539,0.11461,0.096893,0.1376,0.092093,0.15213,0.31808,0.16331,0.068,0.23167,0.19737
0.047281,0.077852,0.048901,0.081302,0.039385,0.15701,0.3442,0.10412,0.029454,0.22406,0.26425
0.08351,0.10446,0.086686,0.10798,0.09705,0.17362,0.31518,0.14726,0.082824,0.16541,0.20515
0.15024,0.1906,0.17926,0.18769,0.15704,0.17468,0.34977,0.20087,0.25478,0.39608,0.31214
0.095848,0.10267,0.096169,0.10886,0.097988,0.18341,0.32108,0.13353,0.13888,0.21824,0.2529
0.072569,0.089753,0.066498,0.097702,0.061091,0.12818,0.32305,0.10845,0.032384,0.24895,0.32064
0.11226,0.11415,0.11828,0.1166,0.10489,0.1458,0.33992,0.1424,0.13094,0.25173,0.3675
0.06383,0.086358,0.075763,0.091218,0.055782,0.1571,0.29243,0.12974,0.069847,0.21591,0.67323
0.0738,0.095279,0.075472,0.097462,0.075303,0.17189,0.35024,0.12694,0.077738,0.19285,0.17458
0.072664,0.094798,0.080746,0.091387,0.081281,0.13646,0.30997,0.13344,0.11162,0.2326,0.18286
0.094905,0.10753,0.10218,0.13241,0.094299,0.14604,0.31785,0.14183,0.11302,0.32925,0.27505
0.063573,0.12297,0.066328,0.10316,0.070742,0.1483,0.28524,0.14527,0.028566,0.19214,0.23684
0.083712,0.11599,0.082488,0.10865,0.095816,0.15225,0.31224,0.12276,0.15274,0.33491,0.24975
0.16246,0.23658,0.16326,0.2578,0.16521,0.16764,0.28181,0.1854,0.2869,0.24697,0.24318
0.047066,0.077461,0.063871,0.081557,0.054904,0.13231,0.33761,0.11757,0.068443,0.22504,0.24085
0.084623,0.096567,0.080117,0.10226,0.087316,0.16208,0.28921,0.12866,0.066433,0.24477,0.23963
0.094992,0.11318,0.090926,0.10959,0.10287,0.14702,0.29864,0.14933,0.13449,0.23131,0.28023
0.12137,0.13168,0.1242,0.14214,0.1294,0.16797,0.32006,0.17501,0.12144,0.21203,0.24446
0.030543,0.067454,0.040327,0.07877,0.029445,0.12858,0.30951,0.11166,0.02814,0.16787,0.17117
0.10493,0.12536,0.10656,0.16083,0.10003,0.14881,0.28858,0.14776,0.057864,0.1714,0.2949
0.13923,0.14064,0.1345,0.15279,0.14538,0.15539,0.32403,0.19091,0.25094,0.30102,0.2501
0.09166,0.113,0.080799,0.11596,0.096436,0.20718,0.29675,0.1327,0.11335,0.21106,0.23599
0.04829,0.072322,0.048177,0.079679,0.056046,0.16188,0.30144,0.1315,0.066369,0.21578,0.25724
0.035029,0.068173,0.031498,0.065711,0.033764,0.14944,0.32196,0.06908,0.015619,0.28257,0.21227
0.031348,0.055257,0.026079,0.057663,0.041847,0.13876,0.30362,0.061215,0.016609,0.19727,0.2633
0.14062,0.14459,0.12777,0.14312,0.1144,0.13633,0.34043,0.19333,0.14588,0.33783,0.34275
0.12915,0.13395,0.11319,0.15277,0.11447,0.16469,0.31335,0.17251,0.12233,0.212,0.21325
0.058227,0.084445,0.055901,0.078344,0.045677,0.16707,0.27883,0.10587,0.046771,0.19278,0.20975
0.074798,0.11677,0.068752,0.10924,0.058839,0.15996,0.32848,0.12104,0.045076,0.21049,0.3083
0.11572,0.12175,0.093325,0.11257,0.10325,0.15164,0.29894,0.16371,0.07269,0.16129,0.18084
0.058077,0.070236,0.044717,0.075053,0.044446,0.17101,0.30542,0.13146,0.035664,0.17341,0.23401
0.064292,0.088414,0.059013,0.082168,0.058065,0.15855,0.3044,0.10809,0.046203,0.24491,0.20954
0.095774,0.12249,0.095339,0.13363,0.091883,0.15486,0.33693,0.16568,0.11605,0.20276,0.24
0.15854,0.25164,0.14823,0.24035,0.13736,0.17453,0.30039,0.17256,0.2177,0.31326,0.26711
0.047614,0.070356,0.052395,0.077374,0.044705,0.17695,0.26596,0.11885,0.045432,0.19471,0.21259
0.041144,0.060943,0.039157,0.058641,0.025795,0.15497,0.2987,0.081662,0.034842,0.20432,0.21675
0.059275,0.10174,0.067437,0.099551,0.0561,0.14283,0.33833,0.11482,0.073441,0.2183,0.25655
0.093949,0.12153,0.092675,0.10741,0.10195,0.17716,0.29372,0.15938,0.1771,0.22154,0.2694
0.069429,0.085983,0.077249,0.092515,0.060413,0.15562,0.34422,0.1286,0.077764,0.16449,0.188
0.10148,0.14349,0.10246,0.13689,0.099795,0.1745,0.33727,0.15046,0.17431,0.28638,0.33956
0.063821,0.093212,0.069439,0.090667,0.071993,0.18369,0.35961,0.11429,0.10139,0.21749,0.21403
0.1148,0.13905,0.10609,0.15823,0.11093,0.17277,0.28694,0.15413,0.06145,0.19832,0.21623
0.029473,0.065923,0.025712,0.069538,0.031678,0.1315,0.33156,0.065834,0.022133,0.26611,0.2396
0.062872,0.084344,0.065953,0.093474,0.057064,0.13544,0.32602,0.12878,0.021067,0.21763,0.17959
0.11221,0.090534,0.089568,0.10625,0.10558,0.16466,0.28979,0.16129,0.15175,0.20749,0.20883
0.040283,0.071432,0.049476,0.06291,0.053425,0.13992,0.31561,0.087122,0.043718,0.21294,0.31148
0.096897,0.10454,0.098667,0.10321,0.096912,0.15845,0.34046,0.14012,0.15813,0.18626,0.20348
0.092895,0.11931,0.095725,0.10919,0.088701,0.16972,0.26887,0.12434,0.095659,0.24153,0.28332
0.077937,0.12761,0.090903,0.11014,0.09048,0.18506,0.29324,0.14507,0.041861,0.22971,0.17495
0.078013,0.14391,0.079285,0.14981,0.088598,0.14684,0.33886,0.15186,0.017347,0.20938,0.30764
0.041661,0.075268,0.058832,0.082507,0.054813,0.15401,0.28738,0.10391,0.028218,0.18332,0.21372
0.12625,0.13182,0.11117,0.13233,0.10807,0.13415,0.34399,0.15279,0.1854,0.20435,0.19074
0.059888,0.079213,0.05398,0.087273,0.04607,0.15484,0.31732,0.095949,0.076514,0.21386,0.23487
0.041766,0.078279,0.045462,0.072192,0.035386,0.13481,0.3298,0.09956,0.030116,0.25057,0.18001
0.086638,0.1006,0.097795,0.12229,0.10583,0.13116,0.28,0.13865,0.069217,0.19719,0.1864
0.11338,0.17241,0.12129,0.18934,0.12404,0.17837,0.32968,0.1994,0.23188,0.24785,0.3621
0.096888,0.11493,0.085557,0.10869,0.093317,0.14222,0.3147,0.15701,0.09054,0.19538,0.25207
0.095322,0.10665,0.088019,0.099482,0.086214,0.14603,0.32988,0.13632,0.1205,0.17777,0.18424
0.083096,0.10771,0.085917,0.10468,0.08922,0.15613,0.31808,0.14104,0.10281,0.19943,0.17446
0.058563,0.081244,0.050982,0.099278,0.056067,0.16484,0.33655,0.13122,0.087586,0.39526,0.26824
0.086382,0.11269,0.079888,0.10248,0.069289,0.1505,0.30778,0.14243,0.087835,0.20712,0.4291
0.095591,0.11368,0.094218,0.14257,0.074082,0.17844,0.33432,0.12296,0.077558,0.24188,0.3799
0.095837,0.11849,0.09545,0.13077,0.092179,0.17298,0.33379,0.13054,0.11717,0.24809,0.22718
0.11139,0.11226,0.10292,0.11033,0.10933,0.16164,0.31668,0.14096,0.16494,0.20262,0.27583
0.060988,0.10047,0.07536,0.10183,0.080143,0.16548,0.30553,0.12889,0.048548,0.22257,0.29269
0.04159,0.064604,0.038313,0.086485,0.039571,0.15199,0.31761,0.070541,0.028447,0.23809,0.27507
0.074075,0.12661,0.087671,0.11957,0.096199,0.15381,0.29503,0.14932,0.1054,0.18645,0.2264
0.091911,0.12359,0.09523,0.11597,0.10408,0.1517,0.28368,0.14752,0.10314,0.18841,0.23497
0.073471,0.095549,0.087303,0.095009,0.088485,0.15958,0.34681,0.12913,0.10267,0.21552,0.26372
0.079344,0.0886,0.078058,0.094314,0.068419,0.15377,0.35094,0.12829,0.091283,0.16873,0.19592
0.022851,0.073811,0.031239,0.066742,0.034011,0.14196,0.33535,0.076894,0.014767,0.29001,0.19824
0.046737,0.077545,0.050813,0.079917,0.040734,0.17395,0.3096,0.093872,0.030822,0.23585,0.2355
0.12233,0.14768,0.1267,0.17374,0.13798,0.15217,0.32392,0.17764,0.16835,0.20664,0.2152
0.13467,0.17939,0.14469,0.17561,0.14575,0.16691,0.30395,0.19764,0.21429,0.18018,0.3964
0.048689,0.091251,0.046512,0.087736,0.051646,0.137,0.32974,0.11989,0.023712,0.25426,0.27215
0.092895,0.10517,0.078875,0.11531,0.076305,0.15472,0.33201,0.14016,0.072705,0.22386,0.19695
0.081044,0.085181,0.076544,0.10475,0.083886,0.14023,0.29653,0.11776,0.11868,0.26019,0.20411
0.057477,0.094016,0.064368,0.096487,0.067401,0.14192,0.29763,0.13528,0.036217,0.39945,0.40451
0.048331,0.06029,0.047019,0.076099,0.03909,0.14432,0.29605,0.098158,0.031946,0.19746,0.24949
0.058143,0.078501,0.060075,0.081846,0.06522,0.1426,0.29093,0.13496,0.083122,0.38356,0.18202
0.078574,0.090182,0.079104,0.08321,0.0889,0.18885,0.29151,0.14493,0.11392,0.20813,0.22734
0.043687,0.075587,0.045865,0.094336,0.04383,0.16715,0.31346,0.12954,0.047931,0.2012,0.22913
0.052045,0.075858,0.048479,0.07519,0.048186,0.14056,0.31184,0.098412,0.07097,0.22922,0.23136
0.090356,0.13105,0.085689,0.12416,0.1109,0.14082,0.31609,0.13965,0.11017,0.19844,0.27415
0.054912,0.080375,0.045345,0.071257,0.054618,0.13997,0.33798,0.11505,0.065307,0.2377,0.20479
0.067128,0.079967,0.053467,0.077103,0.060428,0.15527,0.34178,0.13156,0.067761,0.36278,0.17736
0.10143,0.13348,0.10147,0.13324,0.11002,0.1888,0.30922,0.15042,0.1684,0.22451,0.21508
0.085803,0.10256,0.094651,0.11304,0.092511,0.15674,0.31746,0.13455,0.088038,0.22393,0.23939
0.070627,0.12626,0.062229,0.1043,0.08455,0.14731,0.33307,0.13181,0.061302,0.18786,0.18197
0.05941,0.089202,0.059786,0.078682,0.061739,0.18203,0.2987,0.12071,0.060424,0.18179,0.19664
0.06886,0.077133,0.062327,0.098583,0.054949,0.15514,0.29649,0.13876,0.04989,0.19585,0.23931
0.10608,0.10635,0.11002,0.12165,0.13732,0.14603,0.30491,0.15927,0.15997,0.1981,0.21244
0.14121,0.15665,0.14233,0.15831,0.11397,0.18038,0.26925,0.17714,0.19436,0.24122,0.24586
0.080254,0.10493,0.076499,0.093782,0.072924,0.15279,0.32555,0.14235,0.046318,0.23328,0.18541
0.069998,0.10895,0.0729,0.10916,0.08037,0.1427,0.36113,0.1329,0.05948,0.20015,0.19064
0.1028,0.11377,0.099001,0.12574,0.11234,0.17158,0.28649,0.13127,0.16974,0.30795,0.23468
0.094167,0.10884,0.11605,0.11793,0.1035,0.14655,0.31257,0.13679,0.16583,0.26775,0.34226
0.13364,0.15124,0.14836,0.1393,0.17402,0.16313,0.31084,0.17999,0.2092,0.2022,0.30605
0.058003,0.096553,0.062322,0.0905,0.062223,0.15637,0.29191,0.13124,0.066817,0.2331,0.31068
0.10433,0.092865,0.10586,0.12127,0.1197,0.16001,0.31765,0.15783,0.16209,0.2196,0.20201
0.087931,0.10763,0.08304,0.10744,0.095292,0.18913,0.32703,0.15823,0.18961,0.21313,0.22831
0.086029,0.12052,0.0809,0.11673,0.092049,0.14071,0.28529,0.1464,0.09872,0.26055,0.55591
0.13648,0.1258,0.12862,0.10602,0.14423,0.15986,0.32431,0.15586,0.20389,0.47611,0.34361
0.065305,0.10164,0.074766,0.096385,0.076833,0.11986,0.33213,0.11447,0.028971,0.21009,0.17169
0.062943,0.1058,0.06355,0.11068,0.075086,0.1683,0.30073,0.10638,0.030717,0.29466,0.24326
0.061617,0.090757,0.058125,0.076776,0.052929,0.17547,0.33145,0.10986,0.062505,0.19567,0.16103
0.071715,0.074747,0.072291,0.078721,0.07749,0.15314,0.32573,0.1065,0.12956,0.21605,0.18551
0.049802,0.071259,0.044909,0.080097,0.046652,0.13668,0.32302,0.10833,0.03467,0.18839,0.57099
0.085313,0.11734,0.10207,0.13099,0.085982,0.14859,0.35021,0.13561,0.052374,0.21876,0.20781
0.056428,0.10595,0.066127,0.10393,0.058513,0.18576,0.3168,0.12648,0.10366,0.22657,0.24294
0.10927,0.11393,0.094775,0.12069,0.10541,0.16152,0.28921,0.15168,0.16373,0.17796,0.22694
0.1268,0.13751,0.10897,0.13254,0.13807,0.16833,0.36152,0.17201,0.21962,0.25698,0.25295
0.05912,0.083485,0.041119,0.076224,0.042347,0.15008,0.29243,0.11352,0.025074,0.17777,0.19
0.060778,0.088618,0.063912,0.086774,0.067908,0.13879,0.33619,0.09364,0.080809,0.20576,0.22855
0.10132,0.10323,0.093904,0.11288,0.10423,0.14509,0.32091,0.15383,0.15947,0.17083,0.29343
0.073732,0.09107,0.066158,0.085691,0.086324,0.1699,0.28145,0.14094,0.062525,0.23948,0.26797
0.091709,0.12228,0.086903,0.11446,0.10256,0.16417,0.33451,0.14937,0.14336,0.23881,0.255
0.090045,0.10466,0.090547,0.13257,0.091073,0.16875,0.32736,0.13593,0.085521,0.23774,0.24421
0.098804,0.13118,0.099016,0.14255,0.10058,0.16104,0.31047,0.18531,0.1184,0.25222,0.27246
0.062998,0.091748,0.065214,0.088713,0.060592,0.17102,0.32842,0.12534,0.049026,0.2473,0.29543
0.10118,0.13213,0.1398,0.15386,0.10369,0.1599,0.32322,0.17991,0.084359,0.18348,0.24283
0.039308,0.065937,0.038772,0.084479,0.041997,0.17048,0.34396,0.089368,0.02932,0.23825,0.21693
0.080489,0.085397,0.077659,0.091912,0.084097,0.13894,0.34336,0.11947,0.12844,0.23569,0.22828
0.080383,0.10239,0.076337,0.10462,0.074206,0.14672,0.34293,0.13278,0.079963,0.22703,0.20143
0.10553,0.13658,0.11495,0.12843,0.11012,0.14917,0.32421,0.14674,0.096379,0.39036,0.26435
0.10638,0.088206,0.10689,0.090698,0.099209,0.14956,0.29058,0.12942,0.13271,0.25347,0.28306
0.10406,0.14123,0.099232,0.13326,0.10225,0.16651,0.3219,0.16526,0.045495,0.21241,0.17932
0.17135,0.17672,0.15631,0.18681,0.17109,0.18241,0.31101,0.20373,0.29222,0.19691,0.22413
0.040607,0.071102,0.045719,0.076425,0.032238,0.15531,0.32351,0.095447,0.036617,0.22637,0.22011
0.064921,0.094024,0.086583,0.093315,0.062917,0.14957,0.33956,0.11091,0.030841,0.17471,0.21991
0.094223,0.10666,0.075687,0.10017,0.080957,0.14285,0.3128,0.12928,0.072526,0.22477,0.2506
0.039615,0.064984,0.045224,0.087199,0.044791,0.17914,0.33548,0.087277,0.036587,0.20971,0.23053
0.10875,0.122,0.099925,0.11485,0.093991,0.159,0.35553,0.13676,0.13587,0.22114,0.20449
0.043958,0.059787,0.047853,0.067386,0.044576,0.13813,0.3357,0.092664,0.052494,0.2197,0.32562
0.063376,0.081208,0.060233,0.078009,0.073358,0.13353,0.30728,0.11962,0.086662,0.20227,0.36513
0.062791,0.074535,0.065602,0.091365,0.064238,0.14852,0.30925,0.10491,0.078704,0.3862,0.4433
0.050591,0.079756,0.045216,0.074096,0.036226,0.14042,0.28742,0.10369,0.030044,0.17546,0.16005
0.076082,0.10814,0.084082,0.11334,0.088836,0.14581,0.30524,0.13516,0.14016,0.24968,0.26957
0.047813,0.067891,0.062107,0.071721,0.049953,0.12914,0.29386,0.10305,0.046048,0.18086,0.17152
0.072836,0.090787,0.081648,0.087853,0.07232,0.15954,0.33357,0.11201,0.093428,0.20473,0.22992
0.045404,0.071729,0.051673,0.071175,0.047057,0.14722,0.34068,0.083262,0.054167,0.29932,0.24357
0.083014,0.10129,0.081654,0.094483,0.091456,0.15089,0.29912,0.14488,0.086017,0.27151,0.38051
0.052161,0.09678,0.05214,0.086516,0.048075,0.16267,0.30116,0.11724,0.025567,0.20982,0.2395
0.063475,0.085693,0.056411,0.084251,0.060309,0.16086,0.3046,0.10144,0.074445,0.21703,0.21177
0.069814,0.10022,0.076085,0.10386,0.068705,0.16179,0.35507,0.12654,0.080558,0.21298,0.23137
0.068017,0.10696,0.062274,0.08274,0.061659,0.16331,0.32148,0.11455,0.059241,0.19073,0.17929
0.11451,0.11691,0.11956,0.1442,0.10869,0.16163,0.33666,0.15614,0.10313,0.21503,0.23718
0.11113,0.11709,0.11228,0.12165,0.10346,0.16159,0.30441,0.16067,0.14593,0.20008,0.16946
0.038823,0.098757,0.03751,0.09726,0.030862,0.16077,0.35967,0.091975,0.028946,0.16612,0.1834
0.043345,0.057182,0.037404,0.065755,0.048226,0.1226,0.32215,0.087223,0.05293,0.42631,0.63278
0.092767,0.11747,0.096893,0.1074,0.099584,0.15011,0.31145,0.13356,0.16434,0.22096,0.25787
0.032724,0.063439,0.028423,0.06189,0.032478,0.14996,0.3358,0.089466,0.014044,0.18989,0.19029
0.038394,0.064998,0.042978,0.081168,0.035722,0.15442,0.29862,0.10335,0.023668,0.20576,0.23893
0.035868,0.084398,0.052379,0.10035,0.054014,0.17544,0.29701,0.084109,0.027007,0.21936,0.23243
0.17408,0.18932,0.18537,0.18467,0.15418,0.19409,0.31379,0.1778,0.25181,0.26548,0.27499
0.032711,0.075846,0.048908,0.065403,0.031722,0.13287,0.31314,0.096421,0.038035,0.24055,0.19693
0.055959,0.088774,0.067504,0.074045,0.065217,0.13819,0.32501,0.10415,0.090122,0.18917,0.15178
0.085474,0.1456,0.095061,0.13345,0.077891,0.15335,0.32488,0.14261,0.062025,0.19559,0.18325
0.085205,0.10096,0.10451,0.098856,0.11304,0.14674,0.35479,0.15093,0.13928,0.19975,0.15791
0.084685,0.10423,0.093002,0.10334,0.085457,0.16233,0.34799,0.12967,0.14833,0.1876,0.26215
0.086636,0.11364,0.079669,0.11407,0.11176,0.14475,0.30551,0.15056,0.093457,0.28496,0.2382
0.066666,0.092115,0.06985,0.098289,0.075019,0.16435,0.32512,0.15285,0.051698,0.18923,0.17095
0.049618,0.07902,0.051468,0.079545,0.045994,0.1472,0.33405,0.095448,0.035944,0.2429,0.23476
0.028256,0.063883,0.035572,0.059638,0.024812,0.13995,0.32896,0.096397,0.027816,0.19557,0.27116
0.065975,0.085878,0.068973,0.087009,0.06298,0.17869,0.32136,0.11023,0.070831,0.2126,0.25132
0.10956,0.1162,0.10156,0.128,0.096107,0.17652,0.33345,0.16354,0.082999,0.27401,0.27458
0.10312,0.13217,0.12237,0.12307,0.12124,0.16681,0.33674,0.17168,0.15749,0.22779,0.26213
0.080857,0.1604,0.10149,0.14692,0.10786,0.15762,0.27401,0.13989,0.070495,0.20573,0.22741
0.07806,0.087566,0.06093,0.086512,0.065811,0.16289,0.32357,0.12763,0.10369,0.26027,0.25251
0.11248,0.12652,0.089961,0.11609,0.11068,0.15575,0.31465,0.1545,0.18835,0.20348,0.18787
0.036083,0.064822,0.032905,0.062667,0.029592,0.12237,0.3088,0.092559,0.031159,0.21481,0.32292
0.089931,0.097488,0.10263,0.095588,0.08702,0.14464,0.27178,0.13009,0.10558,0.18766,0.17769
0.064236,0.066983,0.057771,0.090049,0.056755,0.15939,0.29904,0.11072,0.073136,0.20562,0.22552
0.044449,0.08415,0.038597,0.062865,0.042532,0.13692,0.31497,0.10104,0.034051,0.23098,0.23092
0.09395,0.10009,0.10446,0.12159,0.097885,0.18023,0.30149,0.14913,0.1737,0.21499,0.22398
0.083405,0.10122,0.083693,0.1097,0.085084,0.1581,0.32277,0.1383,0.071247,0.17036,0.16529
0.039675,0.06143,0.033109,0.070881,0.037165,0.14978,0.34426,0.069592,0.023149,0.2373,0.2618
0.056459,0.080056,0.060684,0.078548,0.066753,0.15132,0.33817,0.11867,0.040382,0.29851,0.19188
0.1186,0.10666,0.10936,0.11781,0.11508,0.14552,0.3068,0.14448,0.13104,0.26658,0.3165
0.056439,0.077273,0.062129,0.075905,0.067616,0.15976,0.33338,0.1131,0.057001,0.18158,0.17477
0.048966,0.081306,0.057658,0.090437,0.05116,0.15037,0.32499,0.12569,0.029039,0.24433,0.24539
0.048101,0.076185,0.049654,0.070829,0.040761,0.16791,0.32148,0.08087,0.039804,0.23597,0.24963
0.12431,0.16097,0.13492,0.16831,0.11603,0.15902,0.3069,0.17998,0.20984,0.30177,0.27153
0.076311,0.098876,0.10294,0.10425,0.073962,0.13089,0.31112,0.12123,0.06184,0.18963,0.27609
0.049774,0.079348,0.041011,0.081673,0.035894,0.175,0.32785,0.11086,0.016788,0.19521,0.1697
0.037982,0.058578,0.037045,0.068111,0.043085,0.14719,0.28712,0.10816,0.049989,0.22463,0.23183
0.057389,0.089585,0.066683,0.078016,0.056996,0.13972,0.30799,0.13108,0.059494,0.20924,0.18053
0.081666,0.096127,0.088663,0.08529,0.10202,0.16367,0.33386,0.1204,0.092005,0.22743,0.19617
0.080261,0.11508,0.07121,0.12903,0.08684,0.15012,0.34697,0.1276,0.06398,0.23945,0.23283
0.073136,0.088821,0.090338,0.083386,0.071233,0.15349,0.31223,0.10781,0.071253,0.20202,0.27354
0.074654,0.090896,0.077617,0.088891,0.072299,0.14387,0.31613,0.11007,0.085403,0.1953,0.23799
0.056016,0.088295,0.060962,0.073873,0.06483,0.15958,0.30991,0.10014,0.052511,0.20771,0.23829
0.042775,0.069573,0.041037,0.070983,0.041275,0.16467,0.31833,0.10799,0.036054,0.28547,0.22654
0.06611,0.1027,0.067537,0.099063,0.092262,0.14974,0.31469,0.12181,0.079524,0.18397,0.14067
0.12509,0.13984,0.12703,0.13562,0.12064,0.16563,0.29403,0.17983,0.17235,0.21649,0.27739
0.054872,0.079944,0.047825,0.087682,0.049752,0.13664,0.31108,0.087037,0.030898,0.21512,0.2167
0.14547,0.13508,0.12582,0.13706,0.10968,0.17121,0.29694,0.18448,0.25273,0.2095,0.22138
0.056135,0.080592,0.065531,0.084593,0.062109,0.15583,0.32154,0.12811,0.048089,0.19209,0.20419
0.05248,0.080852,0.045916,0.062102,0.045101,0.14098,0.36543,0.098725,0.053718,0.23508,0.17936
0.057125,0.062006,0.051087,0.086208,0.055239,0.13557,0.36862,0.13056,0.053328,0.22997,0.34187
0.076832,0.12887,0.084944,0.12672,0.080661,0.1826,0.33034,0.12655,0.10327,0.20266,0.2271
0.097664,0.11879,0.097366,0.11298,0.11398,0.16011,0.32204,0.1364,0.1221,0.2587,0.28368
0.083967,0.12412,0.090472,0.11053,0.094945,0.17575,0.3068,0.14299,0.14586,0.20892,0.26774
0.1184,0.1285,0.12342,0.12335,0.090568,0.15161,0.31866,0.17023,0.086694,0.26127,0.47503
0.13918,0.1239,0.13792,0.13508,0.13449,0.16574,0.30535,0.15987,0.14678,0.20439,0.2192
0.066614,0.077582,0.090311,0.092433,0.074606,0.14671,0.31892,0.13508,0.065549,0.20005,0.225
0.048703,0.079298,0.047036,0.10331,0.05054,0.19053,0.31643,0.080197,0.024334,0.21208,0.21959
0.044083,0.076709,0.038771,0.080915,0.045163,0.17093,0.31304,0.11301,0.010724,0.20404,0.2098
0.039314,0.075801,0.037185,0.062032,0.048219,0.15477,0.32139,0.10346,0.027706,0.23684,0.24664
0.091836,0.10624,0.095108,0.10428,0.095813,0.15036,0.33952,0.14388,0.13563,0.1801,0.23961
0.093469,0.13862,0.091134,0.13039,0.11897,0.144,0.32871,0.15332,0.18332,0.21181,0.36425
0.057272,0.075462,0.065263,0.084312,0.064362,0.15401,0.3324,0.11267,0.072744,0.22158,0.2394
0.045936,0.07847,0.043586,0.066963,0.042753,0.16647,0.30164,0.095185,0.057117,0.25818,0.25091
0.087981,0.10686,0.082566,0.11002,0.080361,0.13863,0.30808,0.11166,0.13902,0.19426,0.25624
0.092498,0.12452,0.087532,0.1224,0.10434,0.15459,0.30242,0.15619,0.11177,0.20879,0.25415
0.068876,0.089256,0.062562,0.096873,0.05464,0.15189,0.29313,0.10213,0.029117,0.19345,0.31804
0.11155,0.1428,0.13903,0.13565,0.12649,0.16229,0.28874,0.16641,0.19822,0.22375,0.32965
0.10445,0.13488,0.10707,0.12931,0.096704,0.15238,0.29028,0.1506,0.077139,0.18785,0.25817
0.15265,0.1274,0.1411,0.14376,0.15311,0.18415,0.31494,0.18655,0.28902,0.18427,0.18187
0.036525,0.071226,0.045029,0.069119,0.034798,0.14391,0.31755,0.1037,0.029926,0.25451,0.14455
0.1092,0.15418,0.14493,0.14835,0.14293,0.15193,0.33924,0.15408,0.22767,0.19996,0.24878
0.059647,0.076711,0.052944,0.078964,0.044215,0.16196,0.30489,0.11009,0.042608,0.19215,0.17266
0.065775,0.083082,0.063274,0.078677,0.067234,0.14552,0.29607,0.098073,0.079739,0.24048,0.20557
0.10694,0.13827,0.10811,0.12491,0.11237,0.16809,0.30041,0.16518,0.10423,0.21161,0.2433
0.073453,0.13129,0.085425,0.11289,0.076275,0.14225,0.32119,0.14392,0.033787,0.28906,0.26101
0.041395,0.065991,0.05698,0.068668,0.05375,0.13782,0.29786,0.10756,0.039076,0.29987,0.54534
0.14233,0.164,0.12649,0.17308,0.13706,0.16102,0.3309,0.1856,0.12062,0.19894,0.17801
0.030933,0.053945,0.031948,0.058744,0.026093,0.14117,0.30447,0.099918,0.021746,0.17369,0.181
0.054857,0.093716,0.046918,0.079615,0.054085,0.14542,0.30124,0.11612,0.019356,0.18577,0.21848
0.033195,0.074953,0.044615,0.061372,0.02652,0.13916,0.29344,0.11456,0.026351,0.19544,0.24991
0.051603,0.085638,0.046885,0.07475,0.038955,0.14436,0.30647,0.10175,0.028458,0.38093,0.37124
0.12098,0.11264,0.10264,0.11662,0.10806,0.1801,0.2958,0.15135,0.08333,0.18255,0.23134
0.044565,0.08175,0.04879,0.081833,0.044473,0.15559,0.32359,0.098187,0.026499,0.23873,0.23621
0.058374,0.090754,0.057569,0.087085,0.065952,0.15275,0.32808,0.12568,0.065952,0.18835,0.19164
0.13954,0.11438,0.1318,0.13073,0.13313,0.16414,0.29106,0.16145,0.18816,0.22127,0.16734
0.088402,0.11221,0.080079,0.12265,0.078605,0.1823,0.35175,0.12575,0.071615,0.19837,0.20385
0.10823,0.11755,0.095067,0.12783,0.095021,0.15138,0.31686,0.13332,0.14223,0.28905,0.26324
0.10316,0.1262,0.094018,0.12469,0.10269,0.17585,0.28854,0.16924,0.08689,0.20939,0.26115
0.06605,0.12271,0.079345,0.1096,0.068789,0.16915,0.31308,0.12683,0.063735,0.38992,0.20266
0.081704,0.075967,0.064217,0.073307,0.081317,0.14647,0.33035,0.10549,0.073648,0.18306,0.1597
0.077809,0.10426,0.080534,0.091839,0.092695,0.16948,0.29785,0.12307,0.10013,0.20167,0.19646
0.08987,0.11322,0.109,0.13206,0.10422,0.14038,0.35073,0.13803,0.091929,0.18016,0.22142
0.079197,0.13905,0.085756,0.14399,0.096272,0.18604,0.31597,0.13234,0.10182,0.23128,0.22238
0.056294,0.076636,0.057331,0.07208,0.052131,0.13455,0.33143,0.10471,0.038998,0.20483,0.19336
0.054638,0.096256,0.062574,0.10009,0.055892,0.14865,0.32688,0.089537,0.029498,0.1667,0.20499
0.047696,0.066867,0.047623,0.077718,0.059388,0.12748,0.29818,0.10321,0.036345,0.16714,0.16912
0.099314,0.099879,0.089829,0.11151,0.098108,0.13852,0.30768,0.14303,0.122,0.26915,0.22183
0.095892,0.12816,0.092717,0.14038,0.10709,0.1919,0.30792,0.14416,0.13205,0.23227,0.25285
0.0828,0.11048,0.086958,0.11579,0.092526,0.186,0.2962,0.15331,0.15284,0.21823,0.23569
0.081352,0.12628,0.081573,0.11344,0.071167,0.15147,0.31865,0.15003,0.068669,0.2201,0.19553
0.055806,0.079904,0.053971,0.098462,0.060464,0.16328,0.28542,0.12042,0.054271,0.24058,0.255
0.0582,0.087178,0.066036,0.092612,0.064759,0.17132,0.32313,0.10754,0.042864,0.18286,0.1717
0.052355,0.093043,0.0468,0.086887,0.052476,0.15878,0.30405,0.1296,0.040821,0.18276,0.1625
0.069143,0.10231,0.076015,0.09605,0.071005,0.13498,0.30408,0.13778,0.042131,0.22983,0.24664
0.08214,0.11287,0.082688,0.12246,0.089735,0.14032,0.33388,0.16956,0.059605,0.16368,0.19249
0.052122,0.07556,0.05541,0.079675,0.056271,0.13051,0.32872,0.11473,0.038532,0.16128,0.36223
0.11002,0.12022,0.11913,0.13599,0.10776,0.16969,0.31839,0.15516,0.15836,0.23886,0.21316
0.070015,0.11157,0.082483,0.10659,0.078497,0.16552,0.32205,0.13634,0.072829,0.20411,0.20072
0.056474,0.082583,0.052285,0.091858,0.050119,0.14042,0.33239,0.098942,0.017993,0.32591,0.17304
0.1699,0.17951,0.14673,0.18149,0.14352,0.15725,0.29689,0.1639,0.25504,0.18805,0.22794
0.096574,0.11579,0.086283,0.1227,0.085255,0.14011,0.27768,0.12602,0.077247,0.40008,0.35107
0.10365,0.11302,0.10941,0.10978,0.0998,0.17989,0.31464,0.15771,0.15457,0.20164,0.2195
0.079143,0.10085,0.095575,0.11424,0.092451,0.15562,0.28582,0.15842,0.085203,0.30932,0.18576
0.061615,0.074701,0.063994,0.070343,0.10239,0.12648,0.32693,0.10187,0.088034,0.20629,0.31143
0.065755,0.089472,0.066836,0.098319,0.066147,0.14978,0.31063,0.12705,0.049018,0.18114,0.17415
0.066456,0.091278,0.067985,0.085669,0.074684,0.16677,0.28441,0.12023,0.080719,0.20556,0.24234
0.047241,0.089264,0.064046,0.079883,0.054926,0.17074,0.29504,0.11791,0.057182,0.1966,0.17569
0.097588,0.12136,0.085601,0.11624,0.10345,0.1792,0.31241,0.13529,0.13766,0.28554,0.21473
0.085596,0.13253,0.099677,0.14285,0.087578,0.16287,0.30979,0.15007,0.048671,0.31504,0.27695
0.10153,0.13659,0.10153,0.14278,0.10558,0.1762,0.31423,0.17251,0.11986,0.25866,0.24199
0.10303,0.11917,0.096749,0.11926,0.074003,0.15534,0.36748,0.14031,0.11869,0.22378,0.25376
0.12519,0.10586,0.12087,0.10852,0.13674,0.15575,0.28695,0.16817,0.232,0.20579,0.27335
0.06353,0.07739,0.054843,0.080432,0.053884,0.17879,0.30269,0.11484,0.053109,0.17914,0.23196
0.077951,0.096687,0.08369,0.086182,0.084241,0.14664,0.33687,0.13828,0.082258,0.28632,0.27873
0.11159,0.12297,0.095553,0.11855,0.098317,0.16682,0.3307,0.16904,0.15478,0.23466,0.28203
0.072413,0.11896,0.066831,0.12361,0.069586,0.15957,0.32941,0.11193,0.012017,0.35873,0.35194
0.071743,0.098225,0.092681,0.10096,0.071921,0.15605,0.31378,0.1227,0.081672,0.20223,0.26841
0.12526,0.10625,0.10602,0.10357,0.1249,0.16904,0.29405,0.15324,0.1516,0.21879,0.1734
0.041656,0.062492,0.032035,0.061998,0.024075,0.16067,0.31174,0.075428,0.024216,0.17432,0.24491
0.045414,0.074488,0.04386,0.078545,0.040629,0.15878,0.2925,0.098241,0.039826,0.24673,0.26048
0.052073,0.094066,0.060896,0.082113,0.06227,0.15831,0.33434,0.11122,0.06454,0.20023,0.24083
0.053302,0.077917,0.046051,0.072658,0.040537,0.17043,0.32563,0.12963,0.025948,0.20232,0.19885
0.040664,0.06688,0.043062,0.070764,0.039256,0.15244,0.31732,0.10479,0.035017,0.17508,0.18038
0.11949,0.13614,0.12112,0.12514,0.11453,0.16904,0.31775,0.13784,0.19269,0.245,0.27356
0.095296,0.095478,0.090809,0.10978,0.095086,0.14689,0.31931,0.12936,0.14684,0.21668,0.19109
0.053603,0.097801,0.061171,0.10113,0.05294,0.18445,0.31015,0.11121,0.018395,0.24444,0.25293
0.043615,0.071857,0.051796,0.085122,0.045804,0.18594,0.32165,0.10669,0.032732,0.2106,0.21238
0.08363,0.10742,0.079962,0.10419,0.084745,0.15843,0.28982,0.12679,0.074226,0.21978,0.20994
0.10342,0.11778,0.094108,0.14639,0.10973,0.1585,0.3008,0.15554,0.091102,0.22399,0.19747
0.050242,0.080096,0.049652,0.080769,0.054785,0.14319,0.32561,0.1145,0.06081,0.26648,0.30077
0.098598,0.10286,0.11075,0.1001,0.10864,0.16105,0.36589,0.15427,0.16021,0.18901,0.19624
0.061829,0.12709,0.065812,0.11877,0.074768,0.15904,0.31634,0.1429,0.15917,0.19487,0.26444
0.057255,0.074526,0.049544,0.073631,0.060235,0.1616,0.33471,0.12164,0.054159,0.19254,0.25363
0.10369,0.11015,0.089088,0.094398,0.085175,0.15972,0.32968,0.14997,0.12148,0.30502,0.30171
0.066007,0.093618,0.071746,0.11552,0.080529,0.14325,0.28623,0.11733,0.11034,0.22595,0.24136
0.14548,0.14791,0.13309,0.15885,0.13086,0.16519,0.27512,0.19701,0.2577,0.22351,0.17763
0.081443,0.096366,0.06949,0.091291,0.077162,0.17081,0.31088,0.13153,0.087681,0.19847,0.22233
0.13787,0.13829,0.14069,0.13718,0.14577,0.17263,0.35173,0.18546,0.19931,0.19719,0.17514
0.075249,0.10875,0.095044,0.095545,0.10177,0.1609,0.31325,0.14558,0.082998,0.2204,0.25469
0.092772,0.097347,0.092206,0.11225,0.075784,0.13759,0.31438,0.13614,0.092855,0.21975,0.19783
0.070732,0.099715,0.068586,0.09266,0.087244,0.15337,0.30039,0.14254,0.11507,0.25795,0.23622
0.078206,0.094819,0.085982,0.094525,0.074823,0.16017,0.30315,0.14057,0.09209,0.45218,0.46817
0.084765,0.091659,0.086876,0.11224,0.08232,0.15729,0.32643,0.13945,0.11834,0.17804,0.17575
0.10707,0.13658,0.11981,0.13815,0.10864,0.15177,0.29944,0.15269,0.18355,0.20241,0.22901
0.13097,0.12055,0.10924,0.1166,0.11629,0.16142,0.27267,0.17405,0.18007,0.18157,0.16128
0.023258,0.059336,0.031283,0.063607,0.021643,0.14978,0.29945,0.084587,0.0058038,0.2169,0.23024
0.077349,0.090977,0.072451,0.083642,0.087934,0.15935,0.31611,0.11452,0.094944,0.21312,0.28811
0.079303,0.10038,0.087934,0.11313,0.086742,0.14846,0.31065,0.14208,0.10987,0.25732,0.39884
0.060137,0.11285,0.079217,0.1114,0.078177,0.14693,0.3158,0.13356,0.029319,0.20959,0.20031
0.048123,0.08704,0.054768,0.083066,0.041172,0.13702,0.30118,0.10136,0.055354,0.17744,0.19373
0.038816,0.0609,0.040151,0.05736,0.035742,0.12053,0.32261,0.080346,0.032041,0.18783,0.21555
0.12709,0.18483,0.13802,0.17578,0.1356,0.17064,0.30135,0.16882,0.21021,0.18257,0.23132
0.049214,0.065284,0.055963,0.071906,0.050268,0.15167,0.3204,0.10683,0.054739,0.20918,0.26336
0.12848,0.17476,0.12778,0.16783,0.10272,0.15475,0.2813,0.14125,0.16734,0.21655,0.52337
0.06493,0.093985,0.051318,0.099077,0.062694,0.1483,0.35518,0.12585,0.072237,0.29994,0.22082
0.050709,0.068205,0.043513,0.061898,0.045312,0.17133,0.31873,0.10583,0.041236,0.21613,0.2127
0.087352,0.10152,0.074163,0.090752,0.077854,0.17528,0.31863,0.10062,0.090672,0.19529,0.23265
0.077078,0.11619,0.089503,0.10203,0.073236,0.14928,0.31531,0.14188,0.068431,0.1795,0.25249
0.053333,0.093878,0.051471,0.10201,0.044019,0.1752,0.30158,0.12265,0.020873,0.19762,0.32867
0.054079,0.085431,0.053937,0.070919,0.061815,0.14595,0.337,0.1094,0.047109,0.26438,0.19056
0.11142,0.15841,0.096552,0.13574,0.099105,0.15397,0.30957,0.16361,0.088215,0.2993,0.28031
0.1189,0.14674,0.1295,0.1648,0.12496,0.17305,0.32425,0.15418,0.22692,0.23556,0.22488
0.067722,0.1399,0.075217,0.10083,0.075759,0.15423,0.33864,0.13899,0.019512,0.22415,0.21755
0.052443,0.083164,0.06302,0.073296,0.046976,0.15266,0.33098,0.092395,0.03147,0.24641,0.33147
0.094137,0.10118,0.089018,0.11053,0.099222,0.15987,0.3013,0.15583,0.15929,0.21187,0.21715
0.044335,0.078853,0.048726,0.071475,0.045558,0.16723,0.31561,0.10473,0.02211,0.19915,0.22854
0.064681,0.091436,0.069162,0.078105,0.080762,0.155,0.28762,0.11248,0.11327,0.21799,0.17287
0.063359,0.073783,0.057836,0.081837,0.064197,0.1661,0.34289,0.10935,0.0769,0.22922,0.17868
0.11582,0.11691,0.10112,0.14209,0.096188,0.15392,0.30229,0.16065,0.11065,0.31131,0.4551
0.052903,0.066604,0.042857,0.064604,0.046528,0.13343,0.30217,0.11193,0.021902,0.24665,0.29066
0.14713,0.18541,0.16183,0.17118,0.14193,0.1653,0.32451,0.16535,0.24991,0.20907,0.23253
0.086654,0.10631,0.096535,0.10761,0.084945,0.17956,0.31192,0.11414,0.10533,0.2187,0.22331
0.094697,0.12257,0.092052,0.13613,0.078728,0.15512,0.35959,0.13381,0.053214,0.24777,0.32756
0.082934,0.11374,0.080992,0.10062,0.06925,0.14697,0.31988,0.11022,0.068176,0.36563,0.29123
0.054142,0.086376,0.050939,0.087088,0.049228,0.17848,0.31135,0.13666,0.05221,0.24502,0.19661
0.10057,0.11906,0.12121,0.13033,0.11543,0.16639,0.26375,0.15269,0.26264,0.24512,0.2295
0.086393,0.10023,0.084878,0.088725,0.097621,0.16007,0.29056,0.13388,0.11368,0.22642,0.29882
0.10375,0.12064,0.11031,0.11034,0.11587,0.1529,0.31379,0.14352,0.18638,0.28112,0.5088
0.083759,0.12824,0.084599,0.10143,0.082781,0.15724,0.30798,0.15882,0.11583,0.26047,0.33778
0.061262,0.081496,0.061882,0.087809,0.059446,0.17969,0.33456,0.090614,0.047419,0.19373,0.15645
0.1588,0.17729,0.15764,0.18402,0.15129,0.1665,0.35582,0.16295,0.28413,0.22591,0.19773
0.058172,0.081004,0.058807,0.073512,0.054686,0.1851,0.31631,0.11282,0.050891,0.19681,0.23935
0.10979,0.11164,0.092852,0.11245,0.098743,0.16304,0.33876,0.12491,0.16328,0.21325,0.16682
0.068409,0.089853,0.075772,0.10557,0.068608,0.14426,0.34936,0.10692,0.076172,0.21288,0.27953
0.033908,0.059765,0.038784,0.080221,0.036356,0.15317,0.2987,0.07288,0.042171,0.2348,0.28636
0.068845,0.10367,0.079752,0.11177,0.074521,0.12815,0.31156,0.12289,0.06529,0.26302,0.2853
0.18367,0.16859,0.16343,0.17846,0.19461,0.16191,0.33364,0.17727,0.29848,0.24167,0.21263
0.043754,0.062102,0.053711,0.072404,0.051028,0.19672,0.30068,0.076177,0.046303,0.2039,0.21053
0.081412,0.084408,0.07865,0.10283,0.075107,0.14301,0.32168,0.13843,0.072513,0.22455,0.27597
0.041056,0.070894,0.041632,0.066518,0.03432,0.16474,0.33817,0.080302,0.029377,0.20735,0.16623
0.11414,0.099917,0.10303,0.10469,0.096292,0.1482,0.27353,0.15343,0.10941,0.21081,0.23011
0.12432,0.13655,0.12585,0.15024,0.12179,0.16359,0.29801,0.17118,0.11762,0.22451,0.2318
0.055613,0.086547,0.062678,0.07731,0.04863,0.15746,0.28283,0.10275,0.062244,0.18887,0.20546
0.028922,0.066155,0.025379,0.058347,0.030598,0.13549,0.33857,0.06726,0.021338,0.2711,0.27474
0.102,0.14609,0.086145,0.1401,0.10273,0.17193,0.34158,0.14157,0.047653,0.22592,0.28669
0.12562,0.17271,0.1364,0.17676,0.12377,0.17174,0.3181,0.1893,0.20344,0.19793,0.25506
0.089048,0.11092,0.10515,0.12508,0.092677,0.17111,0.30196,0.14027,0.11992,0.26249,0.27687
0.060887,0.089643,0.058012,0.096861,0.044411,0.14914,0.33372,0.093258,0.043927,0.2397,0.2475
0.071999,0.092913,0.077231,0.095776,0.079125,0.15479,0.3518,0.12355,0.10357,0.25096,0.29133
0.13149,0.17291,0.14791,0.16207,0.13485,0.14464,0.3161,0.16572,0.35292,0.2316,0.33482
0.042551,0.080958,0.035373,0.073911,0.032428,0.15324,0.31393,0.086926,0.012934,0.18999,0.16712
0.090402,0.11256,0.088639,0.10612,0.10601,0.17161,0.32204,0.13202,0.10764,0.21493,0.23127
0.046041,0.064096,0.050967,0.070456,0.047804,0.13307,0.30707,0.09245,0.048288,0.20768,0.18901
0.083376,0.11094,0.077642,0.095755,0.1017,0.15856,0.30343,0.15355,0.12013,0.21983,0.20346
0.079558,0.099894,0.06291,0.099057,0.073906,0.16375,0.30398,0.12253,0.086147,0.17289,0.17728
0.099947,0.13604,0.10564,0.13854,0.094856,0.14678,0.29976,0.17636,0.10438,0.2759,0.24826
0.16601,0.20191,0.1713,0.20662,0.17018,0.16531,0.30944,0.17809,0.33279,0.21815,0.29959
0.075018,0.082453,0.076157,0.080522,0.085805,0.12419,0.3195,0.12287,0.11061,0.17202,0.29562
0.051599,0.075558,0.050233,0.07718,0.043918,0.14821,0.31599,0.097022,0.059552,0.23239,0.27238
0.092529,0.12958,0.080751,0.14346,0.089277,0.16865,0.31195,0.1152,0.043265,0.22089,0.2074
0.17351,0.13874,0.1515,0.1421,0.13787,0.17897,0.32071,0.16829,0.28355,0.19448,0.21094
0.10532,0.12978,0.1117,0.12174,0.12424,0.16096,0.32767,0.17039,0.13445,0.21151,0.22892
0.092072,0.10119,0.081188,0.11294,0.083644,0.14885,0.30401,0.14394,0.079017,0.23529,0.2553
0.078552,0.085161,0.087807,0.090417,0.14385,0.14771,0.28752,0.13485,0.16,0.27392,0.40463
0.12494,0.17319,0.14343,0.17164,0.12574,0.19911,0.37233,0.19186,0.16212,0.20598,0.24248
0.044198,0.10701,0.041643,0.099454,0.04481,0.16008,0.31014,0.11128,0.01991,0.1738,0.17254
0.049646,0.067732,0.053307,0.060798,0.068013,0.13356,0.33911,0.1125,0.061509,0.18469,0.26996
0.05087,0.087051,0.048926,0.091636,0.040443,0.14677,0.31705,0.093143,0.029627,0.15747,0.1689
0.048053,0.079724,0.046962,0.090606,0.055473,0.14778,0.28924,0.12464,0.056907,0.18329,0.15103
0.078696,0.15554,0.096985,0.1401,0.08075,0.16812,0.32523,0.12911,0.14069,0.17957,0.19097
0.062433,0.087435,0.060469,0.095517,0.066244,0.14563,0.32296,0.12059,0.066441,0.20333,0.16981
0.053943,0.082153,0.050276,0.076688,0.050572,0.15326,0.34922,0.11269,0.042134,0.2016,0.19376
0.091584,0.13332,0.10696,0.14312,0.085623,0.18054,0.34567,0.17402,0.091709,0.17908,0.17075
0.041215,0.061768,0.031775,0.066555,0.037877,0.13809,0.31502,0.0915,0.02515,0.19491,0.22269
0.14309,0.16072,0.15838,0.17841,0.15595,0.16388,0.32093,0.20238,0.17524,0.22196,0.16248
0.039335,0.071803,0.048611,0.064003,0.047063,0.15203,0.31453,0.10911,0.014526,0.19133,0.17486
0.12489,0.11289,0.13369,0.10229,0.11847,0.14804,0.34249,0.12159,0.14488,0.21954,0.28689
0.02991,0.057535,0.033633,0.06802,0.024467,0.13099,0.28894,0.07697,0.0087102,0.40951,0.49377
0.085009,0.092034,0.090798,0.086435,0.10191,0.16168,0.28997,0.12454,0.11475,0.25808,0.22788
0.044673,0.070603,0.045683,0.066367,0.050222,0.1529,0.29139,0.1136,0.047561,0.2808,0.24569
0.10772,0.12078,0.12778,0.11894,0.11431,0.16079,0.34855,0.16407,0.18278,0.2099,0.21886
0.1455,0.13187,0.1335,0.11667,0.15025,0.14942,0.32287,0.1813,0.23798,0.21822,0.22296
0.04091,0.064096,0.038415,0.061622,0.038752,0.13313,0.31136,0.089797,0.030697,0.20963,0.15704
0.10241,0.14646,0.091262,0.14781,0.10548,0.14177,0.34487,0.15886,0.091642,0.21468,0.24791
0.066114,0.07897,0.064161,0.089152,0.05938,0.16111,0.31678,0.10349,0.087322,0.24918,0.28767
0.042354,0.068132,0.043367,0.084475,0.042187,0.1506,0.3166,0.10047,0.035998,0.17906,0.18001
0.10332,0.16246,0.10013,0.15063,0.12438,0.18864,0.32851,0.17457,0.16472,0.26584,0.22085
0.10103,0.14735,0.11484,0.14223,0.12123,0.16718,0.28594,0.16053,0.13474,0.23571,0.35689
0.11728,0.10839,0.1188,0.12701,0.11295,0.16865,0.2832,0.15948,0.17526,0.18103,0.22683
0.13286,0.13041,0.13603,0.1357,0.14377,0.15814,0.30385,0.15305,0.18744,0.1941,0.18767
0.097838,0.11838,0.099773,0.11864,0.10597,0.1364,0.29954,0.1593,0.11825,0.19868,0.21457
0.050876,0.084558,0.04156,0.089441,0.056249,0.14543,0.31837,0.12464,0.0382,0.16472,0.15846
0.11524,0.12728,0.13236,0.13319,0.11088,0.15818,0.26691,0.17678,0.1122,0.27661,0.39853
0.060221,0.10169,0.070562,0.1122,0.077599,0.1963,0.31634,0.11055,0.063408,0.17617,0.20726
0.055158,0.086922,0.057723,0.072508,0.054687,0.15047,0.3029,0.10437,0.050541,0.22653,0.26257
0.060099,0.094295,0.0554,0.10887,0.06797,0.16677,0.33284,0.12498,0.039038,0.21968,0.25097
0.078749,0.11062,0.076615,0.1014,0.076551,0.14825,0.32377,0.13083,0.045759,0.22061,0.23655
0.17623,0.21198,0.16197,0.20977,0.14061,0.15958,0.3473,0.14752,0.24083,0.23935,0.18566
0.13778,0.19168,0.15555,0.17393,0.13901,0.16162,0.30974,0.19794,0.22414,0.2099,0.1776
0.053197,0.1026,0.065295,0.098453,0.067293,0.14065,0.30181,0.1357,0.054525,0.25663,0.19355
0.087191,0.10505,0.086036,0.10716,0.092472,0.1548,0.32712,0.14557,0.076222,0.19664,0.37728
0.056978,0.079419,0.059216,0.081975,0.059745,0.14654,0.35214,0.10034,0.057575,0.2098,0.15859
0.035454,0.063687,0.030552,0.065737,0.030485,0.12841,0.31468,0.093666,0.015775,0.32715,0.29263
0.077478,0.1225,0.074448,0.12798,0.089162,0.15716,0.36186,0.13861,0.061418,0.24855,0.25091
0.060147,0.073641,0.059132,0.086734,0.064454,0.15599,0.29004,0.11357,0.05289,0.202,0.21441
0.11531,0.10382,0.10665,0.11854,0.10598,0.16301,0.28912,0.17023,0.15846,0.22297,0.2494
0.050044,0.10518,0.044307,0.10609,0.045652,0.17988,0.30683,0.12577,0.010365,0.19626,0.22029
0.070691,0.098509,0.081326,0.092813,0.083277,0.14344,0.293,0.12698,0.087785,0.32844,0.21784
0.075952,0.1097,0.073692,0.10681,0.077583,0.14877,0.32737,0.12988,0.0575,0.29267,0.36863
0.080814,0.096908,0.083971,0.11177,0.087801,0.14957,0.33371,0.13718,0.083958,0.26263,0.19306
0.094544,0.096033,0.069,0.11229,0.069675,0.16804,0.30978,0.12786,0.056232,0.18611,0.28686
0.039196,0.076103,0.035909,0.065203,0.028213,0.14093,0.26235,0.090133,0.020559,0.244,0.26345
0.12343,0.13365,0.11301,0.13293,0.10873,0.15741,0.33225,0.15714,0.17421,0.24393,0.23917
0.072127,0.13472,0.066735,0.14325,0.073488,0.1633,0.32057,0.095914,0.032576,0.18797,0.38072
0.10557,0.12975,0.10152,0.13585,0.12288,0.17557,0.28629,0.1684,0.13495,0.30768,0.2543
0.055033,0.078517,0.050241,0.083957,0.053802,0.18733,0.28828,0.092148,0.052094,0.2354,0.26091
0.036753,0.062515,0.038409,0.058733,0.036144,0.13152,0.33584,0.090599,0.037613,0.20149,0.17751
0.05923,0.078259,0.065045,0.079385,0.068723,0.14145,0.30455,0.13366,0.074824,0.27564,0.22353
0.046984,0.069882,0.052198,0.068384,0.047984,0.15617,0.32747,0.10727,0.044372,0.20386,0.21572
0.060481,0.10674,0.059784,0.092258,0.059999,0.17265,0.28259,0.13836,0.041782,0.23885,0.22109
0.039789,0.082274,0.041013,0.070242,0.051762,0.11869,0.34187,0.091965,0.052772,0.22184,0.34591
0.040034,0.06769,0.051212,0.069473,0.04219,0.16203,0.35497,0.10594,0.042344,0.20145,0.21264
0.11467,0.12778,0.12333,0.14522,0.13185,0.15868,0.29359,0.16763,0.16119,0.29725,0.24704
0.088655,0.090593,0.081011,0.080876,0.067561,0.13995,0.32872,0.14808,0.11044,0.30884,0.38269
0.14279,0.20918,0.16273,0.20149,0.13787,0.16349,0.30277,0.17701,0.15425,0.24192,0.21674
0.072208,0.092247,0.06435,0.09092,0.061207,0.1698,0.33441,0.10627,0.037361,0.20897,0.26539
0.060808,0.088837,0.076931,0.09581,0.065504,0.14085,0.33316,0.14664,0.053825,0.19615,0.29628
0.05139,0.06596,0.06054,0.081155,0.063214,0.15405,0.30243,0.096315,0.056873,0.221,0.27569
0.066864,0.1074,0.066316,0.11784,0.076443,0.16505,0.32402,0.15099,0.066964,0.22379,0.17578
0.032761,0.060123,0.040845,0.06451,0.025284,0.18807,0.33324,0.098777,0.024831,0.17524,0.23364
0.099547,0.10028,0.094564,0.10897,0.10312,0.14834,0.33004,0.14863,0.15035,0.21751,0.23606
0.092127,0.094379,0.084077,0.096066,0.084907,0.159,0.31252,0.13977,0.096362,0.26933,0.21098
0.15276,0.23888,0.17624,0.20726,0.13517,0.17368,0.32266,0.18948,0.30558,0.21178,0.27151
0.13937,0.19846,0.15707,0.16325,0.14981,0.16361,0.29926,0.16611,0.24383,0.29339,0.26459
0.13441,0.14943,0.12411,0.1337,0.12615,0.17479,0.30368,0.16572,0.16941,0.21342,0.25435
0.094523,0.13089,0.11431,0.12805,0.10411,0.15878,0.32638,0.15759,0.11109,0.187,0.25819
0.12483,0.10939,0.087969,0.10042,0.099292,0.14756,0.33553,0.11375,0.13963,0.25514,0.24931
0.079114,0.10345,0.083616,0.11164,0.095728,0.16079,0.28893,0.13829,0.064495,0.20987,0.21649
0.076483,0.11854,0.078405,0.10825,0.076696,0.15196,0.30759,0.12873,0.047398,0.18875,0.20198
0.048992,0.067739,0.054873,0.084309,0.03636,0.1467,0.29176,0.10884,0.050381,0.38533,0.32807
0.04744,0.074101,0.049097,0.083245,0.039204,0.14653,0.35498,0.10335,0.033297,0.26254,0.23264
0.06311,0.10286,0.065494,0.081788,0.062496,0.16992,0.32354,0.11503,0.056893,0.2317,0.21629
0.040189,0.073063,0.03294,0.086272,0.029807,0.20115,0.33024,0.075919,0.0071222,0.21545,0.25279
0.12762,0.15639,0.13836,0.15068,0.13643,0.1623,0.30998,0.16864,0.13471,0.21304,0.16718
0.12896,0.18247,0.17615,0.18883,0.13202,0.17739,0.31721,0.18088,0.24458,0.2943,0.29124
0.068725,0.09699,0.074574,0.096008,0.070934,0.14938,0.36137,0.12019,0.093161,0.21906,0.19012
0.0719,0.090553,0.069576,0.1026,0.064464,0.14731,0.30892,0.13519,0.073638,0.22309,0.25361
0.042966,0.08641,0.054972,0.083884,0.039538,0.18927,0.32636,0.10205,0.011908,0.25232,0.27804
0.068072,0.072022,0.071157,0.090016,0.070781,0.1621,0.2886,0.097066,0.094817,0.21298,0.20078
0.1151,0.11498,0.1121,0.11968,0.10218,0.15515,0.29904,0.17574,0.10134,0.25312,0.20117
0.053257,0.077757,0.049788,0.063058,0.046259,0.14221,0.29524,0.088375,0.049126,0.27304,0.21805
0.089527,0.10281,0.092354,0.11001,0.09417,0.14723,0.32461,0.14223,0.1283,0.20182,0.23641
0.087707,0.1057,0.06874,0.11324,0.091528,0.14556,0.29467,0.14585,0.06562,0.21238,0.2016
0.056789,0.062192,0.055548,0.06917,0.080502,0.139,0.30541,0.14292,0.063712,0.18934,0.22837
0.080036,0.10015,0.076093,0.096689,0.087583,0.14745,0.33251,0.12759,0.14379,0.20899,0.17121
0.11896,0.15738,0.11404,0.14983,0.1415,0.1812,0.30146,0.16539,0.1707,0.20961,0.17975
0.087169,0.11953,0.083273,0.11751,0.078861,0.14711,0.32427,0.1424,0.034567,0.19375,0.16674
0.095889,0.13706,0.10281,0.12101,0.09425,0.15277,0.31082,0.15106,0.13457,0.20774,0.17459
0.037849,0.069684,0.038127,0.063303,0.040597,0.13401,0.31164,0.075803,0.040299,0.31892,0.2215
0.063596,0.078452,0.072141,0.091134,0.074696,0.13172,0.33466,0.10659,0.076742,0.23057,0.2561
0.072259,0.088627,0.10659,0.089167,0.075126,0.13207,0.36303,0.12208,0.076199,0.16368,0.23935
0.15071,0.14333,0.1467,0.15135,0.18281,0.161,0.29527,0.15475,0.30892,0.20379,0.25551
0.056766,0.093208,0.071015,0.079786,0.069047,0.14012,0.32353,0.10478,0.050238,0.25209,0.22253
0.063416,0.081039,0.070348,0.10098,0.070306,0.16861,0.31239,0.1219,0.072712,0.24749,0.2463
0.093211,0.14499,0.12406,0.15495,0.11636,0.15184,0.30807,0.16166,0.067098,0.22982,0.32704
0.060881,0.076102,0.066791,0.08182,0.06264,0.13271,0.31526,0.11522,0.099181,0.18719,0.15358
0.03533,0.060168,0.040038,0.077009,0.037128,0.14408,0.33567,0.069419,0.03146,0.17466,0.14661
0.056883,0.086022,0.047221,0.080325,0.05411,0.16037,0.26747,0.10091,0.056278,0.18435,0.17075
0.053364,0.067848,0.068227,0.07275,0.061059,0.14313,0.35512,0.10386,0.06221,0.26249,0.21384
0.066665,0.089556,0.060496,0.094012,0.074392,0.15228,0.30546,0.1029,0.093896,0.22724,0.38701
0.09726,0.08448,0.086297,0.093747,0.10904,0.17155,0.28469,0.14504,0.12446,0.19404,0.29504
0.04963,0.090282,0.053472,0.077196,0.046767,0.15336,0.32593,0.094316,0.05956,0.2029,0.16562
0.031695,0.072123,0.035677,0.067945,0.028864,0.14927,0.29793,0.09209,0.023283,0.18381,0.19839
0.09509,0.12356,0.090278,0.12207,0.089449,0.15824,0.33676,0.12765,0.077695,0.24155,0.38214
0.12558,0.16091,0.13065,0.15564,0.16392,0.152,0.32847,0.18676,0.22425,0.21303,0.2798
0.085393,0.098877,0.085482,0.096011,0.097785,0.17421,0.3317,0.11975,0.12087,0.17568,0.19572
0.086889,0.14511,0.108,0.12202,0.090815,0.1538,0.31747,0.14804,0.066432,0.19057,0.24712
0.066999,0.093543,0.057099,0.088923,0.066741,0.16191,0.33881,0.11241,0.037172,0.26961,0.19609
0.088524,0.11341,0.083779,0.10278,0.085175,0.14491,0.3086,0.13115,0.14663,0.20003,0.18573
0.096476,0.091369,0.087294,0.094172,0.11445,0.14527,0.31485,0.15921,0.15901,0.25825,0.31137
0.044521,0.076431,0.042473,0.083243,0.044351,0.14587,0.27644,0.099264,0.032368,0.23139,0.24337
0.19317,0.20605,0.16631,0.21449,0.18216,0.19388,0.32849,0.20397,0.25949,0.22922,0.25291
0.11684,0.14245,0.12339,0.15522,0.11177,0.15213,0.30811,0.1771,0.096149,0.22747,0.18149
0.10883,0.12421,0.1011,0.13255,0.11344,0.18115,0.32162,0.16995,0.15181,0.20332,0.24204
0.036063,0.070301,0.049898,0.068247,0.03938,0.14847,0.34148,0.079514,0.031433,0.19572,0.31532
0.10613,0.12073,0.10099,0.11842,0.10453,0.16793,0.35138,0.15329,0.16822,0.19831,0.24557
0.15572,0.15995,0.14377,0.15276,0.13919,0.17736,0.29665,0.16294,0.24727,0.25321,0.2864
0.042403,0.061884,0.032053,0.055656,0.027849,0.13763,0.29157,0.070466,0.021862,0.22122,0.22238
0.10243,0.12319,0.11208,0.14617,0.1192,0.16813,0.30793,0.15419,0.15096,0.19609,0.21731
0.05354,0.088741,0.044706,0.10299,0.04457,0.16547,0.33675,0.11438,0.037375,0.23072,0.2272
0.058095,0.081373,0.054285,0.072413,0.052176,0.15085,0.30545,0.12431,0.071912,0.25592,0.22955
0.082266,0.091526,0.080358,0.098204,0.088859,0.14165,0.30685,0.14348,0.12864,0.20436,0.25258
0.059515,0.10411,0.05738,0.081182,0.056779,0.13694,0.27887,0.11132,0.044317,0.25429,0.24956
0.082688,0.10314,0.073731,0.097663,0.066184,0.13919,0.32212,0.12823,0.038728,0.20527,0.20666
0.08196,0.11024,0.077064,0.12765,0.076263,0.15428,0.28304,0.14985,0.050609,0.51255,0.51902
0.12049,0.12012,0.12151,0.12712,0.12891,0.15685,0.2778,0.1699,0.22248,0.21636,0.25821
0.10781,0.12739,0.12801,0.145,0.11885,0.16222,0.30109,0.15447,0.094224,0.3528,0.26697
0.096144,0.13151,0.092168,0.12724,0.097789,0.16971,0.30507,0.17264,0.12341,0.22648,0.2318
0.059482,0.082796,0.05007,0.086143,0.060685,0.15024,0.33028,0.12269,0.059245,0.1779,0.18866
0.049035,0.098434,0.050591,0.10467,0.044598,0.16891,0.33956,0.10682,0.05393,0.20075,0.20599
0.093556,0.10387,0.10512,0.1126,0.10806,0.17517,0.29813,0.15308,0.14384,0.22547,0.20421
0.11582,0.12462,0.10121,0.12172,0.10997,0.1606,0.32168,0.16233,0.18674,0.21133,0.22683
0.023592,0.047966,0.031134,0.057678,0.039639,0.13045,0.34927,0.079223,0.025584,0.1776,0.2075
0.11546,0.13878,0.11025,0.12308,0.12252,0.15603,0.31151,0.16171,0.22034,0.18197,0.21471
0.13523,0.18489,0.11898,0.1586,0.11661,0.16363,0.29861,0.19652,0.18119,0.23292,0.21061
0.10574,0.11234,0.12302,0.11491,0.10676,0.15846,0.30116,0.16102,0.11925,0.27311,0.21865
0.068572,0.11753,0.059687,0.11297,0.070907,0.15219,0.29824,0.14186,0.071889,0.23061,0.31473
0.10952,0.133,0.11021,0.11716,0.13147,0.15023,0.29256,0.17851,0.10616,0.21476,0.25087
0.061168,0.085569,0.061955,0.098392,0.059842,0.1509,0.34304,0.10744,0.082483,0.22458,0.27336
0.032314,0.065328,0.045544,0.076343,0.034502,0.14432,0.31562,0.085125,0.029201,0.20976,0.18103
0.075762,0.10536,0.086154,0.098886,0.079587,0.15404,0.29809,0.14062,0.054947,0.18584,0.23366
0.1035,0.12993,0.094359,0.11967,0.10032,0.14841,0.30821,0.14575,0.22721,0.24735,0.19625
0.070952,0.1095,0.055757,0.11238,0.059112,0.17212,0.322,0.12828,0.019471,0.20908,0.21632
0.11519,0.1316,0.1292,0.12711,0.1097,0.14298,0.29854,0.14937,0.16459,0.16059,0.20573
0.060729,0.087402,0.066233,0.087822,0.051599,0.15644,0.30686,0.10139,0.033671,0.2012,0.19065
0.084614,0.11369,0.087793,0.1065,0.08647,0.16155,0.31097,0.12219,0.099782,0.21914,0.20138
0.14082,0.15571,0.1267,0.15425,0.1266,0.15257,0.3404,0.1734,0.21306,0.20844,0.18755
0.042534,0.081501,0.043491,0.086904,0.047734,0.17385,0.26498,0.10191,0.057283,0.19918,0.19224
0.086252,0.098094,0.079215,0.10835,0.10197,0.16929,0.32366,0.14928,0.12035,0.26949,0.31015
0.046561,0.088261,0.050924,0.07374,0.057038,0.1755,0.32088,0.11343,0.040923,0.21313,0.22403
0.056933,0.065819,0.06929,0.078981,0.059772,0.18049,0.36486,0.099802,0.06779,0.18546,0.26762
0.086064,0.13612,0.082985,0.11863,0.1019,0.17221,0.31574,0.15173,0.055178,0.22519,0.21658
0.047964,0.092211,0.051028,0.096258,0.048071,0.20291,0.30175,0.12341,0.037932,0.24557,0.23885
0.10348,0.13972,0.092512,0.12374,0.098122,0.15845,0.34207,0.15963,0.023707,0.25263,0.36847
0.094704,0.12526,0.088032,0.12314,0.096665,0.16512,0.29942,0.13817,0.13013,0.18878,0.26263
0.095952,0.12518,0.10237,0.12529,0.10609,0.16113,0.33073,0.18057,0.07424,0.16026,0.20625
0.12167,0.15148,0.11233,0.13606,0.11057,0.16997,0.32697,0.17177,0.10008,0.19363,0.22056
0.034803,0.072587,0.03929,0.056234,0.026456,0.15759,0.32442,0.077807,0.013314,0.19752,0.2142
0.14243,0.15346,0.13711,0.15346,0.14261,0.17507,0.30104,0.18833,0.17267,0.28278,0.2719
0.10378,0.15392,0.12401,0.15067,0.10769,0.17834,0.36493,0.15102,0.067575,0.1989,0.33326
0.093175,0.11092,0.12267,0.11443,0.10627,0.14069,0.30253,0.13946,0.17136,0.21275,0.20581
0.070466,0.10312,0.072246,0.11185,0.072759,0.18338,0.29648,0.11283,0.053637,0.1872,0.20464
0.09497,0.14719,0.099829,0.14408,0.10797,0.17518,0.27863,0.14659,0.16136,0.31074,0.40685
0.05647,0.076241,0.052155,0.068585,0.051903,0.16787,0.29776,0.1164,0.058599,0.21006,0.18151
0.11707,0.14839,0.12613,0.16048,0.10438,0.16508,0.29784,0.18573,0.21725,0.18104,0.27121
0.088812,0.12659,0.076749,0.12831,0.099197,0.1666,0.30396,0.13508,0.17978,0.2496,0.19348
0.10711,0.12764,0.10479,0.12517,0.10412,0.16624,0.30637,0.16554,0.098254,0.26356,0.23282
0.041098,0.061122,0.033439,0.072269,0.026244,0.13368,0.32596,0.085123,0.020483,0.1996,0.2558
0.12002,0.13678,0.13846,0.14398,0.12514,0.19969,0.37575,0.18084,0.20988,0.227,0.21235
0.096139,0.13393,0.12559,0.13613,0.10604,0.16987,0.34148,0.15086,0.098837,0.26605,0.24629
0.095929,0.1032,0.077668,0.099148,0.11278,0.14532,0.33953,0.12754,0.13658,0.20863,0.24573
0.064794,0.080239,0.070482,0.072016,0.07701,0.1335,0.31752,0.11367,0.070842,0.23266,0.21112
0.077161,0.10818,0.084654,0.11331,0.084664,0.17767,0.30966,0.13309,0.070514,0.20548,0.21671
0.073854,0.096957,0.079262,0.086302,0.082074,0.14695,0.30971,0.13157,0.11857,0.17687,0.2844
0.062207,0.088067,0.066073,0.079135,0.053488,0.20269,0.3054,0.12102,0.055746,0.24028,0.23661
0.054117,0.090302,0.064305,0.10671,0.061642,0.16648,0.33725,0.11631,0.046018,0.21912,0.26872
0.046151,0.069929,0.044892,0.063599,0.043441,0.14545,0.33045,0.12629,0.04436,0.26373,0.22881
0.16688,0.15578,0.15218,0.16237,0.155,0.18701,0.34553,0.16617,0.23009,0.25006,0.26921
0.047484,0.070291,0.052209,0.072802,0.056081,0.14511,0.36323,0.091571,0.052988,0.22943,0.23764
0.052255,0.078079,0.046919,0.093573,0.047787,0.16987,0.31331,0.11731,0.044878,0.20605,0.26292
0.074533,0.093765,0.08228,0.10076,0.087719,0.155,0.31529,0.15844,0.061036,0.22266,0.32655
0.05717,0.069848,0.057014,0.087526,0.053975,0.13569,0.31144,0.091691,0.024028,0.19759,0.16938
0.085882,0.11146,0.081471,0.12346,0.078255,0.14046,0.28256,0.16467,0.070126,0.21824,0.25693
0.1018,0.088425,0.095257,0.10549,0.085193,0.16724,0.32138,0.14166,0.08915,0.19149,0.25543
0.047596,0.073726,0.050304,0.076678,0.056067,0.1448,0.30662,0.10729,0.052044,0.21583,0.15682
0.10834,0.11943,0.10552,0.12659,0.11044,0.1521,0.30878,0.1517,0.1607,0.23551,0.2222
0.078183,0.085797,0.080639,0.089502,0.079227,0.14539,0.3344,0.14841,0.094387,0.16346,0.1655
0.058934,0.077425,0.084003,0.083462,0.089227,0.15124,0.29143,0.12276,0.088625,0.26752,0.3455
0.053442,0.095427,0.046377,0.10346,0.049357,0.17553,0.32592,0.096588,0.020975,0.21987,0.20238
0.16572,0.20738,0.16109,0.21038,0.1496,0.1892,0.2778,0.20372,0.29911,0.25065,0.22719
0.040099,0.063925,0.030797,0.064373,0.030542,0.14775,0.28192,0.078957,0.022485,0.21203,0.19604
0.12214,0.12093,0.12193,0.11762,0.11394,0.1624,0.30678,0.1528,0.21107,0.25928,0.34132
0.078818,0.083258,0.086666,0.08453,0.077748,0.14547,0.33301,0.10909,0.12197,0.26039,0.38896
0.083578,0.097692,0.091424,0.089259,0.10553,0.15535,0.30989,0.13932,0.10952,0.19082,0.34918
0.098809,0.12752,0.10695,0.1267,0.12648,0.14572,0.29309,0.15889,0.14588,0.20247,0.20085
0.14616,0.12589,0.13011,0.13736,0.13985,0.17541,0.33821,0.16071,0.17626,0.20785,0.2952
0.089955,0.10621,0.077858,0.095573,0.083795,0.15342,0.30422,0.13168,0.076854,0.18749,0.17748
0.082944,0.10363,0.089178,0.1055,0.09109,0.16465,0.28956,0.14404,0.095765,0.32506,0.23636
0.066021,0.084716,0.075668,0.098535,0.076004,0.14751,0.31977,0.12866,0.069903,0.19208,0.20266
0.18902,0.20033,0.16306,0.18284,0.1668,0.1701,0.30962,0.20978,0.22687,0.20527,0.20225
0.06772,0.10146,0.065033,0.091384,0.093872,0.15521,0.34742,0.12453,0.077482,0.22587,0.26313
0.071591,0.085932,0.073977,0.088756,0.064695,0.13647,0.27364,0.12549,0.10917,0.18376,0.25446
0.105,0.13,0.11801,0.12007,0.12626,0.15542,0.30863,0.16221,0.18942,0.19557,0.24918
0.16264,0.16513,0.15834,0.18299,0.13044,0.18286,0.29933,0.19429,0.27654,0.19245,0.22434
0.041076,0.068611,0.04396,0.067344,0.039895,0.16586,0.29884,0.11486,0.033183,0.18145,0.20062
0.13843,0.16617,0.13771,0.17214,0.11599,0.15055,0.34439,0.16448,0.16638,0.26309,0.2553
0.057577,0.066774,0.060292,0.081714,0.053977,0.15374,0.33542,0.10076,0.057457,0.17749,0.16284
0.060041,0.080915,0.053609,0.07296,0.055423,0.13469,0.29555,0.09968,0.059167,0.28273,0.17588
0.13326,0.18972,0.13135,0.21451,0.13495,0.17062,0.32311,0.16889,0.22074,0.25018,0.34536
0.08391,0.14097,0.087136,0.11889,0.073108,0.15216,0.28462,0.13814,0.078417,0.22784,0.21857
0.10053,0.13272,0.10331,0.14266,0.10857,0.16819,0.33945,0.16322,0.10903,0.23633,0.32658
0.09941,0.11692,0.094328,0.1225,0.096665,0.14089,0.307,0.15139,0.071248,0.20403,0.20909
0.06944,0.08694,0.079668,0.090049,0.069868,0.15936,0.28907,0.11828,0.1002,0.20626,0.17698
0.082105,0.098829,0.071269,0.10457,0.083393,0.14399,0.31821,0.137,0.12866,0.29921,0.26073
0.11399,0.13935,0.12413,0.13868,0.1328,0.1505,0.29969,0.17914,0.14283,0.22043,0.20893
0.064717,0.083984,0.062501,0.084402,0.073746,0.15274,0.32935,0.088461,0.084497,0.28721,0.29799
0.030916,0.058507,0.042915,0.070313,0.050651,0.15584,0.37476,0.10048,0.035305,0.27167,0.22959
0.089984,0.11539,0.089338,0.12142,0.10326,0.16014,0.32331,0.15537,0.093335,0.21634,0.21744
0.034903,0.058393,0.029769,0.062941,0.027658,0.13325,0.31238,0.06887,0.020486,0.21246,0.23452
0.053185,0.079313,0.05267,0.10537,0.059846,0.13461,0.3162,0.10725,0.043942,0.16905,0.20367
0.092568,0.13964,0.086384,0.16653,0.093809,0.16356,0.31754,0.15981,0.10274,0.20367,0.25953
0.080122,0.11074,0.099113,0.1263,0.092115,0.17325,0.30086,0.15087,0.16253,0.26802,0.2811
0.07333,0.10744,0.075966,0.12002,0.072869,0.15262,0.29298,0.1382,0.043027,0.19272,0.22429
0.13711,0.15825,0.13904,0.14773,0.12255,0.14167,0.32407,0.1673,0.22306,0.23546,0.18899
0.068827,0.098434,0.072498,0.10989,0.072747,0.17177,0.33266,0.14378,0.065219,0.2299,0.21059
0.13002,0.16411,0.13029,0.1624,0.12512,0.16074,0.34625,0.16452,0.17186,0.38785,0.36096
0.1417,0.14259,0.13486,0.13777,0.12002,0.14901,0.3266,0.15878,0.17005,0.18439,0.19157
0.071966,0.088254,0.082075,0.083952,0.091352,0.1399,0.32123,0.13278,0.12025,0.23425,0.27239
0.060357,0.078064,0.06197,0.089649,0.065173,0.16086,0.29914,0.12338,0.069816,0.19686,0.26978
0.037628,0.060365,0.042848,0.068172,0.039454,0.13071,0.28914,0.081443,0.03261,0.1885,0.27201
0.055172,0.10203,0.0546,0.081293,0.052733,0.15858,0.31501,0.11312,0.031121,0.20396,0.22677
0.086352,0.13465,0.077526,0.12913,0.092733,0.14464,0.31411,0.13933,0.064448,0.27828,0.22726
0.073389,0.085464,0.081173,0.089989,0.070965,0.14629,0.3122,0.12911,0.072233,0.2027,0.23463
0.050644,0.068443,0.046626,0.081048,0.0419,0.15401,0.33277,0.093166,0.03194,0.19673,0.29709
0.043679,0.068128,0.040489,0.067737,0.029524,0.13701,0.32126,0.094587,0.044354,0.20696,0.16353
0.096878,0.09261,0.10442,0.090819,0.10642,0.16007,0.2957,0.14481,0.10509,0.17833,0.22545
0.070415,0.11298,0.060484,0.11122,0.053861,0.1829,0.32515,0.11864,0.029329,0.19144,0.20214
0.08766,0.1084,0.085441,0.095514,0.085914,0.15439,0.2958,0.15832,0.11239,0.29671,0.2175
0.075951,0.087442,0.076367,0.091137,0.065847,0.16587,0.31484,0.15211,0.072567,0.23506,0.19015
0.10068,0.11466,0.090171,0.1138,0.11186,0.15156,0.29329,0.1853,0.15714,0.29363,0.22379
0.086094,0.11039,0.076833,0.12899,0.084807,0.15625,0.33221,0.12891,0.059001,0.19348,0.19052
0.037393,0.080363,0.045108,0.06488,0.037012,0.13507,0.33574,0.073124,0.017978,0.19518,0.1893
0.085881,0.12024,0.085486,0.11534,0.10196,0.145,0.30746,0.13302,0.1681,0.29963,0.26405
0.11688,0.18721,0.12568,0.19557,0.15335,0.15509,0.32071,0.17666,0.18071,0.22811,0.2722
0.079217,0.10406,0.083904,0.10066,0.084722,0.16213,0.32527,0.12771,0.10538,0.24634,0.22476
0.04974,0.06613,0.054428,0.069911,0.064909,0.14121,0.29334,0.075485,0.048905,0.20093,0.24398
0.11734,0.13952,0.11575,0.13696,0.10958,0.1483,0.30853,0.16652,0.2347,0.27203,0.40032
0.067372,0.072999,0.065926,0.083809,0.090306,0.15246,0.32681,0.096437,0.10053,0.20594,0.16933
0.056804,0.072384,0.053321,0.070567,0.056699,0.16928,0.32723,0.09911,0.050684,0.3398,0.24327
0.08709,0.13776,0.09336,0.13957,0.10031,0.15008,0.32372,0.14256,0.13326,0.36852,0.40738
0.080608,0.092773,0.091017,0.091874,0.087403,0.14835,0.31801,0.10925,0.10459,0.22363,0.19577
0.15211,0.1728,0.17603,0.18057,0.14915,0.1909,0.29504,0.16665,0.30431,0.23573,0.26406
0.046897,0.079022,0.043502,0.077043,0.056025,0.14924,0.28662,0.11524,0.038423,0.22935,0.25689
0.02719,0.060883,0.024861,0.064584,0.03526,0.14275,0.31219,0.046874,0.02628,0.16435,0.15928
0.052375,0.075798,0.052411,0.073958,0.056685,0.12227,0.31987,0.10545,0.079257,0.21266,0.25277
0.056345,0.072478,0.047654,0.065419,0.049444,0.14158,0.30332,0.096221,0.045335,0.23844,0.29091
0.10566,0.11162,0.11102,0.10912,0.11582,0.16216,0.34952,0.14687,0.17272,0.26857,0.23583
0.040924,0.066501,0.050843,0.074503,0.043312,0.14589,0.33535,0.084013,0.049724,0.18508,0.18682
0.092613,0.095236,0.077833,0.11661,0.076917,0.14297,0.29191,0.14089,0.080921,0.19247,0.21742
0.12059,0.10083,0.10931,0.10346,0.10944,0.16765,0.29862,0.15132,0.1837,0.17892,0.20647
0.1754,0.1796,0.16839,0.16839,0.1435,0.18501,0.33026,0.19998,0.23003,0.23346,0.23893
0.1382,0.185,0.15326,0.17073,0.14695,0.1828,0.30871,0.17615,0.29509,0.20519,0.20723
0.087722,0.1379,0.089811,0.1314,0.078047,0.15638,0.28496,0.15432,0.073471,0.21865,0.30922
0.094564,0.10751,0.099527,0.10461,0.099478,0.14823,0.33132,0.14569,0.10756,0.1836,0.21324
0.059698,0.087123,0.054087,0.079353,0.044011,0.17986,0.32466,0.10634,0.031934,0.20144,0.23903
0.050149,0.079121,0.047093,0.077537,0.04974,0.1557,0.27304,0.12379,0.048488,0.21978,0.29498
0.037041,0.074432,0.038077,0.068308,0.042821,0.14582,0.34309,0.092707,0.027779,0.21808,0.1971
0.067856,0.08423,0.073592,0.078826,0.066489,0.16623,0.32234,0.12049,0.077987,0.17771,0.20611
0.040071,0.076179,0.05036,0.064011,0.045967,0.14621,0.29949,0.10303,0.025685,0.18463,0.18752
0.12056,0.14445,0.12059,0.1594,0.12384,0.15559,0.31706,0.16962,0.14126,0.21044,0.32889
0.057333,0.097925,0.069275,0.088336,0.061752,0.15938,0.32716,0.1107,0.052201,0.20334,0.21024
0.062298,0.095862,0.06165,0.089832,0.054213,0.16015,0.30886,0.13895,0.035236,0.18997,0.22296
0.071809,0.10604,0.065496,0.12479,0.082178,0.15805,0.32312,0.1126,0.0394,0.19214,0.20522
0.088178,0.12966,0.080666,0.12777,0.082949,0.15411,0.33507,0.14247,0.095065,0.24081,0.31527
0.10826,0.16386,0.096552,0.16408,0.083232,0.17272,0.32612,0.1293,0.13774,0.32892,0.31005
0.15168,0.18139,0.15292,0.17625,0.14469,0.14808,0.3241,0.17873,0.23832,0.24527,0.18492
0.075081,0.10075,0.074143,0.10422,0.067592,0.14569,0.30532,0.13494,0.1089,0.22071,0.27763
0.10176,0.14675,0.10199,0.1607,0.088433,0.1664,0.28158,0.16524,0.051078,0.16333,0.25194
0.11869,0.12244,0.094717,0.11504,0.12604,0.13571,0.28638,0.13479,0.13505,0.2649,0.28245
0.028325,0.057148,0.029342,0.068452,0.026418,0.13847,0.34408,0.086097,0.015834,0.21101,0.14319
0.050743,0.10136,0.057527,0.10278,0.063398,0.1388,0.3171,0.12479,0.055345,0.19793,0.245
0.064738,0.087582,0.055056,0.085881,0.06635,0.16394,0.33403,0.10957,0.060253,0.23085,0.24285
0.040497,0.063686,0.041739,0.078822,0.050372,0.16467,0.30847,0.077818,0.03082,0.21666,0.23397
0.14253,0.12077,0.12369,0.1285,0.13475,0.14636,0.26885,0.1729,0.1936,0.18674,0.18849
0.085602,0.11844,0.097069,0.11096,0.11321,0.15617,0.30953,0.13148,0.13119,0.19334,0.19734
0.066801,0.11172,0.061657,0.11004,0.056379,0.14978,0.30458,0.14085,0.023343,0.30598,0.2238
0.058301,0.068042,0.048074,0.076623,0.051487,0.15656,0.3289,0.1354,0.060308,0.18227,0.19219
0.070742,0.097475,0.080189,0.096028,0.074918,0.14747,0.31236,0.11789,0.067104,0.18648,0.22777
0.064655,0.11683,0.062735,0.097111,0.060526,0.14722,0.2917,0.1181,0.036139,0.34407,0.25021
0.085558,0.12684,0.098436,0.13797,0.09617,0.15184,0.30353,0.13849,0.085381,0.2096,0.18678
0.059977,0.08877,0.063093,0.086645,0.062095,0.18166,0.30591,0.14462,0.035994,0.22637,0.23547
0.085631,0.081521,0.070967,0.10133,0.064947,0.13476,0.3403,0.10923,0.057646,0.22278,0.23913
0.03797,0.070512,0.040733,0.079947,0.029031,0.17322,0.32632,0.088813,0.032678,0.2299,0.2064
0.097697,0.11335,0.1111,0.1177,0.12196,0.15593,0.28056,0.15296,0.13511,0.31871,0.30127
0.050868,0.089069,0.051389,0.079273,0.051861,0.1394,0.31354,0.097091,0.028859,0.35714,0.25651
0.12557,0.11543,0.12976,0.12984,0.1398,0.16056,0.30311,0.1546,0.18146,0.21375,0.27158
0.048315,0.091215,0.051934,0.075826,0.042686,0.1752,0.29171,0.13057,0.03067,0.21616,0.21344
0.065871,0.086432,0.072139,0.08784,0.058694,0.13447,0.32164,0.1069,0.077564,0.19145,0.23551
0.055552,0.075612,0.048983,0.070829,0.054208,0.19068,0.32496,0.099629,0.060932,0.19617,0.18974
0.14601,0.12943,0.15447,0.13844,0.12646,0.16813,0.35543,0.17539,0.17376,0.21746,0.19768
0.039573,0.066013,0.043606,0.053953,0.027939,0.15901,0.32067,0.078978,0.031115,0.2086,0.21898
0.063624,0.082934,0.067099,0.071556,0.085838,0.14079,0.34119,0.10842,0.11282,0.25013,0.17479
0.12288,0.13786,0.12058,0.14055,0.13816,0.15873,0.34459,0.17769,0.22736,0.25984,0.36474
0.097334,0.13011,0.12276,0.14193,0.10244,0.15922,0.29262,0.18224,0.12715,0.20701,0.21923
0.084881,0.11291,0.080133,0.10054,0.099441,0.16903,0.2825,0.1306,0.086131,0.21661,0.25047
0.076446,0.088062,0.069394,0.090728,0.074508,0.16977,0.31747,0.11288,0.093504,0.19837,0.21075
0.098788,0.11221,0.079013,0.10721,0.090907,0.16349,0.31556,0.11734,0.096761,0.21707,0.20117
0.033024,0.056868,0.035442,0.063468,0.026125,0.16104,0.29429,0.10062,0.018412,0.21751,0.29351
0.083175,0.11105,0.090168,0.11006,0.088248,0.16897,0.3022,0.12956,0.094491,0.2224,0.24949
0.049741,0.089503,0.065354,0.072561,0.065875,0.13035,0.30705,0.11788,0.067435,0.22323,0.19905
0.13058,0.1447,0.11542,0.16648,0.13267,0.15996,0.29838,0.16944,0.22184,0.21108,0.29405
0.071143,0.11731,0.07476,0.12601,0.089166,0.19165,0.27882,0.11925,0.092642,0.2321,0.22324
0.07152,0.089324,0.071101,0.10035,0.057743,0.16693,0.3175,0.13123,0.021296,0.19845,0.21271
0.094173,0.13505,0.10057,0.11981,0.11264,0.14585,0.28673,0.1724,0.075904,0.25658,0.20848
0.063117,0.10076,0.059717,0.097188,0.057359,0.14937,0.31074,0.11062,0.033672,0.29514,0.24908
0.16682,0.15636,0.16141,0.15937,0.15096,0.15889,0.29871,0.19778,0.3275,0.23664,0.2675
0.10214,0.13155,0.082372,0.13164,0.091297,0.15767,0.33444,0.1356,0.037837,0.19853,0.16465
0.063644,0.12065,0.058355,0.11531,0.068737,0.14595,0.32456,0.12705,0.013845,0.17007,0.17541
0.038868,0.060622,0.033739,0.070287,0.03499,0.15148,0.34843,0.097355,0.017696,0.23712,0.25579
0.04408,0.062511,0.04548,0.074438,0.044515,0.13903,0.32734,0.10048,0.054808,0.2191,0.23729
0.090588,0.13124,0.089212,0.12704,0.098049,0.15268,0.31422,0.15295,0.16111,0.2779,0.2801
0.067848,0.09915,0.088436,0.10278,0.084868,0.14695,0.3268,0.13017,0.096004,0.2363,0.22066
0.099133,0.11256,0.10777,0.11882,0.093713,0.14276,0.34665,0.13247,0.11235,0.22686,0.20565
0.1244,0.14311,0.12898,0.13463,0.13944,0.16743,0.32178,0.18072,0.15689,0.17374,0.17349
0.054488,0.078006,0.058116,0.087592,0.072342,0.14332,0.33579,0.14181,0.10952,0.20522,0.23815
0.077495,0.093632,0.073098,0.085806,0.073697,0.15742,0.31299,0.12597,0.036677,0.2042,0.20082
0.06786,0.094427,0.073048,0.095866,0.073923,0.18443,0.31655,0.1184,0.055339,0.21778,0.22315
0.12106,0.14824,0.10856,0.1624,0.10627,0.15114,0.28321,0.15265,0.033375,0.20684,0.23897
0.056917,0.077597,0.05586,0.08759,0.066931,0.14611,0.33166,0.10971,0.068601,0.17275,0.27469
0.041181,0.072507,0.039219,0.059869,0.034393,0.15361,0.31386,0.093191,0.035762,0.18735,0.17092
0.098451,0.11038,0.092394,0.13152,0.094967,0.13819,0.31839,0.16116,0.059439,0.18143,0.17853
0.080184,0.1037,0.079089,0.11202,0.071216,0.15571,0.31609,0.10992,0.040757,0.21416,0.2054
0.035002,0.060947,0.037764,0.066056,0.036881,0.12463,0.31219,0.093243,0.049498,0.23485,0.30815
0.054611,0.069393,0.046539,0.059597,0.052816,0.13074,0.32855,0.11798,0.034911,0.20994,0.19803
0.05853,0.080928,0.048031,0.078319,0.04241,0.15636,0.29807,0.11004,0.04724,0.17784,0.16246
0.13767,0.11144,0.12099,0.11871,0.13409,0.14428,0.29275,0.17963,0.16914,0.25082,0.20911
0.054388,0.071177,0.049521,0.069311,0.041678,0.14473,0.30395,0.081923,0.024604,0.1684,0.17442
0.052593,0.078674,0.061128,0.091048,0.054703,0.15684,0.28545,0.1196,0.069701,0.2338,0.20783
0.052869,0.091073,0.05042,0.0845,0.056804,0.12836,0.3283,0.10941,0.039958,0.18201,0.34591
0.075739,0.10852,0.087255,0.11461,0.064602,0.15684,0.28987,0.13745,0.040363,0.26431,0.26284
0.10699,0.10663,0.10174,0.12724,0.098794,0.1438,0.30027,0.1465,0.13613,0.16776,0.22424
0.1137,0.11729,0.10764,0.11288,0.11421,0.13919,0.2979,0.14139,0.16822,0.20798,0.22669
0.070457,0.07368,0.078558,0.079266,0.08625,0.13316,0.34675,0.11959,0.087833,0.28787,0.40727
0.091305,0.12419,0.12428,0.1163,0.12159,0.14203,0.29488,0.15392,0.095785,0.22927,0.22619
0.10011,0.11673,0.10197,0.13772,0.1053,0.14109,0.31783,0.16424,0.097209,0.3425,0.24319
0.062228,0.069473,0.056406,0.083429,0.064932,0.17934,0.30385,0.12028,0.076522,0.24632,0.1989
0.063207,0.12089,0.084483,0.10759,0.081613,0.20582,0.32966,0.12527,0.13095,0.21428,0.21293
0.050093,0.07837,0.053106,0.084356,0.048981,0.14557,0.30491,0.1121,0.047851,0.27829,0.1844
0.10606,0.136,0.10014,0.11492,0.10218,0.18181,0.30329,0.14911,0.12683,0.19075,0.23352
0.0397,0.055606,0.039735,0.06109,0.037131,0.14799,0.34359,0.1046,0.038967,0.18603,0.1955
0.096076,0.11374,0.096722,0.12444,0.11473,0.21186,0.33124,0.16391,0.13353,0.20313,0.21661
0.058651,0.086866,0.053317,0.091621,0.054903,0.17787,0.31351,0.11067,0.034452,0.23607,0.25339
0.062734,0.076473,0.061744,0.069452,0.073392,0.13468,0.30334,0.12511,0.079422,0.22511,0.21727
0.12721,0.12157,0.11348,0.13866,0.11911,0.17981,0.31184,0.15136,0.13651,0.24447,0.21669
0.056896,0.078794,0.057997,0.082146,0.067383,0.14515,0.34822,0.10854,0.074492,0.20925,0.19831
0.095475,0.12574,0.093683,0.13244,0.09576,0.16095,0.29461,0.15297,0.064103,0.20815,0.33024
0.063965,0.11094,0.076646,0.126,0.074578,0.16546,0.31224,0.12887,0.057501,0.17105,0.27894
0.13791,0.17902,0.13966,0.16471,0.1275,0.15517,0.32727,0.1907,0.16006,0.26901,0.20575
0.084808,0.096542,0.085854,0.10591,0.088025,0.14431,0.30171,0.16848,0.084656,0.21993,0.27746
0.055122,0.081615,0.059407,0.076523,0.088755,0.15626,0.35034,0.093884,0.060287,0.30725,0.20383
0.10665,0.14242,0.10651,0.15236,0.10315,0.1596,0.33206,0.15427,0.11446,0.3059,0.4464
0.10033,0.14353,0.092296,0.12717,0.091992,0.14317,0.33488,0.13118,0.062493,0.23228,0.25866
0.068568,0.088304,0.078927,0.088616,0.062954,0.13361,0.33514,0.11295,0.066265,0.32828,0.3035
0.043847,0.069904,0.034527,0.071999,0.038826,0.17268,0.28948,0.071602,0.015335,0.20966,0.22683
0.073641,0.11395,0.063414,0.11378,0.076264,0.16149,0.3577,0.12476,0.073103,0.2536,0.25806
0.16829,0.15607,0.13782,0.14573,0.11647,0.1686,0.31358,0.17273,0.27038,0.22752,0.27646
0.10357,0.13479,0.11366,0.1334,0.10049,0.14852,0.28192,0.162,0.14198,0.22831,0.23175
0.11945,0.12672,0.13226,0.13626,0.11152,0.15772,0.32608,0.15809,0.19547,0.25864,0.25961
0.084777,0.097407,0.085513,0.092825,0.077657,0.17033,0.3149,0.13919,0.1193,0.21949,0.21767
0.062545,0.08452,0.06514,0.08156,0.075802,0.1522,0.3215,0.11501,0.084036,0.44757,0.47867
0.21276,0.21316,0.18401,0.2106,0.18005,0.15633,0.33184,0.21862,0.24993,0.21382,0.24589
0.06015,0.079081,0.047989,0.077739,0.044567,0.13851,0.34265,0.12013,0.033883,0.1995,0.17777
0.089175,0.1343,0.097704,0.1402,0.093941,0.15394,0.28056,0.13986,0.1466,0.25135,0.20232
0.092896,0.11086,0.11529,0.097536,0.097252,0.15306,0.32754,0.15728,0.091092,0.2088,0.20913
0.05254,0.090597,0.051514,0.090259,0.051868,0.13165,0.30133,0.10841,0.048111,0.22081,0.16481
0.055052,0.070773,0.043875,0.070473,0.05047,0.14727,0.28658,0.082153,0.048667,0.21491,0.30421
0.060764,0.082893,0.055668,0.076338,0.066399,0.15509,0.3539,0.12688,0.09858,0.20889,0.26103
0.0386,0.059282,0.031523,0.056793,0.029908,0.14287,0.32268,0.063349,0.01524,0.23776,0.24879
0.10613,0.11119,0.10459,0.10622,0.11326,0.16205,0.30926,0.14749,0.16071,0.24523,0.22678
0.035309,0.070311,0.046532,0.064403,0.060787,0.14573,0.31373,0.12284,0.035609,0.2334,0.25828
0.12558,0.15971,0.11931,0.14502,0.11976,0.16651,0.30359,0.18377,0.14895,0.23695,0.19063
0.066026,0.10554,0.069749,0.11096,0.051137,0.16101,0.32038,0.12493,0.027209,0.26477,0.2342
0.0642,0.099963,0.071637,0.087428,0.076571,0.14831,0.35198,0.11438,0.042762,0.1994,0.34546
0.08911,0.1069,0.087691,0.11299,0.072109,0.16458,0.31504,0.16147,0.050609,0.18092,0.23122
0.16046,0.1435,0.1581,0.17468,0.16643,0.1611,0.32246,0.17693,0.2764,0.23319,0.23077
0.12123,0.14677,0.10942,0.14737,0.10593,0.16184,0.30294,0.16704,0.15148,0.19523,0.19832
0.090644,0.10668,0.12141,0.1222,0.08529,0.14094,0.29127,0.13965,0.032707,0.22429,0.23494
0.17067,0.15063,0.16907,0.1616,0.15342,0.17718,0.34914,0.19417,0.28518,0.25532,0.1908
0.080923,0.11575,0.078848,0.10551,0.088898,0.16051,0.32897,0.13559,0.096892,0.31063,0.30547
0.07428,0.1017,0.076544,0.10369,0.079043,0.16823,0.30299,0.13173,0.066228,0.28108,0.24269
0.082351,0.090591,0.079288,0.099296,0.07787,0.16654,0.3099,0.11696,0.11799,0.22575,0.19528
0.12098,0.18668,0.1421,0.16247,0.12774,0.16318,0.31358,0.1959,0.16476,0.39916,0.37191
0.10799,0.10889,0.11217,0.11412,0.1186,0.16463,0.32171,0.1734,0.13529,0.18392,0.25814
0.134,0.14239,0.11013,0.1354,0.10677,0.15416,0.3051,0.17969,0.16828,0.20173,0.2671
0.14922,0.17383,0.11496,0.1684,0.17022,0.16411,0.33223,0.19311,0.12426,0.28351,0.22553
0.058517,0.080302,0.065404,0.082796,0.05594,0.15606,0.30955,0.12138,0.065048,0.24965,0.24278
0.05149,0.07129,0.050666,0.066255,0.062558,0.14383,0.335,0.10434,0.059023,0.16411,0.22967
0.07766,0.090414,0.066098,0.095468,0.072148,0.12505,0.30268,0.11603,0.079908,0.15907,0.25777
0.073691,0.098097,0.073701,0.083309,0.084499,0.13717,0.3113,0.12192,0.067351,0.20676,0.24374
0.086849,0.10811,0.079804,0.11123,0.099431,0.14012,0.34591,0.12829,0.091055,0.18299,0.18861
0.066282,0.084823,0.066034,0.081902,0.086653,0.13235,0.33227,0.13064,0.088294,0.23413,0.19412
0.092075,0.10983,0.074862,0.11955,0.076787,0.14219,0.33193,0.13261,0.027816,0.20488,0.22418
0.039641,0.066833,0.041045,0.063058,0.041957,0.14534,0.29424,0.11053,0.04398,0.25347,0.2269
0.03477,0.082998,0.036855,0.059583,0.035402,0.15292,0.31457,0.07957,0.021293,0.23097,0.20876
0.1067,0.1253,0.084845,0.12878,0.10497,0.15674,0.29786,0.18912,0.13116,0.22078,0.33249
0.031647,0.061784,0.040566,0.068001,0.050047,0.14695,0.30721,0.085948,0.0266,0.17717,0.41688
0.065302,0.11584,0.069179,0.12931,0.07406,0.16823,0.33318,0.13349,0.072659,0.23931,0.20909
0.089534,0.13517,0.099424,0.11641,0.091873,0.16088,0.31858,0.13017,0.084799,0.18308,0.19659
0.049274,0.092418,0.045906,0.08126,0.057465,0.15641,0.30423,0.11766,0.040426,0.20846,0.20168
0.077914,0.1269,0.091072,0.12711,0.0897,0.15631,0.33129,0.14155,0.092949,0.26911,0.24436
0.09326,0.15135,0.095433,0.17352,0.10348,0.14915,0.31198,0.1734,0.032464,0.2406,0.21501
0.11547,0.11675,0.12113,0.11032,0.10234,0.15232,0.29461,0.16329,0.17846,0.19553,0.19045
0.036804,0.061529,0.03395,0.067847,0.039251,0.14191,0.3193,0.094095,0.01947,0.3291,0.30401
0.18307,0.19299,0.16334,0.18721,0.16022,0.173,0.33085,0.21141,0.29735,0.21495,0.19609
0.10141,0.12591,0.096535,0.13562,0.10103,0.14341,0.34586,0.16058,0.088117,0.23061,0.24668
0.091077,0.092116,0.089262,0.10822,0.095969,0.16545,0.32212,0.12547,0.10192,0.22515,0.26575
0.083562,0.11999,0.077605,0.12329,0.073222,0.16167,0.31015,0.13307,0.10485,0.19066,0.20407
0.096185,0.14158,0.1139,0.12838,0.096472,0.15125,0.34157,0.16037,0.083486,0.20535,0.21418
0.045954,0.066171,0.045309,0.062313,0.040243,0.12887,0.34196,0.10094,0.022995,0.20239,0.22512
0.054705,0.081461,0.065222,0.084974,0.061661,0.1423,0.31205,0.10935,0.072753,0.19785,0.25283
0.17976,0.16082,0.16025,0.16225,0.1678,0.19543,0.31413,0.18497,0.25022,0.27551,0.214
0.1245,0.1497,0.13873,0.15507,0.12817,0.16961,0.30418,0.17629,0.24637,0.23023,0.19876
0.12517,0.12947,0.12774,0.13066,0.14165,0.16493,0.34406,0.17602,0.21469,0.18959,0.25711
0.20349,0.23943,0.18436,0.26133,0.1505,0.1765,0.28112,0.21372,0.27808,0.19443,0.20482
0.073047,0.086162,0.085095,0.087659,0.069497,0.15704,0.28545,0.12615,0.13766,0.19017,0.17112
0.09379,0.13668,0.09267,0.13341,0.086295,0.15634,0.30299,0.14254,0.18466,0.20591,0.20073
0.076333,0.099373,0.082646,0.093242,0.073193,0.16986,0.30722,0.1281,0.11462,0.1774,0.20081
0.09807,0.10505,0.10051,0.10069,0.093636,0.17509,0.33517,0.14357,0.14847,0.1934,0.16919
0.031605,0.068112,0.032343,0.075088,0.036122,0.15085,0.30369,0.094502,0.029417,0.22,0.17887
0.1282,0.13955,0.12079,0.13506,0.11525,0.18858,0.30369,0.17446,0.11538,0.36635,0.43353
0.038127,0.074725,0.037825,0.087037,0.036089,0.15734,0.3222,0.11042,0.027132,0.19516,0.20779
0.067265,0.098185,0.056909,0.095241,0.076138,0.14904,0.30597,0.10525,0.079003,0.20867,0.26714
0.048622,0.074608,0.04848,0.083417,0.046546,0.15261,0.35462,0.10079,0.033146,0.244,0.2668
0.10837,0.10248,0.094323,0.10409,0.10904,0.1578,0.28751,0.13933,0.15938,0.2001,0.20539
0.069948,0.086296,0.065418,0.092176,0.080604,0.16182,0.29519,0.11202,0.083202,0.1699,0.17312
0.05065,0.076964,0.050313,0.083419,0.058136,0.13861,0.33707,0.096656,0.047896,0.20153,0.24897
0.085253,0.11979,0.08843,0.1137,0.0967,0.15697,0.32506,0.1491,0.063161,0.18933,0.20966
0.043251,0.075031,0.047637,0.082735,0.045411,0.18045,0.28452,0.092893,0.031905,0.22522,0.24455
0.055616,0.11524,0.057719,0.097842,0.064892,0.15204,0.29921,0.1029,0.048998,0.20384,0.24699
0.078801,0.10265,0.086601,0.098368,0.10008,0.14614,0.3584,0.13961,0.13697,0.20143,0.2252
0.075531,0.092281,0.071873,0.096941,0.08549,0.1644,0.31921,0.11674,0.10154,0.20828,0.19389
0.043529,0.072132,0.0433,0.0701,0.043584,0.13479,0.29999,0.097872,0.050123,0.22565,0.22404
0.060923,0.082021,0.062161,0.078874,0.052253,0.15285,0.32963,0.11654,0.04289,0.20077,0.24539
0.054562,0.10494,0.054486,0.10112,0.058374,0.13077,0.34186,0.11109,0.029067,0.24306,0.19209
0.11665,0.13875,0.10872,0.13091,0.12569,0.15869,0.3217,0.15442,0.09389,0.21134,0.22714
0.028339,0.058855,0.032856,0.073942,0.035842,0.13814,0.32621,0.083199,0.02482,0.20562,0.31477
0.10131,0.16034,0.10987,0.19351,0.10547,0.16471,0.3166,0.15611,0.14721,0.25654,0.25802
0.12929,0.14513,0.12189,0.15462,0.14082,0.17056,0.3511,0.20272,0.21317,0.25532,0.20129
0.06883,0.10382,0.07963,0.098752,0.068384,0.15267,0.31101,0.11628,0.057704,0.19211,0.2324
0.07329,0.10596,0.065007,0.098156,0.069461,0.1714,0.32651,0.13181,0.061767,0.24267,0.22434
0.05835,0.089908,0.064366,0.081883,0.065495,0.18403,0.3228,0.13439,0.052819,0.20874,0.1896
0.051225,0.10842,0.070742,0.1024,0.05622,0.15957,0.3376,0.10854,0.031023,0.21213,0.22041
0.08383,0.085222,0.079482,0.10083,0.08134,0.13452,0.31564,0.14426,0.10756,0.20377,0.56429
0.076003,0.078917,0.093854,0.1013,0.093534,0.14403,0.31782,0.11224,0.10538,0.16378,0.17985
0.052072,0.075676,0.051846,0.073863,0.047676,0.15413,0.30211,0.08884,0.034744,0.18381,0.18871
0.092448,0.14582,0.094209,0.12757,0.090948,0.17055,0.3037,0.14232,0.0439,0.23548,0.18465
0.084259,0.10816,0.081066,0.13333,0.079428,0.17585,0.3407,0.17002,0.056214,0.2054,0.23239
0.060734,0.088175,0.074738,0.10469,0.073511,0.1772,0.31338,0.11776,0.072736,0.19656,0.22999
0.10387,0.12458,0.1078,0.15585,0.098828,0.1568,0.349,0.13674,0.014556,0.18839,0.21763
0.13629,0.16727,0.13067,0.13885,0.13262,0.17339,0.30114,0.19044,0.16883,0.2167,0.19163
0.11826,0.16386,0.10786,0.16884,0.12455,0.16702,0.31594,0.17439,0.22728,0.23251,0.20852
0.088254,0.1002,0.099251,0.10671,0.11061,0.16645,0.31237,0.14188,0.11223,0.19154,0.31983
0.055241,0.072011,0.056333,0.080791,0.060767,0.15479,0.30313,0.10181,0.051976,0.19896,0.17014
0.10897,0.11289,0.09372,0.10566,0.089601,0.13066,0.32356,0.14249,0.20775,0.17092,0.24772
0.086038,0.099094,0.085289,0.11947,0.093839,0.16194,0.3342,0.12326,0.09204,0.18665,0.15894
0.076689,0.1148,0.086715,0.13629,0.082713,0.17477,0.33748,0.14268,0.10889,0.23033,0.2293
0.056774,0.084676,0.053179,0.073316,0.058327,0.14627,0.31253,0.10713,0.067556,0.30187,0.21296
0.083949,0.10802,0.090777,0.1008,0.08878,0.15076,0.33971,0.13612,0.090103,0.19704,0.20333
0.06655,0.087663,0.071785,0.096283,0.070669,0.17503,0.28228,0.10686,0.091828,0.16631,0.15021
0.17739,0.13995,0.15255,0.14101,0.1332,0.15681,0.32006,0.17144,0.17593,0.22044,0.18336
0.043312,0.069707,0.040141,0.079431,0.034488,0.15654,0.34323,0.094242,0.020648,0.20273,0.20559
0.11919,0.11845,0.12249,0.14047,0.10273,0.15932,0.33323,0.15738,0.23868,0.19546,0.24773
0.093242,0.12182,0.098016,0.11687,0.095063,0.16118,0.30272,0.14593,0.11824,0.22243,0.24549
0.046773,0.07934,0.054879,0.078662,0.063528,0.15298,0.31363,0.098221,0.056318,0.23559,0.17922
0.045138,0.069935,0.041783,0.068031,0.047715,0.15783,0.32919,0.11869,0.044955,0.20378,0.18399
0.099989,0.13082,0.098098,0.1485,0.10268,0.169,0.30864,0.14774,0.069858,0.21733,0.23236
0.11614,0.11577,0.10376,0.10875,0.11403,0.16476,0.32315,0.14107,0.14996,0.22405,0.16715
0.17542,0.18893,0.17524,0.17104,0.14891,0.15925,0.31149,0.19537,0.26673,0.20374,0.29829
0.056509,0.089185,0.054662,0.10815,0.04492,0.15334,0.35221,0.11318,0.024679,0.21163,0.29489
0.080426,0.096537,0.086035,0.10563,0.08823,0.16014,0.3029,0.12965,0.11149,0.22951,0.24589
0.03645,0.073332,0.034407,0.076681,0.032114,0.14871,0.29448,0.099768,0.025076,0.25702,0.27145
0.16416,0.19928,0.14402,0.20302,0.12808,0.15869,0.36665,0.13059,0.25199,0.2049,0.22617
0.055528,0.068837,0.056689,0.078979,0.068629,0.14402,0.32627,0.096912,0.06316,0.21409,0.37327
0.1208,0.12973,0.10157,0.13501,0.1149,0.17275,0.27645,0.14912,0.14342,0.22317,0.2584
0.05437,0.10686,0.066275,0.11139,0.064518,0.14975,0.34303,0.11264,0.047617,0.26409,0.46081
0.033045,0.066239,0.037318,0.062038,0.035508,0.15248,0.34746,0.095251,0.028593,0.24193,0.18472
0.090891,0.10684,0.083503,0.097625,0.085688,0.1214,0.29987,0.13674,0.1051,0.16308,0.18346
0.10443,0.12038,0.10517,0.12734,0.11558,0.15527,0.33217,0.18265,0.11239,0.22553,0.20439
0.076183,0.11703,0.079464,0.10887,0.070777,0.16969,0.31264,0.13979,0.11901,0.21427,0.26608
0.093358,0.13644,0.093521,0.14096,0.082705,0.15646,0.32687,0.12463,0.040137,0.16914,0.17934
0.094384,0.090519,0.090648,0.098543,0.1074,0.16417,0.28687,0.14004,0.13726,0.22798,0.23211
0.148,0.15915,0.16749,0.16537,0.11832,0.1673,0.31425,0.18451,0.27995,0.30571,0.29701
0.088408,0.14028,0.13084,0.1264,0.11621,0.14858,0.31203,0.13312,0.14515,0.21357,0.21932
0.18081,0.24347,0.16372,0.23217,0.14302,0.21262,0.32346,0.22274,0.35078,0.20617,0.24443
0.031736,0.075137,0.049535,0.067255,0.058529,0.14287,0.32345,0.093683,0.029766,0.18454,0.15299
0.059491,0.086731,0.053097,0.086688,0.065188,0.14866,0.34822,0.12947,0.041771,0.25507,0.19358
0.048566,0.079825,0.051161,0.075966,0.051872,0.1546,0.33081,0.090878,0.047323,0.17994,0.16147
0.19395,0.17746,0.19058,0.17064,0.17496,0.18011,0.30039,0.17401,0.25724,0.29161,0.2804
0.090686,0.098742,0.097418,0.11274,0.12319,0.14889,0.30401,0.14968,0.14556,0.19256,0.1632
0.069244,0.092538,0.074586,0.079871,0.062181,0.13915,0.31551,0.11312,0.080358,0.24859,0.25049
0.061091,0.093622,0.057705,0.094089,0.070391,0.1476,0.30452,0.12828,0.064807,0.21547,0.20812
0.095396,0.10754,0.087945,0.10677,0.10183,0.14003,0.3244,0.13382,0.15699,0.30916,0.20469
0.050189,0.071393,0.04439,0.081958,0.042078,0.17084,0.2977,0.10175,0.035233,0.21087,0.21308
0.088982,0.11481,0.10223,0.11532,0.089128,0.15867,0.347,0.11939,0.14552,0.30803,0.42664
0.052681,0.10641,0.053555,0.089364,0.052548,0.17794,0.3024,0.10749,0.043919,0.23826,0.20552
0.048108,0.071975,0.056701,0.070549,0.060187,0.16733,0.31691,0.11839,0.05685,0.21522,0.14712
0.071986,0.10195,0.082339,0.11035,0.085132,0.14495,0.30882,0.12304,0.08532,0.23671,0.24211
0.02719,0.054909,0.026916,0.068513,0.041154,0.13494,0.32278,0.097403,0.014221,0.20624,0.18638
0.071026,0.084584,0.076592,0.078853,0.083343,0.15215,0.32871,0.10759,0.068593,0.29952,0.21197
0.070044,0.093822,0.077551,0.093621,0.079777,0.13395,0.32354,0.13808,0.11628,0.19237,0.23449
0.053205,0.081486,0.036087,0.07725,0.030497,0.17508,0.32294,0.088514,0.026712,0.21282,0.27571
0.04395,0.077012,0.062689,0.070301,0.047041,0.15565,0.38718,0.092105,0.042287,0.19513,0.19764
0.11398,0.15042,0.10386,0.17055,0.12029,0.15242,0.32793,0.16896,0.06767,0.17478,0.24263
0.071585,0.081831,0.071439,0.089208,0.073447,0.15336,0.3356,0.12902,0.060404,0.30958,0.22749
0.11098,0.12419,0.11514,0.12006,0.1282,0.17555,0.30293,0.14129,0.14166,0.19122,0.21097
0.07494,0.091152,0.075772,0.10799,0.083637,0.1402,0.29321,0.1254,0.10918,0.26971,0.27305
0.039144,0.068428,0.051584,0.072287,0.0523,0.1343,0.32621,0.098281,0.071086,0.19264,0.20322
0.13376,0.15696,0.14608,0.15979,0.11571,0.18553,0.32211,0.18998,0.19952,0.23028,0.25834
0.108,0.13663,0.12867,0.12366,0.11127,0.15212,0.32236,0.16795,0.17668,0.24159,0.3102
0.12377,0.17515,0.11753,0.16284,0.14779,0.1593,0.28647,0.18655,0.27095,0.21186,0.1931
0.060884,0.080573,0.055607,0.08305,0.059623,0.15625,0.31443,0.096339,0.026276,0.18277,0.19378
0.073217,0.10418,0.073816,0.1037,0.063624,0.17754,0.31925,0.10849,0.10412,0.18215,0.18362
0.06743,0.10182,0.057717,0.083927,0.062051,0.14973,0.33249,0.12035,0.077482,0.20571,0.18469
0.037537,0.068938,0.04487,0.078639,0.041531,0.13633,0.30285,0.067208,0.028134,0.19228,0.18046
0.039494,0.065001,0.03456,0.064323,0.03516,0.15944,0.31463,0.090411,0.026764,0.28137,0.28444
0.083754,0.09731,0.067505,0.099093,0.087851,0.15852,0.32853,0.12724,0.043035,0.22081,0.17458
0.057847,0.085448,0.072198,0.085783,0.068382,0.14769,0.30395,0.12825,0.077632,0.19535,0.17516
0.046221,0.074225,0.047478,0.068487,0.036754,0.14398,0.28825,0.098921,0.056589,0.24649,0.23013
0.033828,0.069128,0.034942,0.061629,0.034352,0.18658,0.33895,0.071624,0.022721,0.15957,0.16028
0.11071,0.13211,0.098248,0.12741,0.097234,0.1592,0.31328,0.14763,0.099016,0.43002,0.41215
0.050038,0.085281,0.046437,0.075277,0.046928,0.13494,0.32018,0.10838,0.029566,0.22543,0.21886
0.11413,0.12889,0.098296,0.12973,0.11768,0.14201,0.29725,0.13043,0.13357,0.22443,0.19363
0.054919,0.07063,0.050556,0.073389,0.048831,0.13093,0.34266,0.1188,0.060996,0.21379,0.29473
0.086769,0.085236,0.066611,0.088166,0.090616,0.14007,0.29657,0.12344,0.099472,0.23539,0.33558
0.0689,0.091303,0.061569,0.087301,0.057302,0.14915,0.31872,0.1261,0.042699,0.20648,0.24624
0.065928,0.089341,0.070726,0.08339,0.067808,0.12812,0.31372,0.13367,0.08571,0.20379,0.18145
0.20995,0.19799,0.19694,0.19182,0.16268,0.17511,0.31399,0.22871,0.24578,0.28221,0.27564
0.09726,0.11122,0.1195,0.11789,0.14131,0.15275,0.32962,0.14346,0.17439,0.19868,0.29106
0.057773,0.084421,0.058489,0.088445,0.060728,0.13068,0.28137,0.13738,0.09611,0.1569,0.19524
0.11183,0.16478,0.099723,0.15706,0.098757,0.18555,0.30139,0.14617,0.14945,0.25467,0.21481
0.089164,0.097023,0.07763,0.11886,0.083112,0.16596,0.34338,0.13055,0.10633,0.24539,0.38485
0.03014,0.064411,0.033787,0.064504,0.029,0.1757,0.28518,0.08359,0.016558,0.20824,0.1963
0.21006,0.19739,0.19452,0.20881,0.15247,0.16229,0.33653,0.20682,0.29568,0.1816,0.24654
0.070175,0.076196,0.058872,0.081564,0.070364,0.15955,0.3081,0.12393,0.073012,0.23956,0.19219
0.10172,0.1267,0.097849,0.12165,0.098024,0.15592,0.29862,0.14796,0.10871,0.21472,0.17869
0.064131,0.1272,0.067092,0.13931,0.068028,0.14774,0.3095,0.13537,0.010326,0.18429,0.16952
0.16018,0.16681,0.1659,0.17475,0.15454,0.16861,0.29568,0.18452,0.29473,0.2039,0.26693
0.044371,0.1081,0.045606,0.083944,0.040628,0.16923,0.33222,0.11005,0.032362,0.21821,0.22626
0.091722,0.10715,0.098094,0.10475,0.10006,0.1471,0.30593,0.1549,0.11927,0.22508,0.29545
0.11886,0.14626,0.099156,0.13461,0.10119,0.18548,0.30303,0.16078,0.09981,0.18213,0.16571
0.092221,0.10606,0.10414,0.12338,0.095217,0.18053,0.32339,0.15166,0.14162,0.19226,0.16969
0.088264,0.10744,0.097349,0.1046,0.10048,0.1349,0.27126,0.14035,0.10665,0.61641,0.43486
0.050929,0.058761,0.043497,0.071702,0.048184,0.18397,0.34554,0.10115,0.06095,0.19722,0.17748
0.047359,0.073405,0.048522,0.081219,0.039419,0.13565,0.28985,0.091809,0.053055,0.21331,0.31724
0.15349,0.14804,0.13232,0.14716,0.15283,0.18938,0.31922,0.17551,0.15368,0.20552,0.21953
0.098043,0.12027,0.11039,0.11357,0.11112,0.13942,0.31571,0.14181,0.1887,0.24554,0.21008
0.077517,0.11173,0.063957,0.11504,0.077372,0.15863,0.32891,0.12415,0.04569,0.21776,0.17166
0.083262,0.10221,0.082653,0.11463,0.094812,0.15166,0.30818,0.13064,0.087994,0.17875,0.26155
0.063896,0.084891,0.073931,0.089107,0.081643,0.16591,0.3067,0.10776,0.037754,0.42633,0.45023
0.062417,0.091876,0.066085,0.090697,0.076128,0.14734,0.32876,0.11295,0.061649,0.23144,0.27953
0.081403,0.10267,0.076394,0.10464,0.096815,0.15963,0.31541,0.14586,0.091767,0.21117,0.23248
0.062889,0.10413,0.065577,0.12406,0.074983,0.19616,0.30577,0.14477,0.067333,0.21478,0.23355
0.052024,0.076293,0.056537,0.090688,0.05434,0.16986,0.33836,0.12419,0.034491,0.16649,0.16627
0.095041,0.10151,0.098554,0.099456,0.11248,0.15389,0.32707,0.13935,0.13108,0.26563,0.28255
0.061309,0.076665,0.058915,0.08526,0.072438,0.14065,0.30535,0.12521,0.079788,0.24493,0.18861
0.040854,0.067649,0.039604,0.068889,0.030525,0.15535,0.34063,0.10836,0.027982,0.24245,0.23856
0.069064,0.10989,0.087591,0.10776,0.1011,0.15525,0.29579,0.15669,0.18884,0.21263,0.29941
0.040157,0.068915,0.047132,0.072847,0.051126,0.1399,0.336,0.071219,0.039485,0.21635,0.19015
0.15716,0.14102,0.15355,0.16344,0.13522,0.16844,0.37268,0.18688,0.25727,0.2336,0.18941
0.030225,0.054994,0.027078,0.060984,0.020052,0.15308,0.30526,0.079939,0.02275,0.26112,0.26601
0.075627,0.08214,0.074247,0.10506,0.087227,0.15835,0.32588,0.13444,0.077246,0.20625,0.17709
0.11761,0.11581,0.1248,0.14931,0.12889,0.15351,0.34051,0.18136,0.19788,0.22733,0.19
0.058897,0.10552,0.060227,0.097637,0.048806,0.15452,0.32707,0.11051,0.025507,0.21475,0.19885
0.17005,0.17052,0.1748,0.15068,0.15765,0.15453,0.32795,0.2267,0.22861,0.20866,0.21829
0.17689,0.17034,0.1675,0.17886,0.13891,0.16581,0.3042,0.15773,0.21306,0.21694,0.21764
0.072045,0.09253,0.068134,0.10116,0.064501,0.16174,0.32873,0.10123,0.05334,0.20079,0.22946
0.082562,0.10847,0.089846,0.11961,0.071439,0.14341,0.33127,0.12751,0.068353,0.1963,0.21489
0.071393,0.13853,0.10445,0.12111,0.10115,0.15152,0.30616,0.14187,0.080641,0.2027,0.19967
0.050255,0.081653,0.060692,0.090874,0.048301,0.15056,0.29988,0.11177,0.069108,0.17997,0.2234
0.15211,0.16193,0.151,0.15241,0.16124,0.18698,0.32038,0.17051,0.21136,0.20652,0.22741
0.078135,0.088207,0.062927,0.079958,0.073432,0.14812,0.32557,0.12092,0.067369,0.21883,0.23719
0.074107,0.091476,0.08532,0.097619,0.089978,0.15469,0.31319,0.12828,0.13738,0.2294,0.16176
0.10297,0.10263,0.1003,0.11794,0.10521,0.15635,0.29061,0.1376,0.15069,0.21726,0.39628
0.078409,0.090381,0.065221,0.10152,0.064921,0.17938,0.30155,0.13543,0.12498,0.19539,0.24604
0.065688,0.094837,0.068597,0.091456,0.087217,0.18023,0.34885,0.13789,0.064261,0.24607,0.25956
0.064918,0.091174,0.08188,0.092967,0.069174,0.15783,0.3365,0.1283,0.073759,0.27529,0.21308
0.064582,0.070002,0.061493,0.08008,0.077714,0.13971,0.31798,0.12384,0.076523,0.2282,0.18306
0.078511,0.11734,0.09965,0.10116,0.10335,0.14987,0.32807,0.13022,0.10244,0.17189,0.23367
0.090282,0.10354,0.084415,0.090253,0.092083,0.15497,0.28182,0.14516,0.10175,0.20899,0.37312
0.064908,0.090234,0.067766,0.10627,0.060461,0.16536,0.30024,0.14086,0.11261,0.20579,0.22751
0.054741,0.095205,0.069483,0.081402,0.064296,0.15077,0.29257,0.12461,0.071967,0.25446,0.22784
0.071879,0.1025,0.058729,0.079746,0.065494,0.17326,0.31586,0.13324,0.075283,0.22452,0.40208
0.061267,0.091854,0.05914,0.095994,0.072924,0.13463,0.31415,0.12685,0.02317,0.18042,0.30403
0.062068,0.094729,0.067734,0.092214,0.058323,0.15646,0.34869,0.12221,0.082071,0.22568,0.20199
0.13449,0.14651,0.13642,0.14992,0.11636,0.15945,0.35386,0.17186,0.18883,0.24081,0.19675
0.066512,0.11024,0.066141,0.10295,0.063884,0.14005,0.3232,0.12297,0.030073,0.2217,0.16903
0.08499,0.08837,0.067529,0.095081,0.090739,0.14746,0.29519,0.12363,0.12452,0.18797,0.24507
0.095858,0.093425,0.074151,0.099226,0.085012,0.14161,0.3086,0.14953,0.12774,0.32791,0.23585
0.064654,0.097507,0.063991,0.091894,0.057881,0.1509,0.32188,0.12199,0.02601,0.20372,0.22915
0.0587,0.084776,0.058034,0.094859,0.069497,0.14299,0.34071,0.10242,0.067285,0.20992,0.2428
0.060488,0.10622,0.061642,0.10438,0.06707,0.15707,0.32978,0.129,0.064628,0.17772,0.26719
0.036789,0.062996,0.034802,0.065495,0.020667,0.1298,0.32635,0.085892,0.015266,0.21176,0.15577
0.1128,0.11292,0.10705,0.11489,0.11584,0.16534,0.28505,0.19355,0.15327,0.17936,0.25462
0.14624,0.13571,0.1433,0.1613,0.17129,0.18006,0.302,0.17177,0.22511,0.20023,0.21019
0.029726,0.065296,0.036416,0.067483,0.045248,0.14821,0.32344,0.084641,0.036644,0.26373,0.24152
0.058836,0.087069,0.060169,0.09078,0.071347,0.17343,0.32004,0.10977,0.063323,0.21241,0.20663
0.069372,0.09679,0.072628,0.10521,0.067348,0.14354,0.3323,0.13196,0.07071,0.21708,0.18225
0.076599,0.10129,0.068088,0.10249,0.074681,0.14251,0.31135,0.14569,0.095546,0.25904,0.33468
0.071199,0.09655,0.078788,0.095895,0.059433,0.15049,0.28065,0.12019,0.048607,0.20985,0.20419
0.069011,0.089594,0.061698,0.092378,0.064311,0.12226,0.29103,0.11887,0.068693,0.21873,0.19099
0.07766,0.10063,0.084316,0.098036,0.090469,0.14189,0.33575,0.12016,0.073618,0.21014,0.42597
0.10006,0.10422,0.098761,0.11014,0.1045,0.15575,0.31215,0.12128,0.15386,0.21505,0.17501
0.10463,0.15972,0.11234,0.14382,0.12249,0.17187,0.30823,0.16399,0.20465,0.22101,0.2085
0.070343,0.085999,0.076827,0.10922,0.074075,0.15076,0.33405,0.13309,0.086635,0.26769,0.24282
0.042662,0.062264,0.035335,0.058829,0.031744,0.13819,0.30883,0.072672,0.024107,0.23117,0.18343
0.06675,0.10061,0.062485,0.11264,0.059648,0.15546,0.32418,0.10692,0.034161,0.22145,0.20101
0.13955,0.13065,0.13016,0.11774,0.14714,0.16522,0.32529,0.18487,0.21984,0.19468,0.22417
0.10213,0.10234,0.091914,0.10291,0.12211,0.15363,0.33395,0.14539,0.14769,0.21065,0.41452
0.048961,0.070689,0.05477,0.074311,0.047272,0.15952,0.28673,0.086344,0.049135,0.20178,0.24306
0.10715,0.13989,0.097777,0.12167,0.096895,0.13095,0.30663,0.15407,0.17855,0.20235,0.201
0.077653,0.098702,0.080812,0.11279,0.082072,0.16158,0.32377,0.13896,0.10997,0.20926,0.26403
0.065931,0.08403,0.063113,0.080692,0.058793,0.14779,0.29498,0.1061,0.10938,0.23027,0.24726
0.11045,0.10116,0.099407,0.10933,0.13397,0.15012,0.28395,0.13054,0.16112,0.19749,0.21486
0.062736,0.079666,0.063544,0.083692,0.06914,0.15673,0.31078,0.12745,0.077126,0.19009,0.18497
0.05526,0.08198,0.053104,0.076375,0.044212,0.16848,0.34428,0.098445,0.037969,0.2056,0.20824
0.050219,0.077966,0.069326,0.067138,0.083043,0.13968,0.27338,0.11455,0.065027,0.24395,0.30061
0.061512,0.088664,0.06811,0.086962,0.070253,0.17534,0.303,0.10624,0.069807,0.19288,0.20623
0.11771,0.15281,0.10816,0.13898,0.11144,0.17861,0.3293,0.15579,0.14254,0.21769,0.23549
0.03346,0.059258,0.030203,0.058006,0.015807,0.14799,0.31005,0.062407,0.0047102,0.19564,0.28512
0.050064,0.10834,0.051007,0.095126,0.049257,0.16568,0.31399,0.11153,0.021338,0.20632,0.20618
0.053915,0.064077,0.041016,0.072922,0.045792,0.14741,0.3323,0.11229,0.054114,0.18095,0.18228
0.072027,0.11039,0.07531,0.097502,0.07383,0.20389,0.2969,0.1288,0.085414,0.17557,0.19729
0.029247,0.05997,0.037377,0.060511,0.032317,0.15211,0.29665,0.08624,0.042555,0.32436,0.24877
0.074034,0.12004,0.082637,0.10919,0.083641,0.14808,0.33458,0.14078,0.062004,0.26044,0.24828
0.040823,0.079045,0.038232,0.069772,0.030257,0.15608,0.28448,0.10614,0.010825,0.20667,0.19774
0.066488,0.072423,0.049963,0.069463,0.063066,0.15502,0.33606,0.11529,0.064531,0.1819,0.17093
0.059093,0.089253,0.052652,0.07354,0.070613,0.14722,0.32364,0.11624,0.080548,0.26392,0.25232
0.072613,0.081953,0.069134,0.08132,0.058086,0.1255,0.28335,0.10708,0.045825,0.23104,0.19688
0.08344,0.11946,0.075387,0.10361,0.084345,0.16151,0.29422,0.14185,0.069588,0.20921,0.59924
0.059084,0.093868,0.066241,0.089038,0.063013,0.15286,0.32207,0.14128,0.066078,0.23998,0.28145
0.059631,0.071011,0.052184,0.070144,0.068643,0.13466,0.33532,0.11621,0.085615,0.24331,0.26039
0.10364,0.12752,0.081793,0.11496,0.10041,0.16794,0.31417,0.126,0.1201,0.20525,0.20581
0.042418,0.058838,0.048105,0.070445,0.0411,0.18586,0.28929,0.098614,0.032645,0.17005,0.22168
0.11071,0.15432,0.12131,0.14061,0.11022,0.18303,0.30206,0.17116,0.18898,0.20525,0.22253
0.044692,0.075109,0.050422,0.067318,0.063007,0.16595,0.27979,0.11337,0.037341,0.26123,0.67288
0.097597,0.14877,0.12084,0.13265,0.12415,0.15701,0.30945,0.17971,0.20248,0.22915,0.23491
0.065383,0.073164,0.059763,0.069802,0.072866,0.16488,0.33304,0.10639,0.062061,0.22418,0.21928
0.067901,0.09122,0.071795,0.094378,0.074667,0.18086,0.2882,0.099983,0.082874,0.2135,0.22484
0.052215,0.071654,0.049759,0.064563,0.04394,0.15087,0.28762,0.10853,0.072331,0.18249,0.16851
0.06747,0.087941,0.075836,0.084207,0.06789,0.13707,0.31481,0.11676,0.04319,0.23521,0.38465
0.060975,0.10679,0.062471,0.10655,0.070536,0.16989,0.31344,0.13274,0.053117,0.23954,0.25536
0.12562,0.13551,0.10511,0.13755,0.12552,0.18375,0.32886,0.15952,0.19476,0.23483,0.24053
0.027898,0.058613,0.026224,0.055496,0.020914,0.14873,0.31338,0.059635,0.027489,0.17788,0.1612
0.068549,0.081099,0.078128,0.066914,0.081983,0.13099,0.30543,0.1111,0.078344,0.19476,0.41007
0.082655,0.11567,0.091013,0.1159,0.085272,0.17614,0.27613,0.16802,0.14322,0.187,0.21287
0.11734,0.13349,0.11167,0.14526,0.11842,0.16376,0.34549,0.13812,0.12119,0.21614,0.17177
0.06075,0.094547,0.088611,0.11934,0.080581,0.15245,0.30457,0.12986,0.062143,0.19888,0.1662
0.088473,0.11483,0.10413,0.11892,0.113,0.16778,0.32612,0.14132,0.092786,0.23198,0.46465
0.045341,0.07387,0.047042,0.091845,0.045953,0.17606,0.31513,0.097236,0.068047,0.19602,0.19282
0.052253,0.080772,0.048288,0.073435,0.041469,0.13675,0.31546,0.11026,0.026124,0.30389,0.2685
0.038953,0.078437,0.044045,0.073938,0.044784,0.15676,0.26879,0.089181,0.037052,0.1642,0.19589
0.058083,0.070743,0.049492,0.075722,0.047208,0.15611,0.30818,0.10031,0.026838,0.22344,0.21092
0.075288,0.1186,0.063535,0.13446,0.065866,0.18169,0.38259,0.13475,0.071472,0.18532,0.21263
0.058152,0.088057,0.059906,0.089088,0.055513,0.15449,0.36053,0.12527,0.042196,0.15866,0.2042
0.10852,0.13,0.096292,0.13053,0.10522,0.15995,0.29065,0.15151,0.20073,0.23115,0.27841
0.052591,0.074345,0.064029,0.073331,0.058755,0.13413,0.31395,0.10392,0.035929,0.15035,0.21113
0.068948,0.094864,0.072348,0.094067,0.077505,0.1563,0.29293,0.14672,0.095176,0.23309,0.2374
0.04903,0.08692,0.049099,0.10357,0.062358,0.17658,0.29757,0.11664,0.010713,0.188,0.1937
0.054273,0.092888,0.059627,0.096988,0.056114,0.15595,0.32204,0.11151,0.025839,0.30043,0.21628
0.056132,0.076985,0.057402,0.096572,0.051928,0.16201,0.31311,0.10872,0.039952,0.18739,0.19622
0.079139,0.12377,0.074231,0.11433,0.076219,0.13741,0.28531,0.14033,0.047702,0.26184,0.30151
0.093865,0.14563,0.093821,0.14479,0.074703,0.15581,0.33614,0.14482,0.029778,0.18578,0.15097
0.052436,0.078721,0.042427,0.070585,0.048097,0.16628,0.31351,0.11234,0.026519,0.2384,0.21571
0.13155,0.18334,0.13357,0.18103,0.14341,0.17312,0.34983,0.21271,0.13915,0.24321,0.40965
0.060039,0.10778,0.081928,0.084508,0.073731,0.1358,0.33105,0.10069,0.050259,0.15954,0.15027
0.076747,0.087626,0.07344,0.095202,0.065814,0.15625,0.3288,0.11681,0.03989,0.26371,0.39182
0.097005,0.11449,0.11467,0.1075,0.10806,0.14831,0.28546,0.15986,0.12606,0.17737,0.20792
0.04878,0.085487,0.044774,0.074238,0.0429,0.15205,0.30159,0.093455,0.027855,0.34615,0.23597
0.059085,0.089685,0.057826,0.078838,0.054107,0.17696,0.30554,0.13087,0.046124,0.22902,0.22296
0.098941,0.13601,0.10063,0.13134,0.093681,0.16326,0.29967,0.15138,0.11876,0.36277,0.30888
0.05628,0.089586,0.067296,0.071532,0.073911,0.14649,0.31392,0.10106,0.072629,0.19682,0.19658
0.066442,0.080863,0.060483,0.091135,0.063173,0.16867,0.29456,0.11176,0.070788,0.22898,0.21262
0.062296,0.089429,0.068123,0.083722,0.072151,0.16247,0.32736,0.12945,0.080271,0.20561,0.20347
0.069479,0.082347,0.066279,0.082901,0.062716,0.17194,0.32947,0.1108,0.049481,0.15733,0.25788
0.11672,0.14353,0.12697,0.13797,0.11415,0.16703,0.29681,0.17552,0.086706,0.25573,0.32556
0.078612,0.11762,0.073004,0.091339,0.071382,0.14892,0.27913,0.11522,0.032187,0.29681,0.19284
0.074235,0.088663,0.069856,0.081954,0.079781,0.14857,0.34013,0.12798,0.1033,0.15867,0.17541
0.070634,0.087622,0.061114,0.083787,0.086665,0.1529,0.31595,0.14298,0.11106,0.25425,0.19245
0.13914,0.13876,0.13609,0.10978,0.13003,0.12806,0.29032,0.17628,0.15449,0.20661,0.18045
0.058394,0.070238,0.056746,0.085447,0.06278,0.16856,0.31291,0.11812,0.060206,0.41197,0.37935
0.076899,0.090956,0.074068,0.099049,0.079319,0.15545,0.30086,0.13182,0.066461,0.25742,0.22661
0.11258,0.1293,0.099588,0.1373,0.099035,0.16227,0.29046,0.15374,0.17697,0.21094,0.22898
0.056691,0.07353,0.075539,0.077803,0.064629,0.13852,0.27379,0.12567,0.048806,0.18173,0.20889
0.049775,0.089028,0.06175,0.078647,0.057109,0.14362,0.32204,0.087848,0.054056,0.18782,0.32635
0.094423,0.10966,0.09742,0.11571,0.081993,0.15374,0.32287,0.15216,0.091065,0.22007,0.29909
0.035673,0.068523,0.034159,0.077632,0.03562,0.16593,0.28881,0.086901,0.039012,0.23602,0.25009
0.060521,0.08776,0.061107,0.082448,0.058701,0.12153,0.32255,0.13792,0.070195,0.35701,0.27619
0.076334,0.10373,0.086784,0.10419,0.065042,0.15139,0.32988,0.13373,0.036567,0.24325,0.19685
0.07075,0.098164,0.074436,0.099387,0.081188,0.18262,0.33104,0.11697,0.08613,0.19725,0.22
0.058453,0.092704,0.064882,0.10568,0.055477,0.14774,0.3319,0.1326,0.023041,0.26213,0.25698
0.10047,0.1467,0.11993,0.13953,0.11634,0.16443,0.31376,0.15057,0.20032,0.28627,0.32185
0.047167,0.081054,0.049832,0.10918,0.037533,0.15722,0.32644,0.11067,0.033592,0.19214,0.19578
0.085864,0.11642,0.092294,0.12391,0.093056,0.17326,0.28031,0.1311,0.092775,0.19993,0.22582
0.084505,0.11773,0.083838,0.10233,0.084672,0.15191,0.32304,0.15283,0.071545,0.28111,0.32307
0.11309,0.12206,0.11815,0.1266,0.1196,0.14179,0.32671,0.18789,0.16249,0.19689,0.17711
0.1055,0.16495,0.098763,0.17498,0.099707,0.16693,0.32774,0.15894,0.19609,0.27546,0.21391
0.082049,0.11999,0.078865,0.10511,0.078592,0.15783,0.33875,0.12756,0.030775,0.19864,0.20235
0.099473,0.1463,0.11027,0.14588,0.11859,0.144,0.31788,0.14032,0.22619,0.23208,0.17474
0.061107,0.079956,0.067151,0.095046,0.079536,0.16379,0.33719,0.12194,0.1162,0.19181,0.17513
0.048886,0.078315,0.045696,0.074879,0.054236,0.17981,0.30662,0.10813,0.030336,0.20235,0.17239
0.11023,0.12578,0.10598,0.13321,0.13497,0.17185,0.32264,0.16103,0.20086,0.21672,0.31453
0.10976,0.099562,0.10367,0.10017,0.10477,0.15561,0.33595,0.12692,0.15467,0.19703,0.24276
0.09441,0.12258,0.08672,0.12839,0.10114,0.17202,0.32153,0.14023,0.13801,0.19594,0.19041
0.086441,0.1028,0.086795,0.099163,0.094058,0.16118,0.33372,0.14586,0.060956,0.21938,0.20566
0.084257,0.10687,0.091278,0.11513,0.095738,0.15442,0.31984,0.12368,0.15832,0.20549,0.32782
0.12966,0.13767,0.11115,0.12668,0.12158,0.15822,0.33326,0.15726,0.095773,0.18091,0.19137
0.11485,0.14125,0.11535,0.14384,0.10888,0.14374,0.33645,0.13918,0.13036,0.18938,0.21535
0.088027,0.092645,0.082762,0.084594,0.079336,0.15383,0.31142,0.11451,0.10354,0.29963,0.30585
0.083317,0.096231,0.093336,0.10719,0.075023,0.1669,0.31667,0.13693,0.050385,0.25072,0.38382
0.057803,0.093912,0.072626,0.078247,0.06552,0.1545,0.32931,0.11108,0.068738,0.22948,0.48755
0.10163,0.1127,0.09287,0.11612,0.1034,0.16015,0.29766,0.13592,0.15024,0.21972,0.23047
0.095227,0.13393,0.10189,0.13945,0.11692,0.15659,0.32216,0.15877,0.057118,0.19087,0.28491
0.044644,0.083648,0.040825,0.090831,0.039981,0.16193,0.32112,0.098983,0.038989,0.20642,0.18589
0.072748,0.088492,0.08518,0.092939,0.093223,0.1524,0.31006,0.14286,0.080758,0.1976,0.19869
0.10472,0.14069,0.11615,0.13872,0.12938,0.17374,0.31161,0.16885,0.084147,0.23821,0.16766
0.077043,0.10909,0.1031,0.11344,0.083064,0.15355,0.33329,0.16341,0.044323,0.226,0.319
0.09408,0.10435,0.067815,0.10203,0.089087,0.17472,0.34666,0.11873,0.074852,0.21624,0.20396
0.20461,0.181,0.18718,0.20516,0.17422,0.18945,0.32307,0.19756,0.22742,0.26046,0.24581
0.060465,0.088803,0.066703,0.11786,0.053385,0.17998,0.34935,0.11969,0.046912,0.17006,0.21489
0.066657,0.09685,0.061612,0.083865,0.072999,0.13549,0.3057,0.12301,0.037919,0.19881,0.18146
0.061221,0.090538,0.048039,0.099819,0.072515,0.16494,0.31963,0.10967,0.043165,0.22626,0.21962
0.040799,0.075147,0.043029,0.072725,0.043097,0.1813,0.31772,0.088665,0.056774,0.17348,0.24409
0.10452,0.11247,0.10831,0.10052,0.10222,0.15268,0.32044,0.15915,0.13636,0.23337,0.31534
0.074673,0.097123,0.065758,0.11287,0.074193,0.1432,0.34144,0.12365,0.04015,0.19994,0.24764
0.14069,0.1788,0.14415,0.17809,0.1514,0.18887,0.32455,0.17246,0.23603,0.22057,0.23469
0.040686,0.087953,0.046234,0.065136,0.059877,0.13633,0.29657,0.1253,0.053181,0.30808,0.29108
0.053277,0.078946,0.051655,0.067981,0.051762,0.14522,0.29751,0.1223,0.040802,0.20752,0.16921
0.075871,0.10493,0.081866,0.12852,0.079947,0.17176,0.31603,0.13332,0.044588,0.35293,0.29768
0.077979,0.11486,0.09011,0.1094,0.075773,0.17647,0.29361,0.1329,0.033644,0.1964,0.22544
0.052193,0.073517,0.041634,0.066954,0.052666,0.13198,0.29094,0.096152,0.043118,0.21283,0.17626
0.10093,0.11639,0.11772,0.12768,0.11048,0.16355,0.32035,0.16,0.11335,0.24268,0.2524
0.051182,0.093951,0.058247,0.089492,0.069284,0.16687,0.30823,0.12868,0.07022,0.18057,0.17686
0.079155,0.1004,0.081728,0.098543,0.086369,0.17393,0.28937,0.14231,0.064883,0.20497,0.20975
0.082102,0.11484,0.089036,0.11456,0.099546,0.15797,0.30854,0.14089,0.097902,0.19063,0.29034
0.085818,0.1094,0.094083,0.11483,0.092042,0.14516,0.34383,0.13323,0.066807,0.26886,0.16648
0.065072,0.10947,0.086869,0.11924,0.065892,0.13925,0.33736,0.12916,0.058345,0.26747,0.22617
0.10209,0.093815,0.089982,0.099896,0.10138,0.15728,0.34942,0.13629,0.1567,0.20286,0.2255
0.082522,0.082323,0.077069,0.079281,0.074655,0.14073,0.32457,0.12669,0.10487,0.24625,0.1854
0.065623,0.08277,0.069263,0.089593,0.067048,0.16781,0.31238,0.1162,0.10342,0.23953,0.22908
0.13703,0.14475,0.12806,0.16121,0.14493,0.15839,0.32798,0.17178,0.15539,0.19924,0.18005
0.083591,0.092377,0.075807,0.091322,0.096708,0.14061,0.31701,0.14421,0.11792,0.18615,0.36824
0.088085,0.10955,0.084817,0.11138,0.088578,0.16617,0.33451,0.13075,0.10282,0.21216,0.25449
0.073608,0.11559,0.072495,0.11761,0.082009,0.17556,0.33309,0.14457,0.024472,0.32316,0.24041
0.027705,0.067465,0.031944,0.05812,0.017034,0.17664,0.31482,0.076479,0.013312,0.2391,0.22148
0.082847,0.096345,0.063054,0.098404,0.074882,0.20377,0.31084,0.14506,0.11359,0.23914,0.22037
0.083288,0.13555,0.088275,0.11427,0.082332,0.15955,0.31363,0.13916,0.070256,0.19607,0.23432
0.062054,0.083408,0.057268,0.087259,0.07211,0.15079,0.3079,0.097901,0.056893,0.20587,0.17149
0.11748,0.13756,0.10444,0.15098,0.099076,0.15882,0.32149,0.1516,0.081814,0.19611,0.21526
0.062198,0.1022,0.060324,0.092206,0.053844,0.16021,0.33725,0.12866,0.065433,0.20487,0.25625
0.07322,0.10611,0.082829,0.10671,0.083924,0.16633,0.30684,0.16909,0.052486,0.19486,0.2638
0.073377,0.098901,0.083492,0.10973,0.065624,0.18038,0.32739,0.11496,0.044219,0.20266,0.15987
0.19137,0.24378,0.18992,0.24933,0.16155,0.18237,0.35354,0.22272,0.31328,0.19938,0.20727
0.14487,0.16005,0.15579,0.17419,0.1443,0.15552,0.35286,0.15663,0.10414,0.20281,0.18712
0.10998,0.13985,0.10026,0.15474,0.11395,0.16641,0.32758,0.14414,0.10562,0.28384,0.29775
0.039676,0.062678,0.039797,0.068987,0.046022,0.14791,0.28875,0.08677,0.029222,0.2261,0.15918
0.065826,0.086684,0.05558,0.09711,0.055361,0.15816,0.30011,0.10522,0.030171,0.25457,0.41799
0.04009,0.066761,0.043277,0.063955,0.031072,0.16919,0.29647,0.091662,0.019616,0.17134,0.1789
0.051124,0.077682,0.057352,0.073296,0.042811,0.166,0.3021,0.10763,0.043326,0.2233,0.28402
0.1555,0.13955,0.15117,0.12911,0.13728,0.16064,0.30543,0.16891,0.16891,0.19791,0.2367
0.14066,0.15621,0.15963,0.14166,0.12558,0.17443,0.30577,0.16988,0.24039,0.2022,0.26714
0.05036,0.10457,0.069095,0.099259,0.067527,0.15926,0.33334,0.1085,0.032919,0.20035,0.22483
0.12297,0.12417,0.13061,0.13465,0.1172,0.15417,0.34701,0.1396,0.22871,0.30045,0.25643
0.071979,0.080812,0.06592,0.088963,0.064971,0.15119,0.31076,0.14637,0.099983,0.2052,0.22882
0.080558,0.10929,0.086188,0.11841,0.095831,0.14601,0.36334,0.14435,0.087493,0.2425,0.46009
0.15068,0.15646,0.14341,0.16079,0.13819,0.178,0.31128,0.1812,0.14659,0.35829,0.25278
0.038515,0.074138,0.039754,0.075545,0.032319,0.16232,0.3227,0.083221,0.03461,0.193,0.19376
0.15582,0.194,0.15611,0.20475,0.13398,0.17566,0.30889,0.19856,0.23798,0.23879,0.26977
0.048914,0.056772,0.052234,0.070335,0.058278,0.14824,0.33178,0.078551,0.049458,0.19593,0.2142
0.073425,0.092018,0.077332,0.081903,0.079136,0.15712,0.33023,0.14755,0.092932,0.25495,0.34486
0.10431,0.1045,0.088723,0.10595,0.10432,0.15209,0.26774,0.13036,0.11387,0.30088,0.15117
0.039866,0.061462,0.034525,0.061483,0.044485,0.14261,0.29704,0.099692,0.035309,0.18147,0.16312
0.12003,0.09954,0.11614,0.11194,0.10531,0.16563,0.32602,0.15145,0.13417,0.23888,0.25425
0.03317,0.078306,0.029672,0.066935,0.028589,0.17918,0.28593,0.066691,0.0094033,0.17278,0.17508
0.071816,0.086262,0.072419,0.086983,0.08469,0.1532,0.31893,0.11079,0.059155,0.19598,0.3048
0.06861,0.090322,0.063778,0.095043,0.063479,0.15842,0.31357,0.11399,0.066508,0.1975,0.16447
0.051264,0.076756,0.057573,0.072472,0.065793,0.14627,0.29125,0.11559,0.045179,0.21571,0.21368
0.12328,0.12834,0.11303,0.12578,0.10054,0.18459,0.31066,0.16051,0.19183,0.22966,0.21436
0.12849,0.13798,0.13606,0.14656,0.1113,0.16086,0.34747,0.1833,0.15024,0.19177,0.2934
0.082409,0.12707,0.098351,0.13289,0.10308,0.15236,0.31952,0.13936,0.093766,0.23528,0.44372
0.050525,0.05991,0.052933,0.071756,0.054517,0.1355,0.33121,0.096373,0.040665,0.23672,0.28737
0.07545,0.10289,0.082927,0.11226,0.07328,0.14505,0.3403,0.14405,0.050682,0.22233,0.28563
0.034266,0.066621,0.039358,0.062376,0.021116,0.14333,0.36558,0.075602,0.014068,0.19117,0.16276
0.11327,0.10417,0.10496,0.1231,0.11757,0.16409,0.35255,0.18165,0.18492,0.24112,0.23107
0.13753,0.14127,0.14009,0.1318,0.17258,0.16009,0.30816,0.21814,0.18993,0.20245,0.31088
0.060192,0.084239,0.069338,0.087519,0.054078,0.14847,0.32085,0.10998,0.088139,0.26661,0.26422
0.074072,0.096651,0.081769,0.11044,0.084019,0.14934,0.27896,0.14079,0.10485,0.19003,0.27599
0.053908,0.092374,0.060403,0.078888,0.04043,0.15247,0.36285,0.10441,0.04155,0.21698,0.1883
0.05376,0.072488,0.055675,0.070944,0.058078,0.16333,0.30063,0.11086,0.075585,0.16759,0.17588
0.11288,0.14635,0.1224,0.12157,0.095689,0.16543,0.27527,0.15366,0.15302,0.26614,0.20429
0.052201,0.07403,0.066998,0.074749,0.073414,0.15685,0.32733,0.11716,0.073482,0.17625,0.20738
0.10593,0.1094,0.098351,0.12703,0.09903,0.14697,0.32638,0.14345,0.12452,0.19735,0.27287
0.08116,0.11251,0.092129,0.10907,0.081014,0.19968,0.29533,0.1236,0.15202,0.24973,0.36065
0.14576,0.14359,0.12341,0.16772,0.15046,0.16598,0.30484,0.16643,0.1923,0.22724,0.31674
0.077858,0.10193,0.068378,0.096163,0.072568,0.15394,0.28148,0.12758,0.068916,0.2273,0.22025
0.038096,0.083058,0.03634,0.067819,0.031517,0.16515,0.31958,0.089422,0.035981,0.22706,0.21869
0.025936,0.069094,0.029661,0.069952,0.030306,0.14471,0.31244,0.084963,0.026133,0.18163,0.20948
0.10772,0.18403,0.12061,0.19487,0.12511,0.16042,0.34079,0.18274,0.092002,0.24104,0.21489
0.080132,0.13019,0.089564,0.12954,0.114,0.17458,0.32673,0.16974,0.046885,0.18568,0.22668
0.042281,0.06219,0.037814,0.072012,0.044436,0.16052,0.33029,0.088718,0.03064,0.2645,0.36565
0.0786,0.11189,0.082303,0.10397,0.088207,0.15805,0.32098,0.15354,0.074211,0.2368,0.25971
0.099214,0.11485,0.095164,0.10967,0.097486,0.151,0.30214,0.16525,0.15544,0.25756,0.21865
0.079347,0.10454,0.08551,0.097987,0.090255,0.16269,0.31794,0.13114,0.062328,0.19829,0.2184
0.092679,0.13304,0.1067,0.12525,0.10304,0.17827,0.30575,0.14464,0.10203,0.21259,0.18708
0.062416,0.10276,0.066922,0.10937,0.064808,0.17284,0.32718,0.1257,0.050233,0.27905,0.26945
0.052966,0.076338,0.046999,0.076819,0.046211,0.12698,0.31828,0.097145,0.055315,0.21754,0.31844
0.062728,0.082678,0.066113,0.081512,0.096075,0.14488,0.25626,0.12601,0.073423,0.19502,0.30043
0.038446,0.072686,0.053685,0.074062,0.043189,0.16354,0.33323,0.11472,0.028841,0.22987,0.19249
0.13289,0.16675,0.1253,0.15864,0.12303,0.15741,0.2774,0.15548,0.24178,0.23099,0.2337
0.16442,0.12239,0.13945,0.12934,0.12986,0.15859,0.30247,0.17151,0.29118,0.20551,0.19992
0.043039,0.06909,0.038916,0.068474,0.038996,0.14974,0.33907,0.10681,0.033914,0.2405,0.21964
0.10465,0.088698,0.090493,0.10302,0.096314,0.15297,0.34528,0.17651,0.14537,0.22927,0.17786
0.096193,0.10899,0.09456,0.11732,0.080347,0.17144,0.34106,0.16463,0.14337,0.19044,0.16624
0.082426,0.1206,0.088469,0.11462,0.090616,0.14445,0.30005,0.14477,0.11326,0.18528,0.20948
0.034541,0.063855,0.032012,0.061906,0.028066,0.17014,0.29421,0.089736,0.01698,0.22292,0.24775
0.044144,0.069645,0.031552,0.082405,0.036456,0.14368,0.3019,0.12233,0.040928,0.19535,0.23343
0.05665,0.086273,0.056073,0.089574,0.063932,0.13522,0.32338,0.13219,0.061317,0.26034,0.22681
0.035047,0.05942,0.033495,0.056027,0.03074,0.17537,0.33457,0.076031,0.019121,0.20133,0.17024
0.065671,0.090941,0.08178,0.078591,0.076487,0.18487,0.32654,0.11649,0.086224,0.1877,0.214
0.069551,0.092837,0.069601,0.08535,0.07914,0.22166,0.30332,0.12157,0.088445,0.16534,0.2044
0.047623,0.063854,0.04883,0.063466,0.049457,0.15566,0.30854,0.097378,0.045267,0.17642,0.22129
0.075355,0.0862,0.072904,0.06922,0.086164,0.14931,0.32603,0.11638,0.083369,0.23775,0.28275
0.10515,0.15645,0.11089,0.14009,0.12566,0.15693,0.32131,0.1462,0.16972,0.19474,0.22329
0.095669,0.11872,0.1059,0.11138,0.097718,0.15674,0.33502,0.14759,0.10535,0.19132,0.20871
0.057266,0.074547,0.074291,0.090598,0.070187,0.16049,0.34716,0.098487,0.092173,0.19434,0.35866
0.072109,0.082258,0.088855,0.097025,0.079614,0.14387,0.28057,0.14699,0.097279,0.17958,0.19381
0.054936,0.096083,0.063262,0.089785,0.062737,0.17052,0.33189,0.12116,0.076618,0.24433,0.24619
0.082518,0.08996,0.081199,0.10941,0.069096,0.14996,0.34342,0.13187,0.071981,0.53536,0.24828
0.063105,0.085779,0.065697,0.079313,0.065153,0.15233,0.33415,0.10355,0.036556,0.21971,0.23479
0.048662,0.084987,0.067407,0.069917,0.071175,0.16161,0.30939,0.10961,0.081018,0.23943,0.23131
0.07016,0.08537,0.061492,0.096123,0.068428,0.13602,0.27771,0.10659,0.055771,0.23156,0.1947
0.03237,0.06914,0.034792,0.079564,0.035187,0.20162,0.31866,0.11415,0.01065,0.16889,0.19082
0.1081,0.13232,0.09535,0.12809,0.086858,0.15782,0.31268,0.1462,0.11018,0.19354,0.19319
0.0352,0.051234,0.026213,0.065019,0.013846,0.17099,0.2814,0.083522,0.011221,0.1811,0.22847
0.048585,0.07262,0.042748,0.078843,0.03266,0.17261,0.31304,0.10881,0.029716,0.22767,0.21714
0.0785,0.10579,0.09119,0.099287,0.085325,0.16457,0.31123,0.14219,0.087428,0.2275,0.22239
0.056509,0.092837,0.060953,0.085683,0.05427,0.14878,0.32838,0.12174,0.042734,0.17113,0.18564
0.073543,0.098574,0.065367,0.09572,0.071645,0.17141,0.33417,0.11031,0.06414,0.19838,0.16646
0.14694,0.19305,0.13465,0.16268,0.12893,0.18467,0.33378,0.19944,0.22578,0.20928,0.21311
0.096855,0.12099,0.10143,0.12069,0.099156,0.13918,0.30654,0.13796,0.082282,0.17879,0.18089
0.064784,0.10617,0.069324,0.098523,0.089773,0.16149,0.29551,0.14339,0.14898,0.24421,0.24302
0.12304,0.20678,0.13167,0.19797,0.12315,0.18756,0.33375,0.16558,0.26681,0.19416,0.17705
0.092707,0.12851,0.080775,0.10954,0.10159,0.15346,0.32028,0.14544,0.0375,0.37556,0.36882
0.12821,0.15627,0.15211,0.13773,0.11675,0.14482,0.29554,0.15949,0.26721,0.19874,0.32911
0.083794,0.14741,0.087909,0.16698,0.081294,0.14575,0.29702,0.14913,0.034668,0.20097,0.20054
0.13584,0.15578,0.13404,0.13119,0.13587,0.14853,0.30495,0.17433,0.23229,0.24951,0.26059
0.071287,0.079767,0.071376,0.086503,0.08147,0.16513,0.30579,0.11656,0.084884,0.20678,0.24202
0.086703,0.11102,0.099938,0.11133,0.095622,0.17882,0.30899,0.12727,0.088261,0.19564,0.21931
0.048984,0.093147,0.05406,0.096436,0.04225,0.1811,0.30647,0.084173,0.039212,0.18125,0.20194
0.06464,0.086818,0.061326,0.087853,0.065012,0.15206,0.25688,0.1085,0.07124,0.29818,0.37471
0.12954,0.16324,0.12952,0.15343,0.1251,0.15857,0.3276,0.17274,0.1039,0.22311,0.33069
0.12405,0.12853,0.12571,0.12212,0.12349,0.15592,0.29958,0.15849,0.18744,0.1966,0.25498
0.036767,0.066059,0.035833,0.064616,0.04006,0.14112,0.37412,0.10105,0.034959,0.25114,0.23453
0.072043,0.088748,0.072805,0.087113,0.098039,0.12565,0.33299,0.1173,0.10384,0.19641,0.21236
0.08385,0.12186,0.1004,0.12526,0.096143,0.16627,0.29882,0.1442,0.054125,0.21491,0.24234
0.1205,0.13163,0.11701,0.14711,0.13866,0.14838,0.30607,0.16016,0.18331,0.45003,0.35355
0.094553,0.11929,0.090342,0.094923,0.10893,0.15738,0.3127,0.1293,0.12764,0.2014,0.17092
0.10451,0.12195,0.098851,0.14067,0.09519,0.15601,0.32647,0.14474,0.10318,0.22297,0.20802
0.083102,0.10376,0.078269,0.092648,0.088673,0.16777,0.30073,0.11626,0.10468,0.18437,0.1939
0.10291,0.15302,0.095954,0.14877,0.10876,0.14687,0.32835,0.16703,0.12028,0.19455,0.17622
0.089805,0.099938,0.086839,0.08855,0.1113,0.15328,0.2905,0.13405,0.14313,0.18133,0.21191
0.084762,0.12103,0.09871,0.11185,0.1091,0.16213,0.27993,0.16387,0.13988,0.22136,0.25951
0.12933,0.15678,0.12374,0.17903,0.12179,0.17838,0.32324,0.14115,0.2053,0.20878,0.22859
0.075088,0.11238,0.075975,0.1253,0.077139,0.1759,0.30001,0.1326,0.13035,0.25238,0.23868
0.10565,0.15783,0.10958,0.14576,0.11096,0.16195,0.30624,0.16386,0.14405,0.19213,0.1666
0.053788,0.088272,0.063008,0.082118,0.085098,0.15741,0.32331,0.10775,0.087811,0.22932,0.21427
0.062628,0.12319,0.083945,0.1193,0.07221,0.13645,0.29209,0.13515,0.017245,0.35261,0.33144
0.087007,0.11439,0.082343,0.1192,0.075369,0.17308,0.30685,0.11909,0.10837,0.23306,0.21948
0.089781,0.12633,0.1055,0.12358,0.11025,0.14591,0.33711,0.15219,0.16824,0.235,0.21753
0.085497,0.11124,0.081154,0.11876,0.093763,0.18246,0.30865,0.13068,0.11146,0.19856,0.18459
0.067788,0.08843,0.056306,0.085234,0.05574,0.16846,0.32567,0.11482,0.054879,0.20145,0.20682
0.05758,0.094238,0.072607,0.091015,0.071743,0.15339,0.28005,0.12573,0.053902,0.1894,0.15653
0.064006,0.10433,0.065664,0.10301,0.073233,0.16922,0.34679,0.11257,0.066662,0.21273,0.24028
0.054371,0.071117,0.058665,0.070682,0.050484,0.14016,0.28246,0.096639,0.060743,0.19795,0.29126
0.056347,0.094713,0.059689,0.080126,0.053004,0.13967,0.31503,0.097301,0.036392,0.23569,0.32773
0.07213,0.083141,0.066432,0.087467,0.068565,0.16051,0.33579,0.11131,0.070177,0.19464,0.17536
0.070516,0.1011,0.093897,0.11273,0.081591,0.14692,0.31616,0.13454,0.05056,0.19789,0.22936
0.080052,0.094906,0.082796,0.10168,0.084407,0.14743,0.3446,0.13531,0.092025,0.28629,0.24376
0.032442,0.092863,0.038649,0.081178,0.041575,0.16078,0.30242,0.090943,0.066693,0.1987,0.22129
0.052733,0.098607,0.066938,0.077643,0.06215,0.14865,0.36267,0.089935,0.027711,0.19235,0.15195
0.052683,0.10153,0.055162,0.086914,0.051619,0.13864,0.30263,0.11612,0.015389,0.22685,0.28972
0.10911,0.11519,0.12199,0.10104,0.13178,0.14662,0.30354,0.1562,0.14251,0.17696,0.2549
0.14193,0.16802,0.13135,0.17096,0.11731,0.15959,0.33161,0.1667,0.14226,0.23032,0.177
0.10951,0.099365,0.095525,0.09225,0.10376,0.1621,0.30708,0.13251,0.15932,0.19733,0.17311
0.14974,0.16539,0.15806,0.16802,0.14009,0.17947,0.32319,0.15621,0.22397,0.26332,0.21839
0.11818,0.15905,0.11399,0.16159,0.12048,0.14759,0.31342,0.18904,0.15723,0.28047,0.18877
0.092023,0.11568,0.1043,0.10232,0.11791,0.14418,0.36034,0.1397,0.13191,0.19483,0.21453
0.046753,0.069051,0.040488,0.073936,0.040673,0.14483,0.30618,0.094296,0.035031,0.21884,0.18745
0.070758,0.066019,0.069033,0.085133,0.082743,0.14466,0.30921,0.10536,0.11906,0.26968,0.21592
0.12483,0.15154,0.14768,0.1667,0.13323,0.15547,0.30027,0.17694,0.14476,0.22948,0.25311
0.095418,0.11142,0.10221,0.10331,0.10037,0.16155,0.30742,0.14003,0.15447,0.43351,0.36891
0.083118,0.093093,0.07702,0.10654,0.086773,0.14991,0.30723,0.13629,0.071414,0.23645,0.39748
0.074032,0.12123,0.075114,0.09902,0.081177,0.16708,0.35616,0.13684,0.076771,0.28875,0.23358
0.038376,0.07667,0.053762,0.096318,0.049191,0.18711,0.33358,0.098259,0.042601,0.18885,0.2053
0.10651,0.11021,0.10877,0.12571,0.11639,0.15355,0.3134,0.16443,0.14024,0.30499,0.23118
0.040735,0.072117,0.048415,0.065628,0.047491,0.13409,0.29986,0.099409,0.029483,0.21249,0.27372
0.091764,0.11837,0.11085,0.12649,0.088983,0.1605,0.33737,0.1504,0.13279,0.22536,0.36235
0.053253,0.074988,0.048441,0.071917,0.056386,0.17055,0.31033,0.083702,0.04559,0.2119,0.18781
0.090202,0.098226,0.087528,0.10694,0.093696,0.17572,0.30952,0.13381,0.08273,0.1836,0.23173
0.056102,0.067262,0.043787,0.074494,0.05337,0.14596,0.29838,0.09793,0.045093,0.16355,0.18474
0.056254,0.075881,0.050564,0.071066,0.061056,0.13305,0.29205,0.11895,0.066114,0.19329,0.14499
0.06316,0.080244,0.069443,0.078063,0.088318,0.1609,0.35785,0.12021,0.10352,0.21544,0.30598
0.078305,0.093934,0.07063,0.096343,0.079825,0.16909,0.32763,0.12315,0.077098,0.22434,0.18751
0.1273,0.1385,0.1271,0.13634,0.14777,0.15389,0.31779,0.17093,0.19706,0.21477,0.28848
0.065709,0.091479,0.053412,0.10842,0.060046,0.15361,0.31192,0.13056,0.046753,0.22888,0.39624
0.079094,0.08745,0.065779,0.080881,0.077509,0.15637,0.33809,0.10112,0.10567,0.22704,0.19209
0.053833,0.087261,0.053329,0.082745,0.069796,0.17799,0.32739,0.083843,0.026385,0.18007,0.20581
0.1213,0.12676,0.1172,0.12698,0.11189,0.16314,0.3593,0.17326,0.17088,0.19086,0.19338
0.1328,0.12252,0.11494,0.14596,0.12399,0.15037,0.32785,0.16939,0.1272,0.27372,0.19359
0.046098,0.068678,0.046629,0.069278,0.0352,0.13086,0.30907,0.095525,0.040504,0.23812,0.28163
0.07401,0.092518,0.067499,0.092412,0.070313,0.16491,0.33528,0.13309,0.073445,0.26496,0.43844
0.067123,0.07032,0.0609,0.078705,0.068953,0.15299,0.33175,0.10278,0.082265,0.16684,0.2185
0.06424,0.092005,0.051077,0.083068,0.046118,0.14351,0.32907,0.099996,0.044439,0.23028,0.20905
0.039854,0.070466,0.050141,0.076058,0.042674,0.13864,0.32753,0.096076,0.029416,0.17643,0.19074
0.044131,0.057307,0.032331,0.08309,0.038519,0.16216,0.32233,0.074141,0.034967,0.29746,0.24964
0.065124,0.10569,0.072288,0.12974,0.071152,0.15723,0.32443,0.13118,0.022805,0.23004,0.25666
0.094433,0.1085,0.089828,0.12369,0.095956,0.16546,0.32108,0.14747,0.1196,0.18037,0.1657
0.15537,0.14869,0.14296,0.13176,0.14026,0.16558,0.31249,0.17929,0.20369,0.24007,0.24362
0.048944,0.08688,0.057022,0.091371,0.047985,0.15478,0.29975,0.1114,0.016049,0.20961,0.18399
0.058512,0.079661,0.068524,0.08652,0.074865,0.1594,0.31825,0.11351,0.082239,0.25204,0.24563
0.055145,0.10003,0.072402,0.076921,0.06025,0.15118,0.30427,0.089544,0.041309,0.2028,0.21431
0.16395,0.15627,0.15927,0.16657,0.12812,0.1865,0.29996,0.18257,0.24992,0.22017,0.18567
0.10474,0.12544,0.10981,0.11878,0.11318,0.1637,0.33203,0.163,0.22275,0.23719,0.24035
0.058333,0.089046,0.054033,0.098366,0.062034,0.179,0.28522,0.12922,0.063187,0.23161,0.24811
0.069794,0.095669,0.066334,0.088388,0.052643,0.15497,0.34533,0.11338,0.062677,0.25103,0.18092
0.054505,0.076171,0.05263,0.077725,0.063854,0.15056,0.28132,0.11612,0.0526,0.21574,0.21752
0.049107,0.066165,0.03726,0.062025,0.033469,0.15279,0.31803,0.089104,0.027315,0.26442,0.2146
0.051123,0.078223,0.063347,0.093737,0.043938,0.14593,0.31168,0.12751,0.030463,0.17717,0.17729
0.060329,0.082352,0.057224,0.080124,0.052937,0.177,0.32855,0.12212,0.044862,0.23878,0.28633
0.10898,0.13477,0.11079,0.13601,0.10235,0.15724,0.34468,0.1659,0.13791,0.22262,0.19304
0.033628,0.064307,0.029822,0.055594,0.027659,0.13816,0.3442,0.10088,0.020875,0.24972,0.17995
0.086197,0.11573,0.076336,0.11888,0.08337,0.17302,0.32014,0.13953,0.046694,0.20783,0.19518
0.034725,0.080797,0.035249,0.073325,0.023915,0.16138,0.29666,0.088625,0.036921,0.25634,0.20718
0.079509,0.10562,0.090756,0.091372,0.10009,0.17229,0.30884,0.1279,0.12545,0.20084,0.30446
0.074221,0.083564,0.05992,0.072709,0.083585,0.12855,0.30294,0.12177,0.083017,0.24615,0.42793
0.14522,0.17535,0.14976,0.16364,0.14562,0.19477,0.30086,0.21539,0.21659,0.2406,0.22798
0.050511,0.08719,0.055992,0.07579,0.063913,0.13878,0.3164,0.094468,0.040114,0.23415,0.24288
0.12368,0.14455,0.10813,0.16897,0.11575,0.17213,0.31326,0.16118,0.22754,0.2144,0.29267
0.039922,0.070172,0.037113,0.068412,0.037417,0.13994,0.32746,0.087545,0.031676,0.24602,0.24032
0.047217,0.073492,0.047086,0.078682,0.05618,0.13658,0.34571,0.12061,0.053747,0.41928,0.66905
0.074032,0.094426,0.066894,0.10238,0.079498,0.12519,0.35319,0.11795,0.11261,0.17232,0.2131
0.11752,0.14824,0.1143,0.15237,0.092916,0.18552,0.34194,0.16427,0.16017,0.24258,0.23221
0.121,0.11157,0.11128,0.11755,0.10577,0.17086,0.29889,0.17412,0.14597,0.19819,0.22685
0.10354,0.13204,0.090162,0.14356,0.08629,0.17892,0.30858,0.14867,0.08462,0.21828,0.2143
0.064465,0.093659,0.061899,0.083697,0.056192,0.14217,0.30052,0.1154,0.034388,0.16718,0.18671
0.0518,0.066064,0.062193,0.072526,0.068531,0.13466,0.28386,0.12442,0.076166,0.24598,0.18733
0.052435,0.089057,0.053909,0.085077,0.055972,0.13356,0.31383,0.10938,0.02741,0.35329,0.37258
0.091374,0.13082,0.094724,0.11246,0.10926,0.14881,0.29866,0.17299,0.14824,0.46363,0.26455
0.034388,0.06619,0.033868,0.054278,0.040165,0.13551,0.31907,0.10627,0.025916,0.21648,0.17424
0.089639,0.11165,0.085301,0.11534,0.10157,0.1391,0.29761,0.15105,0.094913,0.17159,0.15243
0.054433,0.074274,0.049319,0.070703,0.075337,0.13281,0.30289,0.10389,0.054733,0.26047,0.20017
0.029485,0.056671,0.037068,0.060231,0.03147,0.13876,0.34007,0.087221,0.014165,0.29981,0.19817
0.05714,0.078709,0.045209,0.08797,0.055759,0.16339,0.30919,0.11844,0.065163,0.2303,0.22297
0.066175,0.1088,0.055756,0.10523,0.072674,0.15459,0.3153,0.09934,0.038186,0.19081,0.18996
0.081367,0.095555,0.081029,0.097089,0.093204,0.14589,0.34046,0.1276,0.12792,0.22481,0.19496
0.043377,0.065827,0.049582,0.075732,0.052521,0.13325,0.29286,0.083717,0.040326,0.22522,0.21358
0.05493,0.070475,0.048554,0.076737,0.054407,0.13267,0.27271,0.12003,0.052216,0.18856,0.19394
0.079511,0.079735,0.080216,0.087327,0.09172,0.14428,0.34375,0.11719,0.10388,0.23615,0.25207
0.066389,0.10304,0.091758,0.10601,0.076576,0.1703,0.30904,0.14475,0.075763,0.23098,0.19558
0.11069,0.12602,0.10528,0.11167,0.094092,0.16693,0.31261,0.14115,0.15033,0.19394,0.19492
0.091499,0.10221,0.10244,0.11024,0.10057,0.16101,0.32437,0.13368,0.14785,0.23368,0.3183
0.077986,0.10033,0.070372,0.093913,0.074873,0.15686,0.31607,0.13541,0.11845,0.19866,0.41727
0.042376,0.062877,0.041123,0.080346,0.041053,0.16107,0.31665,0.097959,0.043497,0.20667,0.25075
0.072254,0.085736,0.077622,0.10042,0.077443,0.16897,0.32531,0.11651,0.10215,0.18445,0.20864
0.099876,0.12848,0.11767,0.11891,0.11877,0.14774,0.29419,0.16258,0.21614,0.21566,0.2212
0.05787,0.070016,0.055237,0.079726,0.054966,0.159,0.32512,0.086311,0.056221,0.2095,0.20382
0.075964,0.094534,0.084886,0.10081,0.1237,0.15745,0.3022,0.14616,0.09277,0.16875,0.26709
0.10872,0.11302,0.11276,0.12792,0.12157,0.15232,0.28714,0.16626,0.19009,0.22972,0.27122
0.080746,0.12301,0.086453,0.1045,0.089382,0.18082,0.32398,0.15087,0.10932,0.2341,0.22919
0.071553,0.09315,0.064367,0.1107,0.052881,0.15936,0.32512,0.14687,0.04274,0.21857,0.25807
0.054699,0.09101,0.053406,0.082252,0.052782,0.18687,0.3417,0.13105,0.050115,0.2243,0.21756
0.037758,0.063228,0.041282,0.066106,0.048664,0.15161,0.28684,0.084764,0.046056,0.18162,0.20185
0.18523,0.17342,0.21378,0.18278,0.17199,0.19264,0.30046,0.20658,0.27005,0.22709,0.22129
0.10996,0.1486,0.11526,0.15308,0.11529,0.14482,0.31919,0.17524,0.21394,0.18688,0.21485
0.11274,0.13837,0.11475,0.14299,0.082827,0.15186,0.30945,0.16177,0.067568,0.31339,0.33802
0.0655,0.08181,0.067924,0.080391,0.068722,0.13717,0.28298,0.12113,0.05874,0.20536,0.18534
0.11963,0.10941,0.12759,0.11111,0.14297,0.15944,0.3118,0.15567,0.19343,0.27973,0.29679
0.054679,0.086236,0.052625,0.073092,0.057043,0.14619,0.32192,0.11039,0.057578,0.21596,0.18909
0.060643,0.07707,0.055152,0.085905,0.057677,0.16005,0.3109,0.10827,0.057829,0.18549,0.24431
0.11804,0.11876,0.10787,0.11121,0.13045,0.16351,0.30837,0.16005,0.1978,0.18321,0.16009
0.052473,0.063324,0.045603,0.083416,0.053413,0.15351,0.3101,0.083293,0.046207,0.22356,0.20656
0.042655,0.069763,0.045407,0.072447,0.047328,0.15713,0.33913,0.089297,0.057188,0.20088,0.24754
0.10018,0.093471,0.10609,0.1042,0.10886,0.138,0.2875,0.1423,0.1301,0.19914,0.18013
0.064882,0.098668,0.077617,0.11326,0.06711,0.17656,0.31684,0.1299,0.073947,0.20951,0.23305
0.097436,0.10967,0.10201,0.095059,0.11398,0.17098,0.29809,0.15139,0.1392,0.2258,0.24442
0.0762,0.099178,0.071423,0.10473,0.08766,0.15299,0.29681,0.13365,0.073778,0.18615,0.17407
0.065876,0.067223,0.063427,0.072031,0.066184,0.14124,0.30291,0.11747,0.07499,0.20985,0.17179
0.11571,0.15021,0.10183,0.15626,0.094657,0.17282,0.37511,0.14448,0.17671,0.33972,0.30276
0.08797,0.12369,0.10375,0.11294,0.090576,0.1646,0.31101,0.15146,0.10081,0.18697,0.25396
0.098194,0.12134,0.11236,0.12764,0.10009,0.16654,0.30889,0.14439,0.13736,0.22962,0.22994
0.063659,0.1151,0.065836,0.12735,0.063995,0.1727,0.28928,0.11594,0.039032,0.25576,0.21908
0.078815,0.11141,0.082899,0.11044,0.087484,0.16507,0.30211,0.12903,0.16282,0.2162,0.28173
0.04448,0.078765,0.041282,0.08006,0.042743,0.1591,0.30904,0.093139,0.028029,0.21598,0.2407
0.042491,0.072364,0.039261,0.068272,0.033451,0.15632,0.30539,0.093331,0.020535,0.2261,0.21164
0.11817,0.12964,0.11485,0.12471,0.11714,0.15247,0.30599,0.14222,0.15368,0.20462,0.35152
0.032973,0.06206,0.032841,0.062778,0.028304,0.12773,0.30926,0.071131,0.012303,0.1709,0.17297
0.091662,0.11054,0.092121,0.12741,0.10483,0.16413,0.32185,0.12133,0.076906,0.2283,0.25212
0.057904,0.084386,0.063541,0.085092,0.053161,0.14649,0.33648,0.1265,0.049439,0.23029,0.31888
0.058208,0.082302,0.051879,0.083459,0.055462,0.1572,0.30044,0.10169,0.034356,0.28747,0.24299
0.041397,0.074097,0.050087,0.077317,0.04422,0.16381,0.32171,0.10224,0.033423,0.21247,0.20497
0.048147,0.072114,0.057709,0.082439,0.064989,0.12975,0.30091,0.11862,0.062202,0.31195,0.15756
0.034305,0.060301,0.026134,0.058448,0.017966,0.1358,0.29608,0.076497,0.018621,0.17142,0.14863
0.089049,0.10417,0.076224,0.091465,0.07155,0.15201,0.30661,0.14634,0.079959,0.20437,0.20968
0.06421,0.096351,0.055649,0.095869,0.060348,0.16503,0.31673,0.11021,0.040041,0.20227,0.19342
0.072152,0.081968,0.073304,0.084135,0.070892,0.14663,0.30513,0.14205,0.051551,0.24295,0.51456
0.08165,0.10715,0.083578,0.10544,0.078204,0.16051,0.31894,0.11922,0.11379,0.27817,0.24337
0.081927,0.10025,0.074165,0.08874,0.08362,0.19683,0.30811,0.13438,0.10484,0.18905,0.20382
0.034049,0.069863,0.044845,0.061986,0.037987,0.15115,0.31761,0.093895,0.036007,0.2153,0.27566
0.11702,0.16249,0.12987,0.16281,0.11582,0.16502,0.32668,0.18407,0.25717,0.1997,0.21254
0.083929,0.089838,0.075096,0.10313,0.075723,0.1637,0.31965,0.13225,0.1112,0.2096,0.22819
0.072651,0.10248,0.089262,0.098048,0.083735,0.15468,0.29216,0.13243,0.073578,0.16642,0.23876
0.10902,0.13313,0.10515,0.12909,0.10534,0.15131,0.3397,0.14106,0.14558,0.23818,0.22934
0.082948,0.13047,0.10303,0.10784,0.10216,0.19476,0.33765,0.14324,0.15022,0.1944,0.1758
0.079728,0.14205,0.085896,0.11357,0.080751,0.17612,0.28147,0.13503,0.023942,0.21265,0.19006
0.050054,0.082247,0.047567,0.088736,0.052962,0.16977,0.32587,0.10215,0.0346,0.23776,0.23413
0.10533,0.14138,0.12529,0.15515,0.13061,0.16829,0.33378,0.17275,0.22561,0.24836,0.20393
0.044984,0.073881,0.037261,0.06365,0.040582,0.13533,0.27543,0.084833,0.0446,0.19551,0.21828
0.092116,0.10647,0.097933,0.11231,0.10318,0.13887,0.32369,0.15771,0.14477,0.24058,0.2528
0.048524,0.064203,0.04103,0.087773,0.049755,0.14105,0.31756,0.11559,0.037728,0.21077,0.20367
0.080677,0.094994,0.080114,0.10614,0.075544,0.15845,0.3054,0.13271,0.10749,0.255,0.28458
0.058962,0.087301,0.064586,0.080592,0.067557,0.14334,0.31323,0.13059,0.059856,0.21793,0.21373
0.14795,0.15897,0.138,0.15623,0.1385,0.15063,0.3007,0.16358,0.24572,0.20655,0.31122
0.077639,0.093486,0.079841,0.090885,0.081471,0.16363,0.32515,0.11973,0.106,0.18819,0.18843
0.092359,0.13929,0.08519,0.12366,0.085829,0.14131,0.31171,0.15933,0.052954,0.2668,0.22441
0.061297,0.080655,0.069817,0.083778,0.058954,0.12843,0.31524,0.1152,0.047678,0.17589,0.17186
0.073666,0.0957,0.072356,0.092558,0.051913,0.18361,0.32948,0.11031,0.11852,0.20657,0.19133
0.088756,0.11015,0.083926,0.099183,0.072151,0.13038,0.30523,0.15411,0.085816,0.26697,0.30088
0.053455,0.099909,0.056292,0.079915,0.047293,0.17916,0.32211,0.09493,0.058304,0.19469,0.21614
0.11293,0.13289,0.13519,0.14706,0.13911,0.15895,0.27954,0.18819,0.17043,0.35533,0.24792
0.08713,0.10703,0.085898,0.12551,0.084053,0.17029,0.3135,0.16239,0.11968,0.19553,0.25178
0.052178,0.077075,0.054047,0.080362,0.050358,0.14864,0.30251,0.1092,0.075968,0.19333,0.17745
0.07985,0.10161,0.083246,0.10822,0.086766,0.15496,0.30605,0.1563,0.091437,0.18269,0.23959
0.059484,0.095633,0.056873,0.10294,0.069676,0.16333,0.31745,0.11331,0.035911,0.2018,0.23642
0.046413,0.074952,0.042523,0.06688,0.038867,0.1334,0.31742,0.094554,0.026477,0.2809,0.2785
0.11728,0.13316,0.1305,0.11858,0.13696,0.14521,0.25952,0.1637,0.19649,0.19836,0.17056
0.10765,0.12633,0.10872,0.135,0.10017,0.12566,0.31281,0.17976,0.18069,0.17756,0.23479
0.065401,0.075781,0.058836,0.068664,0.050803,0.1529,0.31712,0.11442,0.088594,0.3023,0.23348
0.12098,0.14409,0.12506,0.15686,0.12247,0.18369,0.31693,0.16369,0.1383,0.18661,0.21412
0.045108,0.071917,0.040948,0.078882,0.041893,0.15366,0.31434,0.075933,0.030875,0.19317,0.17648
0.084684,0.099537,0.077551,0.092204,0.07759,0.16424,0.32359,0.11362,0.085154,0.19305,0.20348
0.048086,0.083492,0.04756,0.1049,0.057159,0.13285,0.34308,0.10687,0.014151,0.19339,0.32182
0.050543,0.078454,0.055756,0.078341,0.050346,0.15509,0.30284,0.11945,0.050972,0.27853,0.20173
0.066062,0.099533,0.063113,0.084779,0.057988,0.14304,0.31846,0.10772,0.066278,0.30604,0.3998
0.072024,0.10273,0.072311,0.10757,0.076017,0.15764,0.32993,0.12249,0.060987,0.21278,0.16521
0.11782,0.13605,0.12075,0.1349,0.13041,0.16085,0.35564,0.17089,0.19359,0.22444,0.29353
0.045619,0.075972,0.048207,0.089221,0.039408,0.16582,0.32605,0.09841,0.044788,0.19758,0.19362
0.069711,0.1104,0.080185,0.11417,0.073125,0.17085,0.32562,0.16071,0.059099,0.23819,0.30749
0.031721,0.054844,0.030377,0.062867,0.029472,0.15289,0.31279,0.074597,0.018242,0.19197,0.16688
0.074476,0.08762,0.071642,0.10237,0.084484,0.1467,0.31092,0.12448,0.040989,0.26243,0.32197
0.11591,0.1156,0.116,0.14126,0.11276,0.15463,0.31425,0.15473,0.11332,0.25499,0.26454
0.18704,0.21055,0.16249,0.19972,0.14024,0.17398,0.30876,0.21491,0.28502,0.20596,0.21493
0.084144,0.11721,0.091138,0.13335,0.09001,0.15567,0.34066,0.14036,0.048057,0.19861,0.18822
0.088795,0.10517,0.085838,0.094046,0.11349,0.14898,0.32313,0.12782,0.15196,0.22814,0.19477
0.050038,0.062365,0.042979,0.064681,0.037133,0.16068,0.31559,0.083279,0.055145,0.22816,0.27238
0.17405,0.16632,0.15503,0.17582,0.15127,0.18767,0.32258,0.21537,0.19069,0.19205,0.22245
0.058207,0.078651,0.059825,0.066039,0.052454,0.15072,0.30612,0.12263,0.065193,0.20221,0.21382
0.079828,0.11951,0.084979,0.10737,0.088899,0.14087,0.31248,0.14124,0.071896,0.25926,0.42369
0.047382,0.081441,0.046835,0.060275,0.042087,0.15002,0.28106,0.085136,0.056395,0.26196,0.20201
0.069959,0.1092,0.056867,0.091743,0.066733,0.1595,0.2968,0.13206,0.036712,0.19933,0.18194
0.059188,0.094537,0.054755,0.098316,0.065194,0.14866,0.31246,0.13044,0.05018,0.29196,0.27803
0.068589,0.099624,0.071893,0.09466,0.069883,0.14266,0.31043,0.13232,0.061523,0.22825,0.24315
0.083209,0.093134,0.085047,0.085362,0.10652,0.15783,0.24921,0.13091,0.12857,0.18346,0.15668
0.084935,0.10784,0.085298,0.11281,0.10344,0.18142,0.28807,0.14838,0.091714,0.22653,0.20178
0.098034,0.10624,0.098603,0.10315,0.097812,0.17217,0.3005,0.16354,0.12003,0.21862,0.18354
0.076236,0.10414,0.075444,0.11643,0.078559,0.16709,0.31302,0.10705,0.11273,0.254,0.23847
0.1006,0.13384,0.11053,0.13222,0.1176,0.14645,0.33402,0.15273,0.10811,0.22158,0.20714
0.078995,0.095613,0.082517,0.09621,0.085834,0.16112,0.30191,0.13058,0.097362,0.20484,0.17273
0.064916,0.11385,0.063945,0.11258,0.07291,0.14115,0.29062,0.11834,0.035073,0.25896,0.19587
0.061359,0.092791,0.071711,0.10218,0.066536,0.1622,0.30002,0.13781,0.035396,0.25574,0.2611
0.038559,0.062426,0.042776,0.069395,0.034791,0.15822,0.30687,0.079115,0.02711,0.18504,0.22278
0.078163,0.09337,0.072578,0.10464,0.09241,0.157,0.33873,0.13439,0.077523,0.18637,0.42385
0.05472,0.082044,0.066,0.085376,0.079571,0.15419,0.31826,0.12234,0.078527,0.17421,0.22207
0.10241,0.15909,0.1291,0.13961,0.12594,0.14841,0.27005,0.19503,0.20069,0.19089,0.20402
0.074632,0.0864,0.080027,0.093709,0.07617,0.14933,0.32467,0.099566,0.078569,0.2822,0.32789
0.068913,0.091761,0.059912,0.086572,0.057203,0.1943,0.3043,0.11658,0.055855,0.17421,0.21107
0.073211,0.10482,0.084403,0.10091,0.076343,0.15143,0.31269,0.14176,0.08425,0.25653,0.27519
0.084411,0.098477,0.067791,0.085023,0.063578,0.18019,0.30877,0.10178,0.084834,0.18887,0.19877
0.12403,0.1458,0.1181,0.14559,0.11483,0.17291,0.32222,0.18353,0.12842,0.15934,0.24167
0.13082,0.18349,0.12754,0.19627,0.11438,0.17238,0.3195,0.1929,0.10756,0.22032,0.20085
0.03592,0.083971,0.030454,0.056993,0.026305,0.15002,0.30063,0.08844,0.026744,0.21572,0.18324
0.054859,0.071525,0.049056,0.092404,0.067088,0.14221,0.31776,0.11461,0.07312,0.1801,0.2003
0.040392,0.08601,0.055865,0.079445,0.047985,0.16259,0.29395,0.10339,0.041075,0.2183,0.20481
0.046932,0.091936,0.04034,0.091101,0.050744,0.18092,0.32315,0.08846,0.024067,0.2136,0.26026
0.063397,0.12024,0.084239,0.11213,0.082648,0.15049,0.32183,0.12738,0.028584,0.1751,0.19371
0.043209,0.055437,0.044705,0.067294,0.0389,0.14756,0.31137,0.10246,0.026147,0.17705,0.19766
0.070892,0.1044,0.08177,0.11491,0.086332,0.19935,0.33151,0.17847,0.092987,0.19677,0.21799
0.10573,0.1344,0.10212,0.15232,0.11348,0.14958,0.32405,0.16317,0.072971,0.17531,0.25898
0.090486,0.10476,0.085523,0.12369,0.099964,0.15,0.34536,0.12011,0.13724,0.21296,0.23501
0.053199,0.089822,0.058167,0.083705,0.052485,0.14276,0.3107,0.10136,0.031229,0.16641,0.14694
0.042153,0.087937,0.046233,0.087897,0.03549,0.17097,0.3228,0.096628,0.011108,0.23585,0.27077
0.10178,0.1144,0.095294,0.10831,0.10014,0.14924,0.34353,0.14382,0.18781,0.26566,0.37256
0.096079,0.13111,0.11359,0.15996,0.11337,0.17064,0.34106,0.17757,0.11924,0.24894,0.25568
0.095076,0.11785,0.10608,0.11704,0.10502,0.19303,0.32546,0.15642,0.11326,0.22915,0.21456
0.066792,0.081411,0.087099,0.088789,0.066889,0.14237,0.30089,0.10544,0.049083,0.2111,0.19938
0.039843,0.058158,0.043415,0.064173,0.044334,0.1418,0.32894,0.091562,0.02766,0.17595,0.22367
0.043524,0.091024,0.045767,0.081882,0.04406,0.15973,0.30649,0.10991,0.039344,0.22722,0.24159
0.077794,0.1436,0.07429,0.14252,0.080307,0.1615,0.36569,0.15812,0.11085,0.24336,0.23913
0.087979,0.12653,0.096004,0.12791,0.1101,0.14923,0.30427,0.13681,0.16432,0.20398,0.17139
0.10373,0.16965,0.091359,0.16744,0.082129,0.17404,0.34029,0.15833,0.13508,0.25056,0.32221
0.069712,0.10231,0.079816,0.10419,0.071964,0.16823,0.36057,0.12592,0.025238,0.19348,0.19069
0.14287,0.13127,0.13581,0.11651,0.13262,0.16425,0.31752,0.18722,0.21742,0.25244,0.27757
0.10959,0.11374,0.1077,0.11003,0.10891,0.1631,0.31371,0.13138,0.13077,0.19362,0.25716
0.081562,0.13216,0.081553,0.11369,0.080098,0.16624,0.33876,0.13711,0.10747,0.2265,0.248
0.077692,0.11066,0.076035,0.10904,0.082437,0.17894,0.34173,0.15847,0.12067,0.20742,0.22625
0.11871,0.14924,0.12708,0.1318,0.13291,0.16631,0.31616,0.15892,0.13232,0.25659,0.26852
0.068676,0.11506,0.075744,0.1125,0.088232,0.1398,0.3309,0.12289,0.058057,0.20227,0.18358
0.066756,0.089124,0.066449,0.092753,0.076336,0.17135,0.29748,0.12129,0.11105,0.18253,0.18242
0.05723,0.083495,0.061581,0.079494,0.063582,0.15495,0.33325,0.12942,0.075469,0.20279,0.19695
0.059448,0.068155,0.043168,0.075067,0.056372,0.13065,0.2756,0.099628,0.060193,0.25077,0.17795
0.066909,0.09032,0.068265,0.092005,0.066425,0.16339,0.30725,0.12606,0.08676,0.19929,0.19298
0.13114,0.15425,0.12351,0.15849,0.17157,0.17859,0.33208,0.20292,0.28068,0.2293,0.19771
0.069559,0.090904,0.0742,0.083852,0.079762,0.15375,0.34756,0.11003,0.11232,0.25288,0.17484
0.043117,0.10089,0.043555,0.091057,0.042523,0.1559,0.36217,0.10383,0.016485,0.22062,0.20234
0.087877,0.10885,0.085773,0.11088,0.077138,0.16457,0.32363,0.13251,0.062902,0.15993,0.23623
0.060707,0.079654,0.063462,0.075235,0.057112,0.17304,0.30759,0.13384,0.062148,0.20329,0.27011
0.13961,0.1756,0.14237,0.14671,0.14716,0.1892,0.27098,0.16396,0.1583,0.20321,0.27917
0.081955,0.11027,0.085576,0.11023,0.063844,0.14317,0.30322,0.13356,0.043656,0.21282,0.20195
0.18003,0.18948,0.18409,0.19066,0.15088,0.19049,0.323,0.17071,0.33282,0.25998,0.24542
0.09505,0.10236,0.098809,0.096129,0.099993,0.15595,0.34807,0.13599,0.12464,0.20373,0.17782
0.062348,0.085649,0.063401,0.087981,0.055157,0.15184,0.30713,0.12053,0.074819,0.23666,0.36294
0.099643,0.15109,0.096914,0.13971,0.1076,0.14555,0.33387,0.14644,0.10788,0.25029,0.24715
0.046685,0.06604,0.046132,0.073966,0.04539,0.15928,0.29406,0.11389,0.064315,0.18879,0.1849
0.1016,0.13107,0.096733,0.12745,0.10339,0.18436,0.30646,0.14192,0.16177,0.20565,0.24605
0.10952,0.12997,0.10036,0.13056,0.11093,0.14867,0.3246,0.17507,0.16371,0.20956,0.40971
0.046276,0.067649,0.042072,0.063114,0.038481,0.13756,0.32437,0.087047,0.041028,0.19779,0.18706
0.10746,0.15173,0.12476,0.16223,0.12325,0.17546,0.31313,0.16034,0.22095,0.18376,0.23997
0.083465,0.10088,0.078987,0.10524,0.086093,0.14441,0.33778,0.14615,0.1509,0.31232,0.19665
0.048325,0.079915,0.055868,0.07902,0.049542,0.14986,0.33238,0.093768,0.071256,0.23974,0.18396
0.085559,0.11739,0.088612,0.1012,0.094991,0.1641,0.32145,0.15004,0.10965,0.2169,0.18229
0.11536,0.13546,0.10741,0.13374,0.1172,0.17186,0.30425,0.14972,0.13456,0.20206,0.1956
0.05727,0.10463,0.056354,0.11683,0.065954,0.14559,0.31256,0.12638,0.043232,0.30663,0.28037
0.16903,0.17408,0.14521,0.17552,0.15196,0.15394,0.29257,0.18319,0.20252,0.24748,0.20382
0.061854,0.11387,0.072016,0.11364,0.068528,0.15868,0.29176,0.12117,0.038846,0.207,0.24768
0.068553,0.10211,0.077682,0.089077,0.080652,0.14883,0.34365,0.1336,0.053656,0.17755,0.15157
0.14161,0.15538,0.13169,0.15004,0.13257,0.16131,0.29436,0.16972,0.30789,0.2343,0.182
0.096503,0.10564,0.10688,0.11197,0.12308,0.13612,0.32089,0.13069,0.13021,0.24607,0.22568
0.042132,0.072782,0.038815,0.067597,0.050791,0.13256,0.34083,0.10649,0.052979,0.18644,0.19077
0.086135,0.10261,0.082589,0.11711,0.091871,0.17139,0.31588,0.14667,0.092433,0.21188,0.21002
0.036731,0.073657,0.038787,0.074708,0.033846,0.13613,0.33936,0.10417,0.027262,0.22334,0.16687
0.07053,0.087919,0.084297,0.093183,0.094931,0.14183,0.31433,0.12487,0.10071,0.21069,0.27765
0.050394,0.078982,0.043962,0.069209,0.029986,0.15362,0.31448,0.088672,0.0172,0.18448,0.16012
0.032423,0.065601,0.033019,0.064882,0.02585,0.17052,0.30812,0.083541,0.018785,0.22441,0.27713
0.046773,0.079068,0.051443,0.077736,0.049958,0.1601,0.30793,0.091586,0.03404,0.2248,0.23399
0.10887,0.14323,0.10439,0.13083,0.099583,0.19006,0.31108,0.14614,0.1496,0.24611,0.34025
0.065188,0.086332,0.080289,0.086005,0.06724,0.13683,0.28571,0.11425,0.055466,0.17049,0.19329
0.12398,0.1517,0.10356,0.14326,0.1046,0.13885,0.28135,0.15646,0.14072,0.24087,0.50261
0.082813,0.10878,0.098189,0.10956,0.099063,0.15962,0.3258,0.1714,0.13671,0.21231,0.18855
0.085434,0.12653,0.078115,0.13496,0.1008,0.15464,0.30025,0.17973,0.072584,0.21834,0.21311
0.1051,0.10865,0.099969,0.10864,0.10507,0.13659,0.33479,0.15686,0.13384,0.187,0.29939
0.054922,0.074056,0.06131,0.079276,0.06153,0.15469,0.28477,0.12138,0.056631,0.17261,0.22247
0.07613,0.092477,0.07396,0.10481,0.07431,0.17413,0.33129,0.12913,0.079926,0.23365,0.18672
0.099866,0.11829,0.1122,0.1282,0.10839,0.16053,0.34491,0.1386,0.2047,0.21489,0.30869
0.12244,0.18767,0.12084,0.17497,0.12131,0.16172,0.31416,0.19397,0.18565,0.20642,0.18809
0.07865,0.092545,0.086594,0.093381,0.084738,0.17229,0.30535,0.13227,0.10271,0.19786,0.19608
0.099046,0.15068,0.109,0.15319,0.1246,0.15208,0.29396,0.14639,0.16684,0.20965,0.19982
0.093148,0.14519,0.094507,0.12141,0.088532,0.1788,0.32915,0.14383,0.13736,0.17232,0.21578
0.063986,0.090978,0.067327,0.090769,0.080687,0.144,0.31636,0.12001,0.071019,0.23655,0.38645
0.052088,0.071798,0.056157,0.075587,0.053272,0.15599,0.32506,0.084553,0.051708,0.23345,0.20917
0.07537,0.10443,0.0701,0.091952,0.078809,0.14729,0.31834,0.15247,0.080218,0.20643,0.20388
0.10309,0.12689,0.10552,0.13693,0.12483,0.15336,0.32184,0.17284,0.12329,0.22297,0.2442
0.038568,0.068457,0.028453,0.076786,0.028132,0.1559,0.30433,0.069618,0.023572,0.19734,0.24069
0.070011,0.078657,0.067076,0.098795,0.067247,0.15333,0.31196,0.13764,0.065885,0.24184,0.22693
0.11008,0.13128,0.093028,0.15226,0.10337,0.15886,0.3324,0.17755,0.088743,0.18322,0.25169
0.051424,0.080194,0.06091,0.08003,0.071597,0.13052,0.30655,0.10345,0.057479,0.17696,0.25549
0.049978,0.075875,0.05425,0.06886,0.055882,0.14052,0.33446,0.11835,0.063239,0.21062,0.18118
0.080488,0.078044,0.08339,0.082396,0.093274,0.13665,0.30934,0.12485,0.092396,0.27335,0.41416
0.11197,0.14038,0.12843,0.14508,0.11435,0.14333,0.343,0.16939,0.15803,0.25099,0.32172
0.15205,0.14858,0.15999,0.16322,0.15304,0.16747,0.30651,0.17228,0.22352,0.31424,0.30384
0.081407,0.086491,0.086713,0.082466,0.088484,0.16202,0.31832,0.13069,0.12911,0.20992,0.23334
0.054056,0.075322,0.057022,0.08739,0.062,0.15057,0.3323,0.12949,0.066837,0.345,0.65558
0.10893,0.13504,0.10696,0.13526,0.10527,0.15684,0.31278,0.1414,0.14331,0.23037,0.2073
0.061923,0.089704,0.061108,0.086237,0.066345,0.17346,0.29398,0.11494,0.062513,0.2203,0.22305
0.16002,0.16307,0.14284,0.15806,0.14866,0.16038,0.33467,0.17059,0.20161,0.29146,0.28315
0.063577,0.092852,0.066239,0.08938,0.067157,0.16191,0.31763,0.10926,0.06409,0.20871,0.26672
0.070385,0.086717,0.079242,0.088059,0.095848,0.14015,0.31747,0.13026,0.095849,0.32993,0.44235
0.084805,0.084942,0.086319,0.10077,0.097649,0.14634,0.37412,0.13868,0.11536,0.27632,0.31776
0.040909,0.061798,0.049487,0.07095,0.029551,0.14036,0.30823,0.09085,0.018384,0.3208,0.36693
0.098643,0.11067,0.10671,0.11436,0.11224,0.17099,0.29448,0.14743,0.16706,0.22882,0.17768
0.063451,0.073213,0.05406,0.083762,0.072329,0.13851,0.3606,0.12861,0.097309,0.21981,0.27044
0.05349,0.070713,0.046303,0.080221,0.051552,0.134,0.31583,0.08743,0.043503,0.20755,0.2573
0.076518,0.11368,0.082306,0.1226,0.074629,0.14982,0.28738,0.15315,0.059938,0.24188,0.18835
0.14324,0.18703,0.16441,0.18221,0.13416,0.15087,0.30251,0.20037,0.20104,0.23764,0.18958
0.057785,0.079366,0.062572,0.076475,0.048375,0.15588,0.31484,0.111,0.068033,0.18148,0.18521
0.075599,0.16154,0.082994,0.15195,0.10961,0.15851,0.3212,0.1415,0.19468,0.22329,0.27157
0.1285,0.13374,0.14244,0.14127,0.12933,0.17596,0.30276,0.16852,0.17114,0.2159,0.56821
0.071918,0.095,0.061489,0.091784,0.079054,0.17998,0.3199,0.12221,0.079886,0.22203,0.21171
0.066277,0.075816,0.049963,0.079741,0.05425,0.15183,0.3373,0.088391,0.049107,0.24254,0.20861
0.035845,0.062653,0.043037,0.057592,0.044324,0.12663,0.32614,0.11538,0.031107,0.3019,0.23028
0.070025,0.095945,0.082096,0.10096,0.085698,0.12685,0.31063,0.12547,0.090835,0.22603,0.24745
0.072799,0.11364,0.085406,0.093806,0.084756,0.15075,0.31714,0.15,0.065332,0.23233,0.17772
0.096497,0.15276,0.096165,0.1456,0.098056,0.16347,0.32491,0.13341,0.050849,0.20242,0.20626
0.071989,0.10843,0.074404,0.088281,0.075703,0.13383,0.31205,0.1432,0.047389,0.21898,0.24176
0.10083,0.085644,0.089237,0.098709,0.13033,0.15586,0.26693,0.12976,0.1701,0.18228,0.23733
0.036655,0.061087,0.050024,0.058586,0.036848,0.14563,0.27263,0.065866,0.035889,0.23525,0.25818
0.07404,0.099363,0.077799,0.10854,0.099122,0.19081,0.33083,0.13388,0.095067,0.21113,0.23995
0.068225,0.1071,0.068387,0.10577,0.064948,0.15514,0.30885,0.1225,0.032768,0.38502,0.21612
0.043227,0.070313,0.042642,0.066067,0.051144,0.13967,0.32702,0.098649,0.058492,0.24464,0.15775
0.042316,0.075723,0.036087,0.076456,0.035984,0.16731,0.28493,0.1151,0.034759,0.18731,0.23305
0.10109,0.12609,0.095892,0.12038,0.10079,0.15994,0.32771,0.15492,0.10972,0.22752,0.24823
0.060907,0.09681,0.062269,0.10415,0.064406,0.16663,0.31104,0.14407,0.090726,0.21071,0.20128
0.041884,0.070132,0.051369,0.066625,0.041131,0.13693,0.30112,0.098734,0.038554,0.19661,0.22013
0.10032,0.12979,0.10394,0.13345,0.10808,0.15116,0.34113,0.15285,0.16808,0.241,0.25199
0.054075,0.078253,0.051781,0.08303,0.049969,0.13926,0.35309,0.11354,0.039823,0.20577,0.16047
0.096071,0.10473,0.091747,0.10356,0.093409,0.15774,0.35158,0.13267,0.14066,0.23856,0.21137
0.11534,0.12663,0.09958,0.12234,0.11301,0.15908,0.31598,0.1594,0.14252,0.19506,0.22509
0.04088,0.092362,0.037205,0.081392,0.031833,0.1414,0.29441,0.095519,0.020413,0.23839,0.206
0.12765,0.15821,0.12319,0.16,0.10998,0.17441,0.34196,0.17487,0.14538,0.24956,0.21719
0.052762,0.098711,0.05807,0.084121,0.080134,0.14642,0.33685,0.12975,0.044079,0.28918,0.35997
0.10691,0.11093,0.094172,0.10147,0.12469,0.17712,0.29055,0.1504,0.13471,0.15086,0.21115
0.048092,0.070873,0.05492,0.077301,0.046679,0.13221,0.31044,0.11914,0.023018,0.2365,0.29575
0.081163,0.10638,0.093781,0.096246,0.10604,0.15358,0.33192,0.14825,0.13161,0.22079,0.20045
0.047469,0.077436,0.036469,0.078481,0.039911,0.15691,0.29061,0.088746,0.020017,0.19345,0.20321
0.10794,0.1147,0.10492,0.11215,0.12078,0.17892,0.32503,0.15389,0.16892,0.25572,0.27194
0.10415,0.12306,0.097658,0.12983,0.080733,0.14987,0.32905,0.17239,0.091753,0.18395,0.19519
0.050827,0.082596,0.046323,0.079644,0.054853,0.15191,0.31757,0.097352,0.04552,0.18916,0.18596
0.064775,0.076941,0.062632,0.082106,0.070755,0.1488,0.32915,0.11738,0.072496,0.2293,0.24324
0.060565,0.080274,0.06635,0.076647,0.074967,0.15379,0.298,0.14301,0.068107,0.22311,0.2899
0.10164,0.10776,0.095751,0.11313,0.084533,0.1672,0.33866,0.16656,0.13396,0.21973,0.18673
0.053791,0.076346,0.051463,0.096846,0.048605,0.18474,0.30167,0.10589,0.039107,0.2387,0.22851
0.083423,0.095202,0.089662,0.11466,0.077755,0.16749,0.33136,0.14437,0.15236,0.20711,0.19276
0.050708,0.09164,0.049433,0.083428,0.052178,0.16351,0.31727,0.098344,0.04082,0.16872,0.22131
0.072657,0.10493,0.05928,0.13002,0.072988,0.18067,0.32205,0.12457,0.049519,0.22281,0.24914
0.051895,0.0828,0.049786,0.080259,0.063388,0.1805,0.32206,0.096635,0.050935,0.23083,0.24511
0.044872,0.069606,0.044183,0.05806,0.061238,0.13701,0.32922,0.082724,0.044174,0.16263,0.26496
0.10129,0.12245,0.12131,0.13272,0.10699,0.16846,0.3355,0.17684,0.084984,0.19864,0.20834
0.075825,0.10312,0.068938,0.1061,0.083755,0.13966,0.31857,0.12801,0.073006,0.32852,0.15558
0.049484,0.075274,0.055632,0.083817,0.045646,0.15591,0.29602,0.11462,0.052576,0.17327,0.19076
0.055845,0.082985,0.049391,0.076998,0.03668,0.13329,0.34265,0.10689,0.019961,0.22481,0.18736
0.10466,0.15722,0.12847,0.15268,0.113,0.15969,0.29074,0.1638,0.087285,0.27336,0.23236
0.10937,0.12292,0.098977,0.12925,0.11114,0.17074,0.30131,0.14678,0.15885,0.24048,0.21632
0.049047,0.074628,0.055647,0.071975,0.064486,0.15076,0.27688,0.084842,0.065136,0.22545,0.18058
0.092892,0.11321,0.09935,0.11041,0.090393,0.16662,0.30936,0.13953,0.10101,0.31983,0.39744
0.059506,0.080147,0.071189,0.079063,0.052223,0.14882,0.29309,0.10453,0.071156,0.2381,0.24617
0.1238,0.12463,0.12868,0.13677,0.1307,0.15813,0.30339,0.15891,0.2107,0.21084,0.18618
0.080672,0.092866,0.089699,0.103,0.083769,0.15196,0.3375,0.13823,0.077419,0.43915,0.58363
0.06163,0.07162,0.055558,0.085229,0.058424,0.16125,0.30694,0.11357,0.056138,0.2512,0.23008
0.099289,0.11297,0.1022,0.10765,0.092925,0.12494,0.35932,0.13814,0.14533,0.24228,0.20865
0.099858,0.11648,0.097887,0.11328,0.10594,0.15423,0.32579,0.13533,0.12413,0.21607,0.22429
0.084113,0.09033,0.10333,0.11316,0.10138,0.16229,0.31218,0.13809,0.13159,0.22111,0.18415
0.075168,0.09412,0.081394,0.092031,0.086329,0.16968,0.32123,0.11548,0.11587,0.21485,0.2169
0.074182,0.076604,0.057742,0.088929,0.072154,0.13412,0.33881,0.11857,0.094348,0.25941,0.48321
0.067826,0.095264,0.058473,0.10177,0.065642,0.16454,0.31714,0.13996,0.063549,0.23603,0.31332
0.090027,0.10984,0.10868,0.11799,0.10801,0.14654,0.32128,0.14198,0.12842,0.22207,0.19959
0.039062,0.076973,0.052852,0.087047,0.046295,0.16177,0.30403,0.096933,0.020066,0.22918,0.22321
0.11422,0.13922,0.11533,0.13219,0.13701,0.15299,0.29285,0.18793,0.14327,0.24633,0.2257
0.058008,0.080288,0.053827,0.095179,0.058316,0.15001,0.34254,0.11994,0.055765,0.21321,0.30382
0.08103,0.11967,0.081232,0.096306,0.086411,0.15085,0.34241,0.12481,0.080658,0.20521,0.29897
0.089585,0.11542,0.10309,0.11444,0.10356,0.15473,0.31127,0.13776,0.078687,0.42345,0.43347
0.044521,0.070334,0.045167,0.067117,0.046332,0.15835,0.34313,0.085672,0.038625,0.19306,0.21131
0.096981,0.13741,0.11577,0.13284,0.11936,0.1694,0.33695,0.17387,0.077684,0.27029,0.23173
0.073581,0.084508,0.054956,0.095616,0.073037,0.1739,0.32149,0.11897,0.091884,0.20532,0.20036
0.081362,0.10249,0.07328,0.10114,0.076742,0.16782,0.31451,0.14478,0.10399,0.20707,0.15952
0.099515,0.14062,0.090552,0.14122,0.095285,0.1638,0.28457,0.13499,0.11569,0.18786,0.23053
0.054531,0.074881,0.060832,0.088726,0.050649,0.16066,0.28798,0.11643,0.054223,0.19009,0.1867
0.08301,0.10542,0.08587,0.10258,0.095248,0.17505,0.3079,0.13928,0.08256,0.25206,0.19905
0.087124,0.096214,0.087116,0.099222,0.1256,0.14726,0.32921,0.13056,0.12158,0.19097,0.20528
0.043063,0.059324,0.029386,0.055347,0.034288,0.14302,0.30928,0.10569,0.015629,0.22554,0.38477
0.15569,0.18858,0.14365,0.1996,0.13703,0.16287,0.28098,0.18112,0.25749,0.18678,0.27188
0.10145,0.14447,0.10652,0.15311,0.093197,0.15699,0.30756,0.15076,0.083677,0.27393,0.20188
0.15589,0.14646,0.12676,0.16485,0.1423,0.20128,0.30389,0.16368,0.1711,0.25505,0.2262
0.10744,0.11896,0.11449,0.13269,0.12144,0.15652,0.34297,0.15596,0.22071,0.20485,0.25529
0.12866,0.15438,0.11931,0.18036,0.097526,0.15488,0.3029,0.17018,0.063807,0.21814,0.19602
0.052884,0.078978,0.05335,0.075695,0.047552,0.14713,0.3095,0.12207,0.068261,0.21752,0.1575
0.071674,0.090962,0.087183,0.085215,0.096893,0.15239,0.27603,0.10878,0.090377,0.19675,0.18718
0.1093,0.12776,0.11091,0.12988,0.095755,0.15195,0.31446,0.18347,0.060154,0.30076,0.26406
0.061736,0.075976,0.095022,0.10038,0.082523,0.15282,0.33906,0.11963,0.067154,0.20271,0.25819
0.10367,0.14216,0.12808,0.1329,0.10435,0.16616,0.30964,0.17093,0.083768,0.19206,0.16346
0.069003,0.090785,0.078418,0.099885,0.063822,0.1733,0.29523,0.1326,0.12456,0.22032,0.21481
0.056424,0.095344,0.059421,0.0797,0.063577,0.15583,0.30961,0.09727,0.034273,0.21662,0.19039
0.1522,0.18434,0.16925,0.19847,0.13272,0.16423,0.28555,0.1846,0.21144,0.22633,0.28189
0.074895,0.089292,0.075673,0.084366,0.085895,0.15742,0.28198,0.13143,0.045306,0.15015,0.18529
0.062635,0.067478,0.056676,0.07909,0.042554,0.17472,0.31552,0.088524,0.064016,0.21863,0.19356
0.064912,0.091095,0.069385,0.099902,0.073863,0.14529,0.29684,0.12538,0.055986,0.16356,0.23936
0.061853,0.098964,0.070575,0.11558,0.06313,0.14426,0.30923,0.13043,0.015091,0.36454,0.23188
0.14091,0.1428,0.16348,0.13969,0.15117,0.16974,0.31973,0.1717,0.19503,0.19037,0.38427
0.049622,0.12003,0.057383,0.097036,0.054504,0.14922,0.27843,0.13203,0.017599,0.18479,0.25245
0.053919,0.069464,0.06525,0.069061,0.079655,0.12809,0.30175,0.12234,0.085754,0.2222,0.51878
0.14082,0.1465,0.14723,0.15215,0.14229,0.17269,0.3374,0.19601,0.25322,0.1811,0.2171
0.12683,0.14454,0.12882,0.14846,0.14036,0.17376,0.31218,0.17329,0.17049,0.24283,0.20553
0.13839,0.16859,0.12297,0.16039,0.12395,0.18414,0.30674,0.16526,0.15538,0.19497,0.22556
0.10357,0.11251,0.092723,0.091318,0.10051,0.16948,0.3302,0.1459,0.1233,0.22995,0.19265
0.033434,0.070931,0.034952,0.076415,0.031448,0.16474,0.33231,0.11113,0.020844,0.18364,0.22105
0.092998,0.16491,0.098395,0.14756,0.10093,0.14329,0.32593,0.15406,0.063726,0.1959,0.20359
0.094462,0.14272,0.10693,0.15499,0.097908,0.15645,0.3245,0.15872,0.10063,0.18753,0.22506
0.069157,0.089743,0.067407,0.091662,0.070911,0.13339,0.29163,0.11621,0.087748,0.30027,0.3969
0.13075,0.20725,0.14403,0.22536,0.10853,0.17037,0.32829,0.17303,0.28139,0.22791,0.2309
0.085935,0.12904,0.078492,0.11956,0.11098,0.16005,0.33769,0.15257,0.075935,0.32071,0.20919
0.099209,0.15361,0.093088,0.14321,0.10789,0.16837,0.33873,0.17213,0.13755,0.22778,0.21319
0.10435,0.10719,0.12492,0.12717,0.11221,0.18081,0.3024,0.15668,0.16317,0.18117,0.23798
0.14076,0.13451,0.1368,0.13105,0.15034,0.15606,0.3018,0.17232,0.2001,0.31202,0.39643
0.098033,0.15253,0.098104,0.14811,0.10301,0.18266,0.28226,0.1514,0.15994,0.21878,0.22106
0.082575,0.10169,0.094979,0.092098,0.099773,0.15401,0.30999,0.13914,0.091743,0.18186,0.27438
0.056185,0.084328,0.051196,0.075895,0.071412,0.15598,0.27134,0.10745,0.064851,0.18842,0.15126
0.061146,0.087236,0.069809,0.096248,0.072236,0.15787,0.32403,0.13232,0.077557,0.19276,0.28222
0.053746,0.074046,0.044521,0.082515,0.046155,0.16534,0.32614,0.10683,0.034824,0.17893,0.20252
0.065663,0.10839,0.063409,0.11399,0.067835,0.18949,0.32464,0.11941,0.085224,0.21167,0.22968
0.18213,0.19435,0.16259,0.19412,0.16165,0.17803,0.32371,0.19198,0.33568,0.20685,0.23341
0.14031,0.1209,0.11876,0.13916,0.13761,0.15916,0.30905,0.17341,0.20388,0.28317,0.2173
0.054955,0.082234,0.058425,0.078667,0.048995,0.17107,0.31815,0.14712,0.048991,0.17659,0.22957
0.10078,0.11827,0.10855,0.1405,0.11608,0.1615,0.30868,0.13553,0.11274,0.28982,0.53782
0.040524,0.069742,0.054778,0.076825,0.054299,0.16676,0.33615,0.10192,0.044281,0.22528,0.221
0.11321,0.13321,0.11684,0.1326,0.12487,0.14965,0.30872,0.16255,0.12361,0.32188,0.3156
0.030055,0.05706,0.037335,0.06074,0.039788,0.13208,0.30001,0.083477,0.040724,0.28588,0.25264
0.13072,0.13631,0.11881,0.13411,0.11451,0.16583,0.28917,0.20806,0.15046,0.2001,0.31274
0.091971,0.14336,0.11739,0.13854,0.10935,0.16018,0.30652,0.13841,0.20282,0.20645,0.22494
0.078932,0.093997,0.06447,0.080483,0.067919,0.15487,0.30218,0.14825,0.089985,0.19159,0.23546
0.038654,0.077895,0.043755,0.064048,0.036522,0.14981,0.31507,0.1009,0.015901,0.21479,0.22826
0.044233,0.062534,0.035753,0.058951,0.049391,0.14917,0.32726,0.090677,0.047206,0.20983,0.21518
0.057308,0.085723,0.064858,0.086294,0.047987,0.17536,0.31081,0.13215,0.03036,0.1965,0.1954
0.055737,0.071833,0.053622,0.074001,0.061027,0.12589,0.30004,0.10907,0.069513,0.1643,0.36744
0.061701,0.083308,0.065931,0.083353,0.073774,0.1472,0.32831,0.12626,0.087822,0.32769,0.33501
0.075004,0.096904,0.082786,0.10602,0.098183,0.1437,0.33312,0.15399,0.10319,0.33316,0.22362
0.077057,0.10876,0.080505,0.12518,0.083022,0.1654,0.29771,0.12151,0.12912,0.20069,0.30407
0.086043,0.12649,0.09276,0.12217,0.087494,0.12961,0.3559,0.16896,0.057216,0.16278,0.21532
0.088201,0.11694,0.10081,0.12007,0.10419,0.17412,0.26864,0.14638,0.14299,0.20851,0.20429
0.055378,0.083308,0.062438,0.067484,0.048882,0.13885,0.32931,0.11024,0.031496,0.17068,0.20271
0.068432,0.10084,0.070226,0.087006,0.076468,0.13594,0.2914,0.13942,0.08001,0.1834,0.27297
0.083402,0.10097,0.086139,0.1107,0.088426,0.16075,0.32117,0.14372,0.072311,0.28117,0.22242
0.079182,0.10172,0.093434,0.10589,0.09716,0.14729,0.3227,0.14519,0.14401,0.24804,0.23816
0.082349,0.11981,0.098907,0.11424,0.07602,0.14509,0.32224,0.14898,0.092927,0.24468,0.24347
0.059154,0.074518,0.057302,0.076971,0.081007,0.1473,0.33534,0.11659,0.070456,0.20575,0.26694
0.05442,0.069915,0.049275,0.06788,0.045874,0.13195,0.31245,0.070291,0.047871,0.32371,0.32449
0.068221,0.11086,0.078409,0.1061,0.07438,0.13323,0.36241,0.14192,0.022485,0.19956,0.16736
0.08547,0.12516,0.075244,0.10217,0.080064,0.14145,0.29591,0.14744,0.048155,0.1856,0.18535
0.057855,0.0823,0.067298,0.078695,0.089659,0.16224,0.29585,0.10406,0.074646,0.19449,0.20878
0.15548,0.17936,0.16393,0.18149,0.12334,0.19675,0.32194,0.18353,0.2406,0.2063,0.1917
0.1122,0.11965,0.10198,0.11524,0.11483,0.14092,0.31408,0.15268,0.14157,0.18336,0.24784
0.036626,0.065314,0.039614,0.074803,0.027443,0.15345,0.32238,0.094773,0.0084315,0.30763,0.24619
0.086048,0.096616,0.07661,0.097789,0.088421,0.14848,0.31148,0.1291,0.10864,0.20081,0.20782
0.051613,0.060927,0.041739,0.065581,0.041848,0.13255,0.33355,0.075906,0.0315,0.17998,0.16122
0.073422,0.087683,0.060329,0.095165,0.061262,0.15123,0.34242,0.13387,0.060147,0.20514,0.25621
0.14407,0.14377,0.12017,0.12638,0.11248,0.15722,0.31104,0.17234,0.21893,0.27682,0.24871
0.080946,0.092101,0.078098,0.096346,0.090276,0.182,0.33687,0.13406,0.093732,0.21664,0.19724
0.080571,0.10425,0.084083,0.097555,0.08679,0.15706,0.30819,0.14403,0.092564,0.21206,0.24252
0.11651,0.14334,0.13017,0.15467,0.12749,0.16268,0.28388,0.16559,0.17057,0.20684,0.19624
0.039661,0.06307,0.038095,0.06172,0.033175,0.13656,0.32573,0.12933,0.018048,0.21551,0.1612
0.058938,0.098871,0.065263,0.082699,0.047605,0.1328,0.35331,0.10852,0.027671,0.16682,0.16724
0.043463,0.064155,0.036759,0.067723,0.036341,0.15828,0.30377,0.073969,0.024969,0.19576,0.20903
0.084474,0.12847,0.098649,0.13034,0.095243,0.15719,0.33095,0.15512,0.077315,0.22488,0.37979
0.073775,0.085845,0.064425,0.091063,0.060803,0.1691,0.2779,0.11845,0.0703,0.24724,0.27559
0.12222,0.12785,0.129,0.12124,0.13684,0.136,0.29651,0.18123,0.18582,0.23731,0.25926
0.057641,0.077378,0.059785,0.078409,0.052835,0.15824,0.30517,0.1137,0.069115,0.21418,0.1648
0.066715,0.10252,0.05846,0.096082,0.060353,0.16773,0.31032,0.12913,0.065557,0.26506,0.24773
0.065156,0.083245,0.057309,0.085605,0.082334,0.14092,0.29125,0.11275,0.11484,0.17648,0.18549
0.035441,0.062891,0.038498,0.073192,0.036381,0.14238,0.30566,0.09671,0.031322,0.20589,0.21015
0.11048,0.14537,0.1112,0.14004,0.1212,0.14403,0.34002,0.16022,0.10175,0.3126,0.36256
0.045283,0.065335,0.054629,0.073094,0.051634,0.14541,0.31111,0.09025,0.052624,0.16192,0.20682
0.083982,0.10205,0.092892,0.11221,0.081836,0.15045,0.32712,0.13311,0.10221,0.17978,0.19995
0.029098,0.059248,0.030288,0.06059,0.033497,0.14088,0.29636,0.058309,0.0036783,0.20657,0.19726
0.12516,0.11413,0.10872,0.1333,0.13968,0.15166,0.30436,0.16796,0.18211,0.24753,0.28114
0.072006,0.11609,0.08554,0.099026,0.073915,0.1337,0.29612,0.16632,0.069327,0.15335,0.17711
0.066171,0.088354,0.071959,0.099292,0.051379,0.1321,0.28704,0.11116,0.12164,0.19344,0.19294
0.042872,0.074995,0.037101,0.074329,0.039457,0.15339,0.32609,0.10728,0.038676,0.18313,0.26649
0.097986,0.13523,0.095161,0.12285,0.13121,0.15625,0.3135,0.17154,0.12996,0.23833,0.23386
0.17305,0.16703,0.17264,0.15546,0.16957,0.17988,0.31321,0.17181,0.31302,0.22859,0.19944
0.067913,0.10398,0.086777,0.10623,0.080801,0.15342,0.34638,0.12035,0.079043,0.18311,0.19902
0.056766,0.11008,0.073267,0.10632,0.066986,0.13852,0.29028,0.15156,0.039611,0.25077,0.24455
0.076081,0.09634,0.078985,0.11002,0.080306,0.14991,0.31574,0.14748,0.047318,0.19633,0.19663
0.073097,0.10918,0.073824,0.11652,0.072365,0.17108,0.31559,0.12361,0.10296,0.22006,0.24661
0.076488,0.096404,0.077514,0.10954,0.073142,0.13789,0.30388,0.15382,0.042732,0.23102,0.25381
0.043288,0.090943,0.041695,0.071757,0.03408,0.15087,0.31239,0.11447,0.014667,0.22156,0.23798
0.080159,0.091669,0.088325,0.11491,0.097378,0.13841,0.29981,0.1521,0.10889,0.27018,0.23066
0.086615,0.10347,0.092481,0.097755,0.09047,0.14091,0.3202,0.14258,0.13991,0.26257,0.31616
0.067682,0.099883,0.061498,0.099223,0.057354,0.17545,0.33346,0.14133,0.088587,0.19095,0.22717
0.049662,0.088791,0.04618,0.081553,0.047356,0.16691,0.33902,0.10389,0.030831,0.22954,0.25117
0.078075,0.103,0.065551,0.10841,0.075662,0.17326,0.30605,0.11007,0.076646,0.17195,0.20059
0.084648,0.12074,0.076865,0.1108,0.087772,0.1389,0.33062,0.14693,0.089345,0.21251,0.17886
0.13209,0.12484,0.12425,0.12657,0.13357,0.16239,0.30957,0.18197,0.20969,0.28515,0.36291
0.063359,0.086165,0.057741,0.070195,0.078874,0.14546,0.31842,0.12154,0.070108,0.17618,0.2457
0.066568,0.085224,0.05565,0.080224,0.06656,0.15551,0.34126,0.096841,0.085699,0.19808,0.22215
0.059044,0.091799,0.056609,0.095578,0.061753,0.15645,0.31229,0.11123,0.062283,0.24155,0.22375
0.11248,0.1418,0.10183,0.15266,0.11146,0.16293,0.32223,0.17116,0.11749,0.21791,0.30813
0.1144,0.096367,0.080377,0.094385,0.10645,0.17136,0.36553,0.12819,0.13653,0.28137,0.19208
0.095869,0.097581,0.079029,0.095967,0.10318,0.14595,0.31667,0.13297,0.14051,0.18996,0.24373
0.071836,0.093898,0.063175,0.088458,0.059627,0.16719,0.31241,0.12731,0.081189,0.21421,0.20031
0.056492,0.079489,0.058836,0.082572,0.070525,0.1549,0.31972,0.10737,0.048047,0.26661,0.20816
0.14383,0.17094,0.15238,0.18691,0.1504,0.1558,0.31461,0.18701,0.20719,0.43881,0.30323
0.10573,0.13388,0.11011,0.12748,0.12182,0.15102,0.33996,0.13302,0.13679,0.26207,0.18039
0.077355,0.11812,0.072252,0.11951,0.082955,0.15603,0.30758,0.15697,0.074238,0.16734,0.18291
0.10769,0.12828,0.11134,0.11601,0.10069,0.16132,0.30388,0.17742,0.095724,0.18569,0.17468
0.086706,0.12069,0.092038,0.13009,0.089068,0.1692,0.31534,0.12004,0.088162,0.19023,0.27882
0.048717,0.075751,0.035744,0.069775,0.038267,0.14654,0.30832,0.096845,0.026681,0.2241,0.18972
0.088323,0.095058,0.088012,0.098006,0.08273,0.15573,0.32788,0.13513,0.099564,0.28592,0.2216
0.089499,0.11188,0.090137,0.11655,0.11041,0.1804,0.30299,0.14895,0.12098,0.22873,0.24833
0.080599,0.10283,0.069858,0.09947,0.078605,0.16427,0.31626,0.13802,0.082494,0.18268,0.21456
0.11272,0.10653,0.10199,0.10624,0.1109,0.14877,0.32776,0.14285,0.13329,0.20313,0.28145
0.080911,0.13869,0.093239,0.13134,0.092683,0.15581,0.29273,0.1265,0.21213,0.21969,0.2143
0.077155,0.090965,0.076695,0.091195,0.091796,0.14753,0.28967,0.13782,0.1095,0.29848,0.33259
0.083955,0.1085,0.074858,0.093628,0.075555,0.15678,0.30936,0.11837,0.10564,0.2266,0.18307
0.12339,0.14686,0.13536,0.13188,0.13837,0.16589,0.31933,0.14998,0.27697,0.25306,0.20455
0.10681,0.12358,0.10491,0.11341,0.10448,0.12618,0.30336,0.1626,0.22089,0.23201,0.2142
0.045095,0.088097,0.051385,0.097741,0.041629,0.15403,0.32921,0.12405,0.030661,0.20465,0.20291
0.053321,0.094775,0.054787,0.11526,0.051773,0.20137,0.29746,0.10343,0.023246,0.23185,0.28098
0.084761,0.10642,0.066643,0.10228,0.091144,0.16013,0.3145,0.12346,0.059105,0.22273,0.27672
0.18251,0.26325,0.20361,0.27106,0.15788,0.1971,0.30607,0.18477,0.27642,0.20604,0.2753
0.099927,0.12253,0.092834,0.13899,0.10233,0.16172,0.32666,0.14253,0.11217,0.25116,0.3297
0.073834,0.094462,0.073337,0.092435,0.071748,0.13448,0.33113,0.13104,0.078351,0.19192,0.1807
0.070652,0.086931,0.077391,0.10127,0.07492,0.16268,0.341,0.12667,0.086007,0.23572,0.25005
0.063988,0.078863,0.067676,0.091356,0.068651,0.17917,0.2768,0.125,0.081129,0.19039,0.23311
0.068908,0.095953,0.081903,0.096705,0.068191,0.1577,0.35544,0.13832,0.059198,0.19192,0.18247
0.08835,0.099903,0.088891,0.10108,0.078088,0.15472,0.33408,0.12707,0.067007,0.20932,0.19391
0.087879,0.11339,0.091225,0.10276,0.08012,0.15763,0.33135,0.14164,0.077059,0.22255,0.30494
0.089184,0.10547,0.10542,0.10247,0.14404,0.15566,0.32099,0.13951,0.14487,0.24608,0.18961
0.10543,0.096618,0.087063,0.10522,0.086992,0.17262,0.29358,0.14445,0.093784,0.20546,0.22961
0.085024,0.1032,0.087848,0.10039,0.07127,0.16908,0.32775,0.13947,0.10743,0.21963,0.24618
0.11146,0.13549,0.090245,0.13178,0.079694,0.15117,0.29354,0.16866,0.046731,0.34846,0.27476
0.10008,0.10212,0.094283,0.10656,0.096615,0.15358,0.28787,0.14961,0.09013,0.2784,0.31402
0.057905,0.10795,0.055278,0.09301,0.062811,0.14682,0.30915,0.10407,0.032272,0.25475,0.17523
0.062009,0.082228,0.059103,0.079282,0.063492,0.16829,0.32365,0.11298,0.059117,0.17345,0.35235
0.031841,0.053817,0.029898,0.059491,0.027526,0.13637,0.31469,0.11827,0.024845,0.18196,0.34684
0.03743,0.066714,0.038941,0.058439,0.031573,0.13221,0.34383,0.088502,0.041732,0.20252,0.22521
0.10426,0.11777,0.088662,0.10686,0.086042,0.16799,0.31184,0.1119,0.10357,0.19964,0.15029
0.07737,0.11136,0.082375,0.1001,0.085522,0.1626,0.31932,0.14434,0.1077,0.24643,0.3806
0.049692,0.075634,0.053988,0.07223,0.052294,0.14746,0.32062,0.12268,0.048296,0.17278,0.28289
0.08234,0.142,0.099986,0.13297,0.09587,0.14927,0.28295,0.13607,0.059602,0.21265,0.17944
0.051317,0.079434,0.047715,0.087473,0.03897,0.15358,0.3167,0.081005,0.029974,0.23254,0.22627
0.10077,0.11671,0.095679,0.12654,0.084869,0.14707,0.28866,0.14451,0.097451,0.25138,0.22181
0.054592,0.077503,0.054867,0.080164,0.056333,0.14938,0.31916,0.10245,0.021986,0.19753,0.25501
0.10834,0.10647,0.10398,0.11304,0.10086,0.1667,0.30381,0.15631,0.11219,0.33131,0.23275
0.077497,0.1002,0.072649,0.096712,0.083611,0.15032,0.28394,0.13701,0.084794,0.22146,0.22016
0.095664,0.11522,0.090751,0.12159,0.1068,0.17098,0.30397,0.12751,0.12735,0.18895,0.21073
0.084055,0.11455,0.083149,0.12072,0.076512,0.15433,0.29691,0.16541,0.071387,0.17927,0.18113
0.15813,0.18005,0.15758,0.17991,0.1458,0.16799,0.35156,0.18678,0.22088,0.40574,0.28462
0.05317,0.077677,0.056791,0.072101,0.053843,0.13696,0.32233,0.10238,0.050044,0.21303,0.19211
0.1177,0.14916,0.12855,0.13946,0.13793,0.15589,0.30889,0.16896,0.16683,0.19554,0.30782
0.12034,0.14395,0.12183,0.14545,0.11959,0.15187,0.31143,0.17591,0.1515,0.28002,0.21575
0.10013,0.12579,0.096518,0.11943,0.099328,0.15684,0.34323,0.13628,0.11209,0.17603,0.18953
0.040732,0.084867,0.056063,0.075399,0.058774,0.14035,0.28335,0.091516,0.031633,0.22657,0.20445
0.064477,0.083713,0.067857,0.095402,0.070012,0.14196,0.29828,0.11847,0.075247,0.23794,0.2423
0.10658,0.10349,0.11781,0.10218,0.10908,0.15437,0.30035,0.14204,0.13693,0.24322,0.25586
0.10661,0.14519,0.097722,0.16938,0.129,0.1559,0.33761,0.14887,0.11204,0.23495,0.21688
0.059746,0.080776,0.075255,0.079097,0.072911,0.12841,0.31657,0.12457,0.091442,0.19475,0.1711
0.053653,0.075051,0.047845,0.081329,0.060954,0.14253,0.3129,0.096997,0.054571,0.17707,0.21371
0.027747,0.060706,0.031027,0.066399,0.023052,0.12092,0.32639,0.065375,0.012835,0.18669,0.16796
0.053053,0.079795,0.047871,0.084915,0.045914,0.15958,0.32611,0.11885,0.047877,0.24607,0.24583
0.10576,0.11793,0.096707,0.12895,0.092109,0.15863,0.31711,0.13241,0.15563,0.20578,0.21703
0.058671,0.10239,0.068869,0.09797,0.070548,0.18088,0.30956,0.14074,0.036704,0.23435,0.43899
0.056816,0.099714,0.067764,0.085203,0.059191,0.1661,0.31763,0.12696,0.035312,0.20754,0.17192
0.09666,0.10597,0.091842,0.13037,0.09549,0.14379,0.30889,0.16483,0.068673,0.21884,0.25311
0.17955,0.1762,0.18368,0.19672,0.13848,0.16214,0.31328,0.17628,0.24892,0.2437,0.33239
0.17484,0.19201,0.16895,0.16979,0.15116,0.17046,0.30533,0.16809,0.29681,0.20926,0.19397
0.079972,0.11187,0.10108,0.11883,0.087945,0.14915,0.31297,0.1471,0.11764,0.19564,0.19849
0.073486,0.092234,0.082699,0.10973,0.068224,0.1561,0.31065,0.13982,0.055797,0.17144,0.22871
0.072599,0.092603,0.0679,0.11197,0.062098,0.15701,0.34471,0.12916,0.040339,0.25754,0.19955
0.043802,0.060855,0.044024,0.071089,0.049858,0.13912,0.29973,0.11255,0.040638,0.18088,0.1615
0.078263,0.093606,0.089597,0.099381,0.092306,0.14138,0.31082,0.11861,0.080246,0.3149,0.22459
0.090869,0.080805,0.10235,0.087863,0.093092,0.15721,0.30529,0.11673,0.13831,0.38907,0.26694
0.099444,0.11817,0.085878,0.12479,0.081742,0.15271,0.29584,0.18384,0.16496,0.26685,0.39592
0.045345,0.065806,0.041637,0.089938,0.047101,0.13699,0.3457,0.092278,0.037662,0.30285,0.26354
0.13387,0.15187,0.13177,0.15821,0.12039,0.16937,0.2972,0.15685,0.1153,0.21811,0.19788
0.045009,0.073594,0.057052,0.074244,0.048806,0.13954,0.3107,0.089399,0.053822,0.25406,0.29511
0.07694,0.10378,0.07847,0.108,0.075969,0.1597,0.30074,0.12557,0.035102,0.21192,0.32892
0.090692,0.10836,0.078985,0.10717,0.09517,0.13478,0.3395,0.14979,0.093871,0.26165,0.20735
0.065779,0.1004,0.070234,0.08415,0.076016,0.16481,0.34868,0.11311,0.048913,0.20244,0.1728
0.054683,0.094803,0.060286,0.08956,0.053797,0.15112,0.33302,0.12395,0.031711,0.20274,0.18255
0.060541,0.08959,0.066642,0.08182,0.063266,0.15924,0.32513,0.11571,0.080779,0.26283,0.43049
0.11351,0.13174,0.1192,0.13666,0.099213,0.16985,0.32318,0.1314,0.16716,0.28079,0.1654
0.03795,0.057962,0.047095,0.069322,0.029484,0.11881,0.30269,0.079718,0.013191,0.43761,0.50558
0.030108,0.057783,0.035702,0.067243,0.027009,0.12682,0.35924,0.090767,0.011598,0.19512,0.2625
0.041106,0.071351,0.046187,0.065928,0.055608,0.15865,0.31398,0.078535,0.040199,0.2042,0.18255
0.075478,0.083367,0.069993,0.096519,0.074337,0.17654,0.33141,0.11808,0.087444,0.17809,0.19071
0.071758,0.094833,0.069456,0.099079,0.064484,0.14823,0.29402,0.12405,0.044513,0.17904,0.22923
0.15567,0.1593,0.14272,0.16552,0.15859,0.19122,0.31159,0.1732,0.25824,0.25178,0.28208
0.092082,0.090308,0.07281,0.09777,0.081381,0.17364,0.33481,0.13807,0.11768,0.22266,0.23052
0.057971,0.093754,0.068944,0.089314,0.065347,0.14103,0.30149,0.11954,0.074929,0.31226,0.47918
0.072731,0.076046,0.063064,0.083167,0.057171,0.15183,0.31778,0.11031,0.040699,0.19445,0.22741
0.11375,0.14558,0.12099,0.14686,0.12109,0.18035,0.28929,0.19937,0.079983,0.20363,0.2738
0.096262,0.12204,0.088442,0.11719,0.089365,0.13263,0.32865,0.16399,0.085003,0.21046,0.2812
0.08125,0.10011,0.092536,0.10431,0.079209,0.15601,0.29975,0.13199,0.10275,0.22643,0.17656
0.11227,0.11587,0.11387,0.12235,0.10194,0.15046,0.34331,0.16124,0.11637,0.30625,0.26952
0.10375,0.12733,0.097432,0.12345,0.095097,0.17556,0.33121,0.13769,0.066323,0.21362,0.35844
0.05272,0.068943,0.054967,0.06334,0.048276,0.13033,0.31094,0.11345,0.05209,0.20618,0.17884
0.10827,0.14351,0.11677,0.13514,0.12484,0.14984,0.32767,0.16031,0.13715,0.17747,0.31968
0.073419,0.10198,0.07366,0.1163,0.064666,0.14791,0.30452,0.13501,0.058367,0.25936,0.25126
0.053886,0.077212,0.067897,0.075676,0.071181,0.14397,0.29585,0.10335,0.082652,0.21981,0.17203
0.048165,0.066779,0.054322,0.075126,0.05793,0.16808,0.31214,0.093982,0.062313,0.21667,0.17305
0.0736,0.084139,0.070743,0.089257,0.090283,0.13634,0.3026,0.13042,0.067813,0.21436,0.2578
0.096679,0.12885,0.090714,0.15128,0.084263,0.14666,0.29725,0.14639,0.034446,0.19994,0.1743
0.13637,0.15619,0.15067,0.16367,0.14601,0.14208,0.33094,0.16673,0.21566,0.24485,0.18509
0.052323,0.067568,0.040229,0.075762,0.050417,0.19109,0.33319,0.096455,0.030242,0.19822,0.26889
0.063692,0.083757,0.071215,0.094851,0.06171,0.15492,0.30669,0.13511,0.041178,0.2004,0.20558
0.10447,0.097036,0.097715,0.11093,0.099243,0.14357,0.30796,0.13882,0.14429,0.19501,0.24725
0.17396,0.19444,0.15561,0.1972,0.14717,0.17579,0.33492,0.18736,0.17976,0.19619,0.21359
0.098164,0.11377,0.099525,0.11032,0.092017,0.18083,0.31784,0.13037,0.11441,0.22292,0.20801
0.055476,0.073833,0.058002,0.085657,0.057886,0.13299,0.35384,0.1201,0.051711,0.18909,0.17063
0.035981,0.057037,0.028767,0.059744,0.036732,0.16017,0.31941,0.085216,0.040076,0.18406,0.27256
0.037246,0.062182,0.037884,0.068596,0.048812,0.14444,0.31596,0.082684,0.028031,0.2119,0.22645
0.082406,0.092182,0.082479,0.094985,0.0864,0.16905,0.30306,0.11817,0.095361,0.19379,0.18411
0.070945,0.12295,0.068426,0.098931,0.077546,0.16462,0.30582,0.1453,0.088373,0.20488,0.21468
0.053874,0.083036,0.059458,0.08712,0.058734,0.14573,0.30977,0.13642,0.070376,0.19761,0.23767
0.056171,0.10583,0.067361,0.10642,0.058519,0.19009,0.32487,0.12028,0.029085,0.20179,0.23127
0.071373,0.074237,0.06093,0.091581,0.088353,0.16645,0.34074,0.11637,0.08137,0.27924,0.28285
0.039239,0.068165,0.040504,0.067608,0.054863,0.14563,0.33893,0.12427,0.051178,0.27698,0.20121
0.079385,0.099495,0.073817,0.11066,0.07859,0.15114,0.31134,0.15102,0.070373,0.24187,0.29272
0.03569,0.085617,0.038683,0.087163,0.029647,0.1479,0.31606,0.088427,0.027394,0.18276,0.17316
0.059126,0.094266,0.058013,0.098253,0.050571,0.18226,0.30899,0.12643,0.066376,0.25133,0.25308
0.047517,0.071431,0.045621,0.0811,0.046072,0.12839,0.30502,0.079971,0.040449,0.1648,0.14999
0.12969,0.12193,0.12539,0.13005,0.12829,0.15627,0.32222,0.1791,0.12061,0.21689,0.16909
0.099396,0.13956,0.1035,0.14485,0.099408,0.18203,0.32549,0.14949,0.061733,0.20699,0.23029
0.083198,0.13079,0.077991,0.13637,0.077513,0.15444,0.35553,0.14797,0.042581,0.18593,0.17695
0.027115,0.060399,0.024797,0.053556,0.038329,0.15718,0.33456,0.075462,0.010671,0.19863,0.20451
0.044046,0.071551,0.040927,0.06312,0.045009,0.13203,0.39273,0.10278,0.058252,0.19093,0.22464
0.13891,0.13313,0.13055,0.14186,0.12777,0.16055,0.30822,0.1933,0.13447,0.20477,0.37514
0.14967,0.16705,0.13614,0.15626,0.12951,0.15904,0.33089,0.19354,0.19434,0.26174,0.19935
0.047274,0.065302,0.027903,0.071486,0.03099,0.16552,0.33975,0.085113,0.023167,0.20583,0.25771
0.15814,0.14613,0.15196,0.14416,0.13836,0.16651,0.34901,0.16043,0.22823,0.20185,0.21766
0.050471,0.075002,0.052427,0.074463,0.042148,0.13652,0.31829,0.12502,0.050824,0.20442,0.20657
0.10593,0.12021,0.09134,0.12288,0.12834,0.1324,0.32218,0.1451,0.11543,0.1835,0.19438
0.071771,0.09293,0.095534,0.10761,0.078872,0.14215,0.31917,0.11689,0.088132,0.24039,0.32274
0.082036,0.098663,0.080445,0.09858,0.081632,0.15821,0.32286,0.1273,0.067327,0.18622,0.18724
0.1326,0.19516,0.13313,0.18399,0.12911,0.16605,0.34429,0.16842,0.21204,0.27265,0.24536
0.078426,0.11072,0.065102,0.10861,0.081926,0.15255,0.30432,0.11706,0.043938,0.2155,0.2914
0.045979,0.072621,0.038337,0.073453,0.037337,0.15824,0.31121,0.10388,0.021484,0.18837,0.1825
0.10025,0.12507,0.10937,0.11326,0.08927,0.16561,0.3208,0.1329,0.068852,0.2254,0.27838
0.18556,0.14584,0.20309,0.15422,0.1849,0.19114,0.29684,0.21338,0.27556,0.32122,0.38879
0.059202,0.07753,0.066394,0.085166,0.07047,0.15316,0.29964,0.11289,0.086806,0.2894,0.22743
0.03406,0.06964,0.034684,0.061267,0.033916,0.15923,0.30437,0.09854,0.031991,0.19777,0.16898
0.056337,0.087358,0.055888,0.094623,0.057368,0.1781,0.32498,0.1142,0.031107,0.2117,0.1857
0.15749,0.14133,0.14161,0.1246,0.15152,0.16532,0.31309,0.19949,0.23271,0.19523,0.21232
0.11422,0.15415,0.10866,0.13986,0.11025,0.15864,0.32147,0.15615,0.13737,0.20108,0.18028
0.17698,0.19476,0.17406,0.18449,0.15998,0.17413,0.31104,0.20238,0.25697,0.26262,0.19565
0.085776,0.11055,0.081905,0.13567,0.093595,0.15314,0.29862,0.15698,0.028669,0.21149,0.25841
0.047955,0.076947,0.053402,0.075547,0.045734,0.1376,0.3182,0.098981,0.060275,0.30121,0.61982
0.11431,0.13299,0.11189,0.12434,0.12958,0.15202,0.30333,0.17245,0.20073,0.28667,0.37493
0.064339,0.096002,0.090628,0.10432,0.10064,0.1555,0.33717,0.14408,0.14912,0.38986,0.19616
0.080292,0.087866,0.082374,0.091152,0.085924,0.14714,0.28851,0.16003,0.098978,0.21735,0.37746
0.078506,0.10045,0.068678,0.097975,0.082695,0.13043,0.32826,0.13699,0.10612,0.24622,0.22372
0.078495,0.12953,0.077131,0.13191,0.068286,0.1885,0.30813,0.15291,0.12378,0.20674,0.2061
0.080053,0.11046,0.087829,0.086874,0.077992,0.16444,0.3213,0.1181,0.10187,0.19805,0.23074
0.069851,0.080988,0.075402,0.09202,0.091304,0.17437,0.33062,0.11185,0.099317,0.2853,0.30804
0.065791,0.072719,0.067717,0.080769,0.070124,0.14028,0.30804,0.13657,0.073236,0.20913,0.18126
0.069764,0.089532,0.061196,0.092587,0.062011,0.14339,0.28223,0.11802,0.052681,0.26123,0.23829
0.13992,0.13249,0.12976,0.13845,0.12821,0.17421,0.36072,0.16634,0.2032,0.31962,0.21877
0.10271,0.10603,0.11298,0.12432,0.11283,0.1533,0.30132,0.12683,0.12668,0.22462,0.28098
0.087309,0.1169,0.096656,0.11542,0.096734,0.15085,0.3243,0.14392,0.11711,0.28055,0.21833
0.05036,0.075701,0.053034,0.067284,0.05041,0.15915,0.29999,0.085266,0.060401,0.21976,0.2205
0.10079,0.098433,0.11353,0.10177,0.11998,0.15451,0.32226,0.15675,0.15047,0.21024,0.18116
0.099272,0.17293,0.10307,0.14462,0.093902,0.14603,0.32146,0.13419,0.039755,0.23296,0.40401
0.080712,0.10133,0.064223,0.10185,0.079871,0.15929,0.29028,0.12622,0.066968,0.22662,0.17591
0.11236,0.20495,0.12864,0.18104,0.13625,0.15619,0.29035,0.16633,0.26833,0.19645,0.20407
0.054135,0.068463,0.055977,0.06325,0.054431,0.12982,0.35237,0.11529,0.055857,0.28174,0.33965
0.064991,0.093191,0.080264,0.10309,0.090724,0.13161,0.38125,0.11197,0.077238,0.31367,0.3183
0.089873,0.095028,0.064024,0.08037,0.08307,0.14296,0.29602,0.12811,0.11179,0.27595,0.20486
0.050017,0.083363,0.061053,0.083669,0.055862,0.15571,0.26712,0.1063,0.056835,0.17246,0.22403
0.028676,0.05614,0.032753,0.076686,0.029805,0.15576,0.33133,0.089022,0.015603,0.24017,0.24668
0.046094,0.085518,0.034086,0.073797,0.034686,0.14722,0.31989,0.096594,0.023169,0.19386,0.19631
0.07379,0.10154,0.08669,0.11622,0.090466,0.18501,0.33937,0.13111,0.0713,0.25868,0.26954
0.13559,0.14592,0.12553,0.12824,0.13176,0.15147,0.3086,0.16298,0.16426,0.20227,0.17907
0.14338,0.15393,0.15181,0.18287,0.14056,0.19891,0.3029,0.19156,0.23252,0.24236,0.20421
0.096533,0.13999,0.093293,0.13511,0.090307,0.15097,0.32136,0.15849,0.033362,0.19318,0.22161
0.084795,0.10055,0.088531,0.10327,0.093718,0.16285,0.3213,0.15245,0.14216,0.24262,0.21486
0.032502,0.067194,0.037604,0.058097,0.030653,0.14461,0.31643,0.10874,0.026246,0.21334,0.22161
0.048375,0.081408,0.056109,0.07775,0.063977,0.16958,0.35329,0.13928,0.041986,0.17654,0.17504
0.031694,0.082104,0.041691,0.063157,0.036992,0.15171,0.31475,0.09861,0.030922,0.22389,0.22646
0.092709,0.10729,0.10277,0.11862,0.10605,0.15957,0.28301,0.15228,0.093036,0.25292,0.21858
0.064248,0.088355,0.06849,0.079532,0.06526,0.16133,0.28865,0.10031,0.049404,0.25669,0.41094
0.059142,0.081087,0.054587,0.073583,0.048771,0.14138,0.33787,0.10762,0.040319,0.20973,0.19356
0.037997,0.075052,0.023062,0.066169,0.031199,0.14687,0.30342,0.07787,0.010928,0.20837,0.23008
0.10946,0.1348,0.12188,0.12211,0.11289,0.16379,0.26968,0.1529,0.13011,0.28012,0.22711
0.075952,0.088315,0.074268,0.09167,0.070935,0.13646,0.33143,0.13976,0.078749,0.21556,0.32245
0.104,0.15731,0.09904,0.17137,0.10564,0.17221,0.32369,0.1527,0.19098,0.25958,0.22213
0.093541,0.16008,0.11813,0.16144,0.093699,0.17255,0.31089,0.16428,0.065172,0.15191,0.14471
0.039835,0.072289,0.049298,0.079283,0.046807,0.1649,0.33661,0.085208,0.037638,0.26431,0.23363
0.030789,0.073743,0.03664,0.059363,0.030325,0.14478,0.29894,0.093678,0.017276,0.23811,0.20266
0.12788,0.14317,0.1469,0.14293,0.12435,0.1786,0.2939,0.15981,0.20281,0.23393,0.22617
0.05895,0.076506,0.072691,0.089583,0.070484,0.15239,0.30643,0.10906,0.063254,0.20502,0.16952
0.15379,0.16869,0.1488,0.15629,0.13893,0.16685,0.34177,0.18764,0.3806,0.18875,0.26631
0.091359,0.12614,0.12655,0.12001,0.12435,0.14868,0.31123,0.15717,0.11504,0.24143,0.2335
0.10216,0.10767,0.10503,0.10638,0.10981,0.16294,0.35713,0.16387,0.11562,0.25503,0.18604
0.045128,0.069093,0.04,0.060089,0.041955,0.13381,0.30732,0.088196,0.018347,0.17556,0.16284
0.088331,0.097552,0.087375,0.10039,0.092514,0.17283,0.3272,0.13043,0.12101,0.24544,0.2664
0.08781,0.10675,0.088925,0.1198,0.09523,0.16587,0.32722,0.14562,0.09453,0.20171,0.27595
0.045876,0.06696,0.034986,0.064662,0.041557,0.14718,0.28792,0.091474,0.023481,0.15255,0.28044
0.061348,0.086025,0.061232,0.092968,0.058844,0.15143,0.31337,0.10953,0.073347,0.21598,0.25362
0.072572,0.11062,0.068772,0.11856,0.075001,0.18002,0.29976,0.12167,0.069144,0.2114,0.2174
0.11434,0.14967,0.099599,0.15071,0.11955,0.15771,0.34159,0.16222,0.066881,0.17223,0.30291
0.075934,0.10225,0.075807,0.10808,0.083192,0.16325,0.30032,0.12939,0.10042,0.20559,0.24894
0.03853,0.071593,0.025372,0.063972,0.028393,0.14629,0.33936,0.078302,0.016639,0.19401,0.17898
0.052949,0.072733,0.047116,0.09069,0.050379,0.15986,0.31737,0.13107,0.033027,0.1591,0.16304
0.051703,0.072193,0.061312,0.093819,0.063744,0.16167,0.31247,0.094747,0.058227,0.23627,0.22512
0.041976,0.082464,0.072028,0.089439,0.061156,0.15596,0.33736,0.13382,0.058677,0.21719,0.1628
0.046779,0.086275,0.064344,0.085604,0.060811,0.12516,0.3127,0.097186,0.067916,0.24702,0.30958
0.097629,0.10471,0.089259,0.10724,0.11357,0.13846,0.33917,0.13916,0.10531,0.23541,0.20571
0.078109,0.099435,0.076809,0.11414,0.082636,0.14698,0.31579,0.12692,0.03329,0.19144,0.21106
0.064316,0.089198,0.072002,0.10269,0.066459,0.16377,0.30135,0.10497,0.059519,0.20704,0.20712
0.097003,0.11559,0.091057,0.10913,0.09853,0.16886,0.35855,0.15893,0.093088,0.17968,0.21112
0.058365,0.068594,0.054673,0.071578,0.051069,0.15178,0.333,0.11767,0.046606,0.20149,0.20908
0.087747,0.13485,0.076853,0.15421,0.090777,0.16484,0.31323,0.14884,0.051518,0.27326,0.26737
0.086723,0.11516,0.076224,0.11631,0.090062,0.1688,0.3483,0.13636,0.06758,0.20007,0.18448
0.070295,0.11779,0.078447,0.11798,0.071844,0.14802,0.31757,0.13074,0.046717,0.19235,0.28431
0.11478,0.10227,0.089447,0.11555,0.10709,0.16394,0.32413,0.17169,0.10311,0.2638,0.29511
0.12119,0.13716,0.12031,0.1412,0.12133,0.19181,0.28723,0.15045,0.17652,0.24285,0.23007
0.099367,0.10609,0.10242,0.12431,0.10394,0.15309,0.31826,0.1593,0.19592,0.23355,0.21455
0.059993,0.071967,0.048693,0.078689,0.055253,0.16635,0.34539,0.089172,0.064106,0.24516,0.27318
0.047956,0.073287,0.051448,0.076979,0.058572,0.15823,0.31823,0.1053,0.056428,0.20842,0.17937
0.12819,0.16582,0.12043,0.16795,0.12099,0.19131,0.32289,0.18109,0.17795,0.2158,0.24248
0.072935,0.084826,0.077646,0.094629,0.074672,0.14184,0.30848,0.12697,0.071557,0.25677,0.1727
0.073999,0.097377,0.069113,0.097007,0.094045,0.16698,0.36319,0.12546,0.1059,0.1985,0.18299
0.034613,0.061786,0.038139,0.060883,0.031323,0.15172,0.31211,0.077919,0.015626,0.24662,0.19639
0.050796,0.068566,0.045712,0.065953,0.052506,0.14023,0.30543,0.11037,0.062365,0.21133,0.24742
0.066389,0.094248,0.072012,0.077205,0.080593,0.15868,0.29657,0.1187,0.10244,0.19883,0.18142
0.062536,0.094758,0.069694,0.10086,0.059359,0.15025,0.29782,0.1124,0.043504,0.24552,0.24862
0.053358,0.078251,0.065676,0.07808,0.066064,0.15208,0.31367,0.11733,0.074457,0.1651,0.16731
0.0968,0.1221,0.095119,0.12172,0.10396,0.14103,0.35521,0.15517,0.058679,0.17052,0.31018
0.12469,0.16814,0.14164,0.14681,0.12922,0.14472,0.30768,0.17595,0.17059,0.23193,0.27316
0.16436,0.21106,0.15797,0.20162,0.16597,0.19235,0.34271,0.16672,0.26846,0.18717,0.40194
0.059817,0.090946,0.060574,0.083873,0.075758,0.15555,0.324,0.11578,0.044343,0.21815,0.286
0.12499,0.17156,0.11516,0.1637,0.13461,0.14767,0.29634,0.17374,0.22262,0.22688,0.25658
0.14833,0.23924,0.17653,0.2109,0.13283,0.19726,0.33994,0.20451,0.18243,0.20446,0.17138
0.051277,0.067441,0.046991,0.070315,0.050619,0.14615,0.29727,0.088926,0.045282,0.19938,0.25526
0.051074,0.066453,0.045917,0.075677,0.051522,0.15516,0.30572,0.094944,0.053483,0.17757,0.26142
0.035931,0.078669,0.035704,0.067019,0.034524,0.13304,0.29026,0.10908,0.026834,0.15293,0.16968
0.060836,0.082211,0.059159,0.079977,0.060624,0.18668,0.31688,0.10185,0.054795,0.17134,0.22737
0.09491,0.10939,0.086568,0.10152,0.10155,0.16188,0.32122,0.14569,0.16702,0.19024,0.24375
0.089154,0.11634,0.10404,0.12903,0.096076,0.18603,0.34433,0.16453,0.068753,0.1542,0.16218
0.13447,0.19321,0.15764,0.19029,0.15185,0.18005,0.28106,0.16642,0.18356,0.22794,0.20959
0.09991,0.13337,0.09673,0.1323,0.10302,0.16725,0.29809,0.14616,0.18487,0.24032,0.23364
0.16596,0.11306,0.12429,0.12429,0.14098,0.13427,0.32694,0.16965,0.21621,0.21579,0.23196
0.058499,0.082409,0.071926,0.094638,0.064448,0.15699,0.30844,0.11879,0.067217,0.22069,0.24011
0.1664,0.22058,0.16768,0.20867,0.16434,0.17414,0.27118,0.19919,0.20122,0.17522,0.26535
0.11585,0.12426,0.10796,0.12625,0.13511,0.15701,0.30753,0.15342,0.2212,0.30322,0.21991
0.12051,0.1654,0.11491,0.14829,0.14591,0.1542,0.31698,0.14672,0.19391,0.20296,0.19809
0.059756,0.083217,0.0648,0.085276,0.066144,0.14132,0.31989,0.11072,0.11072,0.31793,0.28011
0.080696,0.099013,0.080574,0.10032,0.088433,0.16521,0.28335,0.12873,0.08536,0.20113,0.16656
0.069399,0.10275,0.079966,0.10264,0.058426,0.14556,0.34179,0.13735,0.059191,0.21017,0.21808
0.097088,0.11653,0.093481,0.1195,0.093229,0.14354,0.32715,0.14771,0.086104,0.22461,0.16982
0.049109,0.075893,0.045941,0.074346,0.046163,0.16675,0.28364,0.10195,0.024394,0.19266,0.26307
0.095828,0.11594,0.095706,0.12037,0.086755,0.14549,0.34728,0.12389,0.12347,0.21358,0.32592
0.10153,0.13338,0.099373,0.12408,0.10644,0.16555,0.33347,0.15983,0.09135,0.22563,0.3369
0.059614,0.09363,0.074823,0.083818,0.056323,0.16141,0.30061,0.11647,0.059593,0.21245,0.19019
0.056493,0.081858,0.057322,0.09029,0.060322,0.1801,0.3634,0.10963,0.065746,0.2008,0.18597
0.044357,0.072601,0.039866,0.069922,0.035654,0.15499,0.31784,0.10031,0.030178,0.1731,0.17364
0.093881,0.098745,0.094736,0.11852,0.080018,0.14484,0.32029,0.1476,0.056999,0.21087,0.35623
0.068023,0.090874,0.065739,0.091658,0.07713,0.17258,0.3039,0.12085,0.07228,0.21031,0.18391
0.094735,0.10659,0.08041,0.11157,0.092472,0.1573,0.29208,0.12885,0.15049,0.20738,0.1977
0.10903,0.099763,0.096452,0.10689,0.089179,0.15568,0.26892,0.12567,0.17192,0.20707,0.21654
0.13458,0.18803,0.15944,0.19023,0.12507,0.19599,0.31065,0.17637,0.30495,0.2289,0.21883
0.048893,0.088398,0.046647,0.077622,0.035988,0.14356,0.28897,0.11947,0.02695,0.19808,0.18369
0.11101,0.16713,0.10258,0.17423,0.099547,0.15727,0.28714,0.1469,0.038477,0.22217,0.378
0.15497,0.1489,0.15456,0.16051,0.15362,0.15238,0.35299,0.18232,0.26071,0.2796,0.24816
0.032423,0.058706,0.043814,0.060474,0.031492,0.15364,0.35351,0.077647,0.039433,0.39684,0.36489
0.071743,0.12589,0.071822,0.11549,0.071184,0.16443,0.29188,0.11671,0.027961,0.26997,0.27711
0.084764,0.139,0.097637,0.13002,0.082213,0.1527,0.30335,0.15928,0.0472,0.19839,0.1825
0.12178,0.11303,0.096983,0.11845,0.10671,0.15286,0.2929,0.15971,0.15002,0.21302,0.25343
0.074171,0.087207,0.073935,0.090315,0.077873,0.14624,0.29637,0.1232,0.081589,0.19268,0.26331
0.05601,0.07452,0.0465,0.079733,0.057242,0.15925,0.27292,0.1257,0.04545,0.44093,0.45946
0.12471,0.15326,0.13429,0.13909,0.12488,0.16638,0.28564,0.18344,0.10364,0.17954,0.16259
0.039449,0.073814,0.032604,0.061629,0.038675,0.14205,0.31355,0.11661,0.026372,0.32307,0.40948
0.11524,0.14446,0.11567,0.14811,0.12634,0.16424,0.29011,0.17441,0.13899,0.2572,0.20415
0.080416,0.091366,0.081979,0.093854,0.069188,0.14703,0.29134,0.14028,0.082096,0.20286,0.22361
0.044894,0.075467,0.037767,0.067445,0.035386,0.13803,0.31732,0.099023,0.030405,0.21126,0.16134
0.082138,0.12445,0.07604,0.10043,0.076064,0.15572,0.32943,0.15225,0.017738,0.21216,0.25563
0.081764,0.11574,0.084624,0.14146,0.088608,0.14977,0.31377,0.12883,0.098757,0.33769,0.243
0.14161,0.1848,0.13202,0.16457,0.13484,0.15695,0.29746,0.19359,0.19368,0.1577,0.17449
0.032017,0.072012,0.035626,0.073133,0.039179,0.16336,0.31598,0.066158,0.022844,0.21725,0.25093
0.050549,0.075468,0.059213,0.078483,0.047366,0.13988,0.29628,0.095634,0.06446,0.17876,0.47254
0.052527,0.082772,0.056075,0.068544,0.056836,0.18622,0.2964,0.10533,0.059992,0.19032,0.21247
0.1379,0.14328,0.13473,0.14012,0.15407,0.14406,0.30752,0.17084,0.19571,0.20997,0.33263
0.06748,0.082773,0.065359,0.088405,0.074843,0.15365,0.32772,0.13123,0.072986,0.2603,0.24317
0.14493,0.18605,0.13326,0.19041,0.13247,0.17053,0.34331,0.18655,0.22296,0.2105,0.29832
0.081207,0.086373,0.066716,0.086828,0.083706,0.1537,0.31377,0.13304,0.10275,0.38149,0.19642
0.038228,0.076316,0.034156,0.060823,0.029289,0.13049,0.33035,0.079613,0.013566,0.20662,0.18508
0.051813,0.073838,0.042914,0.089353,0.045085,0.15243,0.30635,0.10069,0.042529,0.25999,0.26356
0.11654,0.12484,0.10244,0.12502,0.12088,0.16259,0.31974,0.16628,0.18049,0.22431,0.23682
0.066471,0.11401,0.077022,0.13098,0.065519,0.15541,0.31776,0.12972,0.02999,0.30358,0.22671
0.096764,0.10972,0.084247,0.1009,0.092447,0.15972,0.31748,0.14259,0.080453,0.22614,0.2265
0.16284,0.19118,0.16913,0.20939,0.14553,0.19746,0.3165,0.19428,0.27525,0.21812,0.2502
0.035095,0.057797,0.03255,0.06573,0.028397,0.14643,0.32737,0.077213,0.024347,0.28878,0.31798
0.19226,0.1621,0.17454,0.19178,0.18225,0.17114,0.32192,0.18284,0.35887,0.34956,0.38299
0.092052,0.10984,0.095466,0.10308,0.085606,0.14083,0.30799,0.14923,0.15565,0.2148,0.15808
0.10918,0.12786,0.098895,0.12605,0.11685,0.17961,0.31034,0.14237,0.20022,0.22955,0.24023
0.13088,0.17131,0.15596,0.17021,0.12873,0.16245,0.30215,0.18294,0.19187,0.26581,0.30055
0.058664,0.091584,0.062673,0.091337,0.075877,0.1949,0.31122,0.10671,0.07799,0.17615,0.22368
0.054802,0.069153,0.048557,0.083196,0.044985,0.14914,0.34742,0.10246,0.04274,0.20433,0.2459
0.053559,0.10352,0.043553,0.09016,0.048929,0.17293,0.28198,0.12426,0.022258,0.2485,0.223
0.080648,0.10856,0.08427,0.090807,0.094231,0.18088,0.2837,0.15197,0.11054,0.18498,0.25685
0.094354,0.1248,0.078912,0.12277,0.09396,0.14518,0.34299,0.14367,0.047786,0.26673,0.33375
0.034849,0.073726,0.036497,0.068493,0.045446,0.17979,0.31635,0.08675,0.033216,0.1971,0.18723
0.064165,0.077341,0.060429,0.085908,0.065787,0.1721,0.28573,0.13178,0.064757,0.1643,0.18439
0.044625,0.065204,0.046674,0.062081,0.052433,0.1368,0.33195,0.10756,0.045322,0.2081,0.18448
0.087856,0.11957,0.091236,0.11111,0.10286,0.16455,0.3212,0.12571,0.059499,0.25757,0.26107
0.092944,0.121,0.10663,0.10961,0.10218,0.16237,0.30948,0.16696,0.10893,0.22902,0.1872
0.1239,0.15459,0.10522,0.14643,0.14001,0.14319,0.28929,0.16771,0.19094,0.30606,0.40233
0.089498,0.13126,0.099329,0.12649,0.092585,0.1732,0.33201,0.1393,0.092585,0.30571,0.27481
0.1219,0.19446,0.14856,0.18844,0.11812,0.18582,0.36365,0.19077,0.34137,0.20881,0.18306
0.10962,0.12584,0.09389,0.11811,0.10244,0.1524,0.32412,0.12825,0.14985,0.20156,0.21
0.045598,0.07281,0.045076,0.074279,0.049851,0.12299,0.29311,0.088109,0.038228,0.27905,0.39294
0.10462,0.12043,0.10904,0.11144,0.12201,0.16224,0.30149,0.15278,0.12582,0.27749,0.25279
0.11685,0.12279,0.12179,0.11132,0.12998,0.14434,0.29483,0.16644,0.16553,0.18551,0.22103
0.066253,0.10273,0.07274,0.09606,0.07419,0.1651,0.27723,0.12789,0.054565,0.22905,0.24365
0.04548,0.078791,0.051076,0.070265,0.051744,0.14242,0.31861,0.095217,0.038749,0.20273,0.19188
0.034445,0.068235,0.041771,0.054213,0.036605,0.1396,0.33366,0.11828,0.039666,0.20397,0.2139
0.15646,0.24413,0.15746,0.22514,0.14593,0.19138,0.30726,0.16773,0.34561,0.26947,0.35568
0.055953,0.085467,0.056488,0.085948,0.074113,0.15018,0.32884,0.12251,0.04318,0.1977,0.1659
0.069822,0.13375,0.080091,0.10596,0.076277,0.15409,0.3062,0.1302,0.10961,0.21113,0.18893
0.072981,0.1035,0.095316,0.11222,0.078883,0.1691,0.30635,0.14532,0.099466,0.21057,0.23588
0.10139,0.12151,0.088181,0.12359,0.097843,0.15986,0.29606,0.16369,0.07648,0.30843,0.36982
0.072823,0.072816,0.073665,0.086304,0.06733,0.16644,0.27504,0.13257,0.0884,0.18024,0.17969
0.083867,0.16525,0.10411,0.16126,0.092675,0.14169,0.32859,0.18568,0.017071,0.21618,0.1888
0.083622,0.13768,0.083812,0.12549,0.075983,0.18674,0.3313,0.15729,0.053127,0.21223,0.26066
0.095824,0.13736,0.091292,0.14012,0.086205,0.15293,0.30211,0.14305,0.05569,0.2649,0.39023
0.11371,0.10799,0.11199,0.12112,0.10477,0.1534,0.33274,0.1682,0.1664,0.23937,0.24874
0.095575,0.14498,0.10453,0.15339,0.092416,0.15556,0.29842,0.14287,0.07341,0.22933,0.25057
0.10074,0.13309,0.12716,0.11673,0.12431,0.14385,0.32828,0.17677,0.16522,0.20186,0.17706
0.059003,0.072723,0.053753,0.073232,0.070202,0.13255,0.31004,0.12887,0.082496,0.20817,0.29114
0.040069,0.076829,0.038883,0.072527,0.033374,0.16692,0.34612,0.094447,0.022892,0.21499,0.2113
0.098066,0.13507,0.087974,0.13967,0.087162,0.16539,0.33003,0.13744,0.14076,0.23471,0.1905
0.091514,0.10768,0.080641,0.13713,0.082367,0.18716,0.34025,0.13499,0.090971,0.18596,0.22667
0.09667,0.098139,0.089879,0.090186,0.09868,0.1707,0.31101,0.16074,0.10694,0.32148,0.19672
0.12069,0.12936,0.12501,0.12293,0.12778,0.14001,0.36074,0.16707,0.15111,0.28188,0.35635
0.082333,0.092335,0.081923,0.079522,0.10946,0.13823,0.29563,0.11748,0.10758,0.18565,0.22638
0.089935,0.10439,0.10918,0.12618,0.093605,0.15231,0.33746,0.15705,0.1471,0.26604,0.25802
0.070391,0.095519,0.082271,0.11458,0.074273,0.15314,0.31972,0.13383,0.060573,0.30519,0.2471
0.059414,0.088467,0.052381,0.081402,0.056168,0.17408,0.30422,0.12203,0.053203,0.23117,0.19919
0.048169,0.066377,0.054739,0.07541,0.059709,0.14765,0.29712,0.1171,0.058917,0.19013,0.28672
0.089867,0.10715,0.085167,0.10636,0.1133,0.16846,0.31504,0.14441,0.16865,0.29997,0.24051
0.15271,0.16042,0.13578,0.16234,0.12131,0.15768,0.31683,0.16711,0.23736,0.21273,0.28156
0.050623,0.082395,0.060061,0.075198,0.065579,0.15226,0.32335,0.1167,0.062695,0.1676,0.17728
0.1084,0.11828,0.09037,0.10863,0.085611,0.15089,0.31276,0.13512,0.068094,0.18704,0.20159
0.085855,0.11311,0.095869,0.11909,0.12228,0.15311,0.32913,0.13726,0.15268,0.20427,0.15409
0.060832,0.096616,0.074281,0.096592,0.069862,0.15119,0.30604,0.11559,0.051799,0.2086,0.27972
0.11427,0.16576,0.11566,0.17134,0.11763,0.17619,0.33435,0.14833,0.12852,0.19582,0.23424
0.045902,0.083733,0.04703,0.077901,0.048085,0.12886,0.29212,0.09328,0.050822,0.27244,0.31349
0.071562,0.089137,0.06616,0.086134,0.081958,0.16804,0.29309,0.14019,0.097016,0.23645,0.25497
0.064604,0.083565,0.075133,0.090003,0.063645,0.16276,0.32033,0.10846,0.044226,0.3373,0.19527
0.12311,0.13145,0.12347,0.12311,0.12885,0.16879,0.30627,0.16471,0.1489,0.33042,0.20627
0.035131,0.070063,0.038019,0.064685,0.034162,0.18104,0.32326,0.092981,0.026962,0.22121,0.25612
0.13827,0.132,0.1144,0.12397,0.12737,0.14361,0.33001,0.16398,0.22834,0.20451,0.23114
0.029513,0.066032,0.036869,0.060581,0.027929,0.15361,0.31744,0.090514,0.021403,0.16744,0.15392
0.050441,0.07598,0.053678,0.082197,0.040425,0.15286,0.30148,0.099373,0.034905,0.25999,0.25015
0.11333,0.12708,0.11205,0.13867,0.1283,0.14314,0.30139,0.13384,0.17509,0.21572,0.20065
0.056984,0.080348,0.064156,0.093026,0.055608,0.14468,0.30439,0.12161,0.062851,0.19557,0.2271
0.10383,0.11279,0.0966,0.11129,0.097972,0.1438,0.30973,0.15454,0.13585,0.25653,0.28021
0.08525,0.10162,0.076011,0.088919,0.083065,0.15778,0.31363,0.13968,0.10999,0.25421,0.25367
0.10671,0.14913,0.10027,0.14622,0.096561,0.15906,0.32109,0.14656,0.027935,0.21979,0.41196
0.056342,0.070051,0.052855,0.076155,0.04912,0.15273,0.33601,0.10344,0.050915,0.22783,0.19778
0.086013,0.092445,0.082455,0.10485,0.082613,0.15489,0.31705,0.1556,0.085201,0.234,0.25884
0.053122,0.083709,0.057743,0.068065,0.055246,0.13914,0.3033,0.11252,0.016748,0.17125,0.16024
0.10348,0.10792,0.11683,0.13076,0.10227,0.15469,0.33432,0.14303,0.19971,0.23254,0.24805
0.1148,0.11747,0.09962,0.12118,0.11605,0.17033,0.28922,0.14322,0.1445,0.27349,0.22418
0.039803,0.066591,0.046922,0.078644,0.043942,0.15859,0.33324,0.079756,0.050668,0.22898,0.22601
0.073581,0.11015,0.072039,0.11814,0.081171,0.1384,0.35826,0.14901,0.063487,0.16923,0.22259
0.062238,0.075876,0.063881,0.080718,0.065398,0.1398,0.31684,0.12014,0.11919,0.22865,0.26567
0.0839,0.097688,0.079583,0.10176,0.076481,0.17075,0.31738,0.12692,0.079514,0.19647,0.21222
0.10032,0.14329,0.12608,0.14218,0.1002,0.14636,0.3335,0.14272,0.17711,0.24831,0.26137
0.09688,0.11097,0.086277,0.10445,0.10513,0.1446,0.26542,0.12022,0.091935,0.18205,0.15257
0.12697,0.19682,0.16179,0.20505,0.11869,0.19301,0.27994,0.16666,0.30512,0.2362,0.25516
0.073159,0.083016,0.062561,0.080127,0.077836,0.13635,0.35287,0.1172,0.093905,0.21722,0.30651
0.033398,0.058131,0.032925,0.060664,0.026033,0.16121,0.31626,0.080917,0.024847,0.23537,0.23975
0.02694,0.056785,0.033904,0.063718,0.039951,0.1274,0.30174,0.073761,0.0063581,0.22562,0.36964
0.1269,0.10939,0.12259,0.12104,0.12786,0.15073,0.29898,0.15767,0.21883,0.22702,0.24032
0.060355,0.088501,0.071866,0.087231,0.054331,0.14322,0.32552,0.11417,0.076706,0.20687,0.19462
0.037006,0.069802,0.038637,0.056806,0.026844,0.13451,0.29799,0.092318,0.024021,0.20678,0.16565
0.03421,0.061906,0.036292,0.061412,0.032898,0.13573,0.29531,0.088906,0.048231,0.15973,0.17034
0.054959,0.075569,0.05998,0.083336,0.060402,0.17109,0.32954,0.12569,0.059017,0.21175,0.17562
0.089958,0.12571,0.094403,0.10662,0.11641,0.17041,0.34276,0.14507,0.14904,0.19511,0.24837
0.05136,0.071806,0.046675,0.092727,0.041973,0.15857,0.36927,0.10799,0.028388,0.27088,0.24146
0.056455,0.073891,0.052111,0.095002,0.046399,0.17001,0.31887,0.10591,0.039409,0.21655,0.16623
0.077131,0.096425,0.086197,0.10776,0.1017,0.13432,0.33374,0.13283,0.16872,0.24201,0.168
0.052794,0.066986,0.060009,0.07295,0.056443,0.1433,0.32099,0.11778,0.086432,0.29357,0.20916
0.063625,0.11571,0.080314,0.10708,0.069645,0.17142,0.29236,0.11566,0.075615,0.23748,0.22612
0.20169,0.19659,0.17733,0.19114,0.16026,0.1678,0.32369,0.17017,0.40358,0.19404,0.28692
0.070836,0.10746,0.071792,0.1002,0.072154,0.16181,0.32371,0.11823,0.10416,0.18166,0.18453
0.070217,0.11399,0.056393,0.13919,0.052838,0.17247,0.31894,0.14192,0.032533,0.27256,0.19461
0.1024,0.11178,0.10072,0.1264,0.10389,0.14669,0.30776,0.1713,0.12473,0.23209,0.36571
0.077432,0.12606,0.074564,0.13409,0.084653,0.16963,0.30214,0.14556,0.054313,0.21775,0.15738
0.034489,0.062457,0.026906,0.060412,0.032014,0.15462,0.28316,0.073787,0.030175,0.16738,0.21027
0.091236,0.10504,0.089497,0.10059,0.080338,0.14838,0.3348,0.11914,0.13277,0.20584,0.17349
0.10981,0.12731,0.097248,0.14022,0.11142,0.1584,0.33171,0.14429,0.12949,0.22004,0.23539
0.075298,0.10945,0.073587,0.12381,0.057529,0.1373,0.36561,0.13751,0.028912,0.26261,0.24056
0.047613,0.081597,0.046185,0.074889,0.043315,0.1777,0.29714,0.093671,0.052375,0.17224,0.17867
0.061488,0.076037,0.051955,0.07094,0.058519,0.17621,0.29137,0.10947,0.070131,0.22205,0.23946
0.063854,0.088383,0.058377,0.090745,0.056875,0.16178,0.32494,0.13073,0.073641,0.19215,0.20544
0.047315,0.079573,0.056467,0.082775,0.059276,0.15623,0.31606,0.11582,0.058456,0.18649,0.20133
0.083746,0.11939,0.087737,0.1104,0.10129,0.15268,0.28899,0.15109,0.066508,0.26917,0.24968
0.031988,0.062371,0.035328,0.074463,0.04151,0.12677,0.31394,0.072824,0.022638,0.25116,0.21498
0.11802,0.20662,0.12891,0.18166,0.1144,0.14892,0.31,0.18336,0.18525,0.22545,0.19345
0.081154,0.11895,0.093975,0.1016,0.099914,0.15162,0.27843,0.1338,0.11495,0.26225,0.17089
0.090462,0.11435,0.08663,0.11821,0.098517,0.16573,0.34977,0.1524,0.10044,0.23488,0.22435
0.06208,0.10243,0.080254,0.085098,0.073002,0.14838,0.36122,0.15858,0.045132,0.25733,0.38015
0.10876,0.1241,0.089219,0.1165,0.12097,0.13902,0.28668,0.17532,0.14067,0.18467,0.2025
0.048737,0.073176,0.058819,0.074248,0.05731,0.12962,0.28745,0.089998,0.044004,0.20133,0.19324
0.091267,0.12359,0.087175,0.12306,0.091441,0.14376,0.29817,0.14245,0.067452,0.21595,0.26425
0.11592,0.14534,0.13175,0.15287,0.098952,0.16373,0.31132,0.16395,0.16053,0.17848,0.18426
0.053875,0.092888,0.052328,0.079343,0.048367,0.15672,0.34374,0.11036,0.076353,0.27646,0.22354
0.071865,0.07356,0.059467,0.087098,0.084482,0.12904,0.3142,0.12585,0.082657,0.15089,0.18304
0.079154,0.074052,0.079866,0.068851,0.075692,0.16446,0.29355,0.11451,0.098942,0.1961,0.22199
0.12224,0.12314,0.11512,0.13762,0.12363,0.15876,0.32058,0.16676,0.12848,0.34761,0.60257
0.080582,0.096979,0.081298,0.089546,0.098513,0.16255,0.31914,0.11753,0.11141,0.19767,0.23061
0.12658,0.12957,0.11846,0.13758,0.10536,0.16398,0.33765,0.14784,0.20376,0.21021,0.2709
0.068486,0.082417,0.075374,0.091719,0.070059,0.17485,0.29524,0.14051,0.10833,0.38706,0.51084
0.1211,0.12056,0.11108,0.14007,0.11596,0.16037,0.31305,0.14125,0.17254,0.21773,0.21741
0.0743,0.12582,0.079937,0.12373,0.096213,0.14694,0.30615,0.12759,0.069517,0.26269,0.24939
0.081491,0.11961,0.089891,0.13106,0.077507,0.15523,0.34471,0.15341,0.10701,0.22098,0.19612
0.096802,0.099736,0.083606,0.10267,0.087164,0.17455,0.30226,0.13752,0.098786,0.21192,0.1884
0.15171,0.16314,0.14811,0.17398,0.12671,0.16162,0.29891,0.19421,0.23603,0.20658,0.37072
0.065733,0.078218,0.067889,0.087049,0.075114,0.17026,0.32848,0.098714,0.0779,0.26034,0.19299
0.084146,0.11416,0.092622,0.10788,0.08208,0.15531,0.31136,0.13617,0.058126,0.22159,0.21959
0.078472,0.092091,0.079865,0.086999,0.076841,0.13753,0.27818,0.12124,0.097261,0.20407,0.22816
0.059466,0.087311,0.056749,0.076897,0.072798,0.14507,0.31208,0.10929,0.083594,0.2265,0.21315
0.058766,0.11518,0.052945,0.12227,0.057118,0.16119,0.29603,0.13285,0.017053,0.22034,0.23896
0.055014,0.09707,0.052767,0.093815,0.058999,0.16288,0.3227,0.10833,0.048025,0.17071,0.15485
0.078972,0.087959,0.079957,0.097483,0.081773,0.16314,0.29518,0.12296,0.10105,0.17883,0.18396
0.059545,0.086731,0.046433,0.080428,0.044383,0.14808,0.304,0.10602,0.027859,0.1939,0.15354
0.06899,0.11942,0.083983,0.12914,0.10749,0.15533,0.31171,0.14116,0.043151,0.18625,0.17244
0.046656,0.066103,0.043154,0.081179,0.044175,0.15547,0.32441,0.084667,0.044226,0.2694,0.23132
0.050577,0.085752,0.054635,0.077237,0.058843,0.1865,0.29444,0.10482,0.050699,0.22165,0.24739
0.076233,0.12271,0.063429,0.099817,0.077379,0.17458,0.30405,0.13273,0.043381,0.21693,0.31298
0.05344,0.082598,0.048586,0.070826,0.034264,0.14117,0.32323,0.089623,0.034322,0.20536,0.1745
0.062736,0.083412,0.075653,0.084151,0.095681,0.15958,0.34338,0.11705,0.096592,0.2101,0.18555
0.09726,0.10913,0.08161,0.10858,0.094042,0.19364,0.30553,0.14227,0.12382,0.26624,0.24944
0.040485,0.082653,0.039739,0.081944,0.043347,0.16041,0.31438,0.094589,0.02344,0.22366,0.2708
0.066549,0.1061,0.076467,0.11675,0.07162,0.17332,0.36911,0.12465,0.039599,0.26814,0.27311
0.076701,0.089191,0.090689,0.090241,0.082309,0.16098,0.31776,0.11419,0.096885,0.22331,0.21124
0.057563,0.074095,0.064467,0.066817,0.059801,0.14294,0.30276,0.089569,0.050745,0.28159,0.29401
0.031153,0.065113,0.029664,0.067747,0.021917,0.15658,0.30977,0.070405,0.024641,0.18497,0.17512
0.12657,0.12273,0.12957,0.1251,0.12024,0.16971,0.31385,0.16987,0.19778,0.22555,0.19596
0.042525,0.076543,0.055015,0.068805,0.043079,0.1438,0.29182,0.10972,0.049871,0.27171,0.21836
0.078573,0.090556,0.067792,0.098294,0.073196,0.16992,0.29398,0.12898,0.098427,0.30277,0.2962
0.053159,0.098645,0.045064,0.094398,0.049755,0.17169,0.32353,0.10777,0.0097293,0.20592,0.30136
0.13637,0.15091,0.13666,0.16538,0.13346,0.16897,0.28777,0.18213,0.31348,0.21359,0.28063
0.08969,0.12694,0.106,0.12538,0.098657,0.12661,0.28518,0.15225,0.087753,0.29022,0.23389
0.072461,0.10653,0.065886,0.13065,0.061143,0.15185,0.3577,0.13961,0.077656,0.17899,0.19446
0.05997,0.071452,0.065467,0.077504,0.069526,0.14737,0.28908,0.11011,0.089778,0.25075,0.21712
0.10916,0.11238,0.10682,0.13213,0.11681,0.14519,0.33633,0.15293,0.12186,0.31885,0.37236
0.043938,0.082082,0.041994,0.082699,0.039172,0.16763,0.31518,0.08901,0.026252,0.19867,0.20274
0.080718,0.085903,0.082157,0.096047,0.083388,0.14824,0.35721,0.12413,0.093731,0.16476,0.23639
0.065982,0.086764,0.069359,0.098244,0.073465,0.15048,0.271,0.12336,0.070011,0.27153,0.27485
0.059613,0.087988,0.062889,0.09048,0.049847,0.17907,0.34194,0.10069,0.03258,0.22174,0.20585
0.10393,0.11077,0.11766,0.10166,0.11865,0.16028,0.30728,0.13603,0.16607,0.21886,0.20712
0.15172,0.21385,0.16533,0.21295,0.14695,0.16961,0.31508,0.19223,0.2634,0.27672,0.26635
0.070018,0.090479,0.089266,0.1039,0.11035,0.13294,0.31112,0.12591,0.12946,0.47019,0.32031
0.070581,0.087589,0.067807,0.087675,0.076695,0.13659,0.31748,0.10789,0.095926,0.2114,0.26195
0.070152,0.09913,0.077346,0.10419,0.079531,0.16828,0.30435,0.13433,0.051521,0.24115,0.2183
0.060366,0.089178,0.066322,0.091329,0.060014,0.20756,0.29494,0.11711,0.042156,0.21636,0.19911
0.054295,0.097153,0.059346,0.097717,0.068639,0.17644,0.35184,0.10774,0.031682,0.21271,0.20135
0.15655,0.19423,0.13752,0.19128,0.15786,0.16584,0.30433,0.20765,0.24286,0.19561,0.33724
0.11206,0.12041,0.097856,0.1228,0.096988,0.14767,0.33001,0.13761,0.11417,0.18527,0.19013
0.055717,0.08671,0.056768,0.088235,0.050732,0.1358,0.30913,0.10691,0.056611,0.17493,0.37947
0.10012,0.13261,0.10119,0.13826,0.10729,0.15225,0.30862,0.15452,0.10723,0.18871,0.29161
0.11933,0.11615,0.13259,0.12062,0.13837,0.17278,0.31546,0.15708,0.21525,0.22295,0.18393
0.095538,0.10363,0.11046,0.097005,0.11091,0.14391,0.29987,0.17058,0.15999,0.22247,0.21593
0.11965,0.121,0.10065,0.13599,0.13077,0.15606,0.3009,0.14472,0.246,0.2057,0.20881
0.08222,0.097946,0.081096,0.11242,0.097359,0.13467,0.29564,0.10385,0.11007,0.19628,0.21659
0.091139,0.11454,0.073561,0.099985,0.082787,0.17068,0.29382,0.15235,0.061948,0.18864,0.18877
0.055163,0.09683,0.063734,0.097308,0.074782,0.17824,0.30054,0.10276,0.065124,0.22094,0.20153
0.078319,0.097655,0.084117,0.083295,0.099713,0.13303,0.31459,0.13149,0.1103,0.19285,0.32111
0.098066,0.11958,0.089817,0.10573,0.10514,0.14523,0.33591,0.12487,0.095351,0.20471,0.42142
0.056989,0.06737,0.06814,0.08048,0.060876,0.17504,0.32694,0.11508,0.076858,0.22925,0.22789
0.12672,0.15158,0.13719,0.1596,0.13116,0.17409,0.30487,0.18065,0.27165,0.22361,0.2488
0.11337,0.12463,0.097534,0.12701,0.12326,0.18001,0.3396,0.16057,0.14646,0.19445,0.22566
0.089773,0.12448,0.094731,0.10926,0.097464,0.15481,0.33161,0.13073,0.065821,0.25374,0.30815
0.077994,0.090553,0.06227,0.083631,0.061975,0.14405,0.3247,0.12445,0.078785,0.16947,0.17119
0.06453,0.087353,0.057173,0.088919,0.068043,0.14261,0.29017,0.088798,0.070564,0.21695,0.21243
0.054817,0.081395,0.064486,0.097806,0.065406,0.15427,0.31812,0.1292,0.052644,0.34549,0.25892
0.11768,0.13327,0.12255,0.15836,0.13555,0.16479,0.3287,0.1569,0.22061,0.2434,0.22308
0.11259,0.19456,0.11065,0.18618,0.11607,0.16751,0.30169,0.18497,0.20109,0.18605,0.19653
0.10435,0.10738,0.10268,0.12078,0.10467,0.15008,0.29159,0.13687,0.18991,0.22738,0.20045
0.064775,0.098184,0.068384,0.10522,0.070821,0.1887,0.3283,0.12679,0.056566,0.21941,0.25524
0.10416,0.12861,0.092737,0.12992,0.092722,0.15425,0.31251,0.15364,0.11473,0.24448,0.21118
0.050413,0.07273,0.047865,0.080142,0.032712,0.15809,0.30974,0.10276,0.024873,0.21382,0.22084
0.15958,0.16895,0.19561,0.16022,0.21003,0.16333,0.28652,0.18938,0.28935,0.20636,0.20437
0.11265,0.10961,0.10396,0.11225,0.11949,0.17991,0.32237,0.1602,0.13808,0.2313,0.28
0.13353,0.14976,0.13595,0.15133,0.13914,0.16219,0.31645,0.1991,0.13961,0.25125,0.26357
0.11378,0.13516,0.11359,0.16325,0.11618,0.15879,0.30382,0.16844,0.17935,0.41708,0.42347
0.044832,0.081063,0.038565,0.070088,0.042146,0.15219,0.33625,0.12214,0.023937,0.18636,0.16759
0.078173,0.092506,0.078585,0.092546,0.063785,0.14922,0.28035,0.13742,0.075674,0.21894,0.61436
0.041766,0.091142,0.050247,0.06865,0.045804,0.12897,0.3202,0.10854,0.050464,0.21155,0.19308
0.071609,0.086116,0.077462,0.08961,0.083828,0.18018,0.30872,0.14008,0.10231,0.19647,0.2546
0.084546,0.10818,0.084661,0.10208,0.085677,0.13978,0.27867,0.10236,0.11168,0.16802,0.33741
0.086143,0.09674,0.096031,0.09841,0.10577,0.15868,0.32869,0.13912,0.12561,0.1859,0.15812
0.040664,0.086977,0.043309,0.067267,0.038883,0.1476,0.32406,0.095212,0.02582,0.39399,0.18703
0.17442,0.17833,0.13633,0.17413,0.13959,0.15842,0.31387,0.15387,0.17511,0.25207,0.22745
0.069007,0.093264,0.078682,0.086558,0.084423,0.17851,0.34379,0.12192,0.09585,0.21797,0.18664
0.064268,0.083246,0.074491,0.087318,0.061378,0.16327,0.33608,0.11209,0.096618,0.17846,0.2409
0.085966,0.10182,0.078701,0.10263,0.077815,0.14805,0.3046,0.14939,0.10994,0.20509,0.33389
0.030941,0.054669,0.029249,0.060504,0.043082,0.12579,0.33097,0.082235,0.027249,0.22329,0.32589
0.092385,0.13615,0.092958,0.131,0.10032,0.15351,0.30386,0.15868,0.12469,0.20068,0.17265
0.050992,0.071404,0.035451,0.071244,0.043863,0.147,0.29046,0.096504,0.023781,0.20825,0.20209
0.10738,0.11584,0.086717,0.10594,0.10286,0.17993,0.30978,0.13058,0.10678,0.27861,0.25679
0.061914,0.12016,0.059581,0.11474,0.056863,0.17464,0.35302,0.13016,0.04877,0.22544,0.22825
0.088893,0.10957,0.077307,0.12132,0.087453,0.1538,0.3206,0.14892,0.10674,0.22532,0.16643
0.054761,0.10821,0.05605,0.096631,0.052559,0.14353,0.31864,0.10728,0.04658,0.24114,0.3998
0.14852,0.15447,0.146,0.14169,0.13181,0.15288,0.29402,0.17754,0.22086,0.18824,0.21598
0.068392,0.096977,0.068764,0.099309,0.076378,0.17113,0.32727,0.12685,0.077828,0.25289,0.20343
0.046,0.071915,0.040646,0.069297,0.03312,0.16649,0.35223,0.080922,0.034829,0.22339,0.22913
0.042258,0.084497,0.039997,0.069408,0.04191,0.17653,0.3247,0.096129,0.02588,0.243,0.2454
0.059418,0.083444,0.062279,0.085892,0.058346,0.14297,0.3088,0.10616,0.051526,0.23493,0.18207
0.089299,0.11567,0.091368,0.13141,0.087343,0.18335,0.33078,0.15455,0.15627,0.22022,0.26958
0.12583,0.12627,0.11854,0.11269,0.1128,0.15775,0.31473,0.15856,0.1675,0.23399,0.29445
0.094259,0.12866,0.076245,0.13676,0.095189,0.13765,0.3268,0.14291,0.16051,0.19197,0.19419
0.065204,0.084474,0.080187,0.083743,0.092228,0.17222,0.3682,0.12991,0.1152,0.15933,0.18687
0.045265,0.078507,0.045711,0.073419,0.042574,0.13976,0.3138,0.1147,0.014898,0.2434,0.23334
0.11182,0.11678,0.098128,0.11773,0.10871,0.16235,0.28238,0.15525,0.19287,0.21715,0.1899
0.10263,0.14999,0.10605,0.13429,0.11709,0.14861,0.29399,0.16228,0.099474,0.1943,0.16917
0.074723,0.10903,0.072167,0.11435,0.075063,0.17322,0.32117,0.14192,0.046881,0.18734,0.21786
0.092742,0.10889,0.072902,0.1183,0.078342,0.16637,0.3007,0.1123,0.04013,0.31189,0.23311
0.12281,0.13218,0.11349,0.13912,0.12175,0.15801,0.28997,0.16082,0.10644,0.21278,0.17647
0.13595,0.15459,0.12446,0.18237,0.11508,0.14209,0.35452,0.18632,0.097198,0.21865,0.15257
0.045133,0.075344,0.04307,0.061655,0.040046,0.17695,0.33018,0.093875,0.033456,0.21852,0.23588
0.072431,0.094054,0.074621,0.10151,0.068441,0.158,0.30055,0.12042,0.095464,0.23374,0.22533
0.059455,0.076077,0.0642,0.081273,0.070471,0.1626,0.29182,0.095489,0.06342,0.17015,0.15612
0.065973,0.080523,0.059022,0.089423,0.049736,0.17993,0.34407,0.092762,0.037089,0.22035,0.23585
0.029507,0.064925,0.038425,0.058065,0.042194,0.15159,0.29365,0.092276,0.036886,0.28399,0.23223
0.092893,0.11778,0.091282,0.11453,0.083428,0.16447,0.33155,0.12581,0.11592,0.25018,0.27125
0.096619,0.11418,0.088045,0.12052,0.086856,0.17512,0.33901,0.17043,0.087856,0.29816,0.22304
0.051156,0.064621,0.056553,0.077777,0.05006,0.12847,0.32247,0.10757,0.048082,0.23358,0.22335
0.08076,0.095776,0.078121,0.10236,0.082332,0.17279,0.30929,0.15027,0.14121,0.19562,0.19479
0.050824,0.080598,0.067572,0.086614,0.059601,0.17452,0.32057,0.092402,0.08009,0.45476,0.19847
0.078549,0.088402,0.064475,0.10785,0.069518,0.13686,0.30145,0.11064,0.063052,0.23134,0.2405
0.14524,0.15582,0.16214,0.15682,0.13217,0.17747,0.33347,0.17479,0.26003,0.31935,0.21078
0.12323,0.15369,0.12788,0.15522,0.11876,0.15209,0.31338,0.16971,0.15149,0.20835,0.32635
0.073737,0.11246,0.077684,0.13363,0.065751,0.16151,0.31851,0.12623,0.1205,0.21955,0.30584
0.078966,0.11418,0.082729,0.10775,0.082059,0.14162,0.2976,0.11809,0.11408,0.19624,0.19085
0.056676,0.083155,0.046266,0.075865,0.039191,0.18593,0.30516,0.10542,0.036693,0.19818,0.22125
0.13514,0.15369,0.1222,0.15664,0.10311,0.16463,0.30685,0.14664,0.19299,0.18278,0.23767
0.099106,0.095008,0.099414,0.098549,0.093291,0.14789,0.30473,0.15131,0.10718,0.22596,0.17494
0.07008,0.078522,0.063402,0.07352,0.089333,0.14775,0.31779,0.13928,0.078122,0.16986,0.2349
0.10978,0.13445,0.11927,0.12973,0.10038,0.17123,0.29632,0.13981,0.18589,0.23983,0.23588
0.070143,0.0936,0.066198,0.079036,0.081463,0.15056,0.33587,0.15443,0.12287,0.18294,0.16812
0.070361,0.077387,0.06042,0.091869,0.079,0.15827,0.28429,0.097074,0.077938,0.18644,0.18333
0.080856,0.17203,0.088401,0.16558,0.09954,0.16822,0.33782,0.13049,0.16174,0.19075,0.21949
0.053397,0.072216,0.052226,0.075589,0.04851,0.16012,0.34055,0.078734,0.052722,0.24383,0.23273
0.067815,0.096253,0.058951,0.078767,0.053161,0.13502,0.34196,0.13951,0.027065,0.23216,0.21334
0.047389,0.080166,0.050397,0.070043,0.043811,0.12743,0.33736,0.11559,0.02989,0.20578,0.20334
0.054477,0.066583,0.06104,0.075704,0.065154,0.15417,0.30098,0.1043,0.048429,0.18862,0.19386
0.058875,0.075401,0.05724,0.084417,0.045811,0.14887,0.29398,0.1176,0.021005,0.22545,0.28621
0.059825,0.082208,0.062566,0.081756,0.065449,0.16246,0.33235,0.1319,0.096099,0.17308,0.18522
0.10751,0.15081,0.097907,0.1572,0.11098,0.13767,0.33168,0.16229,0.069478,0.18828,0.22239
0.091041,0.13072,0.085959,0.12455,0.11379,0.15912,0.30617,0.15793,0.086054,0.2164,0.22058
0.050754,0.096518,0.056734,0.078581,0.056559,0.17635,0.34607,0.13296,0.044395,0.19835,0.18568
0.083745,0.10354,0.083582,0.09483,0.083497,0.16059,0.32159,0.13778,0.081699,0.24002,0.18337
0.086601,0.12993,0.098267,0.16547,0.088466,0.15015,0.30094,0.13097,0.044877,0.26628,0.18977
0.11965,0.20283,0.12392,0.2045,0.11384,0.15665,0.31906,0.17677,0.1862,0.19035,0.24335
0.20978,0.21494,0.20913,0.20101,0.16439,0.17256,0.27966,0.21385,0.40709,0.24673,0.31416
0.081352,0.098107,0.082695,0.101,0.085232,0.15816,0.34888,0.12264,0.096498,0.23791,0.17622
0.18138,0.16944,0.16672,0.17973,0.14512,0.16406,0.33315,0.21252,0.35384,0.28119,0.24563
0.082915,0.10784,0.10139,0.12018,0.096633,0.15224,0.31236,0.15121,0.083059,0.25659,0.20946
0.062195,0.088375,0.058409,0.10234,0.059516,0.14238,0.3618,0.11468,0.084258,0.17647,0.29953
0.056357,0.072349,0.063759,0.07594,0.060786,0.13231,0.3003,0.10674,0.076573,0.21735,0.35033
0.055376,0.090175,0.057465,0.086277,0.065585,0.14675,0.32766,0.13482,0.091976,0.17656,0.19724
0.092412,0.11625,0.10373,0.12325,0.090862,0.1459,0.32683,0.13182,0.072876,0.17279,0.25375
0.10123,0.12783,0.091857,0.11683,0.11325,0.15149,0.30522,0.14605,0.21983,0.23338,0.46173
0.081657,0.088915,0.078509,0.086984,0.063005,0.15192,0.29042,0.11606,0.076999,0.21209,0.29544
0.078267,0.096464,0.074978,0.082055,0.070637,0.14858,0.3028,0.1231,0.088108,0.21787,0.27877
0.058062,0.076807,0.059248,0.094104,0.062866,0.16922,0.33524,0.11176,0.080676,0.27446,0.28562
0.13315,0.18305,0.14092,0.20063,0.14421,0.16846,0.29442,0.19308,0.22124,0.19052,0.23597
0.10009,0.10681,0.11848,0.12301,0.11426,0.16401,0.29569,0.15536,0.17463,0.17165,0.16918
0.094775,0.14252,0.094268,0.13213,0.10157,0.1727,0.32449,0.13494,0.17872,0.18353,0.19341
0.14408,0.17996,0.15418,0.19235,0.13356,0.14103,0.37671,0.162,0.25011,0.32686,0.28286
0.053712,0.068446,0.048944,0.066241,0.053201,0.13972,0.30033,0.10641,0.063203,0.21911,0.33939
0.08886,0.11948,0.10033,0.14051,0.095923,0.15203,0.33822,0.14053,0.11671,0.2582,0.41128
0.12596,0.13451,0.12151,0.13884,0.11072,0.15001,0.29966,0.15153,0.1549,0.1716,0.18409
0.076136,0.083669,0.063953,0.088598,0.084098,0.13071,0.31913,0.1375,0.099313,0.38681,0.67919
0.092006,0.11962,0.093651,0.10451,0.11063,0.14106,0.26762,0.14513,0.18844,0.25266,0.19469
0.068615,0.091852,0.065884,0.081312,0.067143,0.15125,0.35335,0.13551,0.07542,0.2062,0.23274
0.064298,0.07435,0.052501,0.069695,0.050135,0.14577,0.31337,0.11688,0.048694,0.2338,0.20199
0.10832,0.11008,0.11102,0.10729,0.11786,0.1706,0.3137,0.14725,0.17971,0.20676,0.16488
0.07498,0.10592,0.0743,0.11269,0.06923,0.16565,0.32152,0.11021,0.072264,0.20036,0.24563
0.060163,0.098786,0.067212,0.070791,0.059545,0.14831,0.29531,0.11069,0.058722,0.21233,0.18749
0.077481,0.095611,0.097412,0.11701,0.09154,0.16886,0.33622,0.16798,0.12245,0.23235,0.28159
0.060107,0.09182,0.061064,0.11102,0.072117,0.15689,0.32004,0.12185,0.078154,0.24257,0.24584
0.039458,0.070258,0.033493,0.074788,0.035933,0.1651,0.32032,0.073543,0.033397,0.20635,0.25258
0.078377,0.1124,0.10707,0.10861,0.083876,0.15033,0.31494,0.14895,0.11735,0.19919,0.28894
0.069125,0.085975,0.055422,0.068586,0.052693,0.13659,0.31335,0.11093,0.068985,0.19622,0.20588
0.1557,0.15591,0.15452,0.15063,0.17561,0.1749,0.31049,0.17078,0.27904,0.24819,0.33463
0.059724,0.081761,0.057061,0.077498,0.052449,0.13323,0.32403,0.12366,0.070585,0.2763,0.24719
0.11972,0.18495,0.12439,0.16547,0.12765,0.14643,0.31608,0.18556,0.22128,0.21201,0.21571
0.047775,0.087148,0.05913,0.07198,0.060081,0.13179,0.31222,0.10951,0.052772,0.18744,0.17661
0.06016,0.07875,0.063054,0.09397,0.052242,0.13401,0.31455,0.11567,0.029807,0.18365,0.17333
0.070034,0.083856,0.068003,0.084389,0.065379,0.15191,0.35985,0.13101,0.08601,0.2055,0.1647
0.070205,0.10098,0.074985,0.11605,0.068651,0.17776,0.31553,0.1432,0.040558,0.22283,0.21151
0.044143,0.079547,0.043705,0.071563,0.038443,0.15265,0.32056,0.10901,0.030556,0.2155,0.20514
0.053386,0.070397,0.049367,0.081802,0.048643,0.15137,0.30698,0.078652,0.056535,0.20227,0.18946
0.069461,0.10826,0.091594,0.11523,0.074721,0.17813,0.30131,0.1302,0.10932,0.21461,0.24409
0.1413,0.1368,0.15755,0.14101,0.15099,0.15292,0.27538,0.16871,0.20205,0.20635,0.19299
0.12941,0.13126,0.11449,0.12833,0.13111,0.17528,0.29456,0.16806,0.22139,0.24126,0.33857
0.086259,0.1293,0.0913,0.11193,0.09759,0.15101,0.32132,0.15221,0.065092,0.20282,0.19477
0.058414,0.092341,0.062425,0.088276,0.072987,0.14599,0.31017,0.11499,0.037202,0.16333,0.19795
0.080007,0.098937,0.062061,0.092629,0.065532,0.14352,0.28931,0.15759,0.041588,0.16442,0.15448
0.06888,0.10471,0.077103,0.12351,0.1016,0.16805,0.3168,0.13396,0.11326,0.20199,0.23413
0.063397,0.069207,0.056544,0.074845,0.064074,0.13491,0.3202,0.11371,0.081215,0.16244,0.22306
0.061033,0.068964,0.060832,0.080314,0.052072,0.14063,0.3271,0.12171,0.046567,0.23489,0.2226
0.11896,0.15567,0.12878,0.15208,0.13541,0.17598,0.33737,0.17087,0.23754,0.22695,0.24548
0.046671,0.091599,0.056353,0.090665,0.044795,0.1694,0.32519,0.10973,0.037848,0.18308,0.19209
0.1131,0.12561,0.12158,0.13424,0.11576,0.15982,0.3205,0.17303,0.14236,0.23871,0.23067
0.055962,0.076485,0.048028,0.073451,0.060208,0.14211,0.32402,0.10729,0.061929,0.203,0.29307
0.14749,0.19316,0.15006,0.21709,0.12904,0.20379,0.30113,0.20915,0.34417,0.26855,0.28783
0.067695,0.097085,0.059096,0.1047,0.06296,0.16824,0.29627,0.1191,0.059101,0.17619,0.235
0.062186,0.08062,0.05996,0.090666,0.060436,0.1612,0.30708,0.11038,0.075738,0.2013,0.2337
0.05017,0.10061,0.060107,0.086758,0.062661,0.15352,0.31913,0.10156,0.097051,0.20865,0.28829
0.038224,0.057606,0.03779,0.064462,0.029753,0.13931,0.3152,0.098098,0.019411,0.31581,0.34063
0.047791,0.077573,0.046554,0.077879,0.058415,0.14753,0.30603,0.10973,0.065196,0.22834,0.30179
0.069051,0.088534,0.075111,0.082983,0.072704,0.14837,0.30287,0.11099,0.091676,0.24113,0.27602
0.058938,0.088152,0.063827,0.090315,0.059367,0.14079,0.30853,0.1183,0.051433,0.25605,0.23574
0.054641,0.064662,0.041758,0.065965,0.048695,0.13041,0.3501,0.10622,0.065193,0.2283,0.1898
0.051547,0.094304,0.05779,0.096308,0.053552,0.17522,0.3069,0.10244,0.025214,0.23618,0.21536
0.070986,0.12015,0.07644,0.12085,0.092899,0.14891,0.34597,0.15135,0.13429,0.1822,0.21095
0.13246,0.16631,0.14107,0.15438,0.1389,0.16375,0.34285,0.17131,0.16766,0.18919,0.29269
0.12898,0.11887,0.10999,0.12221,0.13707,0.15581,0.34751,0.16586,0.21604,0.20721,0.33966
0.081394,0.094158,0.081619,0.10116,0.091025,0.15443,0.31859,0.13193,0.11582,0.20435,0.16655
0.048652,0.065076,0.0503,0.080891,0.059015,0.16061,0.29386,0.11209,0.045236,0.27889,0.2561
0.066475,0.095725,0.069788,0.09699,0.068055,0.14781,0.35939,0.14735,0.045596,0.18086,0.23346
0.073901,0.12315,0.095292,0.12545,0.062103,0.161,0.3261,0.12698,0.11,0.242,0.23845
0.086662,0.12528,0.092458,0.12842,0.095896,0.16696,0.29085,0.15031,0.072045,0.22336,0.25406
0.095915,0.12686,0.10606,0.11891,0.091264,0.16083,0.29147,0.16215,0.093679,0.23765,0.34747
0.069036,0.11763,0.055123,0.10875,0.061909,0.17688,0.2889,0.1315,0.050167,0.22506,0.20797
0.076856,0.12328,0.081414,0.12928,0.068709,0.19466,0.33641,0.12076,0.064138,0.18882,0.19482
0.09793,0.10937,0.086833,0.1063,0.085423,0.1664,0.33205,0.14406,0.14277,0.18176,0.18139
0.040077,0.076991,0.04266,0.06739,0.032678,0.14975,0.32122,0.11391,0.021693,0.17138,0.17912
0.08037,0.12257,0.10741,0.11942,0.096572,0.16477,0.29636,0.14229,0.028125,0.29001,0.23816
0.063841,0.078252,0.058235,0.079296,0.066981,0.15876,0.31989,0.11612,0.059463,0.1651,0.17859
0.073294,0.1094,0.090325,0.11198,0.11271,0.14066,0.32613,0.14974,0.10435,0.18621,0.1966
0.067131,0.076632,0.068394,0.081295,0.0627,0.1725,0.33441,0.11856,0.069687,0.23604,0.41091
0.042142,0.070503,0.051609,0.068222,0.051217,0.13688,0.30517,0.10817,0.053576,0.19674,0.23875
0.087529,0.10889,0.086197,0.12801,0.078757,0.13518,0.31871,0.12528,0.10618,0.27581,0.22253
0.12943,0.15341,0.13948,0.1672,0.14276,0.16377,0.308,0.17024,0.26257,0.209,0.17913
0.072713,0.087804,0.06094,0.094772,0.073184,0.14777,0.27446,0.13036,0.058489,0.41372,0.43449
0.054478,0.090956,0.067834,0.087764,0.071141,0.1385,0.31512,0.12143,0.05097,0.22162,0.21915
0.058625,0.076321,0.050098,0.079033,0.067499,0.15959,0.29743,0.10432,0.086808,0.22082,0.18815
0.09867,0.12039,0.095183,0.12891,0.11831,0.15328,0.33157,0.16485,0.13852,0.24151,0.28469
0.058437,0.067057,0.066387,0.081948,0.056578,0.16118,0.31412,0.096604,0.062042,0.18227,0.18945
0.058432,0.078675,0.053501,0.088394,0.063955,0.1587,0.30263,0.11375,0.04663,0.17181,0.28948
0.12479,0.12324,0.13466,0.13757,0.11423,0.20014,0.33233,0.17662,0.15341,0.20301,0.23208
0.030805,0.066831,0.033483,0.052014,0.027509,0.13642,0.30565,0.077192,0.023004,0.22676,0.14444
0.043883,0.071824,0.046174,0.078377,0.045848,0.1266,0.31529,0.1198,0.010003,0.18881,0.30433
0.038509,0.074763,0.049251,0.074793,0.044067,0.14623,0.34026,0.09521,0.022673,0.21776,0.1727
0.11483,0.12087,0.12001,0.10845,0.09312,0.14771,0.33389,0.13773,0.15391,0.19322,0.17472
0.091714,0.12822,0.094467,0.11474,0.081189,0.13129,0.34061,0.145,0.063638,0.25458,0.2749
0.11824,0.14632,0.13289,0.13687,0.15372,0.14861,0.30556,0.17826,0.22923,0.2488,0.28192
0.11095,0.16021,0.12105,0.16044,0.11454,0.167,0.34763,0.16463,0.12997,0.19775,0.25121
0.12749,0.15252,0.11435,0.13619,0.11082,0.18184,0.33505,0.15825,0.17452,0.20103,0.19991
0.053772,0.075482,0.047792,0.075915,0.050714,0.14487,0.32127,0.089431,0.051038,0.17012,0.16172
0.066921,0.095008,0.068106,0.097474,0.063508,0.16109,0.31256,0.12687,0.064963,0.17008,0.1968
0.097445,0.10552,0.091962,0.10691,0.10439,0.1531,0.34391,0.12746,0.11609,0.29057,0.18209
0.088264,0.14218,0.09886,0.16247,0.097883,0.14688,0.3292,0.15466,0.046945,0.1771,0.23531
0.069292,0.089325,0.071485,0.097822,0.077856,0.16615,0.3265,0.12901,0.073743,0.21627,0.26291
0.10017,0.1141,0.10133,0.12069,0.095217,0.16647,0.3068,0.14872,0.12384,0.18768,0.22517
0.093184,0.099609,0.090924,0.11949,0.094426,0.16816,0.3634,0.14848,0.15425,0.19118,0.21076
0.1501,0.17142,0.11973,0.16447,0.12749,0.15673,0.27577,0.19919,0.16279,0.19412,0.19714
0.041783,0.068924,0.047059,0.071889,0.065062,0.13821,0.31936,0.11092,0.050914,0.20282,0.30978
0.08151,0.10405,0.093094,0.093251,0.085185,0.14402,0.29659,0.12226,0.14457,0.22299,0.30494
0.05512,0.11025,0.066133,0.11643,0.057326,0.15668,0.32486,0.10812,0.045697,0.22203,0.26037
0.058942,0.085827,0.051598,0.076525,0.063379,0.14663,0.36608,0.10377,0.052711,0.17914,0.23016
0.063473,0.089795,0.068342,0.099105,0.068694,0.17577,0.31392,0.12859,0.066837,0.20892,0.22281
0.03257,0.070299,0.034678,0.069215,0.030912,0.12864,0.32408,0.084878,0.018833,0.23584,0.18809
0.044625,0.077604,0.047703,0.065194,0.049643,0.15326,0.29431,0.1044,0.038697,0.23236,0.25376
0.11396,0.13429,0.11266,0.13556,0.11682,0.17621,0.3129,0.12676,0.18049,0.20064,0.22611
0.051073,0.087345,0.062362,0.074771,0.062128,0.15326,0.35217,0.097322,0.055831,0.21534,0.23138
0.15754,0.17639,0.13665,0.17747,0.14936,0.16417,0.33495,0.15979,0.23016,0.21073,0.206
0.12692,0.11778,0.10819,0.1201,0.11241,0.1759,0.31081,0.12457,0.13118,0.26104,0.23638
0.051904,0.068511,0.044313,0.072976,0.040592,0.13622,0.31359,0.075169,0.038739,0.17353,0.18964
0.080772,0.12028,0.08897,0.1133,0.083202,0.16576,0.30626,0.13956,0.029494,0.16193,0.15738
0.061315,0.078192,0.065821,0.075357,0.090655,0.14391,0.3164,0.12066,0.073859,0.36353,0.3571
0.090175,0.10459,0.099715,0.10216,0.10389,0.15366,0.32216,0.14093,0.14029,0.16969,0.16782
0.060496,0.08818,0.07223,0.10052,0.077454,0.14405,0.31942,0.14436,0.04737,0.20915,0.19389
0.050583,0.067131,0.056535,0.074605,0.051001,0.14279,0.33969,0.13183,0.043754,0.25958,0.18164
0.090523,0.15129,0.090544,0.15399,0.091749,0.15011,0.33212,0.1631,0.026962,0.21889,0.18661
0.10217,0.10426,0.099491,0.097648,0.10791,0.15071,0.28853,0.13799,0.13572,0.22888,0.21828
0.079908,0.088935,0.082939,0.11484,0.094265,0.14647,0.29942,0.1489,0.083421,0.25054,0.40842
0.093747,0.11876,0.095805,0.11034,0.11399,0.1535,0.32811,0.16136,0.15675,0.18933,0.17172
0.069808,0.11057,0.066151,0.10603,0.069991,0.17448,0.34597,0.11993,0.08317,0.18949,0.2254
0.054172,0.079946,0.05603,0.076993,0.050693,0.15033,0.36333,0.099528,0.059672,0.2313,0.24012
0.097013,0.15166,0.11121,0.16328,0.097476,0.15654,0.32628,0.17641,0.055515,0.24876,0.21563
0.094745,0.10319,0.11172,0.10487,0.13129,0.15715,0.33956,0.15127,0.13735,0.23235,0.20317
0.059361,0.092974,0.058292,0.10813,0.066307,0.14545,0.32401,0.13716,0.012846,0.24167,0.24019
0.086506,0.098733,0.087962,0.12219,0.091189,0.17052,0.31933,0.14196,0.12082,0.25677,0.27672
0.044764,0.062794,0.046806,0.07803,0.043134,0.1932,0.32858,0.11248,0.027812,0.21964,0.24765
0.056884,0.087208,0.06619,0.07838,0.057976,0.14904,0.29254,0.12273,0.037415,0.33826,0.17436
0.062099,0.098125,0.061514,0.078181,0.055687,0.13321,0.31532,0.09715,0.029151,0.22828,0.21291
0.0774,0.15111,0.08134,0.1583,0.081298,0.14308,0.30446,0.12255,0.0099879,0.29386,0.29602
0.082066,0.11314,0.084663,0.1191,0.099622,0.13901,0.33372,0.15987,0.11378,0.24989,0.28014
0.13413,0.19329,0.15066,0.18391,0.11965,0.1529,0.29533,0.17151,0.16937,0.20111,0.255
0.11889,0.12432,0.10934,0.13813,0.1262,0.15829,0.34744,0.17274,0.19211,0.19715,0.19407
0.10156,0.14716,0.11331,0.19607,0.095517,0.15461,0.29913,0.16433,0.10926,0.22743,0.39763
0.066575,0.11266,0.06714,0.099928,0.084901,0.14908,0.32714,0.14036,0.042988,0.20098,0.18563
0.039433,0.074177,0.045792,0.080974,0.040849,0.16209,0.33375,0.098827,0.023857,0.24684,0.22945
0.11352,0.11612,0.11457,0.12864,0.10031,0.16718,0.2849,0.17367,0.11557,0.24957,0.21377
0.051194,0.074116,0.049814,0.073381,0.045498,0.17747,0.30772,0.10347,0.048901,0.23125,0.2511
0.07601,0.078469,0.068582,0.089434,0.079462,0.1447,0.34581,0.13082,0.10038,0.19527,0.16527
0.058004,0.099979,0.070628,0.095887,0.069554,0.15585,0.33471,0.12932,0.086708,0.2159,0.19933
0.13231,0.17439,0.15494,0.16277,0.16167,0.15616,0.29965,0.20791,0.15247,0.21494,0.19921
0.13314,0.14454,0.12845,0.1388,0.1416,0.16347,0.30964,0.16768,0.18441,0.24226,0.2745
0.069707,0.14082,0.065308,0.13743,0.072326,0.17791,0.33431,0.12356,0.13197,0.18137,0.17044
0.14167,0.17116,0.14289,0.16555,0.14494,0.16289,0.30691,0.16379,0.20382,0.22569,0.24524
0.056071,0.085299,0.055397,0.078336,0.053149,0.13,0.30999,0.11419,0.041183,0.25477,0.2221
0.031673,0.064555,0.034471,0.061537,0.034647,0.13827,0.34156,0.091298,0.030832,0.27305,0.25188
0.034306,0.059704,0.030886,0.074682,0.021709,0.16494,0.31527,0.073631,0.0093074,0.29949,0.25864
0.088982,0.1151,0.083405,0.10687,0.11061,0.16948,0.31833,0.11892,0.089633,0.2029,0.15857
0.099873,0.086773,0.07802,0.10329,0.12353,0.15474,0.29898,0.15229,0.12945,0.25756,0.45684
0.080629,0.095448,0.08238,0.10001,0.07884,0.15774,0.35355,0.12593,0.071585,0.23457,0.21459
0.1089,0.1193,0.1058,0.11365,0.12367,0.15844,0.333,0.15857,0.13634,0.19056,0.26173
0.082053,0.098528,0.071975,0.10466,0.091163,0.14751,0.28817,0.11623,0.12172,0.22541,0.1527
0.098191,0.11473,0.10403,0.094682,0.093913,0.13151,0.31957,0.12969,0.11629,0.23743,0.22407
0.087687,0.094139,0.095392,0.10595,0.1038,0.15422,0.32788,0.13748,0.091659,0.20798,0.59559
0.062594,0.10126,0.076171,0.094574,0.080264,0.15563,0.31177,0.11236,0.12826,0.18865,0.18376
0.08485,0.10979,0.08506,0.11675,0.10716,0.13634,0.35836,0.16294,0.07754,0.20096,0.17767
0.10934,0.14408,0.098258,0.13687,0.10633,0.18124,0.30171,0.16883,0.17758,0.21078,0.2482
0.075687,0.098994,0.075087,0.097588,0.088067,0.14725,0.32966,0.1201,0.11613,0.33283,0.28568
0.09506,0.11428,0.092894,0.11912,0.10944,0.15211,0.32113,0.15539,0.10006,0.22432,0.17165
0.12769,0.13353,0.11264,0.14498,0.11594,0.1735,0.28932,0.15243,0.14374,0.18154,0.24649
0.11146,0.13232,0.12393,0.1297,0.10444,0.14294,0.3228,0.16281,0.15003,0.20387,0.2047
0.15435,0.15143,0.16829,0.16432,0.15266,0.16406,0.30302,0.18689,0.27954,0.17607,0.23469
0.099434,0.12894,0.10799,0.12795,0.10066,0.13517,0.31874,0.16683,0.10991,0.20318,0.16765
0.060363,0.10993,0.070981,0.11876,0.07929,0.15309,0.30525,0.12294,0.031459,0.14419,0.16496
0.07489,0.10489,0.082152,0.10701,0.067179,0.14752,0.33168,0.16661,0.054257,0.1854,0.22703
0.10282,0.1114,0.12534,0.12222,0.11613,0.17765,0.31339,0.18193,0.18033,0.21628,0.17884
0.05299,0.068027,0.05271,0.064732,0.049922,0.13481,0.32248,0.088621,0.04865,0.21363,0.2456
0.11574,0.10778,0.1075,0.12882,0.10445,0.16802,0.30532,0.1512,0.15643,0.24811,0.2917
0.071993,0.10952,0.085168,0.10204,0.084671,0.16942,0.28779,0.15415,0.042079,0.20801,0.26745
0.05788,0.085658,0.056813,0.085452,0.068152,0.13409,0.30237,0.1111,0.067006,0.19669,0.31089
0.072529,0.11096,0.08271,0.10282,0.08145,0.17728,0.32592,0.14704,0.078965,0.17815,0.15735
0.23419,0.27284,0.22171,0.28003,0.18732,0.18766,0.32378,0.22405,0.47826,0.24425,0.22409
0.092852,0.1191,0.088622,0.10847,0.099528,0.17064,0.28991,0.13807,0.11109,0.20918,0.19392
0.055137,0.080285,0.064295,0.077937,0.052433,0.12565,0.30088,0.12545,0.040438,0.28616,0.18276
0.072171,0.10172,0.066062,0.10142,0.06792,0.13463,0.32318,0.15323,0.053113,0.30789,0.43627
0.10904,0.1404,0.095109,0.13036,0.093228,0.15683,0.33431,0.16728,0.14141,0.38254,0.34856
0.075168,0.10201,0.074625,0.084947,0.090948,0.13739,0.30995,0.14769,0.081024,0.24739,0.33911
0.074576,0.11901,0.088531,0.1324,0.081068,0.14784,0.3231,0.14179,0.01337,0.20611,0.21632
0.037358,0.06908,0.043674,0.064595,0.03242,0.15145,0.3335,0.088307,0.023696,0.20878,0.19246
0.045893,0.06934,0.051024,0.08163,0.047197,0.13384,0.35021,0.13075,0.048872,0.20857,0.21367
0.053529,0.078178,0.056552,0.074787,0.038093,0.16991,0.31674,0.077331,0.033841,0.1733,0.15813
0.12401,0.15747,0.13734,0.14163,0.13403,0.15534,0.32422,0.18396,0.19379,0.20802,0.23379
0.098242,0.11383,0.087655,0.10614,0.10531,0.15432,0.28687,0.13327,0.12445,0.20383,0.24967
0.12998,0.12897,0.10716,0.14452,0.10243,0.1973,0.31822,0.15722,0.19735,0.2078,0.18768
0.059014,0.10586,0.07029,0.078745,0.073019,0.13985,0.30226,0.11662,0.069838,0.2284,0.18367
0.10601,0.13079,0.10885,0.13666,0.10055,0.17987,0.28051,0.1752,0.18464,0.1834,0.21054
0.11572,0.16886,0.12361,0.14638,0.13776,0.16422,0.32751,0.15801,0.12874,0.25269,0.29529
0.055674,0.08421,0.065751,0.088525,0.061744,0.15345,0.31308,0.099425,0.065773,0.25524,0.30751
0.064821,0.093441,0.05567,0.071825,0.059246,0.15488,0.32138,0.10999,0.045321,0.18629,0.14771
0.11497,0.12993,0.11538,0.1296,0.1054,0.15494,0.30951,0.15426,0.15665,0.31535,0.27905
0.066306,0.09388,0.060822,0.083857,0.085624,0.149,0.30512,0.11545,0.084603,0.16734,0.21306
0.062146,0.083143,0.067806,0.10017,0.059062,0.15454,0.35747,0.12529,0.034757,0.18836,0.27365
0.059799,0.082787,0.077098,0.089066,0.064821,0.12635,0.32335,0.14268,0.069027,0.22452,0.15562
0.090355,0.090418,0.098646,0.094302,0.11028,0.13986,0.30546,0.14772,0.14288,0.25653,0.27949
0.10892,0.11538,0.1195,0.13316,0.10884,0.15068,0.32114,0.12376,0.21761,0.22052,0.2312
0.092061,0.10712,0.097759,0.097356,0.098405,0.16117,0.34032,0.12157,0.12456,0.1932,0.21382
0.0562,0.067139,0.054179,0.066586,0.059759,0.14978,0.26607,0.1196,0.070688,0.22362,0.25477
0.073232,0.088068,0.068164,0.086632,0.076147,0.13758,0.32927,0.13223,0.066825,0.25168,0.20754
0.057694,0.085658,0.062798,0.081449,0.050657,0.16208,0.32183,0.12109,0.050222,0.17561,0.20018
0.10897,0.12084,0.099816,0.12664,0.12592,0.16765,0.33597,0.17464,0.14079,0.2551,0.25018
0.080988,0.10416,0.088378,0.093439,0.092676,0.14799,0.31193,0.12599,0.10058,0.24106,0.19938
0.081768,0.094706,0.079572,0.093465,0.081971,0.16394,0.33013,0.14634,0.11204,0.18782,0.26151
0.1342,0.17765,0.14547,0.15373,0.12953,0.15543,0.31374,0.16101,0.16627,0.1938,0.2831
0.09498,0.12223,0.087653,0.11954,0.086984,0.1526,0.31904,0.13271,0.10807,0.19166,0.54773
0.07029,0.091185,0.081082,0.093819,0.081265,0.1539,0.29573,0.11903,0.088042,0.22595,0.25879
0.082318,0.10632,0.093424,0.11062,0.079491,0.16469,0.31243,0.15259,0.097428,0.19372,0.22354
0.074991,0.10156,0.077614,0.093444,0.07359,0.17103,0.30344,0.10748,0.11098,0.21731,0.22235
0.095544,0.10248,0.090458,0.12425,0.090336,0.17546,0.27793,0.12958,0.10505,0.25292,0.22053
0.088392,0.11399,0.093996,0.11117,0.085351,0.16349,0.32615,0.14908,0.18474,0.20854,0.19092
0.078109,0.14137,0.08588,0.13195,0.08266,0.13899,0.32671,0.12431,0.037519,0.20769,0.2195
0.054713,0.073271,0.049573,0.084173,0.06437,0.1572,0.31287,0.11109,0.039579,0.19534,0.18113
0.056453,0.10056,0.062159,0.084242,0.045736,0.15727,0.31354,0.10391,0.038034,0.1986,0.1747
0.13144,0.17047,0.12242,0.18292,0.11128,0.17043,0.33151,0.18321,0.095351,0.18087,0.23806
0.049657,0.080763,0.035954,0.074204,0.046591,0.15711,0.34823,0.10187,0.045861,0.19862,0.18486
0.045163,0.059707,0.04012,0.076558,0.033206,0.15926,0.3181,0.096432,0.029541,0.19742,0.18123
0.12591,0.15065,0.12264,0.15241,0.12029,0.14874,0.31199,0.18114,0.23495,0.17538,0.28221
0.15953,0.13541,0.15772,0.13453,0.14691,0.16633,0.3255,0.17557,0.17641,0.20337,0.20546
0.085045,0.081756,0.077412,0.098529,0.085084,0.16267,0.34241,0.15118,0.10205,0.21677,0.18261
0.06609,0.094453,0.081789,0.090708,0.081412,0.16575,0.30008,0.12385,0.052901,0.22035,0.4297
0.069684,0.11065,0.062794,0.10376,0.064294,0.15218,0.29664,0.1183,0.033083,0.2564,0.20477
0.073812,0.094649,0.081244,0.1009,0.068697,0.14758,0.30421,0.12222,0.061424,0.15549,0.18053
0.069348,0.094426,0.065594,0.10221,0.065485,0.1671,0.32291,0.096428,0.056649,0.18918,0.18065
0.090494,0.11182,0.081229,0.098396,0.094225,0.17186,0.33882,0.1429,0.12299,0.22942,0.28972
0.070658,0.098481,0.070789,0.087084,0.069549,0.15995,0.33689,0.14091,0.042853,0.17909,0.19107
0.037574,0.077839,0.054009,0.068104,0.048669,0.12892,0.32785,0.10197,0.0261,0.19408,0.2471
0.088375,0.11853,0.099526,0.09196,0.08117,0.15813,0.33337,0.12448,0.062278,0.17858,0.19634
0.092578,0.10929,0.10306,0.10522,0.10368,0.13752,0.30047,0.13447,0.089298,0.26548,0.40351
0.035215,0.06013,0.036809,0.071899,0.038983,0.14216,0.31676,0.087764,0.028356,0.36643,0.28368
0.0684,0.091846,0.056783,0.092199,0.065935,0.14416,0.34267,0.12719,0.056161,0.2855,0.20047
0.052513,0.073011,0.051153,0.066722,0.059789,0.16323,0.31311,0.11839,0.072787,0.40104,0.37892
0.044145,0.082856,0.046486,0.097208,0.049284,0.18779,0.2956,0.11075,0.026522,0.21823,0.22745
0.12267,0.16943,0.12426,0.15799,0.13296,0.15683,0.29995,0.17784,0.12506,0.22922,0.26588
0.095601,0.13127,0.094067,0.13556,0.092686,0.18504,0.28787,0.15,0.095275,0.19794,0.20492
0.14986,0.17112,0.13834,0.16502,0.12895,0.17477,0.30484,0.16684,0.24727,0.2498,0.25505
0.10658,0.095348,0.098028,0.11003,0.12107,0.14144,0.32984,0.14073,0.17765,0.19809,0.2646
0.063575,0.11036,0.066639,0.10634,0.076039,0.1484,0.32176,0.12706,0.042534,0.20317,0.18496
0.074735,0.098714,0.071246,0.10096,0.063596,0.15193,0.35911,0.13058,0.038106,0.16278,0.17652
0.096664,0.13475,0.10824,0.12714,0.094994,0.14784,0.3077,0.15916,0.052815,0.19123,0.24594
0.093868,0.10967,0.093855,0.11664,0.10875,0.15904,0.33494,0.17871,0.085122,0.42995,0.5169
0.0866,0.096342,0.079105,0.10042,0.081329,0.14611,0.33705,0.11684,0.092906,0.28022,0.21801
0.060684,0.092598,0.046073,0.10126,0.050752,0.14207,0.32769,0.098959,0.0171,0.27519,0.27577
0.075075,0.097655,0.077914,0.098938,0.078768,0.15236,0.33641,0.11484,0.12134,0.1758,0.15639
0.07305,0.089573,0.081596,0.087489,0.069474,0.14754,0.31773,0.14362,0.058663,0.3645,0.29207
0.11058,0.13858,0.11748,0.14145,0.10481,0.1653,0.30047,0.16143,0.11599,0.36606,0.25123
0.056904,0.077225,0.084402,0.083149,0.093544,0.14464,0.34434,0.098781,0.074232,0.25075,0.21201
0.1103,0.13758,0.10006,0.11788,0.0981,0.15442,0.30041,0.14657,0.066223,0.18328,0.1833
0.10083,0.10496,0.089862,0.10125,0.08475,0.15984,0.34305,0.14583,0.10057,0.28028,0.32627
0.088133,0.12139,0.077014,0.10225,0.096183,0.14873,0.32699,0.12529,0.046586,0.28728,0.30999
0.14576,0.14618,0.13519,0.13173,0.14427,0.15905,0.31854,0.17706,0.19276,0.23332,0.22087
0.043004,0.077259,0.052435,0.084565,0.042708,0.13664,0.32526,0.099,0.025579,0.17299,0.18222
0.048734,0.084744,0.058772,0.076579,0.051313,0.1623,0.31346,0.088057,0.033928,0.19942,0.23821
0.072795,0.093265,0.064816,0.084962,0.067779,0.15798,0.29719,0.12178,0.087002,0.21079,0.28752
0.084084,0.098941,0.077246,0.099426,0.085877,0.1466,0.30943,0.13849,0.098603,0.23852,0.29203
0.043852,0.086126,0.047496,0.063483,0.049013,0.1647,0.30302,0.11682,0.039897,0.20477,0.18449
0.10394,0.15929,0.099188,0.16433,0.10728,0.19411,0.31244,0.16916,0.13774,0.31063,0.27272
0.028835,0.06322,0.032914,0.065946,0.030685,0.15605,0.29029,0.075118,0.017986,0.19862,0.27506
0.09776,0.099517,0.098726,0.1124,0.11844,0.14966,0.35035,0.15969,0.13302,0.26102,0.21541
0.086966,0.10943,0.077307,0.10135,0.088188,0.1657,0.30006,0.12494,0.12692,0.17911,0.18915
0.1304,0.12647,0.12169,0.1379,0.11567,0.1707,0.31117,0.17097,0.18847,0.25505,0.32233
0.048703,0.070771,0.055708,0.077464,0.04845,0.16179,0.32409,0.093894,0.064236,0.18036,0.19314
0.12283,0.13846,0.11045,0.12828,0.10708,0.18603,0.32064,0.17765,0.18987,0.28463,0.22437
0.0474,0.073651,0.044137,0.064193,0.046206,0.12832,0.30886,0.10735,0.035672,0.25336,0.19757
0.064887,0.098719,0.05792,0.10467,0.071314,0.15277,0.31924,0.13024,0.04909,0.18641,0.22414
0.066534,0.086273,0.074028,0.090057,0.080343,0.1572,0.34504,0.11959,0.093926,0.18772,0.18846
0.050341,0.10555,0.051923,0.1094,0.063153,0.19127,0.33364,0.10537,0.031032,0.24629,0.23381
0.072636,0.087976,0.07131,0.10346,0.080656,0.14476,0.34804,0.13635,0.070784,0.2423,0.15403
0.060516,0.093851,0.05795,0.081742,0.060882,0.16844,0.31779,0.093239,0.089309,0.2008,0.19245
0.093758,0.12049,0.094582,0.11524,0.09935,0.15633,0.31393,0.15554,0.064772,0.22102,0.26555
0.071555,0.10009,0.065616,0.087968,0.067948,0.13094,0.34159,0.1438,0.018243,0.24031,0.17596
0.042129,0.058616,0.034858,0.066061,0.044034,0.13779,0.30446,0.10311,0.030708,0.22993,0.16381
0.10252,0.1335,0.089186,0.15394,0.10347,0.15084,0.32041,0.15641,0.064193,0.22793,0.20512
0.043323,0.072215,0.055799,0.075254,0.061076,0.18581,0.31151,0.096826,0.064624,0.20748,0.22535
0.07004,0.078604,0.068686,0.096531,0.056649,0.18553,0.32558,0.11379,0.095832,0.25543,0.23728
0.091135,0.090444,0.084356,0.095078,0.093595,0.14208,0.31726,0.14409,0.16888,0.20087,0.21489
0.046445,0.076033,0.051763,0.06914,0.055551,0.15771,0.32892,0.10571,0.056614,0.20064,0.26408
0.068675,0.081106,0.066115,0.09827,0.077015,0.15596,0.30674,0.10926,0.054381,0.24079,0.18632
0.11878,0.11974,0.14179,0.12892,0.13856,0.15274,0.36535,0.16891,0.2318,0.18917,0.20414
0.12762,0.10952,0.11333,0.12863,0.11881,0.16431,0.29375,0.14346,0.20392,0.24954,0.2434
0.044687,0.078171,0.047339,0.081992,0.043105,0.17146,0.29302,0.092716,0.047669,0.22553,0.23611
0.077351,0.10457,0.068392,0.10988,0.078036,0.17899,0.30702,0.14437,0.076014,0.19864,0.18599
0.091958,0.091921,0.091784,0.10823,0.10287,0.15333,0.33013,0.14357,0.1275,0.24326,0.37669
0.10881,0.17147,0.11805,0.17252,0.11905,0.1639,0.31188,0.17672,0.071829,0.18686,0.33429
0.074147,0.12382,0.089388,0.1257,0.085591,0.16108,0.30084,0.13129,0.047197,0.21368,0.22785
0.054952,0.067263,0.045349,0.087922,0.059484,0.14442,0.28492,0.096517,0.037365,0.22995,0.20871
0.076306,0.1198,0.07795,0.10662,0.083007,0.1512,0.30465,0.123,0.067578,0.23053,0.21811
0.040218,0.072934,0.037448,0.070015,0.035781,0.14265,0.33175,0.11591,0.029323,0.20574,0.19236
0.15359,0.17564,0.14519,0.1788,0.14648,0.16132,0.30187,0.15714,0.2154,0.2326,0.52189
0.033317,0.068543,0.034384,0.065942,0.025681,0.14773,0.31022,0.10041,0.020759,0.21017,0.21214
0.16194,0.17703,0.16936,0.17577,0.16045,0.16782,0.34542,0.17888,0.17479,0.18779,0.20798
0.073382,0.086868,0.076808,0.094533,0.082838,0.15292,0.27787,0.1213,0.12414,0.29141,0.27096
0.084359,0.10165,0.078925,0.13087,0.088158,0.17936,0.29626,0.13618,0.069449,0.19187,0.2125
0.11193,0.13001,0.10906,0.1176,0.11706,0.1549,0.3112,0.13134,0.15439,0.24641,0.21053
0.050519,0.064349,0.042332,0.087215,0.05015,0.15759,0.2991,0.099476,0.043822,0.17411,0.1664
0.040884,0.06874,0.049727,0.073661,0.04372,0.17806,0.36563,0.090779,0.064956,0.21613,0.23554
0.10081,0.12679,0.09064,0.13258,0.096748,0.16648,0.334,0.14921,0.070264,0.1846,0.17597
0.049963,0.10605,0.06884,0.10116,0.04623,0.16098,0.29647,0.11754,0.033131,0.24441,0.20335
0.08286,0.11273,0.1104,0.12064,0.10516,0.12871,0.29642,0.14358,0.14239,0.14894,0.18502
0.046987,0.10664,0.049467,0.11859,0.039364,0.15858,0.3405,0.12661,0.012514,0.20973,0.22515
0.12844,0.13411,0.12739,0.13948,0.13918,0.17137,0.30344,0.14736,0.2099,0.23897,0.44137
0.10163,0.099552,0.10005,0.13022,0.091038,0.15307,0.29998,0.16564,0.13663,0.22487,0.18325
0.094296,0.10545,0.07902,0.10148,0.089666,0.15541,0.31856,0.13674,0.1151,0.16625,0.21049
0.059707,0.1097,0.055367,0.10247,0.067951,0.14189,0.32541,0.13864,0.023158,0.18941,0.32004
0.076361,0.1055,0.088669,0.11289,0.081245,0.14572,0.31442,0.14844,0.052776,0.19294,0.16667
0.07964,0.10454,0.073902,0.098784,0.083758,0.17455,0.33515,0.12621,0.076468,0.18113,0.24828
0.072572,0.11007,0.081487,0.10777,0.078182,0.15278,0.28214,0.14573,0.072528,0.20344,0.24696
0.054844,0.072708,0.049441,0.078395,0.042868,0.15075,0.27655,0.10663,0.027355,0.19408,0.19401
0.1335,0.14567,0.13683,0.14943,0.13633,0.17428,0.33102,0.16265,0.18937,0.22607,0.22593
0.074688,0.096046,0.066986,0.14095,0.065427,0.19082,0.3008,0.13988,0.068178,0.25453,0.22416
0.047894,0.088194,0.048285,0.082779,0.053559,0.15596,0.29887,0.081848,0.043894,0.21079,0.19167
0.049344,0.067832,0.052594,0.077903,0.040936,0.14376,0.31767,0.08928,0.033039,0.21919,0.18497
0.13393,0.14861,0.13128,0.155,0.14243,0.17571,0.31841,0.15256,0.15444,0.24385,0.30602
0.099215,0.13057,0.11535,0.12864,0.096386,0.16092,0.3272,0.16072,0.16237,0.27557,0.21498
0.086642,0.084629,0.082846,0.086498,0.086297,0.13451,0.32816,0.11431,0.10117,0.19269,0.23641
0.040374,0.074794,0.037368,0.078761,0.05033,0.13146,0.3098,0.091382,0.034712,0.2876,0.23713
0.053832,0.097382,0.051619,0.081995,0.043547,0.14244,0.32303,0.099142,0.022466,0.26194,0.29857
0.075304,0.098773,0.084606,0.086544,0.087001,0.16478,0.32007,0.10214,0.11431,0.27067,0.24927
0.07516,0.095957,0.071637,0.10369,0.079694,0.18594,0.32029,0.11154,0.077333,0.23004,0.24056
0.03007,0.056031,0.035202,0.062634,0.029447,0.14437,0.3158,0.093241,0.029325,0.17145,0.16831
0.064593,0.066041,0.062907,0.076718,0.063985,0.14991,0.28145,0.10404,0.09419,0.24131,0.27717
0.027221,0.061995,0.036019,0.057672,0.033236,0.12917,0.29352,0.098308,0.030284,0.18013,0.28001
0.065333,0.11825,0.066592,0.095368,0.065259,0.16507,0.30505,0.12665,0.11355,0.18674,0.17899
0.16846,0.20164,0.16196,0.19783,0.14264,0.15417,0.33395,0.19659,0.25462,0.26265,0.40741
0.064954,0.095167,0.071012,0.084781,0.053398,0.14978,0.3066,0.13619,0.038852,0.17215,0.21769
0.046284,0.090557,0.035886,0.067603,0.035513,0.14972,0.30369,0.086916,0.040863,0.21002,0.166
0.14824,0.16745,0.13392,0.15256,0.13295,0.17446,0.32877,0.16246,0.1928,0.21892,0.1782
0.093002,0.11162,0.090345,0.10731,0.09616,0.14418,0.29967,0.1394,0.11093,0.18214,0.15872
0.096275,0.091808,0.084543,0.087525,0.094104,0.16815,0.31368,0.15757,0.12958,0.17606,0.17186
0.059022,0.07798,0.057682,0.080057,0.064169,0.14083,0.31987,0.1306,0.050055,0.19259,0.18013
0.068209,0.11593,0.052384,0.10291,0.057637,0.16651,0.29979,0.10153,0.036412,0.1896,0.18324
0.13776,0.1985,0.14961,0.17198,0.14093,0.18393,0.29486,0.20044,0.22807,0.30132,0.62314
0.088899,0.11505,0.093737,0.11816,0.095103,0.13945,0.30094,0.14555,0.044373,0.19503,0.21596
0.095356,0.12365,0.10527,0.14185,0.10401,0.16401,0.30976,0.13804,0.15631,0.20324,0.19135
0.073792,0.088646,0.072315,0.079874,0.11297,0.14908,0.33117,0.11593,0.091607,0.22589,0.27542
0.042413,0.096056,0.04234,0.11273,0.03564,0.1872,0.30889,0.097354,0.04379,0.19033,0.22202
0.044566,0.065789,0.045182,0.065825,0.067388,0.16161,0.31783,0.11635,0.049017,0.26717,0.183
0.034358,0.066393,0.037657,0.056634,0.037018,0.15779,0.31908,0.074613,0.029551,0.17654,0.49667
0.093675,0.10162,0.087961,0.095256,0.099182,0.15764,0.34649,0.12989,0.14697,0.21781,0.21572
0.16397,0.18238,0.15205,0.17324,0.13915,0.1691,0.31036,0.16616,0.33078,0.30003,0.27306
0.068092,0.084206,0.053595,0.07539,0.057188,0.15955,0.34091,0.10585,0.051689,0.2099,0.1884
0.14075,0.16515,0.14172,0.16387,0.12724,0.16051,0.31645,0.18096,0.20285,0.28284,0.28238
0.035678,0.061557,0.038698,0.062417,0.035786,0.13433,0.32193,0.10446,0.037658,0.18674,0.17634
0.059541,0.066658,0.042346,0.084102,0.057902,0.15218,0.34227,0.10307,0.042937,0.18216,0.20927
0.052353,0.070372,0.048289,0.080254,0.0434,0.17771,0.26103,0.088275,0.050342,0.19942,0.24806
0.099937,0.12481,0.097102,0.11229,0.10186,0.16048,0.27454,0.16148,0.16461,0.2073,0.19442
0.047281,0.081453,0.050551,0.079045,0.051994,0.15349,0.2965,0.094943,0.072136,0.21319,0.21787
0.081417,0.12815,0.081807,0.1271,0.090685,0.16168,0.3081,0.11855,0.14071,0.24067,0.3366
0.10397,0.13465,0.10517,0.14339,0.10366,0.1608,0.35716,0.15748,0.074223,0.30952,0.23013
0.054326,0.073027,0.04747,0.075949,0.061324,0.14154,0.30113,0.093724,0.055832,0.29135,0.35446
0.10192,0.13504,0.093088,0.13439,0.094323,0.15491,0.29621,0.15783,0.10929,0.19283,0.18353
0.041685,0.081798,0.051428,0.089949,0.042438,0.17927,0.32002,0.081371,0.013174,0.27714,0.21259
0.070441,0.084439,0.080425,0.08858,0.081121,0.15264,0.30484,0.13775,0.13192,0.1947,0.24571
0.060756,0.10198,0.068681,0.10195,0.065322,0.17245,0.31557,0.1133,0.032963,0.27683,0.25168
0.061116,0.090592,0.05768,0.090185,0.061408,0.17444,0.33307,0.094695,0.063206,0.17441,0.21841
0.059204,0.080329,0.062357,0.079416,0.058598,0.16402,0.30206,0.11574,0.069367,0.20625,0.23345
0.037719,0.062226,0.034572,0.068832,0.048739,0.14173,0.33253,0.12296,0.036761,0.23732,0.25573
0.038581,0.064997,0.027287,0.063192,0.023025,0.17509,0.2972,0.09295,0.024884,0.20482,0.25233
0.075632,0.10971,0.074422,0.10277,0.086972,0.18609,0.3042,0.12869,0.09876,0.21907,0.19705
0.044591,0.081049,0.045838,0.063555,0.054328,0.1305,0.30917,0.12678,0.042855,0.18192,0.23434
0.12219,0.1234,0.1506,0.12549,0.10891,0.15738,0.33152,0.1689,0.14665,0.252,0.47548
0.037393,0.069335,0.040323,0.06489,0.031217,0.13301,0.34639,0.10325,0.021751,0.20524,0.2875
0.16286,0.21629,0.14949,0.21974,0.17046,0.13896,0.35975,0.17221,0.28659,0.20971,0.24255
0.10971,0.15679,0.10682,0.16138,0.095997,0.15001,0.31503,0.16887,0.16999,0.21229,0.16294
0.17787,0.16574,0.16284,0.1875,0.14111,0.17954,0.33392,0.20758,0.25159,0.24919,0.26619
0.091561,0.13202,0.096157,0.13641,0.093025,0.17344,0.28561,0.13663,0.1364,0.24512,0.25917
0.036683,0.058861,0.038392,0.054799,0.04544,0.13684,0.30906,0.084611,0.036937,0.24307,0.25914
0.028889,0.051866,0.035649,0.057639,0.036825,0.13742,0.33056,0.092263,0.0096471,0.2012,0.18308
0.089441,0.10254,0.085143,0.10698,0.092928,0.18845,0.29981,0.12371,0.12475,0.21924,0.2042
0.040037,0.073699,0.054085,0.078765,0.037477,0.17397,0.26011,0.092005,0.040518,0.20197,0.23104
0.067002,0.1069,0.069767,0.11717,0.079298,0.1586,0.32425,0.1128,0.031148,0.28782,0.21108
0.10417,0.12737,0.10195,0.11946,0.1173,0.17182,0.33502,0.15501,0.13868,0.26763,0.33646
0.072087,0.096845,0.066596,0.11726,0.076657,0.15077,0.30904,0.1423,0.078688,0.17152,0.21229
0.085815,0.13629,0.089342,0.13577,0.080486,0.15086,0.32861,0.14873,0.027809,0.20695,0.19294
0.066345,0.086431,0.074282,0.090552,0.072073,0.15531,0.34034,0.10868,0.083464,0.25957,0.27326
0.083256,0.09927,0.077731,0.090937,0.09121,0.14811,0.29994,0.10582,0.095533,0.1976,0.20249
0.063266,0.101,0.059844,0.093427,0.053225,0.17737,0.30577,0.098357,0.021403,0.23059,0.23541
0.029906,0.061044,0.028921,0.07168,0.033621,0.13493,0.2999,0.074213,0.0075504,0.21236,0.19048
0.025771,0.062367,0.034613,0.071572,0.027628,0.14003,0.32777,0.098319,0.026173,0.27256,0.25714
0.10842,0.15914,0.1174,0.13385,0.11291,0.17976,0.29397,0.1504,0.21619,0.22617,0.18595
0.1025,0.12573,0.097282,0.14137,0.097966,0.15656,0.31203,0.14937,0.14732,0.21457,0.23895
0.040655,0.072545,0.048324,0.088542,0.044649,0.12768,0.31371,0.059789,0.039339,0.2225,0.19513
0.075591,0.08955,0.068821,0.091067,0.063074,0.13732,0.3233,0.12221,0.085738,0.22824,0.16289
0.095803,0.13827,0.091487,0.12227,0.097395,0.18409,0.33192,0.15245,0.10945,0.20708,0.21438
0.089629,0.11872,0.091086,0.11443,0.103,0.16623,0.31886,0.15966,0.093419,0.21109,0.25873
0.055961,0.079803,0.05588,0.0774,0.056648,0.13475,0.30817,0.10965,0.065394,0.43259,0.45693
0.069986,0.093319,0.074786,0.10626,0.079928,0.16305,0.34817,0.1359,0.086604,0.24399,0.21325
0.088003,0.098594,0.084052,0.10399,0.10444,0.15182,0.28474,0.16741,0.13332,0.23229,0.35029
0.077501,0.08532,0.091038,0.090172,0.085553,0.16264,0.32233,0.13554,0.12457,0.23198,0.40406
0.12788,0.14323,0.14419,0.14292,0.12955,0.16771,0.29851,0.18357,0.22744,0.21084,0.28624
0.067387,0.097753,0.078833,0.1061,0.070535,0.15534,0.28393,0.14001,0.051886,0.30642,0.28951
0.11045,0.16473,0.11417,0.14192,0.10587,0.167,0.29195,0.1951,0.13801,0.17981,0.28255
0.048118,0.070139,0.06449,0.068414,0.038144,0.15284,0.31172,0.09883,0.044043,0.24068,0.1974
0.085948,0.13016,0.11514,0.12965,0.095191,0.13294,0.28457,0.16197,0.16544,0.18141,0.17294
0.12627,0.13636,0.11403,0.12917,0.11872,0.1535,0.34054,0.17506,0.15655,0.23635,0.21341
0.082147,0.10049,0.072932,0.11483,0.068877,0.15785,0.30425,0.14242,0.067685,0.18377,0.23283
0.089822,0.098545,0.097148,0.10486,0.090122,0.15348,0.31333,0.13997,0.092016,0.22065,0.25063
0.035438,0.070958,0.040946,0.069367,0.041059,0.14553,0.27032,0.094823,0.041737,0.18944,0.165
0.025639,0.059887,0.031326,0.058054,0.031647,0.13539,0.34574,0.088999,0.011714,0.21787,0.2938
0.07651,0.097532,0.077752,0.10086,0.091235,0.17017,0.30608,0.11347,0.12103,0.20992,0.24881
0.046427,0.068578,0.048107,0.072581,0.04965,0.14366,0.3267,0.11027,0.03565,0.18005,0.25451
0.075632,0.091652,0.064636,0.093416,0.072606,0.16784,0.30704,0.10481,0.11733,0.22667,0.24185
0.14085,0.14551,0.12872,0.12329,0.13452,0.1381,0.33447,0.18803,0.245,0.23525,0.31491
0.041591,0.060896,0.047548,0.066792,0.041467,0.14584,0.30771,0.088649,0.037463,0.26005,0.22716
0.070506,0.088818,0.054552,0.089172,0.067648,0.16823,0.31377,0.12159,0.084371,0.2077,0.2564
0.071352,0.098206,0.069021,0.087842,0.072558,0.16594,0.29545,0.11688,0.081464,0.21399,0.20403
0.090339,0.10892,0.069768,0.11818,0.068271,0.15403,0.31841,0.144,0.052865,0.18326,0.18083
0.13278,0.16459,0.13175,0.15968,0.14022,0.14635,0.30303,0.18125,0.11852,0.20236,0.18107
0.081296,0.091226,0.090573,0.089325,0.09898,0.13944,0.32346,0.13591,0.13139,0.31901,0.23146
0.067585,0.090263,0.070387,0.096835,0.080662,0.15868,0.30616,0.13446,0.067204,0.18692,0.17201
0.091621,0.10353,0.078801,0.12,0.081299,0.15735,0.29341,0.14776,0.10863,0.18717,0.20363
0.059378,0.093026,0.064784,0.11811,0.055877,0.18187,0.35374,0.11851,0.042502,0.18045,0.18217
0.051711,0.085242,0.0646,0.06453,0.060873,0.14498,0.33104,0.1062,0.08277,0.18295,0.21833
0.071675,0.085561,0.084777,0.080168,0.066305,0.15237,0.34206,0.11946,0.091748,0.23874,0.22739
0.11408,0.15021,0.12458,0.1334,0.10709,0.16619,0.35905,0.16361,0.099409,0.21843,0.31025
0.16905,0.14966,0.14456,0.17286,0.14125,0.16696,0.34064,0.17552,0.20825,0.21332,0.19576
0.042869,0.070618,0.034496,0.071184,0.036993,0.1423,0.31125,0.11343,0.039144,0.23477,0.17214
0.049325,0.065805,0.042576,0.08261,0.048627,0.16795,0.27906,0.095857,0.052979,0.21022,0.24217
0.059972,0.10757,0.064047,0.10382,0.067182,0.15111,0.30263,0.11516,0.033962,0.20016,0.21166
0.078485,0.092454,0.062785,0.11654,0.067675,0.15839,0.33273,0.13416,0.079516,0.1985,0.22108
0.04054,0.063423,0.041162,0.071682,0.029962,0.16668,0.34452,0.083527,0.023104,0.20149,0.22231
0.07816,0.081082,0.080767,0.091796,0.080307,0.14224,0.34252,0.12641,0.079024,0.32857,0.26338
0.080705,0.11881,0.074184,0.12273,0.080131,0.16439,0.33459,0.16252,0.041908,0.17351,0.19281
0.083277,0.12414,0.068831,0.13323,0.084363,0.13246,0.33017,0.12481,0.021827,0.21794,0.15233
0.046301,0.079013,0.049215,0.066465,0.048738,0.13576,0.33244,0.095399,0.054363,0.4062,0.33443
0.069608,0.080467,0.074053,0.075187,0.056886,0.15201,0.32711,0.11176,0.040753,0.20448,0.25674
0.068805,0.084712,0.063335,0.090675,0.068451,0.15115,0.30197,0.14612,0.065064,0.16759,0.26679
0.11186,0.13478,0.10754,0.11787,0.10294,0.15899,0.31638,0.15839,0.13652,0.2031,0.2111
0.10861,0.12933,0.11177,0.13116,0.12574,0.17325,0.34389,0.15008,0.2581,0.20326,0.21848
0.075734,0.1226,0.0848,0.12186,0.07417,0.14425,0.29678,0.1505,0.089359,0.20609,0.25128
0.11582,0.10011,0.097369,0.098394,0.12957,0.17267,0.33489,0.13534,0.15379,0.2024,0.21148
0.084678,0.098475,0.079401,0.10611,0.086151,0.1737,0.31587,0.14164,0.094967,0.19514,0.20598
0.047842,0.091935,0.068131,0.086002,0.05341,0.15814,0.32538,0.12119,0.098854,0.185,0.20827
0.08082,0.10036,0.08913,0.099099,0.074808,0.15758,0.30737,0.13211,0.064371,0.23836,0.21573
0.090449,0.088577,0.078049,0.10052,0.085729,0.15632,0.30058,0.16686,0.084158,0.15698,0.33014
0.060329,0.080979,0.051018,0.087414,0.046079,0.14924,0.30609,0.14235,0.050264,0.19684,0.1687
0.13629,0.17939,0.1436,0.17648,0.1182,0.16633,0.3456,0.19011,0.22553,0.23484,0.20298
0.068651,0.096879,0.067452,0.085806,0.089324,0.13943,0.32284,0.10936,0.072123,0.18603,0.17753
0.076219,0.10173,0.078827,0.10256,0.089143,0.15991,0.27611,0.13027,0.07056,0.21714,0.19935
0.030697,0.065718,0.047732,0.058377,0.028274,0.15972,0.31354,0.081786,0.016567,0.18611,0.23616
0.043046,0.065378,0.04632,0.090235,0.041166,0.13747,0.3003,0.089179,0.028163,0.23816,0.232
0.063692,0.087609,0.062428,0.094845,0.067678,0.15532,0.31032,0.12183,0.059754,0.18715,0.19928
0.088933,0.11357,0.082433,0.1112,0.079956,0.1597,0.34471,0.1368,0.082946,0.29559,0.27486
0.062784,0.072536,0.048258,0.078464,0.068829,0.13888,0.3584,0.10114,0.079355,0.23795,0.27305
0.084722,0.10555,0.089632,0.10584,0.098196,0.16107,0.28452,0.13766,0.14521,0.20375,0.21881
0.15017,0.17238,0.15591,0.17942,0.14207,0.15177,0.34601,0.19986,0.26585,0.2037,0.21872
0.048639,0.076601,0.046611,0.07999,0.060898,0.14271,0.3155,0.089404,0.076877,0.27022,0.22149
0.081544,0.091769,0.05746,0.1023,0.072795,0.16087,0.31164,0.14887,0.053909,0.20967,0.20773
0.087373,0.11978,0.088379,0.11673,0.085566,0.15914,0.29466,0.11943,0.064594,0.17568,0.17255
0.11082,0.10868,0.12238,0.11233,0.10784,0.16249,0.38604,0.13105,0.14603,0.16533,0.25359
0.028607,0.07034,0.033068,0.059013,0.042075,0.13516,0.33061,0.080939,0.022535,0.18761,0.25533
0.15323,0.16271,0.14941,0.16163,0.15933,0.14887,0.30145,0.1637,0.27814,0.23426,0.38318
0.094339,0.14251,0.089702,0.14647,0.0981,0.14512,0.32522,0.13819,0.12228,0.24911,0.25246
0.10693,0.12156,0.09039,0.11383,0.096428,0.16945,0.3033,0.15505,0.096227,0.34278,0.36812
0.078824,0.10297,0.079119,0.095448,0.082405,0.17335,0.33061,0.11711,0.13978,0.21963,0.2433
0.17047,0.18722,0.16003,0.17743,0.19054,0.18724,0.34843,0.1672,0.31643,0.27594,0.31039
0.16091,0.2013,0.18319,0.20811,0.1482,0.15664,0.33427,0.18146,0.26494,0.20183,0.22892
0.10281,0.1192,0.10769,0.12019,0.09958,0.14655,0.32559,0.14986,0.10078,0.30102,0.20912
0.079634,0.099093,0.091664,0.093525,0.091091,0.15092,0.32273,0.14531,0.072778,0.33104,0.2585
0.05996,0.090735,0.075189,0.083094,0.058127,0.14792,0.3237,0.11986,0.049862,0.24741,0.24947
0.074311,0.092097,0.063449,0.099197,0.062254,0.16626,0.34107,0.11744,0.046947,0.2215,0.26206
0.071921,0.085087,0.074409,0.10091,0.085139,0.19167,0.30741,0.14801,0.08657,0.20216,0.19634
0.048174,0.08633,0.042416,0.075101,0.028222,0.16773,0.32313,0.088422,0.038608,0.26553,0.21874
0.059241,0.076241,0.052618,0.06806,0.066982,0.17385,0.32913,0.11735,0.056036,0.28513,0.19561
0.033786,0.063188,0.042688,0.062557,0.044281,0.15272,0.30425,0.083437,0.019276,0.18811,0.40146
0.046316,0.059764,0.042779,0.072411,0.047754,0.14925,0.35544,0.10125,0.031076,0.21314,0.2184
0.051079,0.080477,0.060948,0.09018,0.048045,0.15836,0.34508,0.11619,0.03092,0.20667,0.20589
0.087106,0.10087,0.090652,0.10784,0.099532,0.13622,0.30246,0.15989,0.14328,0.19185,0.22277
0.089708,0.085052,0.07056,0.086404,0.093708,0.1344,0.29781,0.11863,0.073536,0.36465,0.23701
0.053935,0.07058,0.049429,0.080552,0.060993,0.13975,0.31086,0.079472,0.06755,0.21034,0.16806
0.1043,0.13909,0.13185,0.15301,0.14107,0.17822,0.29634,0.18479,0.18079,0.24527,0.21637
0.10941,0.15313,0.12013,0.15359,0.12489,0.16079,0.28829,0.17635,0.076107,0.30965,0.30243
0.075303,0.097577,0.079634,0.094126,0.083887,0.14039,0.31846,0.11404,0.10128,0.1919,0.18386
0.063401,0.10322,0.065181,0.087141,0.066349,0.17825,0.33031,0.12087,0.076116,0.2161,0.24681
0.13986,0.15893,0.11815,0.19008,0.12701,0.16817,0.3131,0.15495,0.13329,0.17497,0.20859
0.061789,0.075511,0.056954,0.079031,0.067285,0.14249,0.31769,0.10444,0.072859,0.18907,0.3168
0.041807,0.075539,0.043379,0.073368,0.033528,0.14774,0.28902,0.092751,0.028071,0.22176,0.27045
0.059516,0.079031,0.042406,0.079941,0.053814,0.1523,0.32613,0.10962,0.061885,0.2233,0.50699
0.058137,0.093378,0.05674,0.090343,0.050885,0.15295,0.32422,0.10678,0.054648,0.20631,0.1959
0.12047,0.13684,0.12901,0.15421,0.14941,0.16169,0.29938,0.15901,0.17707,0.24173,0.41259
0.057458,0.094454,0.074433,0.089061,0.067032,0.11822,0.2928,0.12231,0.059238,0.21533,0.1994
0.13856,0.14489,0.14125,0.16068,0.13282,0.14671,0.28223,0.18231,0.2161,0.21102,0.21986
0.094641,0.10342,0.094643,0.11159,0.098144,0.16782,0.2859,0.13813,0.12733,0.2038,0.18341
0.1404,0.13378,0.13465,0.15334,0.13744,0.16502,0.30128,0.17123,0.18983,0.21569,0.26101
0.074249,0.089645,0.076305,0.094337,0.072002,0.16333,0.3538,0.12538,0.096359,0.24152,0.23175
0.12775,0.1549,0.12506,0.18369,0.13398,0.16517,0.3005,0.17189,0.19227,0.30469,0.27531
0.10214,0.11188,0.098386,0.10965,0.092463,0.16246,0.30507,0.15568,0.12879,0.22465,0.23326
0.071442,0.095827,0.080221,0.10262,0.089326,0.16704,0.34897,0.12438,0.07977,0.22579,0.22208
0.16022,0.18253,0.15079,0.16287,0.15086,0.14815,0.3321,0.18095,0.24691,0.17586,0.18173
0.065735,0.082886,0.062082,0.080227,0.070096,0.14724,0.30189,0.095214,0.091832,0.2585,0.24476
0.10106,0.12294,0.10142,0.12141,0.10325,0.15766,0.28562,0.14961,0.12267,0.17027,0.18387
0.030701,0.08586,0.04035,0.11915,0.040701,0.19359,0.33789,0.072885,0.019481,0.22513,0.2479
0.046133,0.0793,0.053898,0.079727,0.046764,0.16978,0.30535,0.11686,0.069388,0.18747,0.24995
0.082785,0.099708,0.10632,0.10513,0.092881,0.14811,0.32565,0.12625,0.13911,0.32796,0.36835
0.036467,0.074963,0.030579,0.079166,0.025831,0.1396,0.31649,0.076953,0.010344,0.25776,0.22691
0.1113,0.12211,0.10075,0.11776,0.10499,0.15149,0.31482,0.14445,0.15918,0.22253,0.25119
0.051666,0.087757,0.045252,0.082647,0.044616,0.1717,0.31907,0.10858,0.020785,0.26311,0.22137
0.057745,0.080218,0.046945,0.07881,0.041861,0.17272,0.34017,0.094506,0.034154,0.22445,0.22604
0.030139,0.067195,0.037407,0.075371,0.032535,0.15163,0.33732,0.092351,0.017138,0.21142,0.23613
0.073548,0.087082,0.058676,0.099085,0.079153,0.15688,0.31717,0.12501,0.092009,0.22634,0.23702
0.060689,0.0741,0.047578,0.084088,0.060014,0.13238,0.31534,0.13348,0.060013,0.17023,0.24885
0.060312,0.08904,0.067681,0.086539,0.0758,0.1577,0.33123,0.12187,0.062098,0.21454,0.20127
0.080301,0.093303,0.079641,0.093902,0.084898,0.13517,0.2966,0.1532,0.11868,0.2417,0.24434
0.053953,0.067963,0.050792,0.075681,0.072028,0.15334,0.32482,0.10517,0.062927,0.23063,0.25363
0.070087,0.08406,0.052253,0.098408,0.056865,0.16288,0.30873,0.11365,0.058276,0.19842,0.22771
0.092373,0.088422,0.10308,0.09414,0.10619,0.13917,0.30274,0.12833,0.14187,0.23846,0.2262
0.060774,0.081376,0.058295,0.083202,0.064066,0.14384,0.3093,0.12717,0.078576,0.2925,0.21479
0.094322,0.14313,0.096978,0.13665,0.094591,0.1752,0.31629,0.14347,0.049629,0.22461,0.35316
0.062365,0.077927,0.050962,0.068754,0.058906,0.1495,0.3221,0.10064,0.0592,0.21018,0.18276
0.047987,0.079542,0.047588,0.069904,0.048956,0.14275,0.31494,0.082815,0.035296,0.22022,0.23277
0.087533,0.15522,0.090334,0.15971,0.1066,0.15358,0.29759,0.16357,0.052553,0.23273,0.28645
0.10219,0.11761,0.089189,0.11368,0.1098,0.15195,0.33694,0.15204,0.14489,0.19624,0.23004
0.078626,0.115,0.088776,0.094929,0.078829,0.18547,0.28754,0.12001,0.091314,0.22122,0.23299
0.081832,0.10137,0.085487,0.098177,0.089237,0.16781,0.31062,0.13318,0.078268,0.2595,0.20761
0.084453,0.11802,0.087376,0.10298,0.086614,0.1406,0.30674,0.16694,0.076552,0.22254,0.17597
0.032982,0.063282,0.028865,0.060457,0.0245,0.14639,0.30796,0.078435,0.032111,0.25762,0.19436
0.069111,0.11421,0.086442,0.099557,0.08264,0.15078,0.31364,0.13838,0.11754,0.22019,0.20889
0.088823,0.12993,0.096834,0.11105,0.077643,0.1357,0.31011,0.16355,0.042486,0.27037,0.29782
0.076645,0.12019,0.085579,0.12375,0.10266,0.15359,0.28953,0.13753,0.068105,0.19923,0.19842
0.098829,0.13639,0.097735,0.14039,0.10273,0.14721,0.28066,0.14043,0.085593,0.17189,0.18555
0.09637,0.11842,0.099344,0.12299,0.10957,0.14732,0.3241,0.1574,0.068679,0.25251,0.25641
0.057986,0.10118,0.082589,0.11611,0.069097,0.14979,0.29872,0.16156,0.048304,0.22478,0.2129
0.083375,0.12414,0.075584,0.13027,0.064556,0.17623,0.28517,0.13437,0.057793,0.3417,0.2404
0.059454,0.078314,0.060106,0.068916,0.058545,0.13877,0.28877,0.11657,0.056965,0.2614,0.24829
0.10932,0.11139,0.11594,0.13019,0.11346,0.16086,0.32525,0.17271,0.23118,0.22112,0.38002
0.026864,0.059013,0.024463,0.075647,0.02389,0.15793,0.2928,0.063156,0.018454,0.21651,0.2521
0.062113,0.09641,0.057973,0.085755,0.065792,0.14473,0.30492,0.12311,0.05024,0.20142,0.19924
0.055031,0.077839,0.048111,0.070085,0.047308,0.13421,0.33533,0.097697,0.045718,0.24401,0.24323
0.066697,0.1156,0.071522,0.10485,0.074559,0.1537,0.32898,0.14492,0.024292,0.17558,0.18182
0.099939,0.14083,0.096032,0.14798,0.098061,0.15711,0.36108,0.15513,0.099356,0.20439,0.22839
0.10868,0.14844,0.13157,0.15186,0.10494,0.1795,0.29229,0.1398,0.12385,0.27198,0.34908
0.074611,0.11799,0.086585,0.1053,0.086943,0.12851,0.30279,0.13406,0.096103,0.29798,0.24191
0.10642,0.10583,0.10224,0.11216,0.11712,0.14741,0.31483,0.13177,0.17986,0.26156,0.36004
0.063722,0.093035,0.061189,0.095578,0.046449,0.15921,0.28933,0.11727,0.039161,0.22526,0.30042
0.064259,0.10981,0.055805,0.10028,0.06765,0.17078,0.30677,0.12506,0.028605,0.2068,0.17152
0.10568,0.12817,0.10861,0.13033,0.12123,0.17881,0.30734,0.14398,0.11916,0.2083,0.23471
0.069029,0.070354,0.069564,0.079943,0.085186,0.1372,0.31502,0.10892,0.12356,0.19263,0.20797
0.042069,0.077593,0.055881,0.08441,0.043252,0.15684,0.283,0.11098,0.022243,0.23274,0.24293
0.13429,0.15074,0.14417,0.17712,0.13534,0.16919,0.29412,0.17656,0.13404,0.18732,0.16144
0.055138,0.068326,0.053876,0.075792,0.048424,0.16091,0.33239,0.11553,0.0316,0.17175,0.19675
0.065063,0.085494,0.069207,0.097244,0.075398,0.14356,0.32224,0.10989,0.073896,0.25028,0.23069
0.14979,0.18793,0.14079,0.18092,0.14162,0.1643,0.2979,0.16986,0.17289,0.22094,0.22271
0.11601,0.12124,0.13641,0.12882,0.13446,0.18764,0.31941,0.15538,0.21577,0.19952,0.21055
0.073461,0.10244,0.076091,0.091915,0.070188,0.14092,0.31821,0.14605,0.10081,0.16112,0.19439
0.15104,0.23515,0.12294,0.2289,0.13273,0.20363,0.33613,0.17586,0.39105,0.25812,0.19246
0.051015,0.086086,0.062308,0.089342,0.062573,0.16172,0.32051,0.12181,0.056299,0.26974,0.22288
0.055608,0.080362,0.056346,0.087646,0.06712,0.16627,0.28864,0.1057,0.053865,0.19523,0.21516
0.061037,0.098025,0.065283,0.099359,0.057894,0.14816,0.30594,0.12816,0.039825,0.20448,0.24549
0.1051,0.13343,0.10225,0.12309,0.097916,0.15439,0.30741,0.18241,0.12917,0.214,0.22909
0.034768,0.085579,0.049602,0.085463,0.046688,0.16519,0.27198,0.085672,0.023331,0.20906,0.24585
0.16086,0.17847,0.15311,0.19351,0.13077,0.18264,0.3092,0.19326,0.25612,0.18277,0.2147
0.089286,0.11914,0.084509,0.11814,0.08505,0.16692,0.31822,0.12465,0.0866,0.24824,0.21255
0.037677,0.055132,0.037992,0.065368,0.034625,0.14256,0.33084,0.077346,0.03486,0.17656,0.19741
0.06957,0.08611,0.078697,0.088376,0.082747,0.14231,0.30693,0.13853,0.092165,0.2427,0.39476
0.030601,0.067557,0.031496,0.059359,0.023772,0.14689,0.3399,0.082765,0.032279,0.21723,0.25473
0.067338,0.08572,0.061569,0.096908,0.061587,0.1941,0.33872,0.14908,0.081379,0.17895,0.21621
0.049194,0.080754,0.046932,0.089701,0.051877,0.14681,0.30986,0.09063,0.045967,0.26105,0.27568
0.16102,0.15216,0.1665,0.14673,0.16483,0.18296,0.3158,0.19869,0.27485,0.24773,0.21561
0.056981,0.078517,0.053483,0.06984,0.04821,0.14648,0.31349,0.10954,0.090832,0.16128,0.17386
0.038597,0.072122,0.032122,0.070531,0.03111,0.1494,0.33257,0.087555,0.025625,0.20228,0.24625
0.029398,0.055241,0.029523,0.062481,0.029006,0.16046,0.29187,0.082309,0.016327,0.19522,0.15548
0.067373,0.087739,0.077382,0.10737,0.08748,0.14316,0.32903,0.10649,0.14421,0.20527,0.22699
0.069383,0.08485,0.08463,0.084366,0.077724,0.15267,0.31883,0.13659,0.077147,0.19031,0.16312
0.049947,0.09948,0.061784,0.084809,0.052309,0.12913,0.29763,0.13144,0.024749,0.19708,0.18843
0.061501,0.083488,0.069078,0.091537,0.060505,0.15021,0.28462,0.11105,0.10372,0.22133,0.20716
0.088162,0.098651,0.081136,0.098122,0.096587,0.14769,0.28886,0.13302,0.074939,0.18461,0.26555
0.04932,0.086396,0.061034,0.081398,0.062094,0.13895,0.31475,0.1257,0.056006,0.2526,0.31398
0.041941,0.069792,0.047798,0.077549,0.051327,0.14965,0.30674,0.10485,0.05001,0.1994,0.26561
0.049583,0.076644,0.04633,0.074547,0.041208,0.14347,0.30743,0.10366,0.0338,0.25323,0.17594
0.051444,0.091849,0.049486,0.079539,0.050713,0.154,0.32621,0.10677,0.060272,0.19938,0.18038
0.10996,0.15163,0.09757,0.15741,0.097924,0.15323,0.29526,0.17963,0.050191,0.18339,0.22714
0.058667,0.080028,0.054648,0.074961,0.042531,0.14916,0.3014,0.098399,0.035102,0.19716,0.16226
0.080799,0.09791,0.085327,0.1057,0.087026,0.16533,0.31617,0.14707,0.12511,0.18505,0.1785
0.10923,0.13112,0.09773,0.13953,0.11888,0.1569,0.30456,0.15866,0.096216,0.18577,0.16989
0.057971,0.088492,0.069164,0.091135,0.059635,0.15441,0.29357,0.11377,0.032136,0.21085,0.20401
0.065172,0.081069,0.06385,0.082726,0.065443,0.17151,0.33133,0.12686,0.072663,0.18598,0.22024
0.077042,0.087598,0.07361,0.081189,0.063532,0.15725,0.31264,0.12892,0.06031,0.36386,0.33057
0.067742,0.10312,0.059395,0.087542,0.058657,0.14514,0.33156,0.1144,0.037197,0.23618,0.17638
0.11588,0.14975,0.12679,0.16489,0.13011,0.17053,0.33576,0.16965,0.1964,0.18133,0.28452
0.11831,0.11129,0.11319,0.12515,0.12102,0.15757,0.28973,0.13632,0.21512,0.28654,0.28883
0.07075,0.095752,0.082511,0.091789,0.095291,0.15898,0.30728,0.13348,0.11845,0.21646,0.21069
0.11707,0.12807,0.12345,0.12358,0.12397,0.17005,0.31819,0.16771,0.11832,0.22086,0.23959
0.069062,0.081386,0.056312,0.087728,0.059259,0.13386,0.27984,0.10028,0.0568,0.19692,0.1661
0.088083,0.11655,0.091362,0.14617,0.10565,0.18514,0.32348,0.16346,0.15748,0.17158,0.19986
0.099218,0.094196,0.079406,0.10122,0.091902,0.16988,0.32145,0.14588,0.14309,0.1984,0.27813
0.10345,0.15099,0.097511,0.1399,0.10313,0.17763,0.33315,0.1756,0.081023,0.30253,0.2237
0.061277,0.068097,0.044168,0.078411,0.046431,0.14733,0.33507,0.10805,0.029429,0.2151,0.22077
0.06979,0.10601,0.063998,0.10643,0.083956,0.14131,0.33112,0.13302,0.05044,0.17386,0.17957
0.062089,0.095091,0.045332,0.090039,0.045115,0.1556,0.34866,0.080386,0.017823,0.22171,0.24515
0.13004,0.15765,0.12305,0.17185,0.12473,0.15832,0.322,0.16631,0.13411,0.19604,0.29442
0.075014,0.09347,0.067646,0.11026,0.080867,0.16211,0.30018,0.14446,0.082156,0.17588,0.20867
0.082007,0.079697,0.069984,0.094924,0.09436,0.14553,0.3214,0.12738,0.097643,0.27414,0.3337
0.056077,0.085621,0.058679,0.082362,0.055333,0.17129,0.32965,0.11441,0.035231,0.19631,0.25669
0.10186,0.12806,0.10838,0.1192,0.12146,0.15752,0.31497,0.16626,0.10559,0.22529,0.1658
0.060035,0.10771,0.074654,0.10782,0.069621,0.18562,0.29981,0.12676,0.05504,0.21375,0.18707
0.068475,0.11815,0.071216,0.11137,0.069396,0.1533,0.30258,0.1269,0.034515,0.21149,0.20303
0.040674,0.062649,0.039704,0.065656,0.039573,0.15182,0.2991,0.069191,0.032304,0.25443,0.24165
0.073362,0.10415,0.073177,0.097894,0.072812,0.14139,0.28385,0.13668,0.034049,0.2854,0.32237
0.077413,0.10001,0.078305,0.095675,0.081699,0.13985,0.34198,0.13584,0.092004,0.24089,0.26163
0.053746,0.072967,0.050563,0.074445,0.053349,0.14366,0.29404,0.11584,0.053282,0.18935,0.19864
0.066045,0.08257,0.074763,0.089143,0.06888,0.17144,0.33151,0.12156,0.039891,0.21842,0.20943
0.037283,0.064749,0.028858,0.064165,0.026962,0.1409,0.32021,0.089917,0.034709,0.16191,0.17737
0.086846,0.090313,0.091912,0.099978,0.099945,0.15562,0.32036,0.14581,0.11111,0.20283,0.21817
0.032839,0.066365,0.0347,0.062837,0.042655,0.13941,0.32709,0.087388,0.041286,0.21337,0.2642
0.16252,0.12792,0.14175,0.13135,0.12342,0.1523,0.31012,0.14724,0.20204,0.25637,0.17566
0.063848,0.077792,0.051507,0.078227,0.051497,0.1427,0.33316,0.13653,0.062606,0.31684,0.22022
0.12105,0.17432,0.1173,0.15707,0.1369,0.18047,0.3164,0.19075,0.062488,0.25807,0.31668
0.13137,0.14219,0.12964,0.14657,0.15437,0.1445,0.32879,0.17814,0.22107,0.20391,0.22493
0.12506,0.20278,0.12812,0.22556,0.12188,0.18209,0.32212,0.17857,0.31707,0.22994,0.22298
0.10233,0.12756,0.11237,0.12455,0.10712,0.17898,0.31,0.15671,0.10047,0.21094,0.21487
0.074315,0.13991,0.082321,0.1465,0.0931,0.15525,0.33224,0.16378,0.044763,0.21657,0.17798
0.039218,0.06738,0.037113,0.064515,0.031999,0.1585,0.2904,0.080923,0.017166,0.22671,0.19663
0.11185,0.15649,0.11795,0.15637,0.10593,0.15725,0.28308,0.19152,0.16443,0.20709,0.37505
0.05214,0.079562,0.055916,0.082165,0.04609,0.14989,0.30685,0.088718,0.050513,0.1941,0.17906
0.11932,0.10607,0.098573,0.10803,0.10895,0.17698,0.32967,0.14635,0.14216,0.19246,0.19082
0.062966,0.093894,0.074786,0.099222,0.069953,0.15107,0.33423,0.13363,0.054405,0.23782,0.17456
0.15306,0.14313,0.13146,0.14362,0.16021,0.20049,0.27994,0.15556,0.23334,0.18638,0.21277
0.044846,0.086586,0.062174,0.085113,0.050572,0.16856,0.30864,0.10184,0.061488,0.2077,0.21608
0.091117,0.11111,0.097438,0.10117,0.10839,0.16895,0.31339,0.14968,0.14926,0.21006,0.18182
0.11231,0.12005,0.1126,0.11726,0.10629,0.14714,0.29755,0.16785,0.12306,0.36991,0.33626
0.10454,0.10681,0.094865,0.1133,0.093653,0.16653,0.29956,0.14917,0.1297,0.20574,0.18905
0.11833,0.16264,0.1331,0.15954,0.13649,0.1598,0.32455,0.17331,0.21099,0.22638,0.46177
0.071651,0.10821,0.083405,0.097608,0.077558,0.13916,0.31376,0.15007,0.092837,0.22091,0.20877
0.066866,0.083042,0.054505,0.095704,0.076087,0.17814,0.35188,0.11769,0.07399,0.20722,0.20384
0.055132,0.088742,0.059526,0.103,0.057531,0.15928,0.32954,0.11646,0.036156,0.2085,0.21589
0.18577,0.18936,0.16452,0.20432,0.16663,0.1903,0.35397,0.16697,0.30125,0.20185,0.25044
0.05639,0.094815,0.05577,0.084331,0.046,0.16646,0.31686,0.10169,0.02408,0.20512,0.19989
0.075753,0.10799,0.067041,0.1098,0.084234,0.14011,0.3086,0.12636,0.037755,0.24871,0.22336
0.036242,0.06367,0.037391,0.056641,0.032662,0.15183,0.30827,0.07853,0.031945,0.25239,0.3197
0.08206,0.12232,0.080415,0.106,0.072626,0.17232,0.31151,0.15679,0.071537,0.21008,0.1943
0.10702,0.13148,0.095048,0.14004,0.11416,0.16382,0.29215,0.14519,0.21114,0.22172,0.21925
0.064123,0.09042,0.077707,0.094585,0.074889,0.18682,0.30474,0.1278,0.11228,0.18821,0.2046
0.15093,0.15246,0.14629,0.16105,0.13611,0.14372,0.32823,0.19219,0.19079,0.22318,0.22833
0.041881,0.073826,0.053013,0.065708,0.04086,0.14896,0.29502,0.10454,0.015448,0.25944,0.21106
0.054141,0.081663,0.05636,0.095721,0.041889,0.1808,0.30396,0.094147,0.030165,0.22467,0.24355
0.10056,0.1193,0.10909,0.12249,0.11313,0.14897,0.31189,0.17331,0.11432,0.22169,0.22697
0.12244,0.12811,0.10801,0.15502,0.1345,0.15389,0.31045,0.17832,0.19774,0.30719,0.29764
0.10691,0.10802,0.094813,0.12746,0.099646,0.16565,0.31212,0.13362,0.12096,0.28912,0.26133
0.060966,0.073408,0.055064,0.092305,0.070205,0.14221,0.31905,0.12366,0.085437,0.24466,0.25992
0.053603,0.074962,0.059887,0.085073,0.057004,0.14977,0.30582,0.11374,0.046768,0.23107,0.20372
0.11857,0.15875,0.10677,0.1419,0.1315,0.17955,0.31696,0.13051,0.20623,0.19297,0.21394
0.123,0.13893,0.13145,0.13283,0.11023,0.12671,0.33326,0.15951,0.16371,0.23013,0.19486
0.035835,0.061146,0.041208,0.063109,0.052519,0.15353,0.33409,0.10891,0.038682,0.21193,0.21025
0.10229,0.11801,0.088621,0.10986,0.10707,0.16671,0.31896,0.13179,0.11586,0.22153,0.25227
0.096976,0.14066,0.10952,0.13844,0.10437,0.16269,0.32931,0.14797,0.0913,0.60245,0.28054
0.11678,0.14445,0.10427,0.17602,0.10935,0.1499,0.3214,0.15778,0.076344,0.24843,0.25786
0.13665,0.14971,0.15762,0.13942,0.13876,0.17937,0.31684,0.17033,0.25535,0.23683,0.21846
0.075081,0.13009,0.093084,0.11968,0.10036,0.14963,0.29645,0.14437,0.19138,0.24081,0.24122
0.090414,0.13528,0.087029,0.13913,0.10516,0.15713,0.307,0.15005,0.040254,0.25505,0.24484
0.077179,0.099701,0.084756,0.094121,0.077759,0.16916,0.33852,0.14397,0.10986,0.30799,0.25037
0.14644,0.1822,0.15122,0.17342,0.12519,0.16189,0.35261,0.18444,0.19413,0.30161,0.33051
0.13497,0.17567,0.13811,0.18141,0.12163,0.17121,0.28688,0.17192,0.31024,0.2653,0.21037
0.093155,0.10692,0.088789,0.1167,0.096941,0.17259,0.35341,0.12777,0.096412,0.22,0.22046
0.048114,0.08259,0.049034,0.088368,0.065765,0.16897,0.32459,0.12073,0.066221,0.18458,0.18013
0.082722,0.09754,0.078248,0.079142,0.096261,0.14295,0.31342,0.1333,0.13141,0.31539,0.27027
0.039051,0.064608,0.03167,0.063019,0.032923,0.13176,0.33576,0.10656,0.040777,0.18111,0.24328
0.091505,0.12236,0.10123,0.1185,0.091018,0.15636,0.31558,0.14684,0.1044,0.24547,0.26229
0.072702,0.096299,0.06753,0.095559,0.080371,0.15061,0.31995,0.12275,0.074131,0.20978,0.18614
0.061462,0.098388,0.068842,0.076914,0.057387,0.13526,0.33063,0.12545,0.052265,0.23284,0.16921
0.037476,0.062793,0.029225,0.058893,0.033965,0.1236,0.27668,0.086591,0.013629,0.19945,0.14909
0.075849,0.12843,0.086799,0.13168,0.083374,0.17002,0.30164,0.16097,0.027082,0.22136,0.28142
0.11959,0.14118,0.083489,0.13936,0.098019,0.16675,0.29137,0.15228,0.1327,0.19973,0.23468
0.1332,0.12698,0.13648,0.13361,0.16565,0.17807,0.30571,0.18775,0.24147,0.2162,0.2298
0.083799,0.11479,0.088215,0.12396,0.077165,0.1623,0.28984,0.15676,0.14527,0.23465,0.21108
0.060014,0.10058,0.055833,0.12212,0.074391,0.17692,0.25722,0.11754,0.031016,0.19281,0.20922
0.14698,0.19098,0.16689,0.21574,0.15889,0.16051,0.29501,0.18376,0.31493,0.23207,0.41488
0.07791,0.13547,0.085924,0.15042,0.10565,0.15242,0.34971,0.15349,0.046485,0.16586,0.19141
0.075257,0.11905,0.09531,0.10574,0.076028,0.16878,0.33653,0.12572,0.054426,0.20369,0.25978
0.10955,0.095427,0.089722,0.098104,0.10225,0.1607,0.3174,0.12711,0.14776,0.19751,0.18052
0.04543,0.0842,0.056031,0.08125,0.050459,0.18478,0.33873,0.085946,0.033549,0.2009,0.22837
0.052144,0.086419,0.060939,0.082874,0.069494,0.1472,0.31432,0.11941,0.04907,0.23712,0.18793
0.084707,0.10536,0.090381,0.1138,0.083084,0.16336,0.27929,0.1406,0.074694,0.26267,0.30571
0.069029,0.083714,0.061283,0.086068,0.062672,0.14716,0.30976,0.11511,0.076905,0.26019,0.20138
0.095944,0.10671,0.093015,0.12666,0.1157,0.15289,0.3341,0.14217,0.15486,0.22903,0.25675
0.095987,0.090865,0.095996,0.10164,0.093519,0.14333,0.28005,0.16334,0.10831,0.23841,0.27356
0.087285,0.10233,0.079048,0.10492,0.067553,0.20386,0.30328,0.12663,0.069643,0.1938,0.2452
0.087221,0.11866,0.098994,0.1306,0.089128,0.14176,0.32577,0.16013,0.089761,0.30845,0.15891
0.11861,0.12704,0.13817,0.1347,0.13141,0.13916,0.30744,0.16653,0.20612,0.40432,0.48872
0.047638,0.078355,0.059464,0.078937,0.048129,0.15067,0.34549,0.082756,0.046069,0.1863,0.22101
0.067254,0.085242,0.065309,0.090414,0.07861,0.14532,0.30048,0.11422,0.081791,0.2056,0.25197
0.055431,0.066816,0.051954,0.078439,0.063252,0.15009,0.31945,0.11678,0.049631,0.20388,0.19936
0.11695,0.1259,0.11896,0.11632,0.10798,0.1536,0.3186,0.14335,0.14698,0.21859,0.21113
0.067611,0.098462,0.055286,0.11267,0.058248,0.15622,0.29487,0.12825,0.02392,0.20101,0.47674
0.10011,0.14998,0.095172,0.15169,0.11976,0.16191,0.32468,0.15158,0.2012,0.33668,0.30756
0.055208,0.069091,0.049299,0.074868,0.038594,0.1572,0.31462,0.098005,0.038444,0.17585,0.15208
0.049639,0.076235,0.046364,0.07701,0.059253,0.15365,0.36844,0.092318,0.041071,0.23368,0.25445
0.10251,0.14233,0.092097,0.14512,0.080691,0.1645,0.33772,0.12906,0.09391,0.19907,0.24891
0.076814,0.077883,0.064688,0.082871,0.076927,0.14179,0.28206,0.11884,0.072563,0.16521,0.15773
0.052355,0.080044,0.048161,0.094033,0.050118,0.13914,0.29434,0.11034,0.052677,0.19503,0.28279
0.035842,0.062589,0.041912,0.076845,0.03638,0.15211,0.32412,0.11628,0.031109,0.20592,0.23126
0.094159,0.1128,0.094563,0.10451,0.089849,0.17879,0.30013,0.14764,0.22779,0.2106,0.20469
0.034424,0.063929,0.045117,0.067417,0.047097,0.15918,0.28607,0.093644,0.045201,0.28575,0.22828
0.072356,0.084808,0.070835,0.083707,0.059987,0.18036,0.31129,0.14539,0.081841,0.19982,0.18005
0.033408,0.059983,0.031368,0.069495,0.024692,0.13988,0.32613,0.064541,0.035969,0.28436,0.27473
0.11333,0.16769,0.13199,0.16963,0.1153,0.17525,0.32875,0.172,0.16541,0.2517,0.29293
0.070442,0.08345,0.095204,0.096507,0.069001,0.15539,0.31386,0.13494,0.09186,0.22471,0.17557
0.086716,0.12739,0.085124,0.11615,0.1045,0.15974,0.33376,0.15418,0.13495,0.21825,0.20913
0.13977,0.1888,0.13719,0.18886,0.1175,0.17714,0.28794,0.17451,0.21982,0.26127,0.23801
0.1131,0.13754,0.11886,0.12102,0.1081,0.15962,0.31749,0.16217,0.16605,0.18676,0.22145
0.0872,0.12131,0.097914,0.13536,0.083827,0.14848,0.31506,0.13253,0.10883,0.22357,0.28329
0.10229,0.12088,0.092243,0.12069,0.1167,0.15437,0.33081,0.1556,0.087885,0.22823,0.26032
0.083153,0.107,0.072813,0.10383,0.080123,0.12948,0.29096,0.12913,0.081604,0.18581,0.19919
0.082606,0.13395,0.099392,0.12908,0.099936,0.18601,0.27949,0.16119,0.11841,0.2106,0.21327
0.033557,0.069825,0.039573,0.06795,0.0352,0.14541,0.31738,0.096943,0.020284,0.20346,0.20061
0.071665,0.091816,0.074945,0.098134,0.083718,0.15505,0.34475,0.14155,0.082476,0.21255,0.20214
0.1158,0.13326,0.10493,0.1273,0.12499,0.1794,0.28978,0.137,0.16396,0.26742,0.3869
0.068487,0.10623,0.075152,0.10204,0.072211,0.16854,0.29062,0.12613,0.10276,0.22269,0.20335
0.10768,0.13056,0.10518,0.12502,0.1307,0.14524,0.32545,0.16145,0.14245,0.24122,0.24006
0.06112,0.11257,0.064572,0.10701,0.066991,0.17168,0.31136,0.11898,0.069766,0.18201,0.23549
0.042319,0.092596,0.048238,0.090734,0.045619,0.17488,0.29577,0.10631,0.014478,0.22269,0.26735
0.078347,0.082845,0.085724,0.11546,0.082736,0.15864,0.32159,0.16156,0.12269,0.18333,0.21135
0.10287,0.1122,0.096326,0.10896,0.11707,0.16444,0.29824,0.14094,0.19619,0.212,0.3319
0.03566,0.06336,0.028627,0.061761,0.030338,0.14367,0.29116,0.077693,0.015222,0.20845,0.18575
0.050724,0.079501,0.057301,0.087194,0.061484,0.15175,0.31374,0.09575,0.058123,0.1712,0.15989
0.087399,0.096116,0.064987,0.10226,0.078616,0.16803,0.33436,0.13812,0.062113,0.19624,0.2028
0.064674,0.082619,0.046689,0.073259,0.040373,0.15076,0.35874,0.12122,0.036722,0.21361,0.19219
0.052694,0.087617,0.047757,0.084734,0.053114,0.17732,0.31763,0.093423,0.047419,0.17607,0.17112
0.088825,0.10541,0.079102,0.088406,0.090499,0.15022,0.29741,0.13446,0.1192,0.27249,0.41185
0.079567,0.095786,0.078977,0.10921,0.091696,0.15877,0.33311,0.1412,0.14243,0.20248,0.24141
0.065459,0.088119,0.071489,0.096125,0.066967,0.15843,0.30144,0.12752,0.093012,0.21234,0.24384
0.039415,0.077602,0.032924,0.07417,0.043987,0.17385,0.30511,0.089336,0.020218,0.20806,0.26986
0.1249,0.12966,0.1189,0.14525,0.13066,0.159,0.31224,0.14969,0.2242,0.18232,0.26663
0.11211,0.12176,0.10859,0.12724,0.11637,0.14925,0.31882,0.15598,0.26702,0.25986,0.30719
0.063517,0.085016,0.057401,0.081772,0.084143,0.14087,0.30635,0.11593,0.098721,0.20671,0.29119
0.10648,0.084805,0.097805,0.10066,0.14346,0.14619,0.33295,0.14111,0.14779,0.19058,0.21565
0.11406,0.15011,0.1121,0.15667,0.092091,0.1481,0.34169,0.15183,0.23089,0.23365,0.18842
0.094615,0.12222,0.097325,0.1193,0.097482,0.15022,0.28715,0.13359,0.10449,0.27609,0.31989
0.12233,0.15781,0.11793,0.14074,0.13441,0.17473,0.288,0.17442,0.11655,0.21168,0.23792
0.047644,0.078054,0.04354,0.075605,0.040064,0.15338,0.30743,0.07732,0.030415,0.25268,0.20767
0.063175,0.083341,0.066461,0.10253,0.068366,0.1369,0.32376,0.10721,0.073456,0.2065,0.23411
0.087641,0.10758,0.074108,0.099922,0.072042,0.14885,0.33186,0.15887,0.077774,0.22584,0.18384
0.079164,0.083245,0.094874,0.090577,0.090405,0.1358,0.2884,0.12488,0.13298,0.27068,0.19736
0.042385,0.065221,0.042731,0.070825,0.039059,0.14641,0.31078,0.094744,0.011756,0.18484,0.15536
0.065257,0.081533,0.067524,0.082105,0.083977,0.14409,0.33138,0.11344,0.10339,0.27953,0.28964
0.13101,0.14104,0.11584,0.14259,0.11693,0.2093,0.35688,0.1252,0.15704,0.20452,0.2406
0.081319,0.10263,0.076027,0.10203,0.076099,0.17179,0.32234,0.10085,0.14113,0.22073,0.25506
0.065355,0.095169,0.067051,0.094729,0.069755,0.14944,0.30263,0.13118,0.050591,0.41353,0.35683
0.066825,0.08593,0.061303,0.08804,0.075744,0.17436,0.33468,0.12171,0.10226,0.25725,0.18174
0.15591,0.17893,0.17879,0.17878,0.14283,0.17493,0.30597,0.1919,0.23832,0.22484,0.23958
0.054208,0.075546,0.052291,0.068699,0.07606,0.15183,0.3155,0.10089,0.057939,0.26398,0.26871
0.064589,0.12225,0.074055,0.10883,0.066372,0.14442,0.33034,0.10802,0.015722,0.27944,0.24532
0.05217,0.081089,0.047597,0.083508,0.041964,0.14505,0.31987,0.10283,0.024186,0.22857,0.36608
0.051387,0.070415,0.054549,0.081794,0.052209,0.14256,0.32512,0.10053,0.062511,0.17347,0.23281
0.073057,0.1115,0.067515,0.075768,0.078426,0.15273,0.32304,0.13085,0.09163,0.22669,0.21226
0.10675,0.13854,0.11302,0.15367,0.13214,0.16211,0.33602,0.17132,0.15099,0.24896,0.24507
0.048958,0.083602,0.056506,0.067881,0.038626,0.14577,0.32041,0.095513,0.0337,0.36433,0.19661
0.1307,0.16434,0.16395,0.15219,0.13545,0.16621,0.33926,0.14936,0.26007,0.24775,0.24606
0.099592,0.13034,0.099803,0.11967,0.098585,0.1622,0.31981,0.15614,0.15125,0.18122,0.19821
0.11346,0.14643,0.1097,0.14737,0.10965,0.15884,0.25007,0.1441,0.25323,0.22567,0.29457
0.058916,0.081123,0.070968,0.087377,0.069684,0.14581,0.33195,0.11317,0.092999,0.28067,0.46644
0.061285,0.089195,0.053164,0.097052,0.053087,0.1695,0.32463,0.10708,0.042796,0.19671,0.18406
0.083331,0.10253,0.07433,0.082621,0.080477,0.14469,0.30911,0.12364,0.13063,0.20269,0.23064
0.05849,0.084842,0.060748,0.07902,0.055307,0.14039,0.32915,0.10609,0.04013,0.17855,0.25271
0.086778,0.12169,0.075852,0.10273,0.092285,0.15074,0.32064,0.11919,0.058027,0.24436,0.33819
0.099004,0.1467,0.08312,0.1276,0.098669,0.16065,0.31826,0.16467,0.17537,0.27896,0.58796
0.10166,0.10399,0.10676,0.11843,0.11419,0.17154,0.2544,0.14511,0.13464,0.20786,0.22631
0.20077,0.15381,0.20574,0.19418,0.17052,0.15651,0.3165,0.21322,0.23951,0.19757,0.16941
0.061823,0.08609,0.068877,0.080263,0.065127,0.14905,0.31331,0.11764,0.059804,0.24041,0.33668
0.089339,0.10409,0.10288,0.11351,0.090747,0.15878,0.27398,0.15165,0.074948,0.20408,0.18987
0.07453,0.091986,0.09693,0.080285,0.10438,0.14178,0.31151,0.10386,0.15117,0.2327,0.28609
0.081943,0.097216,0.074221,0.084025,0.07748,0.14686,0.30765,0.11483,0.075595,0.28592,0.34989
0.078264,0.096864,0.087447,0.10967,0.092549,0.1551,0.30016,0.13546,0.097406,0.22485,0.18733
0.10621,0.10377,0.081764,0.09991,0.09394,0.16158,0.3148,0.13194,0.10456,0.15709,0.2096
0.07474,0.092695,0.079072,0.10016,0.06363,0.1611,0.30315,0.13514,0.10374,0.23351,0.23824
0.096438,0.122,0.08836,0.10484,0.11056,0.15604,0.33852,0.1476,0.1764,0.33031,0.3227
0.11438,0.10442,0.12559,0.11708,0.12007,0.15773,0.28248,0.14282,0.19015,0.20717,0.26578
0.11623,0.13548,0.1091,0.13481,0.12208,0.13874,0.29784,0.17874,0.18544,0.38287,0.37953
0.091944,0.11485,0.099635,0.1172,0.12029,0.165,0.31195,0.13257,0.11202,0.21069,0.24022
0.065023,0.10369,0.069065,0.10577,0.086075,0.18571,0.33167,0.13209,0.11785,0.19045,0.22305
0.059424,0.095817,0.04523,0.11432,0.057345,0.18164,0.31198,0.10552,0.02623,0.25925,0.2472
0.041678,0.084381,0.04652,0.072079,0.047963,0.13905,0.31532,0.099995,0.038439,0.18788,0.20318
0.040083,0.077758,0.03835,0.077879,0.040049,0.17707,0.31096,0.11397,0.032254,0.20229,0.20455
0.03414,0.068874,0.036093,0.078715,0.03387,0.15613,0.29727,0.083176,0.021188,0.23685,0.24371
0.13419,0.1339,0.1421,0.13004,0.1304,0.16874,0.32832,0.1562,0.22135,0.21369,0.37945
0.10686,0.14414,0.10009,0.13866,0.094299,0.17445,0.33015,0.17675,0.20219,0.26391,0.23722
0.043512,0.065063,0.052648,0.075894,0.056427,0.13443,0.31984,0.090738,0.040586,0.20842,0.22928
0.14578,0.17069,0.13252,0.17979,0.13362,0.16411,0.32351,0.17097,0.26168,0.22217,0.24891
0.079742,0.11473,0.074404,0.1095,0.092687,0.14848,0.29969,0.12839,0.064179,0.24277,0.16688
0.045159,0.083378,0.047289,0.083247,0.047248,0.17932,0.30639,0.096342,0.033323,0.23194,0.24755
0.067668,0.10459,0.071364,0.10538,0.071205,0.16692,0.34047,0.10888,0.065954,0.23933,0.2549
0.11942,0.13272,0.10873,0.12543,0.1284,0.14075,0.33003,0.15563,0.16982,0.18415,0.19941
0.076951,0.1159,0.081902,0.094344,0.082142,0.14948,0.3337,0.12986,0.066803,0.20258,0.30333
0.052828,0.066107,0.046289,0.074255,0.057635,0.15865,0.31606,0.11482,0.060629,0.25761,0.20826
0.11321,0.13844,0.1072,0.13577,0.12645,0.17698,0.34808,0.16605,0.17198,0.24304,0.26474
0.068762,0.092453,0.069559,0.071288,0.078697,0.14955,0.30166,0.11797,0.10986,0.2146,0.17172
0.10924,0.15004,0.11897,0.14455,0.11984,0.17005,0.35196,0.16013,0.13007,0.19019,0.17512
0.14776,0.18307,0.1598,0.20692,0.13905,0.1745,0.31385,0.18364,0.19005,0.23156,0.22045
0.10599,0.098792,0.092282,0.093097,0.12868,0.14717,0.34302,0.15213,0.12051,0.17633,0.24643
0.052876,0.086073,0.052207,0.10154,0.051918,0.15788,0.30689,0.10127,0.0087127,0.23825,0.22513
0.046059,0.072789,0.049435,0.068192,0.061189,0.12664,0.3249,0.10233,0.040555,0.17954,0.16851
0.071558,0.080973,0.074602,0.085472,0.095154,0.14423,0.32062,0.13731,0.12616,0.30834,0.26677
0.1705,0.15185,0.17026,0.17049,0.17218,0.18027,0.31947,0.2021,0.28885,0.27218,0.28871
0.070574,0.099377,0.079596,0.10197,0.078499,0.17027,0.31813,0.12976,0.035554,0.18644,0.17524
0.042175,0.07107,0.037254,0.06153,0.05674,0.13076,0.30516,0.093509,0.039239,0.2408,0.19741
0.083625,0.12322,0.092074,0.13354,0.094424,0.16192,0.31728,0.14823,0.051484,0.22992,0.26655
0.038269,0.055298,0.037419,0.060073,0.027113,0.158,0.33845,0.080565,0.013517,0.22825,0.23723
0.063284,0.09648,0.061074,0.084038,0.059734,0.13845,0.30353,0.11702,0.0454,0.36629,0.33932
0.039844,0.078839,0.041487,0.071386,0.060682,0.16043,0.29444,0.081665,0.049582,0.22489,0.25621
0.05281,0.079073,0.058205,0.071345,0.067218,0.15792,0.30458,0.1204,0.049882,0.21725,0.18331
0.08453,0.12237,0.09014,0.10453,0.096649,0.18821,0.3169,0.17011,0.09803,0.22314,0.21596
0.034453,0.075672,0.03441,0.076081,0.036504,0.15825,0.33414,0.082844,0.022804,0.17279,0.15468
0.087483,0.12471,0.090934,0.11194,0.095225,0.14173,0.31643,0.13857,0.16132,0.206,0.21239
0.1357,0.154,0.12714,0.15567,0.13827,0.15888,0.26041,0.15837,0.21933,0.19633,0.20732
0.11555,0.12374,0.1078,0.13991,0.1119,0.17025,0.32901,0.13766,0.13743,0.22072,0.23932
0.14922,0.14623,0.16813,0.14432,0.14256,0.13865,0.3366,0.16415,0.21342,0.2185,0.23275
0.057603,0.079063,0.06643,0.088762,0.037576,0.16277,0.3313,0.098491,0.02924,0.20131,0.34667
0.080724,0.10841,0.090206,0.11094,0.088457,0.16574,0.30831,0.13104,0.075286,0.23169,0.24425
0.11502,0.11954,0.11546,0.11233,0.11644,0.14557,0.34571,0.15452,0.13529,0.1763,0.15126
0.10691,0.13799,0.099587,0.12923,0.11831,0.16596,0.32447,0.14846,0.13286,0.17333,0.20781
0.085231,0.11131,0.097407,0.10649,0.10749,0.14009,0.31962,0.13693,0.099108,0.19484,0.29982
0.10139,0.11533,0.10613,0.10794,0.099615,0.1937,0.27952,0.1338,0.14527,0.23939,0.22862
0.086383,0.11098,0.08961,0.11512,0.089107,0.13737,0.29802,0.15543,0.075864,0.17589,0.20867
0.041093,0.080062,0.045595,0.067931,0.04989,0.14166,0.29702,0.0809,0.049872,0.27117,0.20004
0.093195,0.11652,0.097204,0.11391,0.099815,0.16837,0.31779,0.14297,0.11488,0.21575,0.18365
0.056908,0.10428,0.070464,0.1111,0.074236,0.14431,0.30583,0.13046,0.054321,0.20867,0.1654
0.050245,0.060514,0.0482,0.067659,0.052081,0.13176,0.32917,0.08529,0.04661,0.19578,0.1975
0.07874,0.1222,0.10278,0.11703,0.10246,0.15406,0.3091,0.12612,0.099367,0.16734,0.16894
0.053028,0.089171,0.060932,0.095897,0.057998,0.16877,0.29285,0.10285,0.039451,0.22967,0.2492
0.16031,0.16805,0.16728,0.1883,0.17653,0.18938,0.28778,0.16183,0.22472,0.19215,0.22176
0.070657,0.089904,0.076297,0.094898,0.074441,0.14396,0.30716,0.14722,0.07345,0.25424,0.2064
0.084658,0.12794,0.074948,0.11926,0.09585,0.1417,0.34348,0.12518,0.036807,0.24568,0.23276
0.066032,0.089927,0.0742,0.10577,0.075308,0.16407,0.32503,0.12994,0.056866,0.22488,0.18759
0.070061,0.093164,0.07335,0.10322,0.08298,0.13777,0.30628,0.14306,0.041222,0.23171,0.31038
0.11417,0.13539,0.11556,0.13571,0.11923,0.15696,0.34651,0.1642,0.1738,0.17591,0.16801
0.14231,0.13342,0.14624,0.14168,0.14299,0.16331,0.31554,0.14612,0.24375,0.21169,0.17436
0.065678,0.079491,0.057521,0.088387,0.069877,0.13362,0.32021,0.092702,0.077793,0.1997,0.24792
0.11368,0.1406,0.1096,0.13655,0.13183,0.16476,0.31809,0.15971,0.14344,0.27899,0.21124
0.064553,0.075011,0.058102,0.078238,0.060036,0.14535,0.30568,0.097513,0.057026,0.2602,0.1835
0.097444,0.13708,0.11562,0.12448,0.098627,0.16387,0.33058,0.17746,0.08131,0.3828,0.41109
0.080841,0.12051,0.081526,0.11316,0.082307,0.15184,0.32504,0.12526,0.046862,0.36454,0.31185
0.053709,0.081207,0.058421,0.092495,0.046009,0.15253,0.31325,0.11776,0.027596,0.19525,0.21105
0.064698,0.092442,0.077904,0.10817,0.070068,0.16579,0.32757,0.10892,0.11023,0.2547,0.24279
0.11174,0.10155,0.11253,0.12568,0.11742,0.15602,0.31827,0.15317,0.17548,0.19929,0.17905
0.043581,0.071205,0.057966,0.075121,0.047854,0.13855,0.32833,0.10333,0.03941,0.23016,0.17078
0.097556,0.094503,0.093351,0.091289,0.10373,0.15084,0.30151,0.13345,0.13833,0.23858,0.32867
0.11284,0.1477,0.10128,0.16015,0.09617,0.15908,0.33306,0.13606,0.1199,0.25057,0.2337
0.071624,0.092432,0.075886,0.10666,0.09293,0.13881,0.30947,0.15972,0.067039,0.36879,0.38628
0.073635,0.11445,0.094495,0.11257,0.088743,0.18221,0.28705,0.13695,0.080992,0.24016,0.23589
0.10185,0.10755,0.10399,0.11569,0.10165,0.16044,0.31053,0.14221,0.16133,0.21372,0.22674
0.035738,0.073044,0.051327,0.080561,0.03576,0.15684,0.30551,0.09757,0.025147,0.23491,0.1871
0.10024,0.1643,0.10833,0.16224,0.10757,0.14565,0.29514,0.18229,0.13951,0.23066,0.36039
0.045206,0.069573,0.044701,0.062323,0.04326,0.14806,0.31249,0.079176,0.033011,0.19425,0.22639
0.10213,0.12473,0.10813,0.12176,0.11534,0.17848,0.31327,0.14266,0.1196,0.23099,0.28067
0.051246,0.077763,0.050401,0.065435,0.053101,0.1276,0.31126,0.097217,0.034783,0.25035,0.2342
0.086017,0.12811,0.088923,0.10675,0.088958,0.15272,0.31644,0.14176,0.098398,0.22437,0.20111
0.13786,0.12579,0.14069,0.1321,0.14859,0.16007,0.32757,0.18287,0.25526,0.19655,0.27779
0.11616,0.15733,0.10704,0.15744,0.10137,0.17556,0.26663,0.16329,0.1245,0.24953,0.28505
0.042374,0.068765,0.050865,0.072206,0.049541,0.15697,0.28891,0.10514,0.034734,0.18652,0.16969
0.064968,0.08412,0.051602,0.088517,0.056424,0.15618,0.31687,0.11661,0.032789,0.18739,0.19055
0.054281,0.089906,0.049015,0.080018,0.058429,0.14888,0.33041,0.088723,0.046148,0.1777,0.16991
0.040099,0.07218,0.047338,0.069724,0.049535,0.12853,0.31677,0.092461,0.044296,0.19453,0.19165
0.081628,0.11665,0.080106,0.12481,0.085741,0.1641,0.34042,0.13988,0.054673,0.20007,0.20018
0.09517,0.099851,0.079973,0.10574,0.091316,0.14694,0.34925,0.13392,0.12292,0.18144,0.18288
0.085791,0.13197,0.089236,0.12514,0.096915,0.15365,0.31153,0.13815,0.15161,0.27971,0.35483
0.081984,0.089914,0.078944,0.089164,0.098159,0.13987,0.29961,0.11633,0.11331,0.22948,0.30149
0.066455,0.0968,0.071919,0.088517,0.072694,0.14901,0.34971,0.13227,0.063762,0.20108,0.28167
0.077398,0.088335,0.078317,0.096483,0.083925,0.15171,0.32448,0.13358,0.11886,0.19429,0.19518
0.060381,0.12344,0.053099,0.11688,0.044708,0.17254,0.31691,0.11215,0.032443,0.21194,0.22116
0.12467,0.17926,0.12515,0.16195,0.1165,0.16511,0.31491,0.15798,0.28139,0.18254,0.2917
0.055537,0.081693,0.062228,0.093948,0.057048,0.16049,0.31511,0.099148,0.048338,0.22066,0.20024
0.053346,0.082934,0.067756,0.088125,0.06237,0.18382,0.28655,0.11952,0.064723,0.20402,0.18107
0.074592,0.090771,0.06021,0.133,0.060424,0.18149,0.35849,0.10146,0.051491,0.17173,0.20191
0.067933,0.11255,0.071118,0.1134,0.087341,0.16908,0.31067,0.12469,0.038868,0.18407,0.19283
0.061478,0.079353,0.058117,0.076222,0.058637,0.13595,0.33224,0.11664,0.066215,0.48369,0.29876
0.12108,0.13238,0.10901,0.12408,0.11953,0.16081,0.33386,0.16778,0.1338,0.26095,0.23688
0.051647,0.088164,0.04738,0.093062,0.049198,0.15381,0.32617,0.11957,0.022411,0.18756,0.17589
0.049557,0.085865,0.042755,0.0941,0.03522,0.16292,0.32406,0.11653,0.02498,0.21127,0.21129
0.083773,0.11707,0.09994,0.10812,0.11416,0.14131,0.3021,0.13942,0.11021,0.20837,0.1639
0.053969,0.093012,0.05266,0.068933,0.053066,0.13404,0.3251,0.1145,0.04347,0.21936,0.18236
0.073575,0.10041,0.068221,0.10452,0.08977,0.12447,0.31765,0.14254,0.042632,0.1935,0.21483
0.05741,0.086704,0.063924,0.085593,0.063121,0.16104,0.32634,0.12086,0.056888,0.21057,0.19524
0.11184,0.1158,0.083175,0.11999,0.092123,0.16589,0.28589,0.16806,0.074952,0.22301,0.24869
0.11503,0.13344,0.10287,0.12389,0.11764,0.14936,0.32617,0.14941,0.19572,0.18551,0.22489
0.063751,0.1126,0.061958,0.10721,0.063907,0.18487,0.27706,0.11688,0.038975,0.23518,0.20085
0.096233,0.11739,0.10302,0.1222,0.089072,0.1592,0.33907,0.15812,0.08168,0.23397,0.16945
0.070333,0.093126,0.073922,0.10906,0.083047,0.18395,0.31667,0.12136,0.08186,0.19884,0.22036
0.057971,0.092631,0.070628,0.092003,0.060437,0.17153,0.32267,0.12687,0.064274,0.24001,0.23475
0.043003,0.073949,0.042231,0.06745,0.042917,0.16356,0.30056,0.09459,0.032397,0.20903,0.24193
0.072881,0.1009,0.082383,0.09769,0.089346,0.16856,0.309,0.11726,0.12282,0.2093,0.24974
0.089042,0.1259,0.092257,0.12391,0.085053,0.14833,0.31352,0.15284,0.10939,0.18182,0.19914
0.13804,0.15331,0.13112,0.16127,0.11105,0.18472,0.31571,0.18415,0.2198,0.3013,0.36365
0.090205,0.10898,0.089953,0.12716,0.093851,0.16312,0.3172,0.13776,0.067217,0.22951,0.20935
0.15631,0.17805,0.16532,0.18629,0.15357,0.16602,0.33425,0.22659,0.30357,0.19073,0.2108
0.068209,0.09999,0.087837,0.099643,0.072801,0.16992,0.34392,0.11344,0.070311,0.17243,0.16825
0.073428,0.09088,0.07516,0.087955,0.076223,0.16724,0.3092,0.13206,0.094089,0.16686,0.1573
0.096943,0.14371,0.10199,0.12742,0.092251,0.14464,0.33454,0.16486,0.086577,0.18303,0.1791
0.14813,0.16744,0.12997,0.16774,0.1232,0.17066,0.3398,0.16089,0.18316,0.19816,0.21357
0.040724,0.072902,0.0497,0.068671,0.038309,0.13115,0.33206,0.088066,0.044569,0.24579,0.20274
0.094962,0.11509,0.089779,0.13071,0.077996,0.15911,0.29396,0.1293,0.098523,0.22266,0.23203
0.05817,0.077328,0.068228,0.085353,0.053503,0.14655,0.3107,0.11171,0.052509,0.19497,0.22876
0.071204,0.09415,0.077714,0.10075,0.080309,0.14124,0.31393,0.13791,0.15162,0.38399,0.4553
0.037377,0.068086,0.039869,0.073548,0.037065,0.16574,0.30592,0.098063,0.024706,0.20827,0.19162
0.053177,0.09165,0.067722,0.10288,0.074077,0.19146,0.32146,0.12646,0.07946,0.24565,0.27514
0.068984,0.12508,0.084839,0.094725,0.093321,0.15185,0.36928,0.14174,0.066545,0.24223,0.16269
0.089807,0.12841,0.086716,0.12647,0.090419,0.14349,0.33753,0.13098,0.10545,0.27233,0.29324
0.064818,0.10822,0.062296,0.099771,0.07644,0.1589,0.28042,0.15632,0.077709,0.21092,0.28267
0.071081,0.1227,0.080132,0.10982,0.094448,0.14886,0.32783,0.12832,0.1124,0.18121,0.16938
0.14424,0.21638,0.13378,0.22887,0.13584,0.16105,0.30157,0.17125,0.27163,0.27567,0.29418
0.065299,0.096424,0.080428,0.080745,0.092661,0.15042,0.33324,0.11391,0.097849,0.22591,0.15752
0.12541,0.13702,0.12051,0.13962,0.14285,0.16519,0.28604,0.16927,0.2174,0.17316,0.21266
0.070984,0.1006,0.077286,0.10596,0.087862,0.18407,0.28272,0.12906,0.10968,0.20127,0.20112
0.11086,0.15936,0.10071,0.14222,0.10186,0.173,0.32043,0.15349,0.1018,0.21538,0.24226
0.087252,0.11165,0.079772,0.10581,0.072008,0.15325,0.34618,0.1214,0.10599,0.19546,0.16501
0.086301,0.088852,0.087426,0.091701,0.090809,0.14873,0.35182,0.1267,0.12851,0.19059,0.2787
0.13167,0.14216,0.14207,0.14734,0.13378,0.17265,0.30606,0.16955,0.20831,0.21327,0.31187
0.071985,0.10395,0.067987,0.092224,0.061536,0.14293,0.33327,0.12585,0.089644,0.24898,0.27163
0.071947,0.084393,0.05737,0.10673,0.065862,0.1489,0.29684,0.12856,0.04462,0.20838,0.31116
0.032251,0.063851,0.039799,0.062873,0.048017,0.1313,0.29173,0.093123,0.025453,0.2159,0.21137
0.041307,0.067943,0.04572,0.074636,0.042125,0.17208,0.3555,0.11235,0.03225,0.21187,0.20465
0.036464,0.068509,0.050697,0.064327,0.038928,0.12442,0.31507,0.097338,0.038562,0.37482,0.26223
0.069649,0.084582,0.07715,0.096551,0.077146,0.1524,0.31535,0.12272,0.071913,0.26467,0.23992
0.05433,0.074731,0.059498,0.088383,0.064905,0.14192,0.33896,0.10241,0.075222,0.20099,0.24048
0.10318,0.12164,0.11512,0.13927,0.10131,0.16163,0.30225,0.14859,0.15372,0.28843,0.26276
0.064361,0.09018,0.079012,0.080316,0.062138,0.15017,0.29138,0.12567,0.099793,0.21913,0.26611
0.0578,0.095836,0.063085,0.10535,0.069792,0.15251,0.31849,0.10434,0.046858,0.22592,0.26253
0.080115,0.090994,0.070467,0.089823,0.089807,0.1591,0.30777,0.13519,0.084322,0.21814,0.18545
0.059481,0.085591,0.06111,0.081827,0.066316,0.16294,0.31701,0.1031,0.077676,0.18799,0.19266
0.13907,0.15024,0.12577,0.12592,0.1432,0.18842,0.31964,0.16766,0.21578,0.24663,0.33253
0.13381,0.15343,0.15491,0.16229,0.14884,0.15724,0.31991,0.15767,0.21951,0.24282,0.18868
0.084681,0.091654,0.074557,0.098286,0.086586,0.15227,0.30698,0.14146,0.094625,0.22008,0.26071
0.082421,0.10448,0.07167,0.10739,0.065612,0.15049,0.33239,0.12382,0.10792,0.16555,0.17135
0.11434,0.12441,0.11698,0.11346,0.11365,0.16192,0.30553,0.16584,0.16053,0.20936,0.25838
0.12661,0.15938,0.12943,0.18834,0.12751,0.15466,0.30744,0.16898,0.14429,0.20281,0.18345
0.045617,0.072611,0.051467,0.073815,0.043118,0.15956,0.34666,0.12812,0.057966,0.21181,0.22947
0.051591,0.06247,0.058334,0.085114,0.052332,0.15086,0.31992,0.1091,0.078878,0.30778,0.30248
0.042347,0.076845,0.042634,0.068986,0.036606,0.13644,0.36203,0.096176,0.039489,0.19566,0.16253
0.063339,0.081919,0.068675,0.096087,0.065243,0.14165,0.29639,0.12763,0.030223,0.18823,0.27977
0.039477,0.07396,0.054115,0.073437,0.040254,0.11856,0.33376,0.1123,0.036764,0.25443,0.23094
0.037499,0.065301,0.040502,0.072013,0.036386,0.14064,0.3204,0.08764,0.020961,0.23985,0.22695
0.11091,0.14713,0.10185,0.12613,0.11952,0.18868,0.35167,0.15609,0.18737,0.25095,0.27677
0.13032,0.18147,0.14323,0.19155,0.12274,0.16276,0.31609,0.18386,0.22641,0.18417,0.20208
0.09486,0.13235,0.097614,0.14548,0.092665,0.16195,0.30551,0.15016,0.082186,0.38328,0.24626
0.046813,0.073753,0.046159,0.073193,0.039215,0.14652,0.30666,0.1237,0.034899,0.17097,0.2125
0.08375,0.098834,0.095554,0.11767,0.10074,0.19198,0.30555,0.13858,0.10421,0.19617,0.23648
0.10056,0.12144,0.11607,0.12045,0.11398,0.14888,0.32644,0.14501,0.14882,0.2214,0.18419
0.046844,0.084577,0.047515,0.073708,0.054388,0.15223,0.34234,0.11466,0.04947,0.30267,0.20715
0.075329,0.093126,0.070767,0.098938,0.076351,0.13684,0.29807,0.1262,0.078613,0.18199,0.17277
0.033549,0.070789,0.048772,0.068922,0.026331,0.14963,0.31803,0.088238,0.025196,0.23486,0.19653
0.058877,0.088373,0.044541,0.089565,0.034227,0.15939,0.29992,0.092188,0.015281,0.18032,0.16734
0.088181,0.11057,0.10292,0.10826,0.11269,0.15551,0.32691,0.15182,0.15306,0.2173,0.20109
0.1143,0.15243,0.11087,0.15012,0.12425,0.14546,0.3171,0.16638,0.076994,0.22722,0.16847
0.099293,0.10933,0.11296,0.12721,0.10733,0.14739,0.34678,0.14221,0.10368,0.19262,0.2119
0.042445,0.061337,0.043173,0.053127,0.039222,0.12306,0.30015,0.078119,0.02486,0.20609,0.1988
0.07308,0.069284,0.061773,0.074255,0.068415,0.15208,0.31369,0.12309,0.092077,0.2229,0.18389
0.042316,0.067594,0.041568,0.071626,0.04167,0.13358,0.31512,0.086778,0.041646,0.23553,0.24037
0.075282,0.090321,0.080232,0.095588,0.085643,0.15096,0.32633,0.13712,0.072839,0.17282,0.18593
0.048865,0.078872,0.051144,0.082731,0.063297,0.17057,0.32262,0.10033,0.048111,0.20965,0.22099
0.058265,0.088066,0.068703,0.087355,0.071013,0.14824,0.3328,0.11952,0.066492,0.28275,0.25543
0.08259,0.1051,0.096036,0.11101,0.11243,0.15902,0.34054,0.17211,0.17191,0.21547,0.19995
0.12167,0.1267,0.11807,0.12506,0.11307,0.15189,0.30127,0.15795,0.16976,0.21951,0.18945
0.12315,0.1949,0.13868,0.18836,0.11176,0.16207,0.32068,0.18639,0.24623,0.21532,0.20225
0.033766,0.060862,0.034972,0.065073,0.02996,0.13541,0.31555,0.085169,0.026862,0.1784,0.2082
0.068919,0.072501,0.062975,0.068191,0.066989,0.14771,0.31834,0.11792,0.062107,0.16911,0.2403
0.077447,0.088047,0.070816,0.078513,0.08298,0.15096,0.33185,0.1338,0.096996,0.22708,0.44147
0.11347,0.11911,0.12635,0.13152,0.11635,0.14784,0.2936,0.14775,0.12024,0.18897,0.19573
0.045143,0.075209,0.042687,0.066346,0.036647,0.1556,0.30621,0.10835,0.027649,0.20932,0.22106
0.13586,0.18706,0.13106,0.17512,0.12892,0.1645,0.32159,0.1772,0.2235,0.2035,0.18588
0.041921,0.064293,0.040991,0.07451,0.042702,0.13978,0.31797,0.076605,0.025096,0.22852,0.20253
0.081232,0.10775,0.094594,0.095081,0.07967,0.17765,0.29468,0.15241,0.079354,0.22638,0.1907
0.10202,0.12545,0.10739,0.12258,0.10442,0.16534,0.3053,0.16058,0.15644,0.25678,0.20223
0.081609,0.095798,0.071243,0.08344,0.10986,0.15357,0.32285,0.13652,0.10703,0.34473,0.25857
0.072299,0.10213,0.060256,0.091075,0.072873,0.14853,0.32323,0.13642,0.027889,0.36281,0.36692
0.08022,0.11586,0.094573,0.11185,0.10135,0.14521,0.30621,0.15088,0.06638,0.19886,0.16914
0.16348,0.20752,0.16518,0.18197,0.13782,0.15609,0.29748,0.2141,0.18574,0.21611,0.20124
0.059592,0.088102,0.060335,0.083146,0.060533,0.12531,0.30833,0.12371,0.061212,0.23161,0.25172
0.079831,0.10144,0.096581,0.10391,0.091858,0.1622,0.31495,0.15241,0.1403,0.2462,0.18022
0.061845,0.070007,0.063926,0.082606,0.072426,0.1499,0.31246,0.12332,0.058512,0.24508,0.39001
0.10782,0.15766,0.10253,0.1263,0.12191,0.15477,0.26892,0.15158,0.16772,0.20885,0.19493
0.087566,0.11116,0.098204,0.10498,0.0803,0.14756,0.30023,0.1459,0.089136,0.23163,0.15689
0.10372,0.17964,0.13111,0.18645,0.1334,0.19147,0.30998,0.16216,0.31428,0.27372,0.30065
0.049968,0.07586,0.038821,0.080922,0.039976,0.16993,0.29976,0.10459,0.022676,0.21135,0.19015
0.073378,0.10429,0.089239,0.094096,0.084191,0.14728,0.30554,0.13616,0.07365,0.20178,0.25716
0.039804,0.079347,0.047887,0.071167,0.046731,0.14473,0.27023,0.095121,0.045343,0.26289,0.41558
0.10301,0.10832,0.10935,0.1031,0.11466,0.15791,0.29775,0.16182,0.1241,0.2504,0.22478
0.042481,0.061401,0.035738,0.06076,0.02684,0.13352,0.29564,0.090809,0.038462,0.17407,0.18801
0.032903,0.066181,0.038648,0.073399,0.03585,0.15801,0.30035,0.091509,0.02647,0.24791,0.42725
0.03348,0.062076,0.037223,0.060373,0.027683,0.15451,0.31821,0.084638,0.019034,0.19405,0.21819
0.039313,0.069308,0.048138,0.07551,0.043226,0.15815,0.31193,0.11245,0.056466,0.20448,0.23368
0.11992,0.12583,0.10409,0.13674,0.09362,0.15631,0.30783,0.15809,0.099038,0.19454,0.22682
0.078137,0.11715,0.11169,0.12349,0.10707,0.15536,0.31591,0.14452,0.077605,0.398,0.27482
0.034484,0.069134,0.025879,0.063415,0.033567,0.14065,0.33688,0.078555,0.012728,0.22981,0.17771
0.041127,0.064928,0.032636,0.074661,0.030057,0.15787,0.29865,0.10879,0.012722,0.34519,0.42975
0.10223,0.1323,0.1264,0.12198,0.11212,0.14789,0.31502,0.18334,0.14515,0.24366,0.20297
0.10789,0.12428,0.12308,0.11268,0.13839,0.14435,0.33028,0.14738,0.16725,0.21329,0.23308
0.058081,0.095721,0.061165,0.092186,0.051589,0.14288,0.31843,0.11574,0.020625,0.28984,0.24886
0.086299,0.096618,0.086019,0.088246,0.10237,0.15021,0.33769,0.12524,0.12455,0.18875,0.19803
0.066906,0.09077,0.065728,0.084073,0.050777,0.15849,0.34004,0.12179,0.034206,0.34816,0.36349
0.048257,0.082732,0.052116,0.085239,0.05323,0.15183,0.32037,0.099217,0.033954,0.20855,0.14529
0.069364,0.084068,0.061564,0.080629,0.07837,0.14948,0.32049,0.09844,0.093314,0.23125,0.27575
0.065329,0.072518,0.059118,0.081591,0.092247,0.13832,0.29465,0.11529,0.10682,0.16524,0.18195
0.090323,0.11141,0.087318,0.11571,0.092208,0.16752,0.29095,0.13639,0.057424,0.19579,0.21568
0.085338,0.10025,0.090468,0.09996,0.10452,0.13265,0.33778,0.1366,0.11347,0.19093,0.23483
0.092566,0.12064,0.10529,0.11902,0.099083,0.13979,0.35591,0.18447,0.1266,0.29073,0.20059
0.076711,0.091458,0.078422,0.079288,0.087313,0.16222,0.30491,0.12559,0.10179,0.20743,0.17571
0.12888,0.16575,0.1283,0.15758,0.12677,0.15729,0.30539,0.18542,0.21915,0.20088,0.32403
0.03292,0.057766,0.038681,0.064363,0.035146,0.13989,0.31252,0.073488,0.021812,0.19168,0.16474
0.10032,0.11556,0.098809,0.12533,0.099426,0.15096,0.32145,0.13274,0.098256,0.33756,0.25868
0.062277,0.08971,0.050851,0.095967,0.062811,0.14887,0.32802,0.11944,0.04277,0.25626,0.19986
0.11181,0.12817,0.10617,0.11981,0.11778,0.15059,0.30977,0.13395,0.16479,0.24356,0.19116
0.098587,0.14696,0.090458,0.14016,0.11171,0.14376,0.31112,0.16285,0.09844,0.27494,0.33144
0.096712,0.10807,0.081109,0.11642,0.082916,0.15526,0.35272,0.13623,0.074431,0.24195,0.21683
0.069402,0.11254,0.084072,0.10043,0.076734,0.16552,0.30979,0.14507,0.081092,0.23099,0.19535
0.063306,0.08963,0.063318,0.086135,0.062738,0.12905,0.34352,0.13038,0.044669,0.32433,0.25977
0.11178,0.12403,0.11075,0.12857,0.10885,0.15001,0.32826,0.15645,0.17866,0.17188,0.19496
0.12576,0.17768,0.13045,0.17763,0.13777,0.18469,0.3296,0.20233,0.14441,0.27606,0.34216
0.077428,0.12645,0.073409,0.1231,0.074211,0.13914,0.29919,0.1482,0.028032,0.38613,0.42543
0.085536,0.10882,0.071527,0.090087,0.068833,0.18144,0.33971,0.12772,0.11769,0.20957,0.24533
0.045253,0.065696,0.038324,0.074048,0.040412,0.14264,0.34993,0.080659,0.040491,0.1666,0.16256
0.087582,0.097104,0.10379,0.10502,0.10306,0.14068,0.31611,0.16533,0.14811,0.19563,0.37131
0.1204,0.1416,0.1285,0.15373,0.11929,0.16126,0.30687,0.19627,0.17808,0.21395,0.27633
0.053665,0.081519,0.062634,0.10014,0.048062,0.15566,0.2991,0.12281,0.087244,0.16377,0.27169
0.059631,0.068455,0.045279,0.074789,0.048979,0.17072,0.29939,0.11849,0.049752,0.21444,0.1843
0.080468,0.10105,0.070279,0.092496,0.079168,0.14683,0.30578,0.13403,0.10468,0.26553,0.23651
0.070834,0.079609,0.069944,0.079449,0.063429,0.13855,0.33121,0.11808,0.053748,0.25626,0.36244
0.064153,0.094505,0.063697,0.096801,0.068947,0.18307,0.32507,0.13335,0.040586,0.25494,0.266
0.078159,0.088934,0.071553,0.09695,0.068112,0.17615,0.29499,0.13347,0.08517,0.21662,0.25906
0.038679,0.059561,0.033891,0.070087,0.02412,0.13406,0.30245,0.10624,0.020397,0.17878,0.21094
0.092406,0.10428,0.086988,0.10994,0.094014,0.15118,0.30547,0.15037,0.11569,0.27463,0.22747
0.05526,0.086665,0.047213,0.076382,0.051613,0.13926,0.31812,0.11474,0.061086,0.19816,0.19452
0.044568,0.069826,0.055817,0.076574,0.030929,0.1594,0.30107,0.10346,0.042065,0.26882,0.32837
0.075203,0.079761,0.068492,0.094721,0.079722,0.14272,0.34004,0.12244,0.096451,0.23061,0.22081
0.034223,0.067568,0.045178,0.064829,0.033575,0.16414,0.34173,0.070017,0.032191,0.20898,0.27751
0.090267,0.099274,0.087465,0.1032,0.080007,0.13403,0.30842,0.15482,0.092405,0.2175,0.22203
0.063032,0.086477,0.063306,0.077506,0.07858,0.16527,0.30887,0.12242,0.095665,0.44055,0.44996
0.062972,0.084771,0.070356,0.085134,0.068098,0.15183,0.33722,0.12455,0.069925,0.25343,0.26117
0.066738,0.099066,0.061521,0.10089,0.059229,0.15569,0.29542,0.11356,0.081097,0.26213,0.1656
0.058583,0.090171,0.057231,0.072797,0.057431,0.14768,0.34191,0.11079,0.08518,0.20795,0.1636
0.071682,0.087926,0.073972,0.090419,0.070162,0.1683,0.29411,0.12205,0.082429,0.22062,0.23733
0.10943,0.10465,0.11508,0.11828,0.10772,0.14473,0.31427,0.14035,0.20984,0.21152,0.19756
0.12592,0.13911,0.12616,0.13672,0.11732,0.15089,0.28614,0.15372,0.19241,0.21672,0.2226
0.036688,0.077839,0.042675,0.07857,0.042501,0.16482,0.33202,0.10241,0.043215,0.21455,0.22258
0.11216,0.10663,0.10979,0.12027,0.10395,0.15082,0.28945,0.17541,0.16865,0.24148,0.26074
0.13308,0.11693,0.12512,0.12672,0.11033,0.16009,0.30179,0.15607,0.18927,0.23928,0.31852
0.050203,0.070857,0.042566,0.069407,0.044217,0.16347,0.29042,0.10985,0.037796,0.18226,0.17307
0.078719,0.10399,0.06809,0.10005,0.069985,0.1508,0.32675,0.13723,0.053113,0.27234,0.29828
0.057474,0.088372,0.078139,0.090023,0.073949,0.16875,0.31687,0.10514,0.0852,0.2214,0.18809
0.033289,0.068771,0.032645,0.059017,0.037739,0.16699,0.30276,0.064321,0.035171,0.24622,0.16721
0.028649,0.060485,0.041171,0.077667,0.029937,0.15102,0.29947,0.082217,0.031716,0.2261,0.25576
0.051804,0.084352,0.05968,0.093978,0.057487,0.133,0.32771,0.10653,0.066872,0.22113,0.25962
0.066815,0.089618,0.062693,0.081259,0.046738,0.13825,0.30297,0.097487,0.064112,0.18832,0.1844
0.091895,0.13798,0.083315,0.12999,0.092941,0.14635,0.35474,0.1416,0.20387,0.2489,0.25997
0.066447,0.094149,0.062063,0.098418,0.063942,0.13244,0.34468,0.14326,0.034699,0.24562,0.28039
0.064689,0.083896,0.061814,0.082034,0.076818,0.17948,0.33598,0.099363,0.063547,0.21468,0.17642
0.068578,0.097678,0.070747,0.10411,0.070611,0.14452,0.30658,0.11903,0.025513,0.20841,0.2757
0.10854,0.14187,0.093111,0.14008,0.11729,0.1649,0.31534,0.14386,0.11346,0.26997,0.28
0.083811,0.14254,0.077051,0.12237,0.082192,0.17513,0.32227,0.12936,0.10473,0.23197,0.21608
0.050679,0.064106,0.049549,0.071865,0.04433,0.16733,0.27792,0.094835,0.055689,0.21652,0.1904
0.083945,0.10115,0.0848,0.10632,0.097797,0.15066,0.34749,0.12481,0.077574,0.19753,0.2209
0.070128,0.08459,0.06929,0.10035,0.099651,0.15036,0.30955,0.13191,0.087331,0.21603,0.30949
0.063748,0.080046,0.061089,0.082667,0.061171,0.16867,0.32943,0.11496,0.078107,0.20116,0.22811
0.083702,0.14195,0.084118,0.12209,0.074784,0.14168,0.31222,0.13043,0.16511,0.1869,0.20038
0.1267,0.16818,0.12261,0.15845,0.091482,0.14665,0.32821,0.14498,0.066496,0.15411,0.17884
0.028031,0.056532,0.031759,0.077351,0.032309,0.13493,0.3271,0.080374,0.022048,0.18577,0.28567
0.10877,0.15059,0.11449,0.15827,0.1198,0.15222,0.32143,0.17418,0.10168,0.23696,0.3312
0.093205,0.12773,0.094711,0.13604,0.081838,0.16578,0.32646,0.13274,0.063986,0.19574,0.19916
0.076803,0.15196,0.10343,0.16328,0.096279,0.16721,0.31227,0.11526,0.025934,0.1862,0.28791
0.088684,0.1106,0.11184,0.098388,0.099731,0.15005,0.31102,0.13702,0.13959,0.22779,0.19059
0.054082,0.069398,0.062286,0.076878,0.047989,0.15793,0.34669,0.1089,0.069945,0.23124,0.24467
0.075015,0.074328,0.054474,0.075883,0.069127,0.16936,0.34814,0.11226,0.060815,0.24256,0.25715
0.1021,0.13997,0.10669,0.13848,0.11733,0.14565,0.32755,0.1664,0.077582,0.24614,0.33994
0.10693,0.13956,0.11093,0.1829,0.10394,0.16712,0.3114,0.16489,0.14325,0.19587,0.21494
0.070422,0.09304,0.075927,0.10283,0.080635,0.14357,0.27354,0.14558,0.1192,0.21892,0.2074
0.12872,0.2221,0.12994,0.20937,0.11511,0.17608,0.34186,0.16901,0.17688,0.23274,0.29512
0.045508,0.069711,0.048332,0.068562,0.064682,0.17939,0.34219,0.0953,0.05512,0.21502,0.21793
0.055228,0.073075,0.052733,0.089985,0.057509,0.17711,0.37693,0.10355,0.053132,0.25699,0.2355
0.082605,0.11254,0.10122,0.11586,0.084889,0.15939,0.29352,0.13329,0.11285,0.23367,0.20117
0.06642,0.080911,0.069427,0.082652,0.064527,0.14658,0.30665,0.13313,0.050462,0.17432,0.17987
0.094939,0.11393,0.084053,0.1201,0.10475,0.15696,0.31098,0.17125,0.049483,0.16748,0.17348
0.085849,0.10605,0.078089,0.10861,0.092253,0.17137,0.30243,0.11893,0.15687,0.32202,0.15797
0.06577,0.10634,0.067333,0.099909,0.065724,0.16424,0.3528,0.13178,0.031895,0.24272,0.26528
0.046156,0.075629,0.051162,0.075744,0.064255,0.14333,0.34014,0.10343,0.047632,0.32971,0.24673
0.077822,0.10618,0.0973,0.10454,0.095417,0.16112,0.3152,0.14202,0.078907,0.25988,0.23484
0.10569,0.12351,0.10759,0.11962,0.13118,0.16737,0.30154,0.13717,0.17707,0.23224,0.19248
0.087774,0.086293,0.079667,0.090931,0.082393,0.16595,0.30306,0.12062,0.098632,0.2091,0.23458
0.043834,0.073946,0.048456,0.079576,0.063661,0.16608,0.33884,0.11039,0.053757,0.28083,0.24474
0.1694,0.17607,0.17049,0.17634,0.15336,0.16346,0.31215,0.18126,0.22993,0.20474,0.23577
0.041239,0.057369,0.037032,0.080093,0.029497,0.15778,0.32462,0.083153,0.027068,0.21308,0.22152
0.10106,0.11063,0.09854,0.11107,0.088558,0.16356,0.31073,0.14541,0.093178,0.2121,0.23996
0.077657,0.090255,0.064139,0.09501,0.06889,0.16974,0.35925,0.11356,0.080395,0.31908,0.2131
0.10842,0.11097,0.087626,0.11289,0.11093,0.16668,0.3384,0.14652,0.10092,0.25734,0.21873
0.089566,0.10516,0.082082,0.095955,0.078881,0.16831,0.32707,0.12638,0.085584,0.22071,0.18988
0.056596,0.080739,0.046265,0.076059,0.043898,0.15172,0.28918,0.11186,0.039379,0.23005,0.19804
0.047938,0.069711,0.053169,0.074623,0.058826,0.14722,0.31991,0.099786,0.062934,0.20516,0.21296
0.031829,0.062485,0.02831,0.055397,0.033401,0.13329,0.31995,0.065056,0.026104,0.18385,0.25008
0.10481,0.10899,0.093543,0.11673,0.11787,0.17391,0.33967,0.12022,0.15064,0.2154,0.1699
0.095915,0.14495,0.097319,0.13277,0.12579,0.17061,0.32397,0.18986,0.11595,0.23435,0.26137
0.03568,0.066015,0.03491,0.071765,0.026009,0.16019,0.31434,0.088358,0.014893,0.19998,0.24817
0.043351,0.076653,0.055825,0.075396,0.054162,0.14281,0.33154,0.10509,0.063456,0.20092,0.2205
0.075068,0.092637,0.0787,0.092964,0.074276,0.17137,0.31435,0.1283,0.063111,0.24232,0.27242
0.081148,0.11011,0.07396,0.11244,0.07217,0.15547,0.27524,0.13529,0.065187,0.17697,0.29777
0.11771,0.14347,0.13196,0.154,0.11201,0.15253,0.2739,0.16776,0.13292,0.20758,0.18272
0.076098,0.10264,0.085847,0.084705,0.074123,0.13912,0.32555,0.15321,0.049785,0.2301,0.2504
0.1088,0.17075,0.10304,0.14822,0.10846,0.17189,0.28281,0.14159,0.15219,0.22182,0.2137
0.057197,0.071782,0.063061,0.07631,0.0742,0.15838,0.33362,0.11791,0.063682,0.19348,0.16491
0.087654,0.092316,0.070915,0.095505,0.062695,0.17101,0.29702,0.13679,0.074957,0.1563,0.16215
0.075286,0.11961,0.09734,0.12025,0.093754,0.15356,0.28216,0.15589,0.048827,0.23489,0.21014
0.13385,0.16801,0.13323,0.14406,0.13178,0.15647,0.32438,0.1848,0.21503,0.21317,0.24024
0.068263,0.095889,0.066529,0.088348,0.061686,0.14367,0.30245,0.1121,0.068732,0.23193,0.3331
0.077869,0.10434,0.078188,0.10184,0.081351,0.13904,0.31892,0.12064,0.068357,0.19696,0.17949
0.11083,0.12986,0.11531,0.12945,0.10953,0.15433,0.31679,0.16596,0.12587,0.47553,0.25984
0.080791,0.11189,0.078669,0.11236,0.098726,0.15166,0.33444,0.12583,0.079471,0.28552,0.36562
0.059316,0.1124,0.054045,0.095076,0.065476,0.17497,0.29302,0.13704,0.08188,0.22126,0.21213
0.1027,0.097212,0.10551,0.095881,0.11792,0.15953,0.31646,0.14723,0.18378,0.2446,0.21813
0.049345,0.067355,0.045475,0.061163,0.0563,0.12945,0.28538,0.093398,0.04141,0.23294,0.22058
0.06565,0.083406,0.067851,0.088334,0.049474,0.16726,0.30577,0.11078,0.073135,0.21871,0.2526
0.10061,0.13177,0.090649,0.1363,0.090456,0.14793,0.33328,0.16218,0.065362,0.23773,0.28262
0.05358,0.080541,0.05398,0.078137,0.069914,0.15018,0.29449,0.11868,0.055364,0.19361,0.17433
0.12961,0.1482,0.12262,0.13761,0.12768,0.1377,0.30233,0.16536,0.2046,0.25059,0.34411
0.061914,0.099364,0.065874,0.088787,0.052057,0.13502,0.31123,0.12761,0.040309,0.18112,0.19052
0.061093,0.083191,0.060126,0.089633,0.071261,0.1602,0.27407,0.1354,0.061357,0.27226,0.23527
0.064831,0.077755,0.068704,0.097232,0.052247,0.14217,0.32155,0.12631,0.036548,0.25229,0.28942
0.072418,0.082096,0.068756,0.069273,0.075552,0.13923,0.32308,0.12911,0.096686,0.20115,0.21411
0.067752,0.089291,0.073647,0.097943,0.060709,0.1714,0.29047,0.14395,0.065438,0.16938,0.21396
0.055706,0.088652,0.048758,0.07556,0.04987,0.15425,0.34367,0.10529,0.019344,0.19181,0.18309
0.045834,0.081716,0.058243,0.063459,0.050461,0.1515,0.33125,0.08954,0.04721,0.18908,0.19603
0.079058,0.096232,0.081234,0.095811,0.095901,0.1489,0.2974,0.14643,0.11747,0.25167,0.20312
0.059563,0.080373,0.059632,0.066254,0.060821,0.1477,0.33477,0.11206,0.069353,0.19161,0.15482
0.069035,0.080427,0.062038,0.09268,0.061411,0.1731,0.32052,0.09209,0.07448,0.22274,0.21386
0.056035,0.088209,0.059692,0.0859,0.05999,0.14355,0.32669,0.12431,0.053311,0.26045,0.4281
0.11012,0.11612,0.10961,0.12132,0.11647,0.15451,0.29503,0.16886,0.095475,0.21745,0.22752
0.13318,0.12096,0.1199,0.12923,0.11743,0.15913,0.35675,0.16105,0.20849,0.19023,0.24907
0.061266,0.073602,0.073111,0.08267,0.058047,0.14276,0.29282,0.11959,0.042805,0.25107,0.27161
0.08626,0.13363,0.075827,0.14642,0.09445,0.16725,0.29241,0.16701,0.043596,0.27079,0.2246
0.094742,0.10203,0.10304,0.10845,0.10211,0.15455,0.29773,0.14887,0.19768,0.18605,0.19406
0.082564,0.10234,0.065494,0.10286,0.070783,0.17715,0.27733,0.11919,0.040504,0.19889,0.29074
0.07788,0.10961,0.085345,0.13245,0.07654,0.15118,0.30606,0.13171,0.053447,0.36466,0.39366
0.074745,0.11336,0.086706,0.13675,0.086617,0.15969,0.30646,0.13254,0.03874,0.18247,0.19048
0.080603,0.10868,0.084222,0.11328,0.099798,0.1542,0.31113,0.13516,0.12994,0.20215,0.19708
0.062419,0.092068,0.065489,0.10701,0.078787,0.18645,0.29205,0.10751,0.066971,0.21137,0.18761
0.042347,0.06523,0.04585,0.058375,0.067907,0.14723,0.33347,0.076297,0.040764,0.21098,0.2034
0.058621,0.088658,0.063517,0.090607,0.061005,0.16178,0.3295,0.10992,0.081307,0.25086,0.23316
0.05115,0.084904,0.061348,0.086956,0.052941,0.15213,0.31918,0.091825,0.057645,0.22851,0.24047
0.03491,0.064217,0.046137,0.073023,0.035582,0.14257,0.30513,0.071606,0.021807,0.20507,0.23356
0.1689,0.16937,0.16392,0.16844,0.15147,0.16214,0.31984,0.22584,0.19429,0.323,0.52421
0.069527,0.082271,0.058056,0.089986,0.052208,0.13795,0.27131,0.10217,0.049921,0.1649,0.18232
0.059751,0.087405,0.064502,0.10283,0.0704,0.15181,0.26365,0.12872,0.057725,0.22259,0.36711
0.057617,0.074762,0.055859,0.081435,0.057553,0.14309,0.26777,0.13962,0.045946,0.23535,0.37338
0.069479,0.096454,0.060705,0.0888,0.060904,0.13997,0.27691,0.11646,0.0421,0.28085,0.19786
0.11903,0.132,0.14863,0.15192,0.1165,0.15432,0.32604,0.17488,0.14073,0.31971,0.25493
0.047066,0.075062,0.042872,0.087177,0.033993,0.17923,0.3109,0.082479,0.030188,0.15384,0.1844
0.035138,0.066773,0.035676,0.065466,0.027554,0.15322,0.36143,0.089621,0.029864,0.17759,0.14109
0.059755,0.091699,0.045483,0.089269,0.049608,0.14438,0.32173,0.10633,0.04364,0.22225,0.2964
0.058274,0.096521,0.051685,0.098469,0.061717,0.1425,0.30777,0.11997,0.029679,0.26554,0.20427
0.038558,0.069186,0.042492,0.067119,0.040072,0.18939,0.29091,0.098558,0.049444,0.23047,0.24146
0.070145,0.086541,0.07058,0.076696,0.076574,0.13252,0.34366,0.12346,0.04003,0.17902,0.24652
0.048526,0.077347,0.046737,0.075039,0.038339,0.12672,0.3266,0.093935,0.067352,0.1863,0.20326
0.059054,0.089896,0.058022,0.089799,0.048487,0.147,0.32718,0.11421,0.059962,0.2737,0.21458
0.036318,0.059137,0.036162,0.064802,0.030653,0.15452,0.29756,0.080482,0.021955,0.20571,0.23167
0.0698,0.093899,0.068371,0.080023,0.062907,0.14194,0.33756,0.11792,0.049745,0.22583,0.23732
0.056638,0.11079,0.065845,0.10762,0.069842,0.17934,0.31079,0.13182,0.078876,0.22911,0.22708
0.060866,0.076823,0.055243,0.080289,0.050383,0.15643,0.3148,0.10642,0.072258,0.35436,0.42763
0.12902,0.13253,0.11998,0.13813,0.1248,0.14165,0.31376,0.17235,0.13123,0.25318,0.32257
0.14016,0.14628,0.11563,0.13312,0.13087,0.16574,0.30365,0.15742,0.13104,0.26504,0.29723
0.070501,0.082769,0.067474,0.080888,0.051768,0.15794,0.2832,0.12466,0.080456,0.1752,0.16761
0.12465,0.12942,0.10711,0.12195,0.10327,0.15478,0.34269,0.16829,0.14048,0.21226,0.21601
0.06473,0.09481,0.064275,0.10283,0.064,0.17024,0.32422,0.11479,0.042293,0.27034,0.26459
0.072544,0.10439,0.09203,0.12425,0.10518,0.17848,0.33575,0.13515,0.058296,0.22304,0.21564
0.047983,0.082423,0.042401,0.070435,0.054986,0.13716,0.3099,0.10614,0.043019,0.22891,0.24703
0.044706,0.060691,0.034102,0.061435,0.034789,0.14835,0.29504,0.082097,0.036872,0.23953,0.2273
0.051524,0.082995,0.057702,0.083162,0.049895,0.16998,0.33375,0.099927,0.057719,0.18549,0.20315
0.09183,0.082281,0.0935,0.091778,0.10816,0.14617,0.29899,0.11951,0.12985,0.19063,0.26221
0.11538,0.13334,0.11035,0.12524,0.12041,0.16584,0.31994,0.17273,0.2244,0.20023,0.20833
0.031138,0.064102,0.027695,0.058428,0.023957,0.1225,0.29499,0.068948,0.015178,0.26338,0.1772
0.17367,0.19339,0.16766,0.18188,0.14497,0.18061,0.31833,0.16649,0.27486,0.33654,0.27548
0.083274,0.12899,0.10142,0.11834,0.084474,0.16275,0.36288,0.15742,0.091347,0.2261,0.18785
0.032101,0.058433,0.049404,0.06487,0.032668,0.14918,0.30846,0.092831,0.024104,0.21405,0.22054
0.091384,0.13668,0.10565,0.10698,0.09958,0.15837,0.31775,0.14284,0.08747,0.1925,0.19986
0.054296,0.096154,0.060893,0.078035,0.056326,0.14938,0.32189,0.096722,0.032178,0.18394,0.20911
0.071672,0.077121,0.076515,0.08128,0.093203,0.14258,0.29949,0.09466,0.088143,0.21664,0.37705
0.10193,0.096281,0.091271,0.08576,0.12466,0.13886,0.30807,0.13388,0.13926,0.25789,0.22375
0.074907,0.10909,0.078014,0.10313,0.086429,0.16526,0.32774,0.13928,0.043789,0.23183,0.21719
0.089917,0.087475,0.077609,0.090849,0.093647,0.14878,0.33011,0.13377,0.12325,0.22296,0.26069
0.028506,0.07475,0.03639,0.062772,0.029025,0.14352,0.30342,0.09583,0.01559,0.16538,0.17711
0.11443,0.11926,0.11118,0.1157,0.10822,0.1616,0.29499,0.15062,0.19491,0.21201,0.19648
0.069565,0.099984,0.06939,0.10227,0.07212,0.14699,0.32827,0.10529,0.052751,0.2204,0.19002
0.060683,0.12824,0.067971,0.099004,0.072307,0.13822,0.31886,0.10433,0.03826,0.199,0.17921
0.030345,0.053795,0.029569,0.0665,0.034404,0.15474,0.32815,0.083374,0.020838,0.16945,0.21334
0.070598,0.095644,0.072554,0.10628,0.062239,0.14891,0.31515,0.10976,0.022017,0.21919,0.3696
0.0606,0.11076,0.046042,0.11535,0.050505,0.17669,0.35488,0.11359,0.068042,0.1972,0.19391
0.094776,0.10204,0.10452,0.10969,0.10934,0.15016,0.31428,0.16215,0.1476,0.28016,0.26014
0.028539,0.065602,0.02843,0.067005,0.013487,0.15945,0.30624,0.063078,0.0094882,0.257,0.23906
0.090657,0.12881,0.10511,0.11819,0.094619,0.16702,0.31354,0.14011,0.11723,0.24278,0.25826
0.050323,0.079863,0.051252,0.07056,0.048196,0.15903,0.28565,0.10078,0.050513,0.22305,0.23854
0.072384,0.10584,0.086724,0.11123,0.081978,0.16084,0.33841,0.15432,0.036943,0.23237,0.36165
0.065246,0.078606,0.055397,0.089842,0.067203,0.1403,0.33571,0.1017,0.092155,0.18158,0.16306
0.071738,0.087413,0.054366,0.084994,0.055933,0.14108,0.34458,0.10821,0.050757,0.17819,0.24817
0.13534,0.14248,0.13137,0.15687,0.12895,0.16185,0.30055,0.16727,0.13046,0.17327,0.24234
0.050103,0.067765,0.049055,0.076261,0.043579,0.17572,0.31406,0.081437,0.052885,0.17709,0.2287
0.12925,0.12922,0.10841,0.13634,0.12472,0.18057,0.33135,0.14942,0.18149,0.2196,0.20261
0.080446,0.087399,0.079688,0.10914,0.083404,0.15881,0.32388,0.11767,0.084236,0.3515,0.32412
0.050505,0.068636,0.046736,0.079776,0.042758,0.15281,0.33575,0.11405,0.035062,0.1771,0.18101
0.096696,0.11053,0.0887,0.12353,0.1105,0.16734,0.27162,0.16763,0.10547,0.27087,0.27293
0.10586,0.14757,0.11338,0.12786,0.098698,0.15638,0.28292,0.13522,0.086017,0.22244,0.20181
0.091444,0.11893,0.082375,0.11174,0.09977,0.13268,0.32876,0.12864,0.12911,0.20403,0.19643
0.080649,0.098238,0.076186,0.09588,0.082396,0.15599,0.30303,0.14383,0.086024,0.18064,0.18367
0.19299,0.19473,0.16503,0.16947,0.14422,0.16564,0.31862,0.22156,0.16208,0.27516,0.24392
0.10515,0.11189,0.11102,0.12167,0.12894,0.14922,0.29419,0.1527,0.13788,0.23262,0.21389
0.035477,0.060557,0.039292,0.056408,0.045947,0.1353,0.31446,0.077355,0.039548,0.35386,0.31747
0.062938,0.10375,0.058934,0.1108,0.06125,0.13727,0.33422,0.12429,0.043465,0.19656,0.26312
0.090579,0.14319,0.10247,0.13743,0.099041,0.16462,0.31076,0.1444,0.067937,0.19104,0.27305
0.10129,0.096581,0.097442,0.10603,0.10965,0.16144,0.27247,0.14723,0.15123,0.22957,0.19488
0.051421,0.083709,0.058432,0.091072,0.058815,0.16788,0.25627,0.12416,0.054759,0.2092,0.206
0.046838,0.071085,0.055126,0.076945,0.054938,0.12531,0.32349,0.10933,0.033641,0.1941,0.3561
0.050037,0.083447,0.05176,0.098124,0.04176,0.17183,0.31268,0.11591,0.028526,0.21548,0.19939
0.11124,0.10595,0.10492,0.10939,0.093973,0.16261,0.30921,0.16966,0.13866,0.25793,0.27276
0.098972,0.13684,0.093332,0.122,0.10085,0.17489,0.32105,0.14212,0.10335,0.25024,0.19987
0.099403,0.14474,0.093588,0.15011,0.098248,0.16437,0.33562,0.17173,0.058983,0.18978,0.16716
0.050889,0.081675,0.055654,0.075416,0.043814,0.15369,0.34679,0.10128,0.032611,0.27636,0.28937
0.15183,0.17075,0.12884,0.16712,0.13382,0.17261,0.30254,0.15651,0.1952,0.23443,0.26062
0.097823,0.15409,0.10237,0.13853,0.11107,0.16247,0.29012,0.17007,0.045012,0.28144,0.18514
0.064799,0.091642,0.078,0.087878,0.073891,0.13931,0.32311,0.099922,0.11366,0.3005,0.36842
0.09665,0.14029,0.10739,0.13836,0.10797,0.15975,0.33542,0.15999,0.090797,0.18994,0.30156
0.04724,0.069657,0.043139,0.06779,0.046095,0.15677,0.30897,0.10504,0.049266,0.32554,0.23455
0.09014,0.094324,0.093125,0.11067,0.088927,0.14084,0.28839,0.13964,0.093145,0.2037,0.2135
0.10512,0.11375,0.093894,0.1098,0.10068,0.15914,0.35109,0.16251,0.12938,0.22956,0.40514
0.07389,0.10504,0.087389,0.10652,0.07598,0.1441,0.34352,0.13335,0.050361,0.22368,0.18243
0.082477,0.1106,0.085635,0.11702,0.089797,0.15983,0.27756,0.1317,0.10556,0.21474,0.26445
0.066274,0.10237,0.073275,0.11769,0.070752,0.15943,0.32453,0.11762,0.026974,0.17711,0.17149
0.07327,0.10997,0.061539,0.10378,0.068413,0.15422,0.3088,0.14591,0.051255,0.16298,0.17534
0.090128,0.097369,0.086065,0.10285,0.08019,0.183,0.31508,0.13667,0.099538,0.22117,0.2957
0.078868,0.10482,0.098853,0.1038,0.079133,0.16336,0.30303,0.15783,0.12707,0.19689,0.25843
0.060274,0.07787,0.054113,0.074288,0.05532,0.15489,0.29762,0.09352,0.057649,0.25063,0.27572
0.08798,0.11683,0.087411,0.12003,0.081551,0.15127,0.32423,0.12556,0.018804,0.34219,0.35446
0.10891,0.12507,0.11629,0.1181,0.11181,0.15966,0.33185,0.14187,0.16733,0.18667,0.23142
0.045471,0.061802,0.051952,0.078128,0.050658,0.14063,0.2846,0.10749,0.050382,0.2508,0.40342
0.043212,0.097278,0.046185,0.095969,0.041898,0.17033,0.32443,0.085141,0.017073,0.2233,0.20299
0.067883,0.083856,0.057818,0.075332,0.069475,0.14045,0.30656,0.10208,0.078718,0.20908,0.22707
0.08468,0.11666,0.071847,0.11638,0.10173,0.16553,0.29097,0.13684,0.038554,0.21234,0.24982
0.069415,0.11569,0.068207,0.098818,0.062111,0.1355,0.31473,0.13884,0.11675,0.19016,0.16175
0.064753,0.080431,0.063945,0.063351,0.058515,0.12334,0.27486,0.11302,0.060158,0.27738,0.42052
0.1294,0.1149,0.11885,0.12408,0.13406,0.16248,0.32202,0.16798,0.21278,0.23393,0.17465
0.11091,0.14207,0.11942,0.14164,0.11376,0.16139,0.30517,0.15437,0.19248,0.1823,0.19975
0.074928,0.1098,0.090837,0.11119,0.075736,0.1517,0.32046,0.1282,0.03551,0.1848,0.32367
0.053407,0.081905,0.061833,0.078916,0.052417,0.1692,0.31896,0.097193,0.073115,0.20284,0.17394
0.03317,0.065532,0.032004,0.067464,0.01846,0.15266,0.35716,0.089025,0.015646,0.27125,0.30299
0.080632,0.11264,0.072951,0.10206,0.076183,0.15706,0.31737,0.11837,0.077495,0.24365,0.22072
0.045466,0.080841,0.047712,0.074892,0.040972,0.15718,0.29033,0.089171,0.047673,0.19381,0.19701
0.075786,0.10651,0.076975,0.11285,0.083635,0.1519,0.32631,0.12094,0.063069,0.20338,0.15775
0.05976,0.089595,0.064451,0.093069,0.0668,0.13647,0.31021,0.12793,0.039429,0.25257,0.51038
0.12911,0.19019,0.1222,0.20085,0.13618,0.15509,0.33368,0.16661,0.23813,0.23966,0.34452
0.03996,0.079694,0.053653,0.086657,0.045062,0.16093,0.3138,0.086139,0.018393,0.19397,0.17016
0.055955,0.089038,0.054834,0.080086,0.055536,0.16224,0.34178,0.11333,0.071029,0.20871,0.19818
0.090559,0.10314,0.086629,0.093922,0.083344,0.15058,0.28368,0.11833,0.099171,0.20693,0.19207
0.036599,0.060941,0.039767,0.076388,0.036843,0.13511,0.31307,0.091105,0.032695,0.20923,0.22652
0.085478,0.094986,0.070893,0.095197,0.087298,0.14599,0.30368,0.14647,0.11847,0.22237,0.29803
0.074103,0.10088,0.075348,0.1127,0.083271,0.17879,0.31019,0.13161,0.075417,0.19307,0.23212
0.17322,0.19687,0.14593,0.19481,0.15393,0.18187,0.28577,0.20162,0.23202,0.18319,0.20395
0.082803,0.12797,0.088387,0.1005,0.080387,0.14748,0.31948,0.1331,0.1409,0.25977,0.2284
0.13005,0.13891,0.11293,0.13687,0.12478,0.15982,0.31837,0.17518,0.12517,0.24836,0.2412
0.12351,0.13359,0.10761,0.1396,0.11126,0.13847,0.31482,0.15153,0.095119,0.19605,0.19031
0.041494,0.069898,0.050208,0.073641,0.043803,0.14946,0.31688,0.091544,0.038928,0.31869,0.22748
0.14954,0.14473,0.13643,0.14709,0.15695,0.15591,0.29348,0.1908,0.19918,0.27806,0.33231
0.041348,0.069617,0.046753,0.058706,0.039304,0.13836,0.34162,0.069286,0.038148,0.20612,0.21643
0.051553,0.087404,0.049094,0.11239,0.049187,0.17365,0.30214,0.11187,0.043943,0.18745,0.18597
0.05202,0.072895,0.053461,0.067518,0.051992,0.13662,0.33249,0.077909,0.031674,0.3858,0.44451
0.070556,0.091607,0.064298,0.091901,0.089065,0.15337,0.31222,0.10306,0.092543,0.25718,0.18862
0.055114,0.07997,0.051756,0.066918,0.076698,0.13437,0.33496,0.11414,0.080452,0.24852,0.31356
0.039808,0.073816,0.055648,0.082851,0.036884,0.18537,0.30381,0.10828,0.033328,0.2092,0.18289
0.045301,0.070143,0.042105,0.06213,0.036283,0.14315,0.33241,0.088768,0.03898,0.26028,0.23424
0.055338,0.087633,0.062078,0.092708,0.064041,0.15505,0.30395,0.1256,0.041067,0.17635,0.15412
0.054685,0.072924,0.048269,0.069864,0.047903,0.13606,0.29245,0.12151,0.058369,0.16657,0.18678
0.063022,0.089268,0.072173,0.1001,0.071447,0.15613,0.31086,0.11314,0.080176,0.19446,0.16034
0.10322,0.14033,0.08658,0.11208,0.089421,0.14723,0.31522,0.14536,0.1012,0.24531,0.56406
0.096684,0.11642,0.10453,0.11907,0.077409,0.16549,0.30696,0.15495,0.12613,0.20769,0.1932
0.046514,0.082872,0.06719,0.067213,0.055661,0.14637,0.33993,0.12195,0.030023,0.18474,0.15221
0.041115,0.068925,0.051633,0.07611,0.054402,0.12075,0.30084,0.089196,0.0559,0.26616,0.31507
0.07128,0.094801,0.073498,0.095511,0.074383,0.15174,0.3008,0.12491,0.059032,0.21789,0.20718
0.087579,0.095502,0.068669,0.086533,0.071823,0.17089,0.33747,0.10856,0.064744,0.20084,0.22525
0.046449,0.09039,0.045179,0.094224,0.037518,0.17079,0.30966,0.09338,0.019385,0.22556,0.23644
0.087426,0.1304,0.095905,0.12372,0.091816,0.1611,0.34481,0.17079,0.16431,0.18025,0.23424
0.037844,0.078752,0.04275,0.087136,0.039759,0.1629,0.31044,0.10147,0.014701,0.23162,0.21992
0.11685,0.12804,0.10768,0.14187,0.13096,0.13926,0.30901,0.14478,0.26416,0.21013,0.24381
0.08212,0.11384,0.081298,0.1073,0.096398,0.13248,0.32366,0.15334,0.069,0.24341,0.20666
0.051201,0.080691,0.04533,0.062896,0.032,0.15569,0.30625,0.10654,0.040286,0.23114,0.1856
0.11497,0.14135,0.11419,0.12789,0.14242,0.13881,0.31649,0.17299,0.17476,0.21949,0.62622
0.11883,0.12411,0.11887,0.12207,0.11618,0.15632,0.33152,0.14436,0.13191,0.20944,0.18019
0.040024,0.060796,0.053582,0.05724,0.037288,0.14577,0.32012,0.081439,0.023238,0.20599,0.16786
0.078044,0.08098,0.060863,0.085344,0.07823,0.1496,0.2867,0.11795,0.092358,0.19287,0.23509
0.057598,0.074297,0.060837,0.07499,0.075066,0.13816,0.28675,0.10591,0.10169,0.25637,0.28412
0.083315,0.12569,0.088705,0.12987,0.096855,0.18796,0.34437,0.14699,0.10529,0.20617,0.22111
0.13375,0.14852,0.12758,0.17334,0.12667,0.17636,0.31036,0.16141,0.19931,0.25929,0.18332
0.052294,0.096052,0.056285,0.10451,0.052835,0.14189,0.29917,0.096271,0.027187,0.17992,0.15594
0.10744,0.13426,0.10092,0.1261,0.12315,0.15445,0.31389,0.1543,0.12283,0.17411,0.26618
0.077611,0.11385,0.077381,0.10564,0.093607,0.16766,0.31981,0.14983,0.092479,0.25205,0.28751
0.054245,0.067991,0.058717,0.079236,0.05471,0.16972,0.33664,0.10031,0.075198,0.21336,0.17752
0.06774,0.088092,0.064469,0.10294,0.05728,0.16421,0.3072,0.13755,0.031846,0.1976,0.17705
0.05098,0.070922,0.048984,0.065959,0.05878,0.1426,0.31088,0.11647,0.054939,0.19508,0.20063
0.22105,0.17167,0.19804,0.19759,0.17247,0.19911,0.32819,0.19977,0.31447,0.22621,0.22994
0.12013,0.15525,0.13501,0.15506,0.13065,0.16486,0.32947,0.16886,0.16893,0.25685,0.29992
0.0764,0.12554,0.08143,0.12653,0.074434,0.14809,0.32655,0.13463,0.013593,0.19568,0.19898
0.084415,0.11276,0.077178,0.10235,0.087837,0.16844,0.3218,0.1397,0.07717,0.21443,0.20143
0.088704,0.10626,0.080366,0.10361,0.092936,0.17158,0.30292,0.12496,0.1405,0.22222,0.22629
0.040442,0.077812,0.044845,0.085951,0.035642,0.1591,0.32085,0.11043,0.028085,0.27035,0.22328
0.081497,0.1217,0.084954,0.10692,0.094892,0.17382,0.33727,0.13263,0.10021,0.2256,0.21895
0.036763,0.062357,0.040244,0.067028,0.037968,0.16201,0.30028,0.1144,0.020386,0.19708,0.23969
0.062089,0.089236,0.079804,0.1027,0.067749,0.12836,0.29194,0.12065,0.060481,0.23828,0.23811
0.056348,0.08036,0.067893,0.080116,0.063554,0.15915,0.31945,0.12517,0.073265,0.19711,0.22337
0.040846,0.063284,0.038281,0.058287,0.055572,0.13132,0.31891,0.103,0.034236,0.39391,0.34472
0.057862,0.098375,0.05458,0.10242,0.057074,0.16107,0.33368,0.11675,0.023697,0.27536,0.33687
0.048988,0.06755,0.054797,0.069511,0.047327,0.15304,0.33883,0.11674,0.034247,0.28644,0.21109
0.10445,0.12966,0.10593,0.13405,0.11569,0.14281,0.31294,0.13329,0.11779,0.25108,0.45179
0.048532,0.083539,0.044953,0.097577,0.053133,0.16576,0.31342,0.10223,0.030467,0.19753,0.23443
0.11626,0.13634,0.10395,0.14333,0.1166,0.16896,0.30665,0.14305,0.093414,0.17513,0.15201
0.059661,0.077354,0.043601,0.075746,0.051306,0.12923,0.31899,0.13442,0.045377,0.23203,0.27126
0.049949,0.072778,0.054561,0.083868,0.046496,0.12563,0.34921,0.11802,0.037063,0.24027,0.268
0.098046,0.13201,0.086806,0.13098,0.089057,0.16027,0.29819,0.14273,0.02123,0.17055,0.29252
0.12052,0.12566,0.11297,0.13639,0.13088,0.14774,0.27952,0.1566,0.24404,0.20022,0.23901
0.058905,0.094065,0.068473,0.10262,0.06403,0.1399,0.32374,0.13457,0.042503,0.29416,0.24102
0.054292,0.096127,0.05665,0.097916,0.080997,0.19986,0.33478,0.13437,0.095052,0.20162,0.2347
0.065107,0.11092,0.064773,0.10806,0.07719,0.17506,0.30364,0.12707,0.043282,0.19254,0.20409
0.12876,0.14442,0.15674,0.16194,0.12423,0.15175,0.29005,0.16989,0.23961,0.21033,0.2409
0.10448,0.11595,0.10228,0.10112,0.11795,0.14571,0.31697,0.14256,0.16594,0.41646,0.27989
0.058038,0.081869,0.066015,0.084809,0.073548,0.16031,0.30976,0.13462,0.092473,0.1731,0.1598
0.10309,0.12723,0.11862,0.13914,0.10083,0.1365,0.33267,0.15861,0.11541,0.19475,0.23175
0.028077,0.062408,0.02613,0.075843,0.027278,0.14465,0.31813,0.08286,0.034366,0.18939,0.21775
0.047225,0.084659,0.04302,0.071235,0.055442,0.14968,0.31068,0.10392,0.067255,0.21868,0.29912
0.052473,0.10733,0.053997,0.10542,0.073838,0.14218,0.28437,0.129,0.025248,0.16107,0.16545
0.076206,0.11236,0.077043,0.098528,0.085315,0.16409,0.3239,0.14004,0.12913,0.22969,0.15018
0.043927,0.073923,0.056872,0.070764,0.036697,0.16089,0.30668,0.096544,0.035263,0.23117,0.24034
0.13792,0.16288,0.11617,0.15613,0.12725,0.16602,0.30065,0.16504,0.13909,0.19756,0.20842
0.031447,0.055504,0.033219,0.05482,0.022017,0.17071,0.35625,0.11373,0.011611,0.22223,0.20348
0.04862,0.076683,0.055457,0.084747,0.054788,0.15607,0.28587,0.095905,0.060531,0.2284,0.22788
0.070065,0.088289,0.076586,0.10983,0.071589,0.14047,0.29733,0.12582,0.062136,0.19744,0.17202
0.11965,0.12927,0.1031,0.12774,0.097186,0.17824,0.33254,0.17317,0.20697,0.18171,0.2089
0.097464,0.10339,0.10269,0.10947,0.091356,0.14845,0.32247,0.17079,0.11471,0.28076,0.24843
0.068621,0.075458,0.057609,0.094286,0.063366,0.16122,0.31845,0.12354,0.043897,0.18301,0.19733
0.05713,0.089953,0.06207,0.083533,0.067829,0.18108,0.33428,0.10362,0.079867,0.16502,0.23914
0.039678,0.060001,0.044116,0.066669,0.040392,0.13673,0.31502,0.085259,0.053292,0.30361,0.21911
0.095358,0.11212,0.097049,0.10044,0.10684,0.14929,0.29205,0.13782,0.12937,0.22562,0.20763
0.11537,0.12455,0.11993,0.12562,0.1262,0.16105,0.3168,0.19419,0.18565,0.32826,0.23162
0.041254,0.062958,0.039142,0.066482,0.042808,0.15095,0.31693,0.11378,0.038673,0.17111,0.17687
0.086471,0.13096,0.079836,0.12668,0.089104,0.15531,0.29081,0.14722,0.041198,0.27843,0.33891
0.047658,0.07917,0.042354,0.080299,0.045128,0.14515,0.31127,0.086388,0.053885,0.18883,0.23516
0.098199,0.13628,0.11559,0.13653,0.11443,0.16769,0.31222,0.15711,0.16085,0.18215,0.2314
0.05507,0.083482,0.067315,0.07906,0.051213,0.13814,0.31946,0.10632,0.066186,0.22034,0.24744
0.10689,0.1434,0.10141,0.12038,0.09141,0.14383,0.33095,0.13802,0.097131,0.27288,0.37859
0.038613,0.075195,0.037141,0.067479,0.031853,0.13336,0.32426,0.08481,0.025926,0.23133,0.17164
0.061793,0.087482,0.058546,0.081457,0.079475,0.16658,0.32367,0.10595,0.078377,0.24665,0.18297
0.07721,0.091679,0.07629,0.098347,0.073066,0.15307,0.30797,0.12374,0.10001,0.19177,0.26205
0.054029,0.075882,0.05669,0.078858,0.049368,0.15861,0.34214,0.12737,0.055925,0.20949,0.25794
0.12359,0.143,0.13806,0.12623,0.15366,0.16186,0.34252,0.17237,0.23602,0.30594,0.24379
0.1046,0.21379,0.13694,0.21876,0.11774,0.17861,0.31656,0.14522,0.25439,0.29785,0.27783
0.084615,0.094683,0.084729,0.096164,0.11328,0.13667,0.30429,0.13746,0.12488,0.28448,0.28028
0.058494,0.084603,0.055189,0.084738,0.066888,0.1495,0.32619,0.12776,0.048213,0.19943,0.19012
0.046195,0.083937,0.054339,0.077794,0.048011,0.13889,0.29005,0.11687,0.036578,0.26874,0.32596
0.081548,0.10394,0.083757,0.098298,0.080586,0.16519,0.29113,0.12571,0.11444,0.24853,0.18731
0.15189,0.16803,0.14682,0.15118,0.14399,0.18114,0.30625,0.18186,0.20528,0.26852,0.24271
0.033788,0.06053,0.038222,0.068804,0.034213,0.1734,0.29614,0.10702,0.010526,0.17848,0.19011
0.065391,0.10836,0.076962,0.1084,0.0581,0.14186,0.33135,0.13165,0.03827,0.39935,0.39782
0.05019,0.081677,0.049148,0.088917,0.048733,0.16437,0.30943,0.067599,0.060778,0.2596,0.2733
0.088208,0.12366,0.095544,0.13501,0.12226,0.15497,0.30523,0.14278,0.1459,0.1779,0.19389
0.13578,0.1515,0.13852,0.15784,0.15124,0.16195,0.356,0.16858,0.2393,0.27578,0.20043
0.074051,0.13726,0.080754,0.13271,0.072631,0.15843,0.31842,0.13945,0.040353,0.17755,0.21524
0.12464,0.12607,0.12111,0.12582,0.11149,0.17628,0.33475,0.19295,0.17785,0.24419,0.23322
0.045905,0.083522,0.058612,0.07549,0.049552,0.17923,0.32522,0.11006,0.046756,0.2125,0.24087
0.043667,0.11422,0.052791,0.10182,0.052318,0.17775,0.32297,0.12076,0.02101,0.22847,0.19796
0.060833,0.090867,0.053349,0.12955,0.055035,0.1975,0.33907,0.09847,0.049052,0.17612,0.22433
0.036059,0.068098,0.046096,0.061612,0.046761,0.14058,0.30736,0.096958,0.046406,0.23995,0.16192
0.074737,0.094372,0.076942,0.093636,0.088572,0.15453,0.29126,0.12862,0.057918,0.2141,0.22077
0.074112,0.09357,0.080018,0.10003,0.086709,0.15308,0.26803,0.14216,0.12402,0.27467,0.25148
0.092621,0.097126,0.098464,0.11612,0.10295,0.15536,0.29316,0.15353,0.1711,0.21336,0.32064
0.079037,0.099123,0.065264,0.11252,0.07525,0.14656,0.30681,0.14767,0.050536,0.1922,0.19417
0.068006,0.093487,0.069116,0.097662,0.058474,0.14449,0.31702,0.13018,0.057116,0.17337,0.17179
0.11002,0.10339,0.10236,0.10983,0.098975,0.14338,0.30167,0.16594,0.15734,0.20228,0.18277
0.17003,0.2003,0.17332,0.20424,0.16451,0.17302,0.33122,0.22145,0.22655,0.20918,0.21699
0.13254,0.1849,0.13295,0.19091,0.10951,0.16677,0.32476,0.17426,0.21029,0.29486,0.41658
0.065608,0.12414,0.068394,0.1349,0.070905,0.15344,0.30218,0.12004,0.026754,0.19739,0.19032
0.080125,0.095885,0.07484,0.087292,0.074057,0.15497,0.30632,0.13147,0.077498,0.35997,0.26824
0.085292,0.11918,0.11015,0.091743,0.10422,0.17688,0.30543,0.14324,0.12722,0.27591,0.16844
0.10136,0.12888,0.1072,0.14342,0.10687,0.17439,0.29106,0.1789,0.1255,0.17344,0.26303
0.045813,0.085687,0.043142,0.083155,0.041088,0.15515,0.29373,0.11684,0.039792,0.23391,0.25955
0.04164,0.062474,0.037804,0.061361,0.031132,0.13212,0.30221,0.087144,0.020199,0.16213,0.6499
0.083668,0.10168,0.075951,0.12287,0.085487,0.17777,0.33354,0.15428,0.10985,0.21035,0.21409
0.083849,0.13644,0.098687,0.1467,0.085787,0.15612,0.28813,0.15312,0.018537,0.2411,0.31658
0.15202,0.16968,0.15153,0.15787,0.16363,0.1817,0.35299,0.17813,0.42435,0.23908,0.36923
0.073715,0.098007,0.073283,0.097571,0.082926,0.17847,0.34043,0.11378,0.087858,0.22041,0.2468
0.17839,0.18173,0.17589,0.17396,0.14266,0.16975,0.29656,0.17459,0.26319,0.19258,0.19546
0.055787,0.077643,0.067057,0.069816,0.060909,0.15428,0.30861,0.10492,0.061254,0.19078,0.21499
0.036908,0.056071,0.02633,0.06551,0.032706,0.13322,0.28843,0.072891,0.020486,0.26353,0.25311
0.06159,0.096514,0.062264,0.10655,0.078689,0.17964,0.30765,0.14265,0.046633,0.19011,0.26133
0.046874,0.080709,0.052306,0.080948,0.05889,0.14115,0.30962,0.11108,0.041935,0.27704,0.39464
0.16206,0.22508,0.17172,0.20669,0.13518,0.17956,0.28209,0.19343,0.35403,0.22377,0.23395
0.12688,0.14181,0.1376,0.14358,0.11477,0.17913,0.34697,0.18082,0.25154,0.19334,0.179
0.12529,0.12174,0.12847,0.12589,0.12854,0.16805,0.29325,0.16064,0.17317,0.34738,0.32595
0.065582,0.081478,0.062719,0.091968,0.064101,0.16943,0.36934,0.11478,0.032,0.20215,0.187
0.085496,0.10494,0.083253,0.098187,0.083064,0.14709,0.31981,0.14454,0.11001,0.19466,0.18948
0.098718,0.11256,0.092791,0.13171,0.084746,0.18866,0.33704,0.15925,0.1061,0.21365,0.20948
0.11118,0.11105,0.11555,0.11367,0.11927,0.15059,0.32196,0.16189,0.16878,0.19884,0.19823
0.047921,0.076945,0.057427,0.093581,0.045772,0.13774,0.32078,0.095322,0.044604,0.20337,0.24792
0.11828,0.14641,0.10011,0.14183,0.11389,0.1837,0.28781,0.15333,0.15346,0.20441,0.18892
0.091148,0.11591,0.072515,0.087577,0.079887,0.16905,0.35041,0.12083,0.1155,0.29415,0.2039
0.039861,0.069252,0.053338,0.067168,0.055838,0.12959,0.31848,0.097789,0.038608,0.18012,0.21714
0.079765,0.090999,0.072258,0.090427,0.08135,0.14927,0.28197,0.10865,0.11904,0.21061,0.19572
0.086736,0.14979,0.10122,0.12968,0.08284,0.14147,0.30183,0.15234,0.10811,0.25098,0.33112
0.03676,0.06892,0.050643,0.059899,0.029963,0.1352,0.3034,0.1012,0.03824,0.18703,0.18193
0.041238,0.05883,0.035738,0.080081,0.039222,0.13566,0.30983,0.092573,0.032776,0.22787,0.17268
0.091844,0.11183,0.079368,0.11426,0.092271,0.15643,0.30183,0.14688,0.15836,0.24023,0.25511
0.044596,0.071906,0.060465,0.063605,0.04882,0.1339,0.30827,0.08864,0.052505,0.24214,0.19178
0.078291,0.086016,0.070196,0.091356,0.080341,0.16639,0.32167,0.12186,0.091145,0.2275,0.25624
0.077385,0.092988,0.096555,0.11148,0.093888,0.15141,0.31351,0.15085,0.1325,0.1867,0.169
0.040238,0.067951,0.039217,0.072951,0.031682,0.15515,0.31728,0.085567,0.034724,0.26261,0.21182
0.10664,0.15421,0.12515,0.15396,0.10766,0.15737,0.33121,0.15458,0.12325,0.23641,0.64091
0.056182,0.096328,0.060762,0.10266,0.046757,0.18579,0.33001,0.11418,0.064313,0.23117,0.22225
0.17825,0.19798,0.19097,0.193,0.14225,0.16425,0.32615,0.2096,0.26525,0.22205,0.19857
0.047491,0.066634,0.043641,0.076675,0.030909,0.14363,0.28516,0.091357,0.02804,0.24264,0.22752
0.079897,0.10961,0.079092,0.11635,0.077437,0.1365,0.31915,0.13275,0.049918,0.34537,0.71264
0.041917,0.062503,0.040777,0.062528,0.044174,0.14514,0.33505,0.08818,0.029828,0.2309,0.23989
0.08034,0.088246,0.061639,0.086844,0.074033,0.16427,0.31984,0.11873,0.12081,0.1953,0.20564
0.12607,0.10167,0.11013,0.10682,0.13006,0.14966,0.32796,0.16566,0.19328,0.18868,0.24032
0.090711,0.10694,0.098253,0.11521,0.084916,0.16892,0.29464,0.12296,0.10469,0.22385,0.17963
0.13485,0.21027,0.1333,0.1956,0.11923,0.14384,0.35346,0.16474,0.19059,0.23415,0.24993
0.063175,0.085011,0.050245,0.076254,0.065494,0.15007,0.30093,0.11494,0.06382,0.24901,0.1944
0.042116,0.079936,0.039087,0.080246,0.033639,0.18107,0.327,0.095149,0.024019,0.22378,0.26284
0.04577,0.06722,0.041895,0.072069,0.033135,0.14057,0.3122,0.099782,0.040535,0.16128,0.15033
0.16453,0.18042,0.14975,0.17958,0.14029,0.15373,0.30897,0.19815,0.23336,0.48335,0.30329
0.12105,0.11516,0.119,0.12258,0.13029,0.15049,0.30243,0.16263,0.20306,0.22586,0.17777
0.10672,0.13035,0.10177,0.10649,0.12642,0.15415,0.27798,0.15361,0.15976,0.1862,0.20952
0.093445,0.14069,0.10541,0.14,0.094203,0.15104,0.32419,0.12008,0.1504,0.27193,0.50625
0.044233,0.068789,0.046711,0.078678,0.06121,0.1643,0.34955,0.080241,0.044205,0.23271,0.18483
0.071852,0.099699,0.075421,0.11259,0.068739,0.1623,0.29833,0.12322,0.040307,0.1705,0.26303
0.12504,0.18382,0.14355,0.18056,0.13176,0.16419,0.29188,0.20362,0.27508,0.28364,0.2227
0.052774,0.086721,0.05312,0.07998,0.061162,0.15197,0.32561,0.10526,0.06867,0.2015,0.19504
0.070232,0.074749,0.066628,0.085714,0.081119,0.15271,0.29742,0.11307,0.080163,0.35349,0.1774
0.061271,0.10774,0.076196,0.10149,0.064923,0.17044,0.30055,0.12345,0.0518,0.35094,0.35818
0.06348,0.078918,0.05923,0.086771,0.059949,0.13151,0.29939,0.12406,0.053291,0.19229,0.17455
0.060502,0.089692,0.074054,0.082959,0.070041,0.16694,0.31533,0.11793,0.072915,0.25837,0.27779
0.059519,0.075521,0.046403,0.073988,0.051301,0.13455,0.30851,0.087784,0.06419,0.48254,0.31251
0.031256,0.055838,0.056881,0.06959,0.035043,0.12918,0.32217,0.077132,0.020198,0.21849,0.52657
0.13819,0.13645,0.14763,0.12488,0.15687,0.14809,0.33659,0.16467,0.16662,0.24762,0.23154
0.061896,0.069371,0.049586,0.088953,0.07049,0.13795,0.32408,0.11682,0.067227,0.2144,0.27478
0.047947,0.06863,0.046225,0.076206,0.041507,0.16112,0.29227,0.10562,0.020065,0.2124,0.18774
0.10511,0.13408,0.11998,0.13454,0.11597,0.15286,0.33481,0.17862,0.077882,0.23433,0.40185
0.095512,0.11992,0.11079,0.12789,0.10744,0.1569,0.35627,0.13107,0.13958,0.3067,0.25809
0.065804,0.098133,0.072104,0.10982,0.075082,0.15973,0.30903,0.11487,0.056566,0.18429,0.16972
0.051377,0.08072,0.045693,0.07459,0.043006,0.14503,0.30957,0.10473,0.035217,0.25504,0.29361
0.086879,0.14338,0.093416,0.12593,0.094482,0.1491,0.34784,0.15379,0.13057,0.213,0.22975
0.048573,0.070873,0.054452,0.071982,0.056824,0.14612,0.29266,0.090184,0.054942,0.29818,0.22625
0.073157,0.095623,0.077743,0.098049,0.11931,0.16448,0.32124,0.15366,0.10891,0.2695,0.17771
0.080287,0.089071,0.080603,0.080224,0.10418,0.14111,0.30189,0.13281,0.13589,0.1931,0.21169
0.070019,0.10231,0.067204,0.10304,0.075091,0.14648,0.3024,0.12444,0.065935,0.19695,0.22124
0.030293,0.074199,0.028256,0.058977,0.023884,0.16534,0.32066,0.082071,0.014538,0.19565,0.25257
0.16581,0.15886,0.1464,0.15001,0.14115,0.15261,0.33062,0.16296,0.22146,0.19546,0.21371
0.060655,0.088403,0.058359,0.083268,0.06217,0.14428,0.31853,0.14021,0.057349,0.15821,0.19255
0.12604,0.12721,0.11779,0.11497,0.13543,0.15129,0.30289,0.16793,0.20092,0.18749,0.2418
0.033119,0.066043,0.038298,0.072708,0.034744,0.15081,0.30124,0.082483,0.034536,0.21969,0.19596
0.053787,0.065834,0.055339,0.074453,0.068908,0.13339,0.29374,0.097592,0.079105,0.17714,0.54812
0.064687,0.08452,0.055777,0.078748,0.062612,0.14824,0.30572,0.12628,0.067679,0.16016,0.17703
0.13169,0.13039,0.11596,0.14011,0.11053,0.17005,0.32998,0.16496,0.23912,0.19068,0.24238
0.10682,0.11323,0.11552,0.12317,0.16497,0.17372,0.31841,0.12723,0.17259,0.21302,0.35891
0.11527,0.13305,0.13292,0.13311,0.12686,0.1576,0.30946,0.13318,0.17877,0.37426,0.30505
0.096253,0.12569,0.093399,0.1049,0.096483,0.1718,0.29802,0.15782,0.081477,0.19096,0.22378
0.079179,0.096305,0.07794,0.10463,0.090952,0.15026,0.33778,0.11766,0.1299,0.21751,0.29431
0.10387,0.14971,0.098626,0.15262,0.1127,0.15986,0.32205,0.17865,0.090102,0.19256,0.25763
0.096835,0.10847,0.092469,0.12149,0.084437,0.19126,0.31141,0.1278,0.12445,0.24374,0.26054
0.052791,0.079327,0.049945,0.078675,0.0521,0.1366,0.30378,0.098428,0.054811,0.17623,0.32878
0.052839,0.090108,0.058623,0.096754,0.070872,0.15613,0.32012,0.13039,0.030453,0.22958,0.19451
0.11164,0.15062,0.094254,0.13542,0.11244,0.15167,0.3081,0.17086,0.105,0.26135,0.25654
0.091515,0.10395,0.080425,0.10983,0.095914,0.16702,0.29498,0.13151,0.11957,0.2979,0.24376
0.092196,0.10683,0.073913,0.09691,0.096958,0.15943,0.31596,0.16108,0.11553,0.28856,0.30803
0.099182,0.12027,0.093384,0.10015,0.099594,0.15094,0.28167,0.12453,0.11279,0.20634,0.19917
0.10706,0.11407,0.10582,0.10456,0.1135,0.15814,0.29059,0.15816,0.20396,0.21421,0.19998
0.10897,0.10119,0.1062,0.10588,0.10048,0.1428,0.32533,0.15616,0.13926,0.19758,0.26553
0.079798,0.11322,0.088816,0.11314,0.088538,0.14085,0.27691,0.17322,0.065529,0.23174,0.35825
0.083634,0.092512,0.085841,0.096871,0.09079,0.16988,0.3249,0.13518,0.11916,0.20455,0.17289
0.048151,0.066817,0.050802,0.06962,0.052295,0.14185,0.346,0.096531,0.044608,0.20901,0.2016
0.081397,0.13917,0.081142,0.14205,0.085258,0.14361,0.32269,0.1417,0.10594,0.21718,0.20075
0.10154,0.12351,0.090901,0.13497,0.092537,0.16814,0.33209,0.15465,0.15595,0.22863,0.25847
0.082862,0.10926,0.084173,0.11266,0.093954,0.17701,0.30373,0.14731,0.066138,0.20648,0.23112
0.061631,0.083158,0.069525,0.076462,0.065343,0.15754,0.3177,0.10204,0.087147,0.23562,0.20044
0.11553,0.12561,0.11088,0.12984,0.11576,0.15154,0.29492,0.17325,0.17472,0.24469,0.24464
0.083807,0.1071,0.061405,0.11204,0.07129,0.16542,0.32854,0.12455,0.049605,0.17435,0.23674
0.0921,0.13361,0.11685,0.13836,0.10312,0.16466,0.31838,0.14675,0.063961,0.21571,0.18279
0.094599,0.14181,0.10731,0.14102,0.096335,0.14162,0.32252,0.16812,0.1616,0.25218,0.42814
0.079181,0.10203,0.079491,0.0877,0.092379,0.16832,0.29511,0.14015,0.1376,0.29777,0.19472
0.038654,0.060736,0.028335,0.059192,0.035509,0.13497,0.28584,0.075174,0.029394,0.22746,0.24695
0.10874,0.10519,0.10901,0.10794,0.10143,0.1513,0.32397,0.15165,0.13047,0.19797,0.1788
0.071444,0.095972,0.080617,0.086378,0.10391,0.13366,0.29372,0.13213,0.087624,0.22244,0.27084
0.11926,0.10855,0.10171,0.11758,0.1087,0.171,0.32016,0.15503,0.11148,0.15927,0.17842
0.037507,0.070201,0.041563,0.072672,0.043854,0.13489,0.30922,0.076535,0.0404,0.28721,0.21776
0.14237,0.13593,0.13909,0.13199,0.12105,0.15833,0.33792,0.15003,0.22745,0.23542,0.25224
0.083262,0.095743,0.092053,0.10576,0.099913,0.15969,0.29467,0.14797,0.15571,0.2811,0.36563
0.097363,0.11273,0.10604,0.13848,0.097691,0.17994,0.32049,0.14211,0.17792,0.22085,0.24431
0.075292,0.088928,0.071135,0.10569,0.082093,0.16534,0.31748,0.13139,0.099697,0.21908,0.23362
0.072038,0.10051,0.071288,0.092742,0.079145,0.15889,0.32114,0.10604,0.083747,0.27965,0.37433
0.12398,0.17994,0.13183,0.16817,0.12072,0.15492,0.35865,0.17847,0.22873,0.30231,0.38348
0.15528,0.17532,0.13281,0.16118,0.14849,0.1588,0.29608,0.17698,0.16286,0.19395,0.31771
0.11542,0.12261,0.094319,0.10936,0.10592,0.17842,0.31775,0.14929,0.16571,0.2881,0.29382
0.053236,0.084693,0.0653,0.080825,0.06744,0.14733,0.31565,0.12783,0.061114,0.20711,0.36257
0.089429,0.11711,0.086244,0.13333,0.080919,0.16724,0.30024,0.15077,0.043591,0.24383,0.19529
0.092136,0.11878,0.092437,0.10566,0.082154,0.15189,0.30945,0.15667,0.051716,0.1631,0.18595
0.12248,0.1778,0.12036,0.16397,0.12102,0.16739,0.32606,0.20944,0.2601,0.19241,0.18784
0.029585,0.066378,0.03703,0.066321,0.037348,0.13587,0.27964,0.079223,0.021737,0.17654,0.20483
0.093986,0.12778,0.09758,0.13882,0.087757,0.14786,0.32456,0.13793,0.12402,0.29799,0.26674
0.077315,0.10169,0.087589,0.12027,0.085695,0.16144,0.31946,0.1541,0.11446,0.31139,0.22105
0.15488,0.16401,0.13818,0.16561,0.14394,0.16817,0.31386,0.1685,0.16838,0.21898,0.2299
0.061056,0.10466,0.069725,0.096736,0.067839,0.14017,0.33249,0.12443,0.05414,0.25771,0.19016
0.10437,0.12152,0.10581,0.13007,0.11276,0.15876,0.32967,0.11813,0.19828,0.19536,0.15341
0.04179,0.079643,0.041384,0.074715,0.04243,0.13658,0.3529,0.10972,0.046407,0.23057,0.2362
0.078248,0.098154,0.072998,0.089957,0.098027,0.12858,0.31471,0.11814,0.12642,0.25022,0.27764
0.069026,0.09658,0.079532,0.091709,0.096376,0.14664,0.30402,0.1306,0.11153,0.21929,0.22393
0.054936,0.065056,0.055605,0.072877,0.049127,0.12927,0.30928,0.10225,0.046306,0.2161,0.1912
0.058183,0.11097,0.067627,0.11716,0.064561,0.168,0.32592,0.1383,0.076102,0.20515,0.19181
0.065894,0.076124,0.061402,0.099143,0.062368,0.15013,0.29921,0.14324,0.067506,0.25925,0.23556
0.085259,0.13012,0.08764,0.12325,0.091734,0.16005,0.32652,0.15207,0.05364,0.21939,0.21624
0.07651,0.086299,0.073332,0.081807,0.072602,0.15726,0.30175,0.13382,0.058701,0.21669,0.19827
0.078364,0.15212,0.11022,0.14334,0.091063,0.15713,0.30648,0.13346,0.05049,0.21819,0.29568
0.090841,0.10411,0.081515,0.1188,0.096784,0.17018,0.33222,0.15825,0.13523,0.2376,0.23022
0.11186,0.11763,0.10711,0.12672,0.11463,0.16133,0.3187,0.14913,0.12714,0.17438,0.18467
0.067653,0.087936,0.066098,0.085011,0.069568,0.15465,0.31242,0.11709,0.086087,0.20212,0.24206
0.056779,0.098609,0.049487,0.07662,0.050305,0.15847,0.3671,0.10754,0.070407,0.17442,0.16847
0.052793,0.077768,0.054358,0.086688,0.036355,0.17104,0.27895,0.10564,0.028559,0.21092,0.2177
0.036591,0.068984,0.030825,0.058401,0.027214,0.12895,0.29683,0.11384,0.013896,0.36243,0.30785
0.077239,0.10455,0.072114,0.10481,0.077295,0.15981,0.33681,0.1296,0.081947,0.19112,0.24055
0.11589,0.16722,0.12433,0.16904,0.14268,0.1357,0.30034,0.15156,0.21393,0.22784,0.27422
0.058175,0.072022,0.070826,0.078967,0.065766,0.13356,0.29588,0.10905,0.060633,0.27377,0.18706
0.096528,0.10793,0.099963,0.097867,0.12167,0.14447,0.33778,0.14865,0.18728,0.19489,0.36056
0.045576,0.067712,0.055957,0.067952,0.055539,0.13428,0.32486,0.11412,0.068096,0.2064,0.17747
0.10785,0.099275,0.09768,0.11816,0.10094,0.1493,0.32873,0.13773,0.13451,0.26003,0.23227
0.10825,0.14986,0.12607,0.16912,0.12986,0.154,0.29921,0.18663,0.2396,0.20569,0.22527
0.093415,0.11144,0.10022,0.099452,0.094536,0.13726,0.2946,0.14103,0.13452,0.21751,0.18542
0.094067,0.14632,0.10051,0.15278,0.11132,0.15794,0.35924,0.14327,0.16811,0.24402,0.29292
0.12263,0.12556,0.10558,0.10251,0.15183,0.16702,0.27528,0.13725,0.20993,0.21351,0.2327
0.082799,0.12067,0.093536,0.12306,0.10524,0.14894,0.31332,0.12676,0.093173,0.19106,0.25443
0.098088,0.1119,0.088226,0.10837,0.10437,0.16149,0.3555,0.1283,0.1381,0.26739,0.28202
0.080119,0.091941,0.078393,0.079311,0.1039,0.15017,0.29856,0.10144,0.1497,0.22983,0.3482
0.078366,0.077972,0.068886,0.081364,0.080393,0.14869,0.28861,0.12209,0.096104,0.1975,0.22918
0.078466,0.096978,0.062928,0.096071,0.097832,0.14816,0.3174,0.12692,0.099338,0.23737,0.32799
0.078428,0.13127,0.077706,0.14483,0.090657,0.14389,0.34056,0.14708,0.02979,0.16506,0.18305
0.05923,0.072753,0.063231,0.088552,0.064082,0.13738,0.29824,0.10997,0.066141,0.24484,0.26408
0.038121,0.074528,0.033664,0.087469,0.030704,0.15621,0.30768,0.08422,0.022896,0.22066,0.23206
0.12066,0.089637,0.088463,0.11073,0.086904,0.1372,0.32871,0.16297,0.12524,0.21526,0.23049
0.046175,0.056893,0.045302,0.07002,0.045376,0.13664,0.3264,0.10558,0.058334,0.24699,0.26052
0.042186,0.086389,0.054782,0.10049,0.051519,0.16344,0.2974,0.092852,0.054889,0.18542,0.18382
0.074855,0.077233,0.082359,0.083064,0.079227,0.15339,0.29988,0.12235,0.086868,0.2115,0.21162
0.071572,0.11651,0.07683,0.1119,0.080694,0.18315,0.30178,0.13962,0.060822,0.1741,0.23379
0.072711,0.093459,0.07345,0.11291,0.06594,0.15945,0.3076,0.13989,0.085907,0.22031,0.24402
0.036459,0.075691,0.038556,0.067252,0.03655,0.12803,0.32681,0.11733,0.023704,0.23304,0.33132
0.097882,0.10548,0.099047,0.10908,0.089007,0.14824,0.31657,0.15859,0.12524,0.20202,0.23098
0.18566,0.17634,0.1722,0.17681,0.15266,0.16153,0.31431,0.18677,0.27123,0.20744,0.23893
0.056315,0.085314,0.044728,0.091227,0.045119,0.1422,0.31555,0.10305,0.025926,0.18421,0.1643
0.078931,0.10089,0.068789,0.106,0.076002,0.15766,0.30189,0.14635,0.041757,0.2123,0.17686
0.033063,0.058463,0.032997,0.059662,0.038698,0.13853,0.31261,0.081773,0.02807,0.18991,0.20741
0.050831,0.067658,0.050009,0.070846,0.050192,0.16227,0.34625,0.075141,0.035755,0.2123,0.25483
0.052106,0.075496,0.0532,0.067324,0.050143,0.14404,0.33684,0.09619,0.045903,0.23401,0.33541
0.13588,0.15035,0.13108,0.16762,0.13156,0.16196,0.30471,0.18614,0.21764,0.27249,0.26926
0.072296,0.086898,0.050835,0.078405,0.068507,0.14807,0.35417,0.11,0.068453,0.16303,0.1691
0.11365,0.13509,0.12957,0.1441,0.13559,0.15983,0.3179,0.14569,0.15227,0.20286,0.21244
0.051168,0.075013,0.041823,0.078407,0.038235,0.15865,0.3118,0.099068,0.034352,0.1731,0.1898
0.058505,0.080383,0.061457,0.077923,0.055884,0.13943,0.29775,0.10979,0.083017,0.21691,0.2937
0.042756,0.078001,0.045782,0.077596,0.047039,0.14405,0.32704,0.089797,0.041851,0.28896,0.26959
0.055477,0.073995,0.05416,0.078745,0.061387,0.15544,0.34406,0.12057,0.053871,0.21573,0.22513
0.035661,0.067415,0.037709,0.069991,0.036035,0.15292,0.33709,0.081113,0.020164,0.23764,0.25512
0.064864,0.10065,0.075973,0.10319,0.061851,0.13623,0.31765,0.12049,0.058784,0.20395,0.18807
0.088815,0.12802,0.093157,0.1138,0.11794,0.1428,0.33293,0.1563,0.14312,0.21355,0.36964
0.091043,0.12296,0.097434,0.11458,0.092471,0.13427,0.29659,0.14792,0.11676,0.24306,0.25385
0.095319,0.095025,0.07226,0.089821,0.074607,0.15321,0.35839,0.13086,0.11799,0.17972,0.19855
0.089171,0.084718,0.071777,0.094752,0.09077,0.15453,0.31393,0.10911,0.1107,0.40802,0.47417
0.096562,0.12452,0.092514,0.13193,0.080015,0.16077,0.32046,0.13553,0.056943,0.20941,0.27971
0.10627,0.10425,0.10605,0.11685,0.11098,0.15937,0.33526,0.1669,0.13467,0.19058,0.20487
0.085242,0.090369,0.075276,0.094555,0.083362,0.18351,0.31066,0.12037,0.076702,0.21868,0.21701
0.0554,0.080675,0.053197,0.072853,0.057475,0.13915,0.31124,0.11422,0.058493,0.19075,0.25251
0.15273,0.18987,0.15827,0.17859,0.12828,0.18602,0.30315,0.19463,0.28329,0.18994,0.18634
0.15074,0.16505,0.14393,0.14718,0.14695,0.16319,0.28845,0.18199,0.29915,0.21504,0.226
0.10468,0.15147,0.1097,0.14897,0.11605,0.14913,0.3213,0.15652,0.093145,0.18158,0.19101
0.069434,0.089798,0.068621,0.097053,0.072733,0.17206,0.30801,0.13066,0.098753,0.20153,0.17616
0.12081,0.14405,0.11654,0.13587,0.10705,0.14552,0.32291,0.20591,0.18731,0.20045,0.25443
0.038578,0.066644,0.036085,0.077427,0.039668,0.13402,0.32456,0.083086,0.034725,0.18733,0.214
0.068708,0.1318,0.074577,0.13819,0.08031,0.17054,0.31273,0.13778,0.059816,0.2909,0.2955
0.10511,0.10632,0.099111,0.11816,0.12755,0.15727,0.31737,0.15179,0.1778,0.16883,0.19493
0.043273,0.059795,0.049313,0.095001,0.040256,0.14592,0.30231,0.081825,0.022758,0.16756,0.21249
0.051214,0.079659,0.057821,0.08583,0.052867,0.15348,0.32658,0.11318,0.058726,0.34163,0.27194
0.10753,0.13687,0.10576,0.11821,0.11201,0.14604,0.29909,0.15356,0.16321,0.21092,0.28695
0.061461,0.078427,0.059184,0.07952,0.077721,0.15307,0.28969,0.12798,0.074011,0.17689,0.33996
0.09183,0.12029,0.097317,0.14,0.095995,0.14837,0.28935,0.16929,0.090882,0.18114,0.21064
0.049884,0.062453,0.041917,0.071684,0.043675,0.13052,0.30242,0.11905,0.033434,0.19802,0.19394
0.042433,0.071895,0.053004,0.07595,0.056489,0.15905,0.31825,0.088747,0.051271,0.2166,0.23096
0.059196,0.083296,0.057385,0.087325,0.059323,0.13639,0.29061,0.09198,0.060172,0.28218,0.21049
0.029866,0.050998,0.035979,0.06615,0.027251,0.13578,0.31336,0.090436,0.011551,0.22727,0.22726
0.07271,0.11078,0.082632,0.0989,0.073723,0.1435,0.30455,0.10997,0.084936,0.29996,0.20841
0.067497,0.069012,0.062473,0.079431,0.054475,0.14566,0.31317,0.10895,0.075841,0.17701,0.1842
0.037583,0.072271,0.036626,0.071115,0.041832,0.14938,0.32205,0.12253,0.048201,0.18825,0.23231
0.05293,0.079617,0.060636,0.078136,0.065224,0.16607,0.3202,0.10934,0.066685,0.23079,0.21052
0.10793,0.13731,0.11314,0.15283,0.10732,0.15044,0.31589,0.15253,0.10941,0.21875,0.19359
0.065382,0.10068,0.056597,0.094729,0.071617,0.15731,0.27931,0.12712,0.12411,0.16939,0.17249
0.051464,0.06627,0.048331,0.079683,0.050241,0.16849,0.29459,0.10881,0.056846,0.24798,0.26048
0.081256,0.1207,0.085568,0.12071,0.10386,0.18279,0.31952,0.12208,0.13901,0.24329,0.28175
0.10519,0.13331,0.10376,0.13786,0.10562,0.15264,0.32477,0.17692,0.060009,0.27748,0.21394
0.11871,0.13536,0.097432,0.13939,0.10096,0.16045,0.3126,0.17007,0.077332,0.25094,0.19793
0.17524,0.20217,0.15741,0.18651,0.15115,0.18148,0.33593,0.19211,0.27879,0.20234,0.26715
0.062493,0.07482,0.043976,0.076778,0.051745,0.1406,0.29735,0.099767,0.046825,0.19546,0.15483
0.044231,0.071472,0.055486,0.06006,0.062464,0.14028,0.31416,0.093309,0.031295,0.36911,0.3213
0.091434,0.11761,0.086245,0.10901,0.11023,0.1568,0.29248,0.16653,0.098213,0.20843,0.18827
0.058135,0.084194,0.064059,0.085246,0.055936,0.16928,0.29505,0.1471,0.034689,0.25185,0.26986
0.059442,0.10705,0.054336,0.09686,0.054766,0.15665,0.296,0.10733,0.067605,0.20355,0.20606
0.15018,0.1636,0.1604,0.13838,0.175,0.17403,0.30482,0.1818,0.20837,0.2132,0.18437
0.058615,0.094937,0.067724,0.082841,0.0666,0.14197,0.33254,0.12058,0.076254,0.20966,0.24692
0.050056,0.11255,0.063475,0.094117,0.058661,0.15371,0.30184,0.11774,0.024815,0.21075,0.18939
0.034748,0.056114,0.038059,0.070265,0.037755,0.14024,0.29457,0.077998,0.03515,0.17379,0.22027
0.080569,0.12814,0.08554,0.11651,0.11069,0.17217,0.28925,0.13264,0.19484,0.25824,0.24835
0.049894,0.068312,0.035262,0.071346,0.027075,0.17155,0.32237,0.10448,0.015038,0.22334,0.27736
0.088953,0.11594,0.10092,0.11097,0.090932,0.17937,0.326,0.15,0.10284,0.20809,0.19337
0.075093,0.1144,0.078358,0.10478,0.086479,0.17119,0.33665,0.17756,0.13196,0.18511,0.21103
0.060637,0.080254,0.058984,0.083985,0.064372,0.15522,0.29945,0.11631,0.068579,0.25949,0.2772
0.069189,0.10009,0.066751,0.08238,0.070581,0.1393,0.31744,0.11862,0.042195,0.19172,0.18102
0.082599,0.10849,0.081782,0.10498,0.064523,0.14509,0.29957,0.13464,0.065953,0.31861,0.16431
0.098602,0.16873,0.10438,0.16157,0.1047,0.18115,0.32179,0.12179,0.18056,0.21576,0.32963
0.05646,0.06702,0.0534,0.067279,0.062991,0.1445,0.32184,0.12081,0.065517,0.2669,0.25896
0.073672,0.097152,0.06795,0.10801,0.080319,0.17202,0.32454,0.14294,0.087538,0.24655,0.25913
0.042906,0.079925,0.059641,0.078738,0.05304,0.14149,0.31149,0.09293,0.059133,0.21996,0.21889
0.16156,0.15985,0.15415,0.14988,0.17542,0.16836,0.29976,0.19794,0.24894,0.20953,0.17591
0.050367,0.067862,0.043871,0.067614,0.05005,0.16659,0.34287,0.10853,0.036925,0.20072,0.22929
0.034041,0.068268,0.031434,0.065937,0.038809,0.16197,0.3118,0.076394,0.02669,0.21878,0.23403
0.059475,0.082528,0.060212,0.087197,0.064096,0.16138,0.30634,0.12078,0.075478,0.19298,0.22732
0.12362,0.11267,0.12093,0.13112,0.13303,0.15286,0.28198,0.19005,0.19515,0.28829,0.24513
0.08343,0.11025,0.082011,0.1102,0.084733,0.14955,0.29889,0.13546,0.13623,0.20083,0.23292
0.073151,0.084357,0.070412,0.084088,0.076334,0.16057,0.31174,0.1317,0.081992,0.23976,0.20489
0.053429,0.078849,0.052597,0.087181,0.044147,0.18381,0.35485,0.093145,0.048695,0.22258,0.21198
0.06072,0.085832,0.056175,0.095858,0.06239,0.16018,0.3268,0.1086,0.022546,0.26205,0.28867
0.071206,0.10612,0.073329,0.101,0.059206,0.14188,0.30759,0.11725,0.069577,0.18459,0.15906
0.15788,0.17471,0.14615,0.1717,0.1512,0.17973,0.3495,0.17213,0.23398,0.21872,0.22224
0.060139,0.095679,0.069494,0.088233,0.075929,0.13613,0.30345,0.13852,0.061972,0.19956,0.20286
0.056725,0.073767,0.04961,0.078117,0.05522,0.15928,0.31693,0.10422,0.068882,0.21466,0.18743
0.15581,0.18485,0.1571,0.16629,0.14243,0.1793,0.33801,0.20061,0.26213,0.25145,0.26374
0.050001,0.099035,0.049115,0.10554,0.051196,0.14785,0.31853,0.11077,0.020755,0.17344,0.19915
0.10233,0.12124,0.1064,0.11904,0.13312,0.15156,0.32784,0.1488,0.21275,0.22908,0.37562
0.074845,0.11681,0.086707,0.1173,0.075288,0.14507,0.29848,0.12825,0.081483,0.24405,0.25766
0.067114,0.11091,0.073259,0.082815,0.077537,0.13466,0.3054,0.14941,0.093356,0.17972,0.25693
0.049942,0.08839,0.053474,0.084182,0.049048,0.16471,0.30979,0.12787,0.06107,0.19104,0.16936
0.034489,0.067796,0.031307,0.068226,0.034917,0.14988,0.30429,0.087016,0.018352,0.18819,0.17144
0.050067,0.069652,0.05088,0.072628,0.048553,0.13885,0.33039,0.10407,0.041314,0.42487,0.46055
0.086636,0.11265,0.080351,0.12903,0.081277,0.16721,0.31377,0.12788,0.064102,0.20303,0.17969
0.10338,0.14166,0.095523,0.1408,0.097739,0.17909,0.29634,0.16624,0.07559,0.1773,0.22296
0.10988,0.13412,0.11261,0.13611,0.12904,0.17022,0.32372,0.16864,0.19933,0.20633,0.24693
0.090216,0.1063,0.092362,0.09231,0.084387,0.15917,0.34181,0.13311,0.11833,0.25745,0.25181
0.10409,0.10771,0.096729,0.10607,0.090623,0.14613,0.32688,0.14002,0.16802,0.19736,0.15493
0.05051,0.088952,0.047046,0.068805,0.052442,0.14125,0.31268,0.12387,0.069497,0.21714,0.21856
0.066428,0.12542,0.07788,0.11412,0.064124,0.15282,0.3044,0.11149,0.092199,0.16767,0.16965
0.043852,0.068821,0.048146,0.065408,0.054007,0.16766,0.29293,0.089661,0.037635,0.23412,0.19565
0.082176,0.096099,0.086461,0.10956,0.093638,0.15248,0.30389,0.12538,0.11892,0.23411,0.27262
0.11739,0.12974,0.10626,0.12581,0.11065,0.17614,0.32852,0.14771,0.21377,0.20042,0.18692
0.064036,0.091331,0.057641,0.097405,0.065021,0.13307,0.33629,0.1113,0.069014,0.17718,0.23911
0.053852,0.07199,0.053022,0.077165,0.043621,0.15399,0.32388,0.10262,0.031195,0.24292,0.22055
0.10899,0.13347,0.099559,0.14941,0.11675,0.16567,0.29429,0.15156,0.14295,0.30619,0.26141
0.04312,0.069758,0.048044,0.09529,0.047037,0.1616,0.32528,0.10284,0.022955,0.18254,0.19273
0.10382,0.146,0.093274,0.12637,0.097128,0.13263,0.28907,0.13228,0.057543,0.1899,0.22408
0.05457,0.10122,0.078802,0.084864,0.058775,0.14952,0.36267,0.1134,0.042332,0.1917,0.16824
0.042392,0.067212,0.045369,0.069966,0.034144,0.19685,0.29473,0.092771,0.033093,0.24069,0.21398
0.063862,0.0924,0.066611,0.08681,0.07749,0.17088,0.30959,0.12492,0.069676,0.20052,0.20762
0.04634,0.078708,0.048832,0.079945,0.056491,0.15797,0.30057,0.10507,0.019599,0.18937,0.25863
0.036578,0.064874,0.036007,0.089667,0.042098,0.17326,0.32634,0.10289,0.029069,0.21864,0.21992
0.080959,0.10399,0.073936,0.098241,0.072878,0.15967,0.34228,0.11495,0.094139,0.1871,0.18521
0.064663,0.10165,0.077812,0.09602,0.090191,0.14542,0.33337,0.11637,0.077773,0.22347,0.19522
0.042978,0.071197,0.048796,0.070866,0.059135,0.1428,0.28425,0.093642,0.051749,0.25388,0.19323
0.076679,0.11291,0.075559,0.12772,0.075992,0.15504,0.31845,0.14272,0.054245,0.23582,0.35673
0.063011,0.08208,0.059222,0.086972,0.052165,0.17693,0.31893,0.11516,0.064848,0.237,0.23872
0.053325,0.082402,0.064876,0.073819,0.070548,0.19117,0.35562,0.095892,0.070447,0.17167,0.20064
0.09321,0.10806,0.092627,0.11783,0.084744,0.1438,0.31204,0.1364,0.12838,0.48109,0.39277
0.080652,0.11194,0.08379,0.10671,0.098977,0.13703,0.3235,0.14758,0.12984,0.25189,0.31904
0.08876,0.1396,0.092109,0.12502,0.097436,0.15814,0.29132,0.14065,0.18879,0.23622,0.24767
0.11307,0.15268,0.11605,0.14014,0.11998,0.16902,0.31708,0.16726,0.17849,0.2194,0.17681
0.1763,0.1526,0.15683,0.14824,0.17782,0.16208,0.30307,0.20627,0.27836,0.23473,0.26802
0.11056,0.1905,0.098351,0.15167,0.10579,0.16468,0.34079,0.12678,0.033838,0.28838,0.23648
0.12131,0.13564,0.1153,0.14069,0.10471,0.16569,0.31553,0.14642,0.20331,0.20732,0.20807
0.12446,0.14787,0.094365,0.13179,0.12799,0.16012,0.32809,0.16638,0.16796,0.24794,0.21122
0.08213,0.10725,0.095435,0.119,0.082034,0.15379,0.30499,0.16537,0.056252,0.18307,0.19197
0.052666,0.073216,0.048206,0.06826,0.045696,0.13587,0.33126,0.11198,0.035444,0.21963,0.17104
0.047096,0.07107,0.042767,0.076679,0.050758,0.14125,0.29409,0.10292,0.052499,0.28109,0.2112
0.058714,0.090597,0.054012,0.067192,0.05527,0.14134,0.27911,0.10188,0.072842,0.18032,0.17519
0.12142,0.1145,0.11917,0.14292,0.10792,0.16488,0.31676,0.16109,0.16309,0.26719,0.31226
0.046439,0.077337,0.050324,0.080098,0.065225,0.14788,0.29157,0.10083,0.051768,0.26765,0.28451
0.070348,0.082747,0.065425,0.091012,0.074523,0.14666,0.34258,0.1252,0.094337,0.26145,0.24941
0.13287,0.12698,0.11268,0.1221,0.12601,0.15896,0.31886,0.16361,0.16024,0.25547,0.20846
0.037053,0.065626,0.03357,0.070735,0.029757,0.15205,0.29426,0.086708,0.012761,0.22443,0.23619
0.079785,0.12417,0.085282,0.12381,0.085392,0.18387,0.31601,0.14068,0.1212,0.21716,0.19092
0.066774,0.079238,0.041845,0.076855,0.04324,0.17466,0.3213,0.11437,0.027161,0.26595,0.37626
0.054532,0.079755,0.075589,0.072448,0.066572,0.15113,0.33434,0.11641,0.076447,0.26092,0.33528
0.079112,0.082882,0.068773,0.091347,0.081726,0.16433,0.33965,0.12456,0.10763,0.24174,0.2417
0.094009,0.12056,0.090439,0.1346,0.09055,0.16345,0.32577,0.13658,0.044886,0.17405,0.15241
0.14122,0.16205,0.12925,0.17565,0.14818,0.15456,0.29839,0.16118,0.14165,0.19481,0.21717
0.14779,0.14322,0.13297,0.12824,0.14436,0.17875,0.32386,0.1964,0.23419,0.21621,0.34857
0.065214,0.095382,0.072542,0.097552,0.071511,0.18669,0.32386,0.13363,0.075373,0.22101,0.23048
0.0525,0.094754,0.05413,0.09991,0.050346,0.1797,0.32658,0.11636,0.032697,0.17413,0.16343
0.05303,0.068119,0.045938,0.071852,0.055149,0.15109,0.33634,0.10191,0.05169,0.2443,0.2352
0.070932,0.089143,0.081481,0.087556,0.083559,0.15049,0.34816,0.13119,0.090069,0.24839,0.27332
0.046841,0.065118,0.03207,0.067849,0.036667,0.16183,0.34813,0.079354,0.020678,0.24986,0.25456
0.068346,0.11582,0.078771,0.10583,0.082681,0.1487,0.31352,0.1197,0.11141,0.21917,0.17807
0.076279,0.13249,0.089038,0.12087,0.083207,0.15797,0.29623,0.14978,0.059404,0.20924,0.22787
0.096189,0.13732,0.11167,0.15215,0.094914,0.17772,0.31531,0.16406,0.14271,0.21522,0.20773
0.061532,0.086989,0.065135,0.09463,0.070095,0.17904,0.313,0.11919,0.10484,0.16525,0.17997
0.13309,0.12421,0.12804,0.14476,0.13518,0.16755,0.33154,0.1816,0.16497,0.25736,0.18188
0.091484,0.14599,0.082674,0.13457,0.099014,0.15539,0.29328,0.17331,0.076045,0.26326,0.19753
0.047946,0.069151,0.048832,0.09073,0.060171,0.14589,0.32253,0.1118,0.048599,0.26178,0.29107
0.16549,0.19334,0.16044,0.19141,0.14877,0.16304,0.31884,0.17737,0.15591,0.1921,0.22116
0.059932,0.088446,0.044179,0.082874,0.056399,0.16958,0.3162,0.10217,0.05621,0.21256,0.2118
0.097942,0.15099,0.094687,0.15788,0.082903,0.1705,0.3175,0.16531,0.082917,0.2571,0.25763
0.045819,0.07922,0.047116,0.075932,0.043408,0.13846,0.31203,0.086938,0.042183,0.17909,0.15922
0.10798,0.12903,0.099924,0.12305,0.11592,0.1373,0.28673,0.18462,0.16374,0.22913,0.23725
0.07274,0.089589,0.073622,0.090049,0.076257,0.15006,0.31755,0.11951,0.075986,0.24985,0.17815
0.045001,0.07057,0.046608,0.06331,0.043026,0.15985,0.33198,0.091467,0.03682,0.19674,0.19636
0.082021,0.095036,0.08339,0.093735,0.088911,0.14812,0.32681,0.12245,0.078765,0.16658,0.19406
0.072997,0.11931,0.093116,0.12118,0.090026,0.16117,0.28913,0.13969,0.068227,0.22882,0.34902
0.041677,0.076278,0.044759,0.090736,0.038959,0.16597,0.29936,0.099917,0.027836,0.21208,0.19595
0.045329,0.076424,0.039271,0.090627,0.035093,0.16167,0.3063,0.097252,0.026677,0.23504,0.26782
0.14218,0.19821,0.14584,0.18765,0.14875,0.17794,0.33322,0.20554,0.19678,0.22026,0.20707
0.041384,0.058544,0.029601,0.061116,0.032019,0.14432,0.30957,0.078407,0.021472,0.21725,0.24509
0.039325,0.062469,0.039417,0.071984,0.041555,0.15235,0.30241,0.1121,0.042227,0.1922,0.18315
0.072639,0.10104,0.083244,0.10037,0.068176,0.14966,0.32767,0.14206,0.058461,0.16928,0.24109
0.059618,0.073884,0.0695,0.091112,0.065612,0.14648,0.29601,0.11539,0.090351,0.20716,0.21961
0.057475,0.073078,0.054418,0.072771,0.057236,0.16409,0.29859,0.118,0.069685,0.2143,0.1796
0.13761,0.12628,0.127,0.12509,0.12978,0.16092,0.33355,0.18045,0.20303,0.23708,0.28386
0.09575,0.10213,0.091706,0.094402,0.096027,0.15192,0.30492,0.1454,0.11691,0.18165,0.16863
0.067638,0.098204,0.067976,0.10994,0.078458,0.17437,0.32898,0.15467,0.10153,0.18624,0.18499
0.075873,0.089805,0.075091,0.089377,0.082917,0.15593,0.32877,0.12968,0.075707,0.21052,0.18776
0.071472,0.097797,0.055304,0.1002,0.065468,0.16976,0.30246,0.10989,0.047494,0.17355,0.17207
0.068533,0.090902,0.067691,0.099713,0.070823,0.18601,0.33257,0.12811,0.066785,0.18801,0.19169
0.067276,0.088231,0.064716,0.086366,0.073594,0.15246,0.29219,0.13012,0.073939,0.29156,0.1845
0.10158,0.16049,0.099612,0.14421,0.095083,0.1592,0.33332,0.17524,0.07144,0.1423,0.25104
0.11043,0.13475,0.10974,0.10417,0.093605,0.15954,0.33798,0.16161,0.19534,0.23547,0.19101
0.03395,0.058044,0.033604,0.072509,0.027544,0.1457,0.32535,0.079211,0.02902,0.20795,0.19077
0.077044,0.093421,0.079246,0.08567,0.075871,0.15658,0.29548,0.14722,0.10222,0.25005,0.23924
0.093938,0.13669,0.087457,0.13978,0.089543,0.16754,0.30681,0.1288,0.18187,0.23889,0.26159
0.099832,0.1274,0.094722,0.12996,0.094416,0.20082,0.29483,0.14143,0.10891,0.20455,0.22127
0.030426,0.065517,0.042438,0.063739,0.018759,0.15085,0.34039,0.080116,0.0061641,0.23627,0.20046
0.060966,0.10058,0.061481,0.11076,0.068816,0.17492,0.32124,0.10647,0.037249,0.23935,0.26745
0.16343,0.1474,0.15367,0.1431,0.13975,0.16148,0.30939,0.17717,0.23342,0.17274,0.24664
0.076832,0.11639,0.092482,0.10829,0.080657,0.19537,0.3012,0.13698,0.11462,0.22299,0.24856
0.068691,0.095086,0.067576,0.084879,0.075434,0.1482,0.29189,0.11543,0.078707,0.19429,0.19995
0.093443,0.10472,0.079448,0.10117,0.09207,0.15879,0.32525,0.11353,0.095719,0.19124,0.19442
0.03479,0.070697,0.035224,0.08372,0.039729,0.18714,0.26603,0.065961,0.0070433,0.17261,0.2038
0.099667,0.13256,0.1082,0.12168,0.073931,0.17012,0.28659,0.12991,0.16055,0.20426,0.17353
0.11072,0.14062,0.10056,0.15219,0.10398,0.14674,0.32315,0.15093,0.17205,0.24595,0.36821
0.057569,0.084293,0.069044,0.08873,0.060534,0.13042,0.31242,0.094034,0.031433,0.155,0.18113
0.042618,0.068978,0.045837,0.069515,0.040331,0.14183,0.32537,0.059934,0.038553,0.24362,0.24275
0.087029,0.10207,0.084889,0.10032,0.097349,0.14928,0.3202,0.13962,0.11734,0.25729,0.30544
0.046794,0.076679,0.044441,0.069267,0.042474,0.15628,0.31092,0.10864,0.030029,0.20483,0.22982
0.13423,0.16809,0.13284,0.15232,0.13565,0.17798,0.2854,0.15952,0.26744,0.27945,0.24423
0.10511,0.094445,0.087129,0.091402,0.12336,0.14236,0.31762,0.15408,0.16408,0.32318,0.29744
0.097238,0.13384,0.11103,0.12463,0.10135,0.17701,0.29403,0.15599,0.12303,0.17414,0.2118
0.043482,0.075506,0.052551,0.071539,0.053097,0.13679,0.31837,0.10344,0.04159,0.25661,0.26195
0.06356,0.098068,0.07122,0.089064,0.067391,0.14759,0.29896,0.11562,0.099546,0.20787,0.17135
0.084559,0.15707,0.093203,0.13881,0.096217,0.16576,0.2962,0.17098,0.16934,0.20125,0.19421
0.02986,0.060239,0.036876,0.058314,0.024595,0.17495,0.3445,0.089301,0.018528,0.19653,0.23046
0.057318,0.095264,0.060837,0.098319,0.062368,0.13056,0.33449,0.1156,0.12512,0.16876,0.18153
0.11188,0.12366,0.12415,0.13126,0.11313,0.1539,0.32991,0.16884,0.1577,0.21449,0.22675
0.10445,0.11667,0.08326,0.11394,0.095292,0.1708,0.34104,0.16188,0.11277,0.22093,0.19195
0.078263,0.10408,0.081536,0.096037,0.082481,0.1717,0.29755,0.11233,0.10234,0.19129,0.23377
0.067122,0.095966,0.087642,0.087313,0.078461,0.16022,0.31817,0.14446,0.063505,0.39249,0.25603
0.054295,0.10113,0.061793,0.10576,0.052239,0.16125,0.3305,0.11257,0.042287,0.22962,0.26144
0.064549,0.087234,0.072624,0.086749,0.057714,0.16455,0.33362,0.12735,0.043825,0.19787,0.21892
0.13055,0.12601,0.12073,0.13126,0.10934,0.16165,0.31193,0.14633,0.12412,0.23862,0.37342
0.15842,0.15272,0.1795,0.14193,0.14934,0.17322,0.30815,0.1708,0.22107,0.31402,0.21239
0.035735,0.078541,0.047443,0.080758,0.038819,0.16313,0.3488,0.082513,0.033824,0.19738,0.17551
0.091519,0.10101,0.077971,0.12244,0.089147,0.14294,0.33355,0.14071,0.097482,0.34018,0.35557
0.085869,0.12891,0.095473,0.11095,0.086636,0.15513,0.31979,0.14936,0.082308,0.17794,0.19311
0.083484,0.090143,0.067498,0.089239,0.092603,0.18741,0.31151,0.12441,0.078683,0.2022,0.25923
0.11313,0.15933,0.10646,0.14268,0.095734,0.16008,0.31614,0.16306,0.093493,0.41224,0.43273
0.029553,0.054468,0.026707,0.053845,0.0429,0.12991,0.29958,0.052352,0.024053,0.25951,0.39692
0.051361,0.061471,0.051608,0.077235,0.057319,0.12486,0.28136,0.1152,0.062001,0.21511,0.19131
0.087135,0.13531,0.10153,0.13759,0.082165,0.15937,0.3013,0.17454,0.041718,0.216,0.22591
0.10602,0.13273,0.12022,0.16477,0.1001,0.15324,0.34392,0.13707,0.099501,0.27696,0.19565
0.031782,0.072249,0.029197,0.076266,0.0222,0.16169,0.31481,0.084201,0.014196,0.2272,0.23891
0.038132,0.069876,0.036572,0.067545,0.02941,0.12233,0.28989,0.083794,0.029247,0.25486,0.28767
0.049659,0.086191,0.049886,0.090646,0.06048,0.16007,0.34195,0.13517,0.031206,0.23636,0.19806
0.15312,0.16992,0.1547,0.15282,0.14317,0.16364,0.30996,0.18154,0.2532,0.26097,0.3071
0.068698,0.089737,0.073349,0.099513,0.08649,0.13858,0.32693,0.13007,0.10802,0.26078,0.30111
0.082478,0.10486,0.095079,0.11753,0.095915,0.15537,0.31174,0.15368,0.10864,0.1985,0.24375
0.053551,0.08251,0.055506,0.07554,0.050239,0.14694,0.3025,0.10572,0.04205,0.20786,0.16313
0.10063,0.095231,0.098996,0.10082,0.11531,0.15681,0.30212,0.14558,0.1383,0.29485,0.26822
0.063738,0.087329,0.072195,0.084884,0.081394,0.16402,0.30886,0.11585,0.060397,0.24846,0.24115
0.047882,0.078492,0.049936,0.073214,0.0435,0.15368,0.28803,0.093231,0.021012,0.17425,0.16919
0.048767,0.074615,0.041969,0.075301,0.054837,0.14006,0.29781,0.11432,0.0527,0.21864,0.2049
0.071451,0.085655,0.065716,0.10447,0.086212,0.16008,0.31516,0.12857,0.046753,0.18826,0.18443
0.031049,0.074994,0.041144,0.067259,0.037545,0.14975,0.34189,0.073038,0.013872,0.21051,0.21805
0.045553,0.070836,0.054536,0.064897,0.056943,0.12472,0.35168,0.11678,0.07052,0.21452,0.3592
0.05185,0.083631,0.040264,0.077715,0.043832,0.15475,0.28341,0.099649,0.033221,0.19806,0.28253
0.086334,0.12184,0.087115,0.113,0.082171,0.1438,0.29705,0.13744,0.10599,0.2578,0.37776
0.061064,0.069516,0.061906,0.076025,0.070986,0.177,0.28681,0.12656,0.098559,0.22881,0.3085
0.090106,0.09914,0.086251,0.096684,0.094411,0.14643,0.33097,0.13101,0.13821,0.27194,0.22267
0.061406,0.07752,0.067332,0.080438,0.071406,0.17496,0.28633,0.10923,0.083904,0.20986,0.24203
0.076375,0.084128,0.083266,0.088339,0.086869,0.1532,0.32439,0.14047,0.10194,0.19158,0.25056
0.044026,0.068449,0.05446,0.085986,0.04745,0.16828,0.34248,0.11356,0.022447,0.2488,0.28905
0.10469,0.1134,0.11968,0.10228,0.11792,0.16309,0.31183,0.1425,0.17245,0.26376,0.25855
0.072833,0.089402,0.082059,0.097076,0.062464,0.15658,0.29584,0.14438,0.10097,0.2228,0.20298
0.10855,0.14891,0.13014,0.1459,0.11394,0.15376,0.33433,0.15204,0.082106,0.14643,0.16992
0.11413,0.1147,0.12217,0.10328,0.13478,0.15278,0.31763,0.16324,0.17291,0.20027,0.29434
0.049731,0.093773,0.056935,0.10705,0.045142,0.15776,0.30909,0.095688,0.024237,0.18774,0.2042
0.037768,0.062236,0.034205,0.06828,0.029751,0.14874,0.30779,0.10448,0.032629,0.20529,0.23475
0.080324,0.13248,0.078314,0.12246,0.074266,0.15072,0.32971,0.1406,0.04636,0.21283,0.29309
0.14506,0.13581,0.13653,0.13007,0.11462,0.16687,0.27872,0.19,0.1715,0.22807,0.2823
0.085076,0.11402,0.099269,0.13971,0.10568,0.16238,0.3173,0.16387,0.094187,0.23099,0.23175
0.13736,0.1806,0.15124,0.17804,0.12216,0.15385,0.33418,0.15576,0.22743,0.22673,0.29589
0.065094,0.093461,0.077562,0.10414,0.081003,0.17102,0.3159,0.10634,0.08911,0.16581,0.17788
0.12664,0.18542,0.14616,0.18828,0.11511,0.15098,0.27181,0.16779,0.19741,0.20804,0.19835
0.09769,0.10343,0.10282,0.11611,0.097013,0.15278,0.30015,0.16663,0.1155,0.1733,0.27217
0.18029,0.17402,0.17161,0.17636,0.1204,0.16176,0.33909,0.19035,0.16941,0.24273,0.21457
0.060377,0.087266,0.058573,0.085377,0.078317,0.16403,0.32077,0.13099,0.031332,0.24911,0.27933
0.069309,0.10006,0.064377,0.093227,0.057599,0.14525,0.32492,0.12802,0.037519,0.21629,0.20615
0.10672,0.14714,0.10593,0.14872,0.1093,0.16986,0.33561,0.13505,0.086103,0.22729,0.19699
0.074291,0.099683,0.084086,0.092998,0.073796,0.15577,0.32048,0.12678,0.097328,0.18546,0.29708
0.11692,0.13731,0.11251,0.13338,0.1288,0.15294,0.3252,0.15895,0.20614,0.28273,0.21998
0.091074,0.11751,0.085177,0.10374,0.086126,0.15749,0.32043,0.14526,0.087005,0.19201,0.25136
0.13092,0.13782,0.12492,0.1546,0.11637,0.16415,0.3144,0.19907,0.14116,0.20622,0.18481
0.036245,0.06517,0.039921,0.060321,0.033971,0.14334,0.30878,0.087741,0.021253,0.18882,0.20518
0.044487,0.070578,0.044355,0.077839,0.050207,0.15431,0.31968,0.096966,0.049738,0.26346,0.39027
0.052728,0.08025,0.057154,0.10175,0.063467,0.1625,0.33332,0.10323,0.026303,0.18789,0.43822
0.096861,0.12604,0.10987,0.13078,0.099318,0.15579,0.33756,0.14671,0.12524,0.19801,0.23913
0.086783,0.113,0.091141,0.11049,0.08288,0.15549,0.33384,0.11015,0.10772,0.18493,0.22365
0.046398,0.063295,0.042558,0.070487,0.043873,0.1453,0.27539,0.10258,0.041412,0.15864,0.16897
0.081498,0.11739,0.087657,0.11454,0.083683,0.18172,0.29567,0.12418,0.086541,0.25262,0.2416
0.066441,0.086694,0.070154,0.082105,0.068655,0.16062,0.31481,0.10775,0.10311,0.20518,0.22359
0.10767,0.12179,0.11798,0.11364,0.10954,0.15183,0.31301,0.15252,0.15781,0.21626,0.24169
0.14389,0.15454,0.15337,0.15363,0.14124,0.16368,0.28762,0.17341,0.26894,0.27037,0.26466
0.076201,0.10207,0.082733,0.09054,0.076352,0.1298,0.34266,0.13802,0.077336,0.31957,0.18651
0.046885,0.094911,0.051381,0.093422,0.044822,0.17632,0.31904,0.10657,0.037153,0.18473,0.21078
0.10717,0.15725,0.11892,0.13426,0.090598,0.16318,0.30726,0.17224,0.19362,0.25662,0.25891
0.097924,0.10334,0.094568,0.099441,0.098705,0.15476,0.34681,0.13453,0.1201,0.17093,0.15673
0.10152,0.1352,0.10546,0.10647,0.11109,0.17021,0.29407,0.16074,0.115,0.25598,0.26432
0.077953,0.096153,0.069851,0.095355,0.060114,0.16089,0.32739,0.10558,0.042737,0.21268,0.19925
0.060013,0.074587,0.061286,0.071937,0.051845,0.14093,0.31836,0.10035,0.09856,0.36601,0.41464
0.086814,0.13862,0.10393,0.12415,0.10966,0.14704,0.30135,0.15515,0.17387,0.17822,0.22017
0.040428,0.080867,0.035232,0.067914,0.041556,0.14614,0.34496,0.11432,0.038934,0.17732,0.16712
0.14594,0.17706,0.14696,0.16751,0.12384,0.15387,0.31501,0.1983,0.15426,0.26203,0.24372
0.058042,0.074832,0.062813,0.076458,0.063628,0.15716,0.3194,0.12689,0.078236,0.24061,0.22832
0.085381,0.10691,0.090926,0.11646,0.08563,0.18729,0.31226,0.13139,0.11165,0.21332,0.23685
0.049766,0.068946,0.044446,0.072383,0.052198,0.14708,0.31634,0.089738,0.028391,0.20068,0.16075
0.058989,0.085677,0.052978,0.073216,0.068445,0.17171,0.341,0.098028,0.060495,0.22629,0.22387
0.069548,0.098105,0.065627,0.091144,0.078775,0.13095,0.3165,0.12511,0.066794,0.19714,0.19535
0.080697,0.089862,0.068213,0.09062,0.087644,0.17064,0.30755,0.13227,0.083123,0.15903,0.19659
0.096258,0.10261,0.10724,0.095641,0.115,0.14182,0.28356,0.11901,0.13436,0.20907,0.19556
0.14516,0.14698,0.12353,0.17652,0.11801,0.16518,0.33298,0.16419,0.23867,0.28966,0.27444
0.084775,0.099061,0.077292,0.091719,0.10001,0.13589,0.30709,0.11769,0.10456,0.22483,0.16498
0.049455,0.079095,0.070071,0.073589,0.060177,0.16805,0.32235,0.13064,0.060144,0.20749,0.20173
0.084315,0.1144,0.083621,0.096372,0.073659,0.15004,0.34948,0.12427,0.041817,0.26356,0.22634
0.052228,0.071649,0.049961,0.076668,0.044966,0.1484,0.31645,0.094132,0.05012,0.1804,0.21748
0.10627,0.11225,0.10008,0.10898,0.11801,0.15143,0.31437,0.1748,0.12119,0.2637,0.36231
0.063951,0.091703,0.071348,0.085136,0.06095,0.14388,0.33539,0.15823,0.072,0.20993,0.3273
0.16435,0.16793,0.1522,0.14973,0.16962,0.19577,0.30266,0.18124,0.23373,0.20418,0.1903
0.053532,0.085011,0.049963,0.095157,0.056132,0.16799,0.28952,0.1086,0.042753,0.21131,0.21683
0.052918,0.087433,0.053759,0.090019,0.056922,0.13871,0.29809,0.10037,0.044691,0.22225,0.22029
0.063569,0.097634,0.076256,0.097237,0.064324,0.16275,0.27119,0.10713,0.081121,0.19102,0.17886
0.063127,0.088111,0.068543,0.091765,0.07725,0.17189,0.32165,0.12161,0.031788,0.21609,0.17071
0.15672,0.17907,0.13452,0.18351,0.13459,0.15878,0.3109,0.17838,0.20026,0.17765,0.18266
0.10075,0.13042,0.10742,0.14078,0.095496,0.14784,0.31788,0.16923,0.081196,0.22647,0.20672
0.038127,0.074063,0.02735,0.089369,0.040621,0.19678,0.33812,0.10785,0.01005,0.20556,0.26653
0.10975,0.15165,0.12419,0.13827,0.12448,0.16258,0.28787,0.15844,0.15383,0.24368,0.20178
0.091048,0.10827,0.096675,0.1025,0.095496,0.14505,0.32346,0.14073,0.12189,0.24629,0.24203
0.084226,0.093424,0.072875,0.08941,0.080904,0.1443,0.32758,0.15357,0.071543,0.16746,0.14778
0.085595,0.15533,0.095632,0.13051,0.1107,0.16093,0.31837,0.13392,0.057347,0.23598,0.14904
0.10377,0.12635,0.10743,0.1233,0.10398,0.16259,0.32777,0.15166,0.11087,0.2271,0.19581
0.031867,0.054432,0.039555,0.07644,0.032917,0.15588,0.32102,0.08369,0.031908,0.168,0.19465
0.095799,0.10702,0.087439,0.1212,0.0845,0.1943,0.31328,0.12738,0.086071,0.22314,0.19152
0.083023,0.098421,0.087267,0.094872,0.085535,0.15653,0.3213,0.15044,0.1267,0.23967,0.23638
0.092901,0.1048,0.082899,0.11318,0.079605,0.16799,0.32255,0.12798,0.044137,0.24576,0.21723
0.052418,0.073745,0.052279,0.068671,0.052245,0.14436,0.30467,0.096814,0.051118,0.28872,0.26706
0.067204,0.076946,0.062931,0.087391,0.064895,0.16245,0.32201,0.12395,0.078871,0.21017,0.28659
0.059373,0.090146,0.064502,0.085839,0.064559,0.14413,0.3396,0.10307,0.072045,0.22502,0.19105
0.081935,0.097997,0.09114,0.10462,0.10298,0.17403,0.31357,0.14056,0.14757,0.17695,0.19472
0.050212,0.094014,0.048445,0.096527,0.057716,0.15748,0.3407,0.13736,0.020525,0.36265,0.36236
0.078033,0.11112,0.062563,0.095407,0.065226,0.15191,0.30195,0.12329,0.038621,0.35292,0.26747
0.15727,0.14667,0.15399,0.14194,0.16071,0.16798,0.32675,0.15352,0.28162,0.27035,0.32481
0.10399,0.10023,0.1106,0.11177,0.11393,0.14893,0.33328,0.14359,0.14712,0.20606,0.22845
0.06836,0.090098,0.07248,0.081116,0.063983,0.17227,0.29886,0.12142,0.081985,0.19595,0.24277
0.13531,0.15957,0.12656,0.14192,0.13338,0.16414,0.3277,0.16602,0.17108,0.18854,0.28476
0.095278,0.1055,0.10239,0.11877,0.096173,0.13307,0.30511,0.13911,0.16524,0.22107,0.18941
0.066511,0.089852,0.077276,0.092099,0.075644,0.16186,0.29555,0.10604,0.086593,0.20501,0.1846
0.066017,0.10628,0.067172,0.10581,0.084008,0.16419,0.31236,0.13244,0.037645,0.22949,0.21477
0.10928,0.17124,0.11268,0.17926,0.11977,0.19014,0.32033,0.17414,0.20143,0.21428,0.2488
0.048866,0.078261,0.060723,0.07105,0.046488,0.14982,0.3188,0.10788,0.048239,0.23111,0.17984
0.047161,0.079242,0.052428,0.078687,0.04961,0.17372,0.31383,0.12119,0.038892,0.25145,0.44026
0.15138,0.13679,0.13987,0.12898,0.14579,0.16958,0.34841,0.16447,0.19351,0.28622,0.26998
0.072607,0.10628,0.050204,0.10761,0.05859,0.17987,0.34213,0.13678,0.091995,0.20428,0.21983
0.031126,0.060311,0.043155,0.062059,0.028219,0.15436,0.31113,0.096259,0.022573,0.18531,0.22878
0.059281,0.085322,0.062504,0.076387,0.066887,0.16116,0.30855,0.10124,0.072254,0.23813,0.23242
0.044223,0.072466,0.042835,0.071556,0.050543,0.15437,0.28824,0.092875,0.039608,0.27513,0.26681
0.10051,0.10615,0.078695,0.1379,0.082123,0.15837,0.33488,0.14339,0.042155,0.27754,0.24411
0.056404,0.072388,0.062487,0.081011,0.052853,0.14738,0.3116,0.11216,0.054743,0.20071,0.31258
0.11538,0.15609,0.11894,0.1712,0.1254,0.14814,0.33083,0.15816,0.12175,0.281,0.37696
0.10303,0.113,0.10374,0.11224,0.11605,0.17864,0.33552,0.13054,0.15886,0.189,0.20336
0.1201,0.15405,0.13149,0.14847,0.13295,0.1742,0.3322,0.17096,0.29438,0.22603,0.21454
0.082286,0.093902,0.085642,0.10373,0.094193,0.18894,0.29577,0.16655,0.10019,0.21827,0.26696
0.065361,0.086887,0.064464,0.089273,0.073128,0.15455,0.36512,0.1196,0.080375,0.27013,0.26114
0.033073,0.062283,0.042301,0.088821,0.028923,0.17967,0.38036,0.084001,0.0069967,0.192,0.21941
0.038341,0.068609,0.05013,0.078278,0.037431,0.20472,0.31816,0.11279,0.021038,0.21195,0.21916
0.085359,0.10963,0.069893,0.10918,0.081785,0.15402,0.29002,0.14186,0.034381,0.20997,0.24244
0.042913,0.061544,0.03172,0.067259,0.030918,0.12955,0.27132,0.074376,0.030667,0.17224,0.15575
0.11047,0.14639,0.10669,0.14484,0.098252,0.14366,0.29921,0.17186,0.091851,0.24004,0.23542
0.087369,0.11395,0.081382,0.11493,0.07555,0.16753,0.33061,0.15,0.063663,0.19182,0.17791
0.073808,0.088515,0.075368,0.096826,0.075611,0.14421,0.30727,0.11591,0.12631,0.29808,0.25426
0.089246,0.099991,0.082255,0.10444,0.079128,0.14855,0.33796,0.15079,0.11632,0.21776,0.28103
0.11753,0.16169,0.11607,0.17969,0.12103,0.1579,0.26965,0.15216,0.19706,0.25428,0.21493
0.047434,0.086601,0.054029,0.084219,0.051833,0.1425,0.34027,0.10431,0.048297,0.23187,0.23058
0.112,0.13031,0.11216,0.10847,0.12824,0.14734,0.31639,0.16418,0.22167,0.19296,0.18864
0.049301,0.070804,0.037096,0.065505,0.047033,0.12047,0.33989,0.12612,0.023614,0.2483,0.17724
0.095835,0.14237,0.092622,0.1487,0.12219,0.17207,0.32133,0.15033,0.056261,0.21553,0.24142
0.065789,0.09308,0.070407,0.088536,0.065041,0.14177,0.29686,0.12837,0.047623,0.26082,0.28257
0.023089,0.054717,0.033349,0.058875,0.019218,0.15489,0.29502,0.075619,0.010347,0.21434,0.17416
0.17446,0.14704,0.17964,0.14871,0.15411,0.16795,0.33066,0.19784,0.34849,0.21491,0.24477
0.10835,0.13369,0.11045,0.14059,0.11094,0.15453,0.33216,0.18469,0.15874,0.29197,0.23929
0.11178,0.11913,0.11868,0.12283,0.12585,0.14616,0.28775,0.13842,0.15707,0.19105,0.20795
0.070438,0.092644,0.083966,0.10199,0.074193,0.16086,0.3054,0.12526,0.06357,0.26406,0.28684
0.076462,0.10453,0.065176,0.10272,0.077378,0.1755,0.34821,0.14551,0.044258,0.19348,0.23338
0.079447,0.09822,0.086703,0.1065,0.074147,0.14659,0.33196,0.11823,0.088081,0.19684,0.21503
0.061382,0.073175,0.050135,0.070266,0.052519,0.15786,0.31959,0.12958,0.062712,0.22327,0.22268
0.059747,0.067395,0.055643,0.066087,0.066752,0.15976,0.30217,0.11154,0.050471,0.36763,0.26846
0.15023,0.17797,0.14559,0.17817,0.13755,0.17776,0.32881,0.1809,0.2257,0.23085,0.31253
0.093344,0.12011,0.087251,0.12869,0.092815,0.15374,0.28127,0.12793,0.10834,0.20413,0.18034
0.096589,0.10849,0.088683,0.11726,0.10057,0.16431,0.33415,0.14004,0.10243,0.25092,0.23984
0.048956,0.090108,0.055306,0.089692,0.051445,0.1577,0.33436,0.10609,0.026034,0.19855,0.20319
0.1128,0.11337,0.10692,0.12278,0.1142,0.14009,0.3184,0.15183,0.16851,0.18371,0.18676
0.03968,0.074281,0.042267,0.10458,0.04095,0.16516,0.33303,0.073603,0.017001,0.22805,0.2258
0.050371,0.078383,0.049773,0.072903,0.058927,0.15046,0.287,0.093436,0.050002,0.2597,0.28204
0.085125,0.1318,0.081186,0.10935,0.085604,0.15264,0.31024,0.14116,0.078079,0.19359,0.21591
0.10092,0.11634,0.10022,0.12115,0.11075,0.19181,0.28688,0.14787,0.13027,0.20528,0.24295
0.1363,0.1521,0.13654,0.13998,0.11318,0.16675,0.31431,0.15699,0.12447,0.22936,0.27165
0.04754,0.068047,0.053415,0.087126,0.041308,0.15213,0.32112,0.080999,0.05053,0.21778,0.30857
0.060158,0.10249,0.071428,0.10607,0.076976,0.14961,0.30867,0.10864,0.034111,0.27512,0.19849
0.038764,0.072206,0.049429,0.070435,0.040342,0.14571,0.31547,0.10398,0.024802,0.21382,0.21622
0.055122,0.081984,0.052556,0.084631,0.05444,0.14975,0.32229,0.089938,0.069156,0.21255,0.26045
0.058972,0.089696,0.057574,0.091695,0.052969,0.14716,0.28441,0.11513,0.062917,0.22553,0.17045
0.083829,0.11199,0.076463,0.12089,0.085457,0.17183,0.30046,0.14988,0.083418,0.20049,0.17479
0.10031,0.17093,0.088326,0.1741,0.085422,0.18701,0.33617,0.15214,0.11516,0.27178,0.26851
0.17331,0.16731,0.15808,0.18804,0.14352,0.17613,0.33687,0.19597,0.25444,0.18199,0.30938
0.082626,0.11961,0.095335,0.11157,0.10411,0.15833,0.30664,0.1414,0.027204,0.29147,0.24826
0.090763,0.10881,0.0843,0.11501,0.088153,0.15065,0.32971,0.12476,0.11065,0.19489,0.29983
0.057351,0.091888,0.06553,0.087968,0.063358,0.14196,0.30544,0.13675,0.032765,0.20752,0.22442
0.081076,0.10424,0.081606,0.1059,0.079819,0.16493,0.29467,0.12354,0.056204,0.2426,0.25745
0.044102,0.061783,0.028385,0.062131,0.036787,0.15446,0.35843,0.085266,0.024228,0.19835,0.18141
0.053195,0.10325,0.067131,0.085508,0.051656,0.15118,0.36697,0.11824,0.039573,0.22715,0.24327
0.069436,0.10369,0.075579,0.10339,0.06477,0.15758,0.33424,0.12606,0.047306,0.20652,0.18219
0.19119,0.24588,0.16294,0.22538,0.15126,0.17104,0.30519,0.19344,0.2669,0.19602,0.27153
0.061053,0.10229,0.066389,0.11739,0.077415,0.17756,0.33295,0.13875,0.065548,0.27706,0.26268
0.08187,0.08931,0.082909,0.077489,0.10158,0.12957,0.2868,0.09938,0.11546,0.26108,0.23732
0.070973,0.074604,0.062188,0.089395,0.078921,0.12375,0.28234,0.0944,0.10335,0.20762,0.31071
0.035632,0.071821,0.035608,0.06731,0.040373,0.15925,0.34152,0.085945,0.037959,0.23313,0.29734
0.047804,0.072107,0.04446,0.067479,0.039265,0.17396,0.30573,0.088999,0.042815,0.21127,0.26253
0.11243,0.13593,0.12207,0.13358,0.1224,0.15293,0.31334,0.16896,0.19177,0.23156,0.25302
0.090575,0.091681,0.084295,0.097992,0.093604,0.15338,0.30379,0.15702,0.084737,0.20423,0.23369
0.13139,0.17064,0.12866,0.14616,0.12524,0.14858,0.3024,0.1854,0.10247,0.26915,0.28548
0.11841,0.1571,0.11204,0.13863,0.088839,0.15287,0.30425,0.16827,0.18557,0.20741,0.2027
0.12631,0.17606,0.12856,0.18771,0.14893,0.16704,0.32262,0.19708,0.34618,0.19071,0.22368
0.084867,0.11523,0.082131,0.15126,0.084762,0.16476,0.30282,0.16183,0.036471,0.21277,0.16899
0.14556,0.20056,0.14951,0.23605,0.12374,0.19132,0.31752,0.16759,0.27681,0.23839,0.22225
0.080349,0.081649,0.085985,0.11013,0.079586,0.17957,0.32986,0.12253,0.1194,0.20552,0.22486
0.065695,0.12808,0.069791,0.12031,0.073004,0.16665,0.29657,0.13316,0.06611,0.20013,0.19266
0.04689,0.070168,0.057964,0.077789,0.059419,0.15662,0.31555,0.10171,0.061888,0.18787,0.23536
0.11397,0.10902,0.095127,0.13116,0.13058,0.13594,0.30264,0.14197,0.16635,0.21177,0.21369
0.072921,0.098769,0.066989,0.11331,0.069948,0.18788,0.33434,0.11927,0.061172,0.21519,0.22184
0.11227,0.12103,0.13223,0.14802,0.12286,0.16094,0.29662,0.16385,0.12843,0.27086,0.4016
0.083997,0.090868,0.088129,0.096073,0.099941,0.14549,0.32875,0.14397,0.11609,0.16909,0.18504
0.057905,0.097394,0.063098,0.089628,0.051231,0.12536,0.33229,0.11632,0.054131,0.16404,0.20134
0.045596,0.075111,0.043042,0.081957,0.037096,0.17044,0.29621,0.10328,0.030684,0.17872,0.25452
0.1228,0.14644,0.139,0.1326,0.15769,0.15866,0.30769,0.17151,0.23997,0.23998,0.21048
0.06472,0.10542,0.071177,0.10184,0.073128,0.14322,0.33223,0.14476,0.034289,0.24748,0.21503
0.030515,0.061652,0.032695,0.068318,0.031858,0.14417,0.33132,0.09018,0.024111,0.19608,0.24276
0.096057,0.10532,0.087435,0.09342,0.11195,0.1773,0.32645,0.13648,0.12994,0.20527,0.2063
0.10848,0.13254,0.11185,0.13324,0.11344,0.15248,0.27477,0.16069,0.15637,0.25971,0.50297
0.065821,0.10185,0.05997,0.10378,0.072531,0.14744,0.30356,0.10963,0.033721,0.34346,0.30467
0.13616,0.12031,0.12995,0.12664,0.14656,0.16401,0.34237,0.20547,0.21868,0.20127,0.21442
0.081739,0.12345,0.096244,0.13908,0.090515,0.13971,0.33363,0.15338,0.025291,0.18873,0.16335
0.081353,0.11073,0.065393,0.11226,0.076249,0.17446,0.31896,0.11094,0.061861,0.24861,0.24361
0.14808,0.19849,0.13841,0.19397,0.15574,0.17491,0.31422,0.19158,0.26213,0.20773,0.2258
0.065044,0.084807,0.062388,0.082227,0.062794,0.14629,0.35312,0.11493,0.084633,0.24123,0.23131
0.068925,0.10917,0.083356,0.10699,0.076626,0.13727,0.32723,0.16291,0.027399,0.213,0.16008
0.054884,0.068136,0.055078,0.076883,0.061724,0.13726,0.30394,0.11647,0.065965,0.19465,0.1671
0.11471,0.13393,0.12299,0.14653,0.11609,0.14527,0.29774,0.18347,0.1681,0.19681,0.22352
0.095606,0.097716,0.097283,0.086003,0.10154,0.14705,0.28599,0.15221,0.12684,0.21532,0.21411
0.13563,0.14521,0.14335,0.16099,0.12089,0.16705,0.31676,0.18608,0.18629,0.23043,0.27853
0.065919,0.09313,0.056555,0.093044,0.058719,0.17032,0.34534,0.098035,0.066668,0.22871,0.1899
0.089329,0.099649,0.098115,0.10188,0.12368,0.14377,0.30253,0.13632,0.14575,0.2008,0.21409
0.090179,0.091231,0.082948,0.10514,0.087969,0.13655,0.32884,0.11279,0.11042,0.26623,0.34823
0.069211,0.084288,0.059784,0.081532,0.069789,0.14296,0.32322,0.14233,0.070955,0.19836,0.17463
0.03948,0.080236,0.044871,0.073113,0.041092,0.14859,0.29471,0.1048,0.048645,0.22397,0.20619
0.056824,0.082425,0.056608,0.084019,0.06597,0.16562,0.30606,0.12708,0.08084,0.1853,0.17932
0.13221,0.16338,0.13694,0.17147,0.13748,0.1641,0.30638,0.16487,0.26027,0.20035,0.24183
0.10517,0.13789,0.1123,0.14144,0.10692,0.15923,0.31342,0.1496,0.1413,0.30808,0.26569
0.088848,0.11742,0.093779,0.13546,0.090781,0.1824,0.29768,0.12918,0.1002,0.25067,0.22193
0.066189,0.092941,0.084994,0.093343,0.0879,0.15529,0.31719,0.14243,0.082812,0.49339,0.36766
0.061301,0.089643,0.062362,0.088571,0.073794,0.1507,0.33754,0.12395,0.080443,0.19276,0.25983
0.15689,0.18175,0.13977,0.19342,0.14366,0.18891,0.30382,0.18374,0.25831,0.21887,0.27207
0.040285,0.070388,0.044049,0.094627,0.052283,0.16386,0.29663,0.11317,0.018107,0.26982,0.25997
0.097547,0.1355,0.10161,0.13761,0.10238,0.16387,0.29689,0.16596,0.18748,0.21087,0.21299
0.058909,0.08153,0.042241,0.080176,0.047154,0.13663,0.31525,0.11431,0.063538,0.20356,0.22135
0.080074,0.10081,0.070357,0.10359,0.065332,0.12812,0.319,0.11027,0.097166,0.23683,0.2269
0.058557,0.069725,0.067659,0.076341,0.057076,0.14565,0.29215,0.097976,0.046584,0.17851,0.61315
0.13236,0.12247,0.13001,0.12945,0.16448,0.15696,0.34116,0.1651,0.23346,0.19929,0.25748
0.068678,0.094572,0.071066,0.07916,0.071849,0.16077,0.31831,0.11145,0.072313,0.19533,0.18836
0.065363,0.11168,0.063377,0.12204,0.070192,0.17336,0.35618,0.12217,0.030945,0.20196,0.23665
0.044411,0.065819,0.045561,0.070745,0.040601,0.16066,0.33134,0.10741,0.053289,0.20797,0.2225
0.11063,0.1225,0.11197,0.13929,0.12735,0.14643,0.29469,0.15309,0.17402,0.20642,0.25679
0.082431,0.10862,0.084843,0.12368,0.098971,0.15085,0.31897,0.16927,0.028084,0.33916,0.27587
0.044443,0.076337,0.055424,0.083183,0.042548,0.13917,0.3209,0.10631,0.032925,0.216,0.23996
0.078802,0.11384,0.072766,0.10353,0.062509,0.15344,0.33175,0.15306,0.034124,0.17769,0.21231
0.10826,0.104,0.09499,0.092909,0.082163,0.15001,0.30125,0.13716,0.11155,0.21862,0.19923
0.11557,0.16947,0.11189,0.16008,0.10466,0.17832,0.32791,0.15719,0.20646,0.24166,0.32165
0.13927,0.17365,0.15913,0.18207,0.14676,0.16583,0.33596,0.18545,0.24454,0.42175,0.3114
0.060922,0.075556,0.049455,0.071438,0.054912,0.1611,0.3152,0.078268,0.047506,0.18112,0.24486
0.079844,0.12542,0.094117,0.13939,0.083936,0.14443,0.33237,0.13453,0.091262,0.29117,0.32241
0.059405,0.092363,0.06984,0.089225,0.073057,0.1419,0.34703,0.13432,0.087876,0.25558,0.18569
0.092011,0.11296,0.079191,0.11418,0.089117,0.14341,0.28823,0.15332,0.089986,0.21466,0.28539
0.079201,0.12272,0.078726,0.12338,0.088356,0.18277,0.32156,0.10222,0.10441,0.18661,0.17962
0.15447,0.14902,0.12828,0.15742,0.13486,0.15816,0.35562,0.14519,0.1936,0.29493,0.27422
0.09884,0.14026,0.098486,0.14334,0.088065,0.17289,0.32826,0.14251,0.11782,0.2395,0.2309
0.061834,0.10933,0.058096,0.10129,0.060884,0.16287,0.28261,0.1021,0.052746,0.20626,0.17737
0.057521,0.071053,0.053579,0.07163,0.055179,0.14398,0.28425,0.12309,0.072169,0.21879,0.17714
0.095229,0.10523,0.099795,0.10195,0.0951,0.14445,0.31227,0.14174,0.11812,0.28416,0.23579
0.04456,0.072763,0.040881,0.061253,0.03531,0.17808,0.30281,0.088207,0.018623,0.22569,0.20494
0.053242,0.08907,0.057253,0.083858,0.06069,0.17674,0.30286,0.11883,0.0401,0.21478,0.19699
0.078297,0.10735,0.089446,0.10073,0.091071,0.16753,0.318,0.14056,0.10553,0.19747,0.26232
0.052837,0.074641,0.046813,0.075159,0.052638,0.14903,0.31429,0.095565,0.054265,0.22951,0.26247
0.084311,0.11438,0.087565,0.12466,0.095203,0.16013,0.34015,0.12862,0.062143,0.34591,0.28436
0.03671,0.080615,0.041442,0.07531,0.039703,0.16397,0.34261,0.099113,0.030671,0.22281,0.21373
0.049259,0.088064,0.043132,0.078115,0.049744,0.13647,0.31244,0.099438,0.057527,0.22073,0.19329
0.11921,0.13227,0.1221,0.12208,0.12854,0.16348,0.34268,0.1556,0.16688,0.25013,0.31437
0.040301,0.076776,0.040433,0.07147,0.034435,0.14878,0.30424,0.093788,0.0345,0.20128,0.16701
0.04686,0.064057,0.040095,0.067173,0.041695,0.13739,0.33101,0.11122,0.045749,0.19478,0.16362
0.092122,0.1533,0.10191,0.14713,0.1024,0.14877,0.31659,0.13863,0.063439,0.2182,0.20075
0.12315,0.13614,0.10542,0.14642,0.12788,0.15483,0.33167,0.16458,0.20646,0.20754,0.25833
0.029736,0.066591,0.035244,0.067204,0.032,0.14856,0.33044,0.083028,0.016834,0.18893,0.25843
0.1186,0.1463,0.10616,0.15268,0.12496,0.16726,0.33088,0.14972,0.12498,0.24071,0.23206
0.11105,0.17916,0.11463,0.18765,0.10219,0.16757,0.34283,0.16431,0.21356,0.24175,0.25665
0.027442,0.061903,0.041016,0.05793,0.027064,0.13099,0.29239,0.084546,0.025517,0.21061,0.18456
0.072833,0.087114,0.068092,0.076789,0.077953,0.13024,0.29872,0.10181,0.098246,0.29556,0.29611
0.11009,0.14324,0.1019,0.14593,0.10093,0.17331,0.30222,0.15642,0.14102,0.19438,0.20138
0.065654,0.081852,0.064348,0.090058,0.07485,0.15641,0.33757,0.11131,0.054786,0.25278,0.31303
0.068103,0.094455,0.070391,0.084023,0.074903,0.12981,0.30911,0.096781,0.10735,0.20029,0.21315
0.10715,0.10804,0.096185,0.10915,0.0942,0.15336,0.32088,0.13041,0.10976,0.2551,0.3624
0.053008,0.080447,0.046427,0.068306,0.041933,0.15977,0.34563,0.094242,0.039685,0.19767,0.2497
0.096242,0.094731,0.090063,0.10084,0.13562,0.14604,0.32961,0.13195,0.15544,0.30127,0.25381
0.058527,0.093316,0.067075,0.075074,0.067225,0.14028,0.32001,0.14956,0.10451,0.20981,0.17624
0.064375,0.12199,0.070804,0.11781,0.067098,0.17169,0.28383,0.1213,0.046022,0.23473,0.21801
0.10751,0.12206,0.11112,0.13802,0.11009,0.15253,0.34023,0.14881,0.21068,0.20436,0.22855
0.093547,0.11515,0.087094,0.10965,0.085204,0.1649,0.3558,0.15134,0.071672,0.1741,0.20853
0.052826,0.08086,0.06082,0.082261,0.072792,0.14316,0.3123,0.11948,0.068912,0.21477,0.21057
0.05556,0.076209,0.057552,0.074663,0.07817,0.14691,0.30178,0.10118,0.088317,0.36895,0.32795
0.10865,0.14021,0.11497,0.13478,0.11982,0.15361,0.30414,0.15739,0.21465,0.21322,0.18266
0.053292,0.080564,0.055187,0.072569,0.07402,0.12349,0.33948,0.10042,0.070619,0.50337,0.67007
0.083456,0.12038,0.09861,0.11489,0.10425,0.1546,0.32021,0.14669,0.14315,0.21735,0.21099
0.084692,0.10456,0.077267,0.10321,0.10475,0.1552,0.29702,0.11971,0.1236,0.18124,0.18848
0.04231,0.061167,0.039784,0.071278,0.044749,0.14013,0.32597,0.10172,0.043724,0.1828,0.14466
0.051764,0.066602,0.056452,0.083013,0.051598,0.14935,0.35112,0.11829,0.065333,0.22743,0.45505
0.064839,0.098613,0.055728,0.094498,0.061523,0.17066,0.32473,0.11682,0.042772,0.19494,0.21954
0.070139,0.083749,0.070069,0.086001,0.086117,0.14725,0.31071,0.13957,0.080733,0.18201,0.1563
0.11472,0.1281,0.1341,0.13309,0.11851,0.15516,0.31867,0.159,0.18835,0.24841,0.23462
0.1142,0.17372,0.12754,0.18138,0.10808,0.15048,0.33172,0.17714,0.12861,0.31457,0.27258
0.092483,0.12682,0.092964,0.11768,0.10468,0.14853,0.30971,0.14341,0.089474,0.17625,0.21904
0.051823,0.082681,0.060414,0.076515,0.053474,0.16011,0.30014,0.095048,0.051281,0.21675,0.25915
0.10626,0.13855,0.12143,0.13609,0.1091,0.17955,0.32396,0.16448,0.11483,0.25038,0.43976
0.10416,0.13721,0.080447,0.12131,0.083441,0.13313,0.29904,0.12697,0.1871,0.33883,0.23692
0.086642,0.094491,0.09895,0.10653,0.10034,0.15537,0.27572,0.15066,0.12839,0.25374,0.43624
0.060011,0.10543,0.082035,0.10589,0.075345,0.19755,0.31011,0.12024,0.11391,0.2,0.22281
0.061547,0.099288,0.07491,0.1026,0.070898,0.14191,0.31114,0.13868,0.039873,0.38392,0.61491
0.052485,0.069254,0.053565,0.071978,0.065796,0.14617,0.34464,0.095006,0.075567,0.30592,0.40338
0.050207,0.076618,0.054811,0.071784,0.053184,0.14412,0.33191,0.089855,0.06885,0.19033,0.16687
0.16831,0.20861,0.18179,0.20862,0.16367,0.17006,0.33687,0.18468,0.2621,0.20135,0.20082
0.10846,0.1277,0.10931,0.11363,0.11703,0.18222,0.31836,0.1482,0.13499,0.23079,0.1837
0.11154,0.17272,0.10268,0.16652,0.078133,0.17381,0.31896,0.15545,0.18245,0.27124,0.27945
0.14812,0.16641,0.15136,0.14244,0.13378,0.16552,0.31962,0.15501,0.17004,0.26456,0.2289
0.039959,0.071219,0.047528,0.071656,0.044279,0.14098,0.31727,0.088795,0.0301,0.42209,0.43625
0.054182,0.090165,0.061113,0.089469,0.077808,0.14085,0.29133,0.13092,0.078824,0.23296,0.40329
0.098788,0.15674,0.092684,0.15372,0.087771,0.16777,0.30164,0.15599,0.13652,0.2258,0.26343
0.098252,0.12505,0.091438,0.12247,0.10007,0.16192,0.2856,0.142,0.053233,0.18407,0.18302
0.077019,0.080103,0.054979,0.079818,0.073108,0.15724,0.3425,0.11209,0.086958,0.23218,0.23707
0.11669,0.13864,0.10353,0.13232,0.10719,0.15294,0.32696,0.13875,0.082772,0.19738,0.30356
0.061533,0.096099,0.054664,0.092692,0.060128,0.16762,0.2784,0.12318,0.059677,0.19808,0.2301
0.07714,0.098694,0.068074,0.095388,0.0732,0.14574,0.33586,0.13686,0.070899,0.22012,0.19499
0.17594,0.18538,0.1735,0.17057,0.15198,0.16932,0.34717,0.2014,0.25576,0.20899,0.20606
0.099013,0.094955,0.085578,0.093058,0.080564,0.12931,0.3454,0.12303,0.094714,0.21824,0.24773
0.11355,0.11513,0.10599,0.12538,0.12854,0.16204,0.2966,0.16466,0.12297,0.16526,0.21642
0.097824,0.1219,0.094691,0.12772,0.098632,0.1646,0.31399,0.16416,0.17121,0.20508,0.24772
0.052971,0.098342,0.063376,0.078466,0.063414,0.16916,0.32622,0.12441,0.05451,0.19779,0.25299
0.050322,0.070716,0.051231,0.069744,0.065339,0.12625,0.3413,0.1212,0.040416,0.22626,0.31462
0.040279,0.066606,0.038938,0.065581,0.044738,0.14118,0.31323,0.086578,0.037099,0.23451,0.36967
0.062784,0.081797,0.053562,0.077576,0.040621,0.14053,0.34112,0.12737,0.054412,0.24007,0.18622
0.050816,0.082653,0.052431,0.082928,0.05908,0.16105,0.31266,0.11469,0.032585,0.20002,0.19212
0.070692,0.10771,0.074208,0.086164,0.0587,0.13428,0.32256,0.11191,0.020069,0.23586,0.29686
0.055381,0.093298,0.067355,0.076293,0.068357,0.14325,0.29054,0.12048,0.075976,0.23816,0.36648
0.086545,0.099097,0.08715,0.081399,0.083036,0.13791,0.29104,0.1397,0.149,0.2498,0.24341
0.057024,0.068125,0.054811,0.074099,0.059471,0.13401,0.35418,0.11716,0.055438,0.28384,0.46286
0.13041,0.13878,0.12403,0.1479,0.12109,0.16275,0.28061,0.1825,0.18523,0.22512,0.2524
0.10226,0.11345,0.084542,0.11815,0.091424,0.19373,0.32862,0.14654,0.13068,0.33916,0.17893
0.11082,0.12782,0.12588,0.14055,0.13361,0.16611,0.31868,0.15306,0.1638,0.22865,0.22008
0.13112,0.15017,0.14524,0.14185,0.1033,0.15566,0.31687,0.15653,0.16143,0.21723,0.22045
0.065918,0.077266,0.070637,0.092285,0.057908,0.13941,0.30404,0.11136,0.076302,0.37553,0.24253
0.066993,0.092588,0.06644,0.097946,0.068235,0.16843,0.30254,0.12317,0.053093,0.19652,0.18243
0.034802,0.066075,0.034439,0.075424,0.031397,0.1358,0.3224,0.089083,0.022049,0.17894,0.18053
0.05431,0.080907,0.064575,0.07599,0.071462,0.1583,0.31099,0.12313,0.060981,0.17055,0.27626
0.12802,0.14848,0.099119,0.15062,0.10327,0.17128,0.3561,0.12942,0.22959,0.22997,0.20406
0.081409,0.10955,0.089164,0.11176,0.11114,0.16606,0.328,0.11099,0.10874,0.19603,0.23988
0.10972,0.12971,0.10801,0.11444,0.10358,0.15147,0.30101,0.16641,0.15686,0.23098,0.25452
0.088025,0.13602,0.080893,0.12241,0.10054,0.16109,0.29152,0.13647,0.16614,0.25958,0.22978
0.084265,0.10214,0.083093,0.10111,0.093548,0.14255,0.32922,0.1316,0.12557,0.21655,0.19211
0.11627,0.13982,0.11655,0.14347,0.12908,0.14007,0.30314,0.15642,0.1659,0.20271,0.33206
0.11049,0.15791,0.095303,0.13118,0.10306,0.15662,0.3256,0.15132,0.068448,0.20952,0.20742
0.05207,0.085575,0.052307,0.094718,0.051752,0.16812,0.29191,0.11393,0.026111,0.17719,0.19626
0.088493,0.12336,0.097029,0.12202,0.10369,0.17075,0.28622,0.14951,0.06193,0.20968,0.23473
0.070564,0.097202,0.058131,0.10136,0.074289,0.13393,0.31956,0.12864,0.036048,0.186,0.16147
0.09335,0.097041,0.088088,0.11279,0.0973,0.16965,0.32379,0.15268,0.14282,0.17919,0.18456
0.070414,0.11479,0.080222,0.11996,0.069535,0.14271,0.32178,0.1406,0.02076,0.26535,0.17927
0.087568,0.10884,0.081055,0.11937,0.08743,0.14807,0.33173,0.11467,0.078154,0.2,0.21932
0.067221,0.075353,0.058114,0.087695,0.068972,0.15345,0.27669,0.14684,0.078438,0.49991,0.29543
0.036347,0.058859,0.032647,0.062773,0.027505,0.14889,0.32047,0.077271,0.015105,0.19957,0.1975
0.15622,0.12059,0.13327,0.13899,0.14152,0.15835,0.27257,0.15966,0.18153,0.24207,0.21587
0.11974,0.15234,0.12028,0.14807,0.12538,0.16472,0.28103,0.14568,0.22549,0.25774,0.23325
0.11018,0.13009,0.0998,0.12661,0.10986,0.15572,0.34271,0.16066,0.14797,0.25332,0.38234
0.039954,0.075751,0.033646,0.086316,0.039639,0.17641,0.33087,0.11022,0.0090084,0.19499,0.20575
0.069916,0.097994,0.073023,0.092281,0.083596,0.18719,0.33724,0.13175,0.10498,0.23846,0.17948
0.10553,0.10973,0.094838,0.11889,0.097646,0.14965,0.3499,0.1638,0.1989,0.21236,0.20105
0.071063,0.06643,0.059501,0.076638,0.059477,0.14576,0.31649,0.10839,0.096212,0.18696,0.32313
0.08399,0.094037,0.079054,0.10132,0.10126,0.18622,0.3103,0.12831,0.10222,0.20266,0.21581
0.082638,0.12069,0.088411,0.099519,0.088149,0.17772,0.31363,0.12077,0.081601,0.19148,0.21265
0.08159,0.10534,0.068944,0.098829,0.073569,0.16512,0.30639,0.12129,0.13976,0.18533,0.1668
0.10725,0.11992,0.11996,0.11508,0.11816,0.14567,0.3208,0.14581,0.1879,0.22576,0.2878
0.090239,0.12671,0.10783,0.10361,0.10102,0.14403,0.33263,0.11413,0.11287,0.29663,0.22313
0.08531,0.1006,0.094953,0.11259,0.10548,0.14676,0.31299,0.12176,0.1429,0.23866,0.2638
0.038758,0.064066,0.035671,0.060962,0.039564,0.15125,0.34858,0.097221,0.025884,0.2064,0.20862
0.045911,0.093812,0.048365,0.10417,0.050968,0.17155,0.32283,0.11909,0.028322,0.22063,0.2139
0.096046,0.10475,0.094543,0.10155,0.090971,0.15127,0.27468,0.16163,0.13111,0.22162,0.21933
0.067951,0.084142,0.076447,0.10748,0.089269,0.15248,0.29548,0.11929,0.098113,0.24656,0.25294
0.065883,0.069816,0.063005,0.074292,0.067473,0.14983,0.29991,0.10068,0.059103,0.16125,0.23985
0.10876,0.17196,0.12887,0.1592,0.12759,0.16439,0.35626,0.16377,0.30881,0.19882,0.19412
0.09179,0.1059,0.081986,0.094293,0.085999,0.14327,0.31939,0.11731,0.07651,0.17313,0.17743
0.096486,0.10394,0.09288,0.095048,0.087792,0.15777,0.32637,0.13846,0.13932,0.21938,0.25229
0.050078,0.075508,0.052473,0.073034,0.057369,0.13443,0.33173,0.11846,0.036278,0.26523,0.29114
0.12864,0.1781,0.15854,0.16285,0.12751,0.15871,0.33131,0.16146,0.26616,0.2289,0.18693
0.091751,0.10456,0.083357,0.10604,0.088574,0.16282,0.32304,0.14983,0.093301,0.2157,0.16507
0.080597,0.10083,0.091645,0.10582,0.083623,0.15565,0.35634,0.13495,0.074675,0.21578,0.20365
0.064167,0.098954,0.068461,0.1092,0.068265,0.15252,0.32172,0.10975,0.11924,0.25717,0.39429
0.095389,0.091184,0.086785,0.089248,0.10527,0.15616,0.32507,0.14275,0.1312,0.28486,0.62156
0.12766,0.20741,0.11654,0.18725,0.10515,0.16289,0.28523,0.18743,0.22913,0.21394,0.2219
0.16795,0.20867,0.15557,0.23096,0.15,0.17986,0.30341,0.18606,0.32688,0.23662,0.24688
0.14925,0.18251,0.14748,0.17074,0.15839,0.15701,0.31673,0.18683,0.21258,0.35171,0.40775
0.13784,0.1378,0.1161,0.13992,0.11563,0.14395,0.30722,0.16912,0.21166,0.19161,0.23385
0.053901,0.08862,0.055082,0.078817,0.051782,0.15525,0.3111,0.11662,0.070273,0.23746,0.30086
0.11156,0.10162,0.091457,0.11918,0.086181,0.14888,0.32762,0.14333,0.11065,0.20393,0.22257
0.041705,0.08366,0.05431,0.072841,0.057429,0.18795,0.32683,0.10955,0.048859,0.18667,0.16771
0.056846,0.07763,0.06159,0.083164,0.064758,0.14062,0.29652,0.1377,0.039556,0.17588,0.18931
0.039647,0.065789,0.046064,0.055035,0.037059,0.16076,0.32997,0.095668,0.026016,0.22303,0.22707
0.1855,0.2115,0.18029,0.21033,0.17687,0.17896,0.32671,0.19297,0.20387,0.22675,0.35264
0.11082,0.11969,0.10998,0.1234,0.11018,0.16911,0.35361,0.16733,0.171,0.20641,0.28206
0.07601,0.12551,0.068861,0.11649,0.08137,0.16837,0.30199,0.14197,0.045399,0.18886,0.22513
0.040007,0.071893,0.051114,0.076055,0.043608,0.12699,0.31101,0.097694,0.03799,0.15267,0.19586
0.043476,0.054296,0.033941,0.064667,0.035557,0.14932,0.36697,0.078142,0.02602,0.19297,0.16486
0.10934,0.11283,0.10482,0.10348,0.11132,0.14807,0.32768,0.13806,0.17035,0.25232,0.26835
0.050437,0.070373,0.058687,0.074542,0.043988,0.15261,0.33864,0.087524,0.014822,0.1891,0.25886
0.071662,0.095581,0.069851,0.092551,0.099217,0.16383,0.31314,0.12486,0.11506,0.17714,0.19239
0.043489,0.068348,0.046642,0.076676,0.042493,0.13721,0.31153,0.094592,0.024443,0.29402,0.22852
0.043097,0.067802,0.045081,0.070619,0.044901,0.14329,0.34492,0.098712,0.043382,0.20553,0.2003
0.080236,0.11006,0.075586,0.12396,0.086501,0.15643,0.3274,0.11859,0.05938,0.18138,0.23835
0.072632,0.091983,0.083202,0.10384,0.0846,0.14731,0.35281,0.12805,0.12382,0.23172,0.28412
0.17299,0.23291,0.14892,0.24206,0.16087,0.20273,0.33856,0.20418,0.25214,0.27393,0.2618
0.056036,0.073236,0.058817,0.075114,0.053695,0.13274,0.34345,0.10008,0.063469,0.20465,0.54094
0.12263,0.1754,0.11614,0.15674,0.091031,0.15514,0.315,0.16898,0.16112,0.22271,0.19809
0.1083,0.11764,0.10501,0.12003,0.11408,0.14055,0.35167,0.15449,0.098674,0.18902,0.20944
0.18324,0.21153,0.20121,0.2061,0.16779,0.19313,0.30908,0.2205,0.27579,0.25187,0.2608
0.033813,0.071153,0.039355,0.065875,0.031639,0.14002,0.33825,0.083859,0.017068,0.18476,0.17358
0.050171,0.083067,0.059946,0.09117,0.060494,0.1509,0.3261,0.10251,0.042313,0.20766,0.16791
0.059797,0.12701,0.067229,0.12255,0.086737,0.16516,0.3112,0.10857,0.074799,0.19456,0.18282
0.053812,0.12413,0.057645,0.078905,0.065829,0.1572,0.31089,0.12009,0.040859,0.27055,0.21283
0.06726,0.080309,0.071535,0.076572,0.071746,0.15407,0.32568,0.10579,0.10028,0.20399,0.22317
0.062,0.099178,0.053903,0.087597,0.068378,0.15422,0.31438,0.12345,0.034093,0.15844,0.15776
0.045993,0.078915,0.051981,0.07501,0.063602,0.13468,0.33847,0.11689,0.04448,0.21542,0.16976
0.10775,0.14133,0.10365,0.12424,0.12251,0.14776,0.31211,0.14676,0.093984,0.21111,0.20644
0.076883,0.082179,0.079988,0.091635,0.091567,0.1429,0.2981,0.13141,0.13533,0.19542,0.26075
0.10219,0.1807,0.11348,0.15617,0.10962,0.15676,0.34198,0.1642,0.072952,0.20762,0.2331
0.051347,0.068206,0.052669,0.064116,0.052008,0.15641,0.3189,0.12965,0.063119,0.23791,0.25389
0.11638,0.11843,0.12444,0.12127,0.15438,0.15757,0.33778,0.14852,0.17488,0.33296,0.33212
0.091907,0.13165,0.10317,0.12357,0.095479,0.16491,0.2984,0.13319,0.045426,0.18503,0.20301
0.043563,0.070743,0.037296,0.07109,0.031945,0.16364,0.29667,0.077202,0.032095,0.23625,0.22709
0.093324,0.10109,0.087096,0.096703,0.10257,0.15636,0.30912,0.14894,0.11419,0.21329,0.20642
0.060505,0.081092,0.057827,0.070935,0.05401,0.13526,0.3264,0.11365,0.045398,0.16481,0.16352
0.064918,0.068266,0.061588,0.073113,0.082768,0.13612,0.30065,0.12529,0.091657,0.26657,0.22641
0.035391,0.066445,0.036486,0.055863,0.0285,0.15022,0.29109,0.057831,0.013994,0.28695,0.35105
0.099044,0.11149,0.10288,0.12482,0.093919,0.1691,0.34675,0.18288,0.20572,0.2089,0.20228
0.075691,0.10546,0.073458,0.10327,0.09788,0.14625,0.3251,0.11968,0.094131,0.21453,0.19483
0.068742,0.10658,0.072927,0.109,0.061681,0.15871,0.31686,0.13215,0.062848,0.19623,0.2169
0.044126,0.074967,0.043074,0.075757,0.046764,0.14714,0.28289,0.089396,0.05561,0.21746,0.24768
0.04307,0.058716,0.039555,0.067001,0.042107,0.13731,0.30445,0.11508,0.030214,0.16743,0.21979
0.10275,0.11255,0.10387,0.13799,0.12373,0.16455,0.31417,0.14718,0.15598,0.19916,0.18713
0.052348,0.07811,0.047599,0.078409,0.05914,0.15222,0.33396,0.10495,0.071438,0.24249,0.18733
0.078547,0.10794,0.087447,0.10796,0.080863,0.16142,0.33296,0.13827,0.071644,0.19064,0.21412
0.093993,0.097141,0.081963,0.10311,0.079491,0.15093,0.32196,0.1411,0.11132,0.2392,0.25854
0.046244,0.059039,0.035603,0.062177,0.042826,0.12952,0.31207,0.10491,0.038453,0.1878,0.16339
0.082928,0.10489,0.068293,0.090108,0.074232,0.15037,0.30014,0.12028,0.073221,0.18316,0.16636
0.067812,0.06871,0.048111,0.091693,0.058224,0.15503,0.34762,0.096635,0.034057,0.38502,0.31695
0.056081,0.092263,0.049311,0.093774,0.052079,0.18882,0.33054,0.0935,0.037189,0.21495,0.24287
0.060932,0.095958,0.050537,0.089438,0.054647,0.15759,0.3247,0.1064,0.076613,0.24151,0.23581
0.048505,0.065775,0.057335,0.087884,0.055508,0.13024,0.28329,0.08689,0.067747,0.27009,0.1928
0.033508,0.060312,0.02574,0.060154,0.024412,0.15737,0.33955,0.055004,0.0087085,0.20442,0.28177
0.090403,0.098102,0.082017,0.09949,0.084497,0.16852,0.32179,0.14114,0.12693,0.18509,0.20017
0.082012,0.098459,0.10393,0.1053,0.10646,0.14653,0.31015,0.12796,0.13627,0.18732,0.1787
0.053361,0.093019,0.045699,0.073128,0.048681,0.13227,0.32395,0.11947,0.036687,0.17487,0.16996
0.059489,0.07312,0.05994,0.071329,0.055814,0.16026,0.29742,0.090886,0.038907,0.2155,0.18447
0.085957,0.1139,0.08658,0.11156,0.089715,0.17442,0.30318,0.13334,0.13116,0.21627,0.21923
0.036315,0.073172,0.035238,0.057952,0.029794,0.16226,0.33119,0.076902,0.032603,0.18734,0.14537
0.081098,0.091825,0.073589,0.096715,0.081694,0.15869,0.2961,0.1436,0.077161,0.17332,0.173
0.055905,0.11485,0.070318,0.095126,0.055114,0.14728,0.34128,0.11319,0.034261,0.19428,0.21992
0.043592,0.10924,0.046638,0.080478,0.039365,0.14631,0.32105,0.097634,0.017822,0.2143,0.2035
0.052629,0.0907,0.059558,0.11008,0.055161,0.14857,0.31805,0.13878,0.050066,0.18909,0.27956
0.091438,0.094228,0.091583,0.11102,0.086323,0.14553,0.2933,0.13993,0.095372,0.17291,0.17578
0.035357,0.06063,0.027741,0.063945,0.040333,0.14574,0.28415,0.094962,0.024717,0.19213,0.17028
0.088037,0.12412,0.089266,0.10278,0.099437,0.14734,0.32254,0.13951,0.10301,0.25047,0.35596
0.040874,0.079276,0.044621,0.078774,0.049946,0.15985,0.33323,0.11393,0.020109,0.18293,0.14118
0.059985,0.062206,0.052325,0.075625,0.060945,0.14165,0.33238,0.10742,0.045628,0.18976,0.20786
0.12172,0.11145,0.14257,0.1266,0.16202,0.15361,0.33087,0.17142,0.18631,0.19498,0.1968
0.059671,0.078252,0.052626,0.079095,0.052111,0.15121,0.33511,0.10517,0.05031,0.26272,0.19394
0.0584,0.084107,0.057824,0.092494,0.055483,0.17256,0.30974,0.094701,0.036724,0.23585,0.23343
0.15755,0.14425,0.12613,0.15035,0.13239,0.16263,0.30698,0.1894,0.14043,0.2508,0.41372
0.076971,0.089356,0.072516,0.091006,0.090247,0.15663,0.31319,0.10555,0.0953,0.2197,0.17523
0.082884,0.10052,0.082161,0.10108,0.10783,0.15391,0.30106,0.13909,0.12607,0.21865,0.26492
0.0587,0.078597,0.045568,0.093809,0.050407,0.17423,0.31773,0.10904,0.041065,0.2192,0.21944
0.050285,0.086168,0.051312,0.077679,0.048507,0.15548,0.3124,0.1262,0.07019,0.20314,0.19946
0.052264,0.086184,0.061214,0.085502,0.055254,0.17317,0.33137,0.096607,0.032563,0.15247,0.16571
0.054783,0.072569,0.046856,0.088892,0.060558,0.14056,0.29799,0.10575,0.05749,0.27176,0.29496
0.062887,0.10395,0.062316,0.14239,0.082315,0.15041,0.29616,0.12185,0.040324,0.41273,0.44484
0.092395,0.11597,0.10689,0.12029,0.10856,0.14106,0.31794,0.14068,0.14351,0.22074,0.2772
0.043104,0.070444,0.039031,0.061488,0.039904,0.15201,0.30331,0.10696,0.046161,0.2271,0.17154
0.071601,0.082061,0.0822,0.092269,0.089255,0.14368,0.31865,0.14364,0.051982,0.19,0.28391
0.12073,0.11985,0.10407,0.11703,0.1618,0.16563,0.30904,0.14749,0.16296,0.26687,0.23538
0.054425,0.075599,0.045669,0.093207,0.05109,0.14972,0.31922,0.10909,0.04279,0.24093,0.41413
0.14562,0.14793,0.14019,0.1597,0.14684,0.15996,0.35776,0.19745,0.13662,0.20218,0.17158
0.12463,0.13715,0.11592,0.15535,0.13351,0.17632,0.32293,0.16302,0.21908,0.25231,0.23423
0.054843,0.090444,0.066681,0.093993,0.056024,0.18148,0.28483,0.12342,0.047248,0.21073,0.22761
0.061423,0.097857,0.069256,0.081277,0.067817,0.13895,0.32075,0.12497,0.093043,0.3426,0.29418
0.05118,0.077953,0.055868,0.072331,0.058537,0.1375,0.31129,0.12068,0.021739,0.19311,0.21232
0.16646,0.13698,0.15372,0.15435,0.16506,0.18143,0.31552,0.19644,0.20422,0.20354,0.21558
0.030476,0.061065,0.029318,0.054916,0.018739,0.14612,0.32739,0.08516,0.017217,0.22577,0.21743
0.061705,0.089204,0.04846,0.089401,0.054728,0.1501,0.2893,0.10653,0.034988,0.22435,0.16189
0.049256,0.084302,0.054704,0.087483,0.053574,0.17384,0.32147,0.10265,0.042566,0.1953,0.20913
0.04645,0.071791,0.046338,0.067452,0.05066,0.15757,0.29754,0.095642,0.039653,0.21335,0.19
0.049669,0.076846,0.036793,0.064888,0.040026,0.1362,0.29394,0.10353,0.015514,0.24312,0.16836
0.062027,0.10378,0.058256,0.11468,0.058728,0.15322,0.31669,0.12194,0.02032,0.20368,0.1827
0.060891,0.079806,0.063731,0.080793,0.056481,0.16205,0.33641,0.11898,0.045957,0.30473,0.32795
0.062775,0.06435,0.053283,0.094569,0.041558,0.15011,0.30922,0.10505,0.096056,0.22903,0.19946
0.07608,0.10553,0.079048,0.10542,0.068981,0.14788,0.28487,0.11002,0.078342,0.2669,0.27711
0.13673,0.1669,0.13141,0.16629,0.14674,0.15922,0.2995,0.15635,0.14759,0.19295,0.23205
0.055141,0.085203,0.054734,0.090768,0.052437,0.14139,0.37016,0.11474,0.038523,0.17348,0.15704
0.060471,0.088377,0.065304,0.090699,0.083977,0.14351,0.29746,0.11541,0.092247,0.1733,0.27206
0.1507,0.18825,0.15805,0.1849,0.17643,0.17118,0.32371,0.17665,0.28827,0.27594,0.24009
0.034343,0.07119,0.037274,0.074213,0.03466,0.12756,0.31735,0.077168,0.026159,0.26197,0.24982
0.03389,0.062226,0.025889,0.068705,0.027688,0.1302,0.33237,0.076761,0.013635,0.18733,0.18963
0.12524,0.15196,0.13093,0.17009,0.12129,0.16256,0.30669,0.18308,0.10804,0.22632,0.21438
0.059133,0.083887,0.062128,0.083195,0.0601,0.15637,0.28451,0.1182,0.060193,0.2275,0.36821
0.050941,0.07379,0.043787,0.082463,0.05515,0.16076,0.28535,0.092969,0.045407,0.21002,0.17902
0.11968,0.11313,0.12247,0.12592,0.11921,0.16896,0.29656,0.17903,0.12617,0.17602,0.15693
0.088059,0.096877,0.070435,0.099731,0.096491,0.16229,0.28024,0.11862,0.1201,0.26737,0.26719
0.064782,0.092433,0.053516,0.092892,0.063015,0.18807,0.2643,0.1174,0.038836,0.22942,0.23704
0.052543,0.081798,0.048531,0.093334,0.049884,0.16023,0.3111,0.10116,0.041261,0.28491,0.20122
0.10668,0.12384,0.12265,0.13516,0.11117,0.16908,0.32625,0.15892,0.20683,0.19302,0.20624
0.14726,0.15405,0.15624,0.15906,0.15889,0.15856,0.30739,0.17718,0.22192,0.19682,0.19007
0.062917,0.080182,0.061495,0.081045,0.088538,0.14233,0.3394,0.10217,0.079725,0.25488,0.31118
0.078146,0.1001,0.079503,0.097836,0.08599,0.16158,0.30968,0.14584,0.10337,0.20075,0.2873
0.0429,0.072232,0.052051,0.070897,0.045815,0.1667,0.30927,0.092592,0.032347,0.17208,0.19652
0.11922,0.18291,0.10982,0.18326,0.10601,0.14352,0.29097,0.1763,0.24774,0.23725,0.19953
0.083676,0.11918,0.090697,0.13525,0.092831,0.14632,0.34865,0.15353,0.041785,0.33806,0.31224
0.032587,0.064946,0.029664,0.061854,0.025956,0.14461,0.31258,0.076737,0.017251,0.17717,0.18886
0.047,0.090466,0.040594,0.071887,0.051607,0.14161,0.30827,0.099514,0.035313,0.1944,0.16385
0.076601,0.09997,0.077863,0.0952,0.07025,0.17141,0.31923,0.11833,0.10207,0.25809,0.19876
0.13461,0.16151,0.12483,0.16978,0.13812,0.14686,0.33232,0.16792,0.18463,0.20051,0.23305
0.024457,0.062392,0.031274,0.060998,0.034279,0.12644,0.30673,0.077836,0.015157,0.22014,0.3098
0.10823,0.12867,0.11761,0.12618,0.10354,0.1436,0.3141,0.15571,0.089776,0.21946,0.23121
0.11914,0.1518,0.11248,0.13657,0.13817,0.1569,0.30695,0.18285,0.18768,0.23526,0.19205
0.077701,0.097594,0.082472,0.10361,0.077462,0.13803,0.32758,0.1267,0.063323,0.16845,0.20528
0.063866,0.093237,0.065034,0.10184,0.056262,0.16896,0.33192,0.11558,0.059048,0.20018,0.2234
0.099678,0.1345,0.096255,0.12741,0.10364,0.17054,0.33779,0.12123,0.10747,0.25996,0.25335
0.05082,0.070563,0.050363,0.077574,0.053619,0.16543,0.34967,0.099245,0.057323,0.3325,0.22358
0.1197,0.16316,0.10113,0.15974,0.12322,0.17372,0.31578,0.1891,0.15328,0.50548,0.37923
0.036383,0.071035,0.026617,0.062748,0.021619,0.16099,0.31231,0.070593,0.014829,0.23502,0.24021
0.04701,0.081235,0.045446,0.073356,0.046832,0.14596,0.29229,0.081898,0.032136,0.17688,0.20211
0.084455,0.095348,0.086489,0.10459,0.092571,0.13666,0.30712,0.14173,0.14647,0.20201,0.19434
0.089894,0.10112,0.084182,0.093534,0.086784,0.15655,0.27783,0.13986,0.11877,0.21602,0.20369
0.048775,0.089244,0.057142,0.079215,0.048374,0.14925,0.33644,0.13887,0.017476,0.40943,0.2328
0.046809,0.081486,0.048573,0.076816,0.049537,0.15076,0.31011,0.077706,0.043641,0.22329,0.21746
0.074289,0.094318,0.08066,0.11093,0.080777,0.13458,0.35802,0.13759,0.07662,0.22083,0.36261
0.056556,0.07268,0.050258,0.068854,0.049106,0.14931,0.33995,0.10088,0.07159,0.23733,0.24962
0.11692,0.12808,0.1124,0.12214,0.11303,0.14393,0.29649,0.17286,0.18446,0.23743,0.31426
0.048837,0.077851,0.049921,0.074113,0.058271,0.13913,0.29686,0.10468,0.045019,0.25232,0.23957
0.059255,0.1025,0.056551,0.10034,0.067718,0.1466,0.32702,0.091865,0.043394,0.30734,0.28977
0.073572,0.097095,0.078231,0.10152,0.074641,0.15103,0.3,0.13152,0.029827,0.20043,0.34426
0.098362,0.11098,0.086556,0.1161,0.090324,0.15704,0.29138,0.14362,0.15864,0.18438,0.20776
0.097107,0.11464,0.090005,0.11701,0.098024,0.14404,0.31242,0.15003,0.11063,0.40251,0.51848
0.095401,0.13624,0.088939,0.13091,0.088389,0.15737,0.37545,0.15899,0.054726,0.2073,0.28401
0.090272,0.12286,0.089663,0.11984,0.082797,0.15833,0.29741,0.15302,0.048667,0.21059,0.35056
0.10809,0.10313,0.12078,0.11397,0.12831,0.15874,0.33081,0.15147,0.19796,0.26331,0.27119
0.11622,0.17529,0.14308,0.17196,0.10389,0.16471,0.31064,0.17473,0.085742,0.20753,0.40732
0.068584,0.094937,0.063745,0.099315,0.064938,0.14808,0.30576,0.10919,0.070349,0.21497,0.16918
0.035638,0.073434,0.045932,0.07409,0.039816,0.13148,0.31992,0.10816,0.042766,0.22184,0.18696
0.11805,0.1262,0.12152,0.11233,0.12757,0.15886,0.29399,0.16694,0.181,0.25768,0.2536
0.1546,0.19741,0.13501,0.18713,0.14745,0.17323,0.33113,0.15973,0.2745,0.26897,0.21482
0.097681,0.12859,0.10362,0.12116,0.10006,0.14005,0.34044,0.16654,0.10733,0.22731,0.26559
0.080758,0.14924,0.078781,0.11901,0.098709,0.17081,0.33004,0.13512,0.1201,0.24655,0.22739
0.11878,0.12564,0.1247,0.13506,0.10707,0.15633,0.31828,0.15738,0.1904,0.21472,0.20606
0.047477,0.082119,0.044458,0.075835,0.054192,0.16887,0.30774,0.098063,0.050464,0.20763,0.26706
0.10404,0.11384,0.085731,0.12863,0.10928,0.17217,0.34604,0.14187,0.066795,0.27818,0.24631
0.057854,0.085745,0.055536,0.085719,0.069033,0.14587,0.29757,0.12115,0.081137,0.27092,0.34432
0.072353,0.12328,0.068888,0.11267,0.069752,0.1685,0.312,0.16914,0.049347,0.20287,0.25244
0.053005,0.087336,0.050736,0.084761,0.057722,0.15419,0.3333,0.11863,0.08789,0.22406,0.25678
0.040719,0.063379,0.040993,0.066168,0.032673,0.18164,0.28433,0.067397,0.011344,0.17207,0.22583
0.10231,0.098471,0.089015,0.099402,0.083557,0.16121,0.31487,0.135,0.11188,0.34342,0.26717
0.081502,0.11482,0.096596,0.099875,0.087391,0.14616,0.29776,0.14213,0.12406,0.19081,0.18908
0.15932,0.16441,0.14675,0.17526,0.16143,0.17325,0.33313,0.20035,0.229,0.1887,0.20126
0.11759,0.14439,0.11948,0.14375,0.1233,0.18032,0.32472,0.16941,0.12265,0.2372,0.2671
0.063619,0.098106,0.062722,0.084941,0.069248,0.14677,0.30811,0.12234,0.075961,0.22618,0.25809
0.053192,0.079459,0.052998,0.072674,0.045428,0.15512,0.34405,0.10105,0.031088,0.21949,0.18033
0.091934,0.13499,0.10294,0.11856,0.082159,0.14259,0.31115,0.14686,0.061128,0.23347,0.30031
0.11004,0.14863,0.13188,0.1458,0.12984,0.15662,0.32937,0.1767,0.19778,0.28414,0.20925
0.032974,0.062464,0.033761,0.049993,0.04078,0.12656,0.31722,0.086639,0.043882,0.23745,0.2293
0.068836,0.10084,0.078435,0.10932,0.087224,0.15493,0.31156,0.13265,0.075072,0.16735,0.28068
0.064608,0.077645,0.049808,0.096059,0.06916,0.15214,0.35964,0.12156,0.070764,0.18221,0.19808
0.047934,0.06105,0.05334,0.069229,0.04574,0.1516,0.32918,0.096969,0.039325,0.22799,0.26424
0.035674,0.072429,0.039104,0.057672,0.044764,0.14899,0.28292,0.1087,0.029191,0.21519,0.32358
0.14669,0.16178,0.14124,0.16695,0.1406,0.14807,0.28871,0.18841,0.31262,0.30751,0.39217
0.035782,0.059725,0.043408,0.072979,0.044585,0.16215,0.33678,0.088398,0.034778,0.20238,0.19506
0.034294,0.073838,0.043824,0.084456,0.042623,0.17024,0.31805,0.10729,0.016476,0.22468,0.21282
0.065265,0.08161,0.05108,0.099898,0.066494,0.1652,0.2873,0.12582,0.079846,0.18719,0.22779
0.057992,0.093113,0.054743,0.088846,0.068777,0.16744,0.30862,0.10833,0.087334,0.23742,0.31173
0.074254,0.10127,0.082818,0.10942,0.090427,0.1523,0.32208,0.1533,0.055983,0.19493,0.26432
0.036561,0.055527,0.037791,0.061624,0.022391,0.16932,0.30746,0.087416,0.033126,0.21054,0.21697
0.048163,0.064512,0.051849,0.074859,0.053961,0.17544,0.30297,0.10409,0.054089,0.21912,0.18218
0.06494,0.082014,0.06751,0.089247,0.062233,0.15956,0.31299,0.13156,0.067812,0.17376,0.22792
0.10249,0.1246,0.1043,0.12284,0.099199,0.15915,0.34356,0.15339,0.081123,0.22515,0.18978
0.11394,0.13233,0.12754,0.12861,0.1277,0.14968,0.33341,0.15699,0.2126,0.20819,0.36328
0.085322,0.09918,0.072126,0.09692,0.092522,0.1507,0.31739,0.14244,0.11914,0.1946,0.1815
0.084778,0.12293,0.09666,0.12572,0.10186,0.19042,0.31567,0.14258,0.11717,0.21267,0.22454
0.10273,0.14475,0.11084,0.13273,0.11557,0.16509,0.30101,0.14535,0.19826,0.18484,0.18694
0.050935,0.064088,0.040448,0.068877,0.040618,0.12749,0.3183,0.093686,0.034784,0.20055,0.24371
0.13456,0.1678,0.12443,0.15489,0.13142,0.1751,0.30727,0.16898,0.11604,0.24819,0.38999
0.033659,0.065642,0.037739,0.066123,0.034874,0.13191,0.29489,0.08994,0.021064,0.22454,0.23557
0.12471,0.16145,0.10948,0.15964,0.111,0.14353,0.3097,0.13657,0.13859,0.22815,0.28347
0.13469,0.14258,0.13179,0.1392,0.13445,0.15976,0.30192,0.17192,0.229,0.23075,0.30558
0.073537,0.12071,0.081789,0.11647,0.082287,0.17997,0.29309,0.1187,0.035126,0.18992,0.29694
0.065454,0.08074,0.072504,0.073582,0.067094,0.15104,0.29833,0.11824,0.085982,0.19835,0.20437
0.048249,0.11131,0.054507,0.090817,0.051221,0.16311,0.29563,0.10746,0.024116,0.25397,0.2012
0.066567,0.10065,0.075892,0.088031,0.078587,0.16461,0.30242,0.13126,0.054822,0.18358,0.22642
0.093288,0.093301,0.079579,0.11252,0.078575,0.17722,0.3211,0.12314,0.12626,0.24326,0.26932
0.078078,0.091354,0.070428,0.10853,0.077015,0.16077,0.30649,0.12068,0.12882,0.20687,0.2027
0.094985,0.10911,0.092542,0.10341,0.096637,0.14789,0.30449,0.14878,0.13735,0.34189,0.27874
0.16938,0.14833,0.13898,0.1594,0.14757,0.17455,0.33988,0.18322,0.2719,0.18826,0.18674
0.047882,0.073045,0.045065,0.077976,0.055805,0.1689,0.30004,0.084685,0.050594,0.20524,0.18138
0.053806,0.066975,0.051334,0.087103,0.059651,0.18185,0.31283,0.11593,0.050045,0.20781,0.18101
0.054332,0.085172,0.066537,0.084948,0.067908,0.15346,0.33649,0.14135,0.093342,0.24066,0.20255
0.04518,0.082659,0.053909,0.090457,0.038378,0.17289,0.32974,0.093377,0.019798,0.22395,0.24074
0.041564,0.094345,0.041546,0.068447,0.037937,0.1593,0.27951,0.087901,0.020468,0.24661,0.17618
0.071382,0.10185,0.072914,0.10195,0.078568,0.13434,0.32302,0.11249,0.029666,0.29815,0.29616
0.13235,0.12688,0.12946,0.13591,0.14429,0.13353,0.35146,0.164,0.19172,0.30468,0.19739
0.062909,0.10696,0.060005,0.1004,0.069744,0.14814,0.33044,0.11369,0.024616,0.20495,0.2983
0.076638,0.08777,0.069293,0.079386,0.073524,0.13481,0.31497,0.10779,0.089669,0.2162,0.37277
0.073237,0.11092,0.072264,0.10538,0.072437,0.14477,0.31841,0.11964,0.053104,0.39063,0.42522
0.16177,0.17373,0.18378,0.17566,0.15488,0.18229,0.29771,0.19752,0.19809,0.2887,0.31464
0.059535,0.075676,0.054372,0.090644,0.048103,0.17717,0.32141,0.1071,0.041837,0.16968,0.22608
0.05819,0.074227,0.061582,0.07211,0.053365,0.14094,0.31376,0.11341,0.058025,0.24809,0.19454
0.043016,0.061787,0.043842,0.06916,0.044512,0.15822,0.30553,0.11878,0.061617,0.23995,0.21804
0.11157,0.13383,0.10802,0.12296,0.093737,0.19381,0.29891,0.1462,0.16518,0.22381,0.23232
0.065429,0.08848,0.074983,0.096218,0.073756,0.14739,0.342,0.11118,0.068623,0.17496,0.2407
0.067545,0.093303,0.06098,0.078667,0.06507,0.15966,0.31525,0.12789,0.081679,0.2033,0.23363
0.17219,0.20606,0.13883,0.18383,0.15129,0.16952,0.34571,0.17967,0.29147,0.2187,0.22265
0.078438,0.094235,0.086925,0.10342,0.098789,0.14836,0.32836,0.13155,0.11072,0.1776,0.20126
0.09902,0.12967,0.10407,0.11951,0.1131,0.15093,0.28413,0.14926,0.14741,0.15975,0.222
0.058487,0.083449,0.049702,0.075869,0.04666,0.1435,0.3112,0.1072,0.041191,0.26243,0.31067
0.061168,0.094062,0.086692,0.09783,0.05659,0.14577,0.31005,0.11952,0.023145,0.21158,0.25025
0.083832,0.11112,0.085756,0.12578,0.081246,0.14892,0.27149,0.12192,0.11804,0.19105,0.19061
0.096528,0.11353,0.080432,0.10195,0.1012,0.14995,0.33462,0.12131,0.11765,0.24372,0.25898
0.10197,0.10505,0.10602,0.11897,0.12473,0.14526,0.31165,0.14736,0.10689,0.23641,0.41786
0.1418,0.1502,0.13722,0.16019,0.13364,0.1637,0.30136,0.16027,0.13639,0.18454,0.23451
0.069979,0.082002,0.07877,0.087819,0.073051,0.16516,0.32746,0.11294,0.086147,0.20123,0.19
0.045129,0.062873,0.049103,0.077783,0.047261,0.16546,0.34866,0.096802,0.03905,0.22061,0.20263
0.10854,0.14396,0.1031,0.16005,0.10264,0.15031,0.32189,0.17361,0.086426,0.19863,0.16716
0.15066,0.17334,0.18344,0.17081,0.16655,0.18127,0.36029,0.1962,0.1472,0.22468,0.19046
0.11389,0.14866,0.11922,0.12773,0.11081,0.15725,0.33209,0.15237,0.14872,0.25521,0.25743
0.098857,0.1193,0.10492,0.12557,0.10068,0.13248,0.31682,0.15189,0.082455,0.17694,0.16985
0.041507,0.072923,0.045075,0.085817,0.04493,0.17727,0.32663,0.089038,0.035155,0.20937,0.20569
0.11004,0.20343,0.10846,0.2188,0.10294,0.15972,0.30679,0.16151,0.24822,0.24496,0.27428
0.13002,0.22131,0.15226,0.21415,0.14544,0.17301,0.33099,0.17473,0.20784,0.18266,0.25911
0.032764,0.060565,0.030779,0.072426,0.027027,0.14377,0.30933,0.10639,0.012551,0.22262,0.15162
0.059486,0.081718,0.040664,0.084836,0.059629,0.15655,0.29378,0.095936,0.08572,0.30454,0.21583
0.1101,0.14059,0.12418,0.12817,0.11411,0.15848,0.31958,0.13904,0.18689,0.21782,0.18799
0.091256,0.10221,0.068017,0.10471,0.090033,0.16175,0.32743,0.13326,0.10629,0.23302,0.20364
0.043677,0.084094,0.04955,0.095136,0.037453,0.13363,0.33158,0.072205,0.031814,0.17408,0.17959
0.05156,0.084193,0.051526,0.07464,0.052031,0.13752,0.30108,0.10345,0.037745,0.22191,0.17054
0.10897,0.19539,0.13678,0.1808,0.13385,0.16991,0.31891,0.17041,0.11638,0.22202,0.50573
0.061365,0.095135,0.066891,0.092681,0.073814,0.14576,0.31715,0.12054,0.067694,0.2223,0.18356
0.046657,0.072785,0.038688,0.076623,0.054908,0.1475,0.3241,0.106,0.026065,0.22795,0.34391
0.040398,0.066259,0.035536,0.059402,0.03786,0.1482,0.32661,0.11006,0.036381,0.21425,0.17218
0.082736,0.12574,0.092048,0.11162,0.08634,0.15463,0.33043,0.14332,0.066503,0.23755,0.28164
0.086939,0.088428,0.07397,0.098962,0.079153,0.14192,0.32847,0.11978,0.070536,0.24195,0.29404
0.12111,0.15178,0.12314,0.15909,0.13557,0.16597,0.30718,0.13074,0.23634,0.2261,0.217
0.037399,0.049783,0.031215,0.052459,0.036586,0.12395,0.31468,0.073579,0.020663,0.34125,0.39457
0.036912,0.079976,0.038752,0.076698,0.040389,0.13891,0.32788,0.084549,0.038903,0.26008,0.20606
0.12246,0.14296,0.13678,0.13183,0.14144,0.15955,0.34284,0.15033,0.15034,0.2114,0.24598
0.13086,0.13815,0.13754,0.12733,0.12586,0.14065,0.33192,0.16129,0.12255,0.19116,0.18324
0.057691,0.089547,0.067018,0.09685,0.050828,0.14435,0.29932,0.11063,0.071924,0.24772,0.27025
0.098071,0.13796,0.10937,0.15722,0.094459,0.15539,0.33951,0.16328,0.068843,0.24879,0.27628
0.083942,0.10144,0.096567,0.11929,0.08818,0.15374,0.31973,0.12945,0.061514,0.30244,0.2316
0.062907,0.12949,0.08025,0.1326,0.08349,0.14775,0.32122,0.12727,0.039406,0.18682,0.21116
0.18167,0.20962,0.15875,0.18286,0.1632,0.15791,0.29037,0.18854,0.24672,0.18044,0.23253
0.059361,0.066302,0.051464,0.073606,0.056487,0.15506,0.32725,0.09953,0.059999,0.19019,0.21253
0.095404,0.18946,0.10237,0.17265,0.10145,0.19616,0.3018,0.16563,0.23845,0.21312,0.18598
0.055023,0.0791,0.058238,0.092825,0.054822,0.14566,0.32571,0.12,0.063638,0.2415,0.2431
0.043591,0.074516,0.047526,0.074454,0.037071,0.15515,0.29401,0.087788,0.018395,0.20776,0.22302
0.057577,0.096919,0.062411,0.09407,0.056708,0.1491,0.31033,0.11577,0.029872,0.30284,0.39706
0.034884,0.057451,0.037182,0.066391,0.036403,0.14884,0.32474,0.10891,0.039047,0.1853,0.19662
0.12125,0.12638,0.090035,0.13437,0.12906,0.15174,0.32824,0.15601,0.11319,0.2498,0.27707
0.078017,0.10948,0.08962,0.099735,0.095725,0.15739,0.32051,0.1378,0.068649,0.24679,0.1952
0.062403,0.077309,0.068241,0.091469,0.060528,0.1367,0.34894,0.12608,0.056507,0.16362,0.22701
0.051626,0.075801,0.048675,0.068588,0.067733,0.14506,0.3208,0.11124,0.050249,0.2099,0.21376
0.076316,0.099586,0.085667,0.10624,0.06607,0.15525,0.28716,0.10908,0.044039,0.19376,0.19031
0.046118,0.055407,0.047451,0.071075,0.048741,0.13908,0.31801,0.11554,0.03444,0.21769,0.30425
0.11622,0.13935,0.11198,0.14114,0.098927,0.17108,0.3104,0.16886,0.14883,0.20727,0.23754
0.030825,0.054186,0.029533,0.055911,0.031795,0.14219,0.30919,0.081131,0.025849,0.18971,0.27355
0.079598,0.092544,0.081051,0.089378,0.083298,0.15576,0.3471,0.14185,0.070223,0.23262,0.20018
0.052861,0.069287,0.050519,0.070069,0.052877,0.16155,0.29431,0.10995,0.060061,0.24191,0.22566
0.07299,0.11951,0.09646,0.13118,0.073003,0.17387,0.32918,0.12433,0.066126,0.34112,0.3749
0.062669,0.088666,0.069144,0.071732,0.07127,0.13597,0.30061,0.14065,0.074972,0.20629,0.14322
0.14382,0.13538,0.13045,0.14129,0.15638,0.19285,0.32315,0.1683,0.21597,0.27113,0.24642
0.083489,0.095786,0.093942,0.10677,0.092969,0.17684,0.31801,0.14143,0.12478,0.29117,0.23825
0.11107,0.15753,0.11876,0.15793,0.11961,0.16175,0.32171,0.19835,0.14619,0.32352,0.30014
0.090121,0.1105,0.094616,0.10069,0.10576,0.16972,0.33475,0.14036,0.119,0.22982,0.20015
0.07268,0.12079,0.085403,0.13223,0.076823,0.14552,0.29495,0.14623,0.028461,0.2912,0.36817
0.073964,0.086444,0.085733,0.092975,0.082204,0.14409,0.32415,0.13874,0.1318,0.20773,0.34628
0.09094,0.088951,0.08941,0.1053,0.10188,0.15644,0.31467,0.14964,0.10639,0.29892,0.20726
0.086761,0.10894,0.090586,0.11464,0.079182,0.14985,0.31675,0.1681,0.053926,0.21657,0.17911
0.058806,0.086443,0.053269,0.082087,0.059021,0.15529,0.36024,0.11342,0.04406,0.28511,0.22205
0.073688,0.10245,0.081249,0.094551,0.072286,0.16527,0.34104,0.12189,0.063171,0.18223,0.14648
0.062432,0.084416,0.069942,0.095337,0.083342,0.15273,0.32,0.12106,0.11791,0.24759,0.31197
0.13364,0.1526,0.16422,0.16264,0.14465,0.15852,0.33292,0.16014,0.2421,0.19278,0.21941
0.11137,0.15595,0.11494,0.16201,0.11466,0.14277,0.35143,0.15822,0.078276,0.31649,0.27913
0.042987,0.069752,0.038632,0.068015,0.031892,0.13467,0.32738,0.094907,0.035091,0.21392,0.1993
0.053306,0.088709,0.05135,0.077723,0.058502,0.17789,0.3216,0.10781,0.054461,0.17385,0.18568
0.15586,0.20107,0.16499,0.19427,0.1534,0.18764,0.30317,0.18843,0.25008,0.20479,0.20314
0.048451,0.083329,0.056819,0.083203,0.049009,0.14178,0.36693,0.11209,0.050222,0.26843,0.23234
0.14754,0.13915,0.13946,0.13705,0.14006,0.15816,0.35874,0.17044,0.22261,0.2016,0.23519
0.048539,0.088022,0.068653,0.090846,0.050847,0.16554,0.31894,0.096599,0.092414,0.21684,0.2577
0.07253,0.098418,0.081667,0.091643,0.080105,0.14829,0.31838,0.13869,0.070102,0.21909,0.31411
0.14913,0.15379,0.15458,0.16484,0.12376,0.17106,0.29446,0.1754,0.25441,0.23294,0.20637
0.092569,0.11522,0.0915,0.11802,0.096704,0.15558,0.35226,0.1391,0.12713,0.23682,0.2592
0.086717,0.10432,0.086387,0.11312,0.084474,0.17483,0.30699,0.16155,0.1233,0.21141,0.214
0.10307,0.12871,0.10229,0.14249,0.1068,0.17592,0.31269,0.13236,0.17098,0.22913,0.20903
0.076038,0.13564,0.075565,0.13714,0.094205,0.17263,0.3461,0.13687,0.038525,0.26454,0.55221
0.14227,0.14935,0.11132,0.15216,0.12212,0.17987,0.28946,0.16504,0.19867,0.21233,0.21567
0.092813,0.12474,0.078089,0.13029,0.095432,0.16978,0.31963,0.14062,0.099825,0.20879,0.20385
0.091169,0.10351,0.073041,0.092585,0.094896,0.14873,0.30215,0.1272,0.076715,0.33578,0.37497
0.077161,0.091992,0.069823,0.10375,0.072255,0.18175,0.30111,0.12894,0.10841,0.18178,0.18475
0.093216,0.099213,0.075516,0.10055,0.069528,0.16059,0.35016,0.14703,0.052763,0.28286,0.2729
0.15537,0.16836,0.13632,0.17954,0.15889,0.14689,0.29696,0.18279,0.30704,0.1915,0.22604
0.09661,0.097155,0.094501,0.095966,0.12831,0.15567,0.3337,0.12201,0.16417,0.21467,0.19563
0.06469,0.10094,0.080958,0.095515,0.062213,0.1647,0.30862,0.10804,0.047468,0.2523,0.22281
0.075839,0.085993,0.070124,0.07883,0.0823,0.15101,0.31648,0.154,0.14759,0.27508,0.23346
0.12146,0.12569,0.10725,0.12459,0.13412,0.15522,0.32525,0.16041,0.18054,0.18581,0.20637
0.081324,0.087536,0.074524,0.077644,0.095415,0.15008,0.33005,0.11945,0.11198,0.26395,0.3714
0.11076,0.11622,0.092172,0.11459,0.1189,0.14288,0.31091,0.14928,0.1065,0.18043,0.17701
0.10005,0.13631,0.095444,0.13735,0.107,0.16667,0.33664,0.15986,0.18062,0.20112,0.19009
0.14436,0.16695,0.15204,0.15731,0.1334,0.15957,0.30393,0.17478,0.19531,0.24328,0.24732
0.093482,0.098156,0.095229,0.10241,0.10342,0.15078,0.32317,0.11237,0.14072,0.23329,0.28726
0.098469,0.1242,0.098013,0.11346,0.10055,0.16049,0.32949,0.17702,0.11432,0.19524,0.19515
0.065491,0.072625,0.074354,0.086291,0.076576,0.13969,0.33481,0.15063,0.090141,0.26025,0.26973
0.049161,0.0778,0.04675,0.071614,0.050761,0.17665,0.28544,0.11034,0.064418,0.21894,0.22611
0.11444,0.15676,0.13202,0.15888,0.11332,0.16791,0.33395,0.17654,0.22176,0.20962,0.23303
0.043723,0.074924,0.044207,0.067029,0.046892,0.13835,0.32601,0.093538,0.02908,0.25853,0.20206
0.055101,0.080299,0.051847,0.078189,0.039259,0.15184,0.26849,0.084801,0.045328,0.21796,0.18147
0.044814,0.079398,0.049474,0.084664,0.055815,0.15397,0.31692,0.13452,0.032824,0.19133,0.21718
0.059629,0.091259,0.064208,0.0982,0.056444,0.1523,0.30431,0.10483,0.03471,0.43164,0.41604
0.054391,0.090924,0.055591,0.093352,0.050273,0.15483,0.34354,0.10388,0.038182,0.20745,0.2098
0.042558,0.090732,0.050875,0.10222,0.043943,0.16215,0.32042,0.10999,0.029181,0.21641,0.19374
0.033975,0.085609,0.037715,0.089771,0.04101,0.16852,0.28901,0.11453,0.019549,0.21039,0.24799
0.13817,0.1415,0.1312,0.12982,0.11903,0.16858,0.31309,0.16143,0.16474,0.29441,0.35625
0.036281,0.055197,0.039205,0.05848,0.022053,0.14546,0.30864,0.076102,0.022655,0.18214,0.18154
0.048338,0.063817,0.060173,0.074119,0.05992,0.14397,0.33644,0.0994,0.05254,0.22961,0.23106
0.087912,0.12228,0.085314,0.11947,0.09019,0.16563,0.2997,0.14025,0.069881,0.19173,0.20557
0.036423,0.071791,0.044369,0.077595,0.031866,0.14222,0.36212,0.096494,0.016303,0.20744,0.19497
0.15012,0.14032,0.17425,0.15839,0.15433,0.17035,0.30359,0.15739,0.30613,0.22434,0.19371
0.042367,0.081776,0.047656,0.094247,0.049414,0.17292,0.2992,0.10621,0.024108,0.19815,0.18888
0.040691,0.060069,0.046661,0.065694,0.048547,0.14615,0.32699,0.090741,0.03751,0.23505,0.25418
0.11511,0.16172,0.11439,0.1486,0.10817,0.14577,0.32234,0.14879,0.1333,0.35471,0.34068
0.090911,0.12989,0.096545,0.12592,0.093449,0.19,0.2994,0.14683,0.11382,0.2359,0.24848
0.076575,0.10589,0.072402,0.12197,0.08138,0.14752,0.31048,0.1451,0.05842,0.22071,0.17293
0.06781,0.10644,0.058196,0.10882,0.059488,0.18368,0.31029,0.11261,0.039559,0.20842,0.24083
0.087655,0.13949,0.11269,0.12384,0.091047,0.17111,0.34714,0.14277,0.14527,0.28931,0.29884
0.068956,0.10568,0.079484,0.101,0.093156,0.15952,0.2659,0.15321,0.090097,0.21536,0.36466
0.063469,0.083481,0.081294,0.098342,0.063154,0.16951,0.33542,0.12448,0.063175,0.24423,0.32231
0.10519,0.10718,0.10373,0.11108,0.10768,0.14978,0.34778,0.13258,0.18953,0.24815,0.19652
0.051257,0.095607,0.056349,0.0896,0.061516,0.14163,0.32558,0.10635,0.037606,0.21181,0.24391
0.042104,0.08006,0.053854,0.075865,0.052539,0.14168,0.2896,0.096967,0.052012,0.1804,0.22581
0.12743,0.15251,0.12948,0.15216,0.12071,0.18528,0.32821,0.15754,0.24511,0.22375,0.26029
0.071252,0.087155,0.07347,0.098343,0.065382,0.17804,0.30243,0.11284,0.10094,0.2089,0.18804
0.122,0.14055,0.12563,0.15213,0.1387,0.15788,0.32329,0.15175,0.1756,0.19969,0.23085
0.074068,0.083043,0.07468,0.095576,0.074372,0.15744,0.34319,0.13461,0.1041,0.20813,0.19353
0.029396,0.053496,0.030492,0.05402,0.024994,0.14009,0.32464,0.077961,0.020398,0.21126,0.20576
0.042987,0.063417,0.053639,0.067762,0.046759,0.15394,0.34597,0.077621,0.0335,0.19996,0.18339
0.041114,0.066104,0.036007,0.06898,0.029503,0.13775,0.32338,0.0857,0.040219,0.2396,0.37941
0.090836,0.11408,0.087168,0.11288,0.084659,0.14493,0.30649,0.15668,0.11629,0.23211,0.2078
0.064807,0.094276,0.05632,0.097182,0.056357,0.12465,0.31842,0.098593,0.039758,0.20129,0.19271
0.090357,0.11788,0.082988,0.11967,0.086499,0.15129,0.30852,0.14553,0.080782,0.20756,0.16856
0.063527,0.078319,0.069035,0.10387,0.080971,0.14651,0.33108,0.14518,0.073888,0.32629,0.20831
0.067341,0.10834,0.064868,0.086952,0.066308,0.17392,0.33326,0.095665,0.059558,0.21868,0.21713
0.057549,0.075014,0.061162,0.078273,0.063716,0.15795,0.29819,0.11044,0.058566,0.20271,0.24931
0.077585,0.089438,0.08466,0.0979,0.081342,0.16424,0.32488,0.14471,0.074059,0.19943,0.19689
0.15535,0.19961,0.13395,0.19211,0.12644,0.15404,0.32177,0.18744,0.23486,0.17475,0.21184
0.094108,0.11728,0.094128,0.1019,0.090151,0.1887,0.32185,0.15712,0.1149,0.19756,0.21191
0.069131,0.12027,0.066592,0.10782,0.068512,0.16304,0.29708,0.11599,0.0581,0.20976,0.21437
0.1183,0.11217,0.11895,0.11999,0.12218,0.15832,0.34601,0.15418,0.1773,0.3357,0.31357
0.091843,0.092977,0.073632,0.087945,0.091748,0.16026,0.32012,0.13546,0.096464,0.16846,0.18563
0.040165,0.057649,0.033024,0.065087,0.051177,0.14447,0.29212,0.088756,0.041751,0.2342,0.31541
0.0735,0.1002,0.073599,0.095796,0.071271,0.16465,0.29785,0.10959,0.071229,0.20886,0.21555
0.035291,0.06438,0.034172,0.066107,0.036708,0.16433,0.33725,0.088468,0.022753,0.19562,0.2004
0.080941,0.096662,0.084788,0.096526,0.091216,0.14846,0.30881,0.13296,0.13459,0.34021,0.29391
0.070553,0.085493,0.058636,0.086764,0.087855,0.16178,0.29855,0.091089,0.10966,0.21588,0.27579
0.071452,0.087922,0.073476,0.08688,0.074083,0.1482,0.32759,0.14697,0.057197,0.27171,0.27729
0.10709,0.12284,0.099025,0.13488,0.10681,0.15441,0.30115,0.14093,0.10778,0.17391,0.22092
0.067828,0.090475,0.060631,0.092115,0.075173,0.14813,0.28258,0.11922,0.082039,0.17852,0.29775
0.068967,0.09959,0.071736,0.096305,0.056901,0.14826,0.29081,0.12306,0.057953,0.19765,0.15934
0.042143,0.065482,0.036131,0.069537,0.038393,0.17769,0.31169,0.094515,0.030984,0.16754,0.22349
0.065806,0.081347,0.066398,0.076815,0.052922,0.12958,0.31579,0.12071,0.056033,0.28556,0.34874
0.084776,0.10265,0.076334,0.10131,0.10029,0.14194,0.30364,0.12508,0.14303,0.20936,0.18674
0.079976,0.097042,0.084368,0.1029,0.091662,0.17694,0.32077,0.12964,0.10559,0.2193,0.24534
0.09734,0.10122,0.095717,0.10213,0.10086,0.13353,0.32713,0.14226,0.10974,0.2613,0.24177
0.10984,0.11698,0.096684,0.12225,0.11276,0.13685,0.31259,0.15716,0.21297,0.39613,0.37185
0.087887,0.088042,0.09977,0.10745,0.10631,0.17076,0.29208,0.12921,0.14301,0.22744,0.20813
0.049345,0.079304,0.045625,0.077699,0.041282,0.16442,0.31111,0.13036,0.041837,0.19638,0.19931
0.063785,0.079298,0.070516,0.090257,0.062006,0.16561,0.34245,0.09976,0.067489,0.18836,0.2289
0.15611,0.17656,0.14075,0.17256,0.16471,0.17517,0.31929,0.17791,0.19976,0.30133,0.39683
0.043765,0.062372,0.059177,0.07384,0.049476,0.14145,0.30592,0.083537,0.060194,0.16397,0.19683
0.080672,0.096293,0.093849,0.10161,0.082429,0.12963,0.34578,0.14539,0.16533,0.21466,0.21954
0.050913,0.080706,0.045228,0.10137,0.049822,0.16896,0.30104,0.10343,0.029761,0.21195,0.19181
0.12504,0.14805,0.1161,0.14193,0.12301,0.14731,0.29747,0.16899,0.07671,0.1956,0.20562
0.054396,0.084775,0.062058,0.091427,0.069651,0.16145,0.29097,0.11453,0.054575,0.2451,0.20901
0.042434,0.069236,0.040661,0.089385,0.029973,0.18293,0.32934,0.10112,0.020268,0.24232,0.23403
0.033958,0.072403,0.025786,0.065643,0.033686,0.16352,0.3078,0.054851,0.0090737,0.23925,0.2057
0.07765,0.10513,0.074068,0.14291,0.090219,0.1771,0.33876,0.11611,0.099287,0.18065,0.21466
0.10883,0.15253,0.10874,0.15143,0.11768,0.19303,0.29697,0.15999,0.14685,0.22119,0.24571
0.12498,0.11894,0.11695,0.13065,0.11635,0.14665,0.34096,0.14329,0.19489,0.16496,0.21133
0.049775,0.08203,0.045009,0.081818,0.047531,0.15635,0.33094,0.10228,0.0444,0.20086,0.25626
0.10401,0.10413,0.090212,0.1035,0.11361,0.13617,0.33471,0.14729,0.14668,0.41433,0.37273
0.091944,0.10523,0.093499,0.099186,0.094364,0.15069,0.31636,0.13745,0.13027,0.20564,0.22183
0.074574,0.10116,0.07702,0.10494,0.093271,0.16992,0.33122,0.12785,0.092085,0.21604,0.17594
0.042443,0.073577,0.042485,0.076268,0.039025,0.15696,0.33148,0.11457,0.037648,0.18859,0.17947
0.085888,0.087866,0.084762,0.095451,0.095458,0.13029,0.3156,0.1263,0.09567,0.16862,0.34288
0.055273,0.073005,0.044148,0.08118,0.049274,0.13139,0.29755,0.090362,0.036761,0.25904,0.27705
0.076319,0.091047,0.075233,0.099024,0.064747,0.18714,0.33402,0.1314,0.069872,0.26841,0.32797
0.077781,0.095673,0.075942,0.088453,0.07724,0.1396,0.30812,0.12505,0.08994,0.17821,0.16402
0.085367,0.10403,0.077923,0.10747,0.070814,0.16373,0.30844,0.13588,0.086587,0.18637,0.2271
0.032109,0.047913,0.035013,0.055181,0.029778,0.14498,0.31992,0.09051,0.035109,0.18117,0.20426
0.066895,0.11264,0.070664,0.099644,0.074331,0.16444,0.32766,0.11825,0.10795,0.20197,0.22697
0.092342,0.10469,0.10195,0.10883,0.099807,0.16929,0.32347,0.14676,0.1145,0.16795,0.17826
0.06895,0.087693,0.078197,0.092744,0.065341,0.1876,0.28412,0.12645,0.071373,0.20216,0.25026
0.10236,0.12646,0.097967,0.1141,0.091631,0.16013,0.31096,0.16846,0.099395,0.17557,0.14722
0.071139,0.086184,0.073843,0.093183,0.074016,0.16189,0.28327,0.12237,0.083851,0.24313,0.34155
0.11642,0.095609,0.11598,0.11725,0.11184,0.15091,0.33369,0.15015,0.15199,0.23138,0.3101
0.15228,0.18205,0.14404,0.15349,0.14338,0.18555,0.322,0.16944,0.17031,0.19349,0.23669
0.098993,0.10211,0.09346,0.093849,0.087703,0.13139,0.31956,0.11811,0.10572,0.16967,0.24542
0.052584,0.096322,0.058777,0.084626,0.059315,0.13992,0.32114,0.13169,0.050423,0.24591,0.24567
0.098304,0.10838,0.085339,0.10958,0.092058,0.16187,0.3411,0.1171,0.095304,0.3246,0.26557
0.17345,0.15551,0.16685,0.14866,0.17409,0.16143,0.29012,0.17971,0.28593,0.23158,0.1732
0.097144,0.10344,0.1018,0.094134,0.10835,0.13,0.28767,0.13013,0.12416,0.33976,0.21225
0.133,0.12651,0.13187,0.12677,0.14878,0.14747,0.31915,0.17341,0.23047,0.22057,0.28802
0.11076,0.095138,0.09286,0.1044,0.11427,0.13343,0.33726,0.1425,0.15006,0.23208,0.59238
0.051369,0.076938,0.045907,0.083039,0.050384,0.16654,0.30536,0.10212,0.038128,0.21983,0.26038
0.049042,0.077809,0.051523,0.075571,0.039674,0.16376,0.35215,0.08423,0.04035,0.28479,0.25308
0.046246,0.075444,0.049352,0.090774,0.057894,0.15562,0.34255,0.095751,0.067703,0.19409,0.23134
0.065649,0.11379,0.06258,0.11826,0.064721,0.16886,0.30388,0.10898,0.073597,0.1973,0.19313
0.070916,0.11006,0.071957,0.11687,0.062715,0.14563,0.34069,0.14206,0.066709,0.22228,0.22432
0.072399,0.10989,0.092232,0.10677,0.083195,0.15128,0.30227,0.13951,0.11525,0.20871,0.21342
0.063195,0.081454,0.060867,0.11114,0.067624,0.16501,0.29056,0.12708,0.049019,0.29349,0.32823
0.14983,0.18393,0.13747,0.16462,0.13273,0.16664,0.30752,0.18848,0.25649,0.20839,0.19193
0.085674,0.10668,0.093153,0.12023,0.091718,0.16598,0.30566,0.13309,0.14124,0.19278,0.20161
0.067689,0.089476,0.076954,0.097992,0.084703,0.15038,0.33689,0.12703,0.13582,0.30182,0.24433
0.070092,0.099297,0.076313,0.0988,0.066176,0.156,0.28363,0.14134,0.058151,0.25661,0.24174
0.051989,0.078365,0.052027,0.079433,0.079104,0.14099,0.33191,0.10742,0.069261,0.24553,0.21958
0.075381,0.10409,0.087488,0.094326,0.081176,0.15753,0.34307,0.14809,0.13293,0.23478,0.25943
0.10343,0.15803,0.12315,0.14485,0.10029,0.15703,0.31908,0.15113,0.07176,0.2024,0.21948
0.065882,0.072472,0.052151,0.077953,0.053947,0.17219,0.30992,0.11482,0.066792,0.21806,0.19568
0.1321,0.15343,0.12354,0.15593,0.12104,0.1509,0.34907,0.15623,0.1174,0.21208,0.21491
0.10488,0.12369,0.11515,0.11906,0.11054,0.17743,0.29561,0.15978,0.14148,0.1966,0.20128
0.13502,0.17376,0.14152,0.17206,0.12659,0.16341,0.32577,0.16273,0.16965,0.21821,0.21558
0.080994,0.1419,0.081506,0.13374,0.088112,0.16251,0.2874,0.13315,0.037293,0.26511,0.21819
0.040052,0.069874,0.03842,0.072591,0.043872,0.12812,0.30862,0.11512,0.038769,0.19234,0.24018
0.097106,0.10802,0.10082,0.10719,0.097967,0.12801,0.29828,0.15047,0.1237,0.20939,0.18237
0.081307,0.1146,0.074654,0.11845,0.087609,0.1488,0.32817,0.15097,0.064039,0.17838,0.20313
0.19714,0.18988,0.18359,0.20392,0.15808,0.18355,0.30699,0.20648,0.22413,0.20325,0.22093
0.064789,0.10053,0.060813,0.10082,0.07791,0.17043,0.32117,0.11927,0.12629,0.25915,0.23258
0.08458,0.09807,0.094054,0.098226,0.080966,0.1709,0.32871,0.14169,0.13742,0.24159,0.29506
0.04184,0.074158,0.048986,0.07216,0.043944,0.16302,0.30764,0.11724,0.020021,0.17454,0.22031
0.05728,0.089831,0.049136,0.079716,0.056975,0.18424,0.29685,0.089953,0.024365,0.22129,0.20072
0.08565,0.10909,0.098666,0.11154,0.11207,0.17733,0.28835,0.13735,0.12039,0.21235,0.20322
0.10569,0.13249,0.080449,0.1291,0.099038,0.13898,0.29906,0.14378,0.11086,0.23367,0.25421
0.074427,0.07353,0.075558,0.091961,0.10572,0.13406,0.3361,0.109,0.10189,0.26077,0.19072
0.062986,0.10082,0.060449,0.078481,0.063282,0.1572,0.33076,0.10798,0.03361,0.24281,0.18105
0.065051,0.085661,0.069119,0.08569,0.060976,0.17549,0.3337,0.10121,0.05251,0.22693,0.21415
0.077005,0.085733,0.065228,0.083335,0.069194,0.14745,0.29196,0.12651,0.069421,0.2616,0.24397
0.14788,0.15137,0.13106,0.14154,0.13766,0.1567,0.31899,0.17106,0.26594,0.22419,0.28887
0.05153,0.072766,0.050715,0.075655,0.052683,0.14371,0.30507,0.12208,0.056194,0.16905,0.21244
0.088903,0.13081,0.098425,0.13314,0.088113,0.15968,0.301,0.15367,0.10037,0.21268,0.26494
0.12751,0.10606,0.14287,0.10663,0.14257,0.14093,0.26261,0.12895,0.1711,0.21478,0.29705
0.062022,0.082731,0.062607,0.074811,0.072015,0.14175,0.28232,0.10973,0.091415,0.18736,0.1667
0.10928,0.10756,0.1147,0.12988,0.11899,0.16199,0.30264,0.1769,0.16208,0.21919,0.15002
0.11011,0.13762,0.087478,0.12508,0.097647,0.16251,0.30749,0.14415,0.18553,0.20229,0.21576
0.065903,0.10456,0.065338,0.12683,0.077959,0.16362,0.29406,0.12899,0.05731,0.18766,0.26393
0.069666,0.11141,0.058805,0.11962,0.06306,0.1576,0.30549,0.12418,0.023295,0.18541,0.18534
0.07246,0.095604,0.068817,0.085383,0.070652,0.1609,0.3142,0.12485,0.086775,0.21961,0.17149
0.063025,0.11055,0.071475,0.096164,0.071756,0.15792,0.32451,0.12609,0.11713,0.19793,0.17733
0.099572,0.13344,0.082312,0.13863,0.098381,0.15866,0.2955,0.16386,0.047845,0.3239,0.42089
0.072613,0.1001,0.083009,0.088053,0.085934,0.12668,0.28258,0.16641,0.1237,0.19835,0.20425
0.048973,0.070812,0.051296,0.081032,0.051318,0.13902,0.33433,0.11779,0.061156,0.43984,0.26199
0.094672,0.10848,0.091982,0.10498,0.11524,0.13409,0.3023,0.15595,0.10619,0.19999,0.21698
0.12849,0.20711,0.14711,0.1904,0.13817,0.15404,0.30666,0.1802,0.17877,0.35676,0.44591
0.061739,0.09637,0.057124,0.11003,0.058049,0.16415,0.30761,0.10324,0.032602,0.22721,0.23644
0.054071,0.11035,0.067254,0.10717,0.059075,0.14844,0.30422,0.098925,0.03834,0.15475,0.18682
0.075235,0.086723,0.079986,0.094766,0.074812,0.14745,0.327,0.12339,0.053134,0.20044,0.25589
0.039087,0.06722,0.039894,0.066554,0.029907,0.14959,0.32107,0.074197,0.021269,0.37832,0.28491
0.029454,0.062079,0.02608,0.061668,0.027197,0.15277,0.32065,0.085171,0.0074723,0.17626,0.24041
0.045603,0.073351,0.042781,0.070654,0.045585,0.15826,0.32413,0.11136,0.053688,0.18397,0.22831
0.052618,0.073876,0.049273,0.06972,0.045354,0.13732,0.33727,0.1145,0.053633,0.19219,0.15442
0.13212,0.13999,0.13407,0.13421,0.10574,0.15277,0.32531,0.1451,0.20317,0.30022,0.3429
0.080361,0.11446,0.099584,0.09978,0.10095,0.1488,0.31771,0.1396,0.10298,0.22785,0.22871
0.078233,0.10597,0.06824,0.11648,0.077049,0.14973,0.30335,0.13128,0.045492,0.21616,0.25245
0.061753,0.085919,0.084697,0.0905,0.063182,0.14774,0.30237,0.1232,0.048556,0.28132,0.2393
0.056679,0.087229,0.073596,0.080096,0.062033,0.14608,0.33412,0.13584,0.070306,0.24495,0.21502
0.068282,0.086899,0.067966,0.099426,0.070823,0.1896,0.30529,0.11854,0.083842,0.2294,0.23202
0.04799,0.076234,0.040795,0.068176,0.03434,0.1827,0.30456,0.085306,0.025063,0.21896,0.22339
0.11903,0.11768,0.11168,0.1084,0.10577,0.13804,0.31178,0.154,0.098086,0.24533,0.20688
0.080558,0.097388,0.068544,0.099269,0.082321,0.14395,0.30168,0.13409,0.053,0.34364,0.32532
0.094668,0.11634,0.10167,0.11365,0.11117,0.17593,0.32678,0.17025,0.13717,0.21631,0.21358
0.053306,0.072422,0.043933,0.080914,0.065264,0.13255,0.36915,0.12119,0.081353,0.27708,0.40562
0.065449,0.084919,0.064025,0.071363,0.076611,0.14148,0.30768,0.10865,0.11322,0.18931,0.21661
0.025257,0.059189,0.030342,0.059765,0.024836,0.12696,0.31973,0.068684,0.011627,0.20933,0.22057
0.06134,0.075696,0.056733,0.08131,0.06271,0.15318,0.32713,0.11134,0.073136,0.31072,0.2135
0.034344,0.071661,0.051153,0.063285,0.046212,0.12342,0.30618,0.094235,0.03418,0.22854,0.18621
0.050646,0.08103,0.055471,0.077135,0.039149,0.15733,0.31329,0.089694,0.062542,0.19422,0.16946
0.12484,0.11798,0.10823,0.10815,0.12213,0.15037,0.30342,0.15494,0.18214,0.1923,0.18538
0.07446,0.10291,0.076447,0.10165,0.070746,0.13961,0.33624,0.13966,0.0509,0.17745,0.1437
0.10645,0.13264,0.11109,0.12364,0.098853,0.16122,0.32454,0.16786,0.18318,0.16375,0.15565
0.088711,0.13198,0.087593,0.14146,0.080116,0.17269,0.33643,0.15149,0.16733,0.21205,0.20384
0.065089,0.10349,0.06699,0.094923,0.067613,0.17001,0.32784,0.12333,0.052407,0.29559,0.22724
0.046766,0.065284,0.029599,0.070501,0.04428,0.12697,0.26777,0.073162,0.023334,0.18764,0.20425
0.12387,0.1245,0.15591,0.1219,0.12155,0.15754,0.30523,0.16002,0.1653,0.24626,0.25978
0.077878,0.12816,0.078369,0.11863,0.082182,0.13549,0.34006,0.13969,0.15839,0.23545,0.19072
0.060984,0.084592,0.059891,0.080391,0.065619,0.1877,0.31517,0.11691,0.072988,0.19355,0.2365
0.053062,0.078945,0.054242,0.073872,0.06169,0.17392,0.30627,0.094932,0.052905,0.21801,0.19702
0.092048,0.1004,0.093953,0.1193,0.10868,0.15689,0.27615,0.15868,0.088225,0.28723,0.2427
0.10798,0.17805,0.1189,0.17423,0.10494,0.14244,0.29164,0.14994,0.097827,0.18683,0.17771
0.041263,0.064247,0.04778,0.068622,0.038469,0.15284,0.30205,0.10719,0.04315,0.18085,0.20394
0.084389,0.14096,0.09127,0.13711,0.099161,0.16154,0.29298,0.14311,0.090603,0.23232,0.25012
0.13182,0.15941,0.12886,0.17448,0.12137,0.18955,0.30652,0.164,0.22826,0.24469,0.21809
0.096104,0.19397,0.10881,0.17094,0.097041,0.15369,0.30407,0.16699,0.19302,0.2097,0.19441
0.065235,0.096742,0.060005,0.09586,0.068333,0.15186,0.35924,0.11013,0.10565,0.2617,0.26182
0.045233,0.077024,0.044095,0.069276,0.045568,0.14657,0.29183,0.11468,0.050235,0.17954,0.26024
0.091634,0.11121,0.09072,0.11541,0.083377,0.15438,0.30521,0.11115,0.11319,0.17511,0.18255
0.062446,0.082379,0.07376,0.096836,0.069693,0.13525,0.3334,0.10393,0.069265,0.21102,0.21735
0.051673,0.083194,0.051577,0.0952,0.041816,0.16205,0.30052,0.086876,0.043391,0.24426,0.27028
0.11515,0.13062,0.089427,0.13157,0.11452,0.14541,0.33853,0.14281,0.17477,0.24088,0.32518
0.090996,0.11238,0.090287,0.1207,0.10804,0.14246,0.3145,0.14335,0.063094,0.19707,0.28691
0.059831,0.080629,0.069287,0.093625,0.056701,0.15006,0.31051,0.13378,0.076695,0.17975,0.23747
0.12389,0.1279,0.11912,0.14408,0.1148,0.1408,0.32671,0.16375,0.11196,0.17343,0.2239
0.055394,0.080957,0.063076,0.070753,0.063386,0.15359,0.33065,0.1149,0.06918,0.20558,0.16854
0.078245,0.085761,0.085551,0.088121,0.069276,0.14531,0.32325,0.13488,0.1169,0.19716,0.22821
0.10212,0.16891,0.096893,0.17096,0.10381,0.16011,0.28104,0.14132,0.065385,0.28183,0.30795
0.042435,0.085157,0.049705,0.076149,0.044738,0.14003,0.31594,0.12145,0.079259,0.20695,0.18384
0.097696,0.14218,0.11381,0.1434,0.10951,0.17037,0.29592,0.16433,0.1282,0.20089,0.2012
0.054226,0.062847,0.051754,0.078309,0.056112,0.14366,0.29251,0.080893,0.034354,0.24858,0.22666
0.037718,0.062216,0.048923,0.061579,0.062679,0.13422,0.32612,0.080934,0.045907,0.2703,0.17068
0.083759,0.12043,0.081517,0.11924,0.087265,0.14326,0.32566,0.14983,0.056229,0.27316,0.28708
0.079568,0.1431,0.07739,0.13192,0.080092,0.14452,0.323,0.11365,0.045217,0.34981,0.30826
0.07066,0.10055,0.082344,0.10796,0.078549,0.14025,0.32988,0.13187,0.077504,0.22257,0.21508
0.07476,0.086231,0.076076,0.093419,0.068741,0.14038,0.2785,0.1298,0.06593,0.25825,0.23454
0.033884,0.064212,0.037863,0.057151,0.038108,0.14261,0.30701,0.10009,0.036507,0.17968,0.30755
0.043644,0.06602,0.032883,0.068396,0.042577,0.13375,0.32607,0.086854,0.03423,0.29458,0.17957
0.049864,0.087802,0.056848,0.077826,0.048909,0.16981,0.3023,0.14387,0.065336,0.1951,0.20037
0.11619,0.12761,0.11054,0.1082,0.10753,0.17651,0.25859,0.17291,0.16309,0.22909,0.25953
0.076965,0.091051,0.085302,0.096673,0.097858,0.15272,0.29955,0.12514,0.10048,0.24405,0.25788
0.059746,0.089984,0.044709,0.097739,0.056285,0.17338,0.29973,0.1176,0.035564,0.24502,0.21109
0.059509,0.084667,0.067013,0.0746,0.073255,0.15468,0.29005,0.09913,0.070918,0.23085,0.301
0.038642,0.064859,0.040571,0.064673,0.034869,0.13921,0.33626,0.087688,0.022529,0.1961,0.40736
0.051605,0.086939,0.058491,0.086554,0.049005,0.15901,0.34971,0.10893,0.031397,0.20711,0.21805
0.058593,0.082742,0.056959,0.082205,0.049283,0.16018,0.28068,0.10414,0.035865,0.1893,0.17079
0.1014,0.13643,0.084948,0.11694,0.09349,0.14361,0.32376,0.18743,0.16785,0.24882,0.18264
0.087978,0.12564,0.091574,0.12084,0.086988,0.1696,0.29802,0.14125,0.11866,0.20301,0.27721
0.095128,0.14304,0.10657,0.14046,0.096346,0.15328,0.28819,0.15769,0.084084,0.20352,0.24076
0.038424,0.074414,0.040087,0.060389,0.041095,0.1476,0.3256,0.064317,0.03018,0.23814,0.26189
0.066033,0.087052,0.050687,0.080678,0.05181,0.15401,0.31597,0.11656,0.073538,0.20476,0.15417
0.042198,0.08443,0.037191,0.073381,0.041116,0.15281,0.30085,0.090936,0.024608,0.2059,0.18585
0.095659,0.13369,0.079426,0.1284,0.085645,0.14259,0.31268,0.14802,0.041755,0.39422,0.30425
0.066583,0.097608,0.075199,0.087681,0.078068,0.16533,0.32423,0.12393,0.092084,0.2162,0.19735
0.061674,0.099473,0.069354,0.090872,0.056036,0.14485,0.31282,0.10833,0.033671,0.23395,0.30952
0.039141,0.069778,0.038756,0.071621,0.036556,0.13505,0.3298,0.097141,0.049894,0.19697,0.18803
0.10881,0.1053,0.086352,0.11761,0.10142,0.16496,0.2801,0.12676,0.14934,0.24327,0.41746
0.11049,0.11686,0.12407,0.12854,0.12325,0.1848,0.32276,0.16283,0.12259,0.2854,0.2582
0.052608,0.086506,0.063352,0.073151,0.071617,0.13495,0.3394,0.11515,0.070771,0.22728,0.17663
0.060636,0.072608,0.063651,0.082621,0.065317,0.15681,0.32328,0.1062,0.080908,0.19846,0.2243
0.043331,0.083665,0.05065,0.079799,0.050404,0.13931,0.31347,0.10844,0.028156,0.22546,0.1868
0.15435,0.16786,0.17202,0.16983,0.14196,0.16301,0.31124,0.20878,0.28654,0.21431,0.24163
0.03932,0.07922,0.052227,0.074875,0.043986,0.16311,0.35254,0.11813,0.03003,0.24516,0.20607
0.1064,0.12507,0.1101,0.11825,0.10906,0.13467,0.32824,0.14864,0.094378,0.28423,0.24573
0.075977,0.10632,0.087474,0.096229,0.085295,0.15191,0.29747,0.14018,0.078281,0.19185,0.24529
0.043539,0.062365,0.041082,0.064998,0.035429,0.1711,0.3133,0.11018,0.034034,0.24569,0.21057
0.088494,0.11568,0.10184,0.11008,0.12071,0.1516,0.31013,0.16455,0.12891,0.22662,0.45021
0.068349,0.093362,0.071474,0.098319,0.073212,0.16157,0.3335,0.12809,0.087978,0.2018,0.21496
0.10512,0.11154,0.1062,0.12124,0.10712,0.17976,0.3359,0.15361,0.17326,0.20869,0.22144
0.14361,0.1982,0.133,0.20629,0.12148,0.18501,0.34557,0.21505,0.22336,0.25365,0.21667
0.067416,0.084281,0.05742,0.082964,0.078689,0.16447,0.32729,0.12309,0.085679,0.31949,0.24494
0.12899,0.11974,0.11845,0.13287,0.13027,0.16364,0.32487,0.18076,0.22595,0.26333,0.25711
0.075732,0.080352,0.05838,0.09132,0.069754,0.18424,0.34669,0.13494,0.066086,0.18647,0.26548
0.16798,0.19724,0.16546,0.18773,0.1492,0.15716,0.2981,0.18153,0.3026,0.33344,0.32113
0.066899,0.10503,0.065079,0.10446,0.070491,0.15526,0.31266,0.13391,0.070768,0.23017,0.19723
0.036488,0.075847,0.039535,0.084277,0.035816,0.17537,0.30119,0.10793,0.020404,0.21244,0.19065
0.099666,0.12675,0.1077,0.13364,0.10381,0.16025,0.34741,0.13728,0.12226,0.18635,0.16108
0.058657,0.076632,0.044161,0.071869,0.051539,0.15183,0.29077,0.097097,0.079798,0.26325,0.2511
0.042111,0.064659,0.044932,0.080871,0.03504,0.15355,0.32065,0.09371,0.035976,0.17608,0.1786
0.10301,0.13915,0.10555,0.14194,0.10669,0.16294,0.32321,0.17037,0.12147,0.42259,0.42296
0.056548,0.094147,0.054998,0.087781,0.052745,0.14889,0.32299,0.10424,0.035509,0.18731,0.17965
0.10829,0.13126,0.11339,0.13099,0.11063,0.15845,0.28567,0.16473,0.13511,0.37217,0.20054
0.05672,0.075905,0.066398,0.093524,0.056121,0.13849,0.33347,0.11959,0.064116,0.19458,0.26919
0.036481,0.069004,0.042156,0.06228,0.029132,0.13783,0.32646,0.078592,0.030806,0.28949,0.44709
0.12426,0.13211,0.11024,0.14055,0.12734,0.1878,0.33327,0.15382,0.19261,0.257,0.29468
0.032082,0.072625,0.033456,0.079273,0.027485,0.1516,0.32011,0.071032,0.0076028,0.24599,0.29553
0.053712,0.10205,0.073635,0.090844,0.069344,0.14695,0.29888,0.11262,0.021589,0.17443,0.19167
0.043624,0.062761,0.050119,0.062133,0.040128,0.15077,0.31641,0.079654,0.032735,0.2321,0.22469
0.14493,0.23912,0.14459,0.21537,0.14187,0.16963,0.29206,0.20294,0.21108,0.1884,0.29377
0.050879,0.084039,0.059126,0.078057,0.05263,0.19092,0.29018,0.13136,0.020175,0.25923,0.24278
0.060232,0.083428,0.065495,0.072474,0.075682,0.14559,0.32798,0.13777,0.086788,0.15836,0.37223
0.051401,0.070216,0.056746,0.072544,0.061758,0.14755,0.3124,0.10546,0.05879,0.14737,0.18566
0.087207,0.086778,0.080128,0.094641,0.082198,0.16448,0.29196,0.1203,0.084768,0.20315,0.22849
0.091898,0.12415,0.10098,0.11902,0.095903,0.14132,0.30677,0.14307,0.14689,0.45761,0.451
0.092402,0.084895,0.095363,0.11348,0.10018,0.16993,0.32538,0.14795,0.14702,0.21705,0.21537
0.086932,0.11996,0.093715,0.13128,0.088041,0.14922,0.33999,0.15917,0.032061,0.28285,0.22656
0.046677,0.073197,0.046356,0.085539,0.053322,0.14233,0.34363,0.11133,0.032808,0.20249,0.1792
0.080704,0.09828,0.079447,0.11171,0.099255,0.14962,0.31607,0.14549,0.13023,0.2096,0.26908
0.072831,0.098871,0.083542,0.090783,0.077943,0.14251,0.30358,0.12375,0.097935,0.32744,0.1949
0.076446,0.098616,0.077537,0.11414,0.082904,0.14711,0.32099,0.13168,0.12534,0.31752,0.22112
0.076846,0.096321,0.079424,0.11037,0.085987,0.14197,0.35301,0.14035,0.12084,0.1664,0.19176
0.16149,0.17967,0.14151,0.19004,0.13084,0.15558,0.30142,0.16125,0.14791,0.19679,0.19804
0.19736,0.18741,0.20355,0.19654,0.151,0.17714,0.31253,0.18444,0.31239,0.20802,0.19791
0.10969,0.11399,0.13007,0.13046,0.11571,0.14953,0.31574,0.15559,0.090979,0.24395,0.22099
0.051483,0.083088,0.053516,0.07013,0.052733,0.14877,0.3203,0.10255,0.064691,0.2743,0.3437
0.076265,0.08625,0.065276,0.099945,0.086574,0.15027,0.3199,0.111,0.041766,0.1781,0.16489
0.088834,0.10597,0.064982,0.10936,0.078546,0.18078,0.28004,0.11988,0.033995,0.16234,0.18221
0.057948,0.084205,0.065816,0.10994,0.06083,0.15561,0.35609,0.11727,0.057342,0.24358,0.40859
0.074054,0.13764,0.083463,0.11437,0.070752,0.14726,0.30553,0.13648,0.014364,0.18758,0.17026
0.059613,0.071466,0.057136,0.0785,0.040445,0.15021,0.32128,0.10409,0.057895,0.16647,0.22672
0.075888,0.099681,0.072745,0.089417,0.082825,0.13857,0.33329,0.13337,0.055394,0.21959,0.41284
0.090404,0.11276,0.06981,0.12585,0.072182,0.20794,0.31121,0.12267,0.062459,0.27062,0.26524
0.12866,0.13819,0.13983,0.14497,0.1351,0.1456,0.30642,0.16949,0.21179,0.2048,0.21751
0.072044,0.086945,0.076864,0.09512,0.082084,0.15759,0.31597,0.099958,0.072242,0.33164,0.32601
0.070516,0.10539,0.080194,0.091882,0.073133,0.1609,0.29685,0.13258,0.083798,0.19551,0.17935
0.11827,0.16806,0.099309,0.1721,0.12462,0.21436,0.32478,0.18646,0.20681,0.20616,0.25177
0.07288,0.081166,0.074647,0.085223,0.067686,0.17581,0.32813,0.1311,0.090949,0.17459,0.25419
0.11667,0.12692,0.1096,0.11444,0.094306,0.14619,0.33792,0.15648,0.10986,0.17966,0.24478
0.12296,0.15375,0.11875,0.17545,0.12573,0.14491,0.33885,0.17209,0.084983,0.16644,0.21351
0.090667,0.10292,0.081907,0.094238,0.096027,0.15465,0.30053,0.14862,0.11024,0.24108,0.23406
0.032061,0.06141,0.026085,0.058156,0.030921,0.17076,0.30273,0.05111,0.021854,0.17309,0.19677
0.055934,0.078295,0.04678,0.085861,0.051894,0.14514,0.29782,0.12329,0.036277,0.39558,0.44386
0.1175,0.12531,0.13149,0.13134,0.097781,0.14758,0.31496,0.14738,0.12304,0.23271,0.20197
0.077515,0.09797,0.067022,0.11248,0.070603,0.1509,0.28765,0.12565,0.059719,0.23886,0.22403
0.10916,0.12374,0.10578,0.11341,0.11365,0.15344,0.33209,0.1496,0.13553,0.20313,0.21568
0.06316,0.076878,0.056049,0.073296,0.072035,0.13188,0.31199,0.1275,0.058207,0.19099,0.17477
0.071298,0.10282,0.067232,0.092884,0.075792,0.16555,0.32408,0.12822,0.040447,0.18376,0.16941
0.055788,0.083529,0.048581,0.089446,0.051333,0.16692,0.31679,0.10239,0.032866,0.20681,0.17076
0.098559,0.11039,0.086307,0.11663,0.091445,0.15552,0.33832,0.11974,0.1223,0.18814,0.22633
0.12895,0.15523,0.15969,0.17753,0.14082,0.16698,0.30209,0.17217,0.19545,0.21163,0.21647
0.17237,0.24559,0.21147,0.25409,0.14558,0.22084,0.30155,0.19977,0.25559,0.24125,0.24983
0.074141,0.086607,0.075356,0.096676,0.075623,0.14383,0.30181,0.14204,0.091306,0.21423,0.19186
0.083825,0.10545,0.088978,0.10146,0.098517,0.15716,0.33366,0.14437,0.12501,0.22558,0.19336
0.033012,0.066095,0.039041,0.067871,0.031359,0.13198,0.3447,0.094454,0.040193,0.18113,0.17609
0.097633,0.14261,0.099841,0.14232,0.099125,0.15639,0.31382,0.15255,0.038441,0.38411,0.36336
0.057565,0.09049,0.063624,0.086327,0.068027,0.14353,0.32756,0.090427,0.027208,0.21629,0.18138
0.059383,0.10376,0.061641,0.093486,0.064117,0.19652,0.32477,0.11873,0.04744,0.1919,0.17392
0.050676,0.080077,0.044553,0.077664,0.043615,0.17822,0.31184,0.095407,0.023926,0.2564,0.26702
0.068445,0.11003,0.065523,0.088953,0.073317,0.17444,0.32138,0.12707,0.056247,0.21678,0.7007
0.041701,0.070995,0.03903,0.074861,0.029106,0.12638,0.32672,0.088405,0.026404,0.1641,0.15408
0.0558,0.07586,0.061862,0.074111,0.052648,0.17607,0.3383,0.11216,0.056591,0.17275,0.15878
0.26183,0.2962,0.26347,0.28273,0.19337,0.1989,0.31635,0.24676,0.48059,0.27289,0.262
0.082789,0.11972,0.081458,0.12644,0.097388,0.14412,0.32658,0.13571,0.092797,0.26226,0.33183
0.069996,0.089284,0.067773,0.08362,0.06822,0.16858,0.33998,0.11413,0.10011,0.27285,0.24913
0.079294,0.091143,0.071066,0.097434,0.084505,0.14809,0.31808,0.11929,0.08871,0.21605,0.2127
0.12243,0.13872,0.12946,0.13414,0.12816,0.14715,0.28654,0.15346,0.23211,0.2171,0.21121
0.054186,0.080067,0.049043,0.086687,0.058807,0.16367,0.32566,0.11555,0.071683,0.22479,0.22365
0.12399,0.14304,0.13154,0.14359,0.12676,0.17478,0.31014,0.17111,0.1008,0.28714,0.30394
0.057178,0.070634,0.046559,0.08806,0.051231,0.15979,0.28563,0.095192,0.029016,0.22294,0.26679
0.037557,0.065768,0.031618,0.066536,0.038683,0.12901,0.30594,0.089971,0.034995,0.22482,0.25631
0.059884,0.080967,0.058362,0.082803,0.059857,0.14856,0.30531,0.094635,0.06584,0.19691,0.15229
0.12002,0.13997,0.10601,0.14674,0.11154,0.14051,0.32563,0.15344,0.16489,0.43742,0.39588
0.063392,0.10617,0.071932,0.10742,0.06333,0.15765,0.29427,0.11166,0.071259,0.20079,0.17887
0.050842,0.080378,0.053653,0.076543,0.059976,0.13831,0.32591,0.10841,0.067652,0.20349,0.21556
0.093126,0.11567,0.086656,0.11774,0.069557,0.13361,0.33156,0.13509,0.045898,0.26556,0.1957
0.061206,0.083925,0.047601,0.087764,0.064942,0.15247,0.31386,0.11147,0.048189,0.19147,0.23958
0.077083,0.091328,0.081931,0.099198,0.087831,0.16201,0.31726,0.13965,0.11721,0.32479,0.18818
0.1465,0.13723,0.15537,0.15083,0.13269,0.16949,0.29237,0.19106,0.25136,0.22078,0.23345
0.12565,0.1239,0.12439,0.12628,0.13287,0.16893,0.34273,0.19502,0.22711,0.19685,0.23655
0.10527,0.11628,0.11803,0.10954,0.10733,0.1471,0.30756,0.16857,0.11531,0.17862,0.32109
0.074075,0.10839,0.066273,0.098554,0.06719,0.12855,0.33518,0.1509,0.07148,0.23808,0.21116
0.0674,0.10954,0.07608,0.10273,0.065936,0.14855,0.3074,0.15185,0.077184,0.19093,0.15945
0.040896,0.081985,0.049261,0.076332,0.048338,0.16748,0.30551,0.11125,0.028695,0.17977,0.14081
0.11246,0.13957,0.1077,0.13158,0.095989,0.16036,0.30426,0.14953,0.10562,0.19609,0.17304
0.057074,0.08633,0.054535,0.095823,0.054011,0.17573,0.3034,0.13928,0.043738,0.22062,0.18589
0.20328,0.18851,0.21726,0.17537,0.15654,0.15804,0.33155,0.22543,0.38402,0.2184,0.24872
0.03643,0.064267,0.035658,0.062991,0.026455,0.14883,0.32244,0.084312,0.024388,0.20371,0.2396
0.027871,0.060885,0.024174,0.059616,0.022017,0.14443,0.30555,0.067584,0.009865,0.28354,0.21293
0.081655,0.084371,0.070258,0.098389,0.080892,0.14394,0.32788,0.10931,0.11879,0.32955,0.21574
0.091067,0.12279,0.081946,0.10785,0.084548,0.14811,0.31953,0.15591,0.062672,0.20994,0.19356
0.11506,0.13803,0.11697,0.12588,0.11666,0.15043,0.32417,0.17482,0.20081,0.18903,0.18713
0.070995,0.095675,0.065505,0.11043,0.070407,0.15035,0.33153,0.13246,0.034709,0.26227,0.2671
0.077633,0.10234,0.073007,0.10728,0.081788,0.16608,0.34927,0.1459,0.10095,0.20383,0.19832
0.15938,0.14435,0.15184,0.15189,0.15024,0.17087,0.29895,0.17771,0.25634,0.1915,0.21698
0.097695,0.09003,0.072475,0.10025,0.090155,0.13332,0.30882,0.14317,0.11207,0.24787,0.27543
0.044724,0.073081,0.055656,0.073899,0.063841,0.14035,0.29456,0.10595,0.053453,0.23088,0.32941
0.074343,0.094998,0.085817,0.10573,0.088324,0.15954,0.32188,0.13626,0.046928,0.28404,0.27703
0.10357,0.10984,0.10444,0.1189,0.10106,0.164,0.29927,0.14635,0.1433,0.23081,0.21516
0.042393,0.069898,0.055105,0.082497,0.061482,0.14055,0.3107,0.11444,0.037098,0.27261,0.23411
0.053894,0.08772,0.054805,0.10518,0.060956,0.16075,0.32573,0.1109,0.032255,0.23748,0.24649
0.048307,0.077618,0.043309,0.079467,0.035648,0.14742,0.31544,0.082558,0.014696,0.1883,0.20897
0.051134,0.075482,0.046743,0.090693,0.062128,0.17775,0.29659,0.11641,0.033887,0.21525,0.2567
0.11814,0.14335,0.11897,0.12885,0.12007,0.17186,0.31191,0.15043,0.11457,0.20763,0.30445
0.057329,0.092147,0.058448,0.095389,0.062035,0.15677,0.28552,0.11754,0.042499,0.21074,0.18258
0.090909,0.13911,0.084882,0.14105,0.083097,0.18194,0.30648,0.15,0.10266,0.18756,0.2266
0.061224,0.10776,0.06336,0.093103,0.075164,0.14489,0.29126,0.1218,0.048153,0.17475,0.18519
0.075716,0.091469,0.0816,0.095491,0.099514,0.12673,0.32009,0.14295,0.09467,0.25079,0.30608
0.046423,0.070754,0.037972,0.068744,0.055259,0.15703,0.3244,0.10334,0.046247,0.32173,0.40762
0.055052,0.073008,0.058988,0.067324,0.070395,0.1538,0.31196,0.11203,0.068492,0.17289,0.21324
0.13792,0.17505,0.13764,0.17248,0.13041,0.16283,0.36606,0.17586,0.19415,0.26701,0.42985
0.060703,0.079024,0.073679,0.081473,0.076663,0.1499,0.34071,0.11501,0.12069,0.20023,0.21242
0.081697,0.10389,0.074043,0.11767,0.092043,0.14077,0.30762,0.13515,0.056226,0.19767,0.18506
0.11332,0.13099,0.13182,0.13715,0.1124,0.176,0.30821,0.15755,0.15461,0.21319,0.20987
0.060608,0.081726,0.065,0.080188,0.071092,0.14184,0.34143,0.13928,0.07515,0.20928,0.20679
0.046225,0.073862,0.060107,0.085344,0.068336,0.14425,0.30216,0.10227,0.061345,0.22793,0.32091
0.061917,0.076428,0.059699,0.07977,0.065359,0.13151,0.29152,0.10675,0.077313,0.29119,0.18184
0.10348,0.13484,0.095744,0.14484,0.11349,0.16386,0.32463,0.15384,0.13135,0.22671,0.25565
0.074116,0.10343,0.085166,0.10993,0.080817,0.15323,0.31192,0.12927,0.087609,0.21841,0.25716
0.088792,0.135,0.10026,0.12346,0.088054,0.16423,0.28387,0.14042,0.13125,0.21971,0.20157
0.043029,0.069773,0.041022,0.057902,0.036971,0.14026,0.33099,0.10708,0.042631,0.20528,0.17654
0.093905,0.099356,0.091408,0.10578,0.11581,0.14317,0.35061,0.13914,0.12896,0.27671,0.3443
0.071089,0.10596,0.085151,0.11397,0.087666,0.14364,0.2758,0.14059,0.11197,0.18178,0.4243
0.067644,0.096006,0.068512,0.088647,0.079886,0.16959,0.3076,0.12643,0.092592,0.23143,0.20401
0.050998,0.10417,0.048281,0.097338,0.044604,0.1572,0.34382,0.1064,0.095,0.20034,0.21434
0.13679,0.13593,0.12115,0.12545,0.12937,0.18087,0.28577,0.1534,0.18735,0.2203,0.29771
0.1054,0.14014,0.099129,0.13026,0.1037,0.19045,0.30149,0.14967,0.24289,0.17142,0.19343
0.091124,0.089307,0.095176,0.082899,0.10816,0.14115,0.2902,0.154,0.12343,0.27896,0.33539
0.051047,0.071534,0.044901,0.078324,0.038391,0.1728,0.31093,0.10318,0.032424,0.21004,0.18224
0.067217,0.084768,0.057651,0.072884,0.056083,0.16176,0.35083,0.10226,0.057305,0.19587,0.22864
0.095016,0.12799,0.10932,0.1014,0.095692,0.17925,0.32923,0.14324,0.11254,0.18964,0.23421
0.057296,0.084347,0.067347,0.10219,0.055859,0.16952,0.31676,0.09505,0.034689,0.1836,0.19967
0.08593,0.12586,0.097439,0.15183,0.087425,0.14863,0.30791,0.14822,0.053777,0.25842,0.25328
0.03625,0.060206,0.046337,0.05452,0.024778,0.17131,0.33542,0.06456,0.018216,0.21441,0.24169
0.084797,0.15844,0.11455,0.14583,0.094908,0.15788,0.29703,0.15501,0.1074,0.23376,0.30168
0.049646,0.096288,0.048608,0.095732,0.056607,0.17323,0.29483,0.090691,0.037212,0.23233,0.23781
0.065341,0.091818,0.061781,0.091159,0.064722,0.16641,0.31961,0.10367,0.063868,0.22314,0.19347
0.072764,0.090993,0.071491,0.11061,0.088437,0.1399,0.32871,0.14714,0.11452,0.18422,0.20979
0.052061,0.068328,0.033821,0.069374,0.034329,0.17169,0.32011,0.10706,0.040085,0.22549,0.24986
0.057807,0.070815,0.060947,0.074329,0.05523,0.13024,0.35505,0.11751,0.066111,0.23219,0.23506
0.10312,0.11188,0.10133,0.10459,0.10861,0.14759,0.35296,0.13414,0.15687,0.25056,0.19589
0.076813,0.08423,0.072421,0.098546,0.07272,0.1379,0.33533,0.11576,0.078515,0.2182,0.18727
0.035191,0.065633,0.022181,0.067544,0.037515,0.14587,0.29284,0.065088,0.011359,0.17831,0.20158
0.069078,0.096056,0.072336,0.099687,0.085299,0.13663,0.33452,0.14119,0.06272,0.17394,0.21797
0.074526,0.079795,0.063419,0.088883,0.088986,0.14247,0.33071,0.12419,0.11801,0.26115,0.21956
0.041382,0.072409,0.042067,0.061163,0.035525,0.13302,0.33233,0.1005,0.037701,0.16541,0.18057
0.039623,0.06185,0.04233,0.06969,0.037631,0.13792,0.30684,0.096224,0.024625,0.22025,0.19046
0.03129,0.062951,0.041195,0.058436,0.034483,0.14213,0.30387,0.071192,0.022952,0.23146,0.19881
0.046666,0.072292,0.051211,0.072798,0.044497,0.16713,0.3149,0.090684,0.046007,0.21069,0.22054
0.080296,0.13143,0.087168,0.13563,0.086475,0.16194,0.3214,0.14853,0.083794,0.24325,0.23108
0.097884,0.11661,0.086006,0.1198,0.095184,0.15783,0.34198,0.13644,0.094318,0.19483,0.1844
0.063158,0.085688,0.06227,0.082089,0.068973,0.13961,0.31757,0.11849,0.050184,0.18785,0.15049
0.032448,0.066054,0.028753,0.071019,0.034044,0.15649,0.34055,0.098374,0.018306,0.25236,0.22132
0.10498,0.11986,0.10012,0.13546,0.095989,0.14438,0.28897,0.15009,0.074916,0.21956,0.22314
0.053267,0.08168,0.055623,0.08182,0.060672,0.13388,0.35249,0.10684,0.088167,0.21697,0.30577
0.069945,0.12069,0.06902,0.12348,0.067236,0.15843,0.2927,0.14763,0.092462,0.24452,0.2836
0.10443,0.12213,0.099739,0.10846,0.10385,0.14886,0.32624,0.13442,0.13089,0.21244,0.21027
0.1502,0.13822,0.13579,0.1335,0.13259,0.14954,0.33471,0.17766,0.25057,0.29914,0.43391
0.045758,0.075595,0.051961,0.067236,0.047686,0.15729,0.32173,0.10285,0.0439,0.16886,0.14906
0.14736,0.15071,0.13687,0.15478,0.1442,0.1624,0.35612,0.17017,0.17688,0.1964,0.2827
0.19893,0.15829,0.16946,0.18487,0.15807,0.17969,0.27795,0.16794,0.31667,0.22152,0.17112
0.075851,0.1034,0.076591,0.12292,0.080776,0.1561,0.31704,0.1456,0.044929,0.22136,0.32133
0.08883,0.094566,0.089098,0.11087,0.092201,0.15264,0.32628,0.14987,0.090037,0.19063,0.19911
0.11569,0.10849,0.11757,0.12287,0.12238,0.15255,0.30824,0.15719,0.18961,0.25507,0.25776
0.13512,0.15265,0.11519,0.15964,0.10909,0.16693,0.29421,0.1733,0.16416,0.21079,0.19785
0.061063,0.063019,0.049003,0.069138,0.044859,0.13519,0.29164,0.10127,0.028705,0.2536,0.23002
0.073686,0.087916,0.095963,0.102,0.086806,0.15582,0.31054,0.14352,0.12408,0.32058,0.28612
0.11468,0.1418,0.1124,0.1383,0.10934,0.14985,0.36019,0.16507,0.14231,0.19801,0.1978
0.088393,0.11071,0.088564,0.12413,0.084229,0.14456,0.33157,0.15107,0.04419,0.2072,0.19904
0.047425,0.080642,0.047945,0.091943,0.044137,0.14751,0.33639,0.11336,0.037556,0.2345,0.21997
0.039779,0.067918,0.037323,0.075286,0.033433,0.13458,0.28034,0.11409,0.030882,0.25984,0.1613
0.12188,0.12429,0.11824,0.13521,0.13627,0.1783,0.30723,0.14909,0.14379,0.19325,0.16027
0.044241,0.08007,0.040362,0.056024,0.050452,0.13688,0.29743,0.099297,0.059767,0.18658,0.19165
0.10782,0.13563,0.10867,0.12973,0.10426,0.1733,0.29953,0.15663,0.16972,0.21074,0.19136
0.18629,0.19773,0.14698,0.20053,0.1328,0.16296,0.32087,0.17285,0.21051,0.21684,0.22264
0.069703,0.10352,0.075457,0.10368,0.064784,0.16238,0.30751,0.11444,0.085511,0.27138,0.38308
0.052807,0.075369,0.053261,0.073652,0.057029,0.12629,0.31902,0.10502,0.034099,0.28732,0.21841
0.050242,0.072397,0.043734,0.069535,0.048957,0.15231,0.31186,0.091553,0.046883,0.32195,0.19389
0.11652,0.1288,0.12972,0.13418,0.12657,0.14287,0.31236,0.16031,0.15904,0.18329,0.18376
0.062469,0.080841,0.060297,0.092694,0.071629,0.1791,0.3497,0.1264,0.054916,0.18622,0.19969
0.11731,0.13571,0.11161,0.14828,0.11296,0.15798,0.28484,0.16236,0.087696,0.19884,0.20177
0.085817,0.085622,0.091535,0.096409,0.094953,0.16777,0.32392,0.14444,0.10828,0.21024,0.24377
0.061926,0.095433,0.056377,0.093351,0.062376,0.14382,0.32464,0.1185,0.049085,0.2106,0.21003
0.11148,0.16073,0.098347,0.1469,0.11196,0.18442,0.3391,0.15058,0.067147,0.29069,0.63454
0.03782,0.063526,0.054704,0.069726,0.035629,0.13163,0.28631,0.10494,0.048204,0.2169,0.33049
0.055426,0.11235,0.071877,0.090027,0.07458,0.15427,0.28927,0.11912,0.033398,0.31763,0.17029
0.060512,0.083057,0.0545,0.072284,0.058886,0.14991,0.30108,0.088955,0.055976,0.23539,0.27047
0.041248,0.07449,0.036722,0.081589,0.046343,0.17007,0.30941,0.096895,0.027614,0.18312,0.2233
0.13037,0.11777,0.11708,0.11703,0.10501,0.16468,0.31341,0.13754,0.20008,0.25823,0.23921
0.12562,0.12272,0.12381,0.12822,0.13004,0.14556,0.32462,0.16389,0.19612,0.2156,0.19975
0.0577,0.083194,0.068351,0.080055,0.064847,0.14882,0.29104,0.11838,0.072643,0.2522,0.21922
0.075213,0.097576,0.080416,0.099906,0.083455,0.1737,0.30902,0.11227,0.085545,0.22931,0.2184
0.078439,0.082696,0.069764,0.085593,0.08855,0.14707,0.32874,0.12559,0.10505,0.16617,0.16774
0.055768,0.075597,0.051978,0.096737,0.056521,0.15519,0.3288,0.11855,0.06846,0.21172,0.29481
0.045903,0.089732,0.05605,0.07943,0.060265,0.1593,0.32963,0.11608,0.042567,0.28162,0.33028
0.061974,0.095577,0.060108,0.08264,0.078916,0.13648,0.28166,0.1371,0.098522,0.42248,0.61198
0.041367,0.063374,0.038209,0.071357,0.034458,0.13788,0.33829,0.091518,0.025076,0.21821,0.21802
0.067626,0.07885,0.068104,0.090332,0.064935,0.14205,0.32295,0.11607,0.054412,0.22444,0.24812
0.10617,0.12142,0.099587,0.13371,0.10372,0.17314,0.30538,0.14589,0.13714,0.202,0.24412
0.062227,0.1075,0.070701,0.089123,0.068301,0.16802,0.33785,0.11106,0.063744,0.25349,0.25186
0.032422,0.061115,0.033259,0.07536,0.035799,0.15502,0.33971,0.079415,0.025484,0.37765,0.24474
0.089086,0.097784,0.081611,0.098938,0.1021,0.12934,0.38075,0.15631,0.1192,0.19537,0.27661
0.088823,0.11399,0.093286,0.10474,0.094979,0.15955,0.34783,0.12753,0.16854,0.17662,0.17238
0.025977,0.066097,0.035498,0.07107,0.030252,0.15386,0.34844,0.083595,0.02311,0.27573,0.2255
0.028835,0.06869,0.03601,0.086535,0.034899,0.16531,0.31582,0.10084,0.011435,0.19003,0.19879
0.055169,0.078843,0.061766,0.089504,0.046132,0.14255,0.34851,0.10491,0.041146,0.25586,0.23212
0.099292,0.12685,0.095028,0.14039,0.11153,0.16172,0.32798,0.13898,0.12514,0.24285,0.27345
0.041565,0.064197,0.041981,0.066129,0.030398,0.13326,0.29524,0.087192,0.030677,0.19057,0.21804
0.10964,0.14533,0.11998,0.1322,0.12316,0.17502,0.32425,0.15896,0.20602,0.1941,0.19846
0.076487,0.11362,0.068378,0.10017,0.062126,0.1475,0.33187,0.14455,0.092896,0.20438,0.16308
0.070906,0.10273,0.076393,0.10295,0.087539,0.13677,0.31086,0.1357,0.11421,0.25232,0.32714
0.03572,0.069842,0.035051,0.060035,0.041277,0.15328,0.29978,0.082827,0.029577,0.20196,0.17764
0.045206,0.078265,0.051147,0.083768,0.065419,0.15978,0.30637,0.097056,0.034518,0.21649,0.19409
0.07566,0.092734,0.069172,0.087793,0.064478,0.15551,0.335,0.11804,0.096318,0.28917,0.21401
0.19647,0.1861,0.1897,0.19036,0.16039,0.16274,0.3101,0.18392,0.25399,0.21761,0.18554
0.045875,0.071373,0.041828,0.069488,0.045165,0.12905,0.32384,0.098105,0.035251,0.19052,0.16531
0.093963,0.090239,0.082287,0.094052,0.094678,0.16324,0.29732,0.12592,0.11611,0.23871,0.30642
0.042461,0.098423,0.04656,0.090742,0.054703,0.14977,0.27687,0.10994,0.013697,0.21725,0.18742
0.074159,0.096531,0.064005,0.081539,0.067716,0.16877,0.30115,0.10504,0.055506,0.24468,0.23643
0.064534,0.093536,0.079356,0.091449,0.075102,0.14875,0.28302,0.13048,0.098068,0.2389,0.2495
0.055709,0.091381,0.058421,0.098793,0.048792,0.14097,0.30206,0.11962,0.04184,0.34415,0.36603
0.059863,0.10989,0.070621,0.10182,0.069787,0.16338,0.32003,0.118,0.044165,0.27541,0.20152
0.068593,0.083478,0.066074,0.089743,0.060657,0.1565,0.2946,0.10908,0.057756,0.21985,0.21779
0.038832,0.067017,0.045761,0.063218,0.024573,0.14762,0.32709,0.10073,0.040814,0.19923,0.15886
0.064539,0.082292,0.060025,0.092346,0.066162,0.16178,0.32653,0.11597,0.062397,0.19332,0.22618
0.092449,0.098466,0.087306,0.11753,0.098152,0.17804,0.36144,0.12554,0.14605,0.27986,0.26716
0.055545,0.065799,0.060312,0.074807,0.064574,0.1584,0.30497,0.092626,0.060382,0.19258,0.23515
0.056431,0.099785,0.058437,0.10635,0.052755,0.15602,0.29599,0.12671,0.016597,0.18863,0.17527
0.08474,0.11556,0.084713,0.1188,0.087923,0.17668,0.30738,0.1217,0.09652,0.17312,0.23028
0.14688,0.17422,0.13947,0.17812,0.158,0.16648,0.30399,0.17917,0.20159,0.24305,0.2504
0.10138,0.11381,0.10181,0.10143,0.098522,0.14894,0.29327,0.13399,0.12151,0.18578,0.21638
0.045822,0.0801,0.041577,0.077094,0.030595,0.15727,0.26182,0.086168,0.029474,0.22439,0.20816
0.053847,0.084257,0.059075,0.072237,0.064039,0.1426,0.33665,0.12224,0.072782,0.241,0.18838
0.11632,0.13553,0.099919,0.13195,0.10371,0.18,0.29618,0.15756,0.15938,0.19494,0.25122
0.044492,0.081178,0.043774,0.093931,0.048498,0.16895,0.32114,0.10379,0.034282,0.23273,0.25759
0.12256,0.14888,0.12516,0.15332,0.11551,0.15848,0.30588,0.16301,0.14241,0.2209,0.19998
0.15474,0.21797,0.1713,0.22044,0.1377,0.16105,0.3331,0.19547,0.40351,0.2414,0.22145
0.062339,0.086482,0.064314,0.084353,0.071118,0.14658,0.3224,0.099192,0.065156,0.22134,0.23313
0.0456,0.058171,0.032257,0.05914,0.034376,0.13477,0.31351,0.092279,0.040371,0.23946,0.27872
0.10196,0.13893,0.095119,0.1465,0.094705,0.14898,0.31324,0.15469,0.17154,0.23379,0.33929
0.055119,0.078763,0.055555,0.076511,0.060541,0.1299,0.29749,0.09448,0.061908,0.25335,0.36401
0.030612,0.057234,0.031976,0.065869,0.027614,0.14728,0.31999,0.082591,0.011786,0.20654,0.18108
0.088392,0.10521,0.091433,0.11404,0.092112,0.16658,0.29394,0.15106,0.1399,0.19872,0.24046
0.050931,0.083347,0.058503,0.081528,0.050579,0.14736,0.32219,0.12174,0.059934,0.17919,0.15945
0.15238,0.17923,0.16462,0.16399,0.19658,0.17703,0.29245,0.15562,0.21845,0.2068,0.2541
0.043635,0.075823,0.035501,0.072119,0.038487,0.15742,0.33137,0.104,0.045596,0.20223,0.19371
0.065512,0.071017,0.062504,0.077934,0.073185,0.13773,0.3374,0.12407,0.079868,0.21677,0.21915
0.12937,0.14313,0.14196,0.14195,0.13343,0.1526,0.29684,0.16248,0.17628,0.16877,0.24338
0.047625,0.073942,0.042137,0.079953,0.037958,0.17538,0.30441,0.1095,0.01632,0.20512,0.19738
0.0791,0.1142,0.079879,0.11601,0.074012,0.14846,0.30674,0.16374,0.048954,0.1925,0.16246
0.065978,0.095311,0.068913,0.091207,0.076118,0.14013,0.32324,0.12297,0.032167,0.23917,0.21662
0.062263,0.086102,0.061564,0.087976,0.061105,0.15608,0.32014,0.11477,0.05826,0.21864,0.25078
0.04858,0.08287,0.052911,0.092015,0.049841,0.17797,0.31768,0.10529,0.04261,0.24938,0.26338
0.056606,0.10136,0.056766,0.085392,0.072359,0.13935,0.29257,0.11502,0.063929,0.21271,0.14822
0.059021,0.08286,0.056323,0.082295,0.051157,0.13735,0.30165,0.11364,0.048851,0.27908,0.2402
0.032529,0.063095,0.035323,0.074927,0.033484,0.15369,0.30362,0.097517,0.020367,0.19662,0.22895
0.087936,0.10914,0.0816,0.1019,0.081945,0.16733,0.30819,0.15305,0.11451,0.21413,0.20508
0.074521,0.092124,0.074797,0.10478,0.093885,0.15593,0.33884,0.16345,0.049958,0.21514,0.22522
0.078086,0.10435,0.092117,0.12037,0.08982,0.16115,0.30838,0.1332,0.0987,0.22544,0.23686
0.029689,0.060825,0.033195,0.063847,0.025318,0.17782,0.32583,0.075082,0.014322,0.23561,0.23802
0.067304,0.090563,0.076939,0.095794,0.072247,0.1929,0.31138,0.13016,0.055259,0.21479,0.2347
0.096071,0.10895,0.093168,0.11389,0.091239,0.18024,0.313,0.13744,0.095742,0.21556,0.22868
0.10233,0.11491,0.11018,0.11452,0.11564,0.17831,0.33682,0.15094,0.1655,0.22573,0.24859
0.060786,0.085512,0.059938,0.088526,0.065042,0.15112,0.33126,0.0979,0.043942,0.19074,0.17184
0.057477,0.091476,0.067652,0.087778,0.066264,0.15011,0.35023,0.12533,0.043111,0.26428,0.22845
0.068615,0.090124,0.074867,0.078999,0.075619,0.14583,0.31434,0.11495,0.061057,0.22828,0.23313
0.08019,0.10807,0.085393,0.10993,0.095289,0.14926,0.32085,0.12548,0.15724,0.37112,0.32708
0.05352,0.068905,0.045898,0.081693,0.055135,0.14609,0.27333,0.096201,0.079491,0.23116,0.16115
0.043254,0.094011,0.0527,0.10127,0.047028,0.14248,0.33934,0.098847,0.014615,0.17743,0.2028
0.051247,0.064093,0.052565,0.072885,0.063001,0.12812,0.31877,0.083086,0.052775,0.25765,0.21425
0.044312,0.058488,0.031764,0.078205,0.043167,0.15165,0.30919,0.081801,0.02095,0.35982,0.21031
0.040513,0.092476,0.045712,0.086588,0.031006,0.1602,0.32354,0.088882,0.0072853,0.18845,0.1952
0.11035,0.14413,0.12352,0.13632,0.11048,0.15383,0.35322,0.16282,0.11076,0.20194,0.19655
0.073285,0.087796,0.077341,0.095916,0.09374,0.1629,0.287,0.12605,0.10531,0.21401,0.19003
0.080436,0.083625,0.073645,0.082312,0.10457,0.14877,0.30563,0.11806,0.091303,0.23095,0.25717
0.036161,0.065962,0.033621,0.063074,0.038985,0.14683,0.33218,0.081937,0.021678,0.18821,0.17441
0.031555,0.07696,0.04984,0.063422,0.041448,0.14601,0.30898,0.091148,0.047089,0.17134,0.31073
0.088939,0.12667,0.087881,0.13587,0.083314,0.15942,0.31139,0.14407,0.069984,0.20774,0.35362
0.090285,0.10437,0.092252,0.09854,0.094631,0.14597,0.30387,0.1332,0.12779,0.22229,0.38745
0.21726,0.19993,0.2105,0.1965,0.20128,0.18148,0.32711,0.19771,0.34597,0.20903,0.23196
0.14125,0.14423,0.14883,0.15228,0.13532,0.18999,0.33146,0.21122,0.16174,0.17398,0.27804
0.069546,0.090893,0.084447,0.090407,0.080601,0.1365,0.34914,0.12562,0.078388,0.23956,0.28803
0.19246,0.2088,0.22734,0.19154,0.16467,0.15562,0.30525,0.20408,0.3165,0.17551,0.21251
0.078339,0.081225,0.094061,0.097181,0.11118,0.16908,0.3157,0.1606,0.11405,0.30345,0.26263
0.064906,0.093796,0.064436,0.092572,0.063789,0.16059,0.3111,0.11297,0.046785,0.25221,0.23294
0.07851,0.11589,0.071558,0.11064,0.089756,0.15113,0.3368,0.14158,0.022684,0.27142,0.3486
0.059806,0.077493,0.054116,0.073026,0.043958,0.13026,0.30364,0.097289,0.039683,0.18653,0.2036
0.10936,0.14061,0.088113,0.13545,0.10512,0.17916,0.34722,0.17383,0.09241,0.18934,0.17064
0.056954,0.076346,0.053442,0.070579,0.053419,0.14603,0.32081,0.13337,0.067778,0.2065,0.25691
0.071525,0.11282,0.071222,0.10291,0.071673,0.15646,0.30957,0.1048,0.060792,0.26875,0.24818
0.041197,0.057569,0.038979,0.067712,0.03809,0.14469,0.32149,0.08226,0.028764,0.24677,0.2414
0.10785,0.12204,0.10861,0.12674,0.095308,0.18269,0.31972,0.13447,0.12134,0.20477,0.22168
0.12219,0.13786,0.12797,0.14807,0.12189,0.15397,0.32314,0.18696,0.17466,0.18544,0.30953
0.18964,0.20194,0.17304,0.20392,0.16581,0.16493,0.33102,0.20176,0.28341,0.27341,0.24412
0.12399,0.10939,0.10664,0.12307,0.10404,0.15863,0.3486,0.14181,0.091055,0.31729,0.28952
0.077745,0.080245,0.05555,0.087423,0.063807,0.13428,0.30478,0.11529,0.077666,0.25221,0.21577
0.11386,0.13609,0.12977,0.13182,0.10783,0.15321,0.32536,0.17888,0.18947,0.2358,0.18721
0.089314,0.10818,0.084749,0.11762,0.10205,0.14614,0.32331,0.13634,0.068554,0.31474,0.23756
0.090438,0.10732,0.081459,0.11236,0.080179,0.16763,0.30183,0.13234,0.077949,0.22928,0.25253
0.093508,0.12689,0.096026,0.11266,0.10738,0.15293,0.3506,0.16669,0.1477,0.2293,0.35062
0.15356,0.12559,0.15037,0.13475,0.18943,0.14429,0.31874,0.1746,0.24791,0.19615,0.30641
0.050048,0.077456,0.04832,0.073689,0.057313,0.1607,0.30442,0.10169,0.068357,0.20877,0.23017
0.12067,0.1155,0.12623,0.11206,0.1348,0.14596,0.34801,0.1354,0.19386,0.22075,0.41183
0.081085,0.099566,0.074028,0.10077,0.070806,0.15282,0.32098,0.12155,0.041905,0.16657,0.2213
0.09841,0.12053,0.10257,0.12649,0.098243,0.16766,0.34569,0.13873,0.13921,0.18731,0.19698
0.078202,0.10306,0.10326,0.10958,0.085935,0.19251,0.32474,0.13785,0.12583,0.22917,0.22175
0.064085,0.094908,0.059999,0.098471,0.067265,0.18438,0.27307,0.13093,0.079528,0.23459,0.20551
0.057443,0.078571,0.062297,0.086783,0.067914,0.18304,0.3125,0.10571,0.057607,0.17557,0.19186
0.11449,0.11257,0.11341,0.12069,0.11271,0.15549,0.31044,0.16219,0.17644,0.19763,0.2212
0.078858,0.085976,0.079011,0.097094,0.1138,0.14493,0.29603,0.11878,0.12634,0.1875,0.23416
0.055738,0.10015,0.074053,0.090064,0.06637,0.12783,0.32001,0.12077,0.060984,0.19458,0.18997
0.13596,0.18936,0.12195,0.18599,0.13759,0.15689,0.31303,0.19433,0.16973,0.33876,0.37096
0.11188,0.12309,0.10027,0.11881,0.09146,0.15729,0.28351,0.15839,0.096289,0.17638,0.25887
0.10176,0.093392,0.080597,0.11379,0.090553,0.15172,0.28483,0.14277,0.073251,0.17233,0.2319
0.055616,0.075155,0.044278,0.083113,0.056303,0.17062,0.28157,0.11222,0.061542,0.23731,0.20465
0.098066,0.10952,0.1097,0.12049,0.094309,0.15555,0.33951,0.13922,0.16459,0.1828,0.25396
0.067094,0.08479,0.083117,0.081055,0.08433,0.1327,0.31336,0.11056,0.10778,0.19428,0.21963
0.051594,0.08505,0.040351,0.077766,0.03966,0.14404,0.28869,0.12081,0.041709,0.39568,0.27171
0.069469,0.071945,0.04948,0.068787,0.060678,0.13514,0.30861,0.10129,0.063546,0.2079,0.30306
0.067365,0.083694,0.074667,0.086731,0.078198,0.15973,0.32472,0.17294,0.1003,0.25767,0.34753
0.095205,0.12731,0.092558,0.12455,0.11581,0.14321,0.29941,0.15406,0.1026,0.22959,0.31592
0.048844,0.068038,0.051574,0.066242,0.041201,0.1543,0.32469,0.10281,0.038234,0.20889,0.22319
0.060104,0.070959,0.046508,0.074366,0.042892,0.16596,0.33864,0.11981,0.039108,0.18387,0.18059
0.074172,0.081876,0.077697,0.085476,0.098677,0.1255,0.30685,0.13217,0.10339,0.25509,0.17882
0.061327,0.082354,0.055081,0.073281,0.053322,0.14638,0.27613,0.10643,0.037444,0.31869,0.35488
0.081298,0.11162,0.085914,0.11518,0.084464,0.16711,0.30225,0.12223,0.052857,0.2859,0.26506
0.091731,0.10959,0.080565,0.10352,0.085327,0.16621,0.29268,0.1289,0.13177,0.15884,0.20676
0.048541,0.070773,0.045895,0.063484,0.046682,0.14218,0.30534,0.075534,0.037371,0.23278,0.20338
0.073992,0.08896,0.056195,0.089376,0.064494,0.16178,0.28869,0.1065,0.060324,0.20367,0.19017
0.13267,0.16838,0.1279,0.1619,0.10575,0.16502,0.30168,0.15965,0.16793,0.23777,0.28547
0.055053,0.073689,0.053969,0.082291,0.05958,0.14267,0.33656,0.12537,0.054397,0.2014,0.16846
0.095922,0.10459,0.10092,0.11042,0.10604,0.14805,0.30531,0.17193,0.10108,0.19364,0.21524
0.05443,0.091658,0.057748,0.096534,0.051647,0.14555,0.3242,0.099708,0.044005,0.21173,0.16592
0.092221,0.10711,0.090337,0.11745,0.084589,0.15994,0.28897,0.11958,0.087755,0.18056,0.14963
0.074953,0.1069,0.087784,0.10671,0.087001,0.14573,0.34201,0.13041,0.090667,0.19271,0.19128
0.091133,0.12611,0.095611,0.12394,0.097544,0.16031,0.30106,0.13302,0.072667,0.24489,0.46975
0.13106,0.11971,0.10083,0.11211,0.13389,0.15582,0.32305,0.17183,0.14567,0.21848,0.24412
0.1157,0.13579,0.11414,0.12437,0.1112,0.14164,0.34017,0.15906,0.17564,0.19339,0.24776
0.12502,0.1545,0.12933,0.14898,0.11109,0.17402,0.31575,0.17472,0.1797,0.24978,0.23036
0.050005,0.079477,0.043746,0.074533,0.053577,0.12299,0.33047,0.095467,0.057487,0.28154,0.22016
0.080133,0.095891,0.07618,0.10201,0.077354,0.15105,0.33813,0.11962,0.10015,0.20842,0.24375
0.11117,0.13197,0.11154,0.13838,0.11913,0.16073,0.32839,0.16961,0.15886,0.20144,0.17614
0.079275,0.077019,0.072651,0.08346,0.080723,0.15082,0.34095,0.12741,0.086638,0.20309,0.21713
0.0506,0.088705,0.044611,0.107,0.050464,0.18555,0.30415,0.12195,0.021229,0.23105,0.26611
0.11187,0.14709,0.11332,0.15447,0.12748,0.16234,0.31546,0.1815,0.15528,0.20136,0.17691
0.052048,0.088572,0.045064,0.087351,0.051247,0.14552,0.31433,0.10636,0.029481,0.21845,0.17479
0.074247,0.093331,0.063278,0.094524,0.068722,0.16003,0.32195,0.14097,0.057539,0.17911,0.24775
0.1041,0.12436,0.116,0.13351,0.12076,0.1486,0.30184,0.1704,0.16393,0.24465,0.26297
0.05099,0.086013,0.05941,0.082175,0.053765,0.14986,0.33442,0.10938,0.053499,0.24028,0.24961
0.076452,0.099421,0.068578,0.089509,0.076629,0.16102,0.33149,0.13132,0.063346,0.16904,0.31145
0.046061,0.080645,0.042578,0.088009,0.052375,0.1372,0.31073,0.10487,0.021107,0.29044,0.26698
0.068559,0.10703,0.087604,0.092941,0.081735,0.16376,0.3372,0.11082,0.11289,0.20603,0.22256
0.077676,0.095657,0.090576,0.10161,0.07627,0.15039,0.30024,0.12308,0.1051,0.2556,0.27708
0.095011,0.1324,0.096184,0.14629,0.10342,0.17002,0.2778,0.15699,0.15456,0.28477,0.24563
0.051672,0.079779,0.044908,0.080285,0.037932,0.16037,0.3074,0.11612,0.041296,0.22852,0.237
0.044504,0.069221,0.038317,0.076025,0.045961,0.14629,0.3063,0.11769,0.027668,0.19243,0.16237
0.03465,0.05997,0.026661,0.060375,0.01943,0.13984,0.28537,0.066515,0.025545,0.19987,0.17357
0.057021,0.085466,0.066864,0.081703,0.055206,0.16452,0.31347,0.11514,0.058926,0.46755,0.47873
0.035435,0.073653,0.039848,0.064822,0.035958,0.14567,0.36103,0.085181,0.043558,0.16711,0.17053
0.074693,0.11783,0.074888,0.10829,0.075576,0.15365,0.32091,0.14319,0.044357,0.23761,0.32391
0.030082,0.049359,0.030672,0.055336,0.033301,0.14176,0.31599,0.09528,0.018462,0.23126,0.23717
0.079045,0.10406,0.074606,0.10153,0.086408,0.15571,0.37531,0.14838,0.063886,0.17803,0.16533
0.11765,0.14339,0.10835,0.15255,0.11468,0.18089,0.32846,0.1532,0.22248,0.19321,0.18679
0.056859,0.090158,0.063172,0.094612,0.053159,0.14606,0.3345,0.10685,0.038391,0.18731,0.18215
0.1756,0.16237,0.16828,0.16291,0.15776,0.14436,0.33999,0.1856,0.30593,0.21772,0.2664
0.060248,0.09421,0.068748,0.11253,0.062322,0.1489,0.31072,0.11082,0.016847,0.15337,0.16277
0.027653,0.076563,0.030355,0.064145,0.033082,0.14303,0.32808,0.082745,0.021554,0.1648,0.20369
0.12062,0.14342,0.13281,0.16184,0.1632,0.16715,0.31143,0.17792,0.19733,0.19689,0.29482
0.051282,0.081939,0.051645,0.092421,0.040584,0.17224,0.30529,0.080515,0.029798,0.22043,0.21474
0.074731,0.096432,0.084224,0.08621,0.06991,0.17223,0.34326,0.1183,0.065707,0.24156,0.25365
0.099687,0.11528,0.092711,0.098289,0.089099,0.18591,0.3053,0.15118,0.16507,0.18706,0.17709
0.10336,0.12558,0.11761,0.14492,0.095348,0.15226,0.31362,0.1621,0.10818,0.20734,0.24712
0.038911,0.10081,0.043713,0.085407,0.039232,0.15466,0.29023,0.091863,0.025398,0.18571,0.17545
0.057612,0.078609,0.048984,0.091984,0.05974,0.15843,0.35165,0.10446,0.042238,0.20324,0.20429
0.056489,0.074659,0.058909,0.082867,0.068991,0.16722,0.31332,0.11534,0.059565,0.20522,0.19959
0.079993,0.12095,0.0917,0.1098,0.080851,0.1688,0.29524,0.14013,0.026639,0.20982,0.25254
0.041895,0.062707,0.046258,0.073316,0.042981,0.11226,0.30156,0.088498,0.038197,0.21486,0.16527
0.070849,0.090991,0.063933,0.090314,0.060655,0.12548,0.31204,0.12348,0.048626,0.17661,0.18644
0.15068,0.16984,0.15036,0.17849,0.14773,0.16296,0.29769,0.16453,0.2216,0.4955,0.37102
0.039993,0.06864,0.037873,0.06046,0.061811,0.12575,0.31243,0.070439,0.028466,0.21567,0.22287
0.14621,0.16348,0.14718,0.14097,0.14753,0.15685,0.29645,0.18613,0.30301,0.28062,0.28177
0.11482,0.1327,0.11946,0.13876,0.1181,0.14138,0.34652,0.16221,0.10018,0.2024,0.16915
0.062252,0.091766,0.059827,0.083398,0.061328,0.14154,0.28296,0.12608,0.073454,0.18068,0.17582
0.03239,0.10024,0.049979,0.07187,0.039681,0.17361,0.31451,0.099208,0.022343,0.19482,0.2166
0.061397,0.082551,0.057272,0.1037,0.053575,0.14413,0.33317,0.10868,0.072663,0.19269,0.25816
0.16712,0.19116,0.15271,0.17972,0.1509,0.15906,0.27446,0.18894,0.36298,0.19982,0.22679
0.052338,0.071311,0.050928,0.08394,0.048196,0.16731,0.28285,0.10506,0.058809,0.20093,0.25021
0.047545,0.093913,0.052799,0.082272,0.055917,0.14409,0.29092,0.12855,0.039761,0.20725,0.16837
0.1347,0.13204,0.12803,0.13502,0.129,0.17202,0.30369,0.16745,0.17378,0.17304,0.2031
0.091002,0.11957,0.08322,0.10281,0.08349,0.19069,0.30893,0.12918,0.10893,0.19957,0.20888
0.052944,0.084284,0.057268,0.08492,0.055435,0.15441,0.3337,0.12852,0.055251,0.19641,0.17359
0.047211,0.078702,0.044715,0.073592,0.039744,0.15938,0.29846,0.09072,0.066203,0.1817,0.2028
0.041006,0.066274,0.045773,0.078022,0.030036,0.13808,0.32109,0.079796,0.027253,0.1659,0.17635
0.076514,0.085839,0.078427,0.096475,0.07849,0.14909,0.3106,0.11346,0.10783,0.24414,0.3156
0.071192,0.10085,0.080652,0.12538,0.072882,0.14792,0.35275,0.13036,0.061347,0.37447,0.45074
0.036026,0.069055,0.044141,0.081788,0.042791,0.16378,0.33122,0.10092,0.023263,0.19586,0.21957
0.050914,0.081974,0.049618,0.069295,0.055118,0.16582,0.28847,0.10355,0.061037,0.17154,0.1673
0.10461,0.09816,0.076145,0.11433,0.092024,0.15959,0.31874,0.15795,0.066916,0.20721,0.28942
0.11186,0.11659,0.10241,0.1004,0.097675,0.15475,0.32465,0.17027,0.14462,0.22675,0.27823
0.056066,0.086108,0.060584,0.10361,0.056964,0.17987,0.31914,0.098676,0.047283,0.21763,0.24782
0.047848,0.085381,0.058142,0.082041,0.052177,0.1682,0.30571,0.090352,0.032835,0.18542,0.19693
0.098933,0.15544,0.09918,0.16331,0.11643,0.17313,0.30444,0.13709,0.057299,0.14996,0.23024
0.061661,0.071969,0.067159,0.083174,0.063151,0.15188,0.32038,0.14127,0.089944,0.35782,0.22084
0.12343,0.159,0.14245,0.15245,0.12062,0.1853,0.32508,0.20581,0.2095,0.28679,0.2269
0.066195,0.094184,0.071798,0.099492,0.064479,0.15307,0.33676,0.13199,0.051273,0.18238,0.22624
0.080221,0.11736,0.080552,0.11809,0.087385,0.16224,0.31373,0.13582,0.050121,0.28708,0.20089
0.094708,0.1461,0.1002,0.12905,0.10028,0.14774,0.30608,0.14167,0.045881,0.24281,0.22576
0.078884,0.11685,0.089148,0.1094,0.10328,0.15872,0.29603,0.14805,0.1367,0.24004,0.29544
0.08864,0.10379,0.09042,0.10928,0.092313,0.1805,0.31489,0.13096,0.085696,0.18266,0.22643
0.073602,0.073283,0.056569,0.070169,0.067578,0.14655,0.29749,0.085802,0.059432,0.17126,0.36601
0.10521,0.10497,0.10033,0.11393,0.10166,0.14149,0.29146,0.13795,0.092284,0.28754,0.2891
0.14074,0.17929,0.14173,0.18327,0.12476,0.18014,0.31299,0.16476,0.12516,0.19184,0.17444
0.03703,0.067417,0.04069,0.066633,0.044266,0.15202,0.33058,0.10349,0.040181,0.18763,0.21341
0.091126,0.099391,0.079076,0.095907,0.073315,0.152,0.30138,0.15927,0.091311,0.1759,0.18048
0.090412,0.11681,0.081137,0.1225,0.093811,0.15353,0.31788,0.14883,0.054801,0.19028,0.24238
0.10055,0.12504,0.10507,0.12219,0.10246,0.15878,0.33008,0.1749,0.11934,0.2771,0.38535
0.078287,0.10377,0.082726,0.1039,0.086017,0.16282,0.30721,0.13657,0.071106,0.19839,0.24229
0.064032,0.090654,0.068219,0.081024,0.058689,0.16415,0.31815,0.12365,0.076512,0.21883,0.22495
0.076492,0.091159,0.07386,0.10501,0.08972,0.16153,0.31443,0.13704,0.073897,0.28151,0.29861
0.069715,0.10837,0.068929,0.11485,0.083083,0.16353,0.32768,0.12081,0.077646,0.26188,0.21804
0.061529,0.093094,0.05834,0.085507,0.066731,0.14646,0.30948,0.12395,0.072904,0.20876,0.20936
0.06276,0.079373,0.06222,0.078859,0.060756,0.15732,0.31117,0.11601,0.10669,0.2305,0.23912
0.11871,0.16116,0.11217,0.16257,0.1265,0.18829,0.33781,0.15879,0.2173,0.17754,0.19614
0.17983,0.18757,0.15437,0.17841,0.16042,0.14608,0.32152,0.17146,0.36258,0.21326,0.20535
0.033265,0.062542,0.031457,0.060202,0.038383,0.14778,0.3157,0.085105,0.016619,0.24878,0.3522
0.056052,0.090832,0.059051,0.089239,0.063318,0.15384,0.30615,0.13382,0.041809,0.25114,0.30165
0.12271,0.13439,0.12981,0.1233,0.11407,0.16668,0.30661,0.17053,0.097917,0.253,0.25443
0.050467,0.066201,0.064135,0.097165,0.057616,0.13367,0.35027,0.10032,0.053475,0.19098,0.15148
0.062719,0.091248,0.065706,0.079463,0.07683,0.1359,0.31382,0.11884,0.0757,0.19317,0.19139
0.11213,0.16393,0.10892,0.1645,0.12407,0.14454,0.31295,0.17529,0.20364,0.23856,0.22856
0.042962,0.096091,0.043366,0.075666,0.043082,0.14954,0.34001,0.10708,0.027579,0.17746,0.22783
0.080183,0.11353,0.073798,0.12165,0.076281,0.14366,0.34408,0.14764,0.052784,0.30178,0.31573
0.041899,0.084804,0.042897,0.071746,0.031748,0.15175,0.32459,0.09206,0.023515,0.23623,0.18423
0.056168,0.062013,0.053184,0.069842,0.043802,0.14866,0.28255,0.1032,0.040756,0.1901,0.14287
0.191,0.19404,0.18881,0.19501,0.16065,0.18115,0.29397,0.18889,0.26129,0.22507,0.17939
0.10732,0.11923,0.10729,0.1165,0.096723,0.15119,0.30302,0.14941,0.12429,0.20947,0.20274
0.078516,0.092245,0.060911,0.079544,0.059099,0.15397,0.3033,0.10699,0.088798,0.25286,0.21367
0.096486,0.13996,0.096433,0.14765,0.085555,0.16152,0.32035,0.15121,0.084828,0.20323,0.16624
0.10854,0.15055,0.098362,0.14626,0.099782,0.13892,0.32659,0.18403,0.073908,0.15821,0.18994
0.097907,0.090368,0.096717,0.099997,0.10592,0.15009,0.30579,0.13295,0.11692,0.20608,0.23133
0.099098,0.11714,0.10275,0.13979,0.114,0.16886,0.29054,0.1703,0.19163,0.2193,0.21217
0.081716,0.097363,0.076344,0.095073,0.07916,0.19984,0.30857,0.15318,0.093222,0.21306,0.23327
0.087943,0.11703,0.082379,0.14498,0.090514,0.14811,0.31724,0.13532,0.082332,0.17607,0.20626
0.02458,0.062981,0.040673,0.066175,0.029402,0.15351,0.31415,0.084352,0.016681,0.21375,0.24621
0.08685,0.11715,0.092183,0.11608,0.10697,0.13902,0.35882,0.13392,0.18165,0.22787,0.29112
0.12431,0.10924,0.13574,0.12132,0.12801,0.16199,0.31865,0.17788,0.16822,0.1928,0.18942
0.071132,0.089023,0.077357,0.08924,0.089994,0.16898,0.3343,0.12773,0.10417,0.22661,0.46269
0.069264,0.11519,0.058511,0.123,0.06512,0.16183,0.27269,0.13022,0.033123,0.24095,0.21692
0.11616,0.13578,0.11673,0.13439,0.10814,0.17394,0.29708,0.15389,0.1467,0.21186,0.26817
0.060134,0.082368,0.071447,0.089992,0.072731,0.15635,0.35377,0.10023,0.083983,0.17396,0.27977
0.070279,0.08219,0.065747,0.082885,0.06762,0.14552,0.3105,0.12083,0.066563,0.48808,0.2864
0.10604,0.12641,0.10466,0.12523,0.11012,0.1585,0.34439,0.16737,0.14797,0.23123,0.227
0.03153,0.057719,0.029036,0.054247,0.024237,0.16973,0.29664,0.096543,0.01082,0.22229,0.25046
0.030601,0.07549,0.025801,0.083289,0.030762,0.15238,0.31471,0.082358,0.028931,0.23003,0.21193
0.10197,0.1328,0.096097,0.11844,0.096507,0.15593,0.29226,0.14615,0.13463,0.223,0.17851
0.056541,0.085753,0.067268,0.084629,0.076096,0.14673,0.3379,0.10482,0.066145,0.27024,0.28153
0.049649,0.08274,0.05176,0.10546,0.045088,0.16516,0.34963,0.10995,0.025175,0.21249,0.25827
0.033288,0.062792,0.03845,0.066061,0.02205,0.13516,0.30521,0.064733,0.010471,0.22913,0.238
0.14153,0.12942,0.12643,0.14949,0.13781,0.15593,0.27529,0.17227,0.20708,0.20412,0.19213
0.063927,0.088853,0.05442,0.097853,0.043975,0.17107,0.27692,0.11595,0.031196,0.2208,0.27936
0.058938,0.078799,0.042327,0.06432,0.037451,0.1354,0.33237,0.10203,0.038424,0.19534,0.30415
0.028691,0.065875,0.030495,0.057318,0.025529,0.15803,0.32075,0.09158,0.013953,0.20801,0.24229
0.048801,0.082676,0.045846,0.076624,0.033156,0.15057,0.31677,0.1049,0.028263,0.22077,0.27229
0.052257,0.0775,0.057569,0.080104,0.053765,0.1533,0.31381,0.11544,0.065479,0.24361,0.23146
0.11788,0.15437,0.1354,0.16092,0.1566,0.1693,0.31542,0.17225,0.11247,0.23358,0.27494
0.052998,0.065211,0.044317,0.080121,0.044654,0.13485,0.31385,0.11539,0.04329,0.21902,0.17974
0.060595,0.080166,0.055626,0.07038,0.067571,0.14768,0.33156,0.1088,0.077888,0.21696,0.33995
0.034392,0.062531,0.034054,0.064543,0.025362,0.15575,0.29289,0.072313,0.027294,0.21664,0.21323
0.06026,0.074888,0.059111,0.068618,0.05805,0.11893,0.34817,0.10184,0.066201,0.22934,0.31456
0.14574,0.17065,0.14614,0.16556,0.1504,0.16234,0.33274,0.16048,0.19947,0.21781,0.17214
0.045939,0.08994,0.054366,0.086883,0.052335,0.15554,0.34334,0.11751,0.042464,0.24636,0.24782
0.11638,0.12772,0.10675,0.13101,0.10277,0.17673,0.32573,0.14613,0.16289,0.2137,0.21609
0.041975,0.11136,0.05134,0.12214,0.055832,0.17513,0.30646,0.092491,0.0044036,0.22547,0.20487
0.098602,0.1126,0.092582,0.10552,0.088269,0.15443,0.29584,0.15061,0.11171,0.18601,0.22646
0.081315,0.10297,0.089718,0.084875,0.079561,0.14504,0.31692,0.14057,0.11616,0.21811,0.17376
0.071029,0.099177,0.072362,0.10872,0.072305,0.17825,0.32324,0.12628,0.11996,0.16853,0.18778
0.078637,0.092816,0.083927,0.088739,0.082847,0.13725,0.32692,0.12207,0.090173,0.17488,0.18405
0.029965,0.060641,0.035435,0.063767,0.023083,0.15963,0.34131,0.089934,0.023299,0.25488,0.25643
0.092755,0.10097,0.099397,0.10246,0.091896,0.17018,0.32894,0.14978,0.13385,0.24862,0.26278
0.052444,0.080308,0.057344,0.088705,0.056422,0.138,0.35198,0.11914,0.036826,0.2302,0.21956
0.072536,0.087764,0.077159,0.095619,0.07652,0.15551,0.34216,0.15135,0.085886,0.21948,0.25007
0.095703,0.14195,0.11482,0.15968,0.12681,0.16766,0.33426,0.14284,0.067646,0.25431,0.2389
0.072073,0.085753,0.057283,0.094902,0.061009,0.1589,0.30385,0.1111,0.028872,0.20236,0.32041
0.092283,0.12619,0.10029,0.11494,0.12078,0.18365,0.32816,0.14151,0.15779,0.16463,0.16395
0.16521,0.19503,0.19205,0.20972,0.14954,0.17529,0.30341,0.19062,0.26381,0.20629,0.22477
0.15573,0.14744,0.14463,0.15097,0.14214,0.18582,0.32408,0.19896,0.16203,0.23611,0.27862
0.056841,0.12138,0.078053,0.11191,0.066683,0.15816,0.30526,0.12515,0.031693,0.17801,0.20585
0.029917,0.057666,0.029728,0.069075,0.021666,0.139,0.33252,0.06515,0.0085162,0.21859,0.21176
0.036781,0.089501,0.035952,0.11371,0.028979,0.18751,0.35181,0.093992,0.010412,0.25027,0.24039
0.05785,0.089914,0.062303,0.084052,0.071888,0.1205,0.31741,0.13703,0.054861,0.20268,0.26491
0.08877,0.14863,0.10064,0.14897,0.088058,0.14842,0.30438,0.13503,0.005333,0.189,0.19282
0.10262,0.11916,0.097906,0.11279,0.11052,0.18169,0.32168,0.15787,0.080153,0.20432,0.20339
0.071216,0.079434,0.062213,0.075718,0.056628,0.13996,0.26528,0.11593,0.076767,0.20102,0.17411
0.15599,0.16579,0.15021,0.157,0.14686,0.17524,0.34967,0.19076,0.21145,0.23986,0.28877
0.060442,0.11064,0.050622,0.10922,0.05919,0.17824,0.33259,0.13955,0.046864,0.24245,0.37693
0.09589,0.12758,0.089877,0.11319,0.08991,0.12908,0.29085,0.13113,0.091296,0.17184,0.28403
0.044894,0.079135,0.038523,0.073603,0.04202,0.18285,0.3119,0.069073,0.04096,0.22081,0.20943
0.053496,0.071532,0.037611,0.069657,0.052697,0.15709,0.31942,0.12781,0.031551,0.21232,0.25149
0.076507,0.10061,0.090505,0.11718,0.084862,0.15652,0.33024,0.13345,0.11448,0.20792,0.19964
0.035805,0.066438,0.045624,0.06571,0.038486,0.14482,0.32147,0.10933,0.034162,0.2179,0.19666
0.068232,0.090794,0.056707,0.07716,0.065812,0.15584,0.32381,0.12118,0.058896,0.17726,0.18843
0.053955,0.066685,0.048959,0.078079,0.046804,0.13235,0.28486,0.092375,0.038739,0.20097,0.17662
0.052835,0.089516,0.05502,0.10361,0.049413,0.17608,0.34386,0.11723,0.04994,0.17543,0.18585
0.10378,0.11207,0.11264,0.1034,0.11553,0.14811,0.29468,0.13944,0.20517,0.18324,0.2969
0.082988,0.08849,0.078869,0.092011,0.11233,0.14908,0.33205,0.11242,0.12458,0.28442,0.19304
0.072452,0.091105,0.067941,0.093256,0.06814,0.15021,0.32383,0.11673,0.057617,0.31567,0.1975
0.12559,0.13321,0.13376,0.13433,0.12767,0.16402,0.3228,0.15099,0.21812,0.2394,0.25566
0.067465,0.069577,0.069995,0.072182,0.096483,0.14684,0.29639,0.11364,0.090347,0.1715,0.19367
0.040223,0.066389,0.046618,0.071358,0.052982,0.16905,0.30496,0.093556,0.04233,0.23804,0.30857
0.076494,0.10429,0.076878,0.099104,0.078396,0.17968,0.33883,0.10301,0.084458,0.18183,0.17143
0.11397,0.096016,0.11559,0.11124,0.13639,0.15404,0.29562,0.13597,0.19072,0.21843,0.27219
0.05163,0.081198,0.048557,0.074247,0.044922,0.16816,0.31347,0.10401,0.040639,0.23727,0.21685
0.053556,0.085534,0.050545,0.088229,0.055842,0.14846,0.3477,0.10171,0.032671,0.18095,0.26018
0.11462,0.15853,0.11485,0.14341,0.099626,0.16499,0.33492,0.14265,0.21863,0.20052,0.20914
0.084603,0.0911,0.071845,0.099282,0.079191,0.15006,0.31744,0.13616,0.11044,0.23848,0.19022
0.11089,0.11629,0.10054,0.11049,0.097807,0.1605,0.30219,0.14655,0.096742,0.22513,0.19868
0.08991,0.099508,0.087478,0.11225,0.09542,0.15522,0.31933,0.13664,0.10819,0.20688,0.16923
0.15902,0.1664,0.17618,0.17512,0.13309,0.1723,0.28536,0.18302,0.23928,0.20171,0.22512
0.048819,0.068705,0.040097,0.06884,0.042069,0.17011,0.31212,0.084397,0.034721,0.18334,0.18383
0.099627,0.10024,0.10587,0.10813,0.11043,0.15155,0.33663,0.12465,0.12162,0.32814,0.28106
0.049424,0.083858,0.064829,0.079974,0.058103,0.15459,0.30761,0.1272,0.03182,0.17969,0.19878
0.052057,0.078182,0.063875,0.078827,0.068341,0.12605,0.3264,0.10826,0.10446,0.16867,0.21933
0.14848,0.16998,0.16045,0.17327,0.13997,0.18813,0.31538,0.17852,0.2842,0.25027,0.25747
0.049184,0.081346,0.047902,0.079733,0.042289,0.16273,0.33901,0.10006,0.019005,0.19776,0.18423
0.062513,0.082117,0.054237,0.09001,0.06166,0.17863,0.33518,0.13112,0.053434,0.19695,0.23218
0.094926,0.10182,0.094718,0.10061,0.079419,0.1681,0.31077,0.16518,0.10857,0.21201,0.21418
0.077285,0.091741,0.071059,0.11875,0.069808,0.17227,0.34119,0.10695,0.060454,0.18624,0.24084
0.12536,0.092821,0.11162,0.10846,0.13176,0.14782,0.28912,0.17132,0.16525,0.19043,0.17277
0.085243,0.12337,0.075727,0.12779,0.087998,0.1569,0.31524,0.13176,0.035759,0.19139,0.27933
0.20252,0.24191,0.19533,0.26456,0.15235,0.18751,0.32475,0.20904,0.29255,0.20137,0.2603
0.049234,0.059743,0.045196,0.066484,0.048679,0.14867,0.3535,0.092063,0.068038,0.19241,0.21828
0.047623,0.077662,0.064428,0.075652,0.051863,0.15043,0.32095,0.10069,0.04006,0.1766,0.15378
0.098421,0.11191,0.09025,0.12078,0.08279,0.17081,0.32845,0.14716,0.099353,0.1978,0.19577
0.051828,0.075395,0.055161,0.088044,0.054842,0.17176,0.32426,0.12311,0.041465,0.20382,0.18098
0.09826,0.097135,0.088231,0.11185,0.094169,0.14681,0.29343,0.147,0.10152,0.35195,0.31241
0.062381,0.083681,0.057421,0.080826,0.058099,0.14032,0.26813,0.11161,0.064827,0.2768,0.39865
0.034269,0.062426,0.038322,0.062943,0.026688,0.13223,0.30681,0.095038,0.026274,0.20214,0.21707
0.056069,0.08938,0.056745,0.083363,0.075011,0.13843,0.32504,0.11966,0.058561,0.19403,0.30339
0.12129,0.14517,0.11421,0.13426,0.10952,0.18898,0.34164,0.17685,0.12989,0.17738,0.19811
0.092453,0.12127,0.09942,0.1167,0.11009,0.15716,0.325,0.16905,0.13561,0.20618,0.25875
0.074598,0.089757,0.080902,0.10679,0.06228,0.15757,0.30834,0.14938,0.071649,0.2348,0.25972
0.10355,0.15327,0.10972,0.1584,0.084067,0.1664,0.34466,0.16189,0.15245,0.23542,0.28321
0.11063,0.12962,0.10353,0.1261,0.095802,0.16807,0.31032,0.1522,0.10497,0.22296,0.32056
0.12737,0.18149,0.12631,0.17011,0.13987,0.19279,0.30516,0.19635,0.21987,0.35769,0.25422
0.11499,0.11738,0.10778,0.10225,0.11772,0.16025,0.28202,0.16331,0.2014,0.19162,0.21355
0.074938,0.08025,0.060961,0.084966,0.078425,0.13744,0.284,0.13202,0.09739,0.19221,0.1672
0.086344,0.11762,0.091429,0.12558,0.087248,0.16953,0.287,0.15228,0.12299,0.19149,0.20136
0.055031,0.080453,0.054784,0.088137,0.050637,0.1621,0.30386,0.10762,0.054568,0.21292,0.24028
0.16982,0.14764,0.1521,0.14817,0.13858,0.16693,0.31046,0.1873,0.20321,0.30193,0.38198
0.046721,0.070271,0.052189,0.074665,0.046116,0.15539,0.30428,0.12274,0.051326,0.22684,0.21944
0.12263,0.13948,0.12852,0.12259,0.10146,0.1457,0.32254,0.16317,0.095082,0.18601,0.22941
0.056239,0.080057,0.055814,0.079797,0.047744,0.18163,0.29563,0.10977,0.059691,0.19256,0.16813
0.051185,0.10382,0.043536,0.093586,0.046306,0.15859,0.26764,0.10991,0.076789,0.18277,0.19245
0.065662,0.089348,0.059747,0.077296,0.066934,0.14529,0.34783,0.11391,0.10629,0.17791,0.16113
0.090249,0.095614,0.082959,0.098516,0.092232,0.15499,0.31656,0.13273,0.11335,0.21975,0.28224
0.12027,0.11512,0.11178,0.12215,0.1094,0.14888,0.33288,0.15806,0.17955,0.18361,0.17197
0.10818,0.11296,0.12636,0.13832,0.10982,0.16114,0.32155,0.16581,0.1724,0.18501,0.23218
0.11737,0.14963,0.10988,0.14133,0.11377,0.17071,0.30291,0.16246,0.10937,0.23758,0.34148
0.10921,0.1579,0.09459,0.1711,0.11418,0.15681,0.34257,0.14163,0.13051,0.30377,0.24907
0.091543,0.095921,0.092816,0.12274,0.10524,0.17254,0.28681,0.12436,0.13134,0.22118,0.22603
0.065787,0.099274,0.075441,0.11409,0.075428,0.17687,0.33237,0.1391,0.070687,0.26326,0.19705
0.061258,0.10451,0.069286,0.098705,0.074063,0.16017,0.3219,0.11676,0.087351,0.27203,0.21493
0.16141,0.17165,0.15889,0.1858,0.15497,0.18352,0.29463,0.19477,0.19219,0.22125,0.26412
0.057775,0.082566,0.054504,0.077885,0.045227,0.1935,0.32856,0.087206,0.049323,0.19545,0.15903
0.084699,0.11818,0.10201,0.11281,0.086167,0.15486,0.35087,0.1519,0.094054,0.21298,0.22038
0.12365,0.11844,0.13676,0.12532,0.14185,0.17337,0.32239,0.13624,0.23884,0.18181,0.24906
0.044322,0.067123,0.041811,0.063641,0.046474,0.12848,0.2922,0.08623,0.047979,0.20647,0.35494
0.041669,0.074386,0.044868,0.070752,0.044541,0.1406,0.3529,0.10324,0.027903,0.18774,0.17293
0.062127,0.075248,0.048964,0.068147,0.055187,0.15114,0.31241,0.094803,0.042347,0.19889,0.25469
0.044996,0.069238,0.039133,0.064479,0.044658,0.14248,0.35151,0.082398,0.034847,0.33323,0.17782
0.077251,0.11399,0.10006,0.11559,0.087093,0.14776,0.27336,0.14006,0.12546,0.20448,0.24463
0.11758,0.15584,0.11065,0.15729,0.10851,0.14877,0.33184,0.15512,0.13294,0.20453,0.29417
0.051773,0.076757,0.048405,0.076699,0.058748,0.15481,0.28199,0.10191,0.019576,0.21576,0.21969
0.075674,0.081597,0.08621,0.082088,0.082328,0.15524,0.32083,0.14409,0.10048,0.21327,0.20242
0.046892,0.08877,0.047896,0.086671,0.037031,0.16028,0.3035,0.10241,0.015453,0.16527,0.15121
0.064811,0.10584,0.069789,0.10017,0.077788,0.12812,0.31425,0.12011,0.059906,0.24423,0.2642
0.054614,0.071384,0.049438,0.066781,0.048594,0.13364,0.32631,0.08839,0.04223,0.20648,0.20194
0.028093,0.055306,0.029566,0.051608,0.025508,0.16992,0.34526,0.082457,0.0077335,0.20501,0.24138
0.08234,0.11937,0.08101,0.10865,0.089429,0.1802,0.29475,0.13791,0.059916,0.33362,0.21127
0.11652,0.10042,0.12009,0.10662,0.1099,0.16234,0.33378,0.13671,0.15844,0.21505,0.26781
0.063071,0.081063,0.064266,0.089806,0.075927,0.13762,0.31134,0.12206,0.086495,0.32389,0.2799
0.11116,0.16757,0.12152,0.19102,0.11267,0.18017,0.31425,0.148,0.080654,0.19688,0.20913
0.051011,0.069759,0.042083,0.084276,0.05133,0.14971,0.30657,0.10859,0.065805,0.15975,0.1719
0.072733,0.11574,0.08462,0.10749,0.10431,0.14381,0.32193,0.12806,0.034114,0.18064,0.26551
0.051455,0.082179,0.04538,0.072272,0.046151,0.18208,0.31087,0.089759,0.056284,0.18551,0.18584
0.053793,0.077722,0.052274,0.075151,0.05017,0.14419,0.30698,0.088656,0.047646,0.214,0.16259
0.046494,0.076934,0.054115,0.065522,0.040918,0.13674,0.28586,0.089624,0.058077,0.16417,0.24537
0.074318,0.10051,0.093568,0.095803,0.074433,0.16133,0.31244,0.13112,0.049718,0.18075,0.24206
0.085374,0.11212,0.07516,0.13208,0.079046,0.16782,0.3307,0.1256,0.034837,0.26553,0.22555
0.065163,0.097848,0.075105,0.088467,0.079927,0.14571,0.31753,0.12294,0.094335,0.24724,0.20485
0.080216,0.08816,0.076056,0.10742,0.086032,0.17562,0.31742,0.12887,0.09953,0.188,0.26395
0.10976,0.15783,0.12009,0.17734,0.11797,0.17004,0.34715,0.179,0.1481,0.25285,0.2764
0.072001,0.11024,0.080433,0.089179,0.075507,0.1463,0.31206,0.12885,0.046854,0.24122,0.22325
0.073859,0.10081,0.091816,0.10538,0.088545,0.17445,0.3136,0.12285,0.10996,0.46682,0.44307
0.16134,0.14189,0.15364,0.1647,0.13815,0.17007,0.33787,0.18751,0.17641,0.21122,0.29381
0.074966,0.081147,0.079454,0.080914,0.077688,0.14204,0.28265,0.11498,0.060114,0.20762,0.15991
0.086585,0.085814,0.080254,0.090559,0.095838,0.14412,0.35222,0.10522,0.11965,0.2294,0.18257
0.14518,0.18076,0.1624,0.1839,0.14167,0.19046,0.30324,0.17828,0.37887,0.26048,0.29161
0.057118,0.0902,0.054687,0.097967,0.053484,0.17585,0.32423,0.12602,0.054038,0.20588,0.18024
0.054197,0.072356,0.061776,0.062237,0.051341,0.14847,0.33023,0.096143,0.05936,0.18768,0.21792
0.13019,0.13212,0.13766,0.13284,0.12695,0.17777,0.30467,0.16348,0.1754,0.21431,0.21346
0.047904,0.076693,0.048142,0.08265,0.058028,0.13991,0.33806,0.086498,0.079088,0.27977,0.20275
0.093722,0.097191,0.093031,0.1043,0.1171,0.15272,0.32287,0.15358,0.13535,0.21886,0.18847
0.065377,0.079061,0.072434,0.088071,0.07944,0.16854,0.33467,0.12488,0.075992,0.26932,0.18941
0.052846,0.085974,0.065539,0.082815,0.051407,0.16875,0.32457,0.1219,0.076892,0.18744,0.22913
0.068131,0.10299,0.057714,0.093056,0.085158,0.14994,0.31322,0.12084,0.037479,0.18395,0.22138
0.047094,0.063672,0.041373,0.095681,0.044593,0.15963,0.29239,0.095627,0.037517,0.22019,0.19229
0.10927,0.12869,0.1139,0.127,0.10994,0.16235,0.33535,0.16117,0.1473,0.1816,0.25734
0.11286,0.15438,0.13764,0.15332,0.11092,0.15844,0.31869,0.15099,0.25009,0.19065,0.19153
0.064828,0.09058,0.068131,0.095656,0.063428,0.16387,0.30857,0.10292,0.036891,0.20557,0.23955
0.14658,0.17007,0.13278,0.17998,0.14245,0.15753,0.31894,0.19245,0.092889,0.1968,0.20314
0.15432,0.1703,0.1644,0.16862,0.14688,0.15916,0.32563,0.16786,0.25863,0.18816,0.29675
0.12151,0.17154,0.11927,0.15324,0.11347,0.1706,0.32449,0.16846,0.11773,0.1735,0.22769
0.061404,0.091859,0.058746,0.081735,0.062951,0.15177,0.31896,0.11255,0.075402,0.18304,0.23178
0.083602,0.10508,0.069765,0.1146,0.089345,0.1635,0.29721,0.13697,0.098809,0.20821,0.2217
0.12633,0.13348,0.11664,0.14674,0.12581,0.16489,0.31554,0.19512,0.15906,0.20699,0.25237
0.14197,0.13699,0.137,0.14887,0.11705,0.16792,0.31479,0.16334,0.18827,0.22276,0.2159
0.072331,0.11248,0.074483,0.10725,0.065755,0.16873,0.29,0.12554,0.13531,0.24758,0.27622
0.082613,0.10988,0.077225,0.13117,0.091555,0.16319,0.32966,0.13787,0.039842,0.1779,0.18955
0.044769,0.071195,0.040005,0.074994,0.040221,0.1537,0.35049,0.086609,0.025785,0.1944,0.18887
0.055155,0.093048,0.069094,0.099145,0.066543,0.14488,0.33398,0.11573,0.03523,0.17843,0.1418
0.12672,0.08988,0.12184,0.11446,0.11211,0.14045,0.29174,0.16048,0.156,0.27828,0.18736
0.074027,0.10265,0.071023,0.092426,0.067355,0.16292,0.27215,0.13505,0.069238,0.21205,0.24569
0.08197,0.093029,0.071124,0.10871,0.069192,0.16867,0.3432,0.12511,0.090098,0.20959,0.22253
0.12843,0.13808,0.14552,0.14055,0.15031,0.17521,0.32787,0.21387,0.19795,0.2268,0.23784
0.085754,0.11691,0.093439,0.11541,0.085707,0.14321,0.29484,0.15828,0.065577,0.23246,0.3226
0.10672,0.17659,0.12953,0.16938,0.11756,0.17636,0.2775,0.16318,0.19575,0.2484,0.33331
0.062621,0.080237,0.061442,0.091629,0.08505,0.13858,0.32276,0.11699,0.09911,0.2872,0.22943
0.06569,0.090455,0.05576,0.086045,0.047694,0.15883,0.3291,0.1392,0.043259,0.20056,0.21001
0.077919,0.10079,0.083279,0.098313,0.10253,0.14474,0.3176,0.13637,0.10698,0.25583,0.18207
0.055009,0.09673,0.051789,0.10044,0.052987,0.18482,0.31802,0.10674,0.054668,0.22494,0.26712
0.058385,0.072166,0.05392,0.085704,0.045845,0.16056,0.31542,0.097964,0.022073,0.19264,0.16207
0.06615,0.096625,0.064219,0.094626,0.056793,0.14132,0.3165,0.12418,0.047447,0.24044,0.25575
0.069832,0.077749,0.075204,0.083157,0.061885,0.1248,0.29581,0.1364,0.027867,0.22778,0.24001
0.039206,0.068088,0.045814,0.077332,0.040798,0.13433,0.31926,0.11041,0.039562,0.30074,0.19904
0.067417,0.085532,0.068909,0.079971,0.080284,0.13324,0.32903,0.094906,0.10675,0.19194,0.19319
0.10276,0.1101,0.094757,0.12589,0.09441,0.16955,0.28834,0.15302,0.10303,0.18208,0.29541
0.11305,0.13611,0.098372,0.14869,0.10993,0.18589,0.29263,0.17608,0.19713,0.25184,0.2204
0.081706,0.10501,0.088294,0.1126,0.1003,0.15836,0.30783,0.15476,0.10841,0.24215,0.24853
0.08015,0.092766,0.071486,0.10156,0.071798,0.1547,0.32837,0.12907,0.11606,0.27163,0.18947
0.077309,0.096952,0.082253,0.1139,0.098463,0.15481,0.34198,0.13079,0.13213,0.21276,0.23609
0.072545,0.095268,0.071703,0.095943,0.09562,0.14827,0.30466,0.1065,0.099846,0.20152,0.25187
0.078005,0.10948,0.086672,0.11038,0.086086,0.15464,0.3092,0.11497,0.1115,0.19227,0.24773
0.084551,0.087379,0.084379,0.079216,0.098607,0.14455,0.31689,0.14058,0.11787,0.19528,0.18494
0.098348,0.10449,0.094822,0.097455,0.087848,0.18166,0.32325,0.14189,0.13722,0.2352,0.22815
0.045889,0.086343,0.047946,0.082307,0.042569,0.16897,0.30873,0.10637,0.02565,0.24506,0.20794
0.04449,0.079736,0.042456,0.07682,0.038406,0.15299,0.27555,0.08771,0.052959,0.19841,0.21206
0.075246,0.099189,0.081489,0.11103,0.094546,0.1876,0.32026,0.10689,0.083424,0.16803,0.21843
0.050137,0.075377,0.049429,0.073094,0.045395,0.14377,0.30492,0.11091,0.039476,0.19758,0.26799
0.051965,0.063178,0.047231,0.062527,0.057425,0.13733,0.31797,0.10451,0.052007,0.18775,0.18997
0.069919,0.078463,0.065313,0.08564,0.072289,0.14479,0.3165,0.1282,0.038875,0.20367,0.24996
0.076343,0.088581,0.072601,0.097816,0.076385,0.13172,0.30225,0.13458,0.1345,0.17429,0.35289
0.071611,0.09391,0.077803,0.102,0.065932,0.181,0.31943,0.11582,0.083353,0.17059,0.20256
0.042449,0.075546,0.045516,0.066055,0.038624,0.1399,0.34854,0.087028,0.031834,0.23608,0.17666
0.094939,0.10226,0.082714,0.098459,0.087115,0.1615,0.32987,0.13024,0.1677,0.27559,0.42805
0.11197,0.14306,0.10809,0.15841,0.097586,0.17496,0.31184,0.14783,0.11456,0.22116,0.23355
0.10844,0.15609,0.087853,0.13829,0.099538,0.15899,0.30537,0.14369,0.074604,0.30774,0.35246
0.078486,0.12671,0.085208,0.1425,0.087351,0.14596,0.29028,0.1661,0.041024,0.22068,0.17291
0.1043,0.1312,0.10034,0.13536,0.11868,0.17288,0.31901,0.168,0.15596,0.28282,0.27563
0.044421,0.074016,0.035474,0.069816,0.029776,0.15932,0.31356,0.087356,0.017996,0.20705,0.23173
0.063346,0.10316,0.071995,0.093725,0.068065,0.15966,0.28859,0.11458,0.051231,0.23904,0.23806
0.039624,0.078266,0.045156,0.077857,0.038928,0.14632,0.312,0.10461,0.022794,0.20333,0.17121
0.037625,0.057632,0.043085,0.07503,0.043746,0.13769,0.27967,0.075896,0.043216,0.25587,0.22639
0.05805,0.093098,0.061696,0.11291,0.063748,0.15661,0.30535,0.12259,0.069921,0.21169,0.24568
0.042957,0.074581,0.046039,0.070125,0.047787,0.147,0.31793,0.087921,0.051645,0.20777,0.20898
0.076665,0.099259,0.087543,0.097687,0.084276,0.13677,0.3441,0.13508,0.17346,0.19436,0.23934
0.13454,0.13434,0.12738,0.12892,0.14108,0.156,0.32472,0.15996,0.23523,0.23224,0.25738
0.035833,0.062459,0.041685,0.065253,0.03814,0.13328,0.32034,0.085828,0.032414,0.25495,0.23504
0.073828,0.10028,0.069454,0.0979,0.07215,0.16299,0.29269,0.1364,0.066308,0.2744,0.27933
0.041753,0.070753,0.052377,0.065333,0.046281,0.15168,0.29113,0.11147,0.043069,0.24164,0.24656
0.074578,0.083039,0.090755,0.087265,0.084283,0.14684,0.35338,0.14997,0.093168,0.17772,0.2061
0.071738,0.08763,0.060168,0.09607,0.069679,0.16113,0.30494,0.12719,0.06698,0.19594,0.22659
0.052854,0.067314,0.05677,0.067061,0.05322,0.13903,0.31125,0.083091,0.064764,0.33105,0.25627
0.073835,0.10238,0.074982,0.11202,0.083246,0.12423,0.33502,0.12325,0.11655,0.19599,0.23172
0.051332,0.070389,0.044836,0.074168,0.04049,0.16161,0.29519,0.10527,0.03887,0.16311,0.16079
0.10587,0.13346,0.098937,0.14766,0.097065,0.13059,0.28013,0.16861,0.18316,0.20831,0.21841
0.099544,0.13529,0.098381,0.12647,0.10096,0.14195,0.35665,0.14454,0.072258,0.40475,0.39555
0.18828,0.21428,0.19019,0.21331,0.16652,0.18166,0.30517,0.20995,0.35133,0.23837,0.26562
0.05463,0.080283,0.054751,0.078029,0.057202,0.15431,0.27604,0.11863,0.067721,0.18181,0.17389
0.049786,0.084232,0.052563,0.10063,0.041128,0.16511,0.33042,0.10602,0.051065,0.22008,0.22645
0.062306,0.10085,0.082765,0.10113,0.065778,0.15071,0.2833,0.13624,0.046598,0.21784,0.2292
0.055328,0.09772,0.049799,0.083145,0.056136,0.15162,0.33786,0.10278,0.082657,0.28696,0.21113
0.12421,0.16653,0.13749,0.17694,0.12749,0.19367,0.31066,0.20844,0.23069,0.20303,0.21397
0.056436,0.069008,0.055832,0.089231,0.064758,0.16369,0.34055,0.10522,0.049948,0.22999,0.19817
0.078969,0.11976,0.083284,0.12228,0.076469,0.15713,0.28974,0.13711,0.09674,0.27273,0.2699
0.18376,0.16667,0.15908,0.17173,0.13814,0.16874,0.31999,0.20567,0.24728,0.25646,0.20778
0.072744,0.094371,0.080049,0.10824,0.066868,0.16882,0.34622,0.1172,0.014629,0.38452,0.28533
0.11049,0.11405,0.10534,0.11725,0.10285,0.19126,0.30363,0.1532,0.10752,0.17995,0.19961
0.050811,0.083909,0.055821,0.089514,0.060299,0.15529,0.27747,0.10328,0.064109,0.19832,0.21267
0.13945,0.14188,0.14828,0.16013,0.14093,0.155,0.32419,0.16611,0.26222,0.27024,0.22185
0.080246,0.095777,0.083889,0.095259,0.081234,0.15175,0.30764,0.13698,0.1012,0.21959,0.37236
0.075467,0.11779,0.067102,0.11071,0.065184,0.1759,0.32989,0.13136,0.023404,0.27557,0.17984
0.098878,0.10044,0.10475,0.11195,0.099092,0.15734,0.30977,0.14832,0.18529,0.2005,0.26476
0.04214,0.067902,0.04192,0.066068,0.047247,0.14659,0.29817,0.09097,0.025058,0.20007,0.19329
0.055638,0.07576,0.058703,0.091732,0.058068,0.16756,0.31502,0.10071,0.050484,0.21183,0.20274
0.14534,0.21769,0.15032,0.19308,0.1381,0.16472,0.31403,0.18689,0.23161,0.23433,0.3707
0.065884,0.085563,0.057141,0.098139,0.062676,0.16939,0.32043,0.095572,0.070226,0.21081,0.22348
0.12201,0.15504,0.14247,0.17527,0.13337,0.169,0.33195,0.174,0.17166,0.23348,0.24185
0.087597,0.10098,0.090971,0.089858,0.082717,0.13514,0.34111,0.13595,0.11773,0.22532,0.17703
0.04678,0.09197,0.061444,0.097885,0.061388,0.15774,0.29823,0.13526,0.051327,0.21196,0.19795
0.075516,0.092525,0.064578,0.099139,0.064871,0.16137,0.34093,0.13626,0.084141,0.21889,0.26927
0.044303,0.070791,0.057097,0.072373,0.056362,0.1694,0.31842,0.12924,0.051226,0.22689,0.22114
0.038678,0.063023,0.046593,0.073615,0.041383,0.14905,0.30708,0.11557,0.013128,0.22229,0.24807
0.065195,0.09058,0.061215,0.081749,0.069493,0.16961,0.2848,0.11389,0.070011,0.2042,0.20205
0.089939,0.11981,0.10578,0.10487,0.1115,0.17333,0.32296,0.13137,0.14685,0.2014,0.16643
0.068567,0.10597,0.063888,0.088027,0.076512,0.12694,0.29824,0.11872,0.088325,0.20444,0.18248
0.080882,0.11819,0.082878,0.13104,0.096311,0.15249,0.28828,0.12963,0.10295,0.20784,0.20061
0.080583,0.10761,0.078877,0.10703,0.11027,0.13783,0.31538,0.14209,0.16443,0.21289,0.2933
0.057925,0.085845,0.068242,0.096349,0.069184,0.17034,0.28909,0.11554,0.076772,0.23237,0.19485
0.091466,0.10449,0.10563,0.09526,0.089502,0.12963,0.30917,0.13873,0.12184,0.22063,0.16865
0.087107,0.10066,0.092749,0.098568,0.10965,0.16237,0.32615,0.14512,0.13739,0.1932,0.21154
0.074925,0.11118,0.097777,0.10563,0.081094,0.14914,0.31149,0.14044,0.06366,0.22976,0.24234
0.076488,0.094807,0.063127,0.10033,0.061505,0.16968,0.34388,0.1187,0.05579,0.2385,0.22796
0.058487,0.079488,0.061631,0.085703,0.054231,0.16742,0.32265,0.10621,0.066084,0.20121,0.19073
0.080405,0.095916,0.063389,0.10162,0.081,0.13378,0.31015,0.13003,0.077895,0.22297,0.19118
0.045256,0.080558,0.060182,0.080606,0.059021,0.15107,0.3125,0.11103,0.061052,0.18523,0.32842
0.086782,0.10369,0.097758,0.12006,0.09894,0.15164,0.29902,0.15687,0.15081,0.21967,0.1614
0.064456,0.096192,0.066195,0.10194,0.066317,0.13116,0.31101,0.13008,0.095653,0.25698,0.41147
0.038262,0.065721,0.041895,0.067702,0.034,0.16411,0.32047,0.098312,0.030614,0.25486,0.22612
0.099447,0.15629,0.093475,0.13867,0.091535,0.15671,0.34576,0.15894,0.038128,0.39049,0.37251
0.037278,0.0759,0.037522,0.065311,0.056591,0.14855,0.31743,0.10656,0.052088,0.25464,0.31169
0.043489,0.067829,0.04188,0.055271,0.039058,0.12944,0.30795,0.08721,0.047739,0.25031,0.40217
0.05988,0.074702,0.051229,0.082349,0.045687,0.14789,0.33089,0.083252,0.057357,0.21245,0.25129
0.092339,0.13545,0.07664,0.12494,0.088022,0.16206,0.31308,0.1281,0.08597,0.1901,0.17905
0.10929,0.10994,0.10269,0.10957,0.10903,0.18512,0.28755,0.14927,0.16218,0.21211,0.22561
0.11569,0.11508,0.10211,0.11799,0.097508,0.15086,0.31596,0.15464,0.088577,0.27218,0.25554
0.19445,0.1975,0.18994,0.22025,0.14541,0.19894,0.32293,0.19515,0.28588,0.34301,0.23422
0.060712,0.088363,0.060331,0.095541,0.057831,0.141,0.32164,0.098145,0.04203,0.15837,0.19913
0.073899,0.089269,0.075763,0.090172,0.076732,0.16793,0.29579,0.12546,0.11806,0.17106,0.21429
0.07942,0.10579,0.095917,0.10032,0.091565,0.13287,0.32924,0.1377,0.10699,0.21652,0.32902
0.074174,0.08728,0.079139,0.1102,0.084989,0.15112,0.32626,0.10639,0.098277,0.26971,0.39401
0.073866,0.1069,0.074652,0.11019,0.071483,0.15347,0.27195,0.13994,0.048865,0.18172,0.24079
0.086938,0.10723,0.097258,0.11366,0.086167,0.17614,0.34554,0.14149,0.11544,0.19975,0.19022
0.075825,0.093158,0.076669,0.10685,0.067022,0.14786,0.32442,0.12818,0.063801,0.3777,0.3297
0.034222,0.072776,0.036175,0.058672,0.034137,0.15684,0.33425,0.10783,0.017019,0.25268,0.19188
0.13096,0.18139,0.14015,0.1696,0.13041,0.19051,0.34067,0.2016,0.2244,0.24105,0.23001
0.049142,0.082012,0.053522,0.074975,0.058035,0.13909,0.32548,0.10447,0.066279,0.23647,0.22982
0.094378,0.12202,0.095218,0.11178,0.089545,0.14248,0.35099,0.14435,0.098897,0.28396,0.18251
0.073186,0.089198,0.061835,0.10007,0.073339,0.12764,0.30763,0.12966,0.042386,0.19149,0.20313
0.055384,0.10234,0.059762,0.090985,0.06751,0.16604,0.28744,0.12813,0.046229,0.259,0.25429
0.05525,0.076107,0.056239,0.08462,0.053104,0.18128,0.32898,0.11003,0.054663,0.20043,0.16622
0.0306,0.054942,0.026357,0.057399,0.026063,0.13288,0.33361,0.075324,0.017148,0.21207,0.17459
0.14154,0.15634,0.12184,0.17001,0.1199,0.16843,0.32277,0.17401,0.16219,0.22125,0.19624
0.12004,0.17888,0.13289,0.1492,0.13754,0.15574,0.29584,0.17208,0.12403,0.18119,0.24545
0.078957,0.087282,0.08212,0.09334,0.10129,0.15925,0.33236,0.10929,0.10266,0.21414,0.21736
0.034904,0.071037,0.045976,0.073515,0.040818,0.13592,0.3226,0.11482,0.03493,0.20388,0.16502
0.04289,0.077866,0.045663,0.070779,0.069272,0.1617,0.34646,0.099687,0.045744,0.19148,0.25243
0.07336,0.086517,0.072253,0.086203,0.071345,0.16499,0.29722,0.12129,0.091949,0.23959,0.25896
0.10297,0.1207,0.099111,0.13117,0.088724,0.13608,0.33144,0.15236,0.14275,0.26564,0.25134
0.097596,0.10037,0.086824,0.11815,0.092015,0.14188,0.33876,0.15123,0.10554,0.21783,0.16654
0.047161,0.080041,0.054925,0.086299,0.047471,0.15942,0.29288,0.11357,0.04711,0.22038,0.24477
0.048162,0.06352,0.046441,0.081974,0.05046,0.14091,0.29845,0.086988,0.047902,0.28981,0.25174
0.096319,0.12463,0.10102,0.12857,0.1019,0.15336,0.31563,0.15815,0.10847,0.21083,0.19162
0.086186,0.11121,0.08855,0.1238,0.11052,0.17051,0.28064,0.17616,0.077746,0.21702,0.18012
0.06266,0.10053,0.064745,0.11313,0.072499,0.14805,0.3279,0.14712,0.053693,0.22302,0.22855
0.038665,0.057167,0.041541,0.062011,0.030754,0.13923,0.31371,0.064812,0.023044,0.20794,0.19676
0.065081,0.075516,0.051572,0.077184,0.047952,0.13206,0.29879,0.089396,0.090027,0.20218,0.50621
0.08088,0.10748,0.082636,0.10223,0.088155,0.17835,0.33201,0.12313,0.067178,0.23771,0.25034
0.061567,0.098064,0.053886,0.088691,0.051115,0.16166,0.31121,0.105,0.043558,0.20573,0.2087
0.12602,0.12267,0.10969,0.11271,0.12094,0.15469,0.31224,0.15272,0.16029,0.21112,0.23499
0.11702,0.11797,0.094836,0.10001,0.10709,0.16047,0.28867,0.12732,0.21051,0.21401,0.21872
0.079819,0.10449,0.085633,0.10233,0.065786,0.16782,0.32808,0.15187,0.088401,0.21443,0.22099
0.072938,0.08618,0.069369,0.095226,0.070104,0.17982,0.30699,0.14889,0.071486,0.19221,0.19913
0.038183,0.070358,0.045148,0.083392,0.033874,0.1683,0.31379,0.11104,0.019655,0.16853,0.18126
0.053449,0.091314,0.072121,0.086213,0.07056,0.15193,0.28959,0.098631,0.076063,0.20065,0.18165
0.075771,0.10995,0.075639,0.096844,0.066647,0.15431,0.31965,0.12867,0.040772,0.21346,0.28883
0.03912,0.074607,0.038181,0.074238,0.033753,0.15882,0.30826,0.088664,0.053547,0.17636,0.17999
0.045262,0.070236,0.043512,0.075524,0.038197,0.13892,0.32946,0.092756,0.041511,0.27144,0.41446
0.081136,0.10804,0.081519,0.1122,0.096049,0.16537,0.34568,0.13618,0.1638,0.34798,0.2256
0.034173,0.065507,0.040954,0.065285,0.038095,0.14582,0.28158,0.091492,0.027643,0.21516,0.21616
0.16408,0.17289,0.15416,0.15225,0.12893,0.15402,0.31229,0.18769,0.30684,0.18482,0.41693
0.0906,0.10778,0.093481,0.1007,0.093814,0.1406,0.30438,0.13986,0.12218,0.19843,0.17379
0.1043,0.1269,0.10412,0.12388,0.10309,0.15454,0.34416,0.14346,0.20318,0.25996,0.23674
0.063122,0.086574,0.060267,0.084633,0.053389,0.14875,0.28842,0.10019,0.05766,0.20462,0.20762
0.073037,0.08991,0.079564,0.1004,0.082511,0.14225,0.31221,0.11809,0.094059,0.2517,0.25163
0.12806,0.15833,0.12405,0.15424,0.11496,0.18339,0.31212,0.15176,0.11376,0.18988,0.19774
0.12555,0.12061,0.11919,0.12479,0.10839,0.16671,0.2788,0.15557,0.16551,0.21144,0.29837
0.11538,0.13983,0.11077,0.15807,0.11972,0.14727,0.32188,0.18051,0.10995,0.20295,0.21258
0.10906,0.13341,0.099262,0.15261,0.11594,0.17223,0.35023,0.16851,0.17789,0.20822,0.21059
0.1185,0.15311,0.12397,0.16024,0.10807,0.14671,0.2917,0.16406,0.11184,0.21333,0.21743
0.070028,0.088467,0.081078,0.10325,0.068908,0.14286,0.35938,0.11585,0.096991,0.18659,0.21597
0.061553,0.089959,0.086508,0.11167,0.067577,0.1767,0.28294,0.13345,0.06993,0.20649,0.21412
0.089024,0.098945,0.086533,0.10278,0.083849,0.15809,0.32202,0.13702,0.13637,0.21932,0.22306
0.11443,0.16256,0.11619,0.16484,0.10707,0.1676,0.26585,0.16041,0.061054,0.18161,0.22308
0.11583,0.11881,0.10005,0.13159,0.10597,0.17777,0.3263,0.17556,0.16276,0.21159,0.20136
0.031728,0.079092,0.032281,0.064669,0.028504,0.16133,0.32597,0.077598,0.006212,0.2096,0.21733
0.06055,0.074938,0.056937,0.07891,0.054013,0.13341,0.3092,0.11398,0.048594,0.184,0.17491
0.086879,0.116,0.083967,0.12593,0.075119,0.16367,0.32539,0.15,0.032652,0.18254,0.20377
0.082071,0.10685,0.076687,0.1048,0.083371,0.17874,0.32149,0.13398,0.075442,0.20725,0.2166
0.047733,0.06693,0.044338,0.063126,0.062968,0.15007,0.32016,0.078919,0.045191,0.18502,0.23264
0.075211,0.13373,0.085904,0.12285,0.081223,0.16767,0.34457,0.13167,0.10678,0.20091,0.20028
0.089339,0.10074,0.095606,0.10272,0.093037,0.16013,0.30721,0.16249,0.10817,0.20043,0.18692
0.062064,0.097693,0.061327,0.095247,0.065714,0.14028,0.36229,0.12204,0.031382,0.1754,0.21753
0.08902,0.11137,0.078523,0.10086,0.083441,0.15284,0.30356,0.11582,0.10115,0.19535,0.21165
0.092264,0.13151,0.074774,0.14372,0.095684,0.1547,0.34365,0.14732,0.062252,0.15609,0.15471
0.053084,0.069118,0.053483,0.067879,0.048752,0.1545,0.3166,0.11953,0.073274,0.23846,0.18457
0.10786,0.15229,0.11211,0.18173,0.10395,0.14677,0.31316,0.17965,0.13436,0.19495,0.16976
0.097615,0.13028,0.097345,0.1425,0.098325,0.14506,0.29391,0.16184,0.071917,0.23014,0.16903
0.097718,0.10922,0.090608,0.11843,0.091308,0.18639,0.33298,0.1451,0.089601,0.20874,0.42767
0.070574,0.097795,0.083914,0.092119,0.071235,0.15194,0.30766,0.1367,0.040841,0.18108,0.17725
0.15105,0.19248,0.15881,0.20699,0.16812,0.15263,0.25792,0.17962,0.27971,0.26978,0.33791
0.075488,0.090044,0.06737,0.091664,0.082379,0.15944,0.28009,0.15002,0.057381,0.25598,0.20322
0.072819,0.086603,0.058417,0.084354,0.07581,0.17129,0.33487,0.1131,0.053761,0.19859,0.25498
0.062931,0.083033,0.063164,0.083706,0.056737,0.1611,0.29772,0.10911,0.063863,0.20603,0.22912
0.09245,0.13267,0.095912,0.11888,0.094402,0.14979,0.31002,0.14679,0.11087,0.22814,0.31888
0.064495,0.093018,0.065686,0.086292,0.081128,0.15731,0.34218,0.12961,0.082869,0.22106,0.1934
0.058661,0.074529,0.058842,0.078884,0.069452,0.15356,0.32367,0.1082,0.07773,0.23055,0.19222
0.053605,0.097186,0.054996,0.081703,0.047011,0.1656,0.30658,0.10076,0.057053,0.19057,0.18814
0.13712,0.1479,0.14286,0.14108,0.13547,0.17563,0.28949,0.17999,0.19603,0.18565,0.18792
0.14792,0.16993,0.14788,0.17452,0.14146,0.16203,0.28527,0.18472,0.12145,0.31994,0.25655
0.056246,0.089343,0.060244,0.070733,0.043072,0.13531,0.27972,0.12402,0.047779,0.27779,0.16838
0.074081,0.090927,0.063485,0.089077,0.069276,0.15032,0.3384,0.15297,0.042574,0.26233,0.42501
0.03,0.077084,0.030491,0.066243,0.036564,0.13639,0.29493,0.087326,0.024817,0.22631,0.24895
0.05383,0.088471,0.052703,0.079929,0.054687,0.13612,0.33296,0.10113,0.06135,0.2458,0.37291
0.049195,0.070951,0.049848,0.073217,0.049773,0.1468,0.3037,0.10064,0.05607,0.20614,0.17416
0.086888,0.1027,0.073556,0.096923,0.08314,0.15494,0.3112,0.14321,0.070141,0.31224,0.22659
0.068088,0.093314,0.087047,0.10186,0.067389,0.14732,0.31687,0.13692,0.061273,0.16555,0.16505
0.055674,0.063372,0.047056,0.083622,0.043064,0.14399,0.2966,0.10939,0.063637,0.23722,0.2717
0.063275,0.07503,0.060816,0.082426,0.072103,0.17587,0.30406,0.1386,0.071512,0.20831,0.21798
0.075387,0.087569,0.05796,0.093106,0.077798,0.15784,0.31139,0.11798,0.083634,0.2581,0.21934
0.074756,0.091277,0.068715,0.12064,0.081128,0.1556,0.28919,0.12293,0.045588,0.26134,0.20146
0.064542,0.09461,0.068374,0.085305,0.071312,0.1959,0.32476,0.12965,0.056854,0.19865,0.15895
0.11694,0.11366,0.11114,0.10368,0.096057,0.14965,0.28482,0.12971,0.11807,0.24337,0.2086
0.072551,0.089747,0.07347,0.086979,0.08387,0.16636,0.35569,0.12573,0.078252,0.17899,0.22801
0.078615,0.095779,0.082311,0.091161,0.084216,0.16056,0.34817,0.1578,0.094016,0.20494,0.23944
0.038103,0.077348,0.036452,0.071793,0.048405,0.15256,0.30627,0.10897,0.018462,0.19893,0.24322
0.052851,0.08944,0.059626,0.079941,0.054784,0.17641,0.33694,0.096156,0.063949,0.23222,0.24739
0.14884,0.11984,0.1268,0.13091,0.12507,0.15171,0.36233,0.17024,0.20163,0.32837,0.24052
0.087533,0.1072,0.083922,0.10392,0.10115,0.13625,0.31961,0.13693,0.13024,0.19723,0.20784
0.064809,0.07583,0.063981,0.089478,0.075975,0.15408,0.33401,0.1198,0.083345,0.29433,0.27421
0.10993,0.12343,0.10949,0.12305,0.12151,0.14004,0.30858,0.16096,0.17327,0.20756,0.17913
0.12891,0.14445,0.13879,0.14966,0.13271,0.16355,0.30772,0.19442,0.18104,0.2765,0.20948
0.061521,0.078293,0.04988,0.081066,0.050699,0.16541,0.33042,0.10047,0.045478,0.1897,0.16111
0.056228,0.077493,0.057688,0.08152,0.064521,0.14323,0.32211,0.10122,0.059139,0.2033,0.19462
0.15978,0.14798,0.13835,0.14475,0.12987,0.16107,0.31009,0.18615,0.29473,0.22864,0.19401
0.064663,0.078968,0.062985,0.088313,0.06485,0.15383,0.2829,0.099132,0.07758,0.2561,0.17347
0.041301,0.073999,0.057348,0.077698,0.044402,0.13638,0.30577,0.10603,0.046015,0.19667,0.19048
0.053149,0.072766,0.059895,0.087934,0.049999,0.15415,0.31251,0.10683,0.037095,0.28548,0.29401
0.079614,0.12183,0.091339,0.12317,0.082982,0.16627,0.29642,0.1382,0.039379,0.25918,0.29052
0.10277,0.12054,0.094078,0.11593,0.10323,0.15561,0.30344,0.16971,0.19336,0.29992,0.2285
0.095107,0.099558,0.091794,0.1019,0.092178,0.15169,0.31938,0.14128,0.12717,0.27049,0.46122
0.05902,0.086909,0.06105,0.088695,0.064299,0.17299,0.30635,0.11842,0.048729,0.24197,0.25258
0.095483,0.10281,0.083664,0.10832,0.10241,0.16199,0.29182,0.13726,0.13021,0.20607,0.22577
0.074807,0.1139,0.079333,0.10602,0.087643,0.14688,0.27811,0.13402,0.057224,0.21847,0.22847
0.078779,0.10837,0.084485,0.10669,0.083163,0.15144,0.28676,0.12547,0.15293,0.38151,0.46037
0.055919,0.06703,0.054766,0.08398,0.068767,0.15994,0.3084,0.094997,0.060415,0.20969,0.23437
0.068867,0.10209,0.079489,0.095273,0.086442,0.18623,0.33212,0.12595,0.11369,0.20738,0.22344
0.067543,0.083192,0.058763,0.1001,0.057282,0.15828,0.32076,0.10887,0.10919,0.22079,0.24653
0.070996,0.08277,0.065779,0.087109,0.078783,0.14131,0.31643,0.10443,0.092078,0.26042,0.2839
0.050361,0.065838,0.063646,0.072118,0.058662,0.16185,0.28528,0.11015,0.06663,0.17836,0.20095
0.056772,0.10266,0.05988,0.10004,0.058217,0.17333,0.33566,0.10874,0.03316,0.20693,0.21296
0.07925,0.11037,0.088054,0.095604,0.096009,0.15541,0.30165,0.1317,0.13234,0.2021,0.22875
0.1159,0.1304,0.1299,0.12586,0.12102,0.15756,0.32862,0.16908,0.17025,0.20617,0.21332
0.051093,0.095731,0.05516,0.098286,0.066846,0.19333,0.32448,0.094202,0.051202,0.23815,0.28452
0.11982,0.14057,0.12686,0.12666,0.12452,0.14516,0.27665,0.17913,0.19759,0.22177,0.46544
0.072336,0.099674,0.070248,0.085641,0.083082,0.16723,0.31193,0.14239,0.078907,0.22537,0.24163
0.074694,0.10278,0.074465,0.10305,0.08883,0.14817,0.32436,0.13801,0.066071,0.20504,0.17643
0.055565,0.072244,0.058391,0.083909,0.063844,0.16214,0.31004,0.071362,0.059661,0.18826,0.20183
0.10874,0.18054,0.1046,0.19892,0.089076,0.16404,0.31673,0.16401,0.050581,0.38793,0.26434
0.13699,0.12113,0.12574,0.11671,0.12642,0.14869,0.28517,0.16463,0.1942,0.22309,0.20546
0.11573,0.15073,0.094571,0.15105,0.099409,0.16641,0.31925,0.1609,0.058084,0.25262,0.25105
0.17476,0.19208,0.17397,0.20081,0.16375,0.15912,0.31481,0.20918,0.33598,0.23276,0.20629
0.028791,0.060188,0.032993,0.06447,0.03425,0.14839,0.32485,0.0723,0.027441,0.27738,0.25763
0.17245,0.16798,0.17194,0.17424,0.11605,0.16748,0.29465,0.1857,0.17742,0.20077,0.21677
0.14978,0.16767,0.13955,0.15982,0.13437,0.17495,0.28708,0.15216,0.17785,0.19183,0.1821
0.070963,0.088075,0.076249,0.089015,0.09712,0.14371,0.31896,0.13528,0.10352,0.21415,0.2191
0.1354,0.14916,0.17368,0.1485,0.16091,0.14412,0.33383,0.18426,0.19259,0.23483,0.35372
0.079128,0.12655,0.080175,0.1409,0.079624,0.17645,0.30707,0.14963,0.089813,0.16946,0.1759
0.073094,0.086989,0.068678,0.10714,0.079306,0.15452,0.33529,0.12084,0.074908,0.21177,0.17966
0.072724,0.10339,0.079949,0.118,0.078622,0.15212,0.32865,0.13685,0.066759,0.23766,0.28457
0.085036,0.098436,0.077836,0.10054,0.088276,0.15034,0.32018,0.1245,0.052924,0.1802,0.19403
0.083043,0.10824,0.088028,0.092504,0.095824,0.16764,0.34882,0.13291,0.10406,0.19047,0.4244
0.080055,0.10557,0.07757,0.10166,0.065696,0.15962,0.31901,0.13989,0.056739,0.19247,0.19622
0.045042,0.080655,0.041122,0.078598,0.049999,0.15408,0.3094,0.095259,0.03661,0.20763,0.21776
0.072987,0.099904,0.072915,0.096035,0.082395,0.14906,0.31291,0.13404,0.099876,0.25381,0.22999
0.11095,0.13117,0.10955,0.14774,0.11405,0.16971,0.32883,0.15005,0.093683,0.25335,0.22111
0.084412,0.097656,0.083326,0.092913,0.07993,0.14075,0.3618,0.13358,0.062831,0.16213,0.1542
0.064112,0.081609,0.07651,0.093767,0.079548,0.16337,0.33167,0.11326,0.11372,0.28126,0.28207
0.1053,0.12178,0.094299,0.1175,0.099173,0.15415,0.32211,0.14745,0.084634,0.35838,0.41
0.083237,0.10139,0.081351,0.10114,0.080642,0.15896,0.31442,0.14934,0.055331,0.22674,0.26728
0.075422,0.12591,0.08007,0.1394,0.072856,0.19111,0.28742,0.12844,0.075945,0.21906,0.2919
0.12196,0.13105,0.12654,0.13107,0.12333,0.15323,0.32829,0.14822,0.17406,0.22514,0.34413
0.067853,0.1062,0.072161,0.098504,0.08517,0.17281,0.29825,0.13553,0.083121,0.26928,0.26008
0.058,0.095376,0.065366,0.10693,0.058999,0.19421,0.27966,0.10923,0.041218,0.19033,0.22468
0.17771,0.16086,0.16764,0.16306,0.16775,0.14396,0.29653,0.18302,0.25673,0.26234,0.30291
0.089869,0.093541,0.084824,0.089083,0.088399,0.16696,0.30612,0.13139,0.10223,0.2718,0.20229
0.070154,0.10871,0.069747,0.10809,0.070052,0.14916,0.32943,0.12102,0.045231,0.33579,0.33717
0.0666,0.080049,0.067225,0.086988,0.077561,0.15352,0.31792,0.12685,0.10439,0.25577,0.18474
0.03142,0.060693,0.027005,0.053889,0.023435,0.15594,0.33938,0.064319,0.0075318,0.227,0.27519
0.074117,0.11387,0.072799,0.11943,0.078676,0.1919,0.32596,0.13263,0.05241,0.21848,0.23277
0.10193,0.12451,0.11429,0.11537,0.10993,0.15099,0.30898,0.16607,0.10617,0.19647,0.2411
0.070645,0.094711,0.065498,0.10974,0.066521,0.1537,0.33448,0.12002,0.049304,0.23421,0.3524
0.14308,0.16441,0.13758,0.15859,0.13003,0.15381,0.30139,0.18131,0.12599,0.24959,0.45929
0.13928,0.15701,0.13941,0.13789,0.13679,0.17447,0.31567,0.16307,0.19178,0.19188,0.17651
0.088799,0.1196,0.089494,0.11054,0.086021,0.14393,0.29414,0.1354,0.12325,0.20444,0.24507
0.084858,0.11684,0.092887,0.099917,0.096129,0.14279,0.31615,0.15089,0.10027,0.38263,0.23121
0.15872,0.21344,0.17459,0.22618,0.13413,0.18342,0.35471,0.17934,0.27438,0.23012,0.2629
0.049954,0.080139,0.046401,0.081268,0.048333,0.14394,0.307,0.11221,0.043384,0.19294,0.28028
0.034524,0.055661,0.026736,0.061601,0.029915,0.1392,0.32629,0.098606,0.016374,0.21883,0.26989
0.071359,0.087182,0.0621,0.076067,0.078825,0.14293,0.31369,0.13729,0.10062,0.19547,0.1788
0.035167,0.06609,0.033873,0.07931,0.028297,0.18561,0.34198,0.0986,0.019662,0.19825,0.20508
0.086142,0.10895,0.10262,0.10935,0.097011,0.16508,0.31963,0.14776,0.10125,0.22371,0.19213
0.063375,0.10094,0.06678,0.10784,0.06069,0.17127,0.31358,0.13169,0.026318,0.21117,0.19206
0.093144,0.097132,0.083941,0.10825,0.088943,0.17537,0.35783,0.13588,0.12592,0.24591,0.21297
0.11576,0.11936,0.11235,0.13892,0.10527,0.20146,0.30391,0.13352,0.1424,0.25509,0.37487
0.045894,0.08205,0.050532,0.08554,0.041105,0.1586,0.30132,0.096325,0.022899,0.24231,0.25799
0.053483,0.075169,0.051059,0.076715,0.058543,0.15777,0.33681,0.11649,0.088037,0.34925,0.19798
0.088352,0.10826,0.095818,0.094585,0.1058,0.14012,0.30611,0.13334,0.1378,0.25588,0.21772
0.12548,0.15353,0.1189,0.15315,0.11119,0.15168,0.34572,0.15898,0.17198,0.2875,0.3241
0.077416,0.11572,0.064876,0.1015,0.075573,0.15298,0.30433,0.11414,0.051354,0.25759,0.17053
0.093646,0.12333,0.10037,0.1139,0.10177,0.14441,0.29294,0.13582,0.18665,0.20246,0.17122
0.099318,0.11788,0.09996,0.11596,0.11114,0.15607,0.29088,0.14391,0.13387,0.22296,0.29482
0.10016,0.12148,0.090952,0.13279,0.082596,0.14536,0.30818,0.14465,0.049224,0.20752,0.26776
0.13101,0.11983,0.10924,0.12824,0.12769,0.18182,0.32461,0.14673,0.19465,0.23173,0.29475
0.042147,0.075423,0.044436,0.066114,0.035148,0.14733,0.31138,0.11482,0.039422,0.18545,0.16068
0.15698,0.16069,0.14373,0.17176,0.13901,0.17232,0.32871,0.17245,0.22502,0.23958,0.24918
0.041629,0.072756,0.045261,0.077393,0.037275,0.16144,0.30279,0.10264,0.020407,0.21447,0.20674
0.068291,0.10845,0.078069,0.11813,0.096323,0.1723,0.32277,0.11728,0.087537,0.20256,0.21658
0.074579,0.10501,0.071414,0.092435,0.078813,0.16463,0.30427,0.13869,0.069129,0.17103,0.19039
0.055526,0.075551,0.061539,0.084466,0.063101,0.13761,0.28032,0.10276,0.081841,0.22454,0.19559
0.056824,0.07881,0.054712,0.063282,0.065708,0.14695,0.28936,0.1168,0.067956,0.21793,0.23189
0.079107,0.087488,0.08314,0.085705,0.092901,0.14625,0.29883,0.1176,0.11099,0.18546,0.20072
0.075803,0.10912,0.082475,0.11648,0.076777,0.14382,0.31398,0.15099,0.031623,0.32213,0.20135
0.16779,0.18046,0.1666,0.17333,0.1583,0.14157,0.30634,0.18104,0.20807,0.21572,0.26055
0.055899,0.0781,0.057726,0.083097,0.06671,0.16381,0.32023,0.12194,0.068822,0.19767,0.1987
0.099093,0.10362,0.10454,0.10776,0.15209,0.15667,0.3156,0.14771,0.15143,0.20424,0.21262
0.065357,0.1032,0.064384,0.094238,0.080928,0.14673,0.29907,0.13167,0.081691,0.3525,0.32956
0.12769,0.1379,0.14041,0.16126,0.12926,0.18074,0.30285,0.18952,0.2172,0.20822,0.20823
0.13642,0.16433,0.15029,0.14767,0.12878,0.15492,0.31628,0.18577,0.2299,0.24398,0.2406
0.076819,0.093347,0.069693,0.088779,0.070235,0.14994,0.32507,0.11383,0.062264,0.17566,0.1877
0.066378,0.11588,0.06155,0.1024,0.056578,0.17639,0.32177,0.13246,0.042889,0.21644,0.20165
0.050098,0.069705,0.048043,0.074278,0.049538,0.15086,0.28036,0.095988,0.050006,0.29065,0.18858
0.09545,0.091382,0.076338,0.093811,0.090613,0.13453,0.34193,0.13958,0.14418,0.22215,0.243
0.054012,0.085682,0.051712,0.090118,0.058396,0.16055,0.34185,0.10632,0.05146,0.25836,0.24852
0.082963,0.10854,0.083217,0.11364,0.099808,0.16392,0.27836,0.1317,0.10685,0.21229,0.2622
0.046295,0.075572,0.056425,0.069628,0.040122,0.13712,0.34359,0.092583,0.064173,0.28539,0.24166
0.042295,0.077485,0.04529,0.074275,0.045682,0.13071,0.33357,0.10287,0.032028,0.25947,0.21052
0.078616,0.14352,0.092945,0.14549,0.092053,0.15914,0.34972,0.15264,0.039116,0.22504,0.20097
0.0942,0.12803,0.098672,0.12675,0.091609,0.16344,0.30959,0.13136,0.084198,0.21174,0.18764
0.13395,0.2399,0.14221,0.22631,0.12179,0.15758,0.35395,0.18705,0.2597,0.19856,0.21138
0.071353,0.10042,0.070569,0.12592,0.063926,0.15152,0.3431,0.14139,0.036505,0.23255,0.42339
0.05468,0.091171,0.054972,0.083346,0.045063,0.14131,0.29949,0.077712,0.041989,0.23292,0.18732
0.098569,0.10713,0.10002,0.12781,0.096202,0.18746,0.31088,0.13133,0.12213,0.21623,0.23392
0.046395,0.073311,0.049077,0.078338,0.047919,0.14111,0.32469,0.12775,0.035005,0.20696,0.16387
0.077295,0.10228,0.06248,0.10517,0.078133,0.151,0.3427,0.11386,0.041847,0.20661,0.21978
0.12163,0.12732,0.12418,0.13498,0.10882,0.16434,0.30681,0.15926,0.15925,0.23485,0.20464
0.074377,0.11183,0.081942,0.12153,0.084668,0.15106,0.32291,0.13579,0.056826,0.31692,0.23903
0.070524,0.086574,0.058767,0.078081,0.066574,0.15029,0.33522,0.13607,0.048634,0.21237,0.25287
0.078482,0.08955,0.073894,0.088419,0.069553,0.1685,0.31101,0.11277,0.08233,0.21075,0.16297
0.083082,0.092739,0.073964,0.10837,0.091001,0.16601,0.29313,0.11935,0.054179,0.19028,0.23979
0.037902,0.061216,0.040239,0.060302,0.034801,0.14154,0.37043,0.072001,0.037353,0.23312,0.18993
0.075108,0.10105,0.075362,0.088544,0.077091,0.1577,0.31363,0.12189,0.094842,0.20391,0.21231
0.08738,0.10856,0.079402,0.11948,0.091052,0.15106,0.30444,0.1533,0.065582,0.24555,0.30221
0.055826,0.08796,0.064962,0.095239,0.062529,0.15065,0.33085,0.083935,0.042317,0.26486,0.33589
0.14339,0.14324,0.14378,0.14616,0.14155,0.13772,0.31327,0.17305,0.24286,0.18679,0.23569
0.073656,0.090116,0.074122,0.087948,0.073155,0.13252,0.36467,0.13662,0.097121,0.27748,0.39689
0.071366,0.11298,0.090929,0.10272,0.096741,0.1549,0.3209,0.15871,0.13427,0.23558,0.22885
0.15083,0.13694,0.14443,0.15978,0.15802,0.16139,0.2984,0.16813,0.22902,0.22773,0.30823
0.099685,0.11565,0.095902,0.11899,0.090038,0.1652,0.34415,0.13701,0.12483,0.26901,0.23809
0.092396,0.13732,0.11592,0.13923,0.10381,0.16463,0.30171,0.16537,0.050739,0.23275,0.26235
0.054916,0.069881,0.052978,0.077475,0.040438,0.17423,0.28595,0.086721,0.029777,0.22566,0.22254
0.16328,0.14701,0.13557,0.14183,0.13347,0.18616,0.30978,0.20818,0.1987,0.17498,0.20311
0.039958,0.060937,0.039103,0.073295,0.036175,0.16258,0.29696,0.091257,0.027516,0.19249,0.18573
0.12201,0.1226,0.11051,0.13969,0.11115,0.14671,0.31759,0.18113,0.15713,0.18947,0.1952
0.11125,0.14606,0.10443,0.15719,0.11211,0.18107,0.33346,0.18947,0.23024,0.23342,0.20613
0.12247,0.13681,0.10855,0.13195,0.10121,0.16735,0.32854,0.15617,0.10847,0.24563,0.2229
0.11268,0.17537,0.1452,0.1488,0.14984,0.15178,0.30077,0.19037,0.16561,0.24821,0.23909
0.056921,0.071982,0.05085,0.077999,0.067733,0.14888,0.32465,0.10889,0.043255,0.2178,0.17452
0.10199,0.094585,0.091681,0.11752,0.11045,0.1449,0.32875,0.14361,0.12858,0.18298,0.2717
0.064861,0.10061,0.091185,0.11132,0.085222,0.1306,0.31139,0.14714,0.066635,0.21421,0.25737
0.048499,0.070219,0.054579,0.064075,0.044541,0.14309,0.3038,0.10784,0.05072,0.27483,0.27542
0.046526,0.079949,0.051118,0.07521,0.052632,0.17053,0.31625,0.098415,0.058672,0.21306,0.24927
0.034898,0.067013,0.032696,0.072999,0.042492,0.16367,0.32621,0.077714,0.027665,0.17487,0.1721
0.073755,0.091704,0.071346,0.11939,0.074063,0.16583,0.34947,0.11637,0.076783,0.19964,0.20356
0.05669,0.091641,0.055263,0.08276,0.045229,0.1555,0.32273,0.12032,0.063443,0.18618,0.16898
0.058921,0.080335,0.051225,0.083693,0.061906,0.12881,0.32634,0.11706,0.071384,0.23545,0.24426
0.063348,0.071866,0.060553,0.088547,0.068831,0.16478,0.32137,0.11876,0.07327,0.32748,0.31402
0.048709,0.060572,0.035234,0.060401,0.054269,0.13399,0.34501,0.082365,0.051013,0.22699,0.29452
0.12364,0.14714,0.12052,0.15342,0.1141,0.16633,0.35392,0.16888,0.18117,0.43892,0.23737
0.055792,0.078457,0.052831,0.087823,0.051684,0.15229,0.29069,0.10744,0.048862,0.2358,0.27305
0.064946,0.076285,0.057894,0.09465,0.054987,0.16448,0.32859,0.12861,0.078318,0.18472,0.2084
0.058071,0.083435,0.077245,0.095596,0.062549,0.14739,0.25978,0.11498,0.075108,0.30576,0.2085
0.061323,0.093886,0.070934,0.095944,0.057554,0.14738,0.29639,0.13575,0.053308,0.26777,0.20878
0.048068,0.083762,0.055659,0.077294,0.050501,0.13629,0.32373,0.10507,0.027997,0.22871,0.20215
0.051806,0.078724,0.046615,0.069824,0.067023,0.13795,0.33422,0.12301,0.072918,0.1761,0.23903
0.11108,0.12494,0.1106,0.13418,0.12439,0.15612,0.3163,0.15809,0.1699,0.17173,0.18415
0.092457,0.12305,0.075425,0.10609,0.090004,0.19072,0.30381,0.13152,0.085341,0.21742,0.23868
0.039384,0.074948,0.041675,0.071202,0.040257,0.15308,0.30856,0.076345,0.022647,0.2119,0.22185
0.075444,0.10327,0.075406,0.10043,0.082231,0.15612,0.33096,0.1408,0.084463,0.23681,0.148
0.066839,0.087417,0.059822,0.088032,0.075449,0.13219,0.33824,0.1182,0.049582,0.18817,0.24089
0.10834,0.11826,0.11965,0.11496,0.10637,0.17206,0.31821,0.14986,0.16518,0.20887,0.23754
0.098752,0.095523,0.071687,0.089695,0.072174,0.15121,0.3228,0.1358,0.049209,0.2579,0.19485
0.064055,0.11285,0.076464,0.094199,0.064767,0.144,0.31951,0.10293,0.021343,0.2054,0.22149
0.085205,0.085841,0.085281,0.087498,0.1111,0.16373,0.31572,0.12548,0.10222,0.2351,0.25042
0.050755,0.084823,0.055506,0.077814,0.047579,0.15919,0.34374,0.12776,0.042975,0.21313,0.24461
0.050206,0.074286,0.04725,0.074521,0.0516,0.1261,0.30451,0.11771,0.033989,0.17822,0.23755
0.095174,0.12505,0.10891,0.1163,0.10375,0.13791,0.30736,0.14512,0.16291,0.21805,0.218
0.079126,0.087911,0.064017,0.08868,0.063364,0.14539,0.34786,0.11349,0.084918,0.24317,0.24754
0.059156,0.10492,0.074651,0.10672,0.078179,0.15404,0.30617,0.12114,0.048697,0.237,0.347
0.049022,0.087043,0.053337,0.08144,0.05239,0.14168,0.33191,0.11714,0.069434,0.18678,0.24495
0.069291,0.075058,0.071418,0.086166,0.075782,0.17208,0.31451,0.11849,0.084355,0.19015,0.17883
0.058715,0.086504,0.049125,0.072764,0.057147,0.15839,0.31471,0.097615,0.040602,0.18292,0.19818
0.040837,0.072916,0.051144,0.072943,0.053682,0.1467,0.31169,0.12881,0.043156,0.17751,0.18349
0.066283,0.086971,0.066263,0.09238,0.065616,0.15751,0.2985,0.13067,0.10677,0.19401,0.20702
0.051204,0.083973,0.047849,0.090279,0.051601,0.18406,0.3201,0.096883,0.050832,0.20891,0.18969
0.12734,0.15593,0.14408,0.15815,0.12493,0.15923,0.33527,0.19359,0.27544,0.22453,0.22926
0.095076,0.12755,0.0867,0.131,0.10364,0.15198,0.31086,0.15345,0.051928,0.19577,0.16238
0.076593,0.08716,0.081415,0.097306,0.089439,0.17066,0.2966,0.11581,0.092865,0.2709,0.25673
0.050365,0.069572,0.047238,0.072833,0.058618,0.1351,0.30764,0.083694,0.05729,0.19537,0.19497
0.12672,0.14047,0.12877,0.14023,0.12415,0.15334,0.32435,0.14487,0.1493,0.21701,0.2588
0.088552,0.12016,0.10917,0.12773,0.096564,0.14396,0.32691,0.14491,0.027438,0.20139,0.19344
0.10812,0.1163,0.10614,0.1081,0.12205,0.16192,0.34486,0.16387,0.16194,0.22022,0.24023
0.053454,0.092081,0.056434,0.088175,0.048985,0.16951,0.31074,0.12001,0.042378,0.23433,0.23746
0.084654,0.10474,0.077451,0.12341,0.08406,0.14179,0.34818,0.13427,0.033197,0.25731,0.40232
0.083319,0.10254,0.081275,0.10196,0.097833,0.16356,0.32717,0.14885,0.12275,0.20236,0.20243
0.070459,0.1295,0.074784,0.12147,0.071215,0.16174,0.35842,0.13172,0.045687,0.34072,0.25712
0.044549,0.07907,0.054809,0.076031,0.044245,0.14792,0.32117,0.14326,0.02578,0.20508,0.15716
0.078042,0.1415,0.082443,0.13025,0.077994,0.13627,0.29579,0.16169,0.01866,0.20344,0.26575
0.088168,0.13821,0.10246,0.17192,0.10275,0.15422,0.3513,0.12686,0.10938,0.17748,0.14822
0.12176,0.13809,0.095612,0.13228,0.098796,0.16503,0.33935,0.14303,0.1823,0.22952,0.19999
0.076575,0.11019,0.080311,0.12171,0.0679,0.16768,0.32862,0.12801,0.043973,0.19806,0.21805
0.071236,0.088826,0.067618,0.094453,0.096333,0.14727,0.28064,0.14176,0.1048,0.39766,0.26825
0.091628,0.11537,0.091285,0.11634,0.098651,0.16289,0.3211,0.15094,0.08713,0.20997,0.18046
0.066758,0.10434,0.070214,0.1036,0.080788,0.1482,0.32559,0.13419,0.064361,0.23612,0.25898
0.058542,0.10747,0.062662,0.096006,0.058397,0.14703,0.30991,0.14186,0.045055,0.23874,0.21417
0.084498,0.11718,0.073336,0.11487,0.096124,0.16055,0.3432,0.15586,0.12928,0.24328,0.24415
0.17146,0.14782,0.17142,0.1594,0.18899,0.16119,0.27898,0.17696,0.36129,0.24957,0.29427
0.060043,0.093144,0.08051,0.094326,0.053612,0.16096,0.29901,0.1303,0.034712,0.22026,0.20747
0.044454,0.091538,0.036722,0.097504,0.036827,0.1771,0.29313,0.094753,0.017429,0.21446,0.20376
0.073752,0.10944,0.073833,0.10551,0.067751,0.14922,0.31286,0.13944,0.029166,0.21363,0.28405
0.11862,0.11958,0.12724,0.12842,0.11617,0.16018,0.30272,0.15094,0.21571,0.40272,0.46026
0.049423,0.075846,0.057212,0.094542,0.04417,0.16968,0.31748,0.11702,0.020684,0.2004,0.20665
0.077415,0.12116,0.087223,0.13712,0.079741,0.1801,0.3451,0.15116,0.15258,0.21937,0.20816
0.060279,0.082294,0.064245,0.11145,0.061673,0.15119,0.30502,0.11494,0.030028,0.28845,0.31524
0.074411,0.092588,0.075859,0.096353,0.07116,0.14196,0.31154,0.13246,0.086899,0.35994,0.19708
0.038541,0.062487,0.04675,0.049647,0.042871,0.14424,0.3397,0.074504,0.024823,0.19023,0.44456
0.058552,0.088476,0.06548,0.079429,0.059408,0.14764,0.29909,0.10639,0.045135,0.40502,0.3835
0.053997,0.094913,0.052945,0.11305,0.050405,0.16274,0.31833,0.11114,0.023206,0.19407,0.20175
0.06913,0.09634,0.060972,0.079704,0.067193,0.15273,0.30025,0.13243,0.088768,0.23344,0.21664
0.053006,0.085145,0.048587,0.081043,0.043874,0.16129,0.32761,0.09922,0.033621,0.18514,0.17518
0.1038,0.12324,0.10635,0.14052,0.10593,0.16878,0.32756,0.16254,0.2016,0.18841,0.17435
0.038064,0.0716,0.045049,0.061868,0.053855,0.12475,0.31232,0.091492,0.025394,0.23837,0.29905
0.068375,0.081134,0.069385,0.088041,0.071909,0.15953,0.32377,0.11926,0.083308,0.17833,0.18189
0.086308,0.08162,0.073634,0.089549,0.093355,0.14288,0.32988,0.12285,0.08486,0.25363,0.28287
0.17638,0.18774,0.1656,0.19458,0.1513,0.15155,0.33612,0.19165,0.16799,0.20728,0.18672
0.11765,0.15825,0.13123,0.15058,0.15334,0.16908,0.32942,0.1519,0.22468,0.24504,0.3335
0.057286,0.08246,0.086607,0.092635,0.050935,0.15585,0.30972,0.091156,0.050568,0.31995,0.23026
0.076291,0.11412,0.098668,0.13052,0.080706,0.13451,0.31241,0.13443,0.02941,0.42199,0.23489
0.082086,0.11264,0.072164,0.10869,0.064263,0.14614,0.33591,0.12886,0.042937,0.2763,0.23518
0.11789,0.14585,0.12811,0.16498,0.11497,0.16959,0.32367,0.16217,0.12639,0.31827,0.23383
0.097085,0.12028,0.086847,0.10695,0.094902,0.14796,0.31036,0.14561,0.089732,0.18728,0.22565
0.048523,0.064417,0.052302,0.064741,0.048832,0.12663,0.30884,0.092059,0.056376,0.16339,0.19473
0.073723,0.10948,0.084546,0.10556,0.078746,0.17491,0.33597,0.15211,0.10482,0.24334,0.23895
0.033117,0.067081,0.039673,0.061606,0.035901,0.143,0.29208,0.087932,0.019544,0.29823,0.35127
0.087125,0.11013,0.08149,0.10779,0.089171,0.15267,0.35041,0.13973,0.097884,0.22548,0.25589
0.066893,0.08618,0.063731,0.086374,0.059098,0.14651,0.31062,0.12518,0.088795,0.17914,0.20633
0.071285,0.089205,0.07172,0.069433,0.0627,0.16083,0.33082,0.098214,0.10804,0.21208,0.18778
0.038573,0.065159,0.041565,0.058373,0.029185,0.13802,0.30432,0.09439,0.039895,0.23111,0.2111
0.056767,0.093488,0.058044,0.08305,0.059845,0.14856,0.30288,0.13349,0.055721,0.2137,0.29758
0.074691,0.10279,0.068731,0.10002,0.065914,0.17896,0.31629,0.11272,0.070955,0.24586,0.20525
0.075526,0.093912,0.080221,0.085382,0.086926,0.16052,0.29993,0.12283,0.090815,0.17413,0.18843
0.034888,0.070848,0.043462,0.060541,0.051343,0.15702,0.31872,0.071355,0.014149,0.27943,0.30079
0.1614,0.13255,0.15279,0.14622,0.13169,0.16156,0.32306,0.20044,0.22863,0.18595,0.2234
0.090864,0.10956,0.090858,0.14084,0.11638,0.16667,0.32779,0.14964,0.14103,0.2408,0.26258
0.086787,0.11418,0.094744,0.11861,0.10588,0.14538,0.30044,0.1485,0.11432,0.38239,0.40377
0.098684,0.15152,0.1187,0.15396,0.10966,0.15033,0.3092,0.18706,0.11241,0.27609,0.21643
0.026909,0.05817,0.035738,0.063843,0.031785,0.13749,0.30332,0.066443,0.023729,0.24568,0.20852
0.094514,0.10667,0.088971,0.097033,0.10037,0.1694,0.32924,0.1572,0.12125,0.23954,0.20512
0.09549,0.12658,0.08983,0.11989,0.099991,0.13715,0.28223,0.14365,0.067162,0.14814,0.15438
0.061565,0.11016,0.074552,0.13541,0.057209,0.16756,0.305,0.12028,0.013694,0.21077,0.18827
0.068206,0.084473,0.056607,0.092608,0.082748,0.15808,0.30508,0.12883,0.096978,0.20579,0.18652
0.05399,0.088537,0.053855,0.079019,0.053379,0.16927,0.33411,0.11445,0.050828,0.22725,0.22581
0.086477,0.10391,0.083717,0.11926,0.092804,0.15498,0.29613,0.13254,0.11822,0.38329,0.2084
0.05021,0.067506,0.053249,0.081251,0.05146,0.16967,0.30249,0.1037,0.059044,0.2264,0.24299
0.037903,0.074078,0.045456,0.062853,0.054186,0.14236,0.28629,0.10839,0.051415,0.22037,0.18608
0.08034,0.10531,0.095088,0.11901,0.080682,0.1759,0.3495,0.13271,0.10127,0.24776,0.21214
0.038328,0.078141,0.032174,0.06569,0.034697,0.14053,0.31447,0.10376,0.0042328,0.21263,0.16291
0.072784,0.091237,0.063733,0.08569,0.076991,0.18311,0.27339,0.12506,0.076649,0.21658,0.18251
0.045348,0.079495,0.050686,0.080371,0.042722,0.15566,0.36065,0.1123,0.019352,0.19312,0.20839
0.074259,0.10178,0.070473,0.099904,0.070145,0.15998,0.32674,0.12313,0.043068,0.18698,0.17044
0.054481,0.067892,0.055352,0.070285,0.062436,0.15557,0.35546,0.11002,0.078172,0.26138,0.1956
0.098221,0.12156,0.11341,0.11801,0.095436,0.15367,0.30994,0.15362,0.073053,0.21131,0.2286
0.092401,0.10862,0.086855,0.10642,0.095338,0.13895,0.29695,0.16555,0.10245,0.2515,0.29433
0.092751,0.10316,0.082406,0.094492,0.096953,0.15721,0.28322,0.12722,0.13179,0.25356,0.43361
0.13679,0.14661,0.14978,0.13801,0.13489,0.16436,0.31111,0.15867,0.1161,0.20225,0.20418
0.033549,0.05563,0.038834,0.061624,0.035492,0.1213,0.26823,0.084105,0.022271,0.21672,0.21593
0.17298,0.16776,0.15331,0.14964,0.178,0.16223,0.35002,0.1924,0.27847,0.18636,0.20689
0.059056,0.10242,0.070569,0.087717,0.062642,0.15715,0.3041,0.10857,0.049363,0.3142,0.31815
0.04047,0.1028,0.060757,0.092705,0.041272,0.1682,0.31498,0.1014,0.048015,0.19757,0.35881
0.083563,0.12508,0.10322,0.13518,0.10372,0.15565,0.33072,0.14158,0.042133,0.22097,0.21866
0.064912,0.12112,0.070333,0.099002,0.074896,0.15459,0.3535,0.12034,0.062498,0.22855,0.23284
0.041533,0.072693,0.040541,0.063658,0.030671,0.16746,0.31808,0.083229,0.028298,0.25515,0.21966
0.13292,0.15753,0.12518,0.14591,0.12313,0.15846,0.30437,0.15382,0.13166,0.25623,0.1956
0.054793,0.079346,0.045231,0.082045,0.05095,0.1343,0.34804,0.11569,0.054928,0.21601,0.17024
0.044465,0.072002,0.053037,0.068874,0.045193,0.14646,0.31685,0.10652,0.054681,0.24954,0.324
0.068748,0.11034,0.066042,0.10598,0.079381,0.17426,0.34652,0.14017,0.050068,0.1769,0.25318
0.048044,0.068792,0.047828,0.068488,0.056886,0.13683,0.31444,0.092466,0.046811,0.49099,0.36572
0.075629,0.087285,0.083456,0.081867,0.068673,0.14623,0.2957,0.14631,0.090885,0.22265,0.17828
0.098783,0.10403,0.084794,0.11063,0.084875,0.18093,0.2867,0.13125,0.12746,0.17063,0.18869
0.048084,0.078051,0.036848,0.074664,0.04039,0.14296,0.3194,0.099875,0.01479,0.18965,0.28167
0.061471,0.091529,0.056234,0.1009,0.065921,0.14583,0.32934,0.13895,0.030339,0.38357,0.39323
0.070475,0.1091,0.071491,0.10202,0.065593,0.18098,0.3404,0.11291,0.042532,0.19623,0.19933
0.10135,0.11082,0.093731,0.12371,0.094262,0.14912,0.28608,0.14446,0.070742,0.18944,0.20117
0.1339,0.14631,0.14517,0.15648,0.14088,0.16256,0.3093,0.18306,0.20613,0.2469,0.28535
0.10006,0.11769,0.089058,0.13017,0.091407,0.19046,0.32123,0.12199,0.10284,0.20455,0.23116
0.087199,0.095664,0.075248,0.096821,0.094321,0.14733,0.3244,0.15309,0.11116,0.23887,0.23662
0.1481,0.21292,0.18099,0.20824,0.15308,0.21969,0.3263,0.18093,0.29836,0.33356,0.26961
0.065723,0.10588,0.068922,0.11963,0.076196,0.15315,0.28796,0.1479,0.047751,0.23034,0.2376
0.055954,0.06932,0.041365,0.076417,0.041455,0.15768,0.34501,0.092461,0.047947,0.16574,0.18957
0.059939,0.08053,0.055788,0.087414,0.059815,0.14881,0.29643,0.11929,0.059773,0.19928,0.24607
0.056494,0.075445,0.062335,0.072496,0.054944,0.11814,0.32356,0.10892,0.078674,0.24817,0.19677
0.079537,0.10674,0.093126,0.11772,0.08582,0.15588,0.32946,0.13138,0.097784,0.19497,0.21523
0.031097,0.057895,0.042661,0.059974,0.034691,0.16364,0.29922,0.083001,0.016041,0.19837,0.22701
0.12079,0.13303,0.12676,0.11182,0.12127,0.18561,0.30867,0.17475,0.20467,0.19459,0.24814
0.070386,0.098225,0.060727,0.097069,0.068641,0.14148,0.3084,0.11033,0.048479,0.22212,0.25015
0.082744,0.10699,0.065574,0.10458,0.071892,0.15311,0.30687,0.1266,0.071972,0.25436,0.30479
0.10285,0.15101,0.11173,0.16084,0.10542,0.15521,0.35293,0.14384,0.058295,0.23085,0.25277
0.11931,0.15149,0.093728,0.14095,0.13532,0.14701,0.32286,0.17263,0.14153,0.21361,0.23194
0.06351,0.10628,0.078959,0.095048,0.081002,0.13854,0.30604,0.13088,0.070694,0.20836,0.19646
0.11286,0.13645,0.12308,0.16266,0.10537,0.16877,0.29754,0.14121,0.23775,0.21293,0.21277
0.10286,0.16622,0.099714,0.1794,0.0914,0.16476,0.34508,0.15908,0.068288,0.17732,0.17366
0.072419,0.086259,0.074328,0.070073,0.080203,0.1366,0.28969,0.14656,0.10282,0.1933,0.17234
0.080345,0.095451,0.080453,0.08936,0.096646,0.13771,0.31161,0.13847,0.11844,0.23539,0.18193
0.11802,0.13932,0.12671,0.15593,0.12613,0.1667,0.34241,0.17058,0.17583,0.25351,0.256
0.029876,0.055371,0.037438,0.067435,0.033045,0.14788,0.3027,0.071127,0.01845,0.1954,0.16313
0.10286,0.12922,0.098896,0.13529,0.10874,0.16364,0.28998,0.14355,0.14378,0.17211,0.18962
0.06897,0.095149,0.062418,0.099052,0.063602,0.17519,0.31165,0.12131,0.054283,0.19568,0.17928
0.073851,0.11023,0.072994,0.097333,0.082614,0.15948,0.29088,0.11302,0.092293,0.21853,0.22716
0.074029,0.090487,0.073762,0.10092,0.084984,0.15644,0.30917,0.13685,0.075513,0.28957,0.27826
0.091052,0.1186,0.089456,0.1068,0.10272,0.14478,0.34045,0.16272,0.14294,0.21985,0.26205
0.065843,0.085197,0.065007,0.08606,0.083905,0.14088,0.33029,0.12178,0.097257,0.17719,0.37336
0.074535,0.083683,0.069688,0.10363,0.071709,0.18473,0.35748,0.12887,0.057687,0.19917,0.24221
0.078945,0.11594,0.087336,0.12475,0.091087,0.16866,0.28957,0.12106,0.089999,0.20533,0.16307
0.17326,0.17328,0.15515,0.17946,0.12452,0.18452,0.29631,0.19327,0.18265,0.34144,0.25026
0.095533,0.13585,0.086567,0.1412,0.0884,0.18505,0.32124,0.14794,0.12425,0.19468,0.21721
0.10842,0.11596,0.08018,0.14551,0.11177,0.1559,0.30204,0.1413,0.16063,0.19421,0.21906
0.11257,0.13717,0.12096,0.16016,0.11307,0.18533,0.31531,0.16835,0.079428,0.29513,0.23388
0.064434,0.088301,0.073453,0.089093,0.07209,0.16019,0.30275,0.1186,0.096775,0.23351,0.20243
0.032492,0.059266,0.040329,0.056288,0.041522,0.14121,0.30398,0.077689,0.019704,0.17762,0.1734
0.097898,0.14319,0.08903,0.11424,0.078275,0.15398,0.35103,0.13201,0.015356,0.25118,0.43389
0.047931,0.078725,0.052033,0.078167,0.047881,0.15893,0.30292,0.10709,0.040743,0.21271,0.25736
0.082655,0.099567,0.084665,0.10953,0.088576,0.16658,0.29844,0.11252,0.10073,0.21872,0.21405
0.13306,0.23047,0.16765,0.236,0.15648,0.18337,0.34749,0.16364,0.21263,0.26685,0.20994
0.090692,0.11026,0.089724,0.096639,0.09672,0.17644,0.32613,0.13014,0.14811,0.24074,0.19108
0.067375,0.096605,0.078963,0.10021,0.075705,0.20364,0.32604,0.12281,0.091593,0.1862,0.2107
0.063506,0.088317,0.066864,0.09935,0.068725,0.14557,0.31974,0.13085,0.074736,0.24497,0.22128
0.052117,0.075753,0.054175,0.078487,0.056286,0.13983,0.32413,0.1064,0.064341,0.18101,0.19718
0.038783,0.070543,0.041006,0.070191,0.03742,0.17513,0.30915,0.083494,0.016154,0.2367,0.25524
0.093378,0.12313,0.11796,0.10879,0.10663,0.14316,0.27665,0.17425,0.17182,0.25119,0.24611
0.077605,0.10022,0.079077,0.10842,0.074216,0.15585,0.3498,0.12717,0.091556,0.16293,0.20295
0.085203,0.097803,0.078237,0.11125,0.070922,0.15595,0.32709,0.10838,0.11647,0.17941,0.18024
0.031872,0.051262,0.028506,0.058026,0.030349,0.15007,0.29716,0.073739,0.022124,0.24849,0.17331
0.090679,0.097496,0.095733,0.096262,0.0903,0.1474,0.33969,0.13443,0.12579,0.23131,0.25098
0.057556,0.08894,0.065461,0.085948,0.064969,0.15448,0.32343,0.12358,0.087584,0.19007,0.22632
0.038552,0.072463,0.039664,0.068054,0.029724,0.16999,0.32383,0.10459,0.027328,0.17122,0.22107
0.051209,0.083698,0.048652,0.092453,0.053315,0.14263,0.32632,0.12642,0.03117,0.19217,0.352
0.13125,0.12567,0.14422,0.13632,0.12852,0.15739,0.32968,0.18176,0.20153,0.25367,0.28354
0.068863,0.090058,0.059161,0.081712,0.065657,0.1826,0.3038,0.13196,0.071719,0.21815,0.17817
0.10731,0.11947,0.10509,0.10883,0.12372,0.15888,0.33841,0.13963,0.17047,0.24309,0.29624
0.075276,0.10516,0.070009,0.10248,0.085693,0.15494,0.29373,0.12982,0.068313,0.23527,0.19154
0.077084,0.11357,0.089309,0.11756,0.089281,0.15872,0.31547,0.15108,0.094756,0.18591,0.18175
0.094979,0.10779,0.09914,0.10924,0.10373,0.15805,0.3254,0.14271,0.19248,0.22088,0.24806
0.045315,0.061654,0.039748,0.063041,0.043066,0.14705,0.3359,0.10359,0.030199,0.25444,0.44011
0.080106,0.090589,0.06219,0.10328,0.063803,0.14278,0.3407,0.11528,0.089833,0.20414,0.21706
0.10458,0.12289,0.11219,0.10797,0.094217,0.1664,0.30016,0.14139,0.15932,0.20696,0.22126
0.044396,0.054025,0.040373,0.06772,0.046409,0.13801,0.29952,0.10038,0.034651,0.26147,0.22055
0.1329,0.14257,0.13813,0.13888,0.12705,0.17668,0.29633,0.17583,0.16152,0.22862,0.21965
0.093353,0.12583,0.10472,0.11327,0.092021,0.17462,0.27351,0.13684,0.13387,0.19044,0.19952
0.094899,0.10808,0.097379,0.10022,0.11345,0.1517,0.31788,0.11904,0.13908,0.17492,0.23888
0.11417,0.11956,0.11493,0.11049,0.11351,0.14986,0.30832,0.178,0.16627,0.35371,0.23776
0.086868,0.13692,0.099824,0.1304,0.096312,0.16439,0.33576,0.16816,0.059269,0.18705,0.25061
0.12726,0.12415,0.13254,0.12291,0.11031,0.14443,0.31607,0.15416,0.1661,0.24875,0.31427
0.080618,0.097124,0.10078,0.10045,0.085835,0.13724,0.31052,0.14355,0.097191,0.20342,0.20706
0.063781,0.090374,0.072547,0.096089,0.076884,0.13429,0.3278,0.12484,0.03956,0.20322,0.19717
0.08964,0.10026,0.075633,0.10283,0.084371,0.14752,0.31637,0.13885,0.070059,0.22862,0.2101
0.044621,0.064172,0.045478,0.065023,0.045071,0.11778,0.33132,0.090978,0.032462,0.16338,0.18902
0.092662,0.14066,0.087315,0.13927,0.084465,0.16657,0.29325,0.12021,0.062018,0.25155,0.22478
0.11789,0.11942,0.099707,0.12557,0.098801,0.17422,0.28117,0.14462,0.11544,0.19077,0.23742
0.034436,0.07168,0.034684,0.058158,0.023864,0.13213,0.33384,0.094174,0.024801,0.16116,0.15326
0.076196,0.11148,0.081953,0.11029,0.079474,0.17142,0.32069,0.10941,0.053827,0.20397,0.22519
0.083625,0.1287,0.085582,0.12939,0.074293,0.13986,0.30889,0.12153,0.052702,0.16808,0.24891
0.091433,0.090064,0.099518,0.10478,0.083024,0.1497,0.32989,0.11881,0.13574,0.25243,0.29838
0.092924,0.10023,0.094765,0.10871,0.087516,0.14938,0.29274,0.14919,0.11905,0.22987,0.21815
0.085188,0.11602,0.091891,0.10355,0.094499,0.13833,0.33367,0.15153,0.12782,0.29813,0.36761
0.13437,0.15963,0.13217,0.14742,0.12225,0.17544,0.3191,0.15231,0.22984,0.23551,0.23112
0.15172,0.116,0.12366,0.11081,0.18503,0.15394,0.31046,0.15941,0.21699,0.25841,0.211
0.052813,0.093175,0.064316,0.10079,0.048331,0.17928,0.30305,0.10345,0.030429,0.17486,0.15369
0.071272,0.097189,0.066931,0.10601,0.084193,0.14054,0.34392,0.11506,0.089817,0.28348,0.18718
0.10868,0.14966,0.12343,0.16126,0.10268,0.18021,0.30417,0.15644,0.26774,0.34938,0.22401
0.042879,0.059231,0.042559,0.060674,0.045524,0.15255,0.31291,0.079799,0.0529,0.23861,0.3418
0.050498,0.074744,0.048778,0.076244,0.057551,0.15557,0.35194,0.10215,0.056817,0.21609,0.22137
0.1346,0.13831,0.1436,0.12379,0.17319,0.15713,0.32595,0.18038,0.23802,0.24905,0.28743
0.096071,0.093506,0.098901,0.089871,0.10298,0.15054,0.30778,0.13774,0.085381,0.19749,0.20732
0.063783,0.08628,0.070328,0.0947,0.073409,0.1492,0.28761,0.11546,0.083905,0.20596,0.17762
0.048254,0.065391,0.049727,0.077806,0.038277,0.16957,0.30443,0.087743,0.046772,0.21761,0.21911
0.055001,0.072798,0.049005,0.072758,0.04515,0.14337,0.30323,0.11998,0.046588,0.1812,0.17779
0.084342,0.10953,0.089063,0.093745,0.10049,0.14816,0.33322,0.12122,0.15261,0.21429,0.23375
0.028803,0.079368,0.041117,0.074004,0.053581,0.14775,0.32586,0.084629,0.023052,0.26667,0.26879
0.10614,0.13231,0.10182,0.12952,0.10394,0.17557,0.33919,0.17927,0.17669,0.23136,0.22224
0.067018,0.087099,0.074532,0.093194,0.066756,0.16891,0.29357,0.1269,0.072149,0.21052,0.25914
0.050899,0.072342,0.044606,0.073658,0.050768,0.14345,0.28394,0.11324,0.039458,0.28286,0.17712
0.029282,0.055531,0.036953,0.058751,0.037049,0.18126,0.29485,0.085021,0.025953,0.19154,0.18146
0.084855,0.12044,0.070942,0.12233,0.073879,0.16508,0.32677,0.1398,0.053501,0.32987,0.54875
0.06296,0.070569,0.057939,0.096678,0.062827,0.14429,0.30048,0.12431,0.088389,0.22387,0.33182
0.041465,0.061282,0.043879,0.065668,0.050247,0.16478,0.29311,0.095295,0.035626,0.29682,0.19037
0.10843,0.12058,0.10217,0.12173,0.12854,0.15558,0.3356,0.15133,0.18039,0.23696,0.36106
0.069759,0.080453,0.059342,0.08071,0.06897,0.17264,0.29728,0.14132,0.074278,0.20338,0.1747
0.098058,0.11245,0.093445,0.10181,0.099507,0.1714,0.33536,0.13156,0.097714,0.24214,0.21103
0.051224,0.075012,0.045759,0.077079,0.049101,0.16184,0.34957,0.10682,0.041804,0.23537,0.21765
0.046898,0.073919,0.051425,0.078095,0.050365,0.16235,0.3101,0.091746,0.051035,0.24487,0.25504
0.057089,0.097077,0.055361,0.083415,0.064129,0.16866,0.34539,0.11804,0.04258,0.22172,0.2402
0.061735,0.078587,0.062208,0.084082,0.067836,0.14151,0.32465,0.10549,0.088662,0.28693,0.25956
0.05602,0.077293,0.062906,0.074987,0.063454,0.1467,0.3311,0.11497,0.073911,0.23929,0.24644
0.055183,0.070854,0.054062,0.070978,0.05181,0.14784,0.29542,0.10972,0.05891,0.25351,0.22657
0.15439,0.17377,0.18242,0.16724,0.1566,0.15999,0.31112,0.18339,0.30629,0.21183,0.26322
0.10395,0.11354,0.098588,0.1209,0.10241,0.14654,0.26595,0.15425,0.13569,0.18537,0.18335
0.049281,0.093306,0.059007,0.11708,0.05418,0.17579,0.29235,0.098225,0.027953,0.17981,0.18581
0.049314,0.075363,0.042038,0.074992,0.037823,0.16115,0.29202,0.079013,0.052951,0.25287,0.23776
0.048162,0.097052,0.051081,0.078607,0.0383,0.1367,0.31142,0.12815,0.019127,0.21622,0.2256
0.075177,0.083499,0.084906,0.095409,0.07618,0.16756,0.33479,0.12677,0.09286,0.2006,0.24679
0.11371,0.1594,0.12643,0.14481,0.10594,0.16909,0.35517,0.16835,0.1662,0.31985,0.19977
0.10418,0.13293,0.12187,0.12881,0.11296,0.16579,0.29517,0.15634,0.16559,0.21429,0.24324
0.072053,0.088322,0.076047,0.094409,0.074076,0.1705,0.32351,0.09207,0.065266,0.23124,0.21453
0.11839,0.14311,0.1073,0.16382,0.12216,0.16324,0.2928,0.17297,0.12424,0.19952,0.28267
0.090233,0.10608,0.095038,0.10979,0.11077,0.16598,0.28344,0.14603,0.15346,0.22977,0.19552
0.066998,0.078721,0.055642,0.099677,0.066991,0.17617,0.33049,0.12339,0.06603,0.21022,0.231
0.11088,0.12277,0.12555,0.1296,0.10287,0.14202,0.29979,0.16115,0.12875,0.23459,0.26662
0.090356,0.086776,0.069173,0.096117,0.076941,0.14812,0.30417,0.12748,0.087945,0.22158,0.26241
0.044832,0.072188,0.050034,0.088418,0.051742,0.12619,0.27058,0.12203,0.041447,0.29458,0.22275
0.074638,0.11407,0.081605,0.093188,0.080666,0.17089,0.29049,0.13512,0.077271,0.20026,0.2325
0.14732,0.18282,0.14097,0.17827,0.16318,0.15457,0.28784,0.17218,0.20523,0.25754,0.21197
0.10018,0.11718,0.1003,0.11289,0.092653,0.16623,0.33167,0.14226,0.11127,0.20052,0.15891
0.022046,0.063983,0.026649,0.06278,0.030069,0.14869,0.30074,0.065952,0.015028,0.28141,0.22421
0.051053,0.09236,0.058012,0.079433,0.055042,0.18161,0.29372,0.098227,0.045569,0.17143,0.20546
0.082489,0.09685,0.072986,0.098317,0.084614,0.16626,0.32162,0.15851,0.11058,0.17868,0.33454
0.049134,0.083786,0.059456,0.089977,0.054728,0.15472,0.32711,0.11176,0.025538,0.2263,0.2662
0.12916,0.15331,0.14313,0.16658,0.16016,0.1769,0.30815,0.17605,0.17308,0.21918,0.19332
0.058473,0.095629,0.06516,0.091748,0.061739,0.18964,0.33337,0.12192,0.055087,0.20882,0.22152
0.071305,0.088761,0.060323,0.097703,0.067746,0.14024,0.34235,0.12176,0.090203,0.20794,0.25376
0.045569,0.070288,0.053103,0.072765,0.051702,0.16164,0.306,0.079091,0.055778,0.19215,0.15933
0.050566,0.087361,0.049848,0.069872,0.046186,0.17678,0.32419,0.12736,0.034245,0.27531,0.1972
0.05686,0.096519,0.063686,0.097396,0.066518,0.15573,0.31506,0.12,0.066192,0.20945,0.22007
0.09893,0.12504,0.083271,0.10212,0.098036,0.16335,0.30003,0.14158,0.12502,0.20412,0.25464
0.047358,0.076994,0.057926,0.074422,0.051469,0.12479,0.29676,0.10968,0.038282,0.22439,0.36177
0.14976,0.18319,0.15503,0.17393,0.1595,0.15884,0.31246,0.19311,0.1575,0.24232,0.22222
0.081081,0.10341,0.074592,0.10067,0.079106,0.15375,0.32923,0.15238,0.029936,0.2633,0.25765
0.10265,0.10799,0.10447,0.10861,0.098827,0.1666,0.33728,0.1557,0.13534,0.20261,0.21986
0.12269,0.17819,0.13104,0.19068,0.1116,0.17125,0.30432,0.18041,0.15243,0.34946,0.44894
0.087144,0.10722,0.075167,0.11272,0.081658,0.14357,0.32017,0.15942,0.059918,0.16811,0.15754
0.078678,0.090344,0.0692,0.10194,0.067383,0.15727,0.30436,0.14396,0.094879,0.18581,0.22524
0.044262,0.089259,0.052009,0.10588,0.062592,0.14198,0.30287,0.13695,0.047868,0.23291,0.208
0.04199,0.07589,0.039745,0.077409,0.033975,0.15898,0.27349,0.097722,0.016478,0.2217,0.16885
0.13305,0.14831,0.12492,0.15017,0.12221,0.1661,0.31268,0.17398,0.13912,0.38826,0.27023
0.039447,0.063728,0.051771,0.066816,0.05201,0.14129,0.3478,0.099691,0.059761,0.16026,0.19268
0.044795,0.081325,0.045471,0.078994,0.036051,0.15197,0.28553,0.088334,0.033868,0.22954,0.22119
0.1739,0.15625,0.16685,0.18247,0.15334,0.16247,0.2938,0.1816,0.28756,0.22999,0.22085
0.15022,0.15667,0.15058,0.15659,0.14916,0.16554,0.32684,0.18763,0.25088,0.23883,0.28091
0.11492,0.12282,0.11832,0.12926,0.11689,0.17214,0.35733,0.17799,0.14378,0.25491,0.20494
0.053583,0.078085,0.047875,0.072095,0.04195,0.14468,0.29829,0.10067,0.031508,0.20877,0.20532
0.064407,0.088753,0.057683,0.093059,0.056004,0.14757,0.33225,0.095804,0.049565,0.20886,0.19506
0.059754,0.085756,0.060368,0.087514,0.061731,0.17154,0.3227,0.10677,0.05821,0.19022,0.18941
0.09716,0.12394,0.090093,0.12485,0.12174,0.15206,0.28694,0.15667,0.20059,0.23574,0.26653
0.068975,0.093277,0.06068,0.1086,0.07847,0.1473,0.30969,0.15126,0.048288,0.20923,0.16339
0.10234,0.1139,0.094315,0.10107,0.10314,0.18649,0.32456,0.13674,0.16336,0.24638,0.24083
0.036186,0.073027,0.045188,0.072687,0.038119,0.16797,0.30065,0.098221,0.030353,0.21724,0.20738
0.048334,0.075805,0.049161,0.078457,0.063564,0.14812,0.30763,0.081466,0.040247,0.23053,0.16671
0.11623,0.19118,0.097854,0.19544,0.1091,0.14526,0.29458,0.18511,0.060578,0.20155,0.14942
0.083126,0.098344,0.083515,0.098765,0.087481,0.14311,0.32116,0.1275,0.14666,0.16922,0.39189
0.080853,0.091724,0.082619,0.084368,0.085729,0.14547,0.3085,0.11582,0.086358,0.19208,0.18478
0.044016,0.060173,0.039352,0.061477,0.041859,0.13369,0.32252,0.097416,0.030235,0.24058,0.38361
0.06979,0.099647,0.069123,0.09823,0.072955,0.15717,0.27426,0.11903,0.04833,0.2111,0.22392
0.045861,0.069057,0.035616,0.067046,0.038923,0.13581,0.30953,0.092026,0.049222,0.2076,0.21449
0.072684,0.12064,0.084226,0.11507,0.079738,0.14896,0.30944,0.13456,0.040165,0.21007,0.199
0.11084,0.15188,0.11615,0.1386,0.093799,0.14762,0.29345,0.14276,0.20922,0.17542,0.19952
0.05003,0.082489,0.058092,0.09176,0.050149,0.15448,0.31615,0.095159,0.035295,0.21354,0.26509
0.056035,0.079102,0.045853,0.070908,0.046257,0.14438,0.31162,0.114,0.059711,0.26199,0.30474
0.096948,0.11237,0.085298,0.11162,0.11562,0.17099,0.32298,0.13768,0.12972,0.19087,0.22366
0.085073,0.08607,0.079372,0.093781,0.076066,0.17174,0.32176,0.12606,0.10586,0.20289,0.23901
0.062059,0.085225,0.066908,0.086639,0.071486,0.18194,0.29061,0.11262,0.069626,0.19117,0.20298
0.068181,0.10373,0.079549,0.10992,0.083228,0.16717,0.32228,0.14658,0.049642,0.25719,0.27491
0.066536,0.098336,0.067777,0.09089,0.074644,0.19266,0.29529,0.11373,0.093429,0.21384,0.23644
0.08483,0.085676,0.086427,0.096701,0.086678,0.14386,0.32904,0.15474,0.12162,0.18894,0.23583
0.08294,0.11122,0.091171,0.085898,0.079909,0.14438,0.27445,0.13449,0.068315,0.18207,0.16739
0.0645,0.099748,0.074755,0.10103,0.10003,0.14914,0.30221,0.12298,0.080921,0.20411,0.27442
0.12733,0.16134,0.1365,0.14139,0.12945,0.14991,0.29454,0.17043,0.15051,0.22429,0.26381
0.074591,0.11107,0.069539,0.11814,0.075901,0.14367,0.3186,0.14251,0.088421,0.26643,0.22105
0.072577,0.09844,0.069667,0.098942,0.079839,0.14032,0.3769,0.11912,0.13863,0.17768,0.22182
0.070608,0.10457,0.086976,0.11431,0.10474,0.1709,0.30648,0.13417,0.092764,0.2124,0.27766
0.047764,0.071709,0.045256,0.064371,0.058243,0.13849,0.30242,0.11047,0.047813,0.21983,0.38743
0.12549,0.12714,0.12681,0.12086,0.1292,0.14444,0.34215,0.14745,0.15095,0.24763,0.23617
0.12252,0.1893,0.15531,0.16931,0.12479,0.18009,0.28463,0.16416,0.16841,0.17912,0.20467
0.10613,0.10845,0.092249,0.088299,0.10156,0.14553,0.34138,0.13657,0.11581,0.18109,0.24239
0.044305,0.076095,0.045878,0.08171,0.047507,0.16394,0.28546,0.11351,0.055737,0.18654,0.26484
0.05404,0.079984,0.050421,0.092406,0.060905,0.17747,0.33124,0.10199,0.038582,0.21648,0.2619
0.089064,0.096861,0.084088,0.11052,0.091802,0.13776,0.30446,0.13528,0.12873,0.24865,0.24283
0.093348,0.13875,0.096055,0.13685,0.096716,0.16565,0.30072,0.16323,0.05428,0.17862,0.27478
0.038001,0.075715,0.042957,0.069873,0.037424,0.1573,0.29013,0.10742,0.032056,0.22005,0.29016
0.096517,0.1008,0.094627,0.11724,0.10349,0.16749,0.32342,0.16987,0.12949,0.22682,0.20805
0.13852,0.13406,0.15326,0.14584,0.12159,0.16179,0.34985,0.17895,0.18375,0.2766,0.21531
0.14142,0.19357,0.13894,0.1876,0.15591,0.18505,0.31809,0.18871,0.22793,0.23891,0.21703
0.054047,0.070846,0.046142,0.070718,0.038307,0.13043,0.31771,0.099844,0.050213,0.19998,0.29278
0.066906,0.093483,0.063925,0.083658,0.081892,0.16294,0.35489,0.12234,0.064459,0.18796,0.15948
0.12762,0.16334,0.1361,0.18608,0.14807,0.17173,0.32796,0.19709,0.18133,0.31477,0.5746
0.057343,0.086483,0.056723,0.0725,0.061967,0.15785,0.29158,0.12203,0.060898,0.23402,0.16024
0.065335,0.082326,0.060892,0.080261,0.075694,0.16091,0.37769,0.099017,0.084951,0.19606,0.21562
0.05716,0.069143,0.044391,0.083629,0.052902,0.15055,0.30919,0.093876,0.039987,0.19304,0.18964
0.084579,0.12654,0.096017,0.11077,0.088764,0.13136,0.32178,0.16278,0.089505,0.25922,0.32509
0.086831,0.10044,0.10049,0.10666,0.11435,0.16888,0.32022,0.13236,0.097139,0.18512,0.19626
0.03986,0.066554,0.044075,0.078878,0.036868,0.14621,0.32954,0.089386,0.023857,0.20911,0.21553
0.085931,0.12222,0.078917,0.12972,0.10117,0.18118,0.31726,0.15976,0.12766,0.21641,0.22623
0.074101,0.12067,0.093464,0.11814,0.087206,0.13789,0.30324,0.14739,0.11561,0.20491,0.19795
0.057623,0.090927,0.056245,0.07907,0.051219,0.14268,0.29484,0.09697,0.016938,0.14009,0.14876
0.1257,0.12219,0.12973,0.11801,0.12862,0.16734,0.32725,0.17582,0.16786,0.24026,0.36504
0.082605,0.10373,0.074688,0.095699,0.082288,0.14967,0.3347,0.12161,0.11302,0.19137,0.19025
0.050825,0.076715,0.043066,0.071842,0.046791,0.14515,0.33363,0.1127,0.037839,0.25182,0.25081
0.10594,0.17917,0.10813,0.15597,0.10788,0.15361,0.2943,0.16,0.081008,0.25344,0.23808
0.048107,0.090672,0.052397,0.095981,0.04396,0.14135,0.34176,0.10482,0.046217,0.23298,0.39143
0.039256,0.082143,0.054145,0.079921,0.055335,0.18587,0.29652,0.10739,0.019495,0.19755,0.25426
0.07219,0.086023,0.065574,0.10066,0.075922,0.15379,0.29733,0.10473,0.070466,0.22495,0.22025
0.028387,0.061183,0.030516,0.061031,0.023032,0.16003,0.36436,0.076879,0.021644,0.19902,0.25036
0.15651,0.17765,0.14323,0.1583,0.14413,0.15249,0.30773,0.19204,0.22129,0.26854,0.18703
0.12677,0.1334,0.11525,0.14508,0.10187,0.13817,0.32545,0.17717,0.14464,0.2574,0.18813
0.067975,0.080107,0.066862,0.085939,0.055956,0.15514,0.30825,0.11848,0.093598,0.17706,0.1603
0.089194,0.092746,0.089758,0.092906,0.097054,0.14219,0.28619,0.13124,0.12253,0.29821,0.3014
0.04006,0.072678,0.059551,0.07212,0.053708,0.15553,0.30824,0.10611,0.045704,0.21777,0.24494
0.099975,0.10017,0.10968,0.10905,0.11509,0.13848,0.31999,0.15269,0.11479,0.17095,0.163
0.038783,0.063743,0.031283,0.062092,0.035397,0.12917,0.3147,0.082796,0.020536,0.20019,0.23445
0.065249,0.089726,0.080835,0.082374,0.091075,0.14455,0.31743,0.10805,0.12128,0.22595,0.18316
0.069243,0.085036,0.066575,0.087795,0.067817,0.16845,0.33873,0.12535,0.069083,0.21996,0.1854
0.082087,0.11334,0.095274,0.12424,0.084902,0.16398,0.3447,0.15179,0.046926,0.22225,0.17516
0.12754,0.15026,0.133,0.14137,0.15301,0.15665,0.30594,0.17655,0.20105,0.24606,0.31667
0.098879,0.13449,0.088967,0.13638,0.08059,0.14796,0.32957,0.15906,0.0532,0.23953,0.24401
0.049368,0.074441,0.062259,0.082602,0.057482,0.16776,0.31974,0.11502,0.035796,0.23699,0.24256
0.064352,0.074962,0.061141,0.079637,0.06319,0.14611,0.34419,0.10677,0.061705,0.22419,0.21872
0.062134,0.071825,0.058388,0.088372,0.050696,0.13384,0.35399,0.10343,0.044688,0.20423,0.26675
0.07429,0.09268,0.073642,0.10068,0.074052,0.15334,0.33818,0.1511,0.053955,0.27002,0.2112
0.1201,0.13315,0.11773,0.11997,0.11298,0.15504,0.28375,0.1628,0.1335,0.22289,0.25211
0.037725,0.075036,0.0362,0.073849,0.032516,0.15863,0.32831,0.08123,0.013339,0.1944,0.196
0.054845,0.068788,0.063834,0.08985,0.055355,0.14777,0.30822,0.095872,0.051561,0.16788,0.15717
0.15496,0.16547,0.14655,0.16572,0.12604,0.17196,0.31395,0.19511,0.26687,0.25382,0.22598
0.072078,0.10497,0.072827,0.11873,0.071572,0.14851,0.31409,0.10996,0.068349,0.21836,0.19867
0.080542,0.098916,0.085002,0.11257,0.084455,0.16837,0.33508,0.1086,0.10601,0.22904,0.24751
0.12922,0.11765,0.12269,0.12618,0.11901,0.17149,0.35102,0.14163,0.19022,0.20319,0.21784
0.093524,0.12822,0.11058,0.12133,0.10971,0.17282,0.34282,0.16162,0.12983,0.18069,0.2039
0.050862,0.07271,0.052038,0.072579,0.052122,0.15916,0.32376,0.099604,0.043878,0.2351,0.27599
0.14506,0.19454,0.14054,0.18617,0.14916,0.17508,0.3309,0.19882,0.23468,0.22205,0.22065
0.048447,0.074842,0.053374,0.080261,0.082175,0.14972,0.3031,0.1256,0.076815,0.30601,0.42631
0.070873,0.10041,0.08534,0.09366,0.09979,0.14451,0.33164,0.15499,0.1316,0.26809,0.24436
0.039255,0.071124,0.037412,0.061477,0.048829,0.13912,0.3059,0.095243,0.015992,0.19362,0.19979
0.073786,0.10104,0.065026,0.1027,0.072882,0.13837,0.34157,0.13386,0.068788,0.24654,0.16669
0.077444,0.087779,0.072098,0.08633,0.094451,0.12988,0.31319,0.10104,0.076038,0.24105,0.3055
0.040616,0.075653,0.034128,0.069769,0.026639,0.19869,0.30102,0.090369,0.036317,0.19321,0.13942
0.042809,0.087516,0.043544,0.10654,0.055057,0.17647,0.33318,0.12093,0.0156,0.21183,0.16801
0.090268,0.11905,0.099043,0.11612,0.1101,0.15714,0.28235,0.12026,0.10409,0.19028,0.18206
0.046428,0.075511,0.04457,0.072554,0.032665,0.14829,0.33471,0.089532,0.024567,0.22148,0.38071
0.1142,0.14354,0.12247,0.13348,0.11425,0.15801,0.31329,0.14481,0.14784,0.21569,0.2197
0.050553,0.086615,0.056198,0.082585,0.056891,0.1456,0.29423,0.079127,0.039633,0.19671,0.24992
0.088733,0.088708,0.082148,0.090917,0.10715,0.13559,0.30807,0.14169,0.11685,0.19633,0.22285
0.14988,0.13143,0.15635,0.16667,0.15583,0.14374,0.304,0.2025,0.2081,0.23074,0.26829
0.08151,0.10967,0.076396,0.096726,0.087911,0.16056,0.33577,0.13031,0.080164,0.27247,0.25915
0.083315,0.11874,0.095127,0.12696,0.094956,0.19346,0.31619,0.14969,0.030577,0.21147,0.30169
0.062559,0.090502,0.060805,0.07687,0.057137,0.16073,0.31635,0.10628,0.063566,0.22043,0.22189
0.074439,0.11425,0.069959,0.13154,0.071513,0.14137,0.30564,0.14377,0.041158,0.26547,0.27812
0.047949,0.076968,0.048821,0.079633,0.051271,0.13776,0.29369,0.096143,0.030936,0.22524,0.23112
0.079572,0.091635,0.089154,0.098755,0.084871,0.14962,0.30448,0.12724,0.10678,0.21589,0.1592
0.058368,0.076473,0.058698,0.070183,0.06112,0.1359,0.31926,0.10891,0.076893,0.19118,0.26432
0.05568,0.073945,0.044014,0.077033,0.052992,0.13236,0.32758,0.092907,0.068215,0.43595,0.5122
0.099615,0.13212,0.087098,0.13907,0.077714,0.1526,0.33994,0.15091,0.077636,0.2157,0.2901
0.068891,0.085757,0.087317,0.092776,0.065063,0.14136,0.30888,0.11124,0.058216,0.22436,0.33083
0.046488,0.065709,0.036684,0.06745,0.042542,0.13895,0.34024,0.10517,0.043682,0.19433,0.17901
0.13677,0.14271,0.14752,0.14134,0.15353,0.15385,0.32283,0.17379,0.24038,0.20061,0.20854
0.049977,0.083105,0.060029,0.075566,0.057881,0.14087,0.29854,0.12701,0.04296,0.19186,0.29376
0.055942,0.074777,0.052432,0.078548,0.065072,0.16193,0.32597,0.098229,0.067932,0.23939,0.25291
0.12864,0.13608,0.12429,0.13288,0.13467,0.15175,0.30501,0.17501,0.11042,0.19526,0.20838
0.099077,0.10438,0.086412,0.11334,0.091087,0.16428,0.31351,0.14156,0.10196,0.21434,0.21934
0.032098,0.070207,0.03986,0.056241,0.042506,0.12519,0.31423,0.11976,0.040465,0.24625,0.48889
0.084879,0.094668,0.08066,0.090154,0.082718,0.13632,0.30966,0.13148,0.11049,0.19543,0.23391
0.067825,0.10163,0.076572,0.1091,0.074566,0.17529,0.28514,0.13368,0.075724,0.26645,0.27588
0.084087,0.10539,0.089536,0.10613,0.095988,0.16247,0.29522,0.12477,0.12715,0.28428,0.2216
0.076585,0.095424,0.066766,0.096716,0.064187,0.15008,0.30669,0.12136,0.060107,0.21277,0.20403
0.10085,0.12734,0.099685,0.11322,0.097959,0.1563,0.32302,0.17452,0.19095,0.21805,0.22524
0.042028,0.080123,0.048248,0.07682,0.031921,0.14217,0.30044,0.091235,0.036714,0.23336,0.20436
0.11161,0.12709,0.11523,0.16296,0.10314,0.16617,0.30835,0.16571,0.1043,0.2601,0.25099
0.078719,0.10034,0.077548,0.096892,0.075141,0.13989,0.29846,0.12784,0.10816,0.22024,0.24567
0.082083,0.098746,0.06705,0.096423,0.07298,0.13977,0.28151,0.14309,0.046375,0.21135,0.23638
0.059139,0.091382,0.060753,0.098039,0.062123,0.14285,0.31655,0.10902,0.035004,0.16479,0.20098
0.089272,0.10281,0.094455,0.08644,0.096382,0.14647,0.28766,0.13872,0.12116,0.16429,0.22803
0.051771,0.078945,0.050767,0.088749,0.055034,0.15777,0.33426,0.1216,0.043875,0.21642,0.26471
0.041669,0.068132,0.041513,0.065545,0.043978,0.15951,0.34831,0.091265,0.030737,0.24214,0.23242
0.13413,0.17051,0.13702,0.14637,0.12082,0.15533,0.33473,0.16196,0.21754,0.21591,0.34421
0.035008,0.060531,0.034066,0.066167,0.029936,0.15094,0.34071,0.08079,0.01358,0.21159,0.23058
0.077142,0.095853,0.079669,0.09099,0.085716,0.17323,0.31979,0.14962,0.126,0.2806,0.44517
0.038283,0.064616,0.047341,0.074253,0.039568,0.14664,0.3431,0.07845,0.035166,0.1481,0.17191
0.080716,0.095114,0.099173,0.10999,0.092736,0.14185,0.3204,0.14062,0.13242,0.22375,0.25056
0.058187,0.081435,0.062211,0.073143,0.054498,0.14149,0.29425,0.10218,0.06828,0.25581,0.20313
0.07916,0.10028,0.072481,0.098558,0.077062,0.18847,0.30369,0.10201,0.064839,0.24208,0.26341
0.034789,0.057814,0.029731,0.061481,0.030664,0.14414,0.31726,0.093164,0.023633,0.15823,0.15828
0.077143,0.10166,0.071919,0.090602,0.064898,0.17671,0.3349,0.11967,0.046272,0.20226,0.24083
0.0472,0.090558,0.062578,0.083985,0.057801,0.15818,0.31636,0.11783,0.04769,0.24434,0.25503
0.036952,0.061684,0.034232,0.060992,0.029271,0.13163,0.32723,0.088248,0.018105,0.20547,0.2282
0.050068,0.07965,0.053133,0.10303,0.050616,0.14291,0.31256,0.092878,0.045354,0.25659,0.1682
0.050089,0.075327,0.051174,0.084322,0.052752,0.13737,0.34255,0.11813,0.037473,0.18327,0.24563
0.059754,0.080458,0.066687,0.069338,0.05413,0.1391,0.31654,0.10641,0.057299,0.19593,0.47005
0.10005,0.12468,0.10253,0.12058,0.1227,0.17231,0.33187,0.1415,0.16355,0.1973,0.20812
0.067341,0.085181,0.076847,0.094625,0.07446,0.16944,0.28599,0.12059,0.084403,0.1861,0.21103
0.073126,0.10859,0.08697,0.11465,0.068942,0.18167,0.30715,0.12533,0.15063,0.24149,0.22135
0.10923,0.14455,0.097227,0.12643,0.10015,0.17585,0.31594,0.16619,0.045941,0.20772,0.2058
0.12875,0.16994,0.10878,0.15615,0.12603,0.17662,0.30021,0.18197,0.21332,0.23386,0.26998
0.084382,0.10749,0.081715,0.10532,0.094473,0.14391,0.31795,0.12357,0.10542,0.24346,0.27278
0.12906,0.14015,0.11672,0.14162,0.12248,0.16482,0.36084,0.16673,0.12463,0.27602,0.25855
0.065713,0.08953,0.069539,0.084799,0.074439,0.1564,0.31504,0.12989,0.078565,0.20634,0.22448
0.048142,0.076607,0.048998,0.074445,0.036452,0.17891,0.30383,0.097692,0.024813,0.21924,0.21664
0.057076,0.08614,0.064536,0.084935,0.062406,0.14299,0.31235,0.11884,0.058015,0.20046,0.24202
0.078231,0.10474,0.081702,0.10609,0.0921,0.15863,0.34334,0.12522,0.15326,0.17165,0.1969
0.052553,0.086437,0.052791,0.091036,0.044524,0.17196,0.33177,0.10758,0.036463,0.25725,0.22755
0.083752,0.092761,0.087221,0.089638,0.083328,0.15425,0.31398,0.13411,0.10276,0.23126,0.16931
0.1352,0.16985,0.12706,0.1485,0.13461,0.16632,0.30958,0.18266,0.23862,0.20501,0.21611
0.051338,0.084069,0.05629,0.092427,0.064919,0.16825,0.2945,0.12529,0.027153,0.21928,0.26744
0.12232,0.13362,0.14309,0.14806,0.13121,0.16199,0.34524,0.17491,0.21171,0.19898,0.30735
0.11804,0.14324,0.11231,0.13625,0.13044,0.15161,0.33519,0.17057,0.24178,0.22947,0.24559
0.08192,0.11927,0.08654,0.11998,0.092052,0.14807,0.32155,0.15696,0.098408,0.28635,0.22226
0.092691,0.12324,0.10544,0.12078,0.089391,0.17928,0.29427,0.16575,0.12224,0.24892,0.32415
0.12897,0.12704,0.12746,0.1282,0.11372,0.13639,0.30304,0.18405,0.20274,0.26656,0.34405
0.056739,0.076806,0.054962,0.086574,0.051214,0.13899,0.32759,0.10902,0.060156,0.19404,0.16918
0.053274,0.070277,0.07824,0.089182,0.076471,0.15642,0.32337,0.11773,0.074191,0.19001,0.25699
0.096667,0.11019,0.10714,0.12106,0.09457,0.15253,0.32665,0.14087,0.10911,0.20369,0.33841
0.043531,0.066525,0.054818,0.064142,0.057158,0.13283,0.30633,0.098198,0.054452,0.21247,0.19575
0.075048,0.12268,0.10785,0.1133,0.071504,0.16277,0.30402,0.14983,0.089136,0.32251,0.4944
0.065275,0.11351,0.088429,0.11491,0.08311,0.14161,0.29718,0.14708,0.061467,0.26192,0.18289
0.057737,0.075129,0.068914,0.071403,0.052268,0.16011,0.32882,0.12728,0.068684,0.20988,0.25481
0.077717,0.09045,0.090128,0.10573,0.097375,0.15823,0.29455,0.13674,0.086015,0.20529,0.25983
0.14217,0.13273,0.13585,0.13249,0.16161,0.16438,0.32244,0.15542,0.26771,0.19346,0.15862
0.10956,0.13413,0.09726,0.1266,0.11099,0.17966,0.32003,0.18249,0.15289,0.19029,0.31419
0.10798,0.1341,0.10268,0.13094,0.12404,0.16926,0.31251,0.13901,0.20597,0.23965,0.23422
0.074888,0.096462,0.075263,0.086484,0.080203,0.15855,0.29984,0.14425,0.087169,0.16877,0.16751
0.042913,0.06694,0.049023,0.067592,0.040886,0.15866,0.33435,0.066229,0.035384,0.20293,0.19898
0.12885,0.12363,0.14049,0.12137,0.12826,0.15168,0.32839,0.17396,0.20859,0.22848,0.27488
0.10198,0.10896,0.11121,0.10587,0.12378,0.14054,0.31511,0.14476,0.14551,0.20102,0.17411
0.091665,0.086144,0.084019,0.082542,0.10282,0.15241,0.32916,0.15023,0.11906,0.29244,0.34835
0.064435,0.10902,0.085242,0.10771,0.07659,0.17944,0.33417,0.12058,0.12912,0.20406,0.25058
0.097157,0.097734,0.10833,0.10506,0.12736,0.14123,0.37089,0.13079,0.15242,0.25449,0.27216
0.092389,0.098841,0.10652,0.093934,0.10626,0.17198,0.32572,0.148,0.15433,0.22919,0.22051
0.052733,0.10258,0.05604,0.091572,0.041176,0.16929,0.33465,0.11169,0.041418,0.20899,0.22502
0.058868,0.077656,0.040489,0.079905,0.038365,0.15771,0.31775,0.10137,0.023829,0.21676,0.23112
0.074873,0.093409,0.066988,0.096422,0.062499,0.15643,0.30579,0.1319,0.063676,0.21865,0.28584
0.083482,0.092012,0.070727,0.1175,0.08085,0.18113,0.34007,0.17831,0.11403,0.21318,0.31158
0.089674,0.14129,0.096879,0.13196,0.11124,0.19074,0.32158,0.14691,0.18104,0.22196,0.23604
0.13904,0.13061,0.13779,0.13215,0.14026,0.16681,0.29782,0.17171,0.18603,0.18239,0.21086
0.13685,0.14614,0.14073,0.14355,0.11203,0.15612,0.31428,0.17804,0.16493,0.21392,0.22789
0.072007,0.095442,0.076982,0.092337,0.074324,0.14559,0.31291,0.13387,0.083994,0.30665,0.19744
0.046956,0.073509,0.051009,0.073092,0.054543,0.1562,0.32891,0.095571,0.02971,0.1987,0.24163
0.064477,0.087424,0.066712,0.10415,0.07886,0.15623,0.31038,0.12304,0.10611,0.21022,0.21712
0.072407,0.11858,0.073158,0.11345,0.083173,0.14639,0.30556,0.1419,0.097707,0.25764,0.35471
0.098998,0.14425,0.11855,0.13261,0.097515,0.17,0.29586,0.16296,0.1115,0.18574,0.15287
0.04532,0.064521,0.033492,0.062509,0.048455,0.14536,0.32781,0.093669,0.031395,0.17363,0.51483
0.087977,0.10002,0.096201,0.099823,0.1058,0.14043,0.2917,0.12816,0.13303,0.30446,0.27028
0.043211,0.063871,0.043844,0.066063,0.055349,0.16543,0.3521,0.077473,0.032006,0.2029,0.15399
0.14096,0.13707,0.12383,0.15663,0.12816,0.14757,0.33057,0.14996,0.18652,0.2211,0.2296
0.099683,0.12671,0.093432,0.12421,0.097209,0.15941,0.33058,0.1305,0.092676,0.26437,0.25
0.078836,0.093793,0.069439,0.08195,0.080316,0.16076,0.33966,0.10043,0.074535,0.19154,0.16147
0.03116,0.065407,0.035559,0.073734,0.038131,0.16314,0.32315,0.10666,0.024275,0.21073,0.20502
0.072934,0.10581,0.082565,0.11326,0.078424,0.1821,0.30367,0.16067,0.060941,0.24274,0.19722
0.090798,0.091799,0.081519,0.097618,0.088414,0.1513,0.31566,0.1214,0.13621,0.23738,0.24795
0.04833,0.070107,0.048061,0.065619,0.060238,0.14808,0.3207,0.098047,0.058983,0.20044,0.23831
0.10967,0.13965,0.11024,0.13817,0.11361,0.17406,0.30914,0.19502,0.14364,0.18482,0.17469
0.098316,0.1104,0.10428,0.098882,0.10325,0.17058,0.29865,0.13321,0.11882,0.20925,0.21125
0.1011,0.093695,0.087385,0.091252,0.091939,0.16958,0.29226,0.12011,0.11158,0.24607,0.24525
0.077043,0.107,0.10324,0.11152,0.068497,0.16104,0.29065,0.096206,0.073314,0.33945,0.33856
0.092412,0.10848,0.095138,0.11684,0.079332,0.19313,0.31485,0.14677,0.1152,0.21473,0.19985
0.054628,0.072869,0.052657,0.082457,0.052368,0.16711,0.28888,0.089749,0.051098,0.20149,0.2153
0.11606,0.12594,0.10539,0.1302,0.1142,0.16068,0.32311,0.15585,0.12531,0.24959,0.18155
0.037397,0.071694,0.04868,0.074502,0.044981,0.14903,0.29605,0.095599,0.037056,0.17603,0.14202
0.17346,0.15547,0.15441,0.16074,0.14224,0.16084,0.28778,0.17404,0.20766,0.19587,0.32958
0.084407,0.098856,0.091768,0.095656,0.095474,0.18655,0.30953,0.15784,0.12071,0.23066,0.27426
0.04625,0.080615,0.052815,0.080645,0.06981,0.14946,0.33046,0.12846,0.091716,0.20062,0.22427
0.068656,0.086811,0.064911,0.083522,0.069445,0.18433,0.31934,0.12486,0.059639,0.18298,0.20776
0.11956,0.13494,0.1184,0.12604,0.11832,0.14776,0.35049,0.18712,0.22128,0.22905,0.26008
0.05413,0.07613,0.04702,0.073953,0.044558,0.15837,0.30341,0.0979,0.048591,0.17816,0.20406
0.11321,0.13892,0.10843,0.13936,0.11001,0.15395,0.33494,0.15165,0.10527,0.29092,0.2192
0.10252,0.1068,0.11084,0.11197,0.1075,0.14767,0.28497,0.14099,0.12711,0.23158,0.2722
0.038,0.060912,0.029088,0.061417,0.024742,0.15342,0.30983,0.09704,0.022806,0.22142,0.28574
0.080935,0.088904,0.055587,0.072664,0.070171,0.15158,0.28935,0.15608,0.061589,0.24009,0.32375
0.055294,0.078587,0.062844,0.078163,0.070194,0.1385,0.32384,0.12882,0.081577,0.17907,0.28004
0.037574,0.072424,0.032258,0.061185,0.032362,0.13586,0.32036,0.074786,0.0363,0.20128,0.24774
0.1403,0.12187,0.12031,0.13008,0.13272,0.16367,0.31012,0.16572,0.11619,0.29851,0.26698
0.12704,0.15574,0.11295,0.14527,0.11502,0.15631,0.34807,0.1611,0.11604,0.1931,0.22174
0.11111,0.12368,0.12894,0.13921,0.1173,0.14201,0.35127,0.15995,0.14839,0.19601,0.19137
0.071853,0.083439,0.072903,0.09475,0.055312,0.1554,0.3033,0.10467,0.091728,0.22649,0.2474
0.10643,0.15611,0.097218,0.15722,0.12641,0.16338,0.32639,0.14278,0.24121,0.32898,0.24145
0.085781,0.12766,0.09768,0.12883,0.092882,0.17395,0.29089,0.13857,0.15898,0.19309,0.23573
0.12372,0.12807,0.13101,0.1302,0.12044,0.15565,0.30737,0.1523,0.14641,0.27136,0.24023
0.069271,0.093393,0.075572,0.088379,0.073614,0.13118,0.29734,0.13489,0.09627,0.21436,0.19597
0.048219,0.08586,0.050478,0.087261,0.036506,0.15717,0.30766,0.1039,0.020897,0.25331,0.22901
0.09356,0.084523,0.092486,0.081975,0.1062,0.16129,0.34575,0.16208,0.12397,0.25575,0.40606
0.049917,0.0926,0.055822,0.084256,0.055105,0.15955,0.33566,0.11386,0.06254,0.16093,0.16953
0.057494,0.09307,0.057497,0.10715,0.069034,0.14332,0.32716,0.12097,0.096651,0.21194,0.22216
0.072365,0.10523,0.084126,0.12216,0.070476,0.1882,0.28207,0.15219,0.07282,0.23859,0.30887
0.073415,0.093198,0.078592,0.079349,0.090999,0.14858,0.33761,0.11953,0.081057,0.17763,0.16861
0.086933,0.1017,0.096885,0.12939,0.084912,0.12878,0.321,0.14466,0.09197,0.27397,0.18647
0.10585,0.11578,0.10131,0.116,0.094696,0.15026,0.30214,0.15553,0.15568,0.22256,0.23138
0.071137,0.084345,0.073086,0.082274,0.070744,0.14286,0.31349,0.14683,0.067059,0.17142,0.21085
0.042238,0.071733,0.040102,0.070819,0.047492,0.14193,0.28096,0.08109,0.033979,0.20409,0.1791
0.13949,0.13406,0.13738,0.13951,0.14843,0.16583,0.34202,0.18362,0.25262,0.28029,0.21437
0.04647,0.091937,0.046454,0.085674,0.060756,0.14311,0.32295,0.092568,0.035853,0.22949,0.24315
0.056638,0.071757,0.061277,0.073752,0.062304,0.14509,0.30392,0.11898,0.072062,0.19354,0.27188
0.065642,0.091186,0.075685,0.089981,0.077888,0.16968,0.28749,0.14713,0.093531,0.20842,0.25098
0.073243,0.078219,0.075451,0.089383,0.09937,0.13207,0.33718,0.10892,0.0956,0.18923,0.23469
0.043461,0.088591,0.049106,0.091654,0.052818,0.15571,0.36416,0.090807,0.019152,0.18801,0.22452
0.051688,0.078105,0.047189,0.10967,0.056211,0.15183,0.27633,0.09756,0.025676,0.2175,0.19602
0.093894,0.13217,0.096455,0.15859,0.097989,0.14658,0.31236,0.14189,0.061408,0.17048,0.20331
0.090239,0.097143,0.093215,0.088086,0.11255,0.14821,0.32068,0.12771,0.11203,0.20717,0.30435
0.087097,0.12579,0.085122,0.10807,0.085617,0.17301,0.32432,0.14464,0.096853,0.18286,0.17825
0.049864,0.065216,0.062533,0.081403,0.055701,0.15053,0.3512,0.10947,0.039836,0.28604,0.41512
0.092142,0.14984,0.10066,0.15598,0.089249,0.1478,0.31172,0.14337,0.045008,0.39102,0.26685
0.051141,0.073326,0.050488,0.074759,0.046486,0.13559,0.34107,0.088056,0.099952,0.23399,0.19918
0.091631,0.12759,0.1107,0.11019,0.093931,0.16898,0.31928,0.14689,0.1092,0.19945,0.1687
0.14723,0.16567,0.12923,0.17619,0.13447,0.1702,0.32387,0.1702,0.20841,0.17843,0.24971
0.039695,0.076757,0.047515,0.06553,0.035824,0.14262,0.33915,0.099476,0.015887,0.25158,0.18647
0.075936,0.083917,0.07976,0.095579,0.083951,0.13484,0.29391,0.12001,0.083838,0.18999,0.23624
0.042843,0.063459,0.04942,0.070125,0.047889,0.13487,0.2993,0.099257,0.043128,0.22043,0.30421
0.07319,0.10719,0.067243,0.09603,0.070573,0.15591,0.32268,0.1115,0.069733,0.25085,0.30324
0.092622,0.094359,0.088696,0.10192,0.089284,0.14097,0.29762,0.15793,0.1278,0.3592,0.16226
0.095132,0.11794,0.099613,0.13474,0.095045,0.17168,0.32754,0.14539,0.066564,0.33124,0.42779
0.056704,0.084695,0.051994,0.086349,0.050386,0.15124,0.29843,0.094443,0.033742,0.27132,0.21945
0.08858,0.1028,0.10536,0.10626,0.099542,0.16277,0.32955,0.143,0.14896,0.22973,0.17655
0.1148,0.10027,0.11603,0.11168,0.13385,0.13445,0.32501,0.17321,0.14362,0.18901,0.28847
0.053731,0.07773,0.050914,0.068008,0.050594,0.137,0.2773,0.096819,0.032881,0.24571,0.20043
0.099496,0.12233,0.084921,0.1333,0.099213,0.1657,0.26688,0.12152,0.14694,0.22806,0.18274
0.1211,0.1952,0.13127,0.16729,0.11399,0.18062,0.30394,0.15119,0.11181,0.18412,0.27945
0.041368,0.076406,0.047634,0.07214,0.047135,0.12476,0.30894,0.11052,0.038831,0.23451,0.37962
0.03834,0.072126,0.049005,0.054614,0.045449,0.15358,0.30428,0.081465,0.053557,0.18813,0.17429
0.071842,0.10436,0.077591,0.10577,0.081927,0.15786,0.3178,0.1256,0.11789,0.21176,0.24178
0.12063,0.10724,0.11881,0.11781,0.12813,0.16091,0.31728,0.17158,0.19618,0.20862,0.18088
0.1366,0.11895,0.12018,0.15376,0.13605,0.14676,0.30804,0.16027,0.12107,0.25891,0.21532
0.10119,0.13235,0.099801,0.14192,0.09705,0.1624,0.27273,0.15852,0.10502,0.26723,0.2264
0.075975,0.11993,0.065326,0.11615,0.071192,0.13028,0.3353,0.14379,0.048136,0.18585,0.18189
0.10303,0.11314,0.11344,0.12477,0.11941,0.14375,0.34371,0.14982,0.15589,0.39427,0.21727
0.049041,0.093938,0.055351,0.096702,0.052606,0.15177,0.30602,0.1101,0.022883,0.1652,0.15225
0.13222,0.19351,0.13825,0.15655,0.1114,0.20028,0.31162,0.16306,0.1599,0.19799,0.25378
0.10321,0.13509,0.11796,0.14253,0.12841,0.14489,0.33082,0.1593,0.20452,0.20726,0.31265
0.049297,0.07968,0.056654,0.074764,0.060779,0.13901,0.3278,0.1067,0.039435,0.174,0.19035
0.087925,0.12745,0.079165,0.13017,0.082026,0.13373,0.31422,0.1534,0.052296,0.22114,0.20597
0.041288,0.08349,0.040557,0.068244,0.05066,0.14963,0.31641,0.088288,0.051674,0.23581,0.23162
0.049164,0.071534,0.042361,0.077336,0.035937,0.1928,0.30128,0.10982,0.017503,0.19649,0.17055
0.11593,0.1666,0.12252,0.15104,0.1261,0.16415,0.32002,0.17778,0.25052,0.22536,0.26025
0.035344,0.063779,0.030799,0.066293,0.026525,0.15238,0.35846,0.072836,0.010066,0.21583,0.22853
0.070854,0.087356,0.071182,0.083695,0.06865,0.15649,0.32984,0.10346,0.056301,0.19232,0.27862
0.073587,0.11015,0.06786,0.12186,0.070399,0.15823,0.30137,0.12085,0.047302,0.18018,0.20205
0.04342,0.076858,0.043395,0.081744,0.043449,0.16911,0.31932,0.081581,0.02698,0.17756,0.19377
0.097475,0.11554,0.091625,0.12601,0.094247,0.14354,0.29079,0.15835,0.087172,0.19986,0.20915
0.029217,0.056536,0.029655,0.059642,0.019633,0.14368,0.30616,0.092629,0.01988,0.20794,0.24985
0.091372,0.097145,0.073439,0.10145,0.078556,0.15332,0.31494,0.13161,0.090811,0.17546,0.18872
0.056589,0.092865,0.064565,0.084154,0.058585,0.13846,0.31979,0.14618,0.044595,0.30316,0.19191
0.09234,0.11069,0.087383,0.11007,0.099746,0.1694,0.31949,0.14334,0.096122,0.21531,0.22398
0.098109,0.11947,0.10308,0.13376,0.10076,0.1575,0.2794,0.14912,0.14121,0.21919,0.20624
0.052696,0.073153,0.050751,0.092195,0.054369,0.15192,0.32687,0.10995,0.053812,0.20275,0.2158
0.065168,0.079989,0.054549,0.079592,0.075963,0.14751,0.29293,0.11293,0.079833,0.27253,0.22276
0.057871,0.071355,0.064072,0.086149,0.044107,0.14762,0.30409,0.10879,0.045654,0.23032,0.23855
0.16731,0.16395,0.16054,0.15761,0.15868,0.1921,0.29133,0.20796,0.19234,0.20743,0.21405
0.12787,0.12689,0.13223,0.12713,0.13246,0.1574,0.28721,0.15685,0.21403,0.30981,0.22829
0.058903,0.067284,0.041928,0.077225,0.048213,0.15203,0.37372,0.14432,0.052562,0.17496,0.15332
0.090585,0.11431,0.082127,0.0942,0.10462,0.148,0.34629,0.12301,0.097154,0.21273,0.28596
0.032528,0.064565,0.028327,0.053974,0.028124,0.14577,0.28994,0.077199,0.032533,0.27911,0.25056
0.097739,0.11198,0.089985,0.10404,0.10463,0.17655,0.32328,0.13754,0.12393,0.26673,0.25725
0.066027,0.082242,0.064419,0.091751,0.055033,0.14284,0.29168,0.11468,0.086533,0.21606,0.23427
0.059371,0.094459,0.071932,0.095394,0.090038,0.15723,0.3007,0.14072,0.086813,0.22442,0.19312
0.11359,0.10173,0.1198,0.11208,0.11112,0.16517,0.32194,0.11999,0.16633,0.23259,0.30357
0.037271,0.056446,0.040741,0.062475,0.025115,0.14372,0.33906,0.10452,0.030646,0.21814,0.24127
0.085774,0.11939,0.093294,0.10419,0.085819,0.15046,0.29391,0.14512,0.094892,0.33489,0.25592
0.066287,0.083418,0.070884,0.079742,0.067142,0.14965,0.30484,0.12685,0.089815,0.21971,0.26687
0.10622,0.12958,0.10119,0.12435,0.10722,0.16749,0.32691,0.15576,0.10719,0.17819,0.20119
0.085958,0.12251,0.089646,0.12599,0.10362,0.17741,0.33116,0.15619,0.11033,0.21396,0.23954
0.049188,0.074095,0.05093,0.091224,0.037083,0.15854,0.33941,0.081326,0.020893,0.22488,0.24226
0.059894,0.061447,0.04816,0.067354,0.050676,0.15253,0.31231,0.11701,0.042749,0.19096,0.20581
0.098122,0.10507,0.11326,0.12481,0.1176,0.15023,0.29378,0.14009,0.17258,0.19092,0.20364
0.1089,0.16748,0.13243,0.16595,0.11716,0.1551,0.3085,0.16067,0.20931,0.23772,0.28244
0.066289,0.085909,0.068224,0.096902,0.08131,0.17219,0.35329,0.14084,0.051125,0.24194,0.19909
0.060586,0.077933,0.055606,0.073879,0.054436,0.13948,0.31408,0.14133,0.05888,0.21684,0.19152
0.10411,0.10248,0.11108,0.10305,0.088671,0.17361,0.33148,0.15308,0.1572,0.19292,0.202
0.085019,0.15122,0.10227,0.15278,0.086447,0.18175,0.33065,0.13318,0.068017,0.18711,0.20125
0.11222,0.12586,0.1114,0.11347,0.12263,0.16507,0.33024,0.14793,0.16922,0.29116,0.32472
0.12089,0.12639,0.131,0.119,0.15421,0.16903,0.33976,0.14148,0.18083,0.23614,0.27408
0.038985,0.071166,0.042274,0.082481,0.047041,0.14527,0.33182,0.072613,0.027113,0.20751,0.19082
0.11263,0.1178,0.11201,0.11803,0.097158,0.14925,0.31416,0.14119,0.17586,0.25934,0.25237
0.073675,0.091828,0.077122,0.097869,0.068105,0.18194,0.32065,0.11918,0.10655,0.25085,0.19449
0.14808,0.16457,0.14768,0.19018,0.11262,0.16699,0.31599,0.18081,0.17164,0.25911,0.45247
0.095804,0.10613,0.096011,0.11446,0.11061,0.17768,0.3528,0.14632,0.14479,0.18796,0.19937
0.083515,0.096874,0.065806,0.10485,0.077305,0.14727,0.29879,0.12637,0.11921,0.21147,0.1839
0.060105,0.09681,0.059993,0.10121,0.060502,0.14459,0.30972,0.12778,0.053406,0.2857,0.22009
0.049128,0.069663,0.048821,0.093607,0.052931,0.16409,0.33686,0.11237,0.053674,0.17693,0.21348
0.17163,0.19205,0.16636,0.19437,0.17026,0.18083,0.3876,0.19205,0.2713,0.2126,0.23383
0.031942,0.071477,0.037337,0.069366,0.045118,0.15645,0.32076,0.093526,0.029327,0.19795,0.17829
0.06253,0.068733,0.056526,0.068448,0.071204,0.14684,0.29972,0.099675,0.050169,0.21779,0.23815
0.16042,0.17487,0.14656,0.20462,0.13645,0.1676,0.29714,0.21119,0.29594,0.24806,0.23639
0.096356,0.099411,0.088099,0.10123,0.10918,0.1352,0.27727,0.1411,0.07358,0.25341,0.33677
0.047984,0.078116,0.042304,0.081795,0.047527,0.16324,0.33915,0.124,0.029667,0.2224,0.24712
0.043331,0.082584,0.055123,0.081191,0.054638,0.17433,0.34098,0.098527,0.035421,0.19722,0.21866
0.14775,0.1314,0.11812,0.13832,0.13997,0.16701,0.33589,0.15596,0.20064,0.20858,0.24552
0.029765,0.060319,0.030654,0.065829,0.028689,0.16738,0.33028,0.095628,0.025115,0.23499,0.23956
0.067361,0.10189,0.063124,0.10766,0.06935,0.19502,0.34436,0.13686,0.067467,0.21455,0.20933
0.10594,0.12864,0.10325,0.15516,0.096946,0.1417,0.3038,0.16429,0.095708,0.21869,0.39635
0.063037,0.10829,0.058522,0.083651,0.059598,0.15872,0.29085,0.12531,0.050461,0.36397,0.20254
0.10562,0.12554,0.11147,0.13134,0.12048,0.16426,0.31151,0.18559,0.1248,0.22028,0.31331
0.082744,0.10752,0.06896,0.087683,0.06502,0.15618,0.31152,0.12904,0.06407,0.26133,0.21308
0.11707,0.18325,0.10158,0.18262,0.12708,0.17725,0.34202,0.18021,0.22547,0.21869,0.21866
0.083562,0.11806,0.067434,0.1232,0.080507,0.17695,0.3038,0.11841,0.098566,0.23251,0.2192
0.02487,0.061477,0.031775,0.067871,0.022067,0.16227,0.35283,0.08143,0.0068181,0.21395,0.22642
0.12028,0.15519,0.12052,0.16962,0.13854,0.18009,0.34198,0.15596,0.16022,0.23287,0.27787
0.079002,0.09279,0.0752,0.1005,0.086521,0.1722,0.34253,0.14635,0.10344,0.22319,0.20125
0.05335,0.073184,0.042761,0.068974,0.03652,0.14836,0.32448,0.073573,0.034042,0.21741,0.18437
0.031987,0.066494,0.033158,0.073021,0.037282,0.16192,0.3392,0.091605,0.035755,0.2172,0.23366
0.03318,0.065122,0.039907,0.058177,0.028086,0.14861,0.35752,0.076852,0.010323,0.1807,0.17212
0.16499,0.13258,0.136,0.14096,0.13878,0.16808,0.34208,0.17459,0.22732,0.20552,0.17535
0.070674,0.093497,0.071203,0.093479,0.076435,0.15345,0.34619,0.11774,0.062707,0.28064,0.25414
0.029517,0.061201,0.04105,0.071503,0.031636,0.16133,0.3244,0.060664,0.013483,0.21836,0.21402
0.069786,0.08799,0.067739,0.083865,0.06649,0.14506,0.35132,0.13756,0.061414,0.26692,0.18195
0.13447,0.11215,0.12192,0.10732,0.14067,0.16245,0.26537,0.16662,0.17799,0.214,0.338
0.066914,0.091572,0.067181,0.080061,0.058369,0.15283,0.28534,0.1138,0.076725,0.23051,0.20752
0.10245,0.12646,0.11073,0.14417,0.11559,0.19361,0.34289,0.16197,0.17473,0.23627,0.2783
0.027875,0.062433,0.02402,0.06544,0.026819,0.15178,0.33829,0.070571,0.018448,0.16966,0.26137
0.064025,0.10336,0.073971,0.095945,0.063109,0.1717,0.31902,0.098009,0.089323,0.19934,0.19926
0.034033,0.074893,0.03742,0.07588,0.035386,0.17678,0.30829,0.093846,0.027689,0.22752,0.26071
0.035989,0.063857,0.034803,0.071437,0.039086,0.18892,0.3349,0.083772,0.017912,0.19643,0.22672
0.030924,0.061289,0.035896,0.064465,0.031455,0.13818,0.2973,0.10306,0.017288,0.17815,0.54872
0.049304,0.078569,0.046479,0.066387,0.033824,0.18743,0.32022,0.098022,0.031527,0.20773,0.23118
0.14571,0.19175,0.14914,0.18656,0.13493,0.18378,0.30109,0.18884,0.25894,0.22147,0.21092
0.040112,0.064654,0.036644,0.073303,0.042216,0.17494,0.31349,0.081838,0.019563,0.17428,0.20897
0.047025,0.060478,0.048277,0.067323,0.047046,0.1548,0.31904,0.089138,0.044355,0.1767,0.20444
0.058549,0.083226,0.059368,0.099149,0.065375,0.13926,0.33463,0.10847,0.04161,0.21605,0.21433
0.055064,0.10935,0.052774,0.099467,0.057898,0.1523,0.30572,0.12914,0.015903,0.18097,0.23222
0.068752,0.096496,0.079668,0.092561,0.067471,0.14726,0.32224,0.1125,0.097414,0.22353,0.19992
0.067239,0.097556,0.078308,0.099887,0.084442,0.16596,0.31013,0.14075,0.10479,0.27741,0.23766
0.051378,0.081788,0.05229,0.084352,0.053442,0.14609,0.32358,0.13062,0.037834,0.23619,0.15663
0.066067,0.10022,0.078311,0.12617,0.082657,0.15338,0.29136,0.12556,0.042794,0.31063,0.50691
0.098587,0.10915,0.1025,0.1175,0.12067,0.17255,0.31167,0.1532,0.1836,0.23264,0.27136
0.07956,0.097825,0.090061,0.096633,0.09377,0.15776,0.33223,0.16423,0.12778,0.1988,0.26736
0.027199,0.057663,0.030937,0.06289,0.026226,0.15295,0.31354,0.081389,0.0088739,0.19005,0.32519
0.054879,0.07287,0.048578,0.071343,0.060325,0.15241,0.3297,0.092493,0.051612,0.21471,0.2341
0.14336,0.13352,0.13508,0.13866,0.13917,0.169,0.33061,0.16352,0.20712,0.23393,0.20312
0.049779,0.10274,0.05253,0.085017,0.047565,0.14647,0.29998,0.12238,0.026633,0.32879,0.19188
0.087181,0.10518,0.090938,0.11314,0.1028,0.14547,0.27854,0.13238,0.15902,0.17821,0.18858
0.058514,0.10443,0.063571,0.10246,0.085247,0.13361,0.3214,0.12949,0.094855,0.23216,0.18876
0.057758,0.085166,0.074966,0.096443,0.059499,0.14258,0.34702,0.12203,0.040419,0.26271,0.26207
0.17427,0.16828,0.16252,0.16153,0.13856,0.16181,0.31626,0.1657,0.24414,0.21368,0.27144
0.05381,0.078566,0.052232,0.071661,0.047618,0.1368,0.29684,0.095682,0.056479,0.1992,0.23755
0.053677,0.087638,0.062438,0.076233,0.068478,0.13884,0.33125,0.13938,0.059667,0.18825,0.19927
0.038145,0.060591,0.032396,0.071439,0.034925,0.14086,0.29705,0.092494,0.035159,0.18753,0.17429
0.046958,0.084672,0.052122,0.093075,0.04087,0.16622,0.30527,0.10377,0.01228,0.24501,0.21962
0.043411,0.072106,0.044547,0.067379,0.044028,0.14153,0.25439,0.09599,0.060056,0.20516,0.21456
0.088715,0.11587,0.094192,0.10114,0.099567,0.18228,0.31426,0.14871,0.11302,0.24927,0.24173
0.043452,0.071022,0.040588,0.071929,0.04583,0.15394,0.29052,0.10261,0.055209,0.16675,0.19688
0.085059,0.10163,0.07961,0.077159,0.075642,0.16663,0.31527,0.14864,0.10876,0.20308,0.25163
0.11803,0.18606,0.11235,0.20128,0.11469,0.17181,0.30227,0.18673,0.054298,0.2263,0.1907
0.063836,0.10104,0.07181,0.12961,0.075817,0.19436,0.34626,0.10007,0.070704,0.24844,0.27018
0.080469,0.10331,0.074819,0.093518,0.092686,0.17052,0.32001,0.11631,0.11076,0.23383,0.26356
0.13151,0.21446,0.13957,0.20105,0.13996,0.15742,0.34916,0.16314,0.22809,0.18028,0.1878
0.096339,0.089895,0.093056,0.10859,0.10582,0.14721,0.33465,0.13574,0.11959,0.23767,0.26436
0.17917,0.27466,0.17928,0.26447,0.14363,0.20186,0.32442,0.22007,0.36681,0.19631,0.23902
0.03103,0.060717,0.03401,0.062761,0.028805,0.14686,0.30688,0.086571,0.023384,0.20016,0.24076
0.064573,0.086882,0.074136,0.10086,0.065781,0.16867,0.35249,0.1255,0.077101,0.26942,0.22705
0.084985,0.13904,0.080223,0.11273,0.094251,0.15996,0.32282,0.15042,0.057457,0.24722,0.20544
0.10893,0.11675,0.10484,0.11766,0.11924,0.17046,0.28987,0.14117,0.14088,0.34148,0.23964
0.069291,0.081562,0.072798,0.095139,0.072648,0.16856,0.34701,0.096794,0.077504,0.22971,0.24414
0.11743,0.11922,0.11195,0.11978,0.10757,0.18177,0.33012,0.15371,0.20071,0.2198,0.29421
0.13098,0.15749,0.12658,0.16836,0.14771,0.16146,0.34188,0.16882,0.19622,0.16264,0.22055
0.15189,0.22167,0.16223,0.22252,0.13298,0.18692,0.35093,0.1903,0.24824,0.1921,0.1939
0.044375,0.079941,0.050786,0.084731,0.055938,0.14488,0.36533,0.096906,0.027045,0.19162,0.15146
0.12145,0.19046,0.15589,0.19073,0.1224,0.17634,0.30938,0.16739,0.22599,0.23069,0.23889
0.067945,0.091325,0.071714,0.089035,0.064468,0.13074,0.31554,0.13907,0.06005,0.19941,0.20743
0.0623,0.080323,0.065265,0.074163,0.071702,0.15135,0.35059,0.14218,0.075132,0.20576,0.23977
0.069792,0.084382,0.063266,0.086135,0.057266,0.16007,0.29768,0.10911,0.077207,0.22689,0.21328
0.097546,0.10882,0.10497,0.10629,0.093507,0.14884,0.30675,0.14464,0.13233,0.2635,0.31452
0.081797,0.091018,0.073551,0.093319,0.082728,0.14648,0.35119,0.13454,0.13716,0.17764,0.23951
0.20908,0.19553,0.19985,0.20656,0.17818,0.19584,0.29917,0.21111,0.35173,0.22712,0.22655
0.071015,0.088235,0.060289,0.086804,0.065446,0.15002,0.3197,0.11346,0.051247,0.17218,0.22866
0.071137,0.10012,0.076794,0.084418,0.075037,0.13961,0.31571,0.1394,0.07684,0.18824,0.20734
0.12894,0.1402,0.10457,0.13598,0.12431,0.15082,0.32102,0.13272,0.17472,0.22064,0.31408
0.054044,0.088469,0.053643,0.079987,0.050725,0.16023,0.35125,0.12308,0.034909,0.20759,0.2927
0.05293,0.074756,0.049883,0.067497,0.05666,0.13256,0.34047,0.10672,0.039996,0.19331,0.31165
0.041468,0.068268,0.046888,0.076589,0.025919,0.14661,0.2955,0.084918,0.022711,0.19296,0.16622
0.0937,0.10619,0.096045,0.11331,0.094192,0.15957,0.3129,0.12648,0.16661,0.23982,0.20068
0.08092,0.114,0.086419,0.10798,0.082836,0.15671,0.32791,0.1421,0.086126,0.18398,0.17538
0.062373,0.079245,0.064339,0.087695,0.067359,0.16526,0.30164,0.099725,0.060744,0.21967,0.19883
0.055347,0.080873,0.057219,0.08226,0.056544,0.1428,0.33034,0.093815,0.06138,0.22526,0.19701
0.12589,0.16682,0.13899,0.15837,0.1271,0.15422,0.32154,0.17217,0.15573,0.2724,0.22524
0.05626,0.083354,0.068446,0.071894,0.050532,0.14844,0.30635,0.12138,0.032393,0.22017,0.14508
0.074019,0.12987,0.083568,0.13711,0.071164,0.15141,0.29715,0.14351,0.018972,0.29664,0.30055
0.12136,0.1441,0.1254,0.16232,0.12762,0.1563,0.29622,0.17169,0.062432,0.30266,0.43475
0.10059,0.12546,0.10843,0.1307,0.10654,0.15504,0.31603,0.15316,0.12338,0.19705,0.2051
0.039654,0.065373,0.035863,0.065546,0.031693,0.14107,0.33403,0.10419,0.043947,0.18667,0.14712
0.12636,0.15235,0.099973,0.14668,0.11084,0.1486,0.30871,0.166,0.092851,0.18338,0.20656
0.11809,0.1474,0.12593,0.16147,0.1056,0.14019,0.28325,0.13977,0.13722,0.20153,0.20256
0.080112,0.10408,0.083286,0.11363,0.085728,0.19051,0.33166,0.1341,0.075501,0.21525,0.25865
0.075289,0.07665,0.069874,0.085924,0.064694,0.16159,0.34012,0.1193,0.086246,0.21875,0.22309
0.046714,0.0743,0.054347,0.082245,0.045443,0.16254,0.33373,0.10953,0.048412,0.18858,0.6003
0.061818,0.10171,0.070066,0.093016,0.066166,0.15859,0.29175,0.11659,0.05006,0.17231,0.16467
0.10167,0.11879,0.10905,0.11451,0.1376,0.15261,0.32175,0.1617,0.16454,0.19823,0.24252
0.071046,0.083421,0.074649,0.099295,0.079965,0.13263,0.31362,0.11853,0.11772,0.35204,0.44015
0.088464,0.088736,0.09518,0.11375,0.088757,0.1501,0.30099,0.11928,0.14319,0.18299,0.18548
0.072051,0.089523,0.070038,0.083924,0.086555,0.16826,0.31898,0.12279,0.049955,0.26775,0.32513
0.14271,0.13651,0.1302,0.14671,0.13042,0.18051,0.2889,0.17083,0.17613,0.20237,0.19107
0.10294,0.15912,0.11567,0.14165,0.10405,0.17605,0.30376,0.1465,0.07947,0.2667,0.35172
0.031263,0.072132,0.035448,0.066644,0.043182,0.1407,0.31457,0.077401,0.042575,0.21107,0.19294
0.053756,0.077241,0.048621,0.06817,0.058478,0.14594,0.28423,0.10283,0.048673,0.18701,0.18446
0.084419,0.10971,0.088931,0.096873,0.092285,0.15741,0.29784,0.13951,0.07708,0.18209,0.23759
0.090542,0.094909,0.095018,0.11055,0.09599,0.1383,0.30662,0.13029,0.12192,0.23435,0.26081
0.050647,0.077676,0.049794,0.087285,0.037028,0.14617,0.29692,0.11106,0.022377,0.18907,0.21829
0.072014,0.087268,0.068669,0.08608,0.072411,0.1596,0.31237,0.10089,0.068189,0.17652,0.15708
0.050601,0.0861,0.059936,0.081377,0.058158,0.1459,0.30272,0.11929,0.055813,0.27702,0.23578
0.050396,0.063184,0.050075,0.074621,0.037588,0.16964,0.30192,0.11479,0.047191,0.224,0.23953
0.046255,0.097841,0.052247,0.085197,0.059214,0.14375,0.3231,0.1414,0.040298,0.22669,0.19268
0.029731,0.067097,0.026228,0.063477,0.024542,0.12581,0.30326,0.0749,0.019959,0.20943,0.29714
0.10478,0.12121,0.10202,0.11898,0.10696,0.15355,0.32916,0.16215,0.18649,0.18781,0.42318
0.039561,0.066645,0.044102,0.05624,0.04662,0.15848,0.32656,0.11122,0.055781,0.22155,0.16939
0.059708,0.081136,0.059238,0.093871,0.077943,0.14997,0.31866,0.10716,0.085983,0.18089,0.19144
0.12999,0.14946,0.10634,0.14546,0.1378,0.17942,0.31416,0.17296,0.13346,0.24355,0.20569
0.060467,0.07529,0.063815,0.093543,0.066272,0.15587,0.27937,0.10328,0.058906,0.23055,0.35683
0.042772,0.073592,0.043038,0.061378,0.034163,0.15625,0.31352,0.092616,0.041104,0.19824,0.23854
0.11311,0.10847,0.11018,0.11055,0.10976,0.16421,0.31614,0.17114,0.12915,0.19009,0.19428
0.12591,0.13856,0.1172,0.16578,0.13926,0.15146,0.33926,0.19016,0.17811,0.36108,0.29033
0.067125,0.074208,0.061708,0.085339,0.069557,0.17984,0.33486,0.10126,0.076428,0.20621,0.24673
0.10838,0.1235,0.11567,0.11619,0.11195,0.16084,0.30155,0.16017,0.14847,0.23276,0.26465
0.089264,0.17009,0.10608,0.14343,0.092264,0.16629,0.34518,0.17516,0.1041,0.25622,0.24692
0.092424,0.11624,0.087945,0.10771,0.10291,0.16792,0.33153,0.1413,0.13572,0.22949,0.24994
0.14579,0.1572,0.12351,0.15228,0.11919,0.17286,0.29089,0.15913,0.12718,0.20287,0.23951
0.12636,0.13454,0.13301,0.14118,0.13019,0.15306,0.32526,0.188,0.17674,0.20635,0.1788
0.059276,0.074137,0.059916,0.08749,0.080881,0.14703,0.31164,0.12392,0.10039,0.19098,0.19478
0.052197,0.093231,0.062568,0.087606,0.051869,0.13529,0.31724,0.097179,0.02408,0.19997,0.20321
0.095462,0.12826,0.096217,0.12125,0.099896,0.18321,0.33722,0.13839,0.058611,0.2346,0.20261
0.060882,0.12214,0.070603,0.10994,0.069601,0.16554,0.33671,0.13157,0.055369,0.20522,0.21044
0.10644,0.11653,0.090357,0.12266,0.09897,0.1415,0.32048,0.15214,0.10734,0.24284,0.19393
0.037583,0.070206,0.040568,0.075182,0.042931,0.16358,0.32275,0.088701,0.021736,0.22147,0.19244
0.05018,0.10015,0.0576,0.079142,0.057982,0.17124,0.347,0.11791,0.031813,0.20582,0.18382
0.047986,0.077759,0.055034,0.071009,0.060391,0.14726,0.33793,0.14097,0.082634,0.20029,0.15689
0.085188,0.092346,0.093898,0.11841,0.082036,0.1568,0.32348,0.1478,0.066814,0.24923,0.27706
0.039616,0.064608,0.0358,0.071105,0.031566,0.14906,0.33578,0.071375,0.024654,0.22677,0.24803
0.10307,0.11743,0.11156,0.13627,0.12683,0.14491,0.29384,0.15504,0.13691,0.18722,0.16628
0.07844,0.093086,0.083119,0.083799,0.098423,0.15229,0.32123,0.11937,0.10463,0.21289,0.27581
0.042417,0.084118,0.045126,0.086397,0.044802,0.16987,0.32445,0.11617,0.028361,0.28466,0.22728
0.0975,0.12738,0.10179,0.12801,0.11314,0.1458,0.33569,0.15193,0.14847,0.29001,0.36691
0.090859,0.12656,0.10083,0.13546,0.092635,0.16507,0.31279,0.14091,0.089691,0.22213,0.16216
0.048991,0.058599,0.042618,0.066894,0.03647,0.14536,0.32863,0.093441,0.039906,0.21916,0.21372
0.22693,0.23583,0.22907,0.25034,0.19158,0.20208,0.29931,0.20069,0.2625,0.27778,0.30983
0.13758,0.15704,0.14441,0.14917,0.14167,0.17957,0.32373,0.17037,0.23301,0.3382,0.40828
0.10455,0.17817,0.10486,0.15843,0.11194,0.20218,0.31246,0.15326,0.15066,0.23086,0.19706
0.071238,0.10173,0.063988,0.09399,0.071868,0.1724,0.32668,0.14513,0.061815,0.22598,0.55067
0.082229,0.092804,0.064803,0.10044,0.057805,0.17371,0.28837,0.14844,0.11893,0.18901,0.23508
0.059962,0.088223,0.059491,0.084797,0.062712,0.16476,0.2918,0.09639,0.087188,0.24665,0.19985
0.11464,0.14973,0.13585,0.14458,0.13301,0.18704,0.29409,0.18387,0.17538,0.22753,0.27601
0.065593,0.10312,0.075855,0.097868,0.059569,0.15557,0.31314,0.1094,0.024719,0.21607,0.23824
0.060905,0.085206,0.069797,0.08759,0.067825,0.17348,0.36321,0.12142,0.093277,0.25143,0.2433
0.088032,0.088263,0.092114,0.090899,0.096475,0.15374,0.27216,0.13587,0.11619,0.27454,0.30303
0.064592,0.084925,0.086958,0.090828,0.08275,0.15791,0.30117,0.13371,0.08376,0.20911,0.26486
0.043314,0.077643,0.032346,0.068801,0.031451,0.18376,0.35454,0.10166,0.017541,0.2045,0.21791
0.054349,0.07703,0.063499,0.078427,0.060785,0.13563,0.32049,0.10343,0.054753,0.31018,0.23683
0.115,0.1472,0.10849,0.14611,0.1054,0.14945,0.271,0.14396,0.043365,0.21257,0.15399
0.14835,0.18203,0.1445,0.16531,0.13616,0.1724,0.349,0.17172,0.18326,0.20961,0.20002
0.052739,0.08401,0.057206,0.089417,0.057478,0.16576,0.28072,0.10113,0.069089,0.18863,0.22077
0.095006,0.13194,0.094104,0.12148,0.086191,0.15195,0.31871,0.14547,0.068107,0.24216,0.19945
0.048861,0.090103,0.074016,0.097574,0.049827,0.15797,0.29615,0.10968,0.10464,0.22906,0.21417
0.12879,0.16086,0.13783,0.16797,0.12711,0.17845,0.34916,0.18263,0.1823,0.20697,0.22528
0.044936,0.069852,0.046055,0.065742,0.043456,0.14339,0.31183,0.097687,0.02951,0.18989,0.27573
0.13766,0.15241,0.14377,0.16956,0.12673,0.16901,0.28985,0.17432,0.24721,0.20465,0.30057
0.0821,0.10708,0.072718,0.099733,0.086872,0.15293,0.30136,0.1428,0.09357,0.22067,0.223
0.084706,0.101,0.078462,0.10649,0.081744,0.15995,0.31552,0.13423,0.067897,0.1718,0.1921
0.10107,0.12566,0.10623,0.12525,0.089327,0.16411,0.31618,0.15706,0.11567,0.30122,0.21208
0.084938,0.097151,0.091291,0.092538,0.075148,0.17111,0.28964,0.13366,0.11774,0.29215,0.37364
0.17659,0.16065,0.17059,0.16261,0.15658,0.17833,0.3047,0.20695,0.26462,0.1837,0.20789
0.034747,0.059168,0.034884,0.068779,0.042046,0.13299,0.28416,0.08271,0.026368,0.22746,0.35031
0.10821,0.15202,0.10814,0.18136,0.11846,0.19413,0.33473,0.14385,0.15611,0.21432,0.2492
0.055319,0.082158,0.05733,0.084835,0.06385,0.18319,0.29965,0.13123,0.035457,0.21339,0.23294
0.057052,0.083974,0.064409,0.091927,0.058818,0.1621,0.32902,0.12419,0.04741,0.18544,0.19755
0.045742,0.074927,0.055917,0.082758,0.052161,0.15971,0.30179,0.093668,0.045438,0.18369,0.18095
0.04949,0.065818,0.048793,0.077212,0.046731,0.14122,0.31191,0.12221,0.037688,0.18939,0.24081
0.093657,0.11394,0.092245,0.11755,0.10611,0.15297,0.33365,0.14136,0.13758,0.27973,0.38557
0.12788,0.15928,0.11355,0.15698,0.11503,0.1874,0.3352,0.17443,0.094352,0.2171,0.19007
0.031437,0.054246,0.029086,0.057535,0.03206,0.14357,0.32126,0.085546,0.030364,0.28484,0.16583
0.082902,0.11389,0.091364,0.11403,0.10874,0.14817,0.31451,0.15083,0.090735,0.1897,0.22526
0.039869,0.094908,0.033735,0.096947,0.042783,0.14984,0.32716,0.1084,0.012856,0.19863,0.21218
0.11457,0.14907,0.12395,0.16197,0.11219,0.18025,0.32187,0.174,0.1382,0.24252,0.2568
0.07457,0.1057,0.075964,0.090743,0.066993,0.17976,0.33142,0.12532,0.10488,0.18124,0.24992
0.15664,0.17988,0.16466,0.17792,0.14008,0.17991,0.30087,0.18937,0.24521,0.2595,0.28718
0.074356,0.079422,0.069998,0.088008,0.073615,0.14635,0.33112,0.12326,0.10135,0.24431,0.27045
0.080991,0.097675,0.082057,0.10294,0.081662,0.15123,0.33128,0.13196,0.12348,0.20848,0.2456
0.072092,0.10113,0.068941,0.10174,0.071164,0.14407,0.32013,0.12988,0.057071,0.18957,0.25448
0.10978,0.13726,0.12248,0.14753,0.13358,0.1482,0.32248,0.16394,0.18189,0.20447,0.16935
0.046353,0.07914,0.057837,0.074192,0.036383,0.14158,0.32864,0.093996,0.029238,0.19898,0.18545
0.079122,0.13381,0.087897,0.1333,0.092443,0.18358,0.29656,0.13217,0.10872,0.2045,0.19398
0.057456,0.084268,0.053827,0.095985,0.057767,0.15546,0.32826,0.13284,0.047252,0.19337,0.29787
0.069007,0.12073,0.083871,0.10082,0.071739,0.14815,0.30641,0.11604,0.04348,0.25136,0.22753
0.042882,0.080668,0.033985,0.067857,0.035878,0.14579,0.34414,0.092035,0.021976,0.19494,0.19613
0.058882,0.088004,0.070475,0.069078,0.062924,0.1465,0.31132,0.10624,0.028192,0.22705,0.18273
0.077232,0.099637,0.073312,0.10291,0.087299,0.14792,0.30454,0.11559,0.15184,0.22997,0.21174
0.087564,0.1505,0.087242,0.1317,0.085834,0.16086,0.31034,0.14193,0.05854,0.18471,0.24307
0.10452,0.12475,0.10783,0.10888,0.10568,0.15392,0.31872,0.13465,0.15274,0.17399,0.20053
0.070971,0.1056,0.073981,0.089965,0.089007,0.15454,0.33399,0.11771,0.13454,0.2516,0.23303
0.11545,0.13515,0.13256,0.12305,0.10555,0.15633,0.33901,0.17155,0.17717,0.19497,0.23636
0.13205,0.13781,0.12774,0.14345,0.13241,0.16379,0.30577,0.15723,0.1746,0.31568,0.33027
0.072812,0.091311,0.078979,0.095007,0.075518,0.16338,0.32484,0.10717,0.09511,0.23237,0.26305
0.11234,0.12914,0.11769,0.14013,0.11606,0.14812,0.30047,0.15016,0.13624,0.25256,0.18441
0.078671,0.090773,0.08018,0.091884,0.080457,0.16319,0.33014,0.14774,0.073057,0.27777,0.27468
0.14531,0.18279,0.15176,0.19079,0.15419,0.18003,0.32921,0.179,0.2265,0.24399,0.26223
0.053163,0.07554,0.059101,0.074321,0.052768,0.15822,0.31894,0.10844,0.042287,0.20771,0.17856
0.069167,0.092678,0.050527,0.11186,0.071988,0.17655,0.34441,0.12496,0.034958,0.21944,0.18072
0.099706,0.13342,0.095728,0.10947,0.10017,0.17172,0.32376,0.14133,0.11239,0.18341,0.22622
0.074646,0.085245,0.071981,0.098853,0.067739,0.14184,0.28778,0.12818,0.086882,0.20408,0.20977
0.13633,0.19965,0.15169,0.19235,0.15126,0.18116,0.28207,0.19406,0.25416,0.19999,0.2032
0.095745,0.11715,0.085527,0.11552,0.09069,0.15107,0.30541,0.12485,0.087927,0.22273,0.21596
0.12686,0.1903,0.12083,0.16241,0.10026,0.16469,0.3409,0.19255,0.21432,0.19722,0.25257
0.065951,0.08294,0.053032,0.073982,0.051238,0.15923,0.29218,0.098818,0.068982,0.20052,0.22583
0.062894,0.082162,0.065327,0.080976,0.071688,0.16963,0.33604,0.10345,0.066225,0.16221,0.20181
0.027154,0.057879,0.028441,0.060183,0.036349,0.12821,0.31183,0.081854,0.023706,0.19089,0.19696
0.063183,0.09195,0.061432,0.081873,0.058617,0.18394,0.34607,0.11718,0.078931,0.20366,0.19271
0.058925,0.078441,0.057962,0.084995,0.047909,0.1265,0.30601,0.10858,0.025991,0.16936,0.23987
0.12638,0.14143,0.1155,0.11759,0.12039,0.13743,0.3094,0.17079,0.21315,0.16781,0.39228
0.057068,0.066137,0.053095,0.083019,0.056428,0.14533,0.31272,0.10337,0.045765,0.27217,0.28347
0.033171,0.050155,0.029477,0.059028,0.043031,0.13968,0.31237,0.083039,0.028633,0.24974,0.35105
0.068176,0.10626,0.063128,0.098181,0.081125,0.15039,0.28768,0.13882,0.06148,0.22599,0.22544
0.12667,0.18069,0.12395,0.15484,0.137,0.19401,0.30217,0.16349,0.23014,0.26154,0.25129
0.08594,0.10771,0.088808,0.10088,0.085049,0.14973,0.30128,0.15087,0.12982,0.31655,0.57881
0.082832,0.09206,0.074837,0.090731,0.068412,0.16323,0.29637,0.14854,0.073385,0.22979,0.24749
0.15298,0.17749,0.15305,0.16647,0.14604,0.16187,0.29269,0.17217,0.17076,0.21721,0.24294
0.12215,0.19575,0.14154,0.20049,0.13668,0.16414,0.33424,0.18236,0.30183,0.21605,0.24594
0.021703,0.060202,0.031202,0.058234,0.031477,0.15059,0.32471,0.088405,0.016989,0.24197,0.26464
0.089557,0.10969,0.084967,0.11917,0.093517,0.16479,0.3305,0.15151,0.13815,0.21276,0.18742
0.073202,0.085396,0.06941,0.090216,0.072975,0.13746,0.30894,0.12546,0.07466,0.18186,0.21394
0.046753,0.088204,0.072763,0.093066,0.06227,0.15097,0.33374,0.11545,0.015632,0.22195,0.20093
0.09964,0.093866,0.089524,0.095169,0.12291,0.13939,0.28612,0.13582,0.13681,0.15762,0.17539
0.11178,0.11337,0.1301,0.12599,0.13309,0.15509,0.31865,0.15251,0.1442,0.22127,0.33182
0.038638,0.063259,0.051273,0.069611,0.042823,0.15351,0.29528,0.10865,0.047864,0.21999,0.25485
0.065066,0.08341,0.072057,0.093564,0.0813,0.15089,0.31633,0.12882,0.095131,0.18328,0.20217
0.065309,0.084863,0.058332,0.084691,0.062782,0.16545,0.31316,0.13247,0.05384,0.19304,0.23054
0.19124,0.23666,0.2091,0.22838,0.1536,0.20994,0.27477,0.20775,0.41702,0.22631,0.24385
0.0756,0.099117,0.076941,0.092727,0.094268,0.14731,0.32338,0.13524,0.1145,0.25609,0.31582
0.11454,0.13389,0.1123,0.134,0.11698,0.15124,0.37417,0.16464,0.14117,0.18164,0.22533
0.033141,0.060517,0.035065,0.06586,0.030843,0.14299,0.29793,0.094463,0.021076,0.30974,0.24998
0.099387,0.13111,0.089205,0.11908,0.09922,0.14269,0.30618,0.15008,0.057537,0.23811,0.24173
0.087191,0.08754,0.070824,0.10736,0.098406,0.15615,0.34152,0.12734,0.12809,0.23375,0.25176
0.046517,0.070962,0.049257,0.072442,0.04983,0.17429,0.31554,0.10468,0.054197,0.16829,0.17542
0.11198,0.11823,0.10384,0.13609,0.13197,0.13861,0.31793,0.16539,0.15056,0.24112,0.29635
0.065419,0.095002,0.061299,0.081317,0.054543,0.14997,0.30576,0.10522,0.061078,0.2211,0.20027
0.092603,0.1074,0.099309,0.11978,0.089683,0.13495,0.32541,0.15082,0.081813,0.36555,0.34319
0.17397,0.15942,0.15794,0.16399,0.1505,0.14234,0.32401,0.17953,0.17183,0.21348,0.31111
0.036939,0.06053,0.042406,0.060243,0.059219,0.13543,0.31562,0.099442,0.047131,0.34533,0.28162
0.046623,0.080215,0.045157,0.076846,0.04126,0.14493,0.30128,0.10635,0.01114,0.19561,0.25815
0.068037,0.13054,0.061394,0.11499,0.079081,0.18752,0.32725,0.11246,0.093309,0.22978,0.24419
0.13101,0.18184,0.13599,0.19467,0.12588,0.16257,0.32808,0.19467,0.17008,0.20812,0.20291
0.092793,0.11312,0.089607,0.12217,0.092294,0.16539,0.31949,0.14317,0.098475,0.24937,0.3231
0.072495,0.10194,0.07923,0.089261,0.07941,0.14119,0.30083,0.12007,0.050704,0.28291,0.18675
0.056107,0.069402,0.053849,0.074567,0.052246,0.13063,0.32456,0.10867,0.05741,0.19329,0.2508
0.046566,0.076195,0.051379,0.088049,0.048477,0.15144,0.33776,0.12005,0.027658,0.21107,0.2208
0.1004,0.10627,0.090221,0.11573,0.091106,0.17585,0.32117,0.14911,0.11098,0.20837,0.21211
0.055169,0.085756,0.057351,0.077729,0.057896,0.16658,0.29871,0.097369,0.041145,0.21002,0.22365
0.063311,0.070504,0.059417,0.076987,0.057848,0.15414,0.33897,0.10893,0.061373,0.20177,0.33345
0.1242,0.17093,0.13365,0.17595,0.12066,0.15902,0.27545,0.16157,0.24477,0.18775,0.17013
0.067806,0.10205,0.08197,0.087517,0.071912,0.17277,0.30013,0.12997,0.11779,0.24046,0.22708
0.086253,0.096038,0.082418,0.10008,0.091821,0.15777,0.32048,0.13819,0.12217,0.24457,0.3686
0.053935,0.078005,0.06412,0.079328,0.062194,0.14951,0.32127,0.11496,0.03051,0.20803,0.33164
0.066409,0.089092,0.066364,0.097142,0.084378,0.14174,0.33336,0.15112,0.0906,0.24444,0.30139
0.12767,0.16121,0.11071,0.13021,0.13322,0.15576,0.30085,0.17777,0.18944,0.20513,0.21734
0.14291,0.2009,0.14133,0.17554,0.1217,0.17438,0.31334,0.17853,0.19549,0.18154,0.20481
0.094589,0.11907,0.079451,0.12489,0.095272,0.15293,0.31446,0.15206,0.091997,0.25131,0.19609
0.055853,0.08037,0.063894,0.076441,0.06191,0.13713,0.29158,0.11897,0.060726,0.19882,0.62865
0.04647,0.084668,0.045125,0.072095,0.044544,0.13626,0.34122,0.094328,0.023448,0.18544,0.2009
0.15266,0.1419,0.14153,0.13605,0.13131,0.13995,0.33283,0.15543,0.17204,0.21628,0.22598
0.07125,0.087111,0.068967,0.088083,0.057102,0.18414,0.31028,0.11749,0.043486,0.22105,0.21831
0.12368,0.15659,0.11688,0.14645,0.12648,0.15739,0.29207,0.15116,0.11231,0.41846,0.36313
0.11952,0.14662,0.12578,0.14878,0.1493,0.17735,0.33031,0.15366,0.20729,0.2023,0.23777
0.059826,0.085572,0.053009,0.087984,0.047861,0.16067,0.33245,0.10923,0.051658,0.22946,0.24564
0.17645,0.18675,0.15699,0.20715,0.11419,0.15887,0.3361,0.20692,0.28155,0.19375,0.19794
0.040954,0.066885,0.045741,0.076272,0.041272,0.1598,0.29458,0.091796,0.057465,0.27419,0.24622
0.10866,0.12516,0.11825,0.11892,0.11937,0.16027,0.30826,0.14231,0.1251,0.2956,0.17662
0.088832,0.11344,0.079539,0.10772,0.089002,0.17914,0.28109,0.16618,0.18192,0.17145,0.20082
0.071659,0.086298,0.063859,0.075852,0.081194,0.1313,0.33574,0.10855,0.07912,0.2601,0.40635
0.099167,0.13226,0.098319,0.1095,0.1063,0.17407,0.36978,0.15382,0.092463,0.22048,0.29634
0.067312,0.095147,0.067243,0.090967,0.063062,0.16471,0.32177,0.12424,0.073543,0.19064,0.16914
0.035274,0.062116,0.028133,0.068472,0.031043,0.15163,0.34616,0.07926,0.022187,0.26406,0.28423
0.07199,0.077269,0.070698,0.082448,0.072202,0.14439,0.31839,0.11319,0.088561,0.21567,0.19607
0.053639,0.085316,0.053426,0.079603,0.049457,0.15776,0.31385,0.1213,0.041011,0.21309,0.23647
0.09165,0.11509,0.078599,0.10878,0.082541,0.14315,0.33868,0.15584,0.10105,0.2044,0.20633
0.06781,0.080307,0.055278,0.082868,0.060102,0.15249,0.28952,0.11123,0.076166,0.28814,0.23801
0.10273,0.10438,0.1026,0.092598,0.10638,0.16703,0.32146,0.13011,0.14939,0.19781,0.21386
0.046473,0.067176,0.047169,0.078516,0.034563,0.16022,0.30606,0.092734,0.02519,0.21516,0.24236
0.081098,0.10128,0.075925,0.1151,0.081872,0.16105,0.33359,0.1493,0.1051,0.2428,0.22739
0.07046,0.072733,0.056346,0.099214,0.053772,0.16458,0.32024,0.12605,0.058866,0.23438,0.2236
0.024946,0.066633,0.034386,0.069797,0.023097,0.13912,0.31705,0.062035,0.017821,0.20477,0.24609
0.042124,0.073523,0.043635,0.075616,0.043231,0.17573,0.29419,0.11443,0.028936,0.21346,0.23592
0.081805,0.12097,0.079138,0.10104,0.08662,0.16388,0.32324,0.13275,0.11976,0.24111,0.23844
0.046969,0.074858,0.052834,0.062327,0.05234,0.1211,0.27839,0.11521,0.030915,0.15716,0.1866
0.10736,0.11857,0.10427,0.1209,0.1313,0.16604,0.28661,0.16922,0.15868,0.22441,0.38507
0.070885,0.13379,0.071453,0.15286,0.063093,0.16348,0.33293,0.1256,0.10757,0.22443,0.21772
0.039002,0.05642,0.054031,0.068526,0.041365,0.14947,0.3528,0.1207,0.033102,0.17397,0.27895
0.14672,0.15631,0.15905,0.15519,0.15066,0.19498,0.30766,0.15664,0.23754,0.1938,0.22002
0.074978,0.10512,0.077714,0.10102,0.085662,0.15245,0.28424,0.12023,0.076778,0.2094,0.20203
0.084785,0.1025,0.092257,0.11367,0.096037,0.15447,0.34477,0.15736,0.066444,0.18799,0.31866
0.078984,0.115,0.083663,0.11669,0.081144,0.15998,0.3047,0.13091,0.010057,0.38374,0.3821
0.12518,0.13208,0.11071,0.12667,0.12508,0.14859,0.31642,0.1635,0.15643,0.21924,0.30242
0.035968,0.096486,0.043348,0.084619,0.037607,0.14832,0.31605,0.10436,0.018785,0.23429,0.20312
0.028359,0.05604,0.033394,0.061097,0.02177,0.16208,0.30959,0.091841,0.018908,0.22395,0.19709
0.061378,0.075674,0.059595,0.083505,0.063411,0.16666,0.32926,0.11983,0.068688,0.16526,0.2214
0.077793,0.10484,0.087078,0.10217,0.086898,0.14806,0.31731,0.12123,0.07748,0.20833,0.58533
0.066216,0.074806,0.066881,0.084618,0.08087,0.14752,0.28692,0.1077,0.084142,0.17992,0.19694
0.05196,0.076688,0.045214,0.06479,0.05481,0.13543,0.32557,0.092605,0.046865,0.18467,0.17616
0.20285,0.22313,0.17851,0.22661,0.14679,0.17612,0.30273,0.19252,0.2565,0.19983,0.20461
0.084483,0.0945,0.073412,0.10922,0.073995,0.16015,0.34152,0.13073,0.082349,0.39598,0.3522
0.043467,0.069576,0.034674,0.060792,0.027365,0.16326,0.34789,0.093952,0.016697,0.21441,0.19587
0.1528,0.17529,0.1551,0.18518,0.13253,0.17821,0.32228,0.18748,0.14233,0.24547,0.33195
0.054882,0.089846,0.0592,0.074994,0.057557,0.15145,0.30022,0.095375,0.04707,0.22688,0.22617
0.078755,0.12193,0.08146,0.12107,0.077287,0.17319,0.30566,0.11587,0.043002,0.23819,0.2355
0.097067,0.13237,0.084448,0.12541,0.080269,0.15061,0.34746,0.15694,0.038297,0.24131,0.24315
0.035251,0.067332,0.043558,0.065887,0.053253,0.14394,0.31372,0.0803,0.022783,0.23692,0.22055
0.08012,0.11423,0.085327,0.11169,0.082504,0.17497,0.32785,0.14506,0.093787,0.20401,0.19102
0.048006,0.073105,0.04711,0.088332,0.044312,0.14406,0.31137,0.11985,0.031602,0.21303,0.3522
0.072182,0.12382,0.07476,0.12035,0.083575,0.14834,0.3041,0.13396,0.049451,0.1907,0.23636
0.079621,0.083676,0.077404,0.073196,0.085841,0.13345,0.33353,0.11778,0.089856,0.20666,0.18276
0.084642,0.12066,0.095914,0.13385,0.091352,0.14999,0.33024,0.14019,0.14036,0.17726,0.34938
0.063605,0.087131,0.065471,0.10412,0.069787,0.1419,0.31943,0.13069,0.094417,0.33138,0.64602
0.059872,0.077062,0.056025,0.090616,0.065112,0.15705,0.3161,0.099718,0.097807,0.19133,0.19916
0.03587,0.081876,0.038935,0.069968,0.044751,0.13469,0.32691,0.10079,0.033862,0.18014,0.23375
0.14344,0.1726,0.14434,0.18049,0.12925,0.1798,0.3028,0.1836,0.18846,0.22244,0.23316
0.10465,0.13531,0.10322,0.12583,0.11829,0.14206,0.33962,0.17197,0.10367,0.21433,0.21717
0.078815,0.10154,0.089099,0.11217,0.083972,0.14788,0.32022,0.13335,0.1228,0.19828,0.22324
0.056728,0.0862,0.044026,0.085731,0.048885,0.14673,0.32196,0.1038,0.040149,0.18937,0.1631
0.052936,0.094392,0.05713,0.093466,0.067397,0.14342,0.31978,0.13112,0.022092,0.235,0.22207
0.07153,0.092262,0.079496,0.084734,0.081889,0.1509,0.32395,0.11825,0.082117,0.19833,0.17543
0.18363,0.20254,0.1494,0.19928,0.15181,0.15007,0.29819,0.17062,0.18638,0.19576,0.19831
0.066222,0.078457,0.060805,0.069734,0.072396,0.12786,0.3291,0.12633,0.073507,0.19514,0.14975
0.031949,0.070728,0.030151,0.076232,0.023941,0.16812,0.32667,0.092596,0.0097708,0.17948,0.20514
0.0519,0.079945,0.056981,0.078144,0.065207,0.13772,0.28355,0.10334,0.030961,0.28133,0.34094
0.11772,0.11954,0.10078,0.10744,0.092563,0.17013,0.33985,0.15756,0.13419,0.27438,0.20603
0.039052,0.057961,0.038392,0.081071,0.032452,0.17128,0.30698,0.099708,0.025437,0.21941,0.22683
0.19788,0.24371,0.18221,0.2464,0.15436,0.1648,0.30941,0.20387,0.34903,0.26441,0.2996
0.036676,0.059294,0.034324,0.061382,0.036469,0.12403,0.32504,0.10194,0.045545,0.23037,0.37535
0.088001,0.097699,0.11586,0.11359,0.10382,0.17265,0.31387,0.13232,0.11686,0.19358,0.22922
0.050813,0.077292,0.046837,0.063705,0.056711,0.12957,0.32758,0.094101,0.055586,0.21425,0.2902
0.059643,0.082698,0.054383,0.072919,0.061673,0.15728,0.28168,0.11554,0.06869,0.17079,0.21857
0.092202,0.11018,0.086412,0.12375,0.10788,0.15872,0.3173,0.15433,0.069856,0.21741,0.19673
0.1418,0.13026,0.13569,0.14737,0.12167,0.18826,0.31726,0.16411,0.1723,0.18013,0.16948
0.045686,0.083053,0.040891,0.07711,0.041061,0.18158,0.31424,0.11099,0.04096,0.218,0.22082
0.058441,0.081876,0.042939,0.088106,0.036626,0.1631,0.32752,0.089841,0.032679,0.19905,0.20121
0.047835,0.081623,0.05534,0.077363,0.043303,0.14815,0.27612,0.10842,0.028318,0.17515,0.17751
0.12596,0.14273,0.1269,0.13945,0.12615,0.16802,0.31818,0.14042,0.19675,0.27709,0.26226
0.043985,0.072588,0.041621,0.074069,0.035923,0.13562,0.29893,0.11284,0.022483,0.30281,0.17757
0.073239,0.11339,0.072325,0.092077,0.080304,0.14397,0.29328,0.15406,0.10112,0.18466,0.17833
0.090255,0.10222,0.087084,0.11372,0.09531,0.14898,0.30969,0.13801,0.10157,0.21672,0.23066
0.055631,0.079217,0.061569,0.093706,0.069994,0.16951,0.3173,0.11819,0.067862,0.16719,0.20648
0.10326,0.15298,0.10108,0.15182,0.099102,0.14384,0.3007,0.16091,0.024039,0.18069,0.16634
0.06749,0.072138,0.059358,0.08953,0.051663,0.14536,0.32689,0.08265,0.051096,0.20445,0.19307
0.10006,0.13161,0.086756,0.1076,0.084449,0.15302,0.30188,0.14123,0.095869,0.19314,0.20118
0.097667,0.13553,0.11516,0.12141,0.11422,0.16806,0.28984,0.15029,0.25657,0.1798,0.24075
0.074408,0.11527,0.074617,0.13374,0.089257,0.17209,0.30574,0.13018,0.077469,0.1894,0.23315
0.048626,0.087588,0.045273,0.080606,0.03732,0.17098,0.34729,0.076682,0.011033,0.22696,0.29519
0.034732,0.075486,0.035368,0.070318,0.029367,0.16588,0.26377,0.079379,0.017428,0.22735,0.24448
0.1335,0.15401,0.12777,0.15093,0.14061,0.1684,0.32366,0.16831,0.21735,0.20118,0.24779
0.06076,0.083197,0.056476,0.090818,0.061627,0.15838,0.27445,0.10215,0.034723,0.23411,0.22237
0.10269,0.095468,0.12291,0.10505,0.11676,0.14051,0.3057,0.152,0.15675,0.37098,0.31692
0.10778,0.13336,0.11263,0.1295,0.10255,0.1495,0.30874,0.1392,0.12716,0.18821,0.22829
0.071108,0.10316,0.073149,0.094855,0.08733,0.15069,0.33478,0.13593,0.046693,0.18605,0.17111
0.099613,0.10668,0.10718,0.099481,0.10886,0.1596,0.32535,0.17243,0.13648,0.36359,0.32506
0.066599,0.098079,0.053719,0.098478,0.059203,0.1416,0.31625,0.11942,0.034175,0.31562,0.24424
0.058,0.072622,0.053242,0.077149,0.055282,0.15176,0.33475,0.10948,0.064134,0.33014,0.2096
0.043378,0.077439,0.050389,0.075612,0.049347,0.13929,0.28139,0.10563,0.054373,0.24623,0.2117
0.032189,0.060911,0.047986,0.054417,0.044528,0.16785,0.28113,0.083923,0.030113,0.19701,0.28721
0.091516,0.15604,0.1106,0.16189,0.10301,0.15432,0.2991,0.15056,0.070094,0.24734,0.21847
0.064882,0.087423,0.063337,0.087038,0.072476,0.1793,0.30546,0.11834,0.083616,0.22877,0.19851
0.066293,0.090708,0.065157,0.092133,0.068918,0.14598,0.33231,0.1373,0.043571,0.18767,0.18167
0.14936,0.14808,0.12437,0.16203,0.14151,0.16303,0.32048,0.1914,0.23049,0.23588,0.22661
0.061751,0.10117,0.061465,0.096168,0.061969,0.15679,0.30019,0.12337,0.031679,0.27968,0.33289
0.067145,0.091411,0.074459,0.096078,0.069325,0.17802,0.31004,0.1572,0.07567,0.23172,0.23817
0.097134,0.12978,0.10931,0.14049,0.11229,0.16807,0.34193,0.15853,0.16297,0.23164,0.27629
0.1059,0.14154,0.10079,0.14527,0.11572,0.16647,0.34185,0.16596,0.14222,0.2289,0.23425
0.069414,0.09819,0.080926,0.11595,0.081487,0.14961,0.30601,0.16795,0.10074,0.18864,0.1746
0.075269,0.13194,0.086178,0.13464,0.10999,0.13695,0.30681,0.15237,0.038279,0.20394,0.18026
0.15219,0.15341,0.16811,0.15664,0.14539,0.18215,0.27689,0.15611,0.29591,0.22318,0.24506
0.071726,0.082234,0.074833,0.086823,0.090746,0.14458,0.32055,0.14468,0.13344,0.22958,0.16865
0.12958,0.13658,0.12769,0.14513,0.13826,0.168,0.33854,0.15821,0.1629,0.27007,0.42069
0.060151,0.093104,0.05711,0.088987,0.063806,0.13694,0.31255,0.13071,0.043082,0.218,0.16112
0.096513,0.090987,0.089908,0.093044,0.1181,0.14107,0.29827,0.12965,0.11999,0.2525,0.17327
0.09614,0.095979,0.088103,0.10986,0.092432,0.15291,0.34044,0.13442,0.14388,0.1978,0.22912
0.085876,0.10653,0.076907,0.1159,0.079997,0.18745,0.32119,0.13943,0.10598,0.21572,0.22667
0.072414,0.097311,0.081376,0.099261,0.069291,0.13739,0.3118,0.14189,0.061832,0.21645,0.19381
0.084902,0.1023,0.085978,0.10164,0.077943,0.14507,0.30447,0.16367,0.19228,0.20302,0.19376
0.022497,0.063696,0.029003,0.064859,0.028653,0.1434,0.32465,0.075138,0.018471,0.24948,0.20274
0.13607,0.12781,0.1326,0.12839,0.13293,0.14575,0.3268,0.15168,0.22819,0.36422,0.35899
0.067797,0.10038,0.068043,0.10033,0.08839,0.18378,0.33374,0.12727,0.10036,0.25345,0.21366
0.091553,0.095783,0.090164,0.10957,0.10486,0.15594,0.34681,0.14219,0.1312,0.21435,0.17777
0.092563,0.1143,0.11111,0.11272,0.11406,0.14502,0.286,0.15112,0.10543,0.38295,0.71083
0.054735,0.074971,0.057242,0.10116,0.056131,0.16383,0.30927,0.10398,0.087737,0.21896,0.22304
0.077281,0.084644,0.060117,0.10077,0.087843,0.15541,0.30759,0.12706,0.095145,0.29815,0.25781
0.081385,0.10698,0.092363,0.11084,0.071003,0.15071,0.3046,0.13397,0.10788,0.17948,0.15951
0.078199,0.11608,0.067761,0.097595,0.064595,0.15895,0.32528,0.14133,0.023419,0.33009,0.34006
0.10629,0.15902,0.11897,0.17566,0.11171,0.15311,0.33299,0.15442,0.10519,0.18335,0.23018
0.19722,0.2465,0.19159,0.24035,0.15993,0.17206,0.2469,0.18654,0.28152,0.23876,0.23051
0.1025,0.17503,0.13562,0.16022,0.13142,0.15937,0.28575,0.18766,0.11089,0.19999,0.1946
0.041372,0.078334,0.05269,0.069833,0.050736,0.14195,0.29427,0.087099,0.04444,0.18884,0.21035
0.071655,0.076845,0.065298,0.080426,0.071783,0.13578,0.32998,0.12518,0.093516,0.19746,0.19844
0.051769,0.093307,0.056699,0.096874,0.051617,0.17554,0.33945,0.10502,0.022042,0.21758,0.22041
0.06528,0.10191,0.056547,0.093346,0.057888,0.15362,0.28501,0.11612,0.066078,0.22469,0.2375
0.11322,0.13776,0.10533,0.12711,0.11117,0.14061,0.27759,0.182,0.082023,0.25591,0.3041
0.08917,0.13425,0.092324,0.12369,0.079479,0.15831,0.32824,0.15219,0.12469,0.22634,0.23268
0.038778,0.061499,0.0424,0.072362,0.037533,0.14693,0.31749,0.10239,0.05281,0.19681,0.20874
0.087124,0.10399,0.071913,0.090251,0.081124,0.14628,0.32962,0.1373,0.10682,0.20634,0.21803
0.073883,0.12291,0.079675,0.12813,0.079554,0.18811,0.32388,0.13367,0.055238,0.2085,0.2194
0.027047,0.058402,0.030414,0.068905,0.033242,0.14763,0.26267,0.063755,0.011471,0.23234,0.21249
0.039303,0.06246,0.026709,0.067091,0.032674,0.13449,0.34352,0.056542,0.021231,0.23824,0.34328
0.059413,0.086149,0.07007,0.074079,0.075715,0.14957,0.28882,0.1155,0.083007,0.24386,0.17966
0.13137,0.11933,0.13481,0.11912,0.14393,0.13924,0.29325,0.14343,0.21238,0.22051,0.17217
0.1494,0.18201,0.14317,0.16578,0.13382,0.17494,0.3369,0.17032,0.24787,0.19655,0.24275
0.11082,0.13541,0.1166,0.1316,0.10068,0.17032,0.32933,0.17446,0.18072,0.19655,0.25138
0.075225,0.083272,0.057172,0.11042,0.066731,0.1488,0.28622,0.13681,0.081472,0.21432,0.26297
0.078105,0.11271,0.084557,0.13604,0.095145,0.15268,0.28701,0.14147,0.16347,0.1813,0.20567
0.10651,0.10986,0.0938,0.11896,0.099403,0.14843,0.31687,0.14476,0.089816,0.25563,0.22462
0.079842,0.10111,0.092993,0.11118,0.081471,0.16099,0.29901,0.14628,0.054876,0.18069,0.22901
0.039043,0.055649,0.036979,0.062635,0.036237,0.15024,0.30691,0.08322,0.029877,0.27008,0.23823
0.038676,0.06708,0.038167,0.052657,0.032024,0.14015,0.36774,0.077266,0.018855,0.21042,0.19027
0.079109,0.11966,0.10155,0.11725,0.10407,0.18591,0.30163,0.12428,0.12296,0.19907,0.20859
0.049595,0.068978,0.062801,0.080311,0.070125,0.13777,0.30706,0.10812,0.063093,0.23567,0.20782
0.050888,0.064369,0.040609,0.066146,0.044575,0.15175,0.28472,0.085601,0.032315,0.22453,0.18391
0.048361,0.064039,0.041329,0.069443,0.058514,0.15604,0.32561,0.11177,0.048712,0.3685,0.39782
0.06731,0.093098,0.072606,0.092008,0.068482,0.16483,0.31507,0.11996,0.070311,0.18929,0.17764
0.10322,0.12172,0.10596,0.13889,0.09656,0.15958,0.33636,0.14887,0.074533,0.2558,0.34113
0.074853,0.091622,0.071978,0.089992,0.071087,0.13475,0.33012,0.10519,0.085071,0.22964,0.17792
0.041172,0.060339,0.04284,0.064612,0.029195,0.15003,0.35165,0.08151,0.027193,0.21987,0.28876
0.042818,0.081286,0.045494,0.070408,0.039715,0.14749,0.314,0.090533,0.031031,0.19756,0.18545
0.053466,0.082086,0.062495,0.096726,0.054719,0.14137,0.27359,0.11292,0.053738,0.21406,0.27581
0.070893,0.10999,0.071741,0.096435,0.06953,0.13062,0.27299,0.1362,0.065886,0.20894,0.17874
0.10557,0.13028,0.091517,0.14134,0.096217,0.14747,0.31414,0.1554,0.07945,0.23712,0.2624
0.074558,0.095459,0.073684,0.073702,0.084441,0.16171,0.3015,0.1069,0.078641,0.28801,0.28028
0.094232,0.13172,0.088525,0.12046,0.099714,0.15604,0.32538,0.15405,0.15626,0.20038,0.30386
0.062499,0.085347,0.071589,0.082498,0.081084,0.18529,0.29139,0.12948,0.091671,0.22328,0.1937
0.093139,0.13516,0.098955,0.13343,0.10182,0.14382,0.33573,0.14674,0.050346,0.42715,0.39277
0.053276,0.07546,0.057783,0.092302,0.051665,0.1668,0.28084,0.10153,0.039528,0.19222,0.20061
0.072493,0.10004,0.060333,0.094734,0.062293,0.13923,0.30954,0.133,0.051612,0.2199,0.30766
0.15163,0.12507,0.15085,0.15189,0.13861,0.1776,0.35541,0.17647,0.19317,0.18722,0.2803
0.13563,0.16483,0.15111,0.16361,0.11655,0.17362,0.33056,0.17312,0.22025,0.19221,0.21468
0.056067,0.062724,0.041691,0.063754,0.046721,0.14504,0.37169,0.093519,0.046434,0.23604,0.16362
0.056242,0.12426,0.083422,0.10303,0.065922,0.1603,0.31987,0.12579,0.086361,0.20895,0.18108
0.068318,0.14679,0.076027,0.14582,0.085714,0.16669,0.30478,0.1585,0.022542,0.19044,0.22225
0.069382,0.088306,0.083765,0.11082,0.071766,0.17421,0.31952,0.13342,0.1001,0.20092,0.26512
0.1116,0.12435,0.11299,0.12464,0.12202,0.18557,0.32562,0.15037,0.13768,0.20815,0.24111
0.073598,0.095072,0.066259,0.11251,0.067294,0.17011,0.33869,0.1544,0.078324,0.2304,0.23581
0.055899,0.077598,0.062499,0.093405,0.05816,0.17953,0.32403,0.11984,0.077249,0.18725,0.23259
0.068028,0.082832,0.067664,0.074905,0.075769,0.12964,0.31241,0.12446,0.089313,0.28862,0.2444
0.10007,0.12559,0.099669,0.12661,0.10137,0.15578,0.29501,0.1378,0.087199,0.19494,0.24085
0.060412,0.082325,0.071293,0.083444,0.052108,0.14353,0.31593,0.11986,0.042595,0.19523,0.29036
0.038515,0.060384,0.029416,0.062337,0.024382,0.12952,0.32214,0.081759,0.014912,0.16913,0.16687
0.050201,0.064426,0.049214,0.08462,0.051922,0.16201,0.34564,0.089362,0.043313,0.18863,0.20821
0.044591,0.069028,0.055174,0.079777,0.058575,0.14071,0.30278,0.09589,0.059765,0.2292,0.36496
0.080161,0.12722,0.08673,0.10936,0.088731,0.17732,0.30383,0.13382,0.083763,0.20631,0.19207
0.0322,0.063895,0.034068,0.059046,0.025589,0.1349,0.31993,0.064366,0.020088,0.18008,0.1805
0.066045,0.092638,0.061635,0.095818,0.045761,0.16683,0.3314,0.12465,0.043229,0.19814,0.2025
0.068834,0.12685,0.05398,0.13281,0.06427,0.16517,0.34441,0.11311,0.10623,0.20672,0.22205
0.1021,0.1202,0.11991,0.11065,0.12231,0.18339,0.34397,0.11531,0.15477,0.20067,0.24332
0.051414,0.07723,0.051965,0.072258,0.043234,0.15949,0.29898,0.1179,0.044427,0.22197,0.23116
0.087318,0.16835,0.095432,0.16548,0.11535,0.1601,0.34863,0.1568,0.19357,0.17966,0.19065
0.046553,0.079359,0.048997,0.075778,0.05392,0.15679,0.2905,0.083146,0.056145,0.20351,0.28614
0.088,0.11376,0.081333,0.10481,0.0705,0.1786,0.32307,0.12208,0.072563,0.18562,0.22286
0.057656,0.10357,0.049848,0.091586,0.044533,0.18245,0.30999,0.11601,0.037773,0.22036,0.23919
0.089445,0.12628,0.093531,0.13072,0.097308,0.15193,0.34753,0.15967,0.0513,0.22136,0.21754
0.079496,0.090297,0.086496,0.093627,0.080264,0.17394,0.31235,0.10895,0.10614,0.19088,0.19587
0.09041,0.090986,0.076665,0.1099,0.11137,0.14751,0.27847,0.17237,0.13148,0.20643,0.18827
0.063706,0.081457,0.058331,0.085066,0.065539,0.13884,0.2874,0.11778,0.074484,0.18478,0.20876
0.059488,0.078742,0.05917,0.074239,0.052102,0.16212,0.31928,0.098613,0.050051,0.19189,0.22883
0.093468,0.1053,0.091281,0.1142,0.091015,0.16751,0.31987,0.13571,0.14528,0.25743,0.23538
0.060894,0.078687,0.057506,0.071078,0.05854,0.13466,0.34415,0.13371,0.054012,0.2382,0.18447
0.06772,0.07272,0.06004,0.083807,0.058146,0.1527,0.30279,0.11026,0.074471,0.20514,0.18063
0.13313,0.15076,0.11125,0.14721,0.12303,0.18425,0.32258,0.15673,0.12899,0.23331,0.31715
0.092766,0.11218,0.087479,0.12273,0.09961,0.14994,0.35447,0.12844,0.095724,0.204,0.22596
0.083013,0.095121,0.077738,0.088548,0.077231,0.14097,0.34285,0.13206,0.074967,0.22521,0.17973
0.036347,0.05622,0.03603,0.059716,0.044789,0.16226,0.30858,0.086562,0.047638,0.20473,0.21666
0.037078,0.064947,0.035748,0.062259,0.043117,0.14132,0.326,0.10138,0.034567,0.18347,0.21454
0.056848,0.066808,0.056231,0.086085,0.072064,0.16873,0.33528,0.10927,0.054828,0.21711,0.24244
0.10452,0.11674,0.11147,0.11639,0.10396,0.14158,0.31627,0.16753,0.13377,0.30659,0.36687
0.10015,0.11467,0.10549,0.11851,0.10696,0.14415,0.34549,0.15094,0.21593,0.19152,0.15087
0.048743,0.074148,0.05932,0.08085,0.053924,0.14956,0.29829,0.13456,0.058321,0.1916,0.20428
0.035518,0.065599,0.046532,0.071663,0.030358,0.16751,0.33201,0.081065,0.034655,0.24532,0.18117
0.102,0.1408,0.087407,0.13529,0.10942,0.17348,0.32444,0.15257,0.061085,0.21761,0.32231
0.11623,0.12201,0.10403,0.12596,0.11662,0.16786,0.30999,0.16606,0.16121,0.22783,0.3134
0.091815,0.11251,0.10519,0.1117,0.10619,0.1631,0.32376,0.17293,0.12401,0.2519,0.4214
0.090145,0.092446,0.072114,0.11056,0.080252,0.15602,0.3138,0.14112,0.048707,0.20083,0.15971
0.13013,0.17805,0.11368,0.15236,0.12359,0.15489,0.30841,0.19923,0.15311,0.26552,0.2294
0.047986,0.069956,0.04498,0.079741,0.047571,0.16162,0.29214,0.091076,0.036776,0.20425,0.22568
0.11491,0.12771,0.11215,0.15568,0.12566,0.15996,0.35895,0.15345,0.19147,0.20237,0.23595
0.14475,0.14634,0.12825,0.15232,0.13209,0.17601,0.33343,0.17472,0.12497,0.23089,0.35253
0.041458,0.070919,0.042097,0.070186,0.040842,0.16291,0.34619,0.10679,0.037759,0.19618,0.15821
0.059433,0.073536,0.059702,0.093014,0.057081,0.13676,0.31934,0.13135,0.057703,0.27911,0.45566
0.10448,0.15333,0.099929,0.16648,0.10949,0.14572,0.30045,0.1382,0.1607,0.17108,0.19724
0.070929,0.090269,0.079178,0.08784,0.083078,0.13193,0.28304,0.12721,0.082253,0.25202,0.28298
0.034149,0.064895,0.03821,0.068313,0.03112,0.15292,0.30443,0.073917,0.023356,0.27004,0.19703
0.044493,0.069129,0.041296,0.075475,0.036596,0.14238,0.31671,0.10609,0.035663,0.18906,0.21142
0.069552,0.081412,0.073065,0.086628,0.078569,0.12874,0.29378,0.11602,0.10032,0.33341,0.32674
0.10385,0.097467,0.087173,0.10034,0.12063,0.14572,0.30899,0.168,0.12833,0.27333,0.21622
0.12588,0.15126,0.10942,0.13878,0.11455,0.16955,0.30565,0.13284,0.14957,0.18915,0.21252
0.073408,0.10228,0.074335,0.11558,0.081045,0.16138,0.29055,0.12811,0.056126,0.20394,0.30236
0.036906,0.070243,0.039463,0.066055,0.037183,0.12211,0.2819,0.083726,0.043223,0.24617,0.24075
0.11586,0.11925,0.10885,0.12953,0.15024,0.15797,0.28944,0.16737,0.18882,0.19564,0.18297
0.056134,0.086988,0.074082,0.079746,0.06534,0.12892,0.31127,0.12684,0.055995,0.18787,0.1826
0.080591,0.08468,0.072123,0.10112,0.085824,0.15552,0.28231,0.16199,0.10305,0.20405,0.32594
0.06716,0.096566,0.083124,0.11035,0.072121,0.16004,0.32418,0.1208,0.080099,0.24673,0.22092
0.15209,0.18944,0.16046,0.17451,0.1407,0.17593,0.32757,0.18438,0.19242,0.26008,0.21195
0.046769,0.077677,0.054855,0.078422,0.0586,0.14718,0.29362,0.11028,0.065394,0.20029,0.24177
0.036004,0.072074,0.048036,0.069674,0.039132,0.14931,0.30003,0.088691,0.026635,0.19252,0.25986
0.12027,0.17862,0.11611,0.19739,0.13025,0.1688,0.34244,0.171,0.12763,0.20803,0.17788
0.04429,0.087768,0.047919,0.088568,0.041071,0.1695,0.29818,0.10679,0.024772,0.20701,0.28456
0.082913,0.14493,0.099192,0.12435,0.10646,0.15602,0.28872,0.13965,0.061766,0.18405,0.24806
0.040636,0.062022,0.034724,0.066883,0.043692,0.14071,0.32222,0.11216,0.042776,0.24884,0.24462
0.04107,0.072629,0.041997,0.064126,0.035235,0.14856,0.3278,0.10447,0.034887,0.18492,0.15744
0.081767,0.11666,0.077695,0.13508,0.082751,0.18215,0.33819,0.16359,0.062291,0.26268,0.29957
0.057065,0.080414,0.067137,0.07366,0.04671,0.14384,0.34527,0.11872,0.027609,0.37669,0.37315
0.10571,0.11125,0.12255,0.12263,0.10216,0.17422,0.30182,0.14716,0.19801,0.21519,0.22721
0.084035,0.10922,0.073942,0.096424,0.080038,0.18093,0.35796,0.10835,0.10807,0.19501,0.2012
0.093639,0.11471,0.085485,0.14078,0.090742,0.14116,0.3024,0.14782,0.032676,0.29673,0.19079
0.11097,0.12691,0.11243,0.13343,0.10366,0.17218,0.29966,0.1798,0.12037,0.19738,0.17635
0.074901,0.10462,0.083766,0.086998,0.10161,0.16764,0.31619,0.13952,0.098163,0.22636,0.19919
0.073586,0.089759,0.070462,0.095733,0.081646,0.18592,0.3064,0.12652,0.11686,0.19285,0.22497
0.1395,0.11682,0.11943,0.12044,0.15081,0.14358,0.30533,0.17537,0.19202,0.22019,0.18106
0.044666,0.068253,0.037885,0.076448,0.039878,0.16273,0.29796,0.10027,0.03487,0.19079,0.24249
0.035421,0.068553,0.038918,0.063684,0.032969,0.17251,0.3247,0.076201,0.026401,0.20335,0.16329
0.0753,0.084282,0.080002,0.10535,0.071916,0.16858,0.3047,0.13917,0.1022,0.21082,0.22875
0.09481,0.10876,0.071847,0.10069,0.088541,0.15369,0.31303,0.13412,0.12014,0.18767,0.241
0.064651,0.094723,0.069398,0.10743,0.067048,0.15629,0.28836,0.11815,0.041436,0.19398,0.16832
0.04864,0.082021,0.055114,0.083152,0.048045,0.16629,0.3221,0.13128,0.086983,0.21419,0.17399
0.061548,0.099146,0.065702,0.080853,0.084257,0.16071,0.31419,0.12359,0.087067,0.21649,0.24569
0.11203,0.11902,0.097479,0.11717,0.095156,0.15978,0.2761,0.15251,0.099424,0.19773,0.16686
0.17783,0.16454,0.14434,0.18038,0.14584,0.18066,0.30543,0.19014,0.18134,0.23399,0.18191
0.060326,0.080707,0.064291,0.099906,0.051464,0.14153,0.30698,0.12308,0.027193,0.22072,0.3083
0.13671,0.15425,0.12997,0.14656,0.1385,0.17187,0.31236,0.17582,0.19481,0.20704,0.2819
0.088738,0.11054,0.078094,0.09937,0.077254,0.139,0.30137,0.15602,0.090021,0.28244,0.18706
0.079124,0.12464,0.080486,0.096387,0.065093,0.14748,0.31127,0.14058,0.06644,0.26563,0.19033
0.053681,0.082504,0.064781,0.070059,0.05962,0.14947,0.30703,0.12034,0.073061,0.24921,0.23275
0.038513,0.068034,0.042246,0.069705,0.036197,0.13326,0.28457,0.08658,0.012692,0.17145,0.17624
0.070274,0.093766,0.067509,0.088655,0.059769,0.15011,0.29878,0.12541,0.050164,0.29169,0.23191
0.057617,0.075458,0.049509,0.078603,0.057995,0.15396,0.29141,0.12741,0.055863,0.2089,0.18833
0.15272,0.1862,0.15118,0.14506,0.12678,0.16755,0.33538,0.20509,0.12831,0.20971,0.31964
0.095099,0.10387,0.099831,0.1067,0.087342,0.15952,0.2742,0.13366,0.14346,0.21378,0.19498
0.02911,0.065361,0.029765,0.056807,0.032764,0.1507,0.31412,0.098512,0.030712,0.25097,0.15257
0.092396,0.14261,0.096119,0.14105,0.10315,0.16018,0.31654,0.14491,0.088852,0.27563,0.45642
0.033111,0.066703,0.034018,0.074203,0.029085,0.17719,0.29789,0.11175,0.022238,0.19255,0.20925
0.031598,0.067864,0.036138,0.0754,0.032366,0.20625,0.29515,0.079574,0.02872,0.1795,0.25474
0.085025,0.099118,0.086709,0.1102,0.090781,0.14178,0.31265,0.14419,0.12753,0.26146,0.24299
0.066231,0.11983,0.080373,0.11557,0.077646,0.14516,0.32686,0.15719,0.033195,0.23954,0.1811
0.05297,0.093786,0.057224,0.098591,0.046738,0.16283,0.33822,0.10368,0.027774,0.22881,0.23533
0.078059,0.082449,0.075822,0.081442,0.07529,0.14542,0.31838,0.12203,0.10933,0.17366,0.21086
0.051877,0.071124,0.056404,0.082113,0.06876,0.14761,0.31324,0.10616,0.093661,0.19605,0.24291
0.13142,0.18938,0.15359,0.1667,0.13397,0.17207,0.34967,0.16733,0.20321,0.25349,0.23532
0.052244,0.093343,0.06277,0.10214,0.065236,0.1374,0.31692,0.12188,0.038643,0.23099,0.21537
0.093393,0.11361,0.09083,0.11906,0.098809,0.15889,0.28885,0.14133,0.13827,0.23451,0.21508
0.092585,0.10869,0.10103,0.10578,0.10439,0.17319,0.30683,0.15849,0.12902,0.22432,0.17008
0.097149,0.11396,0.11205,0.11854,0.10479,0.14902,0.32202,0.15847,0.14963,0.20004,0.32827
0.054019,0.075127,0.048922,0.075744,0.049101,0.16787,0.32639,0.10628,0.05661,0.18683,0.22628
0.054682,0.083385,0.043592,0.06991,0.052093,0.151,0.31359,0.10378,0.060291,0.19861,0.2091
0.079211,0.1024,0.075355,0.0789,0.081448,0.14942,0.29217,0.11273,0.074334,0.1779,0.14641
0.060125,0.097403,0.074589,0.10236,0.051716,0.16516,0.31659,0.10806,0.085228,0.25634,0.1948
0.038598,0.070269,0.050921,0.082313,0.049102,0.12141,0.33934,0.1049,0.052863,0.16769,0.18435
0.079575,0.11025,0.089682,0.099373,0.091632,0.1304,0.32534,0.14746,0.11735,0.17473,0.21655
0.045261,0.070979,0.046077,0.088103,0.033451,0.14331,0.30488,0.089595,0.02571,0.23074,0.31556
0.061752,0.07629,0.058123,0.088504,0.055748,0.15274,0.31005,0.093003,0.032573,0.18936,0.20293
0.095526,0.096745,0.093412,0.11151,0.096646,0.16726,0.33316,0.14905,0.10198,0.16915,0.21522
0.12342,0.13099,0.11006,0.12687,0.1194,0.15476,0.32744,0.17122,0.22711,0.23131,0.27339
0.0853,0.15743,0.089922,0.16106,0.10817,0.16168,0.28637,0.13681,0.04044,0.21463,0.19072
0.060409,0.084403,0.058026,0.080015,0.059502,0.15305,0.30547,0.11023,0.067051,0.18495,0.19814
0.095008,0.11584,0.095704,0.11829,0.097319,0.13841,0.2982,0.15296,0.15862,0.49235,0.24165
0.14724,0.16163,0.131,0.16188,0.20561,0.13276,0.34998,0.17665,0.21735,0.20792,0.29744
0.051828,0.080477,0.050444,0.083493,0.050512,0.13796,0.30757,0.12225,0.023014,0.19631,0.19668
0.10681,0.16047,0.091804,0.15677,0.1076,0.1478,0.32236,0.14807,0.047606,0.24082,0.2408
0.052386,0.084105,0.041213,0.076413,0.049367,0.18555,0.32144,0.11386,0.049081,0.22767,0.26012
0.057488,0.096461,0.053675,0.12018,0.05503,0.19013,0.34244,0.12038,0.034748,0.21704,0.22096
0.11368,0.14972,0.10945,0.14924,0.098645,0.17413,0.30554,0.16554,0.058736,0.24835,0.1983
0.043382,0.069399,0.045169,0.057805,0.044914,0.16569,0.30932,0.088464,0.031024,0.21894,0.35727
0.14664,0.19326,0.14235,0.17663,0.14213,0.17942,0.32884,0.15442,0.25742,0.21604,0.21299
0.050158,0.079254,0.048784,0.077709,0.054068,0.13988,0.30373,0.11277,0.048492,0.18336,0.19705
0.054359,0.098827,0.050965,0.096993,0.062565,0.16283,0.30838,0.12301,0.022469,0.19151,0.17381
0.06131,0.085865,0.06101,0.10535,0.050859,0.16386,0.29709,0.11223,0.044074,0.19367,0.23116
0.042517,0.069039,0.048851,0.076889,0.046239,0.1528,0.34896,0.097156,0.045302,0.255,0.27074
0.084627,0.10001,0.082234,0.1032,0.10665,0.14427,0.29618,0.11491,0.12826,0.2041,0.27249
0.052901,0.076877,0.050814,0.072914,0.05207,0.1805,0.32934,0.1109,0.057659,0.22275,0.18358
0.061338,0.074026,0.053136,0.074329,0.056652,0.1399,0.30842,0.094084,0.058394,0.23601,0.24425
0.13314,0.11991,0.12713,0.13531,0.13681,0.16747,0.30883,0.14827,0.21767,0.19214,0.19705
0.058527,0.0865,0.073459,0.082897,0.061008,0.145,0.31279,0.13162,0.081687,0.17587,0.26513
0.042927,0.061831,0.036183,0.059724,0.039542,0.1485,0.29027,0.10807,0.037583,0.18361,0.18126
0.093395,0.11035,0.079155,0.11389,0.09063,0.1519,0.30876,0.1348,0.1348,0.19572,0.21227
0.050495,0.081805,0.052437,0.09994,0.048743,0.18219,0.29945,0.10379,0.035637,0.23273,0.27309
0.080054,0.10963,0.07988,0.087476,0.07691,0.15662,0.34072,0.13059,0.064073,0.21141,0.17451
0.032153,0.059102,0.041615,0.062018,0.034544,0.17296,0.29802,0.078505,0.02234,0.24942,0.23854
0.085924,0.1464,0.098725,0.1645,0.10567,0.17507,0.32827,0.1591,0.11454,0.24647,0.28354
0.044522,0.077083,0.050357,0.064535,0.045442,0.14812,0.29635,0.1053,0.037859,0.21316,0.26854
0.063851,0.068124,0.048995,0.081564,0.068525,0.14104,0.31816,0.12618,0.073173,0.19401,0.18521
0.08849,0.10945,0.077143,0.092273,0.088388,0.17456,0.28419,0.13222,0.11021,0.22813,0.22578
0.034833,0.050908,0.041523,0.070061,0.038972,0.1384,0.31498,0.092877,0.047765,0.21192,0.1832
0.081717,0.10912,0.089258,0.12904,0.08601,0.15879,0.33131,0.13259,0.084345,0.22628,0.42306
0.072042,0.1114,0.077018,0.11706,0.084184,0.14335,0.32429,0.12745,0.055268,0.25902,0.25351
0.062284,0.085425,0.075506,0.081511,0.06995,0.12897,0.30612,0.13138,0.088488,0.29154,0.23993
0.096323,0.13018,0.1048,0.12423,0.10359,0.16092,0.30764,0.15235,0.058512,0.19642,0.16739
0.051906,0.10144,0.056734,0.0927,0.065698,0.14741,0.29549,0.12781,0.047806,0.22132,0.21843
0.083781,0.11274,0.082985,0.091649,0.07971,0.16287,0.28342,0.12523,0.072741,0.17218,0.23621
0.04227,0.060848,0.040341,0.063741,0.052683,0.13526,0.34187,0.066695,0.049054,0.26472,0.27124
0.093787,0.095333,0.078176,0.10582,0.09986,0.16135,0.30687,0.13065,0.12941,0.2186,0.33734
0.06162,0.086262,0.068448,0.087347,0.064282,0.15524,0.27782,0.10731,0.065147,0.25423,0.31118
0.072035,0.082959,0.067485,0.077193,0.084268,0.1342,0.31352,0.1382,0.10169,0.21697,0.17958
0.064743,0.12006,0.090193,0.13274,0.082032,0.15664,0.29995,0.14167,0.026595,0.15179,0.26232
0.04555,0.079308,0.038598,0.076111,0.02779,0.1364,0.32094,0.11401,0.013917,0.25765,0.19808
0.12686,0.22633,0.12115,0.2258,0.11702,0.21224,0.31457,0.16445,0.22505,0.19467,0.23136
0.065926,0.084518,0.069329,0.090689,0.0566,0.16513,0.33119,0.10549,0.041188,0.2559,0.26311
0.1205,0.15388,0.13632,0.14424,0.11989,0.18542,0.31658,0.15212,0.20694,0.18803,0.19177
0.059879,0.0803,0.064624,0.085413,0.068555,0.17954,0.33245,0.11752,0.09348,0.17573,0.34143
0.082526,0.10328,0.085852,0.0896,0.075479,0.15727,0.29416,0.13719,0.1363,0.2081,0.17241
0.084542,0.099071,0.086932,0.10138,0.086146,0.14043,0.33318,0.12142,0.089685,0.26824,0.22159
0.079837,0.078581,0.066859,0.079163,0.066404,0.16145,0.3395,0.12846,0.094431,0.19498,0.15849
0.056138,0.085122,0.044028,0.070427,0.057125,0.1627,0.3154,0.10474,0.066049,0.25217,0.25881
0.13336,0.14904,0.12533,0.17345,0.13438,0.16983,0.3151,0.15571,0.17396,0.25136,0.34523
0.079952,0.10838,0.098178,0.11119,0.10352,0.16065,0.28763,0.15806,0.15359,0.21145,0.2161
0.11651,0.12597,0.11258,0.12277,0.11368,0.16216,0.31733,0.16171,0.16409,0.23136,0.24076
0.077083,0.08909,0.083004,0.081084,0.077867,0.15405,0.31048,0.15616,0.10666,0.22906,0.17127
0.062158,0.088489,0.056894,0.089363,0.066864,0.13623,0.32612,0.10197,0.05834,0.24043,0.22757
0.05695,0.086267,0.045812,0.080294,0.046055,0.13822,0.35303,0.10577,0.041652,0.22155,0.15312
0.075869,0.089593,0.071166,0.088946,0.077267,0.16537,0.30338,0.12805,0.087082,0.21422,0.21283
0.08087,0.086877,0.085372,0.094729,0.10363,0.13676,0.33443,0.13232,0.13035,0.22447,0.25485
0.069431,0.078638,0.068411,0.086877,0.08029,0.16593,0.3364,0.1006,0.072228,0.17241,0.18183
0.053388,0.076761,0.042036,0.079191,0.040335,0.14706,0.31523,0.09843,0.04292,0.20041,0.2904
0.058775,0.063915,0.054059,0.068224,0.057316,0.13551,0.32441,0.10852,0.052423,0.16943,0.20871
0.11972,0.15231,0.1052,0.124,0.097794,0.17234,0.30342,0.15215,0.11669,0.26894,0.31088
0.082053,0.1067,0.089046,0.11954,0.10247,0.16656,0.32532,0.14329,0.14501,0.19822,0.33438
0.093994,0.13952,0.094167,0.14033,0.08423,0.14033,0.29565,0.16266,0.012645,0.20856,0.21438
0.13557,0.16353,0.10823,0.15276,0.10312,0.15681,0.28598,0.17835,0.22296,0.22951,0.29286
0.084436,0.094013,0.084739,0.1105,0.10134,0.14005,0.32647,0.14573,0.12704,0.21302,0.19669
0.075486,0.10538,0.087196,0.10489,0.098794,0.16632,0.29171,0.12649,0.17363,0.26399,0.34229
0.053293,0.072722,0.047421,0.064157,0.037626,0.13521,0.3121,0.13269,0.041136,0.2158,0.16419
0.11623,0.13994,0.11747,0.13994,0.13294,0.16626,0.29419,0.13784,0.17117,0.18745,0.22154
0.075252,0.1064,0.096293,0.091819,0.084723,0.1457,0.3063,0.13589,0.11099,0.32192,0.29309
0.099951,0.11243,0.1021,0.11701,0.11021,0.18217,0.30846,0.1584,0.1651,0.21606,0.22475
0.058971,0.10014,0.056102,0.08317,0.068025,0.14867,0.30374,0.13675,0.072002,0.2141,0.18622
0.09442,0.14124,0.1209,0.13253,0.11837,0.15746,0.33199,0.15539,0.085793,0.18615,0.18945
0.1563,0.17464,0.14986,0.16276,0.13015,0.16983,0.33121,0.18218,0.18453,0.28269,0.22862
0.03652,0.05854,0.033527,0.065909,0.026742,0.18092,0.30125,0.056184,0.013162,0.18654,0.23056
0.077066,0.097944,0.077181,0.10288,0.07812,0.13626,0.34714,0.13102,0.084388,0.30181,0.25496
0.10802,0.10065,0.10204,0.12084,0.11611,0.16413,0.30143,0.14278,0.15879,0.19756,0.24185
0.094033,0.11935,0.1015,0.13372,0.085514,0.16705,0.34831,0.14077,0.071556,0.2215,0.20165
0.14184,0.14872,0.14742,0.17314,0.13475,0.19244,0.29893,0.15552,0.20359,0.22436,0.2392
0.097495,0.1119,0.089294,0.12246,0.09433,0.16379,0.32722,0.14682,0.12678,0.22965,0.23301
0.070264,0.11487,0.065352,0.1124,0.070151,0.13576,0.33844,0.10908,0.039298,0.23523,0.20122
0.049686,0.10691,0.060396,0.10652,0.066089,0.16189,0.34707,0.10168,0.014838,0.26596,0.2144
0.12526,0.147,0.1199,0.15104,0.10496,0.15982,0.28677,0.17044,0.18902,0.21846,0.23224
0.067223,0.10821,0.069025,0.12019,0.063657,0.14955,0.30603,0.11689,0.021232,0.24312,0.24759
0.073652,0.1028,0.080628,0.10736,0.086011,0.13599,0.28986,0.11068,0.080423,0.20324,0.2564
0.042302,0.073728,0.035465,0.067948,0.042526,0.13922,0.33867,0.1009,0.047991,0.25026,0.21704
0.079837,0.11223,0.080221,0.084082,0.078771,0.15306,0.32496,0.13029,0.094098,0.18594,0.19827
0.071511,0.099158,0.064583,0.097934,0.063587,0.13777,0.32283,0.10603,0.024572,0.20685,0.25951
0.050385,0.082349,0.068857,0.082729,0.068067,0.16665,0.30013,0.12304,0.066655,0.19854,0.26235
0.060102,0.11223,0.066722,0.10137,0.063017,0.17461,0.32577,0.12267,0.057967,0.2256,0.26157
0.07791,0.12711,0.090252,0.13288,0.076943,0.16014,0.35529,0.14278,0.044675,0.19703,0.21686
0.076422,0.089164,0.076896,0.092176,0.075619,0.13749,0.30885,0.13313,0.066015,0.2055,0.24043
0.057945,0.07954,0.052353,0.079117,0.053281,0.15566,0.33594,0.11272,0.044072,0.20238,0.22243
0.052779,0.068333,0.045785,0.070013,0.05031,0.15463,0.30503,0.081103,0.035216,0.19716,0.17369
0.056417,0.096324,0.053718,0.1046,0.06671,0.14583,0.28816,0.10855,0.037113,0.2039,0.18888
0.10779,0.11199,0.11358,0.12312,0.12184,0.16538,0.32366,0.14945,0.24268,0.33534,0.33189
0.08271,0.11341,0.084702,0.11489,0.095977,0.17595,0.30816,0.12797,0.15379,0.24751,0.26018
0.066862,0.088003,0.061867,0.080558,0.076177,0.14727,0.33056,0.12935,0.081991,0.20578,0.1631
0.077226,0.076791,0.066102,0.096962,0.071987,0.15556,0.32441,0.1303,0.072964,0.25924,0.26741
0.083608,0.13793,0.091008,0.13018,0.094698,0.16965,0.34382,0.14139,0.051185,0.20186,0.16991
0.039152,0.065814,0.038716,0.063156,0.040736,0.13265,0.33738,0.082292,0.027437,0.19554,0.24281
0.038635,0.064885,0.042283,0.07429,0.030483,0.17563,0.30887,0.093643,0.023715,0.17543,0.18418
0.05005,0.074589,0.050587,0.076945,0.047246,0.11898,0.32209,0.10422,0.056284,0.42144,0.44064
0.093691,0.084228,0.078158,0.10009,0.08722,0.147,0.31482,0.12929,0.1261,0.22759,0.23073
0.1525,0.14246,0.15091,0.14753,0.12992,0.17525,0.3716,0.18046,0.21477,0.2383,0.2189
0.070252,0.1099,0.063862,0.11851,0.071344,0.19997,0.3381,0.13575,0.086425,0.19946,0.21339
0.027936,0.060709,0.030921,0.063276,0.032446,0.15676,0.34675,0.095092,0.037928,0.20094,0.24805
0.034971,0.06643,0.0339,0.062474,0.039398,0.13145,0.30653,0.1014,0.02713,0.2205,0.20496
0.07532,0.099785,0.084626,0.10184,0.086636,0.1406,0.30151,0.13965,0.11419,0.18091,0.33576
0.051489,0.074852,0.038483,0.075698,0.034556,0.16116,0.33025,0.090572,0.033946,0.24991,0.21735
0.041641,0.063624,0.042119,0.055885,0.039212,0.15737,0.299,0.095823,0.024692,0.17492,0.18843
0.090985,0.14223,0.095482,0.13462,0.10005,0.16654,0.29848,0.15283,0.074811,0.23708,0.23634
0.052691,0.083302,0.057379,0.091716,0.057985,0.15508,0.30927,0.089181,0.078913,0.23838,0.25164
0.053679,0.077511,0.068013,0.084038,0.074668,0.17331,0.29877,0.088345,0.070784,0.17102,0.1969
0.058893,0.096065,0.072778,0.097811,0.066757,0.15937,0.29523,0.12034,0.025407,0.16946,0.18064
0.049807,0.067865,0.050403,0.063706,0.045734,0.14481,0.34703,0.081448,0.052145,0.19517,0.15083
0.054398,0.079104,0.064315,0.088597,0.065213,0.15702,0.31208,0.14227,0.053747,0.24468,0.18095
0.11143,0.12625,0.095234,0.12155,0.10368,0.13705,0.30179,0.15729,0.10608,0.20338,0.43961
0.050739,0.085657,0.048554,0.086636,0.047264,0.1492,0.2968,0.10732,0.013011,0.2061,0.25796
0.042604,0.073427,0.043588,0.063193,0.038739,0.15317,0.30458,0.078775,0.042858,0.25593,0.25955
0.077831,0.097355,0.072967,0.1039,0.09433,0.16117,0.29839,0.1425,0.0885,0.20042,0.22783
0.054084,0.072025,0.050525,0.077341,0.0724,0.13617,0.31717,0.11759,0.060295,0.16973,0.21085
0.17793,0.15858,0.17806,0.17799,0.14529,0.17724,0.30074,0.18683,0.20153,0.22592,0.28958
0.085265,0.096395,0.09254,0.12283,0.099104,0.17287,0.33559,0.13992,0.10961,0.23113,0.27113
0.085451,0.091419,0.086274,0.10013,0.093692,0.1657,0.30774,0.15498,0.12307,0.21289,0.17067
0.058626,0.073525,0.066747,0.086473,0.064694,0.15328,0.32707,0.085173,0.08075,0.25747,0.2483
0.074799,0.096568,0.083574,0.097129,0.091025,0.14345,0.3146,0.12513,0.11239,0.3002,0.21593
0.05418,0.090101,0.066594,0.10122,0.065077,0.17136,0.31565,0.13716,0.040926,0.22401,0.21807
0.081423,0.082912,0.095498,0.085916,0.09986,0.14608,0.32923,0.12627,0.10849,0.18538,0.22209
0.053025,0.07388,0.054619,0.069245,0.060369,0.13728,0.33347,0.11201,0.048745,0.21627,0.178
0.052198,0.10268,0.044596,0.086262,0.049013,0.19188,0.27196,0.10248,0.053571,0.22872,0.26967
0.091999,0.13164,0.11325,0.14228,0.089564,0.17897,0.29201,0.13976,0.13653,0.25854,0.25409
0.031611,0.068198,0.040756,0.055755,0.028095,0.15077,0.29865,0.083925,0.028562,0.23643,0.20394
0.066956,0.11204,0.056335,0.095578,0.068517,0.16444,0.294,0.12764,0.080188,0.34067,0.20315
0.031055,0.061771,0.03636,0.059793,0.044005,0.13671,0.31329,0.071236,0.0089807,0.23007,0.1942
0.047229,0.10452,0.057391,0.093816,0.052928,0.16384,0.28995,0.10293,0.03433,0.26805,0.26194
0.077552,0.12641,0.10281,0.13186,0.093184,0.18006,0.3058,0.14906,0.09427,0.24473,0.24774
0.095614,0.13527,0.09567,0.12813,0.10431,0.15954,0.32586,0.15421,0.096195,0.17188,0.19899
0.058078,0.10216,0.057057,0.091723,0.063555,0.14209,0.33547,0.10506,0.081138,0.21859,0.24146
0.049013,0.10041,0.059402,0.1002,0.058043,0.17441,0.30506,0.095153,0.061592,0.22906,0.20506
0.083504,0.098794,0.084113,0.097229,0.076121,0.17836,0.2974,0.11991,0.16087,0.25914,0.54626
0.1128,0.12524,0.10163,0.13702,0.12222,0.17645,0.34845,0.18046,0.15513,0.1707,0.28651
0.11432,0.16726,0.11475,0.15607,0.12156,0.16372,0.34152,0.17355,0.21256,0.19751,0.21013
0.067367,0.09636,0.079842,0.10134,0.080365,0.16115,0.32588,0.13943,0.064692,0.18114,0.26778
0.049043,0.082214,0.055793,0.080261,0.055589,0.1297,0.27917,0.10421,0.043073,0.24948,0.25557
0.040639,0.068239,0.041921,0.069053,0.045743,0.15097,0.30651,0.11456,0.040309,0.18921,0.1778
0.16216,0.25959,0.14732,0.2571,0.14651,0.17836,0.31505,0.19401,0.27759,0.23823,0.26988
0.062665,0.079561,0.067982,0.089216,0.0709,0.18192,0.32762,0.11629,0.056808,0.19399,0.16651
0.047409,0.074693,0.049445,0.074529,0.04932,0.1443,0.28776,0.089566,0.044807,0.25079,0.21859
0.058439,0.077367,0.053309,0.071876,0.075343,0.13615,0.34362,0.092858,0.080164,0.26625,0.26841
0.070278,0.1128,0.0704,0.10736,0.057116,0.15536,0.34208,0.15131,0.057541,0.20963,0.18006
0.041834,0.078802,0.048378,0.082928,0.035578,0.13657,0.34291,0.096169,0.018002,0.22087,0.2018
0.11804,0.15109,0.10092,0.16163,0.12968,0.16128,0.31185,0.15997,0.13917,0.21283,0.25108
0.15211,0.18882,0.13951,0.17529,0.14363,0.15852,0.32276,0.1587,0.17557,0.29647,0.27488
0.063828,0.084103,0.063444,0.081995,0.061277,0.14518,0.33031,0.11516,0.059567,0.19818,0.16629
0.033661,0.071914,0.033015,0.063447,0.02851,0.14671,0.33335,0.096363,0.0199,0.24282,0.19982
0.12025,0.12306,0.12276,0.14028,0.12704,0.15496,0.31221,0.17749,0.17628,0.21069,0.23737
0.068303,0.11185,0.067917,0.10021,0.085313,0.1475,0.30504,0.098083,0.12914,0.2012,0.25557
0.053187,0.073966,0.053728,0.071093,0.041433,0.13667,0.33052,0.10438,0.051777,0.19018,0.15788
0.077782,0.11597,0.095199,0.13474,0.080168,0.1697,0.279,0.1536,0.072056,0.20733,0.47753
0.097987,0.14538,0.097664,0.13488,0.094561,0.16664,0.33085,0.11318,0.070517,0.17847,0.20735
0.040658,0.078892,0.043697,0.069689,0.043116,0.14884,0.33902,0.090489,0.052365,0.20637,0.18142
0.15,0.14438,0.14198,0.12867,0.1381,0.17171,0.33074,0.17175,0.22823,0.28191,0.25443
0.088327,0.11958,0.11062,0.13839,0.12594,0.14843,0.30988,0.15666,0.14377,0.20979,0.31375
0.036406,0.070328,0.041975,0.061728,0.027403,0.14035,0.33881,0.1015,0.022981,0.20603,0.23195
0.11114,0.13638,0.10561,0.15176,0.13486,0.15307,0.32538,0.17351,0.16737,0.1988,0.17533
0.10078,0.13624,0.10307,0.11864,0.10692,0.16714,0.30637,0.16388,0.064241,0.19357,0.18568
0.094268,0.13385,0.11804,0.1351,0.1219,0.17304,0.27364,0.19944,0.15351,0.20574,0.25063
0.09908,0.11317,0.11113,0.11372,0.11709,0.15133,0.3117,0.15859,0.128,0.17212,0.20914
0.12001,0.13731,0.1107,0.13852,0.10914,0.15127,0.31566,0.1744,0.11851,0.23123,0.17018
0.034653,0.061966,0.033994,0.063138,0.030382,0.16887,0.33721,0.080172,0.0208,0.19087,0.1815
0.049382,0.074884,0.052234,0.078278,0.048392,0.1499,0.35339,0.10659,0.046076,0.224,0.25195
0.071111,0.09608,0.07968,0.10911,0.071641,0.14668,0.30183,0.13858,0.19941,0.1945,0.1958
0.077219,0.12457,0.095202,0.12084,0.096067,0.17311,0.30514,0.1542,0.062372,0.18178,0.21135
0.041092,0.073968,0.048733,0.063458,0.034468,0.14445,0.33689,0.096778,0.02436,0.23739,0.28621
0.042922,0.073158,0.047283,0.078238,0.047253,0.1425,0.30132,0.087913,0.030577,0.15987,0.21143
0.099977,0.1461,0.13227,0.14561,0.095666,0.16448,0.31351,0.14636,0.12891,0.24494,0.19399
0.15678,0.14374,0.1377,0.12898,0.13889,0.15146,0.31758,0.17841,0.2691,0.23332,0.21683
0.090163,0.10812,0.095633,0.11368,0.090927,0.15936,0.29888,0.1472,0.10082,0.19807,0.22418
0.043032,0.067835,0.040417,0.077962,0.03785,0.17788,0.32759,0.080366,0.017908,0.2012,0.19133
0.074658,0.092253,0.080568,0.086714,0.077955,0.15072,0.3082,0.10553,0.086118,0.20077,0.20942
0.040988,0.061374,0.037878,0.074341,0.036786,0.13957,0.33649,0.089776,0.017952,0.17281,0.19884
0.11931,0.13816,0.12495,0.13827,0.11678,0.16624,0.32925,0.13999,0.1471,0.1876,0.20453
0.084279,0.11484,0.080099,0.13192,0.077954,0.1681,0.31303,0.14878,0.022353,0.32301,0.27367
0.10877,0.10539,0.10002,0.10752,0.12725,0.14494,0.35535,0.12819,0.15612,0.24249,0.27932
0.052229,0.092016,0.049941,0.088682,0.051164,0.14528,0.319,0.11255,0.035432,0.31628,0.25085
0.11862,0.12181,0.13289,0.12931,0.13522,0.145,0.32014,0.162,0.16627,0.20348,0.18719
0.093071,0.10447,0.097756,0.12124,0.099378,0.16852,0.322,0.16153,0.15439,0.27192,0.20556
0.061972,0.091506,0.058217,0.08501,0.066768,0.14518,0.34521,0.11549,0.052192,0.34422,0.26749
0.066079,0.079735,0.066893,0.08389,0.07172,0.17539,0.32163,0.11677,0.084458,0.22165,0.1767
0.047146,0.065945,0.051431,0.073549,0.05337,0.15944,0.30126,0.11019,0.06911,0.29293,0.31605
0.076042,0.091979,0.076586,0.085563,0.099427,0.14027,0.28195,0.11612,0.087143,0.27903,0.1768
0.079942,0.092954,0.10447,0.098707,0.087636,0.14603,0.33722,0.15089,0.08394,0.19374,0.19972
0.06803,0.090542,0.061578,0.08369,0.065508,0.15966,0.33104,0.14122,0.080056,0.19286,0.18662
0.14938,0.14486,0.14315,0.14223,0.12413,0.21014,0.30093,0.1586,0.20742,0.20325,0.21351
0.06607,0.093617,0.069871,0.097274,0.069842,0.14246,0.32361,0.13093,0.069257,0.18245,0.3033
0.11927,0.1823,0.12187,0.1754,0.11819,0.16096,0.33072,0.16221,0.17258,0.21669,0.21075
0.044624,0.058856,0.042348,0.067527,0.039761,0.12627,0.33072,0.099584,0.021695,0.2463,0.29821
0.20592,0.22572,0.18794,0.21193,0.17117,0.16831,0.30969,0.18176,0.32369,0.20691,0.21061
0.043569,0.077636,0.058088,0.066925,0.04915,0.14801,0.30967,0.089198,0.042999,0.19605,0.2137
0.055437,0.079656,0.066396,0.099382,0.067898,0.16222,0.34606,0.12344,0.054341,0.21448,0.22006
0.15993,0.16301,0.16077,0.15561,0.15535,0.17929,0.33094,0.21254,0.25097,0.22767,0.25309
0.089692,0.086619,0.086884,0.079111,0.091382,0.14183,0.29973,0.12967,0.11924,0.36487,0.18455
0.057358,0.079403,0.06913,0.089076,0.05898,0.16376,0.36254,0.12362,0.038206,0.24908,0.21611
0.031363,0.065683,0.030244,0.058766,0.026039,0.15358,0.31611,0.094039,0.017514,0.19956,0.22346
0.15665,0.1402,0.14458,0.14153,0.14449,0.16033,0.34501,0.16439,0.20428,0.21347,0.2924
0.10925,0.1073,0.10955,0.11196,0.12725,0.15672,0.29327,0.1534,0.13856,0.28316,0.30203
0.12545,0.14026,0.12586,0.12449,0.12452,0.17261,0.30832,0.15641,0.13622,0.20682,0.19001
0.097186,0.1551,0.097305,0.14773,0.11298,0.172,0.31121,0.15957,0.12646,0.21741,0.1935
0.068037,0.1223,0.064831,0.10609,0.065044,0.15993,0.32858,0.11775,0.04847,0.22441,0.21115
0.050124,0.092521,0.050332,0.09685,0.048493,0.18665,0.30407,0.10763,0.026283,0.21859,0.27517
0.027571,0.055711,0.02527,0.055347,0.029616,0.13538,0.33087,0.069869,0.0093899,0.20579,0.27434
0.072565,0.11269,0.081159,0.10741,0.088763,0.16634,0.34828,0.13283,0.044891,0.3578,0.40367
0.16967,0.16842,0.16758,0.17098,0.14462,0.1646,0.32971,0.1824,0.14787,0.21284,0.21112
0.08186,0.11454,0.083171,0.11209,0.090825,0.16837,0.33529,0.12826,0.058076,0.20357,0.19686
0.1502,0.1475,0.15446,0.15877,0.16677,0.1792,0.33947,0.16022,0.30061,0.35597,0.3437
0.10885,0.10791,0.10384,0.10449,0.08946,0.15549,0.31883,0.18103,0.094301,0.26195,0.31882
0.04687,0.060876,0.03956,0.072553,0.048443,0.14673,0.2876,0.11112,0.048276,0.22543,0.20376
0.11278,0.12455,0.12312,0.13676,0.13186,0.13695,0.31417,0.16784,0.19646,0.37642,0.22252
0.11277,0.1217,0.10792,0.13357,0.10414,0.18363,0.3022,0.15391,0.13283,0.17148,0.2384
0.072624,0.092678,0.079771,0.094605,0.071668,0.16128,0.30596,0.12613,0.073809,0.20304,0.17401
0.058771,0.087442,0.063665,0.074198,0.058691,0.13461,0.31394,0.1116,0.051213,0.17088,0.1959
0.043231,0.060784,0.054072,0.075218,0.059216,0.13825,0.32639,0.09928,0.057,0.21195,0.22045
0.075236,0.13549,0.089742,0.15964,0.077493,0.15795,0.33323,0.13428,0.023812,0.23094,0.25448
0.050502,0.071571,0.051976,0.068397,0.06317,0.15323,0.31807,0.081273,0.055535,0.21718,0.22309
0.073269,0.089187,0.073238,0.087938,0.071676,0.16937,0.30438,0.13515,0.075015,0.26307,0.30454
0.11551,0.1238,0.12158,0.11529,0.10113,0.14624,0.31645,0.1359,0.12637,0.22464,0.18169
0.08469,0.10597,0.085353,0.096976,0.084889,0.16866,0.33297,0.15337,0.09088,0.19795,0.22138
0.071373,0.11352,0.08617,0.08934,0.091226,0.15172,0.31941,0.1221,0.088536,0.2682,0.25105
0.064842,0.10016,0.056573,0.094534,0.052045,0.16917,0.3165,0.11213,0.031691,0.25565,0.24988
0.051965,0.07637,0.054824,0.069132,0.04679,0.13522,0.35298,0.11178,0.058865,0.23281,0.16767
0.05594,0.07268,0.05246,0.081288,0.053112,0.15108,0.29783,0.11611,0.056552,0.23839,0.24212
0.059195,0.10576,0.065849,0.097728,0.065985,0.15451,0.33882,0.10415,0.065457,0.20078,0.25425
0.13222,0.1462,0.1335,0.14042,0.13775,0.15422,0.31365,0.15767,0.20139,0.23012,0.3546
0.061322,0.082067,0.051726,0.086753,0.052745,0.14982,0.2965,0.10432,0.039407,0.18548,0.21079
0.13432,0.16388,0.11508,0.14728,0.13822,0.17676,0.33854,0.18187,0.23518,0.28848,0.19511
0.044423,0.078692,0.051994,0.08522,0.049728,0.16618,0.3115,0.1217,0.049661,0.19869,0.23479
0.072589,0.10024,0.069027,0.10341,0.072744,0.14996,0.31332,0.10637,0.063112,0.24198,0.21805
0.043758,0.066849,0.050072,0.062514,0.051293,0.16983,0.2931,0.10349,0.052525,0.24219,0.22899
0.03648,0.063495,0.032785,0.063539,0.037653,0.16591,0.33518,0.096652,0.045383,0.25605,0.31834
0.068078,0.10342,0.071744,0.10359,0.09682,0.15852,0.29795,0.13309,0.12904,0.21691,0.22532
0.12454,0.1271,0.1506,0.12413,0.11614,0.18494,0.33113,0.15607,0.19345,0.21822,0.19275
0.039744,0.059076,0.045285,0.06858,0.047678,0.15807,0.31602,0.074307,0.030516,0.19118,0.21974
0.062624,0.087254,0.070544,0.084055,0.079045,0.16519,0.32256,0.10795,0.11931,0.22089,0.26523
0.096517,0.11151,0.10127,0.13122,0.079837,0.18112,0.34631,0.14232,0.17601,0.18289,0.2157
0.071193,0.12097,0.071407,0.11659,0.071905,0.17974,0.31193,0.14095,0.033621,0.20614,0.22646
0.13022,0.15041,0.1222,0.1405,0.13231,0.16813,0.3198,0.15135,0.14166,0.20465,0.38467
0.10304,0.13164,0.11511,0.12598,0.091361,0.15947,0.31891,0.13989,0.059729,0.29472,0.20336
0.076479,0.098114,0.079852,0.091284,0.087598,0.17029,0.32879,0.12331,0.095133,0.21209,0.25494
0.037583,0.077099,0.048265,0.08273,0.049049,0.1673,0.30422,0.10356,0.034852,0.17467,0.21423
0.086639,0.1117,0.092312,0.12065,0.089294,0.15136,0.31027,0.16861,0.077445,0.33506,0.27834
0.080951,0.12277,0.072411,0.11173,0.095973,0.18241,0.27813,0.14804,0.098819,0.22364,0.18817
0.11515,0.1174,0.11612,0.10462,0.14781,0.15363,0.33519,0.15475,0.17831,0.21384,0.23596
0.041558,0.073667,0.056846,0.0876,0.040283,0.17803,0.28949,0.11304,0.033186,0.19305,0.27089
0.05025,0.086381,0.050055,0.07758,0.054508,0.16565,0.3132,0.10323,0.055329,0.25008,0.22841
0.13129,0.18616,0.13364,0.20105,0.13297,0.16158,0.3609,0.17291,0.24274,0.24816,0.20306
0.11003,0.17061,0.12333,0.17816,0.12112,0.172,0.30641,0.13624,0.28125,0.2382,0.19015
0.054427,0.065457,0.052947,0.07962,0.052017,0.16868,0.31016,0.10483,0.049991,0.25826,0.2532
0.061274,0.093452,0.05567,0.095394,0.054709,0.1733,0.29719,0.11224,0.082706,0.21851,0.21264
0.087506,0.10585,0.10228,0.10571,0.094494,0.14849,0.28887,0.17597,0.073252,0.2314,0.24852
0.10443,0.12258,0.097288,0.11564,0.10021,0.14194,0.31792,0.13225,0.062973,0.22291,0.22945
0.080883,0.10027,0.079397,0.098759,0.086175,0.1337,0.30924,0.13291,0.07766,0.14847,0.18716
0.030869,0.053415,0.038751,0.064335,0.037925,0.17117,0.30415,0.069019,0.024438,0.18188,0.20127
0.095429,0.14018,0.08654,0.14393,0.081504,0.1494,0.26216,0.12267,0.07693,0.19078,0.19637
0.066052,0.09657,0.06874,0.099545,0.067141,0.14545,0.28042,0.105,0.041821,0.20278,0.29085
0.042002,0.093975,0.049019,0.08978,0.050455,0.15132,0.32356,0.11793,0.024969,0.24391,0.22254
0.058229,0.089759,0.05925,0.09062,0.064198,0.12961,0.31667,0.12069,0.077701,0.19332,0.20181
0.10234,0.13374,0.10666,0.1343,0.10305,0.17057,0.29201,0.14808,0.13643,0.19115,0.18201
0.15072,0.12968,0.12979,0.13073,0.12943,0.15316,0.33601,0.15272,0.1885,0.267,0.23667
0.11452,0.11739,0.11054,0.13506,0.11487,0.1597,0.30105,0.14933,0.15406,0.22108,0.23445
0.038573,0.06586,0.045585,0.072589,0.051823,0.14724,0.31622,0.10256,0.039766,0.48195,0.23121
0.088117,0.096399,0.089258,0.096226,0.087158,0.16031,0.32674,0.14039,0.13397,0.16989,0.17283
0.066334,0.092175,0.072451,0.08311,0.072833,0.1459,0.34986,0.11378,0.084685,0.19927,0.26539
0.045336,0.081445,0.048041,0.073468,0.037371,0.14853,0.34346,0.084912,0.041644,0.26494,0.26336
0.11793,0.1588,0.14357,0.15002,0.14059,0.15531,0.30551,0.18234,0.19376,0.21773,0.28783
0.085418,0.12588,0.11485,0.12013,0.11834,0.16937,0.32388,0.15809,0.15302,0.22855,0.32947
0.048342,0.073656,0.052376,0.075451,0.043362,0.17888,0.31557,0.088,0.038268,0.2155,0.23817
0.073626,0.1412,0.090338,0.15426,0.089591,0.16447,0.33148,0.13669,0.12422,0.25839,0.23392
0.06927,0.10717,0.078251,0.11451,0.071612,0.19316,0.31487,0.11068,0.084189,0.22723,0.26116
0.060341,0.082848,0.060773,0.082029,0.054853,0.16,0.27571,0.11434,0.049865,0.18005,0.15474
0.099466,0.11609,0.11663,0.12186,0.087793,0.1734,0.32913,0.14464,0.14839,0.18012,0.21599
0.076483,0.096091,0.076086,0.10638,0.081375,0.14051,0.32835,0.14999,0.080226,0.18336,0.21369
0.056134,0.070327,0.054317,0.086142,0.064977,0.16068,0.35631,0.098251,0.054055,0.2062,0.20354
0.10452,0.14888,0.085151,0.15222,0.08468,0.14398,0.33257,0.15272,0.062196,0.23771,0.32759
0.055914,0.074344,0.054995,0.077887,0.060891,0.15476,0.30951,0.1174,0.081162,0.22711,0.25611
0.14555,0.13051,0.14484,0.13091,0.17269,0.17878,0.2925,0.17414,0.28608,0.2488,0.37759
0.1213,0.12176,0.11409,0.11414,0.11459,0.14933,0.31367,0.17906,0.12221,0.18124,0.24843
0.066394,0.098634,0.053648,0.10138,0.061212,0.16731,0.29409,0.10469,0.058884,0.21368,0.22108
0.070112,0.085719,0.066464,0.096258,0.069616,0.15993,0.28465,0.12574,0.057847,0.19117,0.21539
0.15659,0.18503,0.14862,0.17031,0.14392,0.16712,0.33642,0.1861,0.23296,0.20152,0.23028
0.051762,0.072264,0.055578,0.075717,0.053519,0.14934,0.33446,0.10401,0.074311,0.2391,0.20671
0.06034,0.086564,0.063946,0.093783,0.061916,0.14157,0.31982,0.11504,0.063057,0.22388,0.20705
0.12135,0.15997,0.13294,0.15227,0.121,0.18376,0.35382,0.14159,0.16431,0.20095,0.20664
0.083673,0.10276,0.082649,0.1133,0.071317,0.14689,0.29485,0.12079,0.096928,0.19756,0.15599
0.034659,0.07189,0.037098,0.065975,0.048909,0.16154,0.31306,0.10341,0.045067,0.18349,0.23869
0.07488,0.11567,0.070711,0.10684,0.086311,0.16699,0.30543,0.13785,0.049701,0.17711,0.18304
0.079773,0.10188,0.068219,0.1032,0.067904,0.17912,0.34923,0.11755,0.09434,0.17639,0.17028
0.10414,0.14117,0.12883,0.13121,0.11839,0.15736,0.3112,0.18161,0.14506,0.21468,0.26714
0.050693,0.074172,0.049301,0.089627,0.066728,0.14437,0.33941,0.10923,0.057386,0.24584,0.22293
0.090265,0.12744,0.098229,0.13244,0.10299,0.15471,0.31637,0.16839,0.084833,0.23845,0.34353
0.053203,0.056385,0.050108,0.064979,0.046611,0.14096,0.28309,0.097577,0.049234,0.24648,0.31101
0.10591,0.15224,0.12249,0.17065,0.093803,0.15497,0.31263,0.15067,0.03927,0.17948,0.17446
0.036268,0.06322,0.040534,0.068891,0.031734,0.14097,0.30688,0.077714,0.029041,0.18623,0.15083
0.035842,0.05197,0.025162,0.066376,0.020774,0.15143,0.31996,0.068184,0.009478,0.20403,0.20008
0.051178,0.07831,0.050326,0.074328,0.041717,0.14358,0.32097,0.11887,0.025595,0.19863,0.2033
0.044153,0.069103,0.034143,0.080447,0.028624,0.15066,0.28368,0.092591,0.017057,0.17659,0.17652
0.041662,0.07932,0.03578,0.074607,0.038536,0.14733,0.30928,0.059701,0.020355,0.26441,0.19754
0.091426,0.1311,0.090208,0.13337,0.087493,0.14769,0.31564,0.12616,0.15571,0.18071,0.18647
0.11558,0.11197,0.10517,0.11953,0.11382,0.14826,0.33482,0.15611,0.15971,0.18447,0.2249
0.076247,0.10747,0.068922,0.1054,0.078072,0.15604,0.34313,0.11789,0.070615,0.22834,0.21743
0.079405,0.13254,0.10341,0.12599,0.082561,0.15843,0.3087,0.13076,0.12923,0.27017,0.30894
0.13509,0.12648,0.15525,0.13249,0.11516,0.16633,0.31004,0.1585,0.2548,0.30411,0.27155
0.13907,0.13524,0.14092,0.11607,0.14848,0.16734,0.28614,0.16538,0.19931,0.19288,0.46305
0.073456,0.08281,0.073593,0.08104,0.08491,0.16624,0.33055,0.12107,0.10582,0.23845,0.20803
0.092533,0.12182,0.10175,0.12638,0.099239,0.16328,0.29795,0.15528,0.17125,0.20648,0.23916
0.12172,0.16671,0.13476,0.14695,0.14361,0.18107,0.30945,0.16385,0.23709,0.22372,0.21912
0.13756,0.14677,0.14136,0.15382,0.14663,0.18223,0.31431,0.13895,0.20608,0.20825,0.21002
0.08164,0.090554,0.08115,0.088577,0.076539,0.16378,0.36354,0.14152,0.11872,0.26873,0.24135
0.16378,0.13744,0.16631,0.1469,0.17521,0.16846,0.28574,0.17606,0.2588,0.2722,0.23668
0.043907,0.087405,0.048734,0.084423,0.048114,0.14297,0.31084,0.11728,0.0095121,0.29548,0.28417
0.072065,0.12148,0.076549,0.12206,0.088926,0.16986,0.26813,0.14535,0.04446,0.26583,0.20429
0.091773,0.12841,0.093031,0.14861,0.10136,0.17264,0.31014,0.14051,0.18462,0.22083,0.24102
0.065483,0.088506,0.068985,0.091488,0.073733,0.14294,0.30841,0.10858,0.072962,0.30477,0.26669
0.091503,0.1409,0.084798,0.11915,0.11921,0.16058,0.33199,0.15496,0.096705,0.24535,0.53446
0.1279,0.12351,0.13342,0.11246,0.12207,0.16533,0.33276,0.17634,0.16459,0.30336,0.21214
0.057876,0.13397,0.072512,0.094332,0.069205,0.17209,0.32596,0.11094,0.068907,0.23831,0.21056
0.13781,0.14045,0.13093,0.1094,0.14243,0.16408,0.34152,0.17576,0.15568,0.19539,0.17141
0.10707,0.14869,0.11838,0.15587,0.10999,0.15734,0.31173,0.17117,0.20054,0.25479,0.23821
0.064539,0.1052,0.071475,0.09641,0.069815,0.15167,0.31658,0.10693,0.047543,0.23103,0.16636
0.060911,0.074504,0.058673,0.066245,0.053963,0.14304,0.34152,0.081946,0.053008,0.16719,0.17527
0.092187,0.10767,0.088603,0.10978,0.10618,0.14581,0.33397,0.12725,0.13842,0.2335,0.25803
0.086579,0.12898,0.079689,0.13578,0.099611,0.18839,0.30981,0.13649,0.10597,0.23484,0.25615
0.13554,0.12331,0.12579,0.12721,0.14019,0.15958,0.34212,0.1543,0.23281,0.27572,0.20418
0.049843,0.083728,0.05133,0.082201,0.049652,0.19137,0.33521,0.10479,0.087508,0.20203,0.21716
0.10789,0.10682,0.094404,0.11893,0.099849,0.16942,0.33889,0.12574,0.1453,0.37696,0.37127
0.041607,0.086227,0.053402,0.079205,0.038678,0.14521,0.36761,0.10262,0.02796,0.21141,0.19366
0.036985,0.06407,0.033252,0.0825,0.036247,0.13159,0.29282,0.090193,0.036201,0.18533,0.25204
0.17255,0.16067,0.16893,0.15995,0.15149,0.17444,0.31004,0.20884,0.18495,0.20222,0.26014
0.046242,0.075858,0.060756,0.078257,0.057942,0.14475,0.28117,0.1002,0.059449,0.22105,0.18434
0.1289,0.17528,0.13685,0.17619,0.11743,0.18049,0.32028,0.19269,0.13651,0.16554,0.17026
0.036618,0.074824,0.040164,0.064708,0.044145,0.14309,0.31489,0.077108,0.041803,0.19374,0.14764
0.071459,0.092245,0.069858,0.084723,0.06169,0.14746,0.33524,0.12474,0.020012,0.19984,0.19841
0.039832,0.071446,0.032357,0.061918,0.029632,0.13778,0.30828,0.10707,0.028513,0.37332,0.19125
0.085194,0.097449,0.093334,0.11039,0.089115,0.16899,0.31621,0.14457,0.10458,0.19739,0.1904
0.041324,0.077633,0.054079,0.079032,0.052217,0.13474,0.33974,0.10849,0.028477,0.21727,0.38505
0.1443,0.18047,0.14434,0.16015,0.13841,0.14866,0.31184,0.19609,0.218,0.21033,0.25743
0.066315,0.094482,0.069368,0.089075,0.076624,0.15922,0.317,0.14005,0.076624,0.31761,0.2526
0.13375,0.14875,0.13251,0.14911,0.14883,0.16985,0.36361,0.16377,0.20537,0.27269,0.25833
0.073602,0.080575,0.081584,0.089451,0.091254,0.15837,0.30285,0.11445,0.099622,0.20637,0.25662
0.10565,0.13439,0.09375,0.14577,0.074822,0.15833,0.31499,0.13544,0.21851,0.2454,0.22496
0.077262,0.11588,0.09483,0.11776,0.087957,0.14472,0.27895,0.12699,0.056093,0.29348,0.20162
0.03936,0.072257,0.041623,0.083014,0.05056,0.16262,0.28472,0.12036,0.058023,0.24613,0.23772
0.030953,0.067686,0.041317,0.078809,0.029207,0.14079,0.27871,0.075465,0.023674,0.19233,0.18216
0.11646,0.14999,0.10836,0.13856,0.12701,0.15202,0.3262,0.15886,0.11956,0.2092,0.26702
0.10733,0.14266,0.10344,0.12864,0.098572,0.16183,0.30229,0.16119,0.056247,0.24186,0.29926
0.11269,0.12007,0.095562,0.12366,0.10764,0.17035,0.33337,0.17088,0.12157,0.21177,0.25298
0.079886,0.12263,0.074457,0.11002,0.074466,0.15396,0.32563,0.14142,0.038161,0.16351,0.22902
0.0947,0.12567,0.11111,0.11575,0.11794,0.14315,0.34203,0.16298,0.20913,0.17566,0.24234
0.070008,0.092715,0.065234,0.10062,0.060629,0.13917,0.2983,0.11131,0.035182,0.18727,0.16241
0.073486,0.085048,0.0612,0.08582,0.10627,0.13789,0.30485,0.11457,0.082716,0.28337,0.32911
0.13196,0.14269,0.11953,0.16032,0.11895,0.17817,0.30375,0.15998,0.1365,0.25301,0.27147
0.096284,0.091445,0.086709,0.084548,0.11504,0.14099,0.29827,0.12465,0.1194,0.44118,0.3713
0.11582,0.13199,0.12109,0.13393,0.10483,0.16279,0.31963,0.19237,0.14474,0.17814,0.22365
0.048411,0.06544,0.040212,0.06419,0.048276,0.16333,0.32937,0.10351,0.046663,0.30542,0.23667
0.060674,0.079409,0.053483,0.082899,0.060277,0.16423,0.31571,0.11443,0.074812,0.17967,0.22559
0.073765,0.11078,0.070251,0.097122,0.06887,0.18552,0.35927,0.13173,0.1047,0.20343,0.21258
0.070134,0.11402,0.073854,0.12435,0.07563,0.15393,0.30928,0.12835,0.048586,0.17057,0.19915
0.069448,0.10757,0.074237,0.089839,0.09911,0.14943,0.31583,0.12892,0.12256,0.21841,0.26226
0.077896,0.085025,0.069543,0.090561,0.077169,0.14181,0.35979,0.11432,0.064349,0.21048,0.18301
0.099238,0.096401,0.10315,0.1017,0.12081,0.16536,0.34161,0.17355,0.14908,0.21747,0.19816
0.092276,0.10025,0.082253,0.09628,0.071106,0.1481,0.29121,0.11251,0.086614,0.18479,0.17864
0.054941,0.07747,0.061316,0.081187,0.067799,0.12833,0.33537,0.11464,0.065039,0.19341,0.172
0.03933,0.065735,0.051633,0.078629,0.044772,0.14795,0.29771,0.10108,0.049061,0.2706,0.25626
0.049637,0.069797,0.0512,0.078676,0.060554,0.13397,0.33409,0.12083,0.044453,0.22746,0.29976
0.06703,0.090322,0.06799,0.093043,0.060948,0.15999,0.34216,0.10436,0.079051,0.19703,0.20976
0.072279,0.10039,0.08159,0.10432,0.072877,0.14218,0.31523,0.13307,0.092502,0.21124,0.2345
0.059878,0.085721,0.060121,0.086968,0.061928,0.17787,0.30473,0.13819,0.066078,0.18441,0.21173
0.036585,0.081875,0.046174,0.074118,0.03531,0.18364,0.33978,0.091667,0.013789,0.1776,0.15872
0.10496,0.11009,0.11151,0.12897,0.12468,0.15735,0.30389,0.16203,0.1547,0.25416,0.33089
0.082295,0.12391,0.099115,0.12505,0.078103,0.15034,0.30078,0.14011,0.075345,0.1607,0.2144
0.088248,0.10759,0.076025,0.12272,0.079921,0.18379,0.31394,0.17843,0.12281,0.36516,0.2209
0.14885,0.18448,0.13896,0.17041,0.12459,0.19058,0.35744,0.17055,0.23283,0.19473,0.17106
0.084799,0.094639,0.084217,0.10847,0.090184,0.16796,0.33462,0.11304,0.15329,0.19406,0.25478
0.10676,0.16886,0.12451,0.18118,0.10877,0.1657,0.33428,0.15875,0.18862,0.29119,0.27944
0.066309,0.097691,0.074444,0.10496,0.070715,0.18904,0.31733,0.11698,0.038239,0.20333,0.22253
0.076221,0.14239,0.085299,0.13922,0.093685,0.17748,0.33386,0.13475,0.04251,0.399,0.48941
0.039634,0.066124,0.044139,0.07979,0.053774,0.14803,0.31303,0.087045,0.046006,0.24087,0.26715
0.034506,0.073933,0.030112,0.079336,0.040484,0.14753,0.29532,0.07636,0.026309,0.32471,0.2917
0.05592,0.072376,0.048095,0.087238,0.043173,0.15924,0.32271,0.11285,0.031521,0.21815,0.22919
0.11395,0.16153,0.11447,0.15782,0.09669,0.17439,0.29053,0.17875,0.19002,0.21596,0.24064
0.14233,0.1866,0.1623,0.19154,0.13466,0.18498,0.33441,0.17444,0.21036,0.22763,0.1919
0.089867,0.089223,0.1098,0.094654,0.10484,0.15281,0.31555,0.13361,0.11804,0.1828,0.19926
0.046671,0.078304,0.051576,0.075008,0.053006,0.17503,0.29496,0.1074,0.052605,0.23139,0.21715
0.069446,0.10113,0.080896,0.090186,0.094773,0.13239,0.32457,0.10448,0.097013,0.22798,0.24185
0.084876,0.11054,0.097366,0.11546,0.084701,0.15928,0.31578,0.15532,0.077219,0.34273,0.26701
0.093848,0.12553,0.088622,0.11968,0.087637,0.16942,0.29542,0.13731,0.13357,0.22296,0.23343
0.057161,0.10278,0.055753,0.10222,0.053051,0.16419,0.31978,0.098052,0.020389,0.17375,0.31982
0.075585,0.10795,0.081088,0.10651,0.071052,0.14928,0.28482,0.12779,0.035565,0.29584,0.33289
0.10589,0.11335,0.11165,0.13829,0.10031,0.13615,0.32589,0.18239,0.13921,0.24136,0.18322
0.1072,0.14426,0.10298,0.13612,0.098031,0.16059,0.31958,0.14885,0.059475,0.25658,0.44288
0.10749,0.12504,0.093853,0.12777,0.12596,0.16221,0.31327,0.17776,0.093623,0.19126,0.15654
0.06228,0.083168,0.055384,0.082619,0.058273,0.13184,0.29409,0.11281,0.04886,0.32122,0.2223
0.060031,0.09801,0.071375,0.11011,0.078175,0.17251,0.32153,0.12336,0.054629,0.20546,0.18407
0.054968,0.073991,0.050149,0.084583,0.0414,0.15544,0.31048,0.094593,0.040931,0.23049,0.20968
0.096308,0.11576,0.095838,0.10949,0.10483,0.18262,0.31343,0.13256,0.13161,0.18776,0.1768
0.043654,0.065864,0.040722,0.067256,0.057335,0.14088,0.30298,0.088225,0.050909,0.17795,0.37116
0.054295,0.091802,0.060651,0.09176,0.051316,0.18243,0.30673,0.089161,0.049422,0.20499,0.25556
0.043655,0.074539,0.043565,0.067132,0.054256,0.14864,0.33394,0.094636,0.052647,0.2251,0.44691
0.036462,0.065498,0.036021,0.068292,0.029291,0.16663,0.29029,0.063935,0.0086075,0.18118,0.21819
0.03905,0.07385,0.036496,0.072102,0.045281,0.14472,0.34481,0.079971,0.030583,0.20669,0.18316
0.072554,0.11716,0.070118,0.11031,0.078159,0.17816,0.31798,0.15337,0.054276,0.23061,0.21576
0.055335,0.075907,0.057227,0.079519,0.051328,0.15032,0.31378,0.11018,0.07029,0.23367,0.20922
0.1633,0.26612,0.18316,0.27729,0.17133,0.20535,0.32384,0.18118,0.34863,0.25815,0.2719
0.10007,0.14011,0.099243,0.16419,0.11436,0.16735,0.31855,0.14429,0.17357,0.33872,0.36596
0.059008,0.074429,0.049921,0.078013,0.054753,0.16632,0.28655,0.10236,0.047635,0.21161,0.22084
0.060557,0.088314,0.057048,0.12306,0.055459,0.16346,0.31888,0.10856,0.035928,0.19084,0.17217
0.11184,0.11065,0.080336,0.10104,0.094989,0.13645,0.30803,0.14557,0.13953,0.20651,0.2039
0.05309,0.07371,0.050932,0.084226,0.05333,0.15537,0.31356,0.10934,0.067584,0.2155,0.21552
0.10475,0.11745,0.093778,0.12653,0.086575,0.16619,0.26791,0.13157,0.16416,0.18644,0.24317
0.17937,0.17759,0.16928,0.17037,0.15029,0.17428,0.32972,0.16507,0.17693,0.30202,0.2335
0.11831,0.1633,0.12019,0.1597,0.1261,0.16799,0.33336,0.16171,0.15888,0.18185,0.21621
0.096041,0.12861,0.10838,0.13053,0.10779,0.15949,0.30186,0.14842,0.065946,0.22812,0.19684
0.073123,0.09513,0.066077,0.091614,0.072298,0.1344,0.31191,0.11226,0.080716,0.23263,0.19288
0.048776,0.067008,0.045622,0.071946,0.04088,0.14456,0.34697,0.11675,0.02936,0.22607,0.22082
0.052421,0.069752,0.053027,0.080536,0.047762,0.1763,0.29927,0.093084,0.053195,0.21904,0.2245
0.091655,0.12447,0.084606,0.10619,0.099402,0.14422,0.30658,0.13653,0.09151,0.19278,0.24924
0.10483,0.11151,0.088345,0.1147,0.12064,0.1486,0.30183,0.16823,0.12186,0.25957,0.27859
0.028845,0.06563,0.038192,0.062075,0.023201,0.16576,0.32784,0.083829,0.020597,0.19121,0.22202
0.10674,0.10828,0.10124,0.11917,0.11147,0.14625,0.30824,0.16316,0.17706,0.21063,0.2139
0.12629,0.16448,0.1235,0.158,0.11301,0.16031,0.33706,0.1675,0.17953,0.20294,0.19811
0.062039,0.090433,0.069462,0.097945,0.065478,0.16355,0.31552,0.097194,0.091008,0.1814,0.15763
0.080829,0.08693,0.08692,0.092023,0.090867,0.16114,0.30156,0.099481,0.09196,0.19076,0.18599
0.081017,0.090079,0.067286,0.090653,0.071779,0.15709,0.31073,0.12875,0.095859,0.21427,0.19752
0.065498,0.085167,0.069343,0.096821,0.065231,0.17481,0.28178,0.1365,0.074893,0.17662,0.20891
0.071882,0.13375,0.070357,0.13816,0.086195,0.15219,0.31292,0.1383,0.02395,0.22586,0.16501
0.13941,0.12626,0.13045,0.13886,0.13219,0.17806,0.33834,0.18914,0.17792,0.21324,0.16829
0.062668,0.10713,0.070491,0.085248,0.069684,0.15989,0.32643,0.13605,0.051851,0.22306,0.19535
0.1309,0.15999,0.15932,0.18043,0.14256,0.15859,0.32097,0.16579,0.22211,0.24161,0.2689
0.0536,0.078991,0.055854,0.072716,0.058813,0.13761,0.31229,0.10367,0.048658,0.1562,0.17218
0.066889,0.0873,0.074014,0.10029,0.079553,0.16522,0.34741,0.11336,0.08751,0.21494,0.23521
0.10082,0.11114,0.10229,0.11867,0.11932,0.15378,0.28632,0.1398,0.21294,0.22186,0.24536
0.10369,0.11679,0.095963,0.10863,0.11409,0.16171,0.33133,0.15366,0.1468,0.22639,0.22956
0.093037,0.12506,0.11009,0.1148,0.10717,0.15548,0.31154,0.1486,0.11696,0.19906,0.24984
0.087919,0.10898,0.104,0.10503,0.10972,0.1589,0.31455,0.15639,0.16054,0.23503,0.35114
0.086412,0.10368,0.097747,0.11091,0.1037,0.16757,0.3191,0.13376,0.10924,0.30141,0.38773
0.10883,0.14858,0.11053,0.12395,0.13033,0.16348,0.28748,0.14354,0.10185,0.23414,0.20492
0.10658,0.10591,0.090304,0.098019,0.11364,0.16102,0.30962,0.13775,0.16501,0.18669,0.18601
0.038809,0.067006,0.043654,0.069918,0.037582,0.1339,0.3327,0.074641,0.033177,0.20997,0.17339
0.12153,0.15179,0.13136,0.15201,0.11538,0.15847,0.24703,0.18024,0.084276,0.19818,0.18092
0.10679,0.14101,0.11258,0.13413,0.11213,0.18327,0.33395,0.16013,0.15627,0.22905,0.22644
0.083171,0.15478,0.071865,0.1653,0.088613,0.15493,0.28618,0.16317,0.24292,0.23538,0.27129
0.068917,0.096941,0.06616,0.10031,0.06686,0.15497,0.30465,0.12334,0.067886,0.22368,0.17309
0.1125,0.16806,0.11667,0.1888,0.13057,0.15693,0.2976,0.15812,0.079816,0.23666,0.19615
0.05611,0.1085,0.050902,0.097508,0.054971,0.14459,0.30743,0.1113,0.045727,0.23551,0.30395
0.1197,0.13579,0.12875,0.12945,0.10718,0.163,0.32339,0.1624,0.10942,0.23173,0.28293
0.16303,0.14208,0.15525,0.13249,0.14149,0.14628,0.30323,0.1538,0.22829,0.28484,0.42083
0.060281,0.083027,0.060418,0.082703,0.071666,0.14472,0.28431,0.10657,0.081089,0.19205,0.18435
0.082426,0.12904,0.103,0.14575,0.099948,0.17097,0.33282,0.12814,0.074668,0.32301,0.33966
0.063309,0.082934,0.061104,0.077876,0.060554,0.13753,0.3212,0.12622,0.072279,0.21569,0.24441
0.099934,0.13057,0.095433,0.13154,0.1131,0.13945,0.31858,0.15619,0.17305,0.26,0.31677
0.048922,0.058786,0.048858,0.072258,0.05079,0.14696,0.31764,0.098763,0.040384,0.208,0.20389
0.075031,0.098118,0.067251,0.10076,0.069971,0.15816,0.33575,0.13124,0.048011,0.20789,0.34266
0.16546,0.18209,0.17109,0.19043,0.12889,0.14817,0.31806,0.19314,0.28735,0.22889,0.20353
0.12213,0.12455,0.12718,0.11808,0.11962,0.16665,0.3123,0.16135,0.22022,0.23371,0.24296
0.086788,0.11969,0.089604,0.096541,0.09596,0.12742,0.27507,0.14502,0.14377,0.24978,0.17375
0.084625,0.12335,0.083941,0.11191,0.086917,0.1459,0.3212,0.13689,0.039423,0.20894,0.19768
0.14687,0.15965,0.14339,0.15711,0.13996,0.16591,0.321,0.17582,0.27966,0.2273,0.20035
0.063494,0.094744,0.072504,0.093942,0.072419,0.17627,0.28443,0.13909,0.048741,0.18908,0.21562
0.10891,0.095828,0.09942,0.10921,0.12169,0.1537,0.29647,0.17927,0.14099,0.19986,0.21608
0.04794,0.071918,0.054721,0.087358,0.05383,0.14292,0.2897,0.12056,0.028468,0.21241,0.31562
0.065685,0.086427,0.074072,0.092779,0.074503,0.17356,0.33309,0.11569,0.084462,0.19704,0.22254
0.087328,0.10419,0.086886,0.09411,0.096995,0.14225,0.2981,0.1421,0.087452,0.3186,0.36181
0.05663,0.076648,0.056636,0.083338,0.058955,0.14119,0.29868,0.092043,0.053996,0.21884,0.20525
0.040278,0.065466,0.033993,0.069582,0.03952,0.14739,0.29214,0.060481,0.03699,0.26864,0.2148
0.048967,0.071526,0.056558,0.081629,0.051418,0.14109,0.30097,0.11552,0.044676,0.20225,0.24453
0.12576,0.13594,0.13267,0.13936,0.13356,0.16804,0.33284,0.15855,0.16523,0.24465,0.31289
0.080027,0.090066,0.072939,0.088457,0.073021,0.14206,0.34149,0.10746,0.11936,0.19777,0.17621
0.11219,0.14241,0.10989,0.15652,0.10302,0.1495,0.32306,0.16095,0.1956,0.22481,0.21414
0.058034,0.09431,0.065044,0.0906,0.06356,0.15085,0.29197,0.12729,0.045653,0.21675,0.24465
0.12408,0.20563,0.13165,0.20735,0.12929,0.17693,0.29388,0.15836,0.2102,0.20478,0.22569
0.049931,0.069375,0.050801,0.084107,0.039129,0.1632,0.32153,0.098151,0.041069,0.19898,0.23001
0.095533,0.11597,0.093572,0.10532,0.098677,0.1601,0.34149,0.14058,0.17772,0.26985,0.34847
0.066336,0.077913,0.061718,0.086112,0.066098,0.14563,0.30757,0.13075,0.060006,0.17676,0.20166
0.10703,0.14338,0.10282,0.1435,0.10624,0.15994,0.34039,0.17406,0.090021,0.4277,0.45158
0.039084,0.064511,0.038286,0.066419,0.038749,0.16439,0.32895,0.11706,0.047916,0.20339,0.22434
0.10424,0.12373,0.10985,0.11386,0.10618,0.15644,0.28965,0.16514,0.14874,0.20851,0.23345
0.12577,0.11449,0.11916,0.11064,0.11995,0.15282,0.31415,0.15096,0.15429,0.37105,0.25394
0.081129,0.10643,0.08273,0.10695,0.08034,0.14795,0.32722,0.14325,0.045838,0.18799,0.55372
0.043691,0.078386,0.059545,0.080074,0.047742,0.14081,0.30329,0.1418,0.047065,0.23228,0.19524
0.053301,0.077517,0.050756,0.079013,0.058617,0.15509,0.33952,0.11113,0.044615,0.26834,0.23538
0.066857,0.096008,0.081559,0.10169,0.078481,0.14623,0.3486,0.14447,0.07574,0.23294,0.20516
0.050283,0.073821,0.052908,0.079115,0.051093,0.1515,0.30717,0.1093,0.059941,0.21412,0.24034
0.031308,0.058337,0.031923,0.052826,0.03558,0.12146,0.31899,0.062052,0.028676,0.23185,0.26569
0.035379,0.062129,0.041438,0.071862,0.039551,0.16371,0.33462,0.094161,0.037178,0.25237,0.23626
0.056686,0.095793,0.074595,0.097682,0.056847,0.1533,0.3403,0.10399,0.027073,0.26397,0.20333
0.070313,0.11111,0.083697,0.10433,0.076739,0.15751,0.31394,0.14558,0.094509,0.22926,0.25476
0.072863,0.099798,0.081202,0.091426,0.087287,0.15437,0.31323,0.12271,0.094467,0.2092,0.21191
0.041992,0.096275,0.042331,0.094155,0.052834,0.19016,0.31531,0.11009,0.035068,0.22911,0.24804
0.062602,0.081841,0.057582,0.088992,0.054931,0.17999,0.30174,0.10504,0.054948,0.25859,0.21547
0.08778,0.1143,0.10247,0.12542,0.098366,0.16008,0.34207,0.14802,0.14752,0.2009,0.2079
0.096044,0.091329,0.089654,0.09693,0.094458,0.16476,0.31306,0.16445,0.13999,0.26172,0.23818
0.080639,0.1031,0.082306,0.098789,0.099952,0.15501,0.32329,0.13456,0.10018,0.26736,0.25358
0.17022,0.26259,0.14464,0.25778,0.13907,0.17695,0.3444,0.18509,0.23374,0.2128,0.22892
0.11736,0.13279,0.10456,0.12613,0.10901,0.13884,0.29604,0.16823,0.11585,0.30252,0.23059
0.060242,0.092486,0.053387,0.10264,0.061445,0.18657,0.33401,0.10682,0.046435,0.20296,0.20302
0.054334,0.073763,0.048863,0.07193,0.055675,0.14791,0.3303,0.14391,0.071282,0.28165,0.20096
0.09867,0.10633,0.1021,0.10793,0.11211,0.17359,0.33595,0.14743,0.12963,0.19477,0.17676
0.046148,0.066623,0.043908,0.069476,0.04101,0.15058,0.32716,0.088046,0.043106,0.18454,0.24504
0.094081,0.094357,0.089493,0.091725,0.093925,0.14739,0.36268,0.11501,0.10519,0.20912,0.26363
0.045571,0.092365,0.043909,0.08236,0.045465,0.16311,0.3241,0.11634,0.020999,0.22223,0.1985
0.089056,0.13555,0.10183,0.13451,0.095471,0.16915,0.30131,0.15278,0.10771,0.23127,0.18365
0.11904,0.13279,0.11526,0.14595,0.098158,0.15218,0.31788,0.14418,0.1702,0.33253,0.41867
0.068523,0.091775,0.061327,0.087128,0.063454,0.14764,0.30531,0.12997,0.02864,0.25105,0.21411
0.082355,0.094611,0.078801,0.092355,0.0942,0.17011,0.3043,0.13197,0.099804,0.21642,0.19974
0.044118,0.073609,0.047761,0.077682,0.034519,0.16183,0.32017,0.10826,0.025933,0.20303,0.31536
0.087107,0.092908,0.084175,0.09272,0.086247,0.13606,0.33061,0.15898,0.084838,0.26137,0.2661
0.082195,0.096342,0.075196,0.096091,0.070905,0.15969,0.33147,0.13193,0.10034,0.26573,0.22492
0.037541,0.069105,0.035328,0.059046,0.03459,0.15477,0.32349,0.075866,0.035957,0.22253,0.23454
0.097125,0.12369,0.11835,0.10989,0.10729,0.1404,0.32258,0.15449,0.10039,0.20526,0.19562
0.09266,0.10679,0.10252,0.10974,0.11684,0.1523,0.31987,0.14333,0.18392,0.20068,0.15621
0.036544,0.079289,0.045421,0.085431,0.042549,0.16833,0.31423,0.11701,0.01352,0.26209,0.2451
0.092686,0.11475,0.09593,0.10391,0.10464,0.15771,0.33353,0.15362,0.15304,0.20236,0.28889
0.10918,0.15257,0.12132,0.13867,0.13109,0.15488,0.30911,0.1616,0.14744,0.27758,0.35006
0.1161,0.21376,0.14184,0.19664,0.14514,0.17843,0.29813,0.18255,0.19717,0.22247,0.35338
0.068988,0.088676,0.079507,0.09575,0.077891,0.15348,0.33704,0.127,0.10164,0.20267,0.18038
0.078838,0.093603,0.081686,0.10519,0.070414,0.15275,0.31488,0.1353,0.10626,0.18431,0.25348
0.043907,0.080581,0.046143,0.081772,0.051288,0.16323,0.32688,0.099243,0.046274,0.22503,0.22742
0.10915,0.11507,0.10488,0.1104,0.11221,0.17217,0.30334,0.17614,0.18727,0.32336,0.29684
0.035476,0.060567,0.051576,0.066663,0.035505,0.1242,0.3356,0.086519,0.039268,0.1929,0.24277
0.049373,0.090682,0.045893,0.08947,0.049744,0.16215,0.30908,0.11247,0.030839,0.22885,0.22097
0.043315,0.07778,0.049397,0.079839,0.042519,0.1419,0.32111,0.097334,0.018302,0.36211,0.2619
0.066578,0.10164,0.064561,0.11207,0.059146,0.17036,0.29454,0.12371,0.046703,0.20936,0.24235
0.079207,0.11214,0.077248,0.11047,0.092479,0.1707,0.34845,0.12917,0.031015,0.16159,0.16804
0.061204,0.086858,0.052348,0.089032,0.052175,0.19012,0.30562,0.12218,0.032132,0.19529,0.20917
0.12018,0.13123,0.11142,0.11904,0.14708,0.15236,0.29789,0.15945,0.21536,0.18934,0.21084
0.083489,0.13054,0.086645,0.12194,0.095749,0.15314,0.3318,0.13937,0.064892,0.17164,0.20297
0.089677,0.096077,0.082166,0.096633,0.070177,0.15336,0.29338,0.13588,0.082665,0.32204,0.40154
0.13815,0.18019,0.13596,0.19701,0.12264,0.16334,0.30809,0.16993,0.15615,0.39492,0.26653
0.075074,0.11708,0.080346,0.12621,0.088905,0.17634,0.33885,0.16003,0.12501,0.25532,0.26163
0.035765,0.094417,0.04528,0.088557,0.04372,0.19198,0.34847,0.079796,0.032634,0.19822,0.24347
0.09806,0.16253,0.091916,0.14862,0.093251,0.14992,0.28718,0.14078,0.18115,0.20299,0.22112
0.074924,0.093794,0.073046,0.08689,0.088237,0.15182,0.32102,0.11018,0.11791,0.21318,0.24473
0.088839,0.11814,0.079402,0.11505,0.097061,0.17134,0.31659,0.14665,0.10555,0.2229,0.22715
0.066188,0.1013,0.083161,0.10235,0.093222,0.15977,0.32438,0.12632,0.092113,0.22432,0.24914
0.093113,0.11328,0.076984,0.11703,0.089292,0.15648,0.30129,0.14152,0.14585,0.19356,0.1757
0.088231,0.085486,0.081835,0.10048,0.083047,0.16565,0.32869,0.1393,0.074995,0.21483,0.17393
0.086841,0.10058,0.086891,0.10381,0.098684,0.15194,0.29541,0.13683,0.091405,0.25842,0.23545
0.077451,0.11286,0.086337,0.1113,0.081165,0.16509,0.32752,0.15387,0.076536,0.36976,0.30519
0.10421,0.14998,0.12717,0.15839,0.12014,0.17975,0.29372,0.17705,0.1515,0.22531,0.184
0.11799,0.12649,0.11138,0.12765,0.12232,0.14296,0.29523,0.12269,0.24438,0.23801,0.28158
0.076208,0.092869,0.074001,0.096966,0.081949,0.18726,0.31005,0.15334,0.10004,0.18659,0.20854
0.071581,0.086272,0.08325,0.097547,0.079533,0.19249,0.28656,0.12624,0.080504,0.16948,0.18806
0.16597,0.16752,0.16461,0.16638,0.13505,0.19237,0.30283,0.14143,0.22781,0.25818,0.28357
0.077282,0.10694,0.074323,0.1086,0.078476,0.15851,0.29404,0.12313,0.071216,0.43686,0.44987
0.097287,0.13193,0.10382,0.11891,0.1055,0.17429,0.33888,0.18018,0.16151,0.17245,0.16453
0.10754,0.12555,0.095862,0.13262,0.10495,0.15755,0.30547,0.14998,0.19084,0.18976,0.1843
0.05686,0.095943,0.051268,0.083081,0.054083,0.14022,0.35578,0.11845,0.044438,0.24488,0.21813
0.094275,0.12228,0.086492,0.11715,0.1035,0.17061,0.3387,0.15252,0.13323,0.23546,0.3883
0.051937,0.07358,0.047192,0.080868,0.05959,0.17913,0.33594,0.12343,0.055521,0.20508,0.22369
0.10899,0.1317,0.12546,0.14712,0.11313,0.16366,0.31493,0.16262,0.094646,0.22478,0.17796
0.11389,0.12228,0.13083,0.14243,0.11186,0.18807,0.32783,0.15926,0.22309,0.198,0.21199
0.037302,0.091181,0.051821,0.092599,0.050061,0.17045,0.31705,0.090741,0.027063,0.16395,0.18643
0.082351,0.083705,0.068202,0.085867,0.079171,0.15506,0.33153,0.12573,0.098414,0.20343,0.21156
0.11268,0.12985,0.10311,0.12869,0.10644,0.16109,0.31872,0.15571,0.14626,0.19211,0.21992
0.13712,0.18049,0.13207,0.17924,0.12596,0.18471,0.31275,0.17837,0.15922,0.19272,0.25994
0.13994,0.22331,0.17046,0.19078,0.15524,0.19366,0.29241,0.19087,0.23693,0.24933,0.18937
0.10482,0.11112,0.091461,0.12521,0.11896,0.16222,0.31014,0.14771,0.11023,0.28629,0.44216
0.048047,0.077547,0.038924,0.078325,0.061615,0.13453,0.32558,0.1053,0.040502,0.24105,0.20009
0.039016,0.068364,0.030495,0.067711,0.027853,0.14421,0.29981,0.092556,0.026635,0.2251,0.25031
0.099417,0.10492,0.10201,0.10797,0.11392,0.16108,0.32551,0.1296,0.17735,0.21931,0.24769
0.052553,0.083026,0.057691,0.10315,0.06174,0.15219,0.33983,0.11735,0.042028,0.26208,0.21457
0.078301,0.08382,0.087467,0.1016,0.10225,0.14998,0.32521,0.1375,0.16391,0.23125,0.20496
0.13377,0.17084,0.10638,0.18877,0.11464,0.17223,0.31368,0.16742,0.079166,0.23063,0.18294
0.096377,0.10976,0.092731,0.11234,0.084893,0.18624,0.33204,0.15573,0.13682,0.22702,0.21931
0.11329,0.18467,0.1065,0.18551,0.12276,0.14044,0.32123,0.17058,0.18486,0.20772,0.26604
0.047513,0.083065,0.046079,0.09342,0.04627,0.14982,0.28788,0.12035,0.0094001,0.20801,0.25189
0.10102,0.12017,0.12117,0.10365,0.12889,0.15031,0.28916,0.14553,0.20564,0.16321,0.20081
0.064985,0.081325,0.064288,0.087905,0.061781,0.166,0.2958,0.10565,0.054843,0.21752,0.24056
0.057495,0.086633,0.05211,0.095744,0.046503,0.17899,0.37418,0.093841,0.040918,0.24061,0.23934
0.097055,0.13253,0.10303,0.13724,0.09335,0.17867,0.30898,0.14378,0.084557,0.24421,0.23129
0.063877,0.098091,0.078873,0.086194,0.073597,0.14726,0.3332,0.11512,0.097871,0.21586,0.22878
0.1184,0.13765,0.12369,0.12998,0.11605,0.14411,0.28893,0.16304,0.18584,0.21389,0.19453
0.06591,0.088177,0.058444,0.091347,0.061911,0.16951,0.29794,0.10138,0.061161,0.21076,0.28641
0.049891,0.068625,0.057098,0.069643,0.059425,0.14468,0.33195,0.1025,0.047652,0.1964,0.17027
0.12787,0.16311,0.13021,0.16665,0.1131,0.15493,0.32723,0.16213,0.18177,0.37201,0.31417
0.080723,0.088703,0.085095,0.087919,0.094321,0.15423,0.32683,0.16188,0.092371,0.20914,0.20359
0.098133,0.097641,0.082876,0.085988,0.070554,0.16833,0.33835,0.13749,0.091731,0.25804,0.2934
0.092984,0.098291,0.088359,0.10598,0.096347,0.16058,0.31984,0.16624,0.10789,0.19377,0.29025
0.056007,0.079152,0.07178,0.087389,0.062765,0.13788,0.3128,0.10386,0.029477,0.21954,0.27493
0.069224,0.095675,0.066405,0.086072,0.081976,0.14442,0.29111,0.11327,0.12456,0.37214,0.25689
0.056821,0.082649,0.0576,0.092762,0.05548,0.17964,0.30013,0.10868,0.038759,0.20451,0.20856
0.11829,0.13678,0.11784,0.15225,0.10997,0.15125,0.31093,0.15338,0.11554,0.24732,0.57416
0.096094,0.11786,0.076746,0.096979,0.090668,0.15105,0.32851,0.14868,0.099693,0.23513,0.16869
0.071482,0.082609,0.080554,0.092786,0.090941,0.15227,0.30846,0.1221,0.12249,0.20768,0.37137
0.092543,0.087841,0.082316,0.1051,0.1016,0.16117,0.34702,0.1169,0.10597,0.18168,0.18465
0.12249,0.15875,0.13262,0.186,0.1202,0.15858,0.33354,0.1849,0.13876,0.19579,0.17917
0.14592,0.17431,0.13415,0.17837,0.1368,0.18839,0.33099,0.16316,0.27442,0.25485,0.20579
0.061042,0.090387,0.060628,0.082717,0.057542,0.15393,0.33599,0.10975,0.066965,0.18989,0.17125
0.1108,0.12641,0.10254,0.12512,0.094432,0.15085,0.33002,0.16822,0.10247,0.21674,0.20523
0.078064,0.10581,0.077007,0.1221,0.086087,0.178,0.30779,0.13842,0.026532,0.24959,0.18052
0.091011,0.11851,0.10058,0.11108,0.084818,0.16123,0.3155,0.14013,0.10765,0.29691,0.19749
0.028317,0.060115,0.032688,0.063546,0.024197,0.13091,0.31169,0.066759,0.014883,0.23709,0.28174
0.057718,0.074356,0.065159,0.07808,0.068301,0.13774,0.3355,0.11638,0.062651,0.25393,0.27506
0.077065,0.098529,0.07437,0.087869,0.073337,0.15686,0.31463,0.13255,0.10305,0.20782,0.1897
0.043795,0.082134,0.048659,0.071257,0.051266,0.12638,0.35811,0.10384,0.06336,0.18883,0.23835
0.046055,0.072751,0.033758,0.075687,0.036281,0.14335,0.33859,0.098519,0.021505,0.16827,0.17572
0.048613,0.084654,0.060697,0.076999,0.053018,0.17745,0.3119,0.11089,0.03021,0.20355,0.21823
0.08787,0.1128,0.0821,0.13905,0.092703,0.16262,0.31613,0.1468,0.088319,0.27977,0.25537
0.15135,0.20449,0.16509,0.21132,0.15358,0.15692,0.30976,0.18915,0.26607,0.20217,0.33136
0.080449,0.10832,0.083847,0.113,0.078556,0.14816,0.32365,0.14836,0.1268,0.25403,0.26107
0.074381,0.13671,0.088406,0.13133,0.085419,0.17132,0.30986,0.14264,0.029108,0.23001,0.21541
0.036303,0.068284,0.034564,0.07659,0.03316,0.15504,0.29774,0.077038,0.016398,0.22732,0.22987
0.11002,0.17437,0.1025,0.18005,0.10129,0.1725,0.30783,0.16084,0.13752,0.19494,0.35535
0.049852,0.081021,0.058059,0.087562,0.050833,0.15875,0.31676,0.10678,0.062621,0.24337,0.20905
0.11889,0.12252,0.11667,0.12372,0.12084,0.17231,0.32181,0.15144,0.15651,0.2158,0.16754
0.059589,0.083282,0.052141,0.084474,0.054139,0.14488,0.28452,0.13061,0.044265,0.24229,0.39448
0.076475,0.1029,0.074775,0.1058,0.075,0.16748,0.31499,0.13142,0.085165,0.23948,0.22379
0.10509,0.12383,0.09736,0.12046,0.098419,0.16378,0.30444,0.14155,0.13502,0.22993,0.20428
0.035589,0.054246,0.028472,0.066425,0.024163,0.13428,0.3106,0.07729,0.013667,0.23405,0.27983
0.075531,0.093044,0.084612,0.083094,0.08391,0.14657,0.31567,0.12246,0.085999,0.21594,0.23641
0.12068,0.22084,0.14591,0.21679,0.12114,0.16651,0.27974,0.16627,0.33108,0.22682,0.24863
0.18956,0.19917,0.19075,0.22045,0.14384,0.18448,0.31897,0.20411,0.4368,0.17147,0.22782
0.13027,0.15606,0.11555,0.15055,0.13183,0.17516,0.31625,0.16704,0.16417,0.23495,0.22502
0.13681,0.15038,0.11705,0.17217,0.12526,0.16785,0.29018,0.14864,0.23919,0.1997,0.21826
0.07395,0.078838,0.069566,0.072016,0.05265,0.13207,0.33745,0.11309,0.020692,0.16584,0.15881
0.070799,0.088342,0.054711,0.083768,0.057171,0.14486,0.29947,0.11845,0.043981,0.19373,0.21357
0.10827,0.12308,0.10632,0.13418,0.1096,0.16045,0.32056,0.14708,0.16944,0.20454,0.2108
0.06404,0.094759,0.069222,0.080417,0.065567,0.15623,0.35094,0.11838,0.081002,0.2203,0.19149
0.079088,0.11706,0.083098,0.1188,0.091281,0.13545,0.31916,0.14168,0.083444,0.20196,0.18046
0.050945,0.0949,0.059622,0.1005,0.074171,0.16101,0.33181,0.12674,0.045198,0.20698,0.19249
0.065915,0.080565,0.080557,0.081102,0.062987,0.13478,0.28659,0.10996,0.068274,0.1738,0.24389
0.063973,0.09985,0.066421,0.095138,0.07511,0.16513,0.31236,0.13642,0.042451,0.26099,0.23608
0.055457,0.070831,0.056262,0.080508,0.063507,0.15544,0.30807,0.12241,0.062961,0.20572,0.3414
0.055781,0.082089,0.065084,0.091978,0.055613,0.14872,0.29929,0.13829,0.055232,0.18724,0.18354
0.064434,0.07446,0.049025,0.070262,0.068487,0.14446,0.33331,0.08973,0.071118,0.21486,0.26443
0.063388,0.073692,0.068147,0.0816,0.067375,0.14903,0.31575,0.11703,0.085453,0.22899,0.2215
0.065594,0.11663,0.082899,0.11742,0.069788,0.17549,0.32395,0.1274,0.075472,0.22773,0.24675
0.049452,0.072189,0.056455,0.077531,0.04526,0.14157,0.36034,0.10122,0.037274,0.20972,0.23298
0.11758,0.14394,0.10884,0.1547,0.1086,0.16358,0.33408,0.15908,0.042965,0.21945,0.20725
0.097636,0.10097,0.10272,0.099059,0.12722,0.14829,0.30905,0.13796,0.14381,0.23983,0.24822
0.14319,0.13923,0.13654,0.15186,0.12754,0.16453,0.34213,0.16544,0.19874,0.29626,0.31229
0.13961,0.15456,0.14787,0.13644,0.13903,0.15775,0.33151,0.16436,0.26538,0.30965,0.27524
0.056861,0.089829,0.057598,0.077749,0.053341,0.15696,0.31298,0.11423,0.063955,0.28503,0.22793
0.054044,0.10127,0.063882,0.073445,0.055243,0.16034,0.34756,0.11009,0.048198,0.23982,0.22509
0.17305,0.19647,0.16764,0.17515,0.14599,0.17717,0.34088,0.1926,0.20248,0.2396,0.26837
0.055776,0.081087,0.05919,0.078327,0.04407,0.17634,0.33003,0.11649,0.062621,0.20525,0.22446
0.1145,0.1356,0.12067,0.134,0.1088,0.14903,0.33514,0.18379,0.18811,0.24334,0.24191
0.045119,0.081422,0.047264,0.076945,0.038623,0.15977,0.31025,0.081082,0.018805,0.22813,0.19573
0.11404,0.12823,0.10787,0.12515,0.10497,0.15201,0.31541,0.15354,0.15107,0.21744,0.24224
0.083799,0.10319,0.073254,0.12425,0.081019,0.15402,0.33008,0.12616,0.034473,0.18132,0.17432
0.071349,0.081374,0.057836,0.095379,0.054385,0.15507,0.34786,0.12795,0.080731,0.21231,0.19596
0.0691,0.086913,0.078903,0.091396,0.087064,0.16996,0.30363,0.13132,0.092651,0.2419,0.18331
0.10531,0.17202,0.11207,0.15085,0.1261,0.18221,0.32639,0.14811,0.20706,0.20119,0.18197
0.090107,0.095157,0.073221,0.093649,0.09117,0.17368,0.32238,0.13231,0.074492,0.22111,0.21799
0.10426,0.12666,0.12435,0.12061,0.13271,0.15543,0.30585,0.15531,0.17935,0.18362,0.20588
0.11134,0.14572,0.11391,0.16931,0.1049,0.14916,0.29585,0.15958,0.10109,0.16439,0.19257
0.12669,0.14358,0.10935,0.14563,0.1184,0.14531,0.31831,0.16647,0.18527,0.1908,0.17961
0.12683,0.14052,0.12953,0.14021,0.12697,0.16512,0.34742,0.18338,0.16911,0.26137,0.49326
0.071547,0.087779,0.074474,0.080106,0.072638,0.1794,0.31307,0.1209,0.096797,0.20001,0.15703
0.072745,0.12113,0.066551,0.10674,0.05808,0.14676,0.30793,0.13083,0.033794,0.19785,0.19921
0.029462,0.069649,0.027802,0.062742,0.028859,0.17322,0.29139,0.066335,0.023954,0.19676,0.24371
0.059296,0.083423,0.054805,0.073009,0.054141,0.16188,0.32398,0.099335,0.068015,0.19195,0.17465
0.072473,0.10062,0.086416,0.10201,0.077042,0.15372,0.31554,0.11724,0.076122,0.23446,0.20949
0.10553,0.1618,0.106,0.15292,0.11,0.17183,0.32837,0.16174,0.085813,0.29375,0.30763
0.10792,0.1413,0.12291,0.14989,0.11088,0.1717,0.31206,0.15707,0.12838,0.20305,0.17404
0.03771,0.074543,0.032464,0.069544,0.037519,0.14522,0.31889,0.09645,0.020427,0.22408,0.27002
0.10012,0.10697,0.095632,0.10559,0.11783,0.15091,0.31934,0.16297,0.1395,0.1948,0.22179
0.056987,0.077974,0.060644,0.087088,0.063973,0.14908,0.29608,0.12992,0.084006,0.16258,0.19097
0.062314,0.072814,0.063127,0.092483,0.062242,0.17184,0.29208,0.11826,0.068138,0.20809,0.24066
0.059378,0.092277,0.060361,0.076077,0.055457,0.17047,0.32313,0.1012,0.038984,0.21354,0.19022
0.082446,0.11139,0.081668,0.11339,0.085753,0.1637,0.30864,0.14582,0.11072,0.21497,0.22488
0.083575,0.089467,0.071109,0.09981,0.074173,0.14736,0.32886,0.14023,0.047187,0.1981,0.30608
0.065355,0.090654,0.05722,0.089124,0.061885,0.16378,0.34949,0.12424,0.055365,0.2097,0.25095
0.059266,0.089671,0.065017,0.078344,0.058375,0.16861,0.30948,0.14046,0.04486,0.21048,0.20435
0.074873,0.10958,0.084356,0.10622,0.080987,0.14764,0.28315,0.12269,0.074374,0.23269,0.23109
0.078089,0.090325,0.071813,0.099548,0.075818,0.14793,0.31912,0.12156,0.075491,0.24112,0.23415
0.041115,0.060376,0.046094,0.076095,0.027375,0.12631,0.3223,0.077651,0.049322,0.33734,0.30002
0.080911,0.09692,0.08912,0.10338,0.076701,0.14819,0.32861,0.1194,0.077264,0.22728,0.22022
0.086442,0.10787,0.099814,0.11859,0.099885,0.17813,0.30397,0.13097,0.082166,0.21465,0.26611
0.18374,0.16613,0.17505,0.16746,0.16503,0.14988,0.32383,0.19617,0.30613,0.2602,0.22698
0.12007,0.12882,0.11239,0.11351,0.12375,0.15961,0.30434,0.1589,0.13928,0.37364,0.30223
0.060272,0.093931,0.051692,0.089109,0.066154,0.13534,0.31764,0.10732,0.081537,0.20643,0.33541
0.060171,0.1161,0.065441,0.094737,0.055779,0.14531,0.31098,0.11429,0.048564,0.17532,0.17001
0.037062,0.059951,0.036808,0.065883,0.034255,0.13842,0.35135,0.096951,0.026159,0.24568,0.43752
0.10763,0.15039,0.12352,0.1338,0.12091,0.14977,0.2803,0.17368,0.24492,0.24272,0.2079
0.058057,0.091097,0.05159,0.093423,0.053438,0.21831,0.31607,0.090713,0.044674,0.22012,0.206
0.059518,0.10061,0.05783,0.092039,0.060049,0.16683,0.29207,0.1018,0.05523,0.21593,0.226
0.15844,0.1597,0.16901,0.16161,0.16116,0.16417,0.30206,0.19546,0.23068,0.25575,0.32491
0.053241,0.086078,0.05687,0.088769,0.054489,0.13268,0.33013,0.13515,0.049852,0.29975,0.25216
0.069333,0.076747,0.068771,0.089776,0.080273,0.16101,0.30935,0.11951,0.096153,0.22722,0.14638
0.10724,0.14831,0.10541,0.14531,0.10604,0.15761,0.30055,0.15926,0.11372,0.3436,0.31468
0.0836,0.11587,0.079423,0.11066,0.10197,0.16043,0.31834,0.15012,0.10391,0.21888,0.31087
0.08709,0.12468,0.087135,0.12625,0.091071,0.16958,0.31332,0.12679,0.10449,0.22064,0.19807
0.1323,0.1477,0.11955,0.15967,0.13511,0.15948,0.32643,0.16993,0.18917,0.24672,0.25378
0.087376,0.11789,0.073663,0.09728,0.079219,0.18689,0.32724,0.14783,0.14929,0.17835,0.21236
0.07127,0.072815,0.062359,0.093836,0.053153,0.16058,0.33738,0.12253,0.065168,0.39456,0.27512
0.11847,0.20147,0.095257,0.1781,0.096723,0.18016,0.3499,0.18029,0.19621,0.21097,0.18753
0.030142,0.079521,0.033995,0.066906,0.031483,0.16451,0.35175,0.095447,0.024169,0.17355,0.17434
0.041531,0.07425,0.043205,0.063382,0.044575,0.13975,0.35056,0.089078,0.021122,0.2264,0.21569
0.1194,0.12634,0.1491,0.13341,0.12578,0.15141,0.2866,0.1532,0.14651,0.1986,0.17589
0.11173,0.14499,0.089869,0.13916,0.10479,0.1484,0.29007,0.14193,0.2046,0.24699,0.2527
0.087478,0.10304,0.08557,0.094179,0.090888,0.13589,0.32425,0.14398,0.14281,0.19842,0.18215
0.083083,0.10572,0.097351,0.11165,0.095288,0.15169,0.29661,0.13873,0.12714,0.21941,0.26884
0.085308,0.1008,0.09153,0.1172,0.085203,0.16522,0.30036,0.14021,0.11391,0.19413,0.20408


==> csvdat/64BS_4MS_64Pilots_5dB_all_LOS_means.txt <==
x mean
1 0.08044
2 0.081035 
3 0.082016 
4 0.10514 
5 0.10615 
6 0.15677 
7 0.22635 
8 0.23992 
9 0.13119 
10 0.095652 
11 0.31607 

==> csvdat/64BS_4MS_64Pilots_5dB_cdf_all.csv <==
x,relu,softmax,relu_ul,softmax_ul,LS,ML,Genie_OMP,Genie_Aided,Genie_Aided_ul
0,0.0096906,0.11686,0.010025,0.12152,0.24861,0.057431,0.0055538,0.13317,0.12753
0.00011111,0.010589,0.11743,0.010056,0.12377,0.24938,0.062622,0.0063254,0.13558,0.13549
0.00022222,0.015341,0.11895,0.011567,0.12429,0.25094,0.064703,0.012226,0.13592,0.13586
0.00033333,0.01829,0.12091,0.016429,0.12491,0.25355,0.066186,0.012237,0.136,0.1368
0.00044444,0.018763,0.12217,0.0184,0.12501,0.25505,0.067367,0.013973,0.13673,0.13949
0.00055556,0.019903,0.12245,0.018721,0.12505,0.25605,0.068056,0.014786,0.13828,0.14006
0.00066667,0.020644,0.12272,0.022347,0.12507,0.25752,0.0689,0.014861,0.1392,0.14196
0.00077778,0.020703,0.12408,0.024735,0.12566,0.25826,0.070284,0.015467,0.1401,0.14232
0.00088889,0.022433,0.12484,0.025384,0.12576,0.25831,0.070948,0.016376,0.1406,0.1425
0.001,0.023755,0.12485,0.025416,0.12623,0.25899,0.073648,0.017069,0.14147,0.1427
0.0011111,0.025012,0.12524,0.025475,0.12631,0.25921,0.073652,0.018148,0.14193,0.1433
0.0012222,0.026367,0.12541,0.025569,0.12637,0.25958,0.073759,0.018739,0.14198,0.14357
0.0013333,0.027765,0.12543,0.026026,0.1264,0.25967,0.076303,0.020442,0.14238,0.14367
0.0014444,0.029088,0.1255,0.026432,0.12647,0.25997,0.076303,0.020659,0.14291,0.14501
0.0015556,0.031147,0.12565,0.028625,0.127,0.26002,0.076376,0.020851,0.14323,0.14505
0.0016667,0.03125,0.12597,0.029261,0.12702,0.2609,0.07644,0.021645,0.14348,0.14567
0.0017778,0.031373,0.12642,0.02994,0.12718,0.26093,0.077767,0.021881,0.14405,0.14581
0.0018889,0.031553,0.12658,0.030315,0.12751,0.26094,0.078215,0.023268,0.1443,0.14646
0.002,0.031588,0.12661,0.030586,0.12766,0.26101,0.078877,0.023402,0.14467,0.14667
0.0021111,0.032716,0.12705,0.030589,0.12811,0.26283,0.080239,0.024051,0.14481,0.14699
0.0022222,0.032819,0.12707,0.03231,0.12825,0.26284,0.080424,0.024242,0.14488,0.147
0.0023333,0.032868,0.12711,0.032454,0.12832,0.26299,0.081217,0.024861,0.14534,0.14769
0.0024444,0.032896,0.12763,0.032593,0.12833,0.26353,0.081334,0.024946,0.14544,0.14819
0.0025556,0.032986,0.12779,0.032717,0.12879,0.26373,0.081898,0.026395,0.14559,0.14837
0.0026667,0.033164,0.12808,0.032945,0.1297,0.264,0.083125,0.026454,0.14561,0.1484
0.0027778,0.033315,0.12814,0.033213,0.12991,0.26409,0.08394,0.027348,0.14569,0.14857
0.0028889,0.033588,0.1286,0.033614,0.12993,0.26421,0.084003,0.028504,0.14594,0.14865
0.003,0.033613,0.12882,0.033718,0.13007,0.26435,0.084106,0.028687,0.14611,0.14941
0.0031111,0.033788,0.129,0.03388,0.13007,0.26463,0.084405,0.029786,0.14613,0.14952
0.0032222,0.034257,0.12903,0.034348,0.13038,0.26476,0.084673,0.030052,0.14661,0.14952
0.0033333,0.034365,0.12954,0.03444,0.13041,0.26482,0.084675,0.030069,0.14707,0.14958
0.0034444,0.035157,0.12963,0.034441,0.13045,0.26512,0.085099,0.030287,0.14725,0.15001
0.0035556,0.035333,0.12966,0.034771,0.13047,0.26549,0.085268,0.03064,0.14725,0.15003
0.0036667,0.03539,0.12974,0.034975,0.13066,0.26551,0.086149,0.030728,0.14765,0.15038
0.0037778,0.035413,0.12975,0.035506,0.13119,0.26564,0.087216,0.030831,0.14777,0.15075
0.0038889,0.036535,0.1298,0.035655,0.13133,0.26566,0.087246,0.031317,0.14789,0.1517
0.004,0.036827,0.13011,0.035861,0.13136,0.26568,0.087377,0.031534,0.14795,0.15173
0.0041111,0.037013,0.13032,0.035881,0.1315,0.26572,0.087731,0.031873,0.14842,0.15205
0.0042222,0.037094,0.13054,0.036077,0.13165,0.26584,0.088313,0.032034,0.14848,0.1521
0.0043333,0.037118,0.13074,0.036879,0.13172,0.26644,0.088422,0.033094,0.14852,0.15217
0.0044444,0.037132,0.13076,0.037017,0.13186,0.26683,0.08892,0.033521,0.14881,0.15218
0.0045556,0.037343,0.13082,0.037034,0.13193,0.26687,0.089114,0.033574,0.14901,0.15235
0.0046667,0.037869,0.13084,0.037054,0.13227,0.26691,0.089299,0.034078,0.1493,0.1525
0.0047778,0.037949,0.13102,0.037453,0.13238,0.26769,0.089777,0.034182,0.14943,0.15276
0.0048889,0.037967,0.13107,0.037632,0.13257,0.2679,0.089945,0.03432,0.14977,0.15293
0.005,0.038,0.13108,0.037692,0.13263,0.26791,0.089991,0.035355,0.14982,0.15303
0.0051111,0.038056,0.13138,0.037728,0.13274,0.26838,0.090103,0.035371,0.14993,0.15306
0.0052222,0.038144,0.13146,0.038073,0.13274,0.26845,0.090282,0.03566,0.15029,0.15318
0.0053333,0.038161,0.13158,0.038825,0.13283,0.26857,0.090454,0.035702,0.15072,0.1532
0.0054444,0.038188,0.13207,0.038871,0.13292,0.26866,0.090457,0.035777,0.15097,0.15323
0.0055556,0.038401,0.13218,0.038954,0.13312,0.26877,0.090758,0.035803,0.15151,0.15331
0.0056667,0.038676,0.13219,0.039023,0.13324,0.2688,0.091297,0.035867,0.15158,0.15339
0.0057778,0.038883,0.13241,0.039171,0.1333,0.26885,0.09173,0.036306,0.15162,0.1535
0.0058889,0.040242,0.13243,0.039444,0.13336,0.26892,0.092085,0.036537,0.15172,0.15392
0.006,0.040466,0.13254,0.039502,0.13361,0.26909,0.092485,0.036557,0.15185,0.15406
0.0061111,0.040665,0.13271,0.03973,0.13362,0.26921,0.092513,0.03656,0.15187,0.15415
0.0062222,0.040735,0.13273,0.039738,0.13367,0.26938,0.09262,0.037431,0.152,0.15416
0.0063333,0.040893,0.1329,0.039752,0.13382,0.26949,0.093042,0.037702,0.1523,0.15445
0.0064444,0.041023,0.13295,0.040015,0.13394,0.2696,0.09326,0.038686,0.15234,0.15474
0.0065556,0.041377,0.13301,0.040049,0.13404,0.26963,0.093361,0.038979,0.15255,0.15492
0.0066667,0.041558,0.13323,0.040124,0.13405,0.26965,0.093387,0.03915,0.15281,0.15494
0.0067778,0.04156,0.13328,0.040376,0.1342,0.26971,0.093392,0.039761,0.15304,0.15502
0.0068889,0.04168,0.13339,0.040421,0.13427,0.26982,0.093458,0.039818,0.1533,0.15517
0.007,0.041792,0.13347,0.040464,0.13428,0.26984,0.093465,0.04018,0.15335,0.15525
0.0071111,0.041827,0.13363,0.041428,0.13451,0.26988,0.09372,0.040271,0.15349,0.15525
0.0072222,0.041953,0.13368,0.0417,0.13474,0.27007,0.093826,0.040376,0.15357,0.15536
0.0073333,0.041977,0.13373,0.041756,0.13474,0.27019,0.094034,0.04075,0.15361,0.15541
0.0074444,0.042023,0.13379,0.041876,0.13475,0.27022,0.094111,0.041621,0.1538,0.15575
0.0075556,0.042144,0.13383,0.042156,0.13482,0.2703,0.09432,0.041756,0.15388,0.15595
0.0076667,0.042216,0.13391,0.042384,0.13499,0.27032,0.094409,0.042171,0.15391,0.15616
0.0077778,0.042232,0.13402,0.042563,0.13501,0.27042,0.094487,0.042468,0.15403,0.15631
0.0078889,0.042545,0.13405,0.043076,0.13514,0.27065,0.094488,0.042536,0.15409,0.15642
0.008,0.042609,0.13432,0.043337,0.13515,0.27074,0.094592,0.04264,0.15423,0.15669
0.0081111,0.042828,0.13433,0.043498,0.13519,0.27077,0.094766,0.042729,0.15437,0.15675
0.0082222,0.042872,0.13435,0.043516,0.13527,0.27078,0.094786,0.042821,0.1547,0.15682
0.0083333,0.043158,0.13456,0.044036,0.13543,0.27079,0.094888,0.043309,0.15471,0.15686
0.0084444,0.043198,0.13476,0.044224,0.13553,0.27082,0.094987,0.043445,0.15478,0.15705
0.0085556,0.04369,0.13476,0.044272,0.13555,0.27089,0.094992,0.043635,0.15482,0.15708
0.0086667,0.043749,0.13478,0.044383,0.13555,0.27093,0.095295,0.043724,0.15489,0.15711
0.0087778,0.043851,0.13487,0.044451,0.13558,0.27098,0.095419,0.043736,0.15493,0.15712
0.0088889,0.043913,0.13488,0.044717,0.1356,0.27099,0.095487,0.043913,0.15509,0.15718
0.009,0.044093,0.13495,0.044736,0.13562,0.27117,0.095744,0.043927,0.15528,0.15722
0.0091111,0.044131,0.13495,0.044811,0.13562,0.27144,0.095797,0.04477,0.1553,0.15751
0.0092222,0.044269,0.13504,0.044845,0.13572,0.2715,0.095865,0.044781,0.15536,0.15753
0.0093333,0.04427,0.13505,0.045001,0.13585,0.27151,0.095902,0.045138,0.1554,0.15756
0.0094444,0.044344,0.13507,0.045143,0.136,0.27154,0.09609,0.045589,0.15563,0.15769
0.0095556,0.044355,0.13511,0.045268,0.13605,0.2716,0.096208,0.0456,0.15585,0.15781
0.0096667,0.044448,0.13522,0.045339,0.13621,0.27166,0.096219,0.045758,0.15586,0.15795
0.0097778,0.044539,0.13526,0.045488,0.13625,0.27169,0.09626,0.045952,0.15594,0.15798
0.0098889,0.044605,0.1353,0.045494,0.1363,0.2717,0.096312,0.04672,0.15596,0.15804
0.01,0.044808,0.13567,0.045642,0.13632,0.27172,0.096321,0.046963,0.15613,0.15818
0.010111,0.044841,0.13569,0.04567,0.13635,0.27175,0.096511,0.047112,0.15615,0.15832
0.010222,0.044897,0.13572,0.04568,0.13657,0.2719,0.096573,0.047459,0.15616,0.15838
0.010333,0.045313,0.13577,0.04578,0.1366,0.27192,0.096584,0.047484,0.15623,0.15847
0.010444,0.04534,0.13587,0.045897,0.13661,0.27193,0.096657,0.047978,0.15634,0.15856
0.010556,0.045373,0.13593,0.045966,0.13662,0.272,0.096734,0.048013,0.1564,0.15864
0.010667,0.045387,0.13594,0.046025,0.13671,0.27213,0.09683,0.048342,0.15654,0.15874
0.010778,0.04541,0.13597,0.046034,0.13677,0.27226,0.096879,0.048714,0.15655,0.15896
0.010889,0.045412,0.136,0.046317,0.13682,0.2724,0.097027,0.048735,0.1566,0.159
0.011,0.04559,0.13608,0.046718,0.13687,0.27241,0.097079,0.04924,0.15672,0.15914
0.011111,0.045623,0.13611,0.046786,0.13692,0.27251,0.097184,0.049258,0.15675,0.15919
0.011222,0.045626,0.13624,0.0468,0.13711,0.27257,0.097231,0.049391,0.15688,0.1592
0.011333,0.045661,0.13625,0.046837,0.1373,0.27261,0.097366,0.049464,0.15695,0.15922
0.011444,0.045755,0.13629,0.046953,0.13742,0.27281,0.097371,0.049584,0.15697,0.15934
0.011556,0.045871,0.13632,0.047037,0.13753,0.27285,0.097379,0.049599,0.15702,0.15941
0.011667,0.045886,0.13646,0.047042,0.13754,0.27301,0.097387,0.050036,0.15705,0.15947
0.011778,0.045912,0.13648,0.047118,0.13754,0.27338,0.097423,0.05011,0.15708,0.15948
0.011889,0.04596,0.13652,0.047183,0.13757,0.27343,0.097526,0.050169,0.15715,0.15953
0.012,0.04597,0.1366,0.047197,0.13758,0.27345,0.097646,0.050279,0.15725,0.15963
0.012111,0.045979,0.13664,0.047207,0.13762,0.27347,0.097968,0.050545,0.15733,0.15973
0.012222,0.046054,0.13665,0.047341,0.13765,0.27348,0.098052,0.050634,0.15736,0.15974
0.012333,0.046197,0.13666,0.047359,0.13766,0.27349,0.098158,0.05068,0.15753,0.15978
0.012444,0.046282,0.13674,0.048116,0.13768,0.27353,0.098293,0.050771,0.15756,0.15991
0.012556,0.046304,0.13674,0.048156,0.13775,0.27354,0.098322,0.050804,0.15764,0.15995
0.012667,0.046543,0.13688,0.048157,0.13786,0.27357,0.098768,0.051035,0.15795,0.16004
0.012778,0.046837,0.13692,0.048192,0.13794,0.27363,0.098983,0.05127,0.15804,0.16004
0.012889,0.046852,0.13702,0.048231,0.13799,0.27363,0.099028,0.051511,0.15812,0.16005
0.013,0.046971,0.13702,0.048289,0.13816,0.27365,0.099046,0.051616,0.1582,0.16016
0.013111,0.047038,0.13705,0.048311,0.13818,0.2737,0.099069,0.051995,0.15825,0.16017
0.013222,0.047119,0.13708,0.048397,0.13824,0.27375,0.099117,0.052191,0.15826,0.16049
0.013333,0.047171,0.1371,0.048397,0.13839,0.27388,0.099215,0.052468,0.15827,0.16062
0.013444,0.047194,0.1371,0.048409,0.13846,0.27393,0.099224,0.052793,0.15828,0.16079
0.013556,0.047241,0.13738,0.048448,0.13852,0.27393,0.099231,0.053217,0.15834,0.16084
0.013667,0.047241,0.13741,0.048477,0.13852,0.27396,0.099536,0.053282,0.15843,0.16084
0.013778,0.047295,0.1375,0.048584,0.13853,0.27398,0.099707,0.053422,0.15845,0.1609
0.013889,0.047307,0.1375,0.048594,0.13854,0.27413,0.099893,0.053572,0.15854,0.16101
0.014,0.047341,0.13762,0.048662,0.13854,0.2743,0.099939,0.053678,0.15856,0.16102
0.014111,0.047417,0.13766,0.048731,0.13874,0.2746,0.10004,0.053903,0.15857,0.16118
0.014222,0.047462,0.13774,0.048827,0.1388,0.27467,0.10022,0.054068,0.15874,0.16123
0.014333,0.047912,0.13776,0.048836,0.13887,0.27469,0.10038,0.054264,0.15881,0.16124
0.014444,0.047974,0.13799,0.048919,0.1389,0.27472,0.10042,0.05443,0.15884,0.16128
0.014556,0.048072,0.13801,0.048948,0.13893,0.27478,0.10068,0.054711,0.1589,0.16134
0.014667,0.048077,0.13807,0.049068,0.13895,0.27479,0.10068,0.054936,0.15896,0.16138
0.014778,0.048097,0.13817,0.049248,0.13909,0.27481,0.10088,0.055304,0.159,0.16144
0.014889,0.048183,0.13829,0.049262,0.13911,0.27489,0.10104,0.055322,0.15918,0.16156
0.015,0.048195,0.13829,0.049391,0.13912,0.2749,0.10105,0.055399,0.15923,0.16157
0.015111,0.048267,0.13845,0.049491,0.13914,0.27494,0.1011,0.055945,0.15925,0.16161
0.015222,0.048415,0.13863,0.049529,0.13916,0.27496,0.10113,0.056117,0.15927,0.16162
0.015333,0.04855,0.13876,0.049585,0.13917,0.27499,0.10114,0.056207,0.15933,0.16163
0.015444,0.048593,0.13886,0.04969,0.13925,0.27505,0.10121,0.056245,0.15941,0.16164
0.015556,0.048724,0.13898,0.049745,0.13928,0.27507,0.10125,0.056344,0.15948,0.16165
0.015667,0.048817,0.13905,0.049755,0.13928,0.27526,0.10144,0.056713,0.15951,0.1617
0.015778,0.048818,0.13906,0.04977,0.13935,0.27527,0.10157,0.056752,0.15961,0.1619
0.015889,0.048976,0.13906,0.04977,0.13937,0.2753,0.10163,0.057027,0.15964,0.16194
0.016,0.049045,0.13909,0.049853,0.13939,0.27533,0.10165,0.057745,0.15966,0.16203
0.016111,0.049266,0.13912,0.050013,0.13941,0.27534,0.1017,0.057807,0.1597,0.16208
0.016222,0.049298,0.13916,0.050028,0.13945,0.27536,0.10184,0.057938,0.1597,0.16217
0.016333,0.04937,0.13923,0.050066,0.13946,0.27551,0.10211,0.057965,0.15978,0.16228
0.016444,0.049373,0.13924,0.050067,0.13954,0.27552,0.10222,0.058076,0.15986,0.16231
0.016556,0.04952,0.13926,0.050141,0.13954,0.27556,0.10224,0.058094,0.15987,0.16239
0.016667,0.04952,0.13947,0.050245,0.13955,0.27557,0.10224,0.058264,0.15989,0.16241
0.016778,0.049596,0.13947,0.050259,0.13956,0.27558,0.10229,0.058917,0.15992,0.16258
0.016889,0.04964,0.13949,0.050259,0.13958,0.27562,0.10231,0.059049,0.15999,0.16263
0.017,0.049704,0.13954,0.050342,0.13971,0.27563,0.10246,0.059065,0.16004,0.16264
0.017111,0.049838,0.13958,0.050384,0.13977,0.27563,0.10248,0.059076,0.16029,0.16266
0.017222,0.049891,0.13959,0.050391,0.13984,0.27564,0.10263,0.059236,0.16031,0.16273
0.017333,0.049935,0.13963,0.050419,0.13988,0.27566,0.10267,0.059537,0.16038,0.16274
0.017444,0.049986,0.13964,0.050467,0.1399,0.2757,0.10273,0.059568,0.16056,0.16288
0.017556,0.05,0.13967,0.050483,0.13994,0.27581,0.10284,0.059839,0.1606,0.16294
0.017667,0.050085,0.13968,0.050504,0.14005,0.27584,0.10287,0.059933,0.16063,0.16302
0.017778,0.050134,0.13969,0.05052,0.14008,0.27587,0.10291,0.060126,0.16069,0.16302
0.017889,0.050147,0.13978,0.050585,0.14013,0.27596,0.10295,0.060139,0.16091,0.16309
0.018,0.050154,0.13991,0.050614,0.14017,0.27602,0.10305,0.060148,0.16093,0.1631
0.018111,0.05018,0.13993,0.050706,0.14018,0.27605,0.10305,0.060733,0.16111,0.1631
0.018222,0.050229,0.13996,0.050736,0.1402,0.27615,0.10314,0.060864,0.16111,0.16311
0.018333,0.050409,0.13999,0.050826,0.1402,0.27623,0.10322,0.061097,0.16115,0.16314
0.018444,0.050537,0.14001,0.050905,0.1403,0.27637,0.10323,0.061176,0.16116,0.16317
0.018556,0.050539,0.14002,0.050978,0.1403,0.27642,0.10326,0.061344,0.1612,0.16319
0.018667,0.050546,0.14005,0.050997,0.14032,0.27643,0.10327,0.06138,0.16129,0.16327
0.018778,0.05067,0.14007,0.050998,0.14033,0.27644,0.10338,0.061496,0.16131,0.16329
0.018889,0.050826,0.14009,0.051017,0.14035,0.2765,0.10345,0.061628,0.16137,0.16336
0.019,0.050839,0.14011,0.051053,0.14038,0.27652,0.10357,0.061641,0.16138,0.16337
0.019111,0.051006,0.14014,0.051068,0.1404,0.27652,0.1036,0.061701,0.16139,0.16339
0.019222,0.051013,0.14014,0.051237,0.14053,0.27659,0.10366,0.061975,0.16144,0.16347
0.019333,0.051094,0.14019,0.051249,0.14055,0.2766,0.10367,0.062073,0.16153,0.16348
0.019444,0.051095,0.14023,0.051293,0.14055,0.27662,0.10381,0.062165,0.16161,0.1635
0.019556,0.051096,0.14028,0.051352,0.14064,0.27666,0.10383,0.062214,0.16163,0.16361
0.019667,0.051166,0.1404,0.051405,0.14073,0.27669,0.10384,0.062714,0.16166,0.16365
0.019778,0.051203,0.14048,0.051415,0.1408,0.27689,0.10386,0.063025,0.1617,0.16369
0.019889,0.051266,0.14053,0.051438,0.14081,0.27693,0.10391,0.063598,0.16179,0.16373
0.02,0.051379,0.14054,0.051449,0.14082,0.27696,0.10394,0.063768,0.16197,0.16388
0.020111,0.051405,0.14056,0.051449,0.14082,0.27707,0.10398,0.063955,0.16197,0.16389
0.020222,0.051414,0.14066,0.051505,0.14085,0.27729,0.10411,0.064295,0.162,0.16397
0.020333,0.051552,0.14068,0.05166,0.14096,0.2773,0.10431,0.064468,0.16205,0.16401
0.020444,0.051609,0.14073,0.051791,0.14106,0.27732,0.10433,0.064501,0.16205,0.16417
0.020556,0.051646,0.14077,0.051831,0.14114,0.27739,0.10439,0.064528,0.1622,0.16418
0.020667,0.051759,0.14077,0.05196,0.14114,0.2774,0.10455,0.064612,0.16224,0.16422
0.020778,0.05176,0.14086,0.052123,0.1412,0.27744,0.1046,0.064642,0.16229,0.16431
0.020889,0.05177,0.14089,0.052173,0.14122,0.27745,0.10476,0.064875,0.16231,0.16432
0.021,0.051791,0.14096,0.052324,0.14123,0.27755,0.10492,0.064884,0.16231,0.16444
0.021111,0.051835,0.141,0.052524,0.14126,0.27759,0.10494,0.064987,0.16237,0.16449
0.021222,0.05189,0.14101,0.052548,0.14137,0.27764,0.10495,0.065065,0.16237,0.16454
0.021333,0.051908,0.14103,0.052589,0.14139,0.27765,0.10496,0.065164,0.16241,0.16456
0.021444,0.051911,0.14104,0.052635,0.14139,0.2777,0.10497,0.065323,0.16254,0.16458
0.021556,0.051949,0.14112,0.052664,0.14155,0.2777,0.10498,0.06533,0.16264,0.1647
0.021667,0.051965,0.14114,0.052926,0.1416,0.27771,0.10501,0.065396,0.16267,0.16498
0.021778,0.051972,0.14117,0.052941,0.14161,0.27775,0.10502,0.065412,0.16272,0.16503
0.021889,0.051975,0.14117,0.053023,0.14165,0.27777,0.10505,0.065438,0.16273,0.1651
0.022,0.052017,0.14118,0.053081,0.14185,0.27781,0.10507,0.065613,0.16273,0.16521
0.022111,0.052204,0.14126,0.053097,0.14188,0.27786,0.10507,0.065686,0.16274,0.16527
0.022222,0.052206,0.14126,0.053208,0.14198,0.27787,0.10508,0.06604,0.16279,0.16529
0.022333,0.052303,0.14128,0.053309,0.14199,0.27794,0.10536,0.06622,0.1628,0.16532
0.022444,0.052425,0.14128,0.053311,0.14203,0.27804,0.10537,0.06637,0.16288,0.16533
0.022556,0.05243,0.14132,0.053314,0.14206,0.27807,0.10538,0.066899,0.16292,0.16544
0.022667,0.052459,0.14135,0.053322,0.1421,0.27808,0.1054,0.067062,0.163,0.16548
0.022778,0.052512,0.14145,0.053342,0.14214,0.27812,0.10548,0.067158,0.16304,0.16551
0.022889,0.052515,0.14153,0.053352,0.14225,0.27816,0.10562,0.067547,0.16309,0.16555
0.023,0.05253,0.14163,0.053364,0.14232,0.27818,0.10563,0.06758,0.1631,0.16566
0.023111,0.052571,0.14164,0.053373,0.14232,0.27818,0.10565,0.067737,0.1631,0.16575
0.023222,0.052599,0.14166,0.053376,0.14234,0.27819,0.10569,0.067815,0.16312,0.16577
0.023333,0.052636,0.14168,0.053379,0.14236,0.2782,0.10569,0.067857,0.16326,0.16586
0.023444,0.052653,0.14177,0.053502,0.14237,0.2782,0.10579,0.068061,0.16337,0.16594
0.023556,0.052659,0.14186,0.053581,0.14242,0.27821,0.10604,0.068085,0.16354,0.16596
0.023667,0.052749,0.14199,0.053607,0.14245,0.27822,0.10606,0.068247,0.16357,0.16596
0.023778,0.052781,0.14205,0.05362,0.14248,0.27826,0.10613,0.068381,0.16357,0.16605
0.023889,0.052831,0.14207,0.053627,0.14256,0.2783,0.10614,0.068398,0.16363,0.1662
0.024,0.052941,0.14213,0.053676,0.14256,0.27838,0.10616,0.068524,0.16368,0.16631
0.024111,0.052948,0.14216,0.053803,0.14259,0.27841,0.10622,0.068597,0.16376,0.16634
0.024222,0.053018,0.14224,0.053821,0.1426,0.27841,0.10623,0.068613,0.1638,0.16663
0.024333,0.053057,0.14225,0.053853,0.14261,0.27854,0.10632,0.068651,0.16381,0.16673
0.024444,0.053183,0.14225,0.053854,0.14263,0.27859,0.1064,0.068673,0.16383,0.16674
0.024556,0.053203,0.1423,0.054175,0.14269,0.27863,0.10643,0.068848,0.16388,0.16684
0.024667,0.053273,0.14231,0.054187,0.14278,0.27869,0.10656,0.068853,0.16421,0.16701
0.024778,0.053278,0.14236,0.054257,0.1428,0.2787,0.10659,0.069052,0.16423,0.16712
0.024889,0.053377,0.14237,0.054316,0.14298,0.27871,0.10664,0.069065,0.1643,0.16726
0.025,0.0535,0.1424,0.054369,0.14298,0.27876,0.1067,0.069139,0.16431,0.16729
0.025111,0.053505,0.14241,0.054389,0.14298,0.27879,0.10674,0.069143,0.16441,0.16732
0.025222,0.053527,0.14243,0.05441,0.14304,0.2788,0.10675,0.069305,0.16445,0.16732
0.025333,0.053666,0.14244,0.054445,0.14305,0.2788,0.10676,0.06953,0.16446,0.16735
0.025444,0.053714,0.14248,0.054447,0.14307,0.27882,0.10679,0.069598,0.16452,0.16737
0.025556,0.053749,0.14249,0.054466,0.14308,0.27883,0.10689,0.069621,0.16452,0.1674
0.025667,0.053782,0.1426,0.054637,0.14313,0.27886,0.10699,0.06981,0.16454,0.16754
0.025778,0.053839,0.14267,0.054682,0.14325,0.27891,0.10699,0.069933,0.16456,0.1676
0.025889,0.05384,0.1427,0.054683,0.14325,0.27895,0.10715,0.070217,0.16456,0.16766
0.026,0.053878,0.1428,0.054804,0.14327,0.27906,0.10715,0.070323,0.16465,0.16769
0.026111,0.05395,0.14286,0.05483,0.14327,0.27909,0.10731,0.070328,0.1647,0.16779
0.026222,0.054015,0.14287,0.054837,0.14341,0.27921,0.10736,0.070476,0.16474,0.1678
0.026333,0.054027,0.14291,0.05486,0.14344,0.27922,0.10737,0.070578,0.16475,0.16788
0.026444,0.054097,0.14291,0.054877,0.14344,0.27922,0.10739,0.070652,0.16482,0.16793
0.026556,0.054106,0.14295,0.054904,0.14359,0.27925,0.1074,0.070728,0.16491,0.16796
0.026667,0.054112,0.14304,0.054975,0.14366,0.27926,0.10753,0.071056,0.165,0.16799
0.026778,0.054137,0.14304,0.054996,0.14367,0.27927,0.1076,0.071091,0.16505,0.16807
0.026889,0.054139,0.14305,0.055008,0.14389,0.2793,0.10766,0.071172,0.16506,0.16816
0.027,0.054184,0.14306,0.055015,0.14395,0.27935,0.10773,0.071596,0.16507,0.16824
0.027111,0.054193,0.14307,0.055047,0.144,0.27936,0.10773,0.071664,0.16508,0.1683
0.027222,0.054209,0.14314,0.055059,0.14403,0.27939,0.10783,0.071744,0.16523,0.16837
0.027333,0.054273,0.1432,0.055072,0.14412,0.2794,0.10783,0.071939,0.16534,0.16841
0.027444,0.054313,0.1433,0.055122,0.14413,0.27942,0.10786,0.072198,0.16539,0.16844
0.027556,0.054327,0.14333,0.055166,0.14416,0.27945,0.10787,0.072477,0.16539,0.16847
0.027667,0.054338,0.14334,0.055429,0.14416,0.27951,0.10803,0.072492,0.1656,0.16851
0.027778,0.054342,0.14347,0.055436,0.14417,0.27954,0.10803,0.072844,0.16566,0.16853
0.027889,0.054388,0.14347,0.055525,0.1442,0.27955,0.10807,0.072961,0.16568,0.16857
0.028,0.054422,0.14354,0.055555,0.14421,0.27958,0.10807,0.073044,0.16571,0.1686
0.028111,0.054475,0.14355,0.055657,0.14422,0.27962,0.1081,0.073141,0.16572,0.16874
0.028222,0.054521,0.14358,0.055679,0.14428,0.27973,0.10813,0.073345,0.16573,0.16876
0.028333,0.054592,0.1436,0.055773,0.14438,0.27979,0.10817,0.073345,0.16573,0.16877
0.028444,0.054628,0.14364,0.055794,0.14442,0.2798,0.10824,0.073347,0.16585,0.16889
0.028556,0.054739,0.14367,0.056001,0.14456,0.27988,0.10827,0.073408,0.16586,0.16892
0.028667,0.05474,0.14371,0.056017,0.1446,0.27991,0.10832,0.073645,0.16589,0.1691
0.028778,0.054802,0.14376,0.056032,0.14462,0.27992,0.10833,0.073765,0.1659,0.16911
0.028889,0.054806,0.14376,0.056053,0.14467,0.27996,0.10836,0.074117,0.16591,0.16912
0.029,0.05496,0.14381,0.056156,0.1447,0.27997,0.10846,0.074132,0.16595,0.16936
0.029111,0.054982,0.14383,0.056194,0.14473,0.27998,0.10851,0.074379,0.16597,0.16941
0.029222,0.054993,0.14386,0.05622,0.14475,0.28003,0.10854,0.074655,0.16598,0.16949
0.029333,0.055057,0.14391,0.056292,0.14479,0.28003,0.10855,0.074666,0.16602,0.16957
0.029444,0.05509,0.14392,0.056316,0.14481,0.28006,0.10863,0.074744,0.16603,0.16965
0.029556,0.055092,0.14394,0.05636,0.14483,0.28007,0.10866,0.074812,0.16606,0.16966
0.029667,0.05519,0.14395,0.056368,0.14488,0.28009,0.10868,0.07488,0.16607,0.16969
0.029778,0.055211,0.144,0.056405,0.14489,0.28011,0.10879,0.074968,0.16608,0.16974
0.029889,0.055214,0.14407,0.056426,0.14497,0.28013,0.1088,0.075015,0.16608,0.16975
0.03,0.055234,0.14409,0.056472,0.14499,0.28017,0.10882,0.075121,0.16614,0.16975
0.030111,0.055263,0.14414,0.056507,0.145,0.28023,0.10887,0.075533,0.16614,0.16977
0.030222,0.05531,0.14415,0.05655,0.14502,0.28026,0.10893,0.075579,0.16617,0.16982
0.030333,0.055327,0.14415,0.056569,0.14502,0.28029,0.10895,0.075602,0.16625,0.16986
0.030444,0.055415,0.14416,0.056602,0.14514,0.28035,0.10899,0.075783,0.1663,0.1699
0.030556,0.055486,0.14417,0.056637,0.14516,0.28035,0.109,0.075791,0.1663,0.16996
0.030667,0.055487,0.14419,0.056642,0.14518,0.28036,0.10905,0.0758,0.16632,0.16999
0.030778,0.055501,0.14419,0.056716,0.14531,0.2804,0.10906,0.075817,0.16636,0.16999
0.030889,0.055602,0.14419,0.056737,0.14535,0.28048,0.10908,0.075936,0.16641,0.17005
0.031,0.055624,0.14419,0.056803,0.14537,0.2805,0.10909,0.075987,0.16642,0.1701
0.031111,0.0557,0.1442,0.056809,0.1454,0.28056,0.10921,0.076225,0.16642,0.1701
0.031222,0.055759,0.14426,0.056871,0.14542,0.28057,0.10922,0.076366,0.16657,0.17012
0.031333,0.055815,0.14429,0.056891,0.14553,0.28067,0.10927,0.07644,0.16657,0.17028
0.031444,0.055825,0.14432,0.056927,0.14559,0.28069,0.10935,0.076763,0.16662,0.1703
0.031556,0.055845,0.14433,0.056941,0.1456,0.28071,0.10936,0.077213,0.16663,0.17041
0.031667,0.055908,0.14433,0.056978,0.14561,0.28073,0.1094,0.077448,0.16666,0.17045
0.031778,0.055917,0.14434,0.056987,0.14566,0.28076,0.10942,0.077666,0.16671,0.17046
0.031889,0.055928,0.14438,0.056993,0.14569,0.28077,0.10949,0.077867,0.16678,0.1705
0.032,0.056001,0.14445,0.057007,0.14571,0.28082,0.10958,0.077877,0.1668,0.17052
0.032111,0.056022,0.14453,0.057013,0.14572,0.28085,0.10959,0.077972,0.16682,0.17052
0.032222,0.056032,0.14457,0.057052,0.14577,0.28087,0.1096,0.078383,0.16685,0.17065
0.032333,0.056036,0.14459,0.057057,0.14582,0.28087,0.10966,0.078467,0.16685,0.17074
0.032444,0.056053,0.14462,0.0571,0.14584,0.28088,0.10967,0.07852,0.16685,0.17075
0.032556,0.056085,0.14463,0.057124,0.14585,0.2809,0.10973,0.07854,0.16692,0.17083
0.032667,0.056117,0.14467,0.057128,0.14587,0.28096,0.10979,0.078627,0.16695,0.17084
0.032778,0.05624,0.1447,0.057149,0.14588,0.28097,0.1098,0.078642,0.16704,0.17094
0.032889,0.05625,0.1447,0.057162,0.14596,0.28104,0.10981,0.078756,0.16707,0.17094
0.033,0.056264,0.14472,0.057192,0.14598,0.28104,0.10986,0.078917,0.16709,0.17096
0.033111,0.056362,0.14473,0.0572,0.146,0.28106,0.11009,0.078945,0.16712,0.17098
0.033222,0.056375,0.14475,0.057256,0.14602,0.28107,0.11014,0.079173,0.16714,0.17106
0.033333,0.056387,0.14476,0.057319,0.14603,0.28108,0.11015,0.079543,0.16721,0.17111
0.033444,0.056438,0.14477,0.057363,0.14604,0.2811,0.11019,0.079608,0.16723,0.17111
0.033556,0.056463,0.14478,0.057367,0.14604,0.28114,0.1103,0.079678,0.16726,0.1712
0.033667,0.056504,0.14479,0.057392,0.14605,0.28116,0.11035,0.0798,0.16727,0.17121
0.033778,0.056508,0.1448,0.057419,0.14611,0.28118,0.11039,0.079886,0.16734,0.17121
0.033889,0.056542,0.14492,0.057457,0.14612,0.28118,0.11045,0.079965,0.16738,0.17123
0.034,0.056575,0.14492,0.057462,0.14616,0.28119,0.11047,0.07997,0.16739,0.17123
0.034111,0.056584,0.14498,0.057497,0.14616,0.2812,0.11049,0.080095,0.16747,0.17124
0.034222,0.056585,0.145,0.057578,0.14617,0.2812,0.1105,0.080219,0.16749,0.17126
0.034333,0.056696,0.14501,0.057602,0.14621,0.28124,0.11053,0.080343,0.16755,0.17129
0.034444,0.05676,0.14508,0.057629,0.14624,0.28125,0.11055,0.08048,0.16756,0.17133
0.034556,0.056795,0.14508,0.057646,0.14642,0.28126,0.11057,0.080572,0.16757,0.17134
0.034667,0.056855,0.1451,0.057649,0.14643,0.28126,0.11058,0.08061,0.16765,0.17135
0.034778,0.056872,0.14516,0.057717,0.14643,0.28129,0.11072,0.080756,0.16765,0.17137
0.034889,0.056926,0.14517,0.057779,0.14648,0.28136,0.11072,0.080854,0.16773,0.17138
0.035,0.056962,0.14518,0.057795,0.1465,0.2814,0.11072,0.080907,0.16783,0.17151
0.035111,0.057117,0.14518,0.057809,0.14657,0.28142,0.11076,0.080972,0.16784,0.17151
0.035222,0.057195,0.14518,0.057892,0.14658,0.28146,0.11077,0.081111,0.16785,0.17155
0.035333,0.057385,0.14518,0.057903,0.14661,0.28149,0.11088,0.081154,0.16785,0.17156
0.035444,0.057401,0.14522,0.057933,0.14662,0.28151,0.11089,0.081204,0.1679,0.1716
0.035556,0.057405,0.14524,0.057997,0.14668,0.28152,0.11097,0.081438,0.16791,0.1716
0.035667,0.057433,0.14527,0.058013,0.14671,0.28154,0.11097,0.081473,0.16792,0.17161
0.035778,0.057484,0.14527,0.058054,0.14672,0.28157,0.111,0.081582,0.168,0.17163
0.035889,0.057528,0.14533,0.058078,0.14672,0.28158,0.11104,0.081607,0.16802,0.17177
0.036,0.057557,0.14533,0.058132,0.1468,0.2816,0.11105,0.081752,0.16806,0.17179
0.036111,0.057602,0.14538,0.058261,0.1468,0.28161,0.11106,0.081771,0.16809,0.1718
0.036222,0.057688,0.14541,0.058302,0.14681,0.28162,0.11106,0.081845,0.1681,0.1718
0.036333,0.057739,0.14544,0.058377,0.14682,0.28163,0.1111,0.081857,0.16815,0.17194
0.036444,0.057879,0.14544,0.058417,0.14682,0.28172,0.11119,0.082326,0.16815,0.17199
0.036556,0.057885,0.14546,0.058419,0.14683,0.28175,0.11122,0.08246,0.16821,0.17201
0.036667,0.057901,0.14553,0.058435,0.14687,0.28177,0.11127,0.082651,0.16829,0.17201
0.036778,0.057946,0.14555,0.058447,0.14689,0.28178,0.11128,0.082824,0.16829,0.17202
0.036889,0.05799,0.14557,0.058463,0.1469,0.28178,0.11131,0.082847,0.16829,0.17202
0.037,0.057998,0.14559,0.058473,0.14699,0.28178,0.1114,0.082903,0.1683,0.17206
0.037111,0.05801,0.14559,0.058562,0.14699,0.28183,0.11146,0.083294,0.16831,0.1721
0.037222,0.058029,0.14561,0.058571,0.14702,0.28186,0.11151,0.083326,0.16837,0.1721
0.037333,0.058083,0.14565,0.058629,0.14713,0.28192,0.11159,0.083339,0.16844,0.17211
0.037444,0.058119,0.14567,0.058639,0.14713,0.28195,0.11161,0.083447,0.16844,0.17214
0.037556,0.05812,0.14569,0.058656,0.14714,0.28199,0.11165,0.083463,0.16846,0.17216
0.037667,0.058164,0.14573,0.058757,0.14723,0.28205,0.11166,0.083497,0.16852,0.17218
0.037778,0.058256,0.14577,0.058772,0.14728,0.28211,0.11167,0.083677,0.16854,0.17219
0.037889,0.058267,0.14578,0.058796,0.14732,0.28211,0.11167,0.083686,0.16864,0.17221
0.038,0.058285,0.14579,0.058813,0.14735,0.28212,0.11179,0.083716,0.1688,0.17222
0.038111,0.058297,0.1458,0.058881,0.14738,0.28214,0.11182,0.083718,0.1688,0.17223
0.038222,0.058542,0.1458,0.058883,0.14738,0.28215,0.11184,0.084001,0.16882,0.17224
0.038333,0.05857,0.14581,0.058913,0.14739,0.28215,0.11199,0.084079,0.16885,0.17224
0.038444,0.058573,0.14583,0.058981,0.1474,0.28217,0.11207,0.084152,0.16886,0.17224
0.038556,0.058597,0.14585,0.059014,0.14756,0.28224,0.11207,0.084259,0.16888,0.17226
0.038667,0.058609,0.14585,0.059024,0.14759,0.28228,0.11211,0.084321,0.16889,0.17229
0.038778,0.058674,0.14587,0.059047,0.1476,0.28235,0.11215,0.08447,0.169,0.17241
0.038889,0.058677,0.14588,0.059079,0.14761,0.28238,0.11216,0.084499,0.16905,0.17241
0.039,0.058763,0.14598,0.05913,0.14764,0.28238,0.11226,0.084673,0.16905,0.17252
0.039111,0.05877,0.146,0.059138,0.14764,0.2824,0.11226,0.084782,0.1692,0.17258
0.039222,0.05879,0.146,0.059174,0.14765,0.28241,0.11235,0.084796,0.16923,0.17263
0.039333,0.058825,0.14605,0.059178,0.14765,0.28246,0.11245,0.085223,0.16933,0.17271
0.039444,0.058911,0.1461,0.059181,0.14765,0.28247,0.11246,0.085413,0.16936,0.17272
0.039556,0.058953,0.1461,0.059216,0.14766,0.28248,0.11247,0.085423,0.16938,0.17278
0.039667,0.059046,0.14613,0.059441,0.14767,0.2825,0.11256,0.085538,0.16939,0.17279
0.039778,0.059091,0.14621,0.059452,0.1477,0.28251,0.1126,0.08554,0.16941,0.17279
0.039889,0.059142,0.14622,0.059456,0.14773,0.28253,0.11262,0.085561,0.16947,0.17282
0.04,0.059192,0.14634,0.059467,0.14774,0.28254,0.11262,0.085629,0.16952,0.17284
0.040111,0.059198,0.14636,0.059476,0.14775,0.28257,0.11264,0.085682,0.1696,0.17287
0.040222,0.05921,0.14638,0.059478,0.14782,0.28259,0.11264,0.085796,0.16961,0.17296
0.040333,0.059279,0.14639,0.059484,0.14784,0.2826,0.11269,0.08583,0.16961,0.17297
0.040444,0.059367,0.1464,0.059505,0.14785,0.2826,0.1127,0.085841,0.16962,0.17304
0.040556,0.059379,0.14642,0.059615,0.14785,0.28273,0.11271,0.085848,0.16969,0.17306
0.040667,0.059401,0.14645,0.059652,0.14787,0.28276,0.11278,0.086104,0.1697,0.17307
0.040778,0.059404,0.14648,0.059656,0.14789,0.28277,0.11294,0.086212,0.16971,0.17307
0.040889,0.059421,0.14648,0.059701,0.1479,0.28281,0.11294,0.086281,0.16971,0.17318
0.041,0.059424,0.14651,0.059702,0.14791,0.28284,0.11298,0.08633,0.16972,0.17319
0.041111,0.059452,0.14652,0.059708,0.14791,0.28285,0.11312,0.086783,0.16972,0.17321
0.041222,0.059488,0.14653,0.059711,0.14796,0.2829,0.11315,0.086823,0.16973,0.17324
0.041333,0.059517,0.14654,0.059797,0.14796,0.28294,0.11315,0.086876,0.16975,0.17329
0.041444,0.059592,0.14658,0.0598,0.14799,0.28296,0.11317,0.086944,0.16976,0.1733
0.041556,0.059593,0.14658,0.05984,0.14799,0.28296,0.11321,0.08709,0.16978,0.17338
0.041667,0.059617,0.1466,0.059869,0.148,0.28296,0.11327,0.087103,0.16989,0.17342
0.041778,0.059668,0.14661,0.059878,0.14801,0.28297,0.1133,0.087105,0.16989,0.17343
0.041889,0.059673,0.14666,0.059901,0.14808,0.28305,0.11332,0.087128,0.16999,0.17344
0.042,0.059693,0.14667,0.059906,0.14809,0.28306,0.11333,0.087153,0.17004,0.17351
0.042111,0.059753,0.14667,0.059917,0.1481,0.28311,0.11335,0.087158,0.17007,0.17351
0.042222,0.059791,0.1467,0.059947,0.14813,0.28312,0.11335,0.087288,0.1701,0.17352
0.042333,0.059916,0.14671,0.060013,0.14814,0.28314,0.1134,0.087307,0.17024,0.17353
0.042444,0.059919,0.14676,0.060014,0.14815,0.28317,0.1134,0.08732,0.17026,0.17354
0.042556,0.059923,0.14676,0.06002,0.14816,0.28323,0.11342,0.087335,0.1703,0.17356
0.042667,0.059964,0.14676,0.060034,0.14817,0.28325,0.11346,0.087488,0.17047,0.17362
0.042778,0.060071,0.14678,0.06005,0.14819,0.28325,0.11348,0.087596,0.17047,0.17362
0.042889,0.060083,0.1468,0.060086,0.14819,0.28329,0.11353,0.087625,0.17048,0.17368
0.043,0.060156,0.14684,0.060129,0.14823,0.28329,0.11355,0.087881,0.17052,0.17373
0.043111,0.060178,0.14686,0.060151,0.14823,0.28335,0.11355,0.087938,0.17063,0.17374
0.043222,0.060217,0.14686,0.060167,0.1483,0.28336,0.11356,0.087946,0.17068,0.17375
0.043333,0.060241,0.14686,0.06018,0.14836,0.28339,0.11365,0.088136,0.17069,0.17376
0.043444,0.060248,0.14688,0.060188,0.14838,0.28342,0.11374,0.08814,0.17069,0.1738
0.043556,0.060278,0.14689,0.060212,0.14841,0.28342,0.11375,0.088163,0.17075,0.17382
0.043667,0.060313,0.14691,0.060231,0.14846,0.28343,0.11379,0.088174,0.17079,0.17391
0.043778,0.060321,0.14691,0.060235,0.14847,0.28344,0.11383,0.088179,0.17081,0.17394
0.043889,0.060339,0.14692,0.060253,0.14849,0.28345,0.11391,0.088276,0.17086,0.17395
0.044,0.060386,0.14697,0.060268,0.1485,0.28347,0.11398,0.088521,0.17086,0.174
0.044111,0.060396,0.147,0.060271,0.14855,0.28347,0.11403,0.088566,0.17093,0.17409
0.044222,0.0604,0.14707,0.06033,0.14857,0.28349,0.11408,0.088648,0.17094,0.17414
0.044333,0.06055,0.1471,0.060368,0.14867,0.28349,0.11411,0.088673,0.17095,0.1742
0.044444,0.060558,0.14711,0.060405,0.14867,0.2836,0.11417,0.088713,0.17102,0.17426
0.044556,0.060633,0.14711,0.060429,0.14868,0.28362,0.11421,0.088849,0.17102,0.1743
0.044667,0.060661,0.14711,0.060461,0.14876,0.28364,0.11424,0.088904,0.17107,0.17431
0.044778,0.060678,0.14714,0.060478,0.14878,0.28365,0.11426,0.088965,0.17108,0.17432
0.044889,0.060686,0.14716,0.06049,0.14881,0.28365,0.11432,0.088972,0.1711,0.17438
0.045,0.060731,0.1472,0.060541,0.14882,0.28368,0.11436,0.089027,0.17112,0.17444
0.045111,0.060738,0.14721,0.060645,0.14885,0.28369,0.1144,0.089033,0.17117,0.17445
0.045222,0.060765,0.14722,0.060652,0.14886,0.28369,0.11445,0.089075,0.17119,0.17452
0.045333,0.060794,0.14723,0.060695,0.14888,0.28374,0.11445,0.089109,0.17119,0.17452
0.045444,0.060796,0.14725,0.060713,0.14893,0.28375,0.11446,0.089346,0.1712,0.17456
0.045556,0.060802,0.14727,0.060749,0.14893,0.2838,0.11447,0.089355,0.17126,0.1746
0.045667,0.060803,0.14727,0.060774,0.14894,0.2838,0.11451,0.089374,0.1713,0.17461
0.045778,0.060814,0.14728,0.060779,0.14894,0.28381,0.11456,0.089381,0.17138,0.17462
0.045889,0.060825,0.14732,0.060794,0.14897,0.28383,0.1146,0.089531,0.17142,0.17463
0.046,0.06083,0.14733,0.060829,0.149,0.28383,0.11467,0.089615,0.17142,0.1747
0.046111,0.060919,0.14736,0.060842,0.14904,0.28387,0.11468,0.0898,0.17151,0.17473
0.046222,0.060987,0.14737,0.060894,0.14906,0.28395,0.11469,0.0899,0.17151,0.17476
0.046333,0.061054,0.14738,0.060894,0.14906,0.28395,0.1147,0.090209,0.17152,0.17477
0.046444,0.061075,0.14739,0.060947,0.14908,0.28395,0.1147,0.090253,0.17163,0.17478
0.046556,0.061124,0.1474,0.061003,0.14911,0.28397,0.11474,0.090328,0.17168,0.17489
0.046667,0.061126,0.14744,0.061005,0.14914,0.28398,0.11476,0.090396,0.17169,0.1749
0.046778,0.061131,0.14744,0.061016,0.14919,0.28399,0.11483,0.090488,0.17169,0.17492
0.046889,0.061133,0.14744,0.061034,0.1492,0.284,0.11483,0.090542,0.17172,0.17506
0.047,0.061206,0.14745,0.061084,0.14922,0.28404,0.11485,0.090634,0.17181,0.17521
0.047111,0.061264,0.14746,0.061089,0.14923,0.28405,0.11488,0.090759,0.17183,0.17524
0.047222,0.061322,0.14748,0.0611,0.14926,0.28406,0.1149,0.090862,0.17186,0.17524
0.047333,0.061346,0.14748,0.061209,0.14927,0.28408,0.11496,0.091068,0.17189,0.17528
0.047444,0.061358,0.14749,0.061218,0.14927,0.28408,0.11498,0.091111,0.17192,0.1753
0.047556,0.061368,0.1475,0.061228,0.14932,0.28412,0.11501,0.091131,0.17194,0.17534
0.047667,0.061378,0.14753,0.061264,0.14934,0.28414,0.11507,0.091247,0.172,0.17534
0.047778,0.061435,0.14761,0.061339,0.14935,0.28416,0.1151,0.09133,0.17201,0.17535
0.047889,0.061443,0.14766,0.061453,0.14938,0.28419,0.11516,0.091332,0.17205,0.17535
0.048,0.061487,0.14767,0.061573,0.14939,0.28421,0.11516,0.091423,0.17206,0.17537
0.048111,0.061503,0.14772,0.061598,0.14943,0.28422,0.11519,0.091467,0.17206,0.17537
0.048222,0.061531,0.14773,0.061604,0.14943,0.28424,0.11519,0.091511,0.17212,0.17543
0.048333,0.061552,0.14778,0.061605,0.14946,0.28424,0.11522,0.091787,0.17213,0.17544
0.048444,0.061555,0.14778,0.061627,0.14953,0.28425,0.11527,0.091812,0.17223,0.17544
0.048556,0.061591,0.14779,0.061641,0.14953,0.28429,0.11527,0.092031,0.17224,0.17547
0.048667,0.061613,0.1478,0.061854,0.14954,0.2843,0.11527,0.092248,0.17231,0.17548
0.048778,0.061632,0.14782,0.061921,0.1496,0.28433,0.11529,0.0923,0.17232,0.17549
0.048889,0.061694,0.14782,0.061947,0.14962,0.28437,0.11531,0.092376,0.17233,0.17559
0.049,0.06174,0.14786,0.061961,0.14962,0.28438,0.11533,0.092376,0.17237,0.1756
0.049111,0.061743,0.14787,0.061988,0.14963,0.28442,0.11539,0.092477,0.17247,0.17568
0.049222,0.061754,0.1479,0.062001,0.14963,0.28443,0.11542,0.092488,0.17251,0.17568
0.049333,0.061767,0.14792,0.06215,0.14964,0.28448,0.11542,0.092775,0.17252,0.17569
0.049444,0.06177,0.14799,0.062161,0.14964,0.2845,0.11543,0.092837,0.17253,0.1757
0.049556,0.06178,0.14803,0.062164,0.14968,0.28452,0.11546,0.092902,0.17254,0.17571
0.049667,0.06178,0.14803,0.062183,0.14972,0.28454,0.11549,0.092989,0.17258,0.17571
0.049778,0.0619,0.14803,0.062229,0.14972,0.28455,0.11551,0.093019,0.17259,0.17574
0.049889,0.061907,0.14805,0.062275,0.14974,0.28455,0.11554,0.093076,0.1726,0.17579
0.05,0.061918,0.14805,0.062285,0.14978,0.28465,0.11556,0.093077,0.17262,0.17582
0.050111,0.06198,0.14808,0.062285,0.14978,0.28467,0.11564,0.093163,0.17266,0.17583
0.050222,0.061981,0.14812,0.062292,0.14985,0.28473,0.11565,0.093221,0.17267,0.17585
0.050333,0.062006,0.14812,0.062305,0.14988,0.28475,0.11567,0.09329,0.17269,0.17587
0.050444,0.06202,0.14812,0.062359,0.14993,0.28475,0.11567,0.093296,0.1727,0.17587
0.050556,0.06203,0.14813,0.062381,0.14995,0.28477,0.11568,0.093343,0.17274,0.17591
0.050667,0.062162,0.14816,0.062422,0.14999,0.28477,0.11569,0.093453,0.17278,0.17596
0.050778,0.062173,0.1482,0.06244,0.15001,0.28477,0.11569,0.093503,0.1728,0.176
0.050889,0.062186,0.1482,0.062455,0.15008,0.2848,0.11571,0.093549,0.17281,0.17602
0.051,0.062202,0.14822,0.062464,0.1501,0.28482,0.11573,0.093598,0.17282,0.17609
0.051111,0.062341,0.14833,0.062466,0.15011,0.28482,0.11582,0.093662,0.17284,0.17612
0.051222,0.062342,0.14835,0.062599,0.15011,0.28485,0.11587,0.093668,0.17294,0.17613
0.051333,0.062353,0.14836,0.062614,0.15012,0.28486,0.11593,0.093766,0.17295,0.17617
0.051444,0.062356,0.14836,0.062639,0.15015,0.28487,0.11602,0.094001,0.17299,0.17617
0.051556,0.062358,0.14839,0.062639,0.15021,0.28489,0.11605,0.094096,0.17303,0.17619
0.051667,0.062386,0.14841,0.062649,0.15023,0.28489,0.11606,0.094154,0.1731,0.17625
0.051778,0.06244,0.1485,0.06273,0.15029,0.2849,0.11608,0.094191,0.17313,0.17626
0.051889,0.062443,0.14852,0.062839,0.15029,0.28491,0.11608,0.094241,0.17313,0.1763
0.052,0.062463,0.14855,0.062847,0.1503,0.28491,0.11613,0.094403,0.17317,0.17632
0.052111,0.062473,0.1486,0.062864,0.15031,0.28492,0.11614,0.094492,0.17321,0.17632
0.052222,0.06252,0.14865,0.062903,0.15033,0.28495,0.11615,0.094524,0.17326,0.17641
0.052333,0.062542,0.14868,0.062908,0.15033,0.285,0.11616,0.094566,0.17328,0.17642
0.052444,0.062543,0.14871,0.062918,0.15038,0.28501,0.11619,0.094882,0.17329,0.17647
0.052556,0.062563,0.14872,0.062932,0.15038,0.28502,0.11627,0.095116,0.17333,0.17648
0.052667,0.062571,0.14873,0.062984,0.1504,0.28503,0.11628,0.09535,0.1734,0.17653
0.052778,0.062574,0.14873,0.062993,0.15042,0.28503,0.1163,0.095383,0.1734,0.17664
0.052889,0.06259,0.14874,0.063028,0.15042,0.28506,0.11631,0.0956,0.17341,0.17666
0.053,0.062596,0.14874,0.063094,0.15046,0.28508,0.11632,0.095605,0.17341,0.17666
0.053111,0.062615,0.14876,0.063108,0.15046,0.28508,0.11633,0.095696,0.17342,0.17671
0.053222,0.062628,0.14877,0.063137,0.15047,0.28512,0.11633,0.095745,0.1735,0.17671
0.053333,0.062635,0.14877,0.063139,0.15049,0.28515,0.11641,0.095813,0.1735,0.17673
0.053444,0.062692,0.14881,0.063184,0.15049,0.28517,0.11642,0.095832,0.17353,0.17675
0.053556,0.062714,0.14882,0.063234,0.15049,0.28524,0.11643,0.095903,0.17356,0.17675
0.053667,0.062744,0.14882,0.063247,0.15051,0.28529,0.11643,0.095926,0.17356,0.17679
0.053778,0.062749,0.14884,0.063302,0.15052,0.28529,0.11644,0.095991,0.17356,0.1768
0.053889,0.062766,0.14884,0.06331,0.15054,0.2853,0.11648,0.09621,0.17358,0.17687
0.054,0.062817,0.14884,0.063364,0.15059,0.28531,0.11653,0.096237,0.17359,0.1769
0.054111,0.062904,0.14888,0.063438,0.15061,0.28533,0.11655,0.096238,0.17365,0.17691
0.054222,0.062909,0.14888,0.06344,0.15062,0.28536,0.11663,0.096327,0.17365,0.17691
0.054333,0.06291,0.1489,0.063469,0.15064,0.28537,0.11667,0.09633,0.17377,0.17693
0.054444,0.062933,0.1489,0.06347,0.15068,0.28537,0.11671,0.096365,0.17378,0.17695
0.054556,0.062944,0.14892,0.063493,0.15068,0.28538,0.11672,0.096437,0.17378,0.17696
0.054667,0.062957,0.14892,0.063517,0.1507,0.2854,0.11679,0.096472,0.17379,0.17698
0.054778,0.062966,0.14893,0.063599,0.1507,0.28542,0.11689,0.096479,0.17383,0.17698
0.054889,0.062971,0.14895,0.0636,0.15073,0.28543,0.11692,0.096481,0.17384,0.17699
0.055,0.06298,0.14901,0.06361,0.15074,0.28545,0.11696,0.096567,0.1739,0.17709
0.055111,0.063001,0.14902,0.063614,0.15074,0.28546,0.11697,0.096582,0.17392,0.17709
0.055222,0.063049,0.14906,0.063681,0.15084,0.28546,0.11697,0.09659,0.17394,0.17716
0.055333,0.063132,0.1491,0.063692,0.15085,0.2855,0.11701,0.09679,0.17396,0.17721
0.055444,0.063157,0.14911,0.063701,0.15087,0.28551,0.11709,0.096875,0.17399,0.17723
0.055556,0.063215,0.14914,0.063714,0.15089,0.28556,0.11717,0.097006,0.17401,0.17725
0.055667,0.06325,0.1492,0.063726,0.15091,0.28558,0.11717,0.097046,0.17405,0.17726
0.055778,0.063296,0.14921,0.06376,0.15095,0.28559,0.11718,0.097078,0.17406,0.17732
0.055889,0.063322,0.14924,0.063765,0.15098,0.28565,0.1172,0.097079,0.1741,0.17733
0.056,0.063339,0.14925,0.063824,0.15099,0.28568,0.11723,0.097109,0.1741,0.17738
0.056111,0.063367,0.14929,0.063835,0.151,0.28568,0.11726,0.097118,0.17413,0.1774
0.056222,0.063392,0.14934,0.063859,0.15105,0.28571,0.11726,0.097121,0.17416,0.17744
0.056333,0.063437,0.14934,0.063887,0.15108,0.28574,0.11727,0.097167,0.17417,0.17745
0.056444,0.063443,0.14934,0.063976,0.15111,0.28575,0.1173,0.097283,0.17427,0.17746
0.056556,0.063487,0.14937,0.063981,0.15112,0.28576,0.11735,0.097325,0.17436,0.1775
0.056667,0.063492,0.14937,0.064014,0.15114,0.28578,0.11735,0.097331,0.17439,0.17759
0.056778,0.063498,0.14939,0.064017,0.15114,0.28585,0.11735,0.097466,0.17441,0.17761
0.056889,0.063508,0.14939,0.064071,0.15114,0.28586,0.11736,0.097632,0.17445,0.17762
0.057,0.063528,0.14949,0.064072,0.15115,0.28586,0.11736,0.097793,0.17446,0.17762
0.057111,0.063586,0.14953,0.064106,0.15115,0.28587,0.1174,0.097847,0.17449,0.17766
0.057222,0.063598,0.14954,0.064116,0.15116,0.28587,0.11742,0.098043,0.17451,0.17773
0.057333,0.06361,0.1496,0.064142,0.15118,0.28592,0.11746,0.098092,0.17451,0.17773
0.057444,0.063628,0.1496,0.064155,0.15121,0.28595,0.11748,0.09811,0.17457,0.17776
0.057556,0.063712,0.14961,0.064156,0.15123,0.28597,0.11753,0.098183,0.17461,0.17779
0.057667,0.063722,0.14962,0.064175,0.15124,0.28597,0.11753,0.098199,0.17464,0.1778
0.057778,0.063724,0.14966,0.064206,0.15126,0.286,0.11756,0.098242,0.17468,0.17781
0.057889,0.063757,0.14966,0.064236,0.15128,0.286,0.11757,0.098249,0.17468,0.17784
0.058,0.063789,0.14968,0.064236,0.15129,0.28601,0.1176,0.098269,0.1747,0.17784
0.058111,0.063801,0.14974,0.064275,0.1513,0.28601,0.11762,0.098283,0.17471,0.17786
0.058222,0.063811,0.14974,0.064335,0.15131,0.28603,0.11764,0.098302,0.17472,0.17789
0.058333,0.06382,0.14974,0.064339,0.15132,0.28604,0.11765,0.098315,0.17481,0.1779
0.058444,0.063876,0.14975,0.064357,0.15133,0.2861,0.11765,0.098564,0.17483,0.17795
0.058556,0.063891,0.14977,0.064365,0.15133,0.28611,0.11773,0.098599,0.17485,0.17795
0.058667,0.063907,0.14981,0.064399,0.15135,0.28611,0.11776,0.098636,0.17486,0.17797
0.058778,0.063924,0.14984,0.064453,0.15138,0.28611,0.11779,0.098742,0.17493,0.17798
0.058889,0.063925,0.14986,0.064493,0.15139,0.28612,0.1178,0.098852,0.17494,0.17799
0.059,0.063939,0.15005,0.06452,0.15141,0.28613,0.11781,0.098969,0.17495,0.178
0.059111,0.064021,0.15007,0.064532,0.15151,0.28618,0.11783,0.099,0.17498,0.17801
0.059222,0.064021,0.15009,0.064541,0.15151,0.28619,0.11785,0.099022,0.17504,0.17801
0.059333,0.064067,0.15009,0.064627,0.15151,0.28621,0.11794,0.099029,0.17504,0.17811
0.059444,0.06407,0.15011,0.064628,0.15154,0.28623,0.118,0.099038,0.17507,0.17813
0.059556,0.064074,0.15011,0.064634,0.15154,0.28632,0.11801,0.099166,0.17523,0.17816
0.059667,0.064075,0.15014,0.064727,0.15157,0.28632,0.11803,0.099167,0.17533,0.17818
0.059778,0.064101,0.15015,0.064753,0.15161,0.28634,0.11809,0.099309,0.17534,0.17818
0.059889,0.064113,0.15017,0.064762,0.15164,0.28634,0.11814,0.099611,0.17534,0.17818
0.06,0.064122,0.15019,0.064822,0.15169,0.28635,0.11814,0.099781,0.17539,0.17825
0.060111,0.064148,0.15021,0.064861,0.1517,0.28635,0.11816,0.099868,0.17545,0.17825
0.060222,0.064158,0.15023,0.064868,0.15173,0.28635,0.11819,0.099973,0.17548,0.17827
0.060333,0.064216,0.15027,0.064871,0.15177,0.28636,0.11821,0.10005,0.17556,0.17834
0.060444,0.064235,0.1503,0.064922,0.15183,0.28636,0.11821,0.10007,0.17563,0.17834
0.060556,0.064261,0.15032,0.064961,0.15185,0.28637,0.11822,0.10018,0.17566,0.17836
0.060667,0.064269,0.15037,0.064975,0.15185,0.28639,0.11832,0.10022,0.17567,0.17836
0.060778,0.064291,0.15038,0.06499,0.15185,0.28641,0.11833,0.10024,0.17568,0.17836
0.060889,0.064328,0.15038,0.065046,0.15186,0.28641,0.11834,0.10032,0.17575,0.17843
0.061,0.064356,0.15039,0.06506,0.15192,0.28642,0.11836,0.10033,0.17576,0.17845
0.061111,0.064379,0.15041,0.065102,0.15192,0.28643,0.11838,0.10034,0.17579,0.17846
0.061222,0.064384,0.15045,0.065106,0.15192,0.28646,0.11839,0.10036,0.1758,0.17848
0.061333,0.064388,0.15046,0.065111,0.15193,0.28647,0.11841,0.10039,0.17581,0.17849
0.061444,0.064391,0.15049,0.065112,0.15194,0.28648,0.11843,0.10048,0.17586,0.17849
0.061556,0.064457,0.15053,0.065133,0.15203,0.28649,0.11843,0.10054,0.17587,0.17851
0.061667,0.064518,0.15053,0.065193,0.15203,0.2865,0.11845,0.10055,0.17591,0.17852
0.061778,0.064544,0.15055,0.065197,0.15204,0.28651,0.11846,0.1007,0.17593,0.17854
0.061889,0.06464,0.15056,0.065206,0.15204,0.28652,0.11855,0.10072,0.17594,0.17855
0.062,0.064667,0.15059,0.065317,0.15206,0.28652,0.11859,0.10089,0.17598,0.17859
0.062111,0.064667,0.1506,0.065323,0.15213,0.28655,0.11867,0.10091,0.17598,0.17864
0.062222,0.064668,0.15062,0.065354,0.15216,0.28657,0.1187,0.10093,0.17599,0.17866
0.062333,0.064742,0.15062,0.065383,0.1522,0.28657,0.11871,0.10101,0.17604,0.17868
0.062444,0.064748,0.15067,0.065399,0.1522,0.28659,0.11877,0.10102,0.17605,0.17872
0.062556,0.06483,0.15067,0.065423,0.15222,0.28659,0.1188,0.10129,0.17606,0.17872
0.062667,0.064866,0.15078,0.06547,0.15222,0.28661,0.11882,0.1013,0.17606,0.17873
0.062778,0.064869,0.15081,0.065521,0.15223,0.28662,0.11893,0.10133,0.17609,0.17873
0.062889,0.064972,0.15082,0.065533,0.15224,0.28665,0.11904,0.10135,0.1761,0.17879
0.063,0.065005,0.15082,0.065551,0.15227,0.28666,0.11907,0.10157,0.17611,0.17879
0.063111,0.065017,0.15082,0.065568,0.15229,0.28666,0.11917,0.10158,0.17619,0.1789
0.063222,0.065022,0.15083,0.065579,0.15229,0.28666,0.11918,0.10169,0.17623,0.17891
0.063333,0.065064,0.15083,0.065589,0.15231,0.28668,0.11919,0.10187,0.17626,0.17891
0.063444,0.065064,0.15087,0.065642,0.15238,0.28669,0.11922,0.10196,0.17627,0.17891
0.063556,0.065074,0.15089,0.065642,0.15238,0.2867,0.11925,0.10201,0.1763,0.17892
0.063667,0.065091,0.15094,0.06567,0.15239,0.28673,0.11925,0.10206,0.17633,0.17892
0.063778,0.065116,0.15094,0.065716,0.1524,0.28674,0.11927,0.10207,0.17634,0.17894
0.063889,0.065125,0.15095,0.065733,0.1524,0.28675,0.11928,0.10212,0.17639,0.17901
0.064,0.065136,0.15095,0.065764,0.15245,0.28676,0.1193,0.10219,0.17639,0.17901
0.064111,0.065151,0.15099,0.065772,0.15248,0.28684,0.11933,0.10224,0.17642,0.17901
0.064222,0.065196,0.15099,0.065823,0.1525,0.28687,0.11936,0.10228,0.17645,0.17903
0.064333,0.065216,0.15101,0.065868,0.15251,0.28688,0.11938,0.10232,0.17646,0.17907
0.064444,0.065257,0.15102,0.065891,0.15252,0.28688,0.11942,0.10234,0.17649,0.17907
0.064556,0.065283,0.15104,0.065942,0.15254,0.28689,0.11946,0.10253,0.1765,0.1791
0.064667,0.065284,0.15109,0.065959,0.15255,0.2869,0.11948,0.10289,0.17651,0.17911
0.064778,0.065307,0.1511,0.065964,0.15255,0.28693,0.11959,0.10316,0.17651,0.17912
0.064889,0.065312,0.15112,0.065996,0.15255,0.28694,0.11963,0.10316,0.17653,0.17915
0.065,0.065335,0.15114,0.066014,0.15255,0.28694,0.11964,0.10334,0.17656,0.17921
0.065111,0.065338,0.15116,0.066086,0.15256,0.28697,0.11965,0.10335,0.17664,0.17924
0.065222,0.065388,0.15119,0.066145,0.15258,0.28699,0.11968,0.10352,0.17665,0.17926
0.065333,0.065431,0.1513,0.066172,0.15261,0.28701,0.11968,0.10355,0.17668,0.17926
0.065444,0.065536,0.15136,0.066319,0.15266,0.28703,0.11972,0.10358,0.17672,0.17927
0.065556,0.06554,0.1514,0.06632,0.15268,0.28703,0.11979,0.10361,0.17674,0.17931
0.065667,0.065547,0.15141,0.06634,0.15269,0.28705,0.11982,0.10368,0.17676,0.17932
0.065778,0.065553,0.15141,0.066357,0.15274,0.28706,0.1199,0.10371,0.17678,0.17932
0.065889,0.065563,0.15142,0.066374,0.15275,0.28709,0.11991,0.10373,0.17678,0.17933
0.066,0.065569,0.15148,0.066382,0.15276,0.28721,0.11997,0.10376,0.17686,0.17934
0.066111,0.065608,0.1515,0.06642,0.15277,0.28721,0.11999,0.10379,0.17689,0.17937
0.066222,0.065613,0.15151,0.066465,0.15279,0.28721,0.12004,0.10387,0.17696,0.17937
0.066333,0.065626,0.15152,0.066486,0.1528,0.28724,0.12009,0.10387,0.17698,0.17937
0.066444,0.065658,0.15153,0.066492,0.1528,0.28728,0.12016,0.104,0.17699,0.17938
0.066556,0.065721,0.15154,0.06652,0.15284,0.28729,0.12017,0.10403,0.17699,0.17938
0.066667,0.06576,0.15156,0.066522,0.15285,0.28732,0.12018,0.10404,0.17699,0.17938
0.066778,0.065764,0.15159,0.066532,0.15285,0.28733,0.12022,0.10417,0.17714,0.17941
0.066889,0.065765,0.15159,0.066555,0.15285,0.28734,0.12024,0.10418,0.17717,0.17942
0.067,0.065765,0.15166,0.066569,0.15287,0.28735,0.12028,0.10447,0.17718,0.17942
0.067111,0.065783,0.15167,0.066625,0.15292,0.28741,0.12029,0.10447,0.17721,0.17943
0.067222,0.065807,0.15176,0.066655,0.15293,0.28744,0.12044,0.10447,0.17725,0.17943
0.067333,0.065822,0.15183,0.066686,0.15295,0.28744,0.12044,0.10462,0.17732,0.17949
0.067444,0.065996,0.15188,0.066717,0.15296,0.28744,0.12044,0.10467,0.17752,0.17951
0.067556,0.065997,0.1519,0.066726,0.15299,0.28745,0.12047,0.10473,0.17752,0.17953
0.067667,0.066006,0.1519,0.066783,0.15302,0.2875,0.12048,0.10475,0.1776,0.17957
0.067778,0.066039,0.15191,0.066824,0.15302,0.28751,0.12049,0.10524,0.17761,0.1796
0.067889,0.066041,0.15193,0.066836,0.15303,0.28753,0.12052,0.10527,0.17764,0.17961
0.068,0.066069,0.15194,0.066841,0.15308,0.28756,0.12054,0.10528,0.17765,0.17968
0.068111,0.066069,0.15194,0.066867,0.15308,0.28756,0.12055,0.10535,0.1777,0.1797
0.068222,0.066069,0.15195,0.066868,0.15308,0.28758,0.12062,0.10549,0.17772,0.17974
0.068333,0.066075,0.15195,0.066895,0.15309,0.28759,0.12063,0.10562,0.17773,0.17975
0.068444,0.066097,0.15196,0.066902,0.1531,0.28763,0.12063,0.10567,0.17773,0.17982
0.068556,0.066118,0.152,0.066905,0.1531,0.28764,0.12066,0.10568,0.17783,0.17982
0.068667,0.066143,0.15202,0.067016,0.15311,0.28766,0.12067,0.10575,0.17784,0.17983
0.068778,0.066154,0.15202,0.067017,0.15311,0.28767,0.12069,0.10578,0.17785,0.17983
0.068889,0.066186,0.15203,0.067019,0.15312,0.28768,0.12075,0.10588,0.17787,0.17985
0.069,0.06619,0.15203,0.06704,0.15313,0.28771,0.12077,0.10623,0.17789,0.17986
0.069111,0.066193,0.15204,0.067088,0.15314,0.28772,0.12078,0.10633,0.17792,0.17988
0.069222,0.0662,0.15205,0.067122,0.15319,0.28772,0.12082,0.10649,0.17794,0.17989
0.069333,0.066267,0.15207,0.06719,0.1532,0.28774,0.12086,0.10666,0.17795,0.17989
0.069444,0.066276,0.15208,0.06719,0.1532,0.28774,0.12087,0.10668,0.17798,0.17991
0.069556,0.066281,0.15208,0.067218,0.15323,0.28775,0.12088,0.10686,0.178,0.17992
0.069667,0.066289,0.1521,0.067232,0.15323,0.28776,0.12089,0.10687,0.17801,0.18
0.069778,0.066305,0.15216,0.067256,0.15324,0.28776,0.12091,0.10697,0.17803,0.18001
0.069889,0.066332,0.1522,0.067268,0.15325,0.28776,0.12094,0.10699,0.17804,0.18002
0.07,0.066334,0.15223,0.067323,0.15325,0.28777,0.12101,0.1071,0.17807,0.18004
0.070111,0.066336,0.15224,0.067331,0.15325,0.28778,0.12106,0.10712,0.1781,0.18004
0.070222,0.066343,0.1523,0.067331,0.15326,0.2878,0.12106,0.10712,0.17815,0.1801
0.070333,0.066345,0.15241,0.067364,0.15327,0.28782,0.12113,0.10718,0.17817,0.18011
0.070444,0.06635,0.15241,0.067366,0.15327,0.28783,0.12115,0.10718,0.17817,0.18011
0.070556,0.066361,0.15246,0.067367,0.15327,0.28785,0.12115,0.10719,0.17818,0.1802
0.070667,0.066365,0.15248,0.067371,0.15328,0.28786,0.12118,0.1072,0.17821,0.18022
0.070778,0.06637,0.15249,0.067375,0.15331,0.28786,0.12119,0.1072,0.17822,0.18024
0.070889,0.066373,0.15252,0.067399,0.15337,0.28788,0.12123,0.10722,0.17825,0.18028
0.071,0.066396,0.15255,0.067413,0.1534,0.28789,0.12127,0.10732,0.17827,0.18029
0.071111,0.066416,0.15256,0.067434,0.15342,0.28789,0.12127,0.1074,0.17828,0.1803
0.071222,0.066418,0.15257,0.067478,0.15343,0.28791,0.12131,0.1075,0.17829,0.18035
0.071333,0.066444,0.15257,0.067534,0.15345,0.28792,0.12131,0.10756,0.17829,0.18036
0.071444,0.066491,0.15259,0.067546,0.15352,0.28792,0.12132,0.10762,0.17831,0.18037
0.071556,0.066497,0.15262,0.067555,0.15353,0.28793,0.12137,0.10769,0.17834,0.18037
0.071667,0.066499,0.15263,0.067572,0.15354,0.28794,0.12139,0.1077,0.17835,0.1804
0.071778,0.066522,0.15264,0.06762,0.15356,0.28796,0.1214,0.10788,0.17835,0.18041
0.071889,0.066604,0.15265,0.067623,0.15357,0.28797,0.12143,0.1079,0.17835,0.18041
0.072,0.066605,0.15269,0.067646,0.15361,0.28798,0.12143,0.1079,0.17841,0.18049
0.072111,0.066646,0.15269,0.06767,0.15363,0.28802,0.12148,0.10791,0.17849,0.1805
0.072222,0.066652,0.15271,0.067737,0.15364,0.28803,0.1215,0.10796,0.17852,0.18054
0.072333,0.066706,0.15272,0.067747,0.15364,0.28804,0.12151,0.10799,0.17853,0.18061
0.072444,0.066717,0.15276,0.067757,0.15365,0.28805,0.12152,0.10801,0.17855,0.18064
0.072556,0.066733,0.15281,0.067849,0.1537,0.28805,0.1216,0.10812,0.17855,0.18066
0.072667,0.066739,0.15282,0.067853,0.15373,0.28807,0.12162,0.10816,0.17857,0.18071
0.072778,0.066744,0.15284,0.067898,0.15373,0.28807,0.12165,0.10817,0.17858,0.18071
0.072889,0.066752,0.15284,0.067919,0.15375,0.28807,0.12166,0.10817,0.1786,0.18076
0.073,0.066771,0.15292,0.067924,0.15375,0.28808,0.12166,0.10821,0.1786,0.18076
0.073111,0.066912,0.15293,0.067939,0.15375,0.28812,0.1217,0.10823,0.17863,0.1808
0.073222,0.066969,0.15299,0.067954,0.15377,0.28812,0.12176,0.10824,0.17866,0.18084
0.073333,0.066989,0.153,0.067978,0.15377,0.28812,0.12178,0.10833,0.17868,0.18092
0.073444,0.067,0.153,0.067987,0.15378,0.28815,0.12179,0.10835,0.17874,0.18093
0.073556,0.067065,0.153,0.067995,0.15378,0.28817,0.1218,0.10847,0.17877,0.18094
0.073667,0.067108,0.15303,0.067996,0.15378,0.28817,0.12182,0.10847,0.17878,0.18097
0.073778,0.067188,0.15303,0.067999,0.1538,0.2882,0.12187,0.10849,0.17879,0.18098
0.073889,0.067189,0.15304,0.068013,0.15384,0.2882,0.1219,0.1085,0.17879,0.18099
0.074,0.067216,0.15306,0.068039,0.15384,0.28822,0.12191,0.10863,0.1788,0.18099
0.074111,0.06723,0.15307,0.068047,0.15387,0.28824,0.12195,0.10886,0.17882,0.18103
0.074222,0.067284,0.1531,0.068116,0.15387,0.28825,0.122,0.10893,0.17884,0.18104
0.074333,0.067327,0.1531,0.068208,0.15388,0.28827,0.12201,0.10897,0.17886,0.18106
0.074444,0.06733,0.15313,0.06823,0.15388,0.2883,0.12202,0.10912,0.17886,0.18106
0.074556,0.06741,0.15313,0.068245,0.15389,0.2883,0.12204,0.10916,0.17888,0.18116
0.074667,0.067451,0.15313,0.068253,0.1539,0.2883,0.1221,0.10917,0.17891,0.18116
0.074778,0.067509,0.15317,0.068304,0.15393,0.28832,0.12211,0.10923,0.17891,0.18118
0.074889,0.067516,0.15317,0.068317,0.15393,0.28833,0.12214,0.10955,0.17892,0.18118
0.075,0.067568,0.1532,0.068327,0.15394,0.28833,0.12214,0.10959,0.17906,0.18119
0.075111,0.06757,0.15321,0.068361,0.15395,0.28834,0.12223,0.10968,0.17908,0.1812
0.075222,0.067596,0.15322,0.068366,0.15397,0.28837,0.12223,0.10973,0.1791,0.18122
0.075333,0.067607,0.15322,0.068368,0.15401,0.28838,0.12227,0.10974,0.17913,0.18125
0.075444,0.06761,0.15322,0.068373,0.15403,0.28838,0.12227,0.10983,0.17915,0.1813
0.075556,0.067614,0.15323,0.068377,0.15405,0.28839,0.12227,0.10984,0.17918,0.18133
0.075667,0.067617,0.15323,0.068409,0.15405,0.2884,0.12228,0.10988,0.17919,0.1814
0.075778,0.067621,0.15324,0.06841,0.15407,0.2884,0.12233,0.10989,0.17922,0.18145
0.075889,0.067636,0.15325,0.068474,0.15409,0.28841,0.12235,0.10996,0.17927,0.18146
0.076,0.067649,0.15333,0.068477,0.15411,0.28841,0.12236,0.11007,0.17929,0.18149
0.076111,0.067684,0.15333,0.068491,0.15419,0.28841,0.1224,0.11008,0.17931,0.18157
0.076222,0.067708,0.15335,0.068629,0.1542,0.28843,0.12247,0.11013,0.17933,0.18157
0.076333,0.067786,0.15337,0.068651,0.1542,0.28846,0.12249,0.11017,0.17934,0.1816
0.076444,0.067842,0.15338,0.068676,0.15422,0.28847,0.12252,0.11023,0.17935,0.1816
0.076556,0.067851,0.15339,0.068722,0.15423,0.28848,0.12252,0.11024,0.17943,0.18167
0.076667,0.067894,0.1534,0.068731,0.15423,0.28855,0.12253,0.11036,0.17946,0.18167
0.076778,0.067912,0.1534,0.068741,0.15424,0.28856,0.12255,0.11038,0.17951,0.18167
0.076889,0.067916,0.15341,0.068768,0.15425,0.28858,0.12256,0.11039,0.17951,0.18173
0.077,0.067931,0.15342,0.068779,0.15427,0.28859,0.12257,0.11051,0.17951,0.18175
0.077111,0.067934,0.15343,0.068784,0.15427,0.28861,0.12258,0.11053,0.17954,0.18177
0.077222,0.067938,0.15344,0.068791,0.15427,0.28864,0.1226,0.11054,0.17959,0.18179
0.077333,0.067945,0.15347,0.068796,0.15429,0.28864,0.1226,0.11058,0.1796,0.1818
0.077444,0.067965,0.15347,0.068876,0.1543,0.28865,0.1226,0.1106,0.17963,0.18182
0.077556,0.067999,0.15347,0.068893,0.15431,0.28866,0.12263,0.11065,0.17963,0.18184
0.077667,0.068004,0.15348,0.068915,0.15431,0.2887,0.12265,0.11071,0.17967,0.18184
0.077778,0.068037,0.15349,0.068976,0.15434,0.28873,0.12267,0.11081,0.1797,0.18184
0.077889,0.068058,0.15351,0.068995,0.15438,0.28875,0.12272,0.11085,0.17974,0.18185
0.078,0.068086,0.15356,0.069023,0.15441,0.28878,0.12281,0.11089,0.17974,0.18186
0.078111,0.068118,0.15357,0.069091,0.15445,0.28878,0.12281,0.11101,0.17975,0.18186
0.078222,0.068174,0.15358,0.069109,0.15445,0.28878,0.12284,0.11107,0.1798,0.18188
0.078333,0.068176,0.15358,0.06914,0.15445,0.28879,0.12285,0.1111,0.17982,0.1819
0.078444,0.068197,0.15358,0.069146,0.15448,0.28884,0.12289,0.11116,0.17983,0.18191
0.078556,0.0682,0.15359,0.069153,0.15452,0.28885,0.1229,0.11127,0.17987,0.18192
0.078667,0.068232,0.15362,0.069172,0.15452,0.28885,0.12294,0.11129,0.17989,0.18198
0.078778,0.068264,0.15364,0.06918,0.15452,0.28886,0.12294,0.11131,0.17993,0.182
0.078889,0.068347,0.15365,0.069186,0.15455,0.28887,0.12294,0.11131,0.17994,0.18203
0.079,0.068349,0.15366,0.069194,0.15457,0.2889,0.12295,0.11131,0.17997,0.18204
0.079111,0.068421,0.1537,0.069219,0.15458,0.28894,0.12296,0.11137,0.18005,0.18211
0.079222,0.068432,0.15371,0.069222,0.15459,0.28895,0.12301,0.11158,0.18005,0.18218
0.079333,0.068433,0.15373,0.069237,0.15463,0.28895,0.12302,0.11158,0.18007,0.18219
0.079444,0.068493,0.15375,0.069295,0.15464,0.28897,0.12303,0.11172,0.18009,0.18219
0.079556,0.068532,0.15375,0.069299,0.15465,0.28897,0.12306,0.11182,0.18012,0.18224
0.079667,0.068545,0.15375,0.069308,0.15466,0.28898,0.12307,0.112,0.18013,0.18224
0.079778,0.068578,0.15376,0.069352,0.15467,0.28899,0.12307,0.11202,0.18015,0.18224
0.079889,0.068583,0.15378,0.069353,0.15469,0.289,0.12313,0.11209,0.18017,0.18225
0.08,0.068643,0.15378,0.069363,0.15469,0.289,0.12314,0.11209,0.18019,0.18231
0.080111,0.068648,0.15378,0.069379,0.1547,0.28902,0.12316,0.11223,0.18023,0.18233
0.080222,0.068681,0.1538,0.069389,0.1547,0.28903,0.12324,0.11225,0.18028,0.18234
0.080333,0.068729,0.1538,0.069406,0.1547,0.28903,0.12324,0.11228,0.1803,0.18236
0.080444,0.068737,0.15382,0.069423,0.15471,0.28904,0.12325,0.11232,0.1803,0.18238
0.080556,0.068799,0.15383,0.069514,0.15472,0.28905,0.12325,0.11236,0.18031,0.18241
0.080667,0.068808,0.15385,0.069516,0.15472,0.28907,0.12328,0.11241,0.18037,0.18243
0.080778,0.068894,0.15385,0.069518,0.15475,0.28908,0.12328,0.1126,0.18042,0.18244
0.080889,0.068931,0.15386,0.069546,0.15477,0.28911,0.1233,0.11263,0.18044,0.18247
0.081,0.068963,0.15387,0.069549,0.15477,0.28912,0.12336,0.11267,0.18044,0.18251
0.081111,0.068974,0.15391,0.069551,0.15477,0.28912,0.12338,0.11269,0.18046,0.18251
0.081222,0.069081,0.15394,0.069654,0.1548,0.28914,0.1234,0.11275,0.18053,0.18251
0.081333,0.069179,0.15394,0.069658,0.1548,0.28915,0.1234,0.11282,0.18053,0.18254
0.081444,0.069199,0.15397,0.069667,0.15482,0.28916,0.12349,0.11285,0.18054,0.18255
0.081556,0.069227,0.15397,0.069667,0.15482,0.28916,0.12349,0.1129,0.18056,0.18258
0.081667,0.069235,0.15397,0.06971,0.15486,0.28918,0.12349,0.11308,0.18058,0.18258
0.081778,0.069251,0.15398,0.069761,0.15486,0.28919,0.12351,0.11321,0.18058,0.18261
0.081889,0.069253,0.15399,0.06979,0.15487,0.2892,0.12358,0.11323,0.1806,0.18264
0.082,0.069307,0.15401,0.069795,0.1549,0.2892,0.1236,0.11326,0.18062,0.18265
0.082111,0.069355,0.15403,0.069801,0.15491,0.28923,0.12362,0.1133,0.18064,0.18266
0.082222,0.069356,0.15403,0.069814,0.15492,0.28923,0.12362,0.1133,0.18065,0.18266
0.082333,0.069366,0.15406,0.069817,0.15493,0.28925,0.12365,0.11333,0.18067,0.18267
0.082444,0.069374,0.15408,0.069825,0.15494,0.28925,0.1237,0.11334,0.18067,0.18268
0.082556,0.069398,0.15411,0.069827,0.15494,0.28926,0.12372,0.11341,0.18067,0.1827
0.082667,0.069482,0.15411,0.069879,0.15498,0.28927,0.12374,0.11344,0.1807,0.18271
0.082778,0.069485,0.15412,0.069947,0.15498,0.28928,0.12376,0.11352,0.1807,0.18272
0.082889,0.069498,0.15413,0.069984,0.15499,0.28929,0.12378,0.11357,0.18072,0.18274
0.083,0.069525,0.15414,0.070005,0.155,0.2893,0.1238,0.11368,0.18074,0.18276
0.083111,0.069545,0.15414,0.070007,0.15501,0.2893,0.1238,0.11373,0.18075,0.18278
0.083222,0.069546,0.15418,0.07012,0.15502,0.28931,0.12381,0.11376,0.18075,0.18285
0.083333,0.069592,0.15422,0.070122,0.15503,0.28932,0.12381,0.11385,0.18076,0.18288
0.083444,0.069607,0.15423,0.070201,0.15504,0.28932,0.12383,0.11386,0.18077,0.18295
0.083556,0.069661,0.15423,0.070213,0.15507,0.28932,0.12383,0.11386,0.18085,0.18295
0.083667,0.069709,0.15424,0.070222,0.15511,0.28933,0.12385,0.11387,0.18087,0.18296
0.083778,0.069719,0.15427,0.070264,0.15512,0.28935,0.12389,0.11391,0.18087,0.18303
0.083889,0.069734,0.15435,0.070281,0.15512,0.28935,0.1239,0.11405,0.18088,0.18304
0.084,0.069752,0.15436,0.070338,0.15515,0.28936,0.12391,0.11406,0.1809,0.18307
0.084111,0.069792,0.15439,0.070344,0.15519,0.2894,0.12392,0.11413,0.18092,0.1831
0.084222,0.069821,0.15442,0.070373,0.15519,0.28941,0.12395,0.11417,0.18099,0.18311
0.084333,0.069858,0.15445,0.070378,0.15519,0.28941,0.12396,0.11424,0.18101,0.18315
0.084444,0.069891,0.15445,0.070385,0.1552,0.28944,0.12398,0.11435,0.18101,0.18317
0.084556,0.0699,0.15446,0.070426,0.15522,0.28945,0.12404,0.11442,0.18101,0.18319
0.084667,0.069905,0.15446,0.07044,0.15524,0.28946,0.12406,0.11442,0.18104,0.1832
0.084778,0.069908,0.15447,0.070492,0.15525,0.28947,0.12407,0.11448,0.18106,0.18321
0.084889,0.069939,0.15448,0.070539,0.15525,0.28948,0.12413,0.11456,0.18113,0.18325
0.085,0.070043,0.15451,0.070554,0.15527,0.2895,0.12415,0.11463,0.18118,0.18325
0.085111,0.070049,0.15452,0.070566,0.15528,0.28951,0.12416,0.11471,0.1812,0.1833
0.085222,0.070095,0.15452,0.070586,0.1553,0.28954,0.1242,0.1148,0.18128,0.18334
0.085333,0.070124,0.15452,0.070642,0.15531,0.28954,0.12421,0.11481,0.18128,0.18334
0.085444,0.070141,0.15453,0.070657,0.15535,0.28955,0.12422,0.11484,0.18129,0.18336
0.085556,0.070182,0.15456,0.070668,0.15539,0.28955,0.12423,0.11495,0.18129,0.18338
0.085667,0.07019,0.15456,0.070708,0.15542,0.28955,0.12423,0.11503,0.18129,0.18343
0.085778,0.070198,0.15458,0.070711,0.15542,0.28956,0.12424,0.11511,0.1813,0.18348
0.085889,0.070206,0.15459,0.070716,0.15542,0.28957,0.12425,0.11514,0.18135,0.18349
0.086,0.070224,0.15459,0.070725,0.15546,0.28958,0.12426,0.11515,0.18135,0.18352
0.086111,0.070232,0.15459,0.07075,0.15549,0.28959,0.12427,0.11518,0.18137,0.18352
0.086222,0.0703,0.15462,0.070772,0.15551,0.28961,0.12433,0.11523,0.18139,0.18354
0.086333,0.070312,0.15468,0.070781,0.15553,0.28964,0.12434,0.11528,0.18139,0.18354
0.086444,0.070337,0.15468,0.070811,0.15554,0.28964,0.12436,0.11542,0.1814,0.18356
0.086556,0.070463,0.15469,0.070869,0.15557,0.28965,0.12439,0.11544,0.18141,0.18358
0.086667,0.070482,0.15469,0.070883,0.15557,0.28965,0.1244,0.11547,0.18141,0.18359
0.086778,0.070506,0.15469,0.070936,0.15565,0.28966,0.12443,0.11553,0.18141,0.1836
0.086889,0.070517,0.15471,0.071006,0.15565,0.28966,0.12444,0.11555,0.18146,0.18362
0.087,0.070561,0.15472,0.071069,0.15567,0.28966,0.12445,0.11555,0.18146,0.18364
0.087111,0.070597,0.15472,0.071075,0.15567,0.2897,0.12446,0.11562,0.18148,0.18367
0.087222,0.070634,0.15474,0.071078,0.15569,0.28972,0.12447,0.11572,0.18157,0.1837
0.087333,0.070658,0.15476,0.071081,0.15577,0.28974,0.12451,0.11577,0.18158,0.18373
0.087444,0.070665,0.15478,0.071117,0.15578,0.28975,0.12458,0.11598,0.18159,0.18374
0.087556,0.070671,0.15482,0.071118,0.15579,0.28975,0.12459,0.11612,0.18159,0.18374
0.087667,0.070717,0.15482,0.071127,0.15579,0.28976,0.12465,0.11623,0.18166,0.18375
0.087778,0.070768,0.15483,0.071135,0.1558,0.28976,0.12466,0.11629,0.18168,0.18377
0.087889,0.070789,0.15485,0.071138,0.1558,0.28976,0.12468,0.11638,0.18171,0.18378
0.088,0.07081,0.15486,0.071166,0.15581,0.2898,0.12469,0.1164,0.18171,0.18381
0.088111,0.070885,0.15489,0.071236,0.15581,0.2898,0.1247,0.11644,0.18172,0.18383
0.088222,0.070929,0.1549,0.071277,0.15582,0.28981,0.1247,0.11645,0.18174,0.18383
0.088333,0.071058,0.15494,0.071284,0.15584,0.28982,0.12474,0.11647,0.18175,0.18384
0.088444,0.071072,0.15498,0.071285,0.15586,0.28987,0.12476,0.11649,0.18176,0.18387
0.088556,0.071129,0.15499,0.071287,0.15586,0.28988,0.12477,0.11658,0.1818,0.18389
0.088667,0.071202,0.15499,0.071287,0.15589,0.28988,0.12478,0.11664,0.1818,0.18392
0.088778,0.071218,0.155,0.071321,0.15593,0.28989,0.12478,0.11684,0.18181,0.18393
0.088889,0.071248,0.15503,0.07133,0.15593,0.28991,0.12478,0.11702,0.18185,0.18404
0.089,0.071268,0.15504,0.071334,0.15594,0.28991,0.12479,0.11713,0.18187,0.18405
0.089111,0.071276,0.15504,0.071339,0.15598,0.28991,0.12487,0.11719,0.18187,0.18406
0.089222,0.071315,0.15506,0.071401,0.156,0.28991,0.12488,0.11721,0.18188,0.18408
0.089333,0.071316,0.15509,0.071422,0.156,0.28993,0.12496,0.11722,0.1819,0.1841
0.089444,0.071389,0.15509,0.071468,0.156,0.28993,0.12496,0.11725,0.18192,0.18412
0.089556,0.071395,0.1551,0.071534,0.15601,0.28994,0.12496,0.11729,0.18195,0.18412
0.089667,0.071416,0.15511,0.071584,0.15602,0.28994,0.12497,0.11733,0.18196,0.18414
0.089778,0.071428,0.15512,0.071627,0.15603,0.28996,0.12499,0.11759,0.18202,0.18417
0.089889,0.071449,0.15514,0.07163,0.15603,0.28997,0.12502,0.1178,0.18205,0.18423
0.09,0.071454,0.15516,0.071638,0.15604,0.28997,0.12503,0.11792,0.18206,0.18424
0.090111,0.071521,0.15518,0.071745,0.15604,0.28997,0.12504,0.11796,0.18212,0.18425
0.090222,0.071568,0.15518,0.071752,0.15604,0.28999,0.12505,0.11797,0.18216,0.18426
0.090333,0.071585,0.15521,0.071791,0.15605,0.28999,0.12507,0.11801,0.18217,0.18427
0.090444,0.071608,0.15525,0.071796,0.15613,0.29003,0.12507,0.11808,0.18218,0.1843
0.090556,0.071612,0.15527,0.071804,0.15614,0.29005,0.1251,0.11814,0.18222,0.18431
0.090667,0.071626,0.15528,0.071857,0.15615,0.29006,0.12512,0.11829,0.18228,0.18433
0.090778,0.07164,0.15529,0.071878,0.15619,0.29006,0.12517,0.11836,0.18229,0.18434
0.090889,0.071669,0.15529,0.071891,0.15621,0.29007,0.12518,0.11837,0.18235,0.18434
0.091,0.071694,0.15533,0.071917,0.15624,0.29009,0.12523,0.11844,0.18235,0.18436
0.091111,0.071716,0.15534,0.071975,0.15628,0.29009,0.12527,0.11847,0.18237,0.18439
0.091222,0.071728,0.15535,0.07202,0.15629,0.29009,0.12534,0.11851,0.18241,0.1844
0.091333,0.071735,0.15536,0.072087,0.1563,0.29009,0.12536,0.11852,0.18244,0.18441
0.091444,0.071764,0.15538,0.072103,0.15631,0.2901,0.12537,0.11853,0.18247,0.18442
0.091556,0.071808,0.1554,0.072109,0.15631,0.29011,0.12538,0.11865,0.1825,0.18447
0.091667,0.071845,0.15541,0.07211,0.15633,0.29012,0.12542,0.11873,0.1825,0.18448
0.091778,0.071879,0.15543,0.072118,0.15633,0.29014,0.12544,0.1188,0.18251,0.18449
0.091889,0.071881,0.15543,0.072119,0.15633,0.29016,0.12546,0.11881,0.18251,0.18451
0.092,0.071901,0.15545,0.072126,0.15635,0.29016,0.12548,0.11885,0.18253,0.18451
0.092111,0.071926,0.15546,0.07214,0.15638,0.29016,0.12549,0.11886,0.18253,0.18453
0.092222,0.07193,0.15553,0.072153,0.15638,0.29017,0.12553,0.11888,0.18254,0.18458
0.092333,0.071954,0.15553,0.072154,0.15639,0.2902,0.12553,0.11889,0.18255,0.18459
0.092444,0.071958,0.15554,0.072173,0.1564,0.29021,0.12554,0.1189,0.1826,0.1846
0.092556,0.071975,0.15556,0.072184,0.15641,0.29021,0.12554,0.11898,0.18261,0.18466
0.092667,0.071976,0.15556,0.07222,0.15641,0.29023,0.12559,0.11922,0.18263,0.18469
0.092778,0.07199,0.15557,0.072229,0.15644,0.29024,0.12559,0.11938,0.18265,0.1847
0.092889,0.072017,0.15557,0.072247,0.15644,0.29026,0.12566,0.11945,0.18266,0.18478
0.093,0.072018,0.15558,0.072265,0.15645,0.29035,0.12567,0.11956,0.18273,0.1848
0.093111,0.072021,0.1556,0.072296,0.15647,0.29036,0.12571,0.11971,0.18273,0.18482
0.093222,0.072026,0.15561,0.072306,0.15648,0.29038,0.12576,0.11972,0.18274,0.18483
0.093333,0.072034,0.15564,0.072309,0.15649,0.29039,0.12578,0.11988,0.18276,0.18485
0.093444,0.072054,0.15566,0.072316,0.15651,0.29039,0.1258,0.11996,0.18277,0.18486
0.093556,0.072078,0.15569,0.072321,0.15652,0.2904,0.1258,0.11997,0.18278,0.18486
0.093667,0.072108,0.1557,0.072344,0.15653,0.29042,0.12581,0.12001,0.1828,0.18487
0.093778,0.072131,0.1557,0.072352,0.15654,0.29042,0.12581,0.12008,0.18281,0.18488
0.093889,0.072134,0.1557,0.072355,0.15655,0.29044,0.12582,0.12012,0.18281,0.1849
0.094,0.072179,0.15571,0.072373,0.15656,0.29046,0.12583,0.12018,0.18283,0.18492
0.094111,0.072216,0.15574,0.072375,0.15656,0.29049,0.12585,0.12023,0.18287,0.18495
0.094222,0.072223,0.15574,0.072399,0.15657,0.29049,0.12593,0.12027,0.18289,0.18498
0.094333,0.072296,0.15575,0.07241,0.15657,0.2905,0.12594,0.12028,0.1829,0.185
0.094444,0.072308,0.15578,0.072415,0.15657,0.2905,0.12595,0.12042,0.18294,0.18501
0.094556,0.072315,0.15579,0.072432,0.1566,0.29052,0.12598,0.12045,0.18294,0.18506
0.094667,0.072325,0.15582,0.072437,0.15664,0.29052,0.12598,0.12048,0.18294,0.18506
0.094778,0.07234,0.15583,0.072461,0.15667,0.29053,0.12601,0.12052,0.18297,0.18508
0.094889,0.072356,0.15584,0.072465,0.15669,0.29057,0.12601,0.12062,0.18297,0.18509
0.095,0.072435,0.15585,0.072525,0.1567,0.29057,0.12603,0.12062,0.18298,0.18514
0.095111,0.072453,0.15586,0.07253,0.1567,0.29059,0.12605,0.12069,0.18299,0.18517
0.095222,0.072461,0.15586,0.072554,0.1567,0.29062,0.12608,0.1207,0.18299,0.18517
0.095333,0.072477,0.15591,0.072558,0.15672,0.29062,0.12614,0.1207,0.18301,0.18519
0.095444,0.072498,0.15591,0.072574,0.15677,0.29063,0.12617,0.12084,0.18301,0.18519
0.095556,0.072527,0.15594,0.072586,0.15678,0.29063,0.12618,0.12084,0.18309,0.1852
0.095667,0.072567,0.15598,0.072665,0.15678,0.29063,0.12624,0.12086,0.18311,0.18526
0.095778,0.072595,0.15598,0.072697,0.1568,0.29063,0.12627,0.12087,0.18314,0.18528
0.095889,0.072623,0.15598,0.072706,0.15681,0.29063,0.12633,0.12088,0.18316,0.18528
0.096,0.072641,0.15599,0.072714,0.15682,0.29064,0.12634,0.12091,0.18317,0.18529
0.096111,0.072684,0.15599,0.072734,0.15685,0.29064,0.12635,0.12094,0.18317,0.18533
0.096222,0.072766,0.15601,0.072761,0.15686,0.29064,0.12644,0.12105,0.18325,0.18535
0.096333,0.072825,0.15604,0.072762,0.15686,0.29065,0.12646,0.12119,0.18329,0.18544
0.096444,0.072862,0.15604,0.072814,0.15686,0.29067,0.12647,0.1212,0.1833,0.18546
0.096556,0.072867,0.15605,0.072861,0.15687,0.29068,0.12648,0.12127,0.1833,0.18549
0.096667,0.072874,0.15605,0.072865,0.15689,0.29069,0.1265,0.12136,0.18331,0.18549
0.096778,0.072902,0.15609,0.072866,0.15689,0.29069,0.12651,0.12138,0.18331,0.18549
0.096889,0.07293,0.15609,0.072933,0.15689,0.29069,0.12653,0.12142,0.18331,0.1855
0.097,0.072951,0.15611,0.072953,0.15694,0.29069,0.12653,0.12162,0.18333,0.1855
0.097111,0.072955,0.15612,0.072993,0.15694,0.2907,0.12662,0.12168,0.18334,0.18551
0.097222,0.073,0.15613,0.072999,0.15695,0.29071,0.12663,0.1219,0.18334,0.18551
0.097333,0.073,0.15614,0.073004,0.15695,0.29071,0.12667,0.12205,0.18334,0.18555
0.097444,0.073038,0.15615,0.073058,0.15698,0.29071,0.12668,0.12216,0.18335,0.18556
0.097556,0.073061,0.15615,0.073068,0.15699,0.29073,0.12674,0.12217,0.18337,0.18557
0.097667,0.073082,0.15615,0.073088,0.157,0.29073,0.12685,0.12219,0.18342,0.18557
0.097778,0.073098,0.15616,0.073102,0.15702,0.29074,0.12686,0.12221,0.18343,0.18558
0.097889,0.073148,0.15617,0.073127,0.15704,0.29076,0.12687,0.12222,0.18344,0.18559
0.098,0.073182,0.15617,0.073128,0.15704,0.29078,0.1269,0.12223,0.18344,0.18559
0.098111,0.073187,0.15618,0.073138,0.15704,0.2908,0.12692,0.12229,0.18346,0.1856
0.098222,0.0732,0.15618,0.073181,0.15707,0.2908,0.12696,0.1224,0.18346,0.18562
0.098333,0.073203,0.15618,0.073221,0.15709,0.29082,0.12696,0.12245,0.18347,0.18563
0.098444,0.073233,0.15618,0.073226,0.15709,0.29082,0.127,0.12246,0.18347,0.18567
0.098556,0.073265,0.15619,0.073247,0.15709,0.29082,0.12703,0.12251,0.18348,0.18569
0.098667,0.073298,0.15624,0.073277,0.1571,0.29084,0.12704,0.12259,0.18348,0.18571
0.098778,0.073319,0.15625,0.07332,0.15712,0.29086,0.12704,0.12264,0.18351,0.18572
0.098889,0.073334,0.15628,0.073368,0.15717,0.29086,0.12704,0.1227,0.18354,0.18573
0.099,0.073341,0.1563,0.073404,0.15718,0.29087,0.12705,0.1227,0.18356,0.18573
0.099111,0.073346,0.1563,0.073417,0.1572,0.29088,0.12709,0.1227,0.18357,0.18574
0.099222,0.073368,0.15632,0.073429,0.15721,0.29089,0.12711,0.12271,0.18357,0.18574
0.099333,0.073398,0.15632,0.073435,0.15722,0.29091,0.12712,0.1228,0.1836,0.18576
0.099444,0.073422,0.15633,0.073456,0.15722,0.29092,0.12715,0.12281,0.18362,0.18578
0.099556,0.073433,0.15633,0.073513,0.15723,0.29093,0.12717,0.12281,0.18363,0.1858
0.099667,0.073439,0.15633,0.073559,0.15723,0.29093,0.12718,0.12295,0.18363,0.18581
0.099778,0.07346,0.15634,0.073569,0.15723,0.29093,0.1272,0.12303,0.18364,0.18585
0.099889,0.073474,0.15634,0.07361,0.15725,0.29096,0.12723,0.12312,0.18364,0.18588
0.1,0.073485,0.15636,0.073646,0.15727,0.29096,0.12724,0.12316,0.18368,0.18592
0.10011,0.073505,0.15638,0.073723,0.15729,0.29097,0.12724,0.12318,0.18369,0.18597
0.10022,0.073512,0.15638,0.073724,0.15733,0.29099,0.12734,0.12319,0.18373,0.18598
0.10033,0.073558,0.15642,0.073729,0.15734,0.291,0.12734,0.12321,0.18374,0.18603
0.10044,0.073592,0.15643,0.073754,0.15736,0.291,0.12735,0.12322,0.18376,0.18605
0.10056,0.073593,0.15644,0.073813,0.15737,0.29101,0.12735,0.12323,0.18378,0.18607
0.10067,0.073599,0.15648,0.07382,0.15737,0.29105,0.12736,0.12325,0.1838,0.18607
0.10078,0.073651,0.15648,0.07386,0.15739,0.29107,0.12739,0.12327,0.1838,0.18608
0.10089,0.073675,0.1565,0.073868,0.1574,0.29107,0.1274,0.12327,0.18381,0.18612
0.101,0.073677,0.15652,0.073916,0.15742,0.29107,0.1274,0.12334,0.18383,0.18614
0.10111,0.073682,0.15654,0.073973,0.15744,0.29108,0.12744,0.12337,0.18385,0.18618
0.10122,0.07372,0.15655,0.073988,0.15745,0.29109,0.12745,0.12342,0.18387,0.18619
0.10133,0.073744,0.15656,0.074013,0.15747,0.29109,0.12747,0.12344,0.1839,0.18619
0.10144,0.073812,0.15656,0.074028,0.1575,0.2911,0.12747,0.12346,0.18394,0.1862
0.10156,0.073853,0.15658,0.074028,0.15751,0.2911,0.12749,0.12349,0.18394,0.18621
0.10167,0.073886,0.15659,0.074053,0.15753,0.29112,0.12755,0.12366,0.18397,0.18623
0.10178,0.073898,0.15659,0.074069,0.15753,0.29113,0.12757,0.12366,0.18401,0.18626
0.10189,0.073926,0.15659,0.074079,0.15755,0.29115,0.1276,0.12368,0.18403,0.1863
0.102,0.073927,0.1566,0.074126,0.15755,0.29115,0.12761,0.12371,0.18404,0.18632
0.10211,0.073929,0.15662,0.074151,0.1576,0.29116,0.12762,0.12374,0.18406,0.18634
0.10222,0.073935,0.15662,0.074196,0.15763,0.29117,0.12763,0.12392,0.18407,0.18635
0.10233,0.073983,0.15662,0.074219,0.15765,0.29118,0.12766,0.12394,0.1841,0.18637
0.10244,0.074017,0.15663,0.074257,0.15766,0.2912,0.12767,0.12405,0.18412,0.1864
0.10256,0.074029,0.15665,0.074271,0.15766,0.2912,0.1277,0.12405,0.18415,0.18641
0.10267,0.074065,0.15665,0.074291,0.15768,0.29121,0.12776,0.12407,0.18416,0.18643
0.10278,0.074086,0.15666,0.074316,0.15769,0.29121,0.12779,0.12415,0.18417,0.18643
0.10289,0.074096,0.15666,0.074405,0.15769,0.29122,0.1278,0.12415,0.18426,0.18644
0.103,0.0741,0.15667,0.074422,0.15773,0.29124,0.12785,0.12419,0.18427,0.18645
0.10311,0.074109,0.15668,0.074429,0.15773,0.29124,0.12786,0.12422,0.18431,0.18645
0.10322,0.074122,0.1567,0.074445,0.15775,0.29126,0.12787,0.12437,0.18434,0.18646
0.10333,0.074135,0.15672,0.074445,0.15775,0.29126,0.12788,0.12451,0.18436,0.18648
0.10344,0.074156,0.15672,0.074498,0.15776,0.29126,0.12789,0.12467,0.18437,0.18652
0.10356,0.074173,0.15673,0.074516,0.15779,0.29128,0.12796,0.12478,0.1844,0.18653
0.10367,0.074181,0.15673,0.07454,0.1578,0.29128,0.12799,0.12486,0.1844,0.18657
0.10378,0.074205,0.15674,0.074564,0.15781,0.29133,0.128,0.12493,0.18441,0.18659
0.10389,0.074258,0.15675,0.07459,0.15782,0.29134,0.128,0.12496,0.18442,0.18661
0.104,0.074287,0.15676,0.074592,0.15783,0.29134,0.12801,0.12499,0.18444,0.18663
0.10411,0.074299,0.15676,0.074616,0.15783,0.29136,0.12803,0.12507,0.18445,0.18666
0.10422,0.074336,0.15676,0.074624,0.15785,0.29138,0.12803,0.12514,0.18448,0.18667
0.10433,0.074365,0.15677,0.074633,0.15786,0.29139,0.12804,0.12527,0.18454,0.18667
0.10444,0.074368,0.1568,0.074657,0.15786,0.2914,0.12805,0.12528,0.18455,0.18671
0.10456,0.07439,0.1568,0.074668,0.15787,0.29143,0.12806,0.12528,0.18456,0.18671
0.10467,0.074425,0.1568,0.074695,0.15787,0.29143,0.12809,0.1253,0.18457,0.18673
0.10478,0.074455,0.15685,0.074708,0.15789,0.29145,0.1281,0.12539,0.18458,0.18673
0.10489,0.074463,0.15686,0.07471,0.15789,0.29145,0.12811,0.12543,0.18459,0.18676
0.105,0.074466,0.15687,0.07473,0.15789,0.29149,0.12813,0.12546,0.18459,0.18682
0.10511,0.074483,0.15688,0.074738,0.15789,0.29149,0.12813,0.1255,0.18459,0.18684
0.10522,0.074485,0.15689,0.074748,0.15792,0.2915,0.12816,0.12553,0.18459,0.18688
0.10533,0.074562,0.1569,0.074763,0.15795,0.29153,0.12818,0.12557,0.18463,0.1869
0.10544,0.074568,0.1569,0.074805,0.15795,0.29154,0.12824,0.12565,0.18465,0.18694
0.10556,0.074572,0.15692,0.074854,0.15796,0.29154,0.12825,0.12574,0.18469,0.18694
0.10567,0.074607,0.15694,0.074893,0.15796,0.29157,0.12825,0.12578,0.18469,0.18695
0.10578,0.074621,0.15694,0.074909,0.15797,0.29159,0.12825,0.12582,0.18471,0.18698
0.10589,0.074635,0.15696,0.074945,0.15798,0.2916,0.1283,0.12589,0.18474,0.18698
0.106,0.074637,0.15697,0.074978,0.15799,0.29167,0.1283,0.12593,0.18474,0.18701
0.10611,0.074664,0.15698,0.074998,0.15799,0.29168,0.1283,0.12597,0.18474,0.18701
0.10622,0.074685,0.15699,0.075008,0.15801,0.29169,0.12832,0.126,0.18475,0.18703
0.10633,0.0747,0.15701,0.075027,0.15803,0.29171,0.12838,0.126,0.18476,0.18705
0.10644,0.074701,0.15702,0.07505,0.15803,0.29172,0.1284,0.12603,0.18476,0.18707
0.10656,0.074711,0.15706,0.075077,0.15804,0.29172,0.12842,0.12608,0.18477,0.18709
0.10667,0.074716,0.15707,0.075133,0.15805,0.29172,0.12845,0.12609,0.18481,0.18712
0.10678,0.074722,0.15714,0.075156,0.15807,0.29173,0.12845,0.12614,0.18485,0.18713
0.10689,0.074731,0.15716,0.075183,0.15809,0.29173,0.12847,0.12616,0.18487,0.18714
0.107,0.074773,0.15718,0.075198,0.15811,0.29174,0.12851,0.12624,0.18488,0.18714
0.10711,0.074802,0.15718,0.075246,0.15818,0.29174,0.12852,0.12626,0.18488,0.18717
0.10722,0.074803,0.15722,0.075278,0.15818,0.29177,0.12854,0.12626,0.18492,0.18717
0.10733,0.074807,0.15725,0.075354,0.15818,0.29178,0.12854,0.12633,0.18492,0.18718
0.10744,0.074811,0.15727,0.075363,0.15819,0.29181,0.12855,0.12635,0.18496,0.18719
0.10756,0.07483,0.1573,0.075369,0.1582,0.29181,0.12855,0.12637,0.185,0.18722
0.10767,0.074876,0.15731,0.075374,0.15823,0.29182,0.12864,0.1264,0.18501,0.18723
0.10778,0.074898,0.15731,0.075408,0.15825,0.29183,0.12864,0.12644,0.18502,0.18723
0.10789,0.074953,0.15732,0.075411,0.15826,0.29183,0.12867,0.12647,0.18504,0.18723
0.108,0.07497,0.15734,0.075431,0.15826,0.29184,0.12867,0.12652,0.18507,0.18724
0.10811,0.075003,0.15734,0.075475,0.15826,0.29184,0.12871,0.12653,0.1851,0.18726
0.10822,0.075014,0.15734,0.075548,0.15827,0.29186,0.12872,0.1266,0.18511,0.1873
0.10833,0.075018,0.15735,0.075602,0.15827,0.29186,0.12872,0.1266,0.18514,0.18733
0.10844,0.07504,0.15736,0.075602,0.15829,0.29186,0.12873,0.1267,0.18516,0.18734
0.10856,0.075052,0.15737,0.075602,0.15829,0.29186,0.12874,0.12673,0.18517,0.18737
0.10867,0.075067,0.15737,0.075611,0.1583,0.29187,0.1288,0.12677,0.18517,0.18737
0.10878,0.075186,0.15737,0.075617,0.15831,0.29188,0.12882,0.12677,0.18519,0.1874
0.10889,0.075229,0.15741,0.075637,0.15831,0.29188,0.12883,0.1268,0.18519,0.1874
0.109,0.075246,0.15745,0.075691,0.15833,0.29189,0.12886,0.12681,0.1852,0.1874
0.10911,0.075273,0.15749,0.075693,0.15837,0.2919,0.12886,0.12685,0.18521,0.18741
0.10922,0.075304,0.1575,0.075699,0.15837,0.29191,0.12888,0.12693,0.18524,0.18741
0.10933,0.075338,0.15755,0.0757,0.15839,0.29193,0.12889,0.12698,0.18525,0.18743
0.10944,0.075362,0.15757,0.075709,0.15839,0.29194,0.12891,0.12702,0.1853,0.18744
0.10956,0.075363,0.1576,0.075713,0.15839,0.29195,0.12894,0.12705,0.18531,0.18745
0.10967,0.07538,0.15761,0.075737,0.1584,0.29195,0.12895,0.12707,0.18532,0.18748
0.10978,0.075433,0.15762,0.075741,0.15841,0.29197,0.12897,0.12709,0.18533,0.18748
0.10989,0.075446,0.15763,0.075761,0.15841,0.29197,0.129,0.12714,0.18534,0.18749
0.11,0.075473,0.15765,0.075766,0.15842,0.29198,0.12904,0.12715,0.18537,0.1875
0.11011,0.075475,0.15766,0.075771,0.15842,0.29199,0.12907,0.12717,0.18537,0.1875
0.11022,0.075507,0.15768,0.075789,0.15844,0.29199,0.12907,0.12718,0.18537,0.18753
0.11033,0.075524,0.15769,0.075821,0.15844,0.292,0.1291,0.12723,0.18538,0.18753
0.11044,0.075531,0.1577,0.075831,0.15845,0.29204,0.12912,0.12725,0.18538,0.18755
0.11056,0.075535,0.1577,0.075832,0.15848,0.29204,0.12915,0.12726,0.18539,0.18759
0.11067,0.075538,0.15773,0.075838,0.15849,0.29206,0.12916,0.12729,0.18539,0.18759
0.11078,0.075573,0.15773,0.075896,0.15849,0.29206,0.12919,0.12731,0.1854,0.18763
0.11089,0.075621,0.15773,0.0759,0.1585,0.29207,0.12922,0.12733,0.18542,0.18764
0.111,0.075649,0.15776,0.075924,0.15851,0.29207,0.12923,0.12755,0.18543,0.18764
0.11111,0.075651,0.15777,0.07597,0.15852,0.29212,0.12924,0.12759,0.18546,0.18768
0.11122,0.075675,0.15777,0.076001,0.15853,0.29212,0.12925,0.12761,0.18546,0.18768
0.11133,0.075708,0.15777,0.076001,0.15856,0.29213,0.12931,0.12785,0.18546,0.18768
0.11144,0.075766,0.15779,0.076064,0.15857,0.29214,0.12937,0.12795,0.18549,0.18769
0.11156,0.075803,0.1578,0.076067,0.15858,0.29215,0.1294,0.12802,0.18553,0.18769
0.11167,0.075809,0.15781,0.076099,0.15858,0.29216,0.1294,0.12802,0.18557,0.18769
0.11178,0.075829,0.15784,0.076122,0.15858,0.29217,0.12941,0.12804,0.18558,0.18769
0.11189,0.075835,0.15785,0.076127,0.15858,0.29217,0.12948,0.12808,0.18558,0.1877
0.112,0.075841,0.15787,0.076156,0.15859,0.29217,0.1295,0.12811,0.18569,0.18773
0.11211,0.075842,0.1579,0.076163,0.15861,0.29217,0.12952,0.12812,0.18569,0.18774
0.11222,0.075861,0.15793,0.076167,0.15861,0.29218,0.12953,0.12817,0.1857,0.18776
0.11233,0.075861,0.15793,0.076222,0.15862,0.2922,0.12954,0.12823,0.1857,0.18781
0.11244,0.075867,0.15793,0.076292,0.15863,0.29221,0.12955,0.12824,0.18572,0.18785
0.11256,0.075889,0.15794,0.076294,0.15863,0.29224,0.12959,0.12847,0.18577,0.18792
0.11267,0.075901,0.15796,0.076297,0.15863,0.29229,0.12961,0.12848,0.18579,0.18795
0.11278,0.075921,0.15797,0.076297,0.15864,0.29233,0.12962,0.12848,0.18581,0.18797
0.11289,0.075974,0.15798,0.076303,0.15865,0.29235,0.12963,0.12849,0.18581,0.18797
0.113,0.075987,0.15798,0.076318,0.15866,0.29236,0.12967,0.12854,0.18583,0.18798
0.11311,0.076003,0.15799,0.076335,0.15866,0.29237,0.1297,0.12854,0.18583,0.188
0.11322,0.076015,0.158,0.076345,0.15867,0.29238,0.1297,0.12861,0.18584,0.188
0.11333,0.07603,0.15801,0.076368,0.15871,0.29238,0.12971,0.12863,0.18587,0.188
0.11344,0.076033,0.15801,0.076446,0.15872,0.29239,0.12971,0.12869,0.18589,0.18801
0.11356,0.0761,0.15803,0.076455,0.15872,0.29241,0.12974,0.12876,0.18594,0.18803
0.11367,0.076102,0.15804,0.076472,0.15873,0.29242,0.12975,0.12878,0.18594,0.18805
0.11378,0.076115,0.15805,0.076479,0.15874,0.29242,0.12976,0.1289,0.18594,0.18808
0.11389,0.07612,0.15806,0.076507,0.15874,0.29243,0.1298,0.12894,0.18597,0.18809
0.114,0.07619,0.15809,0.076531,0.15875,0.29243,0.1298,0.12904,0.18597,0.18809
0.11411,0.07625,0.15809,0.076536,0.15877,0.29244,0.1298,0.12907,0.18598,0.18809
0.11422,0.076281,0.1581,0.076597,0.15877,0.29244,0.12982,0.12922,0.18598,0.18813
0.11433,0.076291,0.15812,0.076651,0.15878,0.29244,0.12983,0.12929,0.18599,0.18814
0.11444,0.076309,0.15813,0.076656,0.15879,0.29246,0.12983,0.12934,0.18599,0.18817
0.11456,0.076314,0.15814,0.076668,0.15881,0.29246,0.12985,0.12934,0.18599,0.18819
0.11467,0.076333,0.15814,0.076672,0.15883,0.29249,0.12987,0.12936,0.18602,0.18819
0.11478,0.076363,0.15815,0.0767,0.15883,0.2925,0.12987,0.12937,0.18603,0.18821
0.11489,0.076436,0.15815,0.076722,0.15885,0.29252,0.12989,0.12943,0.18608,0.18822
0.115,0.076443,0.15815,0.076733,0.15887,0.29253,0.12997,0.12948,0.18609,0.18823
0.11511,0.076454,0.15817,0.076765,0.15888,0.29253,0.12998,0.12951,0.18611,0.18825
0.11522,0.076456,0.15818,0.076797,0.15888,0.29255,0.13,0.12957,0.18611,0.18827
0.11533,0.076493,0.15818,0.076805,0.15891,0.29256,0.13004,0.12958,0.18612,0.18828
0.11544,0.076524,0.15819,0.07681,0.15892,0.29257,0.13008,0.12958,0.18616,0.18828
0.11556,0.076607,0.1582,0.076818,0.15892,0.29257,0.1301,0.12958,0.18616,0.18833
0.11567,0.076616,0.1582,0.076828,0.15893,0.29258,0.1301,0.12969,0.18618,0.18838
0.11578,0.076637,0.15821,0.076829,0.15895,0.2926,0.13011,0.12971,0.18619,0.18842
0.11589,0.076648,0.15822,0.076838,0.15895,0.29262,0.13016,0.12979,0.18622,0.18843
0.116,0.076672,0.15822,0.076864,0.15896,0.29263,0.13018,0.12994,0.18622,0.18843
0.11611,0.076691,0.15823,0.076867,0.15897,0.29263,0.1302,0.13006,0.18625,0.18847
0.11622,0.076724,0.15823,0.076876,0.15898,0.29265,0.13027,0.13021,0.18635,0.18849
0.11633,0.076734,0.15825,0.076916,0.15898,0.29267,0.13028,0.13028,0.18636,0.1885
0.11644,0.076798,0.15825,0.076935,0.15899,0.29268,0.13029,0.13032,0.18644,0.18852
0.11656,0.076804,0.15826,0.076994,0.15904,0.29268,0.13031,0.13038,0.18644,0.18853
0.11667,0.076853,0.15826,0.077004,0.15905,0.29269,0.13031,0.1304,0.18645,0.18854
0.11678,0.076856,0.15827,0.077013,0.15908,0.29271,0.13033,0.13056,0.18645,0.18854
0.11689,0.076923,0.15828,0.077015,0.15912,0.29271,0.13035,0.1306,0.18645,0.18856
0.117,0.07697,0.15828,0.077015,0.15913,0.29273,0.13039,0.13062,0.18646,0.18856
0.11711,0.076981,0.15828,0.077017,0.15916,0.29273,0.13044,0.13063,0.18647,0.18857
0.11722,0.076984,0.1583,0.077026,0.15917,0.29273,0.1305,0.13064,0.18648,0.18857
0.11733,0.076984,0.1583,0.07703,0.1592,0.29274,0.13051,0.13065,0.1865,0.18861
0.11744,0.077036,0.15832,0.077052,0.1592,0.29275,0.13056,0.13072,0.18651,0.18863
0.11756,0.077043,0.15833,0.077058,0.15921,0.29275,0.13057,0.13078,0.18651,0.18864
0.11767,0.077076,0.15833,0.077071,0.15924,0.29277,0.1306,0.13093,0.18658,0.18864
0.11778,0.077099,0.15834,0.077092,0.15924,0.29278,0.13063,0.13114,0.18659,0.18865
0.11789,0.077172,0.15835,0.077111,0.15925,0.29279,0.13064,0.13124,0.1866,0.18866
0.118,0.077173,0.15838,0.077143,0.15926,0.29279,0.13066,0.13125,0.18661,0.18868
0.11811,0.077182,0.15844,0.077181,0.15929,0.2928,0.13066,0.13133,0.18664,0.18868
0.11822,0.077183,0.15845,0.077192,0.15929,0.29281,0.13067,0.13134,0.18664,0.1887
0.11833,0.07719,0.15846,0.077197,0.1593,0.29282,0.13072,0.13141,0.18664,0.18875
0.11844,0.077195,0.15849,0.077211,0.1593,0.29282,0.13073,0.13142,0.18667,0.18875
0.11856,0.077216,0.15849,0.077214,0.15931,0.29283,0.13079,0.13146,0.18671,0.18875
0.11867,0.077253,0.15851,0.077277,0.15931,0.29283,0.13081,0.13153,0.18673,0.18876
0.11878,0.077256,0.15852,0.077321,0.15932,0.29283,0.13081,0.13156,0.18673,0.18877
0.11889,0.07726,0.15853,0.077361,0.15933,0.29285,0.13082,0.13159,0.18674,0.18878
0.119,0.077267,0.15854,0.077374,0.15935,0.29287,0.13083,0.13169,0.18675,0.18882
0.11911,0.077283,0.15854,0.07739,0.15936,0.29288,0.13086,0.13169,0.18678,0.18883
0.11922,0.077372,0.15856,0.077414,0.15938,0.29288,0.13087,0.13173,0.18678,0.18883
0.11933,0.077373,0.15857,0.077459,0.15938,0.29289,0.13089,0.1319,0.18679,0.18888
0.11944,0.077392,0.15857,0.077475,0.15939,0.29291,0.13092,0.1319,0.18681,0.18891
0.11956,0.077396,0.15857,0.07749,0.15939,0.29291,0.13096,0.13192,0.18683,0.18891
0.11967,0.077437,0.15857,0.077492,0.15939,0.29292,0.13097,0.13198,0.18684,0.18896
0.11978,0.077466,0.1586,0.077521,0.1594,0.29292,0.131,0.13206,0.18685,0.18897
0.11989,0.07749,0.15862,0.077523,0.1594,0.29293,0.13101,0.13208,0.18686,0.189
0.12,0.077492,0.15862,0.077535,0.15941,0.29295,0.13104,0.13225,0.18686,0.18901
0.12011,0.077552,0.15862,0.07754,0.15942,0.29297,0.13105,0.13231,0.18694,0.18902
0.12022,0.077564,0.15864,0.077569,0.15942,0.29299,0.13106,0.13232,0.18697,0.18906
0.12033,0.07758,0.15865,0.077579,0.15943,0.29299,0.13106,0.13232,0.18698,0.18906
0.12044,0.077586,0.15865,0.077588,0.15945,0.29301,0.1311,0.13234,0.187,0.18907
0.12056,0.077612,0.15866,0.077596,0.15946,0.29301,0.1311,0.13245,0.187,0.18907
0.12067,0.077629,0.15867,0.077679,0.15946,0.29303,0.13115,0.13246,0.187,0.18908
0.12078,0.077637,0.1587,0.077692,0.15947,0.29304,0.13121,0.13269,0.18701,0.18911
0.12089,0.077638,0.1587,0.077707,0.15948,0.29305,0.13121,0.13274,0.18702,0.18912
0.121,0.077731,0.15871,0.077717,0.15949,0.29307,0.13123,0.13284,0.18704,0.18913
0.12111,0.077737,0.15874,0.077747,0.1595,0.2931,0.13125,0.13304,0.18705,0.18915
0.12122,0.077742,0.15875,0.077785,0.1595,0.29311,0.13129,0.13319,0.18706,0.18915
0.12133,0.077808,0.15877,0.077817,0.1595,0.29312,0.13129,0.13319,0.18707,0.18922
0.12144,0.077813,0.15878,0.077825,0.15952,0.29313,0.13131,0.13327,0.18711,0.18924
0.12156,0.077829,0.1588,0.077885,0.15952,0.29315,0.13133,0.13332,0.18712,0.18924
0.12167,0.077832,0.15881,0.077893,0.15952,0.29316,0.13134,0.13335,0.18713,0.18925
0.12178,0.077899,0.15882,0.0779,0.15955,0.29317,0.13135,0.13339,0.18714,0.18928
0.12189,0.077924,0.15882,0.077921,0.15955,0.29319,0.13136,0.13343,0.18715,0.18932
0.122,0.077951,0.15882,0.077926,0.15956,0.29321,0.13136,0.13345,0.18719,0.18933
0.12211,0.078075,0.15883,0.07795,0.15956,0.29323,0.13139,0.13349,0.1872,0.18934
0.12222,0.078127,0.15884,0.078005,0.15957,0.29323,0.13141,0.1335,0.1872,0.18934
0.12233,0.078149,0.15885,0.078027,0.15957,0.29324,0.13144,0.13354,0.18725,0.18934
0.12244,0.078166,0.15885,0.078038,0.15958,0.29324,0.13145,0.13355,0.18727,0.18937
0.12256,0.078188,0.15885,0.07804,0.15959,0.29326,0.13145,0.13355,0.1873,0.18938
0.12267,0.078196,0.15886,0.078082,0.15963,0.29327,0.13149,0.13371,0.18731,0.18938
0.12278,0.078242,0.15887,0.078094,0.15968,0.29327,0.1315,0.13375,0.18732,0.18939
0.12289,0.078242,0.15887,0.078099,0.15968,0.29329,0.13157,0.13377,0.18732,0.1894
0.123,0.078294,0.15887,0.078112,0.1597,0.29331,0.13158,0.13381,0.18739,0.18941
0.12311,0.078332,0.15888,0.078117,0.1597,0.29332,0.1316,0.13388,0.18741,0.18944
0.12322,0.078334,0.15889,0.078148,0.15977,0.29335,0.13161,0.13396,0.18747,0.18944
0.12333,0.078343,0.15893,0.078164,0.15977,0.29337,0.13163,0.13397,0.18747,0.18945
0.12344,0.078351,0.15893,0.0782,0.1598,0.29337,0.13163,0.13398,0.18748,0.18945
0.12356,0.078362,0.15895,0.078224,0.15981,0.29338,0.13168,0.13399,0.1875,0.18946
0.12367,0.078397,0.159,0.078246,0.15981,0.29338,0.13169,0.13399,0.1875,0.18948
0.12378,0.078398,0.159,0.078274,0.15983,0.29339,0.13169,0.134,0.18751,0.18953
0.12389,0.078398,0.15901,0.078275,0.15983,0.2934,0.13173,0.13411,0.18751,0.18957
0.124,0.078406,0.15902,0.078305,0.15985,0.2934,0.13174,0.13414,0.18751,0.1896
0.12411,0.078451,0.15903,0.078306,0.15986,0.2934,0.13175,0.13419,0.18756,0.1896
0.12422,0.078464,0.15904,0.078333,0.15989,0.29341,0.13176,0.1342,0.18756,0.1896
0.12433,0.07847,0.15904,0.078339,0.1599,0.29341,0.13178,0.13427,0.18756,0.1896
0.12444,0.078481,0.15909,0.078378,0.1599,0.29343,0.13182,0.13427,0.18757,0.18962
0.12456,0.078517,0.15913,0.078381,0.15991,0.29346,0.13183,0.1343,0.18757,0.18962
0.12467,0.078551,0.15914,0.078382,0.15991,0.29346,0.13183,0.13431,0.18758,0.18962
0.12478,0.078557,0.15915,0.078389,0.15991,0.29348,0.13187,0.13435,0.18759,0.18967
0.12489,0.078567,0.15917,0.078437,0.15991,0.29348,0.13187,0.13437,0.1876,0.18971
0.125,0.078669,0.15918,0.078461,0.15994,0.2935,0.13188,0.13441,0.18761,0.18975
0.12511,0.078673,0.1592,0.078465,0.15994,0.2935,0.13191,0.13444,0.18765,0.18976
0.12522,0.078698,0.15923,0.078491,0.15995,0.29351,0.13195,0.1345,0.18767,0.18978
0.12533,0.07874,0.15923,0.078518,0.15999,0.29352,0.13198,0.13452,0.18768,0.18978
0.12544,0.078793,0.15925,0.078519,0.16,0.29353,0.13198,0.13454,0.18772,0.18978
0.12556,0.078816,0.15928,0.078526,0.16001,0.29354,0.13202,0.13458,0.18778,0.18983
0.12567,0.078833,0.15929,0.078654,0.16002,0.29354,0.13203,0.13467,0.18779,0.18985
0.12578,0.078835,0.1593,0.078667,0.16002,0.29355,0.1321,0.13479,0.1878,0.18986
0.12589,0.078836,0.15931,0.078733,0.16003,0.29356,0.13213,0.13482,0.18781,0.18987
0.126,0.078842,0.15931,0.078751,0.16004,0.29357,0.13215,0.13485,0.18781,0.18988
0.12611,0.078873,0.15933,0.078763,0.16004,0.29358,0.13219,0.13485,0.18782,0.18989
0.12622,0.078888,0.15934,0.078765,0.16007,0.2936,0.13221,0.13491,0.18782,0.18992
0.12633,0.078914,0.15935,0.078807,0.16007,0.29361,0.13227,0.13493,0.18783,0.18993
0.12644,0.078919,0.15935,0.078874,0.16009,0.29363,0.13228,0.13522,0.18787,0.18993
0.12656,0.07893,0.15935,0.078913,0.16009,0.29365,0.13229,0.13526,0.18787,0.19001
0.12667,0.078959,0.15936,0.07892,0.1601,0.29367,0.1323,0.13529,0.18787,0.19003
0.12678,0.079001,0.15937,0.078944,0.16013,0.29367,0.13231,0.13531,0.18787,0.19005
0.12689,0.079068,0.15938,0.07896,0.16015,0.29367,0.13231,0.13543,0.18788,0.19008
0.127,0.079071,0.15938,0.078971,0.16017,0.29368,0.13233,0.13545,0.1879,0.19008
0.12711,0.079073,0.15938,0.078976,0.16021,0.29368,0.13238,0.1355,0.18791,0.19012
0.12722,0.079074,0.15939,0.079027,0.16023,0.2937,0.13241,0.13552,0.18792,0.19013
0.12733,0.079096,0.1594,0.079056,0.16024,0.29375,0.13243,0.13576,0.18793,0.19013
0.12744,0.079102,0.15941,0.079076,0.16025,0.29375,0.13244,0.13577,0.18795,0.19013
0.12756,0.079139,0.15944,0.079098,0.16025,0.29376,0.13244,0.13578,0.18796,0.19014
0.12767,0.079176,0.15944,0.079101,0.16025,0.29377,0.13245,0.13587,0.18796,0.19016
0.12778,0.079178,0.15944,0.079114,0.16026,0.29377,0.13246,0.13613,0.18796,0.19017
0.12789,0.079198,0.15947,0.079116,0.16027,0.29377,0.13246,0.13622,0.18796,0.19017
0.128,0.079203,0.15947,0.079148,0.1603,0.2938,0.13247,0.13627,0.18803,0.19018
0.12811,0.079238,0.15948,0.079228,0.16032,0.29381,0.13247,0.13632,0.18806,0.19019
0.12822,0.079252,0.15951,0.079257,0.16032,0.29382,0.13247,0.13633,0.18806,0.19019
0.12833,0.079283,0.15952,0.07927,0.16033,0.29384,0.13249,0.13635,0.1881,0.19019
0.12844,0.07929,0.15954,0.07934,0.16033,0.29386,0.13254,0.13643,0.18813,0.1902
0.12856,0.07933,0.15955,0.079346,0.16035,0.29386,0.13256,0.13647,0.1882,0.19024
0.12867,0.079424,0.15956,0.07936,0.16036,0.29387,0.13258,0.13674,0.18821,0.19025
0.12878,0.079443,0.1596,0.079368,0.16037,0.29387,0.13258,0.13682,0.18822,0.19028
0.12889,0.079459,0.1596,0.079384,0.16037,0.29389,0.13261,0.13683,0.18823,0.19029
0.129,0.079499,0.1596,0.079474,0.16038,0.2939,0.13261,0.13686,0.18826,0.19033
0.12911,0.079508,0.15961,0.079482,0.16038,0.29391,0.13263,0.13686,0.18827,0.19038
0.12922,0.079522,0.15961,0.079492,0.16039,0.29392,0.13264,0.13686,0.18827,0.19039
0.12933,0.079538,0.15961,0.079503,0.1604,0.29392,0.13269,0.13689,0.18827,0.19039
0.12944,0.079552,0.15962,0.079516,0.16043,0.29393,0.13269,0.13691,0.18829,0.19039
0.12956,0.079554,0.15966,0.079537,0.16044,0.29394,0.13273,0.13695,0.18829,0.1904
0.12967,0.079566,0.15969,0.079538,0.16047,0.29394,0.13274,0.13711,0.18832,0.19041
0.12978,0.079568,0.15969,0.07957,0.16048,0.29394,0.13276,0.13716,0.18832,0.19042
0.12989,0.079637,0.15972,0.0796,0.16051,0.29396,0.13278,0.13721,0.18832,0.19045
0.13,0.079643,0.15974,0.079627,0.16051,0.29396,0.13278,0.13724,0.18833,0.19047
0.13011,0.079672,0.15975,0.079633,0.16053,0.29397,0.13283,0.13727,0.18837,0.19047
0.13022,0.079702,0.15976,0.079638,0.16054,0.29397,0.13283,0.13728,0.1884,0.19048
0.13033,0.079734,0.15976,0.079638,0.16054,0.294,0.13286,0.13732,0.18842,0.19049
0.13044,0.079778,0.15976,0.079668,0.16055,0.29401,0.13288,0.13756,0.18842,0.19052
0.13056,0.07984,0.1598,0.079704,0.16056,0.29403,0.13289,0.13761,0.18842,0.19052
0.13067,0.079887,0.15982,0.079707,0.16056,0.29404,0.13289,0.13761,0.18843,0.19054
0.13078,0.079953,0.15982,0.07971,0.16056,0.29405,0.13294,0.13769,0.18845,0.19055
0.13089,0.079984,0.15983,0.079726,0.16057,0.29405,0.13295,0.1378,0.18846,0.19055
0.131,0.079995,0.15983,0.079758,0.16057,0.29405,0.13295,0.13781,0.18846,0.19056
0.13111,0.080035,0.15984,0.079763,0.16061,0.29406,0.13302,0.13782,0.18847,0.19056
0.13122,0.080044,0.15985,0.079775,0.16062,0.29407,0.13302,0.13782,0.1885,0.19056
0.13133,0.080059,0.15986,0.079778,0.16063,0.29407,0.13304,0.13784,0.1885,0.19061
0.13144,0.080065,0.15986,0.079795,0.16064,0.29407,0.13306,0.13787,0.18851,0.19062
0.13156,0.080082,0.1599,0.079796,0.16066,0.2941,0.13307,0.13791,0.18851,0.19062
0.13167,0.080096,0.1599,0.079832,0.16067,0.2941,0.1331,0.13794,0.18853,0.19065
0.13178,0.080108,0.15991,0.079838,0.1607,0.29411,0.13311,0.13795,0.18856,0.19067
0.13189,0.080131,0.15993,0.07985,0.16073,0.29413,0.13314,0.13797,0.18857,0.19067
0.132,0.080157,0.15995,0.079861,0.16073,0.29415,0.13315,0.13799,0.18858,0.19067
0.13211,0.080161,0.15995,0.079871,0.16073,0.29416,0.13316,0.13803,0.18858,0.19068
0.13222,0.080175,0.15995,0.079901,0.16074,0.29416,0.13317,0.13804,0.18858,0.19069
0.13233,0.080191,0.15996,0.079914,0.16076,0.29418,0.13318,0.13808,0.18859,0.19072
0.13244,0.080196,0.15996,0.079918,0.16077,0.29418,0.13318,0.1381,0.18862,0.19073
0.13256,0.080229,0.15997,0.079936,0.16078,0.29418,0.13318,0.1381,0.18865,0.19073
0.13267,0.080239,0.15997,0.079972,0.16078,0.29418,0.13321,0.13824,0.18867,0.19074
0.13278,0.080269,0.15999,0.080031,0.1608,0.29421,0.13322,0.13828,0.18867,0.19075
0.13289,0.080308,0.16007,0.080039,0.16081,0.29422,0.13323,0.13829,0.18867,0.19075
0.133,0.080315,0.16008,0.080063,0.16082,0.29422,0.13324,0.13838,0.18869,0.19075
0.13311,0.080325,0.1601,0.080124,0.16084,0.29422,0.13327,0.13838,0.18869,0.19075
0.13322,0.080327,0.16011,0.08013,0.16085,0.29425,0.13327,0.13848,0.18869,0.19076
0.13333,0.080331,0.16012,0.080171,0.16091,0.29425,0.13327,0.13857,0.1887,0.19076
0.13344,0.080343,0.16015,0.080177,0.16093,0.29425,0.13328,0.13863,0.18872,0.19077
0.13356,0.080346,0.16016,0.080178,0.16093,0.29425,0.13329,0.13866,0.18875,0.19078
0.13367,0.080364,0.16016,0.08018,0.16094,0.29426,0.1333,0.13868,0.18876,0.19079
0.13378,0.080374,0.16017,0.080213,0.16094,0.29427,0.1333,0.13872,0.18878,0.1908
0.13389,0.080382,0.16018,0.080267,0.16095,0.2943,0.13331,0.13876,0.18878,0.19082
0.134,0.080434,0.16021,0.080286,0.16099,0.29431,0.13333,0.13879,0.18881,0.19082
0.13411,0.080449,0.16023,0.080313,0.16102,0.29432,0.13335,0.13891,0.18881,0.19084
0.13422,0.08045,0.16023,0.08032,0.16105,0.29434,0.13336,0.13892,0.18882,0.19084
0.13433,0.080463,0.16025,0.080322,0.16105,0.29436,0.13338,0.13895,0.18885,0.19088
0.13444,0.080473,0.16026,0.080354,0.16105,0.29436,0.13341,0.13906,0.18888,0.1909
0.13456,0.08053,0.16027,0.080356,0.16106,0.29436,0.13342,0.13911,0.18888,0.1909
0.13467,0.080532,0.16028,0.080403,0.16106,0.29437,0.13345,0.13915,0.18889,0.19091
0.13478,0.080533,0.16029,0.080431,0.16107,0.2944,0.13347,0.1392,0.1889,0.19091
0.13489,0.08054,0.16029,0.080517,0.16108,0.29441,0.13351,0.13923,0.18891,0.19096
0.135,0.080555,0.16029,0.080547,0.16108,0.29443,0.13354,0.1393,0.18892,0.19098
0.13511,0.080575,0.1603,0.080563,0.16109,0.29443,0.13359,0.13931,0.18893,0.19098
0.13522,0.080575,0.16031,0.080631,0.1611,0.29444,0.13365,0.13941,0.18895,0.19099
0.13533,0.080589,0.16031,0.080712,0.16111,0.29444,0.13366,0.13952,0.18898,0.19101
0.13544,0.080598,0.16031,0.080727,0.16115,0.29445,0.13366,0.13956,0.18898,0.19101
0.13556,0.080607,0.16032,0.08073,0.16115,0.29446,0.13366,0.13957,0.18899,0.19103
0.13567,0.080625,0.16033,0.080745,0.16116,0.29448,0.13367,0.13959,0.18899,0.19106
0.13578,0.080653,0.16034,0.080745,0.16116,0.29449,0.1337,0.1396,0.189,0.19109
0.13589,0.080693,0.16035,0.080746,0.16118,0.2945,0.13373,0.13969,0.189,0.19109
0.136,0.080711,0.16035,0.080748,0.16118,0.29451,0.13377,0.13972,0.18906,0.1911
0.13611,0.080718,0.16038,0.080767,0.16119,0.29451,0.13382,0.13974,0.18906,0.19112
0.13622,0.080754,0.16038,0.08078,0.16119,0.29454,0.13383,0.13987,0.18907,0.19114
0.13633,0.080799,0.16039,0.080781,0.16119,0.29454,0.13384,0.13994,0.18907,0.19116
0.13644,0.080822,0.16039,0.080785,0.1612,0.29455,0.13384,0.13994,0.18913,0.19117
0.13656,0.080831,0.1604,0.080818,0.16122,0.29455,0.13385,0.14002,0.18916,0.1912
0.13667,0.080873,0.16041,0.08083,0.16123,0.29455,0.13388,0.14015,0.18917,0.19122
0.13678,0.080875,0.16045,0.080987,0.16124,0.29456,0.1339,0.14018,0.18918,0.19124
0.13689,0.080898,0.16047,0.081026,0.16125,0.29456,0.13393,0.14019,0.18925,0.19125
0.137,0.080962,0.1605,0.081039,0.16125,0.29457,0.13395,0.14025,0.18926,0.19126
0.13711,0.080968,0.1605,0.081045,0.16126,0.29457,0.13395,0.14027,0.18927,0.19126
0.13722,0.08097,0.16051,0.081084,0.16127,0.29458,0.13396,0.14036,0.18932,0.19127
0.13733,0.081066,0.16053,0.081114,0.16128,0.29459,0.13397,0.14041,0.18932,0.19128
0.13744,0.081098,0.16053,0.08113,0.1613,0.2946,0.13398,0.14041,0.18933,0.19129
0.13756,0.081098,0.16054,0.081138,0.16133,0.29461,0.134,0.14042,0.18933,0.19129
0.13767,0.081105,0.16054,0.081148,0.16133,0.29461,0.13401,0.14046,0.18934,0.19131
0.13778,0.081112,0.16054,0.081178,0.16139,0.29461,0.13402,0.14047,0.18936,0.19134
0.13789,0.081127,0.16057,0.081185,0.16139,0.29463,0.13402,0.1405,0.18938,0.19135
0.138,0.081128,0.16058,0.081199,0.1614,0.29465,0.13402,0.14051,0.18941,0.19136
0.13811,0.081166,0.16059,0.081227,0.1614,0.29465,0.13406,0.14051,0.18945,0.19138
0.13822,0.08117,0.16064,0.081227,0.1614,0.29467,0.13406,0.14058,0.18948,0.1914
0.13833,0.081176,0.16065,0.081238,0.16141,0.29469,0.13406,0.14071,0.18954,0.19142
0.13844,0.081183,0.16065,0.081262,0.16141,0.2947,0.13407,0.14077,0.18955,0.19148
0.13856,0.081185,0.16065,0.081284,0.16141,0.29471,0.13413,0.14078,0.18956,0.1915
0.13867,0.081213,0.16069,0.081296,0.16142,0.29472,0.13414,0.14089,0.18956,0.19153
0.13878,0.081226,0.16069,0.081325,0.16143,0.29473,0.13414,0.1409,0.18957,0.19153
0.13889,0.081244,0.16069,0.08134,0.16145,0.29474,0.13415,0.14097,0.18958,0.19155
0.139,0.081248,0.16069,0.081343,0.16146,0.29474,0.13417,0.14102,0.18959,0.19156
0.13911,0.081272,0.1607,0.081365,0.16147,0.29475,0.13417,0.14111,0.1896,0.19159
0.13922,0.081305,0.16073,0.081392,0.1615,0.29476,0.1342,0.14111,0.18961,0.19159
0.13933,0.081316,0.16076,0.081401,0.1615,0.29476,0.13422,0.14118,0.18962,0.19159
0.13944,0.081338,0.16076,0.081411,0.16151,0.29476,0.13422,0.14131,0.18966,0.1916
0.13956,0.081392,0.16077,0.081414,0.16151,0.29476,0.13424,0.14135,0.18971,0.19161
0.13967,0.081411,0.16083,0.08142,0.16153,0.29477,0.13425,0.14149,0.18971,0.19162
0.13978,0.081433,0.16084,0.081468,0.16154,0.29479,0.13425,0.14149,0.18974,0.19163
0.13989,0.08144,0.16084,0.081529,0.16157,0.29479,0.13428,0.14155,0.18978,0.19164
0.14,0.08145,0.16084,0.08154,0.16158,0.29479,0.13433,0.14156,0.18979,0.19167
0.14011,0.081452,0.16084,0.081557,0.1616,0.2948,0.13434,0.14164,0.1898,0.19171
0.14022,0.081457,0.16086,0.081562,0.16162,0.29481,0.13434,0.14169,0.18981,0.19173
0.14033,0.081501,0.16086,0.081613,0.16164,0.29485,0.13436,0.14172,0.18984,0.19174
0.14044,0.081502,0.16086,0.081613,0.16165,0.29485,0.13437,0.14186,0.18984,0.19175
0.14056,0.081517,0.16088,0.081628,0.16165,0.29487,0.13438,0.14188,0.18985,0.19176
0.14067,0.081557,0.16088,0.081635,0.16166,0.29488,0.1344,0.14191,0.18987,0.19176
0.14078,0.081583,0.16088,0.081637,0.16167,0.29491,0.1344,0.14193,0.18988,0.19177
0.14089,0.081675,0.1609,0.081642,0.16168,0.29492,0.1344,0.14202,0.18992,0.19177
0.141,0.081693,0.1609,0.081669,0.16169,0.29493,0.13457,0.14217,0.18993,0.19185
0.14111,0.081696,0.16094,0.081672,0.1617,0.29493,0.13457,0.1422,0.18996,0.19187
0.14122,0.081732,0.16096,0.081686,0.1617,0.29493,0.13458,0.14221,0.18996,0.19187
0.14133,0.081764,0.16096,0.0817,0.16171,0.29494,0.13461,0.14232,0.18997,0.19187
0.14144,0.081765,0.16097,0.081728,0.16173,0.29495,0.13465,0.14237,0.18998,0.19189
0.14156,0.081815,0.16098,0.081745,0.16175,0.29495,0.13469,0.14239,0.19001,0.1919
0.14167,0.081834,0.16102,0.081766,0.16175,0.29495,0.1347,0.14244,0.19002,0.19192
0.14178,0.081835,0.16102,0.08177,0.16177,0.29495,0.13473,0.14256,0.19002,0.19193
0.14189,0.08186,0.16104,0.081817,0.16179,0.29497,0.13473,0.14256,0.19003,0.19201
0.142,0.081868,0.16104,0.081881,0.16179,0.29497,0.13477,0.14259,0.19004,0.19202
0.14211,0.081869,0.16105,0.081903,0.16179,0.29497,0.13479,0.1427,0.19005,0.19203
0.14222,0.081934,0.16106,0.081911,0.16179,0.29498,0.13479,0.14271,0.19009,0.19205
0.14233,0.081951,0.16106,0.081918,0.1618,0.29499,0.13481,0.1428,0.19011,0.19206
0.14244,0.081973,0.16109,0.081933,0.16181,0.29499,0.13482,0.1428,0.19014,0.19206
0.14256,0.081988,0.16109,0.081964,0.16183,0.295,0.13486,0.14289,0.19015,0.19207
0.14267,0.082029,0.1611,0.081966,0.16186,0.29501,0.13489,0.1429,0.19016,0.19209
0.14278,0.082029,0.16112,0.081968,0.16186,0.29502,0.13493,0.14307,0.19017,0.19209
0.14289,0.082043,0.16112,0.081972,0.16188,0.29502,0.13494,0.1432,0.19019,0.1921
0.143,0.082064,0.16113,0.081987,0.16188,0.29503,0.13494,0.14324,0.19019,0.1921
0.14311,0.082064,0.16113,0.082006,0.1619,0.29504,0.13499,0.14331,0.19019,0.19211
0.14322,0.082067,0.16115,0.082071,0.16191,0.29504,0.135,0.14334,0.1902,0.19213
0.14333,0.082079,0.16115,0.082075,0.16192,0.29504,0.13501,0.14337,0.19021,0.19214
0.14344,0.082089,0.16117,0.082118,0.16195,0.29504,0.13502,0.14339,0.19021,0.19215
0.14356,0.08209,0.16118,0.082138,0.16195,0.29507,0.13508,0.14339,0.19022,0.19215
0.14367,0.082103,0.16121,0.082149,0.16196,0.29508,0.13512,0.1434,0.19025,0.19217
0.14378,0.08211,0.16123,0.082151,0.16196,0.29508,0.13517,0.14356,0.19028,0.19218
0.14389,0.082148,0.16124,0.08218,0.16197,0.29509,0.13522,0.14357,0.1903,0.19222
0.144,0.082183,0.16126,0.082205,0.16199,0.2951,0.13522,0.14362,0.19031,0.19223
0.14411,0.082244,0.16128,0.082227,0.16199,0.29512,0.13525,0.14375,0.19034,0.19225
0.14422,0.082253,0.16129,0.082255,0.16199,0.29512,0.13526,0.14379,0.19035,0.19226
0.14433,0.082278,0.1613,0.082272,0.16199,0.29515,0.13529,0.14387,0.19035,0.19229
0.14444,0.08228,0.16132,0.082297,0.16205,0.29515,0.13537,0.14387,0.19037,0.19229
0.14456,0.082289,0.16132,0.082297,0.16209,0.29516,0.13537,0.14404,0.19039,0.19233
0.14467,0.082337,0.16133,0.082306,0.16213,0.29516,0.13537,0.14405,0.19043,0.19234
0.14478,0.082345,0.16133,0.08232,0.16216,0.29516,0.13538,0.14409,0.19046,0.19235
0.14489,0.082347,0.16134,0.082358,0.16217,0.29517,0.13541,0.1441,0.19046,0.19235
0.145,0.082402,0.16135,0.082361,0.16217,0.29518,0.13541,0.1441,0.19047,0.19236
0.14511,0.082412,0.16135,0.082439,0.16219,0.29519,0.13548,0.14423,0.19049,0.19236
0.14522,0.082447,0.16138,0.082461,0.1622,0.29521,0.13554,0.14433,0.1905,0.19237
0.14533,0.082451,0.16139,0.082465,0.1622,0.29522,0.13556,0.14437,0.19051,0.1924
0.14544,0.082464,0.16139,0.082471,0.16221,0.29522,0.13556,0.14437,0.19052,0.19241
0.14556,0.082479,0.1614,0.082481,0.16222,0.29523,0.13558,0.14453,0.19052,0.19246
0.14567,0.082488,0.1614,0.082489,0.16222,0.29524,0.13558,0.14459,0.19053,0.1925
0.14578,0.082506,0.16141,0.082492,0.16226,0.29524,0.13561,0.14463,0.19054,0.19252
0.14589,0.082513,0.16144,0.082499,0.16228,0.29526,0.13562,0.14485,0.19055,0.19252
0.146,0.082538,0.16145,0.082514,0.16228,0.2953,0.13562,0.14489,0.19056,0.19252
0.14611,0.082606,0.16145,0.082521,0.16229,0.29532,0.13563,0.1449,0.19058,0.19253
0.14622,0.082611,0.16146,0.082531,0.1623,0.29533,0.13565,0.14494,0.19061,0.19254
0.14633,0.082624,0.16146,0.082555,0.16231,0.29535,0.13568,0.14504,0.19061,0.19254
0.14644,0.08266,0.16147,0.082558,0.16232,0.29537,0.13569,0.14516,0.19061,0.19255
0.14656,0.082677,0.16147,0.082563,0.16237,0.29537,0.1357,0.14523,0.19062,0.19255
0.14667,0.082681,0.16147,0.082578,0.16237,0.29538,0.13572,0.14525,0.19063,0.1926
0.14678,0.08271,0.16149,0.082596,0.16238,0.29538,0.13572,0.14528,0.19064,0.1926
0.14689,0.082725,0.16149,0.082678,0.16242,0.2954,0.13573,0.1453,0.19065,0.19261
0.147,0.082734,0.16149,0.082705,0.16245,0.29541,0.13575,0.1453,0.19065,0.19262
0.14711,0.082773,0.1615,0.082726,0.16247,0.29543,0.13576,0.14533,0.19066,0.19263
0.14722,0.082776,0.16151,0.08276,0.16251,0.29546,0.13576,0.14536,0.19067,0.19266
0.14733,0.082817,0.16151,0.082804,0.16252,0.29547,0.13578,0.14538,0.19068,0.1927
0.14744,0.082898,0.16153,0.082872,0.16252,0.29552,0.13582,0.14542,0.19068,0.19274
0.14756,0.082898,0.16153,0.082887,0.16252,0.29554,0.13583,0.14549,0.19074,0.19275
0.14767,0.082899,0.16156,0.082931,0.16253,0.29554,0.13585,0.1455,0.19075,0.19275
0.14778,0.082956,0.16156,0.082931,0.16253,0.29555,0.13587,0.14555,0.19079,0.19276
0.14789,0.083004,0.16157,0.082956,0.16256,0.29561,0.13588,0.1457,0.19081,0.19276
0.148,0.083004,0.16159,0.082969,0.16257,0.29561,0.13589,0.14579,0.19082,0.19277
0.14811,0.08307,0.16159,0.08301,0.16257,0.29561,0.1359,0.14581,0.19082,0.1928
0.14822,0.083071,0.16161,0.083035,0.16257,0.29562,0.13592,0.14584,0.19082,0.19281
0.14833,0.083088,0.16163,0.083068,0.16258,0.29562,0.13593,0.14594,0.19083,0.19282
0.14844,0.08309,0.16169,0.08307,0.16259,0.29563,0.13599,0.14601,0.19083,0.19284
0.14856,0.083095,0.16171,0.083075,0.16259,0.29563,0.13599,0.14612,0.19084,0.19285
0.14867,0.083104,0.16172,0.083078,0.1626,0.29564,0.13599,0.14613,0.19087,0.19287
0.14878,0.083117,0.16173,0.083116,0.16262,0.29564,0.136,0.14619,0.19089,0.19291
0.14889,0.083129,0.16173,0.083119,0.16262,0.29565,0.13601,0.14622,0.1909,0.19291
0.149,0.083139,0.16174,0.083134,0.16262,0.29566,0.13603,0.14622,0.19091,0.19292
0.14911,0.083145,0.16177,0.083156,0.16262,0.29572,0.13603,0.14625,0.19093,0.19295
0.14922,0.08319,0.1618,0.083168,0.16262,0.29572,0.13604,0.14627,0.19094,0.19295
0.14933,0.083191,0.16183,0.083217,0.16264,0.29572,0.13615,0.14627,0.19096,0.19296
0.14944,0.0832,0.16185,0.083225,0.16264,0.29572,0.13619,0.14629,0.19097,0.19298
0.14956,0.083236,0.16185,0.08323,0.16265,0.29575,0.13619,0.14645,0.19098,0.19301
0.14967,0.083242,0.16186,0.083312,0.16266,0.29576,0.1362,0.14648,0.19098,0.19301
0.14978,0.083253,0.16186,0.083331,0.16267,0.29581,0.13621,0.14655,0.19099,0.19302
0.14989,0.083258,0.16187,0.083334,0.16271,0.29582,0.13622,0.14657,0.19103,0.19302
0.15,0.083271,0.16189,0.083343,0.16274,0.29582,0.13623,0.14659,0.19105,0.19305
0.15011,0.083278,0.1619,0.083353,0.16275,0.29583,0.13624,0.1467,0.19105,0.19311
0.15022,0.083283,0.1619,0.083394,0.16275,0.29586,0.1363,0.14677,0.19105,0.19312
0.15033,0.083333,0.16191,0.083417,0.16275,0.29586,0.1363,0.14677,0.19105,0.19314
0.15044,0.083347,0.16192,0.083418,0.16275,0.29587,0.13631,0.14679,0.19106,0.19315
0.15056,0.083366,0.16192,0.083422,0.16276,0.29587,0.13634,0.14682,0.19106,0.19315
0.15067,0.083368,0.16193,0.083425,0.16278,0.29589,0.13636,0.14685,0.19107,0.1932
0.15078,0.08337,0.16193,0.083454,0.16279,0.2959,0.13637,0.14691,0.19109,0.19321
0.15089,0.083374,0.16193,0.083476,0.16279,0.2959,0.13638,0.14694,0.19112,0.19321
0.151,0.083383,0.16194,0.08348,0.16281,0.2959,0.13639,0.14705,0.19112,0.19322
0.15111,0.083409,0.16195,0.083497,0.16282,0.29591,0.13641,0.14709,0.19114,0.19323
0.15122,0.083428,0.16197,0.083505,0.16284,0.29593,0.13642,0.14712,0.19114,0.19325
0.15133,0.08343,0.16197,0.083549,0.16284,0.29593,0.13642,0.14712,0.19115,0.19326
0.15144,0.083513,0.16198,0.083608,0.16284,0.29595,0.13643,0.14713,0.19116,0.19328
0.15156,0.083519,0.16198,0.083625,0.16285,0.29596,0.13643,0.14715,0.19116,0.19329
0.15167,0.083531,0.16199,0.083629,0.16287,0.29596,0.13645,0.14718,0.19116,0.19331
0.15178,0.083541,0.16201,0.083632,0.16287,0.29596,0.13646,0.14721,0.19118,0.19332
0.15189,0.083562,0.16201,0.083649,0.16287,0.29596,0.1365,0.14722,0.1912,0.19333
0.152,0.083577,0.16201,0.083683,0.16291,0.29597,0.13651,0.14726,0.19121,0.19335
0.15211,0.083609,0.16202,0.083683,0.16291,0.29598,0.13653,0.14727,0.19121,0.19338
0.15222,0.083616,0.16203,0.083729,0.16291,0.29599,0.13657,0.14731,0.19127,0.19341
0.15233,0.083623,0.16204,0.08375,0.16292,0.29599,0.13658,0.14739,0.19127,0.19342
0.15244,0.083635,0.16204,0.083762,0.16293,0.296,0.13658,0.14741,0.19128,0.19342
0.15256,0.083642,0.16205,0.083782,0.16294,0.29602,0.13658,0.1475,0.1913,0.19343
0.15267,0.083652,0.16206,0.083798,0.16294,0.29603,0.13659,0.14761,0.1913,0.19346
0.15278,0.083683,0.16207,0.083857,0.16295,0.29606,0.1366,0.14761,0.19131,0.19347
0.15289,0.083696,0.16207,0.083908,0.16296,0.29607,0.13662,0.14763,0.19131,0.19348
0.153,0.083697,0.16208,0.083944,0.16296,0.29607,0.13665,0.14764,0.19133,0.19349
0.15311,0.083712,0.1621,0.084086,0.16296,0.29607,0.13665,0.14771,0.19136,0.19349
0.15322,0.083758,0.1621,0.084086,0.16298,0.29608,0.13665,0.14771,0.19137,0.1935
0.15333,0.08376,0.16212,0.084098,0.16299,0.29609,0.13666,0.14773,0.19137,0.19352
0.15344,0.083775,0.16214,0.08411,0.163,0.29609,0.13668,0.14778,0.19137,0.19355
0.15356,0.083863,0.16214,0.084117,0.16301,0.29609,0.13671,0.14787,0.1914,0.19357
0.15367,0.083867,0.16214,0.08415,0.16301,0.29609,0.13677,0.14793,0.19142,0.1936
0.15378,0.083881,0.16214,0.084177,0.16304,0.2961,0.13684,0.14793,0.19143,0.19362
0.15389,0.083886,0.16215,0.084183,0.16304,0.2961,0.13684,0.14811,0.19144,0.19362
0.154,0.083893,0.16215,0.084209,0.16305,0.2961,0.13685,0.14814,0.19147,0.19363
0.15411,0.083902,0.16217,0.084213,0.16306,0.29611,0.13686,0.14816,0.19147,0.19364
0.15422,0.083924,0.16217,0.084277,0.16306,0.29611,0.13691,0.14818,0.19149,0.19365
0.15433,0.083954,0.16218,0.084322,0.16307,0.29614,0.13692,0.14833,0.1915,0.19367
0.15444,0.083993,0.16219,0.084351,0.16309,0.29615,0.13693,0.1484,0.1915,0.19368
0.15456,0.083996,0.16221,0.084371,0.16311,0.29616,0.13694,0.14841,0.19153,0.19371
0.15467,0.08405,0.16223,0.084463,0.16313,0.29617,0.13695,0.14847,0.19155,0.19372
0.15478,0.084059,0.16223,0.084473,0.16314,0.29617,0.13697,0.14853,0.19156,0.19374
0.15489,0.084064,0.16224,0.084486,0.16315,0.2962,0.137,0.1486,0.19161,0.19376
0.155,0.084064,0.16225,0.084497,0.16315,0.2962,0.13703,0.14861,0.19162,0.19377
0.15511,0.084067,0.16226,0.084506,0.16316,0.29621,0.13705,0.14886,0.19166,0.19377
0.15522,0.084081,0.16226,0.084525,0.16318,0.29621,0.13706,0.14889,0.19166,0.19378
0.15533,0.084093,0.16227,0.084549,0.16319,0.29623,0.1371,0.14892,0.19168,0.19378
0.15544,0.0841,0.16229,0.084552,0.16321,0.29623,0.13715,0.14893,0.19168,0.19379
0.15556,0.084151,0.1623,0.084589,0.16322,0.29628,0.13715,0.14896,0.1917,0.1938
0.15567,0.084174,0.1623,0.084657,0.16323,0.2963,0.13715,0.14899,0.1917,0.1938
0.15578,0.084192,0.1623,0.084668,0.16325,0.29631,0.13717,0.149,0.19172,0.19382
0.15589,0.084218,0.16233,0.084712,0.16326,0.29632,0.13721,0.14904,0.19172,0.19383
0.156,0.084219,0.16235,0.084768,0.16326,0.29633,0.13724,0.14907,0.19172,0.19385
0.15611,0.084251,0.16237,0.084777,0.16327,0.29635,0.13729,0.14908,0.19172,0.19387
0.15622,0.084253,0.16237,0.084787,0.16332,0.29636,0.1373,0.14915,0.19173,0.19388
0.15633,0.084289,0.16238,0.084828,0.16333,0.29639,0.13731,0.14927,0.19174,0.19392
0.15644,0.084295,0.16239,0.084854,0.16333,0.29639,0.13732,0.14941,0.19175,0.19395
0.15656,0.084305,0.16246,0.08488,0.16334,0.2964,0.13734,0.14942,0.19175,0.19395
0.15667,0.084414,0.16248,0.084902,0.16336,0.29641,0.13735,0.14947,0.19178,0.19398
0.15678,0.084437,0.16248,0.084907,0.16336,0.29643,0.13737,0.14953,0.19179,0.19399
0.15689,0.084481,0.16249,0.084949,0.16337,0.29645,0.13738,0.14953,0.19181,0.19399
0.157,0.084481,0.16251,0.08495,0.1634,0.29645,0.13743,0.14959,0.19184,0.19402
0.15711,0.084501,0.16252,0.084976,0.16343,0.29645,0.13743,0.14966,0.19184,0.19403
0.15722,0.084501,0.16253,0.084996,0.16344,0.29646,0.13743,0.14966,0.19184,0.19403
0.15733,0.084515,0.16254,0.085003,0.16344,0.29646,0.13747,0.14981,0.1919,0.19405
0.15744,0.084529,0.16256,0.085004,0.16349,0.29647,0.13747,0.14987,0.19193,0.19407
0.15756,0.084587,0.16257,0.085016,0.16349,0.29649,0.13747,0.14991,0.19194,0.19413
0.15767,0.084593,0.16258,0.085044,0.1635,0.29651,0.13747,0.14991,0.19195,0.19415
0.15778,0.084599,0.16259,0.085055,0.1635,0.29651,0.13749,0.14996,0.19198,0.19416
0.15789,0.0846,0.1626,0.085062,0.16353,0.29652,0.13753,0.14999,0.19199,0.19416
0.158,0.0846,0.1626,0.08507,0.16355,0.29653,0.13753,0.15009,0.19199,0.19418
0.15811,0.08461,0.16261,0.085108,0.16356,0.29653,0.13754,0.1501,0.19199,0.19419
0.15822,0.084655,0.16262,0.085112,0.16356,0.29654,0.13759,0.15015,0.19204,0.1942
0.15833,0.084698,0.16264,0.085114,0.16358,0.29656,0.1376,0.1502,0.19204,0.1942
0.15844,0.084734,0.16264,0.085133,0.16362,0.29657,0.13761,0.15023,0.19204,0.19421
0.15856,0.084751,0.16264,0.085149,0.16367,0.29657,0.13763,0.15025,0.19208,0.19422
0.15867,0.084751,0.16265,0.085165,0.16368,0.29658,0.13764,0.15031,0.19209,0.19424
0.15878,0.084771,0.16265,0.085216,0.16369,0.29658,0.13765,0.15033,0.19209,0.19425
0.15889,0.084775,0.16266,0.08526,0.16372,0.29658,0.13766,0.15034,0.19209,0.19425
0.159,0.08478,0.16267,0.085341,0.16373,0.29659,0.13767,0.15035,0.1921,0.19428
0.15911,0.084804,0.16268,0.085345,0.16377,0.2966,0.1377,0.15039,0.1921,0.1943
0.15922,0.084836,0.16268,0.085361,0.16377,0.29661,0.13771,0.15042,0.19212,0.19432
0.15933,0.084851,0.16269,0.085399,0.16377,0.29665,0.13776,0.15043,0.19212,0.19432
0.15944,0.084858,0.16269,0.08542,0.16377,0.29665,0.13777,0.15045,0.19212,0.19432
0.15956,0.084861,0.16269,0.085422,0.16378,0.29665,0.13783,0.15045,0.19213,0.19433
0.15967,0.084866,0.1627,0.085435,0.16379,0.29669,0.13789,0.15062,0.19213,0.19434
0.15978,0.084877,0.1627,0.085439,0.1638,0.29669,0.13789,0.15064,0.1922,0.19436
0.15989,0.084903,0.16273,0.085463,0.16382,0.2967,0.13792,0.15065,0.1922,0.19439
0.16,0.084951,0.16274,0.085466,0.16384,0.2967,0.13794,0.15071,0.19222,0.1944
0.16011,0.084963,0.16275,0.085488,0.16384,0.29671,0.13795,0.151,0.19222,0.19443
0.16022,0.08498,0.16275,0.085508,0.16384,0.29672,0.13798,0.15108,0.19222,0.19443
0.16033,0.08506,0.16276,0.085511,0.16386,0.29673,0.13799,0.15111,0.19222,0.19444
0.16044,0.085077,0.16276,0.085537,0.16386,0.29674,0.13803,0.15123,0.19223,0.19447
0.16056,0.085112,0.16276,0.085546,0.16386,0.29675,0.13803,0.15128,0.19224,0.19447
0.16067,0.085147,0.16277,0.085567,0.16386,0.29675,0.13804,0.15128,0.19225,0.19448
0.16078,0.085174,0.16279,0.085568,0.16387,0.29676,0.13804,0.15131,0.19227,0.19448
0.16089,0.085186,0.16279,0.085601,0.16387,0.29677,0.13806,0.15131,0.19227,0.19449
0.161,0.085194,0.16279,0.085636,0.16387,0.29677,0.13807,0.15138,0.19229,0.1945
0.16111,0.0852,0.16281,0.085678,0.16388,0.29677,0.13809,0.15159,0.19231,0.19452
0.16122,0.085204,0.16282,0.085685,0.1639,0.29678,0.1381,0.1516,0.19232,0.19453
0.16133,0.085205,0.16282,0.085699,0.16391,0.29678,0.1381,0.15178,0.19232,0.19453
0.16144,0.085341,0.16284,0.085705,0.16391,0.2968,0.13812,0.15181,0.19233,0.19455
0.16156,0.085416,0.16285,0.085717,0.16392,0.2968,0.13812,0.15182,0.19236,0.19456
0.16167,0.085435,0.16286,0.08573,0.16396,0.2968,0.13814,0.15183,0.19239,0.19462
0.16178,0.085456,0.16288,0.085733,0.16398,0.29681,0.13817,0.15191,0.19239,0.19463
0.16189,0.085539,0.16289,0.085743,0.16399,0.29682,0.13822,0.15192,0.1924,0.19468
0.162,0.085593,0.1629,0.085743,0.16399,0.29682,0.13822,0.15197,0.1924,0.19472
0.16211,0.085605,0.16292,0.085762,0.16401,0.29682,0.13825,0.152,0.19243,0.19473
0.16222,0.085607,0.16299,0.085777,0.16405,0.29682,0.13828,0.1521,0.19245,0.19473
0.16233,0.085607,0.163,0.085786,0.16406,0.29683,0.13833,0.15225,0.19247,0.19476
0.16244,0.085648,0.16301,0.085824,0.16406,0.29684,0.13835,0.15234,0.19248,0.19476
0.16256,0.085653,0.16303,0.085849,0.16407,0.29685,0.13837,0.15243,0.1925,0.19479
0.16267,0.08567,0.16303,0.085858,0.16409,0.29687,0.1384,0.15243,0.19251,0.19483
0.16278,0.085696,0.16304,0.085927,0.16411,0.29688,0.13842,0.15244,0.19252,0.19484
0.16289,0.085699,0.16306,0.085968,0.16412,0.29689,0.13844,0.15245,0.19252,0.19484
0.163,0.085742,0.16306,0.085977,0.16412,0.2969,0.13845,0.15247,0.19255,0.19485
0.16311,0.08575,0.16309,0.086,0.16414,0.2969,0.13846,0.15251,0.19256,0.19488
0.16322,0.08575,0.1631,0.086018,0.16414,0.29691,0.13846,0.15264,0.1926,0.1949
0.16333,0.085787,0.16311,0.086025,0.16415,0.29691,0.13848,0.1527,0.1926,0.19493
0.16344,0.085827,0.16313,0.08604,0.16419,0.29692,0.13848,0.15273,0.19261,0.19493
0.16356,0.08588,0.16314,0.086054,0.16419,0.29692,0.13849,0.15276,0.19263,0.19496
0.16367,0.085893,0.16314,0.086059,0.1642,0.29694,0.1385,0.15278,0.19263,0.19497
0.16378,0.085958,0.16314,0.086063,0.16421,0.29694,0.13853,0.15281,0.19263,0.19499
0.16389,0.085966,0.16315,0.086111,0.16426,0.29694,0.13855,0.15289,0.19263,0.19502
0.164,0.08599,0.16316,0.086156,0.16427,0.29694,0.13856,0.153,0.19264,0.19502
0.16411,0.08599,0.16318,0.086207,0.16427,0.29696,0.13858,0.15304,0.19264,0.19504
0.16422,0.086007,0.16319,0.086231,0.16428,0.29696,0.1386,0.15305,0.19264,0.19505
0.16433,0.086012,0.16319,0.086261,0.16428,0.29697,0.13862,0.1531,0.19266,0.19508
0.16444,0.086039,0.1632,0.086266,0.16429,0.29697,0.13868,0.1532,0.19267,0.19508
0.16456,0.086044,0.1632,0.086278,0.16429,0.29698,0.1387,0.15327,0.19267,0.19509
0.16467,0.086047,0.16321,0.086282,0.1643,0.29699,0.13871,0.15332,0.19274,0.1951
0.16478,0.086063,0.16321,0.086293,0.16432,0.29699,0.13873,0.15335,0.19277,0.1951
0.16489,0.08608,0.16324,0.086351,0.16434,0.29699,0.13874,0.15335,0.19278,0.1951
0.165,0.086088,0.16325,0.086356,0.16435,0.297,0.13875,0.15352,0.1928,0.19515
0.16511,0.086124,0.16326,0.086427,0.16435,0.297,0.13875,0.15371,0.19281,0.19515
0.16522,0.086214,0.16326,0.086447,0.16437,0.29701,0.13876,0.1538,0.19283,0.19517
0.16533,0.086224,0.16327,0.086459,0.16437,0.29701,0.13876,0.15389,0.19283,0.19518
0.16544,0.086252,0.16329,0.086462,0.16437,0.29703,0.13884,0.15396,0.19284,0.19518
0.16556,0.08629,0.16329,0.0865,0.16438,0.29707,0.13885,0.15396,0.1929,0.19518
0.16567,0.086294,0.16331,0.086553,0.16438,0.29707,0.13886,0.1541,0.19291,0.19519
0.16578,0.086301,0.16332,0.086617,0.16438,0.29708,0.13889,0.15414,0.19293,0.1952
0.16589,0.086308,0.16333,0.086626,0.16442,0.29709,0.1389,0.15419,0.19295,0.19523
0.166,0.086363,0.16334,0.086635,0.16442,0.29711,0.1389,0.15428,0.19295,0.19525
0.16611,0.086365,0.16334,0.086698,0.16443,0.29711,0.13891,0.15428,0.19297,0.19525
0.16622,0.086411,0.16336,0.086707,0.16443,0.29712,0.13891,0.15429,0.19298,0.19526
0.16633,0.086442,0.16338,0.086709,0.16444,0.29713,0.13892,0.1543,0.19299,0.19527
0.16644,0.086445,0.16338,0.086762,0.16444,0.29713,0.13896,0.15432,0.193,0.19528
0.16656,0.086466,0.16338,0.086788,0.16444,0.29713,0.13898,0.15436,0.19305,0.19534
0.16667,0.08647,0.16338,0.086797,0.16445,0.29717,0.13898,0.15436,0.19308,0.19535
0.16678,0.086486,0.16339,0.086813,0.16445,0.29717,0.13899,0.15442,0.19308,0.19544
0.16689,0.086497,0.16339,0.086819,0.16445,0.29718,0.13905,0.15443,0.19309,0.19545
0.167,0.086498,0.16343,0.086832,0.16446,0.29719,0.13906,0.15446,0.19312,0.19547
0.16711,0.08653,0.16344,0.08684,0.16448,0.2972,0.13907,0.15449,0.19314,0.1955
0.16722,0.08653,0.16345,0.086939,0.1645,0.29721,0.13908,0.15449,0.19314,0.19551
0.16733,0.086546,0.16347,0.08694,0.16452,0.29723,0.13909,0.15452,0.19315,0.19558
0.16744,0.086603,0.16348,0.086954,0.16454,0.29724,0.1391,0.15456,0.19315,0.19559
0.16756,0.086612,0.16349,0.087012,0.16455,0.29726,0.13913,0.15459,0.19316,0.19559
0.16767,0.086676,0.16352,0.087055,0.16456,0.29727,0.13921,0.15472,0.19319,0.19563
0.16778,0.08669,0.16354,0.087062,0.16457,0.29729,0.13927,0.15484,0.19319,0.19564
0.16789,0.086789,0.16355,0.087067,0.16457,0.29729,0.13928,0.1549,0.19321,0.19565
0.168,0.086843,0.16356,0.087109,0.16457,0.2973,0.13928,0.1549,0.19321,0.19565
0.16811,0.086848,0.16359,0.087125,0.16459,0.29731,0.13929,0.15496,0.19326,0.19567
0.16822,0.086854,0.16362,0.087127,0.16459,0.29731,0.13931,0.15517,0.1933,0.19567
0.16833,0.086858,0.16363,0.087139,0.16459,0.29736,0.13935,0.15519,0.19333,0.19568
0.16844,0.086866,0.16363,0.087158,0.1646,0.29736,0.13938,0.15524,0.19334,0.19568
0.16856,0.08694,0.16367,0.087161,0.16461,0.29737,0.13939,0.15524,0.19335,0.19571
0.16867,0.086964,0.16367,0.08719,0.16462,0.29737,0.1394,0.15525,0.1934,0.19573
0.16878,0.086989,0.16368,0.087227,0.16463,0.29737,0.13952,0.15526,0.19342,0.19573
0.16889,0.086993,0.1637,0.087243,0.16466,0.29738,0.13953,0.15534,0.19344,0.19575
0.169,0.087001,0.1637,0.087265,0.16467,0.29738,0.13955,0.15536,0.19347,0.19575
0.16911,0.087037,0.16371,0.087301,0.16467,0.29739,0.13956,0.15537,0.19347,0.19575
0.16922,0.087065,0.16371,0.087306,0.16468,0.29739,0.13956,0.15547,0.19349,0.19576
0.16933,0.087066,0.16371,0.087318,0.16468,0.2974,0.13957,0.1556,0.19349,0.19577
0.16944,0.087084,0.16372,0.08733,0.1647,0.2974,0.1396,0.15569,0.1935,0.19579
0.16956,0.087117,0.16374,0.087341,0.1647,0.29741,0.13961,0.15576,0.19355,0.19581
0.16967,0.087147,0.16374,0.087351,0.1647,0.29742,0.13962,0.15582,0.19358,0.19582
0.16978,0.087169,0.16375,0.087361,0.1647,0.29742,0.13964,0.15585,0.19359,0.19583
0.16989,0.087173,0.16375,0.087405,0.16473,0.29742,0.13965,0.15588,0.19359,0.19584
0.17,0.087194,0.16377,0.087428,0.16475,0.29743,0.13969,0.15591,0.19363,0.19584
0.17011,0.087223,0.16378,0.087455,0.16476,0.29746,0.13969,0.15594,0.19363,0.19584
0.17022,0.087224,0.16378,0.087467,0.16476,0.29747,0.13974,0.15596,0.19363,0.19585
0.17033,0.087227,0.16379,0.087477,0.16476,0.29748,0.13975,0.15596,0.19363,0.19586
0.17044,0.087244,0.16379,0.087479,0.16477,0.29748,0.13976,0.15597,0.19364,0.19586
0.17056,0.087277,0.16381,0.087488,0.16479,0.2975,0.13977,0.15598,0.19365,0.19587
0.17067,0.08729,0.16382,0.087489,0.1648,0.29751,0.13977,0.15601,0.19366,0.19587
0.17078,0.087298,0.16382,0.087499,0.1648,0.29751,0.13978,0.15605,0.19367,0.19588
0.17089,0.087308,0.16384,0.087507,0.1648,0.29752,0.13978,0.15614,0.19368,0.19588
0.171,0.087318,0.16387,0.087531,0.1648,0.29753,0.13981,0.15614,0.1937,0.19589
0.17111,0.087321,0.16388,0.087555,0.16481,0.29757,0.13988,0.15626,0.19371,0.19589
0.17122,0.087335,0.16394,0.087563,0.16483,0.29757,0.1399,0.15628,0.19374,0.1959
0.17133,0.087357,0.16397,0.087569,0.16483,0.29759,0.13991,0.15628,0.19377,0.19593
0.17144,0.087369,0.16397,0.087605,0.16484,0.29759,0.13992,0.15638,0.19377,0.19595
0.17156,0.087382,0.16397,0.087607,0.16484,0.29761,0.13996,0.15638,0.19379,0.19597
0.17167,0.087402,0.16397,0.087627,0.16484,0.29761,0.13996,0.1564,0.19381,0.19597
0.17178,0.087404,0.16399,0.087643,0.16484,0.29765,0.14002,0.15641,0.19381,0.19598
0.17189,0.087407,0.16399,0.087677,0.16485,0.29767,0.14004,0.15641,0.19381,0.19599
0.172,0.087416,0.16399,0.087753,0.16486,0.29767,0.14008,0.15643,0.19383,0.196
0.17211,0.087423,0.164,0.087797,0.16487,0.29768,0.14009,0.15647,0.19385,0.196
0.17222,0.087459,0.16401,0.087798,0.16487,0.29769,0.14011,0.15653,0.19387,0.196
0.17233,0.087461,0.16401,0.087812,0.16491,0.29769,0.14014,0.15654,0.19388,0.19603
0.17244,0.087496,0.16402,0.087856,0.16491,0.2977,0.14014,0.1566,0.19389,0.19604
0.17256,0.087506,0.16402,0.087863,0.16492,0.29771,0.14014,0.15667,0.19389,0.19604
0.17267,0.087519,0.16402,0.087911,0.16492,0.29771,0.14016,0.15669,0.19391,0.19605
0.17278,0.087528,0.16402,0.087931,0.16495,0.29772,0.14016,0.15671,0.19391,0.19608
0.17289,0.087534,0.16404,0.087947,0.16496,0.29772,0.14018,0.15679,0.19393,0.1961
0.173,0.087586,0.16404,0.087954,0.16496,0.29773,0.14018,0.15688,0.19394,0.19612
0.17311,0.087595,0.16405,0.088005,0.16496,0.29774,0.1402,0.15695,0.19394,0.19613
0.17322,0.087601,0.16405,0.088033,0.16497,0.29774,0.14021,0.15699,0.19397,0.19613
0.17333,0.08762,0.16405,0.088095,0.16497,0.29774,0.14021,0.15699,0.194,0.19615
0.17344,0.087636,0.16405,0.088111,0.16499,0.29774,0.14021,0.15703,0.194,0.19616
0.17356,0.087665,0.16405,0.088136,0.165,0.29775,0.14023,0.15703,0.19402,0.19617
0.17367,0.087697,0.16406,0.088158,0.16504,0.29775,0.14023,0.15715,0.19403,0.19618
0.17378,0.087698,0.16407,0.088171,0.16505,0.29776,0.14024,0.15716,0.19403,0.19618
0.17389,0.087718,0.16407,0.088203,0.16505,0.29779,0.14024,0.1572,0.19406,0.19618
0.174,0.087734,0.16408,0.088276,0.16505,0.29779,0.14025,0.15721,0.19406,0.19619
0.17411,0.08774,0.1641,0.088305,0.16508,0.2978,0.14025,0.15727,0.19407,0.19619
0.17422,0.087767,0.16411,0.088318,0.16509,0.29781,0.14029,0.15736,0.19407,0.1962
0.17433,0.08777,0.16412,0.088326,0.1651,0.29784,0.1403,0.1574,0.19408,0.19621
0.17444,0.087788,0.16414,0.088345,0.1651,0.29784,0.14031,0.15744,0.19414,0.19621
0.17456,0.087789,0.16414,0.08836,0.16511,0.29784,0.14032,0.15759,0.19415,0.19623
0.17467,0.087816,0.16415,0.088375,0.16511,0.29785,0.14034,0.15759,0.19418,0.19624
0.17478,0.087827,0.16415,0.088408,0.16513,0.29785,0.14035,0.1576,0.19418,0.19624
0.17489,0.087858,0.16416,0.088424,0.16516,0.29786,0.14036,0.15764,0.19418,0.19627
0.175,0.087874,0.16416,0.088467,0.16517,0.29786,0.14036,0.15771,0.19418,0.19627
0.17511,0.087926,0.16419,0.088483,0.16518,0.29786,0.14039,0.15774,0.1942,0.19628
0.17522,0.087955,0.16419,0.088495,0.16518,0.29789,0.1404,0.15784,0.1942,0.19628
0.17533,0.087978,0.16423,0.088503,0.16519,0.2979,0.14044,0.15784,0.19424,0.19629
0.17544,0.08799,0.16423,0.088506,0.16519,0.2979,0.14048,0.15787,0.19424,0.19629
0.17556,0.088023,0.16426,0.088548,0.16521,0.29791,0.1405,0.15788,0.19427,0.1963
0.17567,0.088028,0.16426,0.088564,0.16522,0.29793,0.1405,0.15789,0.19428,0.19634
0.17578,0.088057,0.16427,0.088604,0.16522,0.29793,0.14052,0.15792,0.19428,0.19634
0.17589,0.088122,0.16427,0.088635,0.16524,0.29794,0.14054,0.15795,0.19431,0.19635
0.176,0.088128,0.16427,0.088643,0.16524,0.29795,0.14061,0.15799,0.19434,0.19635
0.17611,0.08817,0.16427,0.088715,0.16525,0.29796,0.14068,0.15802,0.19434,0.19635
0.17622,0.088176,0.16428,0.088728,0.16525,0.29797,0.14068,0.15803,0.19434,0.19641
0.17633,0.088226,0.16428,0.088735,0.16528,0.29798,0.14077,0.15811,0.19434,0.19641
0.17644,0.08823,0.16431,0.088741,0.16528,0.29799,0.14077,0.15822,0.19435,0.19641
0.17656,0.088242,0.16433,0.088752,0.16529,0.29799,0.14078,0.15825,0.19436,0.19643
0.17667,0.088246,0.16434,0.088761,0.16529,0.298,0.14078,0.15831,0.19436,0.19645
0.17678,0.088267,0.16435,0.088762,0.1653,0.298,0.14085,0.15836,0.19437,0.19647
0.17689,0.088268,0.16436,0.088775,0.1653,0.29802,0.14085,0.15838,0.19438,0.19652
0.177,0.088272,0.16436,0.088876,0.16531,0.29802,0.14086,0.15841,0.19439,0.19653
0.17711,0.08829,0.16436,0.088983,0.16531,0.29804,0.14086,0.15849,0.19439,0.19653
0.17722,0.088319,0.16437,0.088989,0.16532,0.29805,0.14089,0.15855,0.19441,0.19654
0.17733,0.088321,0.16438,0.089005,0.16532,0.29806,0.14092,0.15861,0.19442,0.19654
0.17744,0.088335,0.16439,0.089011,0.16533,0.29807,0.14095,0.15866,0.19446,0.19656
0.17756,0.088336,0.1644,0.089023,0.16534,0.29807,0.14095,0.15879,0.19447,0.19657
0.17767,0.088341,0.1644,0.089037,0.16534,0.29809,0.14098,0.15881,0.19448,0.19659
0.17778,0.088342,0.16441,0.089052,0.16535,0.2981,0.14099,0.15895,0.19448,0.19662
0.17789,0.088359,0.16443,0.089063,0.16536,0.29811,0.14099,0.15901,0.19451,0.19662
0.178,0.088373,0.16445,0.08907,0.16537,0.29812,0.141,0.1591,0.19452,0.19663
0.17811,0.088412,0.16445,0.0891,0.16538,0.29813,0.14104,0.15919,0.19454,0.19663
0.17822,0.088429,0.16446,0.089152,0.16539,0.29814,0.14104,0.1592,0.19455,0.19664
0.17833,0.088464,0.16447,0.089167,0.1654,0.29815,0.14107,0.15928,0.19456,0.19665
0.17844,0.088552,0.16449,0.089179,0.16541,0.29817,0.14108,0.15929,0.19457,0.19668
0.17856,0.088606,0.1645,0.089191,0.16542,0.29818,0.14117,0.15932,0.19457,0.19668
0.17867,0.088609,0.16451,0.089204,0.16542,0.29818,0.14117,0.15935,0.19458,0.19669
0.17878,0.088664,0.16452,0.089274,0.16542,0.29819,0.14119,0.15938,0.19458,0.19669
0.17889,0.088711,0.16453,0.089275,0.16543,0.2982,0.14121,0.15954,0.19459,0.1967
0.179,0.088729,0.16453,0.089286,0.16543,0.29821,0.14123,0.15959,0.19459,0.19671
0.17911,0.088758,0.16453,0.089299,0.16544,0.29821,0.14125,0.15959,0.1946,0.19671
0.17922,0.088775,0.16454,0.089331,0.16544,0.29823,0.14126,0.15961,0.19461,0.19671
0.17933,0.088829,0.16454,0.08935,0.16544,0.29823,0.14127,0.15967,0.19461,0.19672
0.17944,0.088834,0.16455,0.089444,0.16545,0.29823,0.1413,0.15967,0.19462,0.19674
0.17956,0.088855,0.16455,0.089469,0.16546,0.29825,0.14133,0.15988,0.19463,0.19675
0.17967,0.088872,0.16455,0.08947,0.16546,0.29825,0.14134,0.15993,0.19465,0.19676
0.17978,0.08888,0.16456,0.089495,0.16546,0.29825,0.14135,0.15996,0.19471,0.19677
0.17989,0.088883,0.16458,0.089499,0.16548,0.29828,0.14135,0.16001,0.19473,0.1968
0.18,0.088887,0.16459,0.089512,0.16549,0.29828,0.14136,0.16002,0.19475,0.19683
0.18011,0.088892,0.16459,0.089538,0.16552,0.29828,0.14139,0.16003,0.19476,0.19684
0.18022,0.088901,0.16459,0.089543,0.16554,0.29829,0.14142,0.16009,0.19476,0.19687
0.18033,0.088914,0.16459,0.089565,0.16555,0.29829,0.14144,0.16014,0.19479,0.19687
0.18044,0.088942,0.16464,0.089586,0.16556,0.29829,0.14145,0.16017,0.19479,0.19688
0.18056,0.088995,0.16464,0.089587,0.16557,0.2983,0.14145,0.16025,0.19481,0.1969
0.18067,0.089001,0.16466,0.089615,0.16557,0.29832,0.14146,0.16026,0.19483,0.1969
0.18078,0.089002,0.16468,0.089667,0.16558,0.29832,0.14147,0.16037,0.19484,0.19692
0.18089,0.08903,0.16469,0.089726,0.16559,0.29833,0.14147,0.16041,0.19486,0.19693
0.181,0.089044,0.16473,0.089733,0.1656,0.29833,0.14147,0.16042,0.19486,0.19695
0.18111,0.089056,0.16473,0.089748,0.1656,0.29834,0.14148,0.16046,0.19488,0.19696
0.18122,0.089093,0.16473,0.089775,0.1656,0.29834,0.14151,0.16054,0.19488,0.19698
0.18133,0.089099,0.16475,0.089784,0.16563,0.29834,0.14155,0.16062,0.19488,0.19702
0.18144,0.089104,0.16475,0.08979,0.16563,0.29834,0.14158,0.16066,0.1949,0.19702
0.18156,0.089168,0.16476,0.089835,0.16563,0.29835,0.14163,0.16071,0.19494,0.19704
0.18167,0.089189,0.16477,0.089835,0.16563,0.29835,0.14163,0.16078,0.19496,0.19707
0.18178,0.089204,0.16477,0.089852,0.16564,0.29838,0.14164,0.16098,0.19498,0.19707
0.18189,0.08925,0.16479,0.089853,0.16569,0.29838,0.14171,0.16103,0.19499,0.19709
0.182,0.089252,0.1648,0.089865,0.1657,0.29838,0.14175,0.16104,0.19499,0.19709
0.18211,0.089259,0.16483,0.0899,0.1657,0.29839,0.14175,0.16107,0.195,0.1971
0.18222,0.08926,0.16484,0.089904,0.16571,0.2984,0.14176,0.16107,0.195,0.19712
0.18233,0.089276,0.16484,0.089912,0.16573,0.29841,0.14177,0.16108,0.19501,0.19712
0.18244,0.089288,0.16484,0.089924,0.16574,0.29842,0.1418,0.16113,0.19501,0.19715
0.18256,0.089297,0.16487,0.089981,0.16575,0.29842,0.14181,0.16117,0.19502,0.19717
0.18267,0.089331,0.16487,0.090014,0.16575,0.29842,0.14181,0.16118,0.19502,0.19718
0.18278,0.089345,0.16488,0.090038,0.16576,0.29842,0.14182,0.16119,0.19504,0.19719
0.18289,0.089359,0.16489,0.09005,0.16576,0.29843,0.14185,0.16121,0.19505,0.19721
0.183,0.089395,0.16489,0.090079,0.1658,0.29843,0.1419,0.16139,0.19506,0.19724
0.18311,0.089408,0.1649,0.090112,0.1658,0.29846,0.14195,0.16148,0.19507,0.19724
0.18322,0.089426,0.16491,0.090134,0.16581,0.29846,0.14196,0.16154,0.19508,0.19725
0.18333,0.08944,0.16491,0.090172,0.16581,0.29846,0.14196,0.16156,0.19508,0.19725
0.18344,0.089515,0.16492,0.090177,0.16582,0.29847,0.14197,0.16161,0.19508,0.19725
0.18356,0.08952,0.16492,0.09018,0.16583,0.29848,0.14202,0.16177,0.19509,0.19726
0.18367,0.089547,0.16492,0.090212,0.16584,0.29848,0.14203,0.16183,0.19509,0.19726
0.18378,0.08962,0.16495,0.090213,0.16584,0.29848,0.14204,0.16186,0.19511,0.1973
0.18389,0.089633,0.16495,0.090237,0.16585,0.29849,0.14208,0.16186,0.19511,0.1973
0.184,0.089666,0.16497,0.090252,0.16587,0.29849,0.14209,0.16191,0.19514,0.19732
0.18411,0.089729,0.16497,0.090274,0.16587,0.29849,0.14209,0.16191,0.19516,0.19734
0.18422,0.089773,0.16497,0.090284,0.16591,0.2985,0.14209,0.16195,0.19518,0.19735
0.18433,0.089836,0.16498,0.090303,0.16592,0.29851,0.1421,0.16199,0.19519,0.19737
0.18444,0.089849,0.16499,0.090312,0.16592,0.29851,0.14212,0.1622,0.1952,0.19738
0.18456,0.089852,0.16499,0.090327,0.16594,0.29854,0.14213,0.16222,0.1952,0.19739
0.18467,0.089854,0.16499,0.090331,0.16594,0.29855,0.14213,0.16227,0.1952,0.19739
0.18478,0.089884,0.16499,0.090338,0.16594,0.29855,0.14215,0.16241,0.19523,0.1974
0.18489,0.089927,0.165,0.090384,0.16595,0.29856,0.14216,0.16243,0.19523,0.19741
0.185,0.089932,0.16502,0.090454,0.16596,0.29857,0.14216,0.16244,0.19525,0.19742
0.18511,0.089949,0.16502,0.090526,0.16598,0.29857,0.14219,0.16247,0.19526,0.19742
0.18522,0.089963,0.16503,0.09055,0.16599,0.29857,0.14223,0.16252,0.19528,0.19744
0.18533,0.089964,0.16506,0.090562,0.16599,0.29857,0.14223,0.16256,0.19529,0.19745
0.18544,0.090029,0.16507,0.090589,0.16602,0.29858,0.14227,0.16263,0.19531,0.19745
0.18556,0.090065,0.16508,0.090621,0.16602,0.29858,0.14228,0.16269,0.19533,0.19747
0.18567,0.090083,0.16508,0.090628,0.16603,0.29862,0.1423,0.16279,0.19535,0.19748
0.18578,0.090111,0.16508,0.090678,0.16603,0.29862,0.14237,0.16286,0.19536,0.1975
0.18589,0.090114,0.16509,0.09068,0.16603,0.29863,0.14239,0.16288,0.19537,0.19751
0.186,0.090189,0.1651,0.090686,0.16606,0.29864,0.1424,0.16289,0.19538,0.19752
0.18611,0.090192,0.16512,0.090698,0.16606,0.29865,0.14241,0.16307,0.19539,0.19753
0.18622,0.090195,0.16513,0.0907,0.16607,0.29865,0.14242,0.16313,0.1954,0.19754
0.18633,0.090198,0.16514,0.090701,0.16609,0.29868,0.14252,0.16313,0.19541,0.19755
0.18644,0.090212,0.16514,0.090703,0.16609,0.2987,0.14252,0.1632,0.19541,0.19758
0.18656,0.090298,0.16514,0.090703,0.16609,0.2987,0.14266,0.16327,0.19541,0.19758
0.18667,0.090317,0.16516,0.090717,0.16613,0.29872,0.14267,0.1633,0.19541,0.19759
0.18678,0.090329,0.16516,0.090719,0.16617,0.29873,0.14268,0.16334,0.19543,0.19762
0.18689,0.090337,0.16516,0.090731,0.16619,0.29874,0.14269,0.16359,0.19546,0.19763
0.187,0.09035,0.16517,0.090761,0.1662,0.29874,0.14271,0.16365,0.19546,0.19768
0.18711,0.09036,0.16518,0.090782,0.16622,0.29874,0.14272,0.16371,0.19547,0.19768
0.18722,0.090361,0.1652,0.090887,0.16622,0.29875,0.14273,0.16372,0.19549,0.19768
0.18733,0.090418,0.1652,0.09091,0.16622,0.29875,0.14275,0.16378,0.19551,0.19768
0.18744,0.090462,0.16521,0.090914,0.16623,0.29875,0.14276,0.1638,0.19552,0.1977
0.18756,0.090469,0.16522,0.090916,0.16623,0.29876,0.14279,0.16383,0.19552,0.1977
0.18767,0.09048,0.16523,0.090935,0.16623,0.29878,0.1428,0.16393,0.19554,0.19773
0.18778,0.090547,0.16524,0.090949,0.16624,0.29879,0.14281,0.16399,0.19555,0.19773
0.18789,0.090552,0.16524,0.090949,0.16624,0.29879,0.14282,0.16407,0.19556,0.19774
0.188,0.090577,0.16526,0.091006,0.16625,0.29879,0.14286,0.1641,0.19558,0.19778
0.18811,0.090627,0.16526,0.091015,0.16625,0.2988,0.14286,0.1641,0.1956,0.19779
0.18822,0.090647,0.16527,0.091033,0.16627,0.2988,0.14286,0.16418,0.19565,0.1978
0.18833,0.090651,0.16527,0.091059,0.16627,0.29882,0.14287,0.16423,0.19566,0.19781
0.18844,0.090672,0.16528,0.091093,0.16628,0.29882,0.14288,0.16424,0.19567,0.19781
0.18856,0.090703,0.16528,0.091109,0.16633,0.29882,0.14288,0.16436,0.19568,0.19786
0.18867,0.090704,0.16529,0.091112,0.16634,0.29883,0.14291,0.16449,0.19569,0.19788
0.18878,0.090718,0.1653,0.091129,0.16635,0.29885,0.14292,0.16449,0.19572,0.19791
0.18889,0.090726,0.1653,0.091156,0.16636,0.29886,0.14292,0.16449,0.19572,0.19791
0.189,0.09074,0.16533,0.091159,0.16636,0.29887,0.14293,0.16458,0.1958,0.19791
0.18911,0.090742,0.16533,0.091179,0.16637,0.29887,0.14293,0.16463,0.19581,0.19792
0.18922,0.090743,0.16533,0.091187,0.16638,0.29889,0.14293,0.16467,0.19582,0.19796
0.18933,0.090758,0.16533,0.091191,0.16642,0.2989,0.14299,0.1647,0.19582,0.19796
0.18944,0.090839,0.16533,0.091196,0.16642,0.29893,0.14302,0.16476,0.19583,0.19798
0.18956,0.090852,0.16535,0.0912,0.16642,0.29896,0.14303,0.1648,0.19584,0.19799
0.18967,0.090862,0.16535,0.091248,0.16643,0.29896,0.14303,0.16487,0.19584,0.19803
0.18978,0.090881,0.16535,0.091256,0.16643,0.29896,0.14305,0.16491,0.19584,0.19803
0.18989,0.090882,0.16536,0.091263,0.16644,0.29897,0.14308,0.16498,0.19586,0.19807
0.19,0.09092,0.16536,0.091269,0.16644,0.299,0.14311,0.16499,0.19587,0.19807
0.19011,0.090936,0.16537,0.091275,0.16644,0.299,0.14313,0.16502,0.19588,0.19808
0.19022,0.090944,0.16538,0.091284,0.16645,0.299,0.14315,0.16502,0.19588,0.19808
0.19033,0.09096,0.16538,0.091302,0.16646,0.29902,0.14316,0.16502,0.1959,0.19808
0.19044,0.090969,0.16539,0.091316,0.16646,0.29902,0.14317,0.16509,0.19595,0.19809
0.19056,0.090987,0.16539,0.091335,0.16646,0.29902,0.14319,0.16509,0.19598,0.19809
0.19067,0.091004,0.16541,0.091345,0.16648,0.29902,0.14321,0.1651,0.19598,0.1981
0.19078,0.091059,0.16541,0.091399,0.16648,0.29902,0.14323,0.16512,0.19599,0.19811
0.19089,0.091085,0.16544,0.091416,0.16648,0.29902,0.14323,0.16513,0.19599,0.19812
0.191,0.091093,0.16544,0.091431,0.1665,0.29903,0.14323,0.16549,0.19599,0.19813
0.19111,0.091152,0.16546,0.091444,0.1665,0.29903,0.14326,0.1656,0.19603,0.19815
0.19122,0.091179,0.16547,0.091444,0.1665,0.29905,0.14327,0.16563,0.19605,0.19815
0.19133,0.091189,0.16548,0.091455,0.16651,0.29906,0.14328,0.16576,0.19605,0.19816
0.19144,0.091202,0.16549,0.091464,0.16652,0.29907,0.1433,0.16584,0.19608,0.19817
0.19156,0.091204,0.16551,0.091492,0.16652,0.29909,0.14333,0.16587,0.19609,0.19819
0.19167,0.091209,0.16554,0.091516,0.16654,0.29909,0.14339,0.16599,0.19612,0.19822
0.19178,0.091228,0.16554,0.091519,0.16655,0.2991,0.14341,0.166,0.19613,0.19823
0.19189,0.091232,0.16554,0.091547,0.16656,0.29911,0.14343,0.16608,0.19613,0.19824
0.192,0.091247,0.16555,0.091554,0.16656,0.29913,0.14344,0.16609,0.19613,0.19824
0.19211,0.091247,0.16556,0.09156,0.16656,0.29913,0.14345,0.16619,0.19613,0.19824
0.19222,0.091248,0.16558,0.091568,0.16656,0.29913,0.14345,0.16626,0.19615,0.19826
0.19233,0.091264,0.16559,0.091578,0.16656,0.29914,0.14346,0.16629,0.19615,0.19827
0.19244,0.091267,0.16559,0.091637,0.16657,0.29914,0.14347,0.16649,0.19616,0.19827
0.19256,0.091282,0.1656,0.091662,0.16658,0.29916,0.14348,0.16661,0.19617,0.19831
0.19267,0.091296,0.16564,0.091686,0.16658,0.2992,0.14348,0.16662,0.19619,0.19832
0.19278,0.091299,0.16565,0.091743,0.16659,0.2992,0.1435,0.16665,0.1962,0.19834
0.19289,0.091301,0.16566,0.091751,0.1666,0.2992,0.14355,0.16673,0.19621,0.19834
0.193,0.091326,0.16566,0.09176,0.1666,0.29922,0.14355,0.16676,0.19622,0.19837
0.19311,0.091384,0.16566,0.091774,0.1666,0.29922,0.14357,0.16685,0.19625,0.19837
0.19322,0.091391,0.16567,0.091797,0.16661,0.29922,0.14358,0.16687,0.19628,0.19837
0.19333,0.091399,0.16568,0.091798,0.16662,0.29922,0.14359,0.16693,0.19628,0.19839
0.19344,0.091408,0.16568,0.091799,0.16664,0.29923,0.1436,0.16693,0.19629,0.19841
0.19356,0.091437,0.1657,0.091847,0.16664,0.29923,0.14361,0.16699,0.19629,0.19842
0.19367,0.091476,0.16572,0.091863,0.16666,0.29923,0.14361,0.167,0.19633,0.19843
0.19378,0.091492,0.16573,0.091871,0.16668,0.29924,0.14363,0.16707,0.19638,0.19845
0.19389,0.091498,0.16574,0.091882,0.16669,0.29924,0.14365,0.16708,0.19639,0.19845
0.194,0.091499,0.16574,0.091903,0.1667,0.29925,0.14366,0.16715,0.1964,0.19846
0.19411,0.091511,0.16574,0.091921,0.1667,0.29925,0.14367,0.16715,0.19641,0.19848
0.19422,0.091514,0.16575,0.091938,0.16671,0.29925,0.14369,0.16716,0.19641,0.19848
0.19433,0.091533,0.16576,0.091953,0.16671,0.29926,0.14369,0.16727,0.19642,0.19849
0.19444,0.091543,0.16576,0.091961,0.16672,0.29929,0.14371,0.16728,0.19644,0.19851
0.19456,0.091568,0.16577,0.09198,0.16673,0.29929,0.14371,0.16734,0.19649,0.19854
0.19467,0.091576,0.16578,0.092,0.16673,0.29932,0.14374,0.16746,0.1965,0.19854
0.19478,0.091613,0.16579,0.092001,0.16675,0.29932,0.14374,0.16748,0.1965,0.19857
0.19489,0.091624,0.16582,0.092005,0.16675,0.29932,0.14374,0.16752,0.19652,0.19857
0.195,0.091635,0.16583,0.092013,0.16675,0.29933,0.14381,0.1676,0.19653,0.19858
0.19511,0.091711,0.16585,0.092017,0.16677,0.29933,0.14382,0.1676,0.19653,0.19861
0.19522,0.091715,0.16585,0.09202,0.16678,0.29933,0.14382,0.16765,0.19653,0.19862
0.19533,0.091721,0.16586,0.092053,0.16679,0.29935,0.14383,0.16765,0.19654,0.19869
0.19544,0.091746,0.16586,0.092136,0.16681,0.29936,0.14384,0.16765,0.19655,0.19872
0.19556,0.091746,0.16587,0.092172,0.16681,0.29936,0.14384,0.16767,0.19655,0.19873
0.19567,0.091755,0.16588,0.092174,0.16681,0.29937,0.14393,0.16769,0.19656,0.19874
0.19578,0.091759,0.16588,0.092202,0.16682,0.29938,0.14397,0.1677,0.19658,0.19874
0.19589,0.091763,0.16588,0.092215,0.16683,0.29939,0.14397,0.16782,0.19664,0.19875
0.196,0.09183,0.16588,0.092218,0.16683,0.29942,0.14403,0.16793,0.19664,0.19879
0.19611,0.091838,0.16589,0.092289,0.16686,0.29942,0.14405,0.16794,0.19665,0.1988
0.19622,0.091839,0.16589,0.092311,0.16686,0.29943,0.14411,0.16803,0.19666,0.19882
0.19633,0.091863,0.16591,0.092329,0.16686,0.29944,0.14412,0.16803,0.19668,0.19886
0.19644,0.091878,0.16593,0.09233,0.16687,0.29945,0.14413,0.1681,0.19668,0.19887
0.19656,0.091904,0.16594,0.092339,0.16688,0.29946,0.14416,0.1681,0.19669,0.19888
0.19667,0.091924,0.16594,0.092376,0.16688,0.29947,0.14417,0.1681,0.1967,0.1989
0.19678,0.091926,0.16596,0.092378,0.1669,0.29947,0.14418,0.16812,0.1967,0.1989
0.19689,0.09193,0.16597,0.092396,0.1669,0.29947,0.14419,0.16812,0.19671,0.19893
0.197,0.091949,0.16598,0.092405,0.16694,0.29948,0.1442,0.16842,0.19672,0.19894
0.19711,0.091952,0.166,0.092419,0.16697,0.29948,0.14422,0.1685,0.19675,0.19894
0.19722,0.091971,0.166,0.092421,0.16697,0.2995,0.14423,0.16856,0.19675,0.19897
0.19733,0.09198,0.166,0.092424,0.16699,0.29952,0.14423,0.16861,0.19675,0.199
0.19744,0.091982,0.16601,0.092436,0.16699,0.29954,0.14424,0.16866,0.19675,0.199
0.19756,0.09202,0.16602,0.092457,0.16701,0.29954,0.14424,0.16869,0.19677,0.19901
0.19767,0.092022,0.16604,0.092461,0.16701,0.29956,0.14426,0.16871,0.19679,0.19903
0.19778,0.092025,0.16604,0.092465,0.16701,0.29957,0.14427,0.16879,0.19682,0.19905
0.19789,0.092047,0.16605,0.092467,0.16702,0.29958,0.14429,0.16882,0.19683,0.19905
0.198,0.092049,0.16605,0.092496,0.16703,0.29959,0.1443,0.16898,0.19683,0.19907
0.19811,0.092082,0.16606,0.092497,0.16704,0.2996,0.1443,0.16898,0.19684,0.19908
0.19822,0.09211,0.16606,0.092518,0.16705,0.2996,0.14435,0.16901,0.19685,0.19908
0.19833,0.092117,0.16607,0.092541,0.16705,0.2996,0.14439,0.16904,0.19686,0.19908
0.19844,0.092141,0.16607,0.09257,0.16705,0.29962,0.14442,0.16905,0.19687,0.1991
0.19856,0.092165,0.16609,0.092572,0.16705,0.29962,0.14442,0.16906,0.19688,0.1991
0.19867,0.092166,0.16609,0.092609,0.16706,0.29962,0.14444,0.16907,0.19689,0.19912
0.19878,0.092191,0.1661,0.092646,0.16706,0.29963,0.14444,0.16912,0.19695,0.19914
0.19889,0.09222,0.1661,0.092658,0.16706,0.29964,0.14447,0.16914,0.19695,0.19914
0.199,0.092242,0.16611,0.092679,0.16708,0.29965,0.14447,0.1692,0.19695,0.19916
0.19911,0.092269,0.16612,0.092682,0.16709,0.29968,0.14449,0.16921,0.19695,0.19917
0.19922,0.092326,0.16613,0.09272,0.16709,0.29968,0.1445,0.16935,0.19696,0.19919
0.19933,0.092339,0.16614,0.092727,0.16709,0.2997,0.14451,0.16938,0.19699,0.1992
0.19944,0.092362,0.16615,0.092731,0.1671,0.2997,0.14451,0.16948,0.197,0.19921
0.19956,0.092367,0.16617,0.092742,0.16711,0.29971,0.14451,0.16949,0.197,0.19927
0.19967,0.092386,0.16619,0.092746,0.16712,0.29972,0.14451,0.16949,0.19701,0.19929
0.19978,0.092395,0.16619,0.092754,0.16713,0.29973,0.14455,0.16952,0.19701,0.1993
0.19989,0.092407,0.1662,0.092782,0.16713,0.29975,0.14455,0.1696,0.19706,0.19931
0.2,0.092423,0.16621,0.092828,0.16713,0.29978,0.1446,0.16968,0.19707,0.19932
0.20011,0.092424,0.16623,0.092838,0.16714,0.29978,0.14463,0.16981,0.19707,0.19932
0.20022,0.092435,0.16623,0.092869,0.16714,0.2998,0.14467,0.16986,0.19711,0.19934
0.20033,0.092436,0.16624,0.092877,0.16715,0.2998,0.14471,0.16988,0.19713,0.19934
0.20044,0.092459,0.16624,0.092903,0.16715,0.2998,0.14473,0.1699,0.19714,0.19935
0.20056,0.09246,0.16625,0.092934,0.16718,0.29981,0.14478,0.1699,0.19717,0.19938
0.20067,0.092468,0.16626,0.092952,0.16722,0.29982,0.14479,0.16998,0.19718,0.19939
0.20078,0.092509,0.16627,0.09298,0.16722,0.29982,0.1448,0.17004,0.19718,0.19942
0.20089,0.092509,0.16628,0.092999,0.16723,0.29982,0.14482,0.17004,0.19719,0.19944
0.201,0.092511,0.16628,0.093008,0.16724,0.29983,0.14483,0.17006,0.19722,0.19944
0.20111,0.09252,0.16629,0.093021,0.16725,0.29984,0.14484,0.17011,0.19722,0.19944
0.20122,0.09254,0.16629,0.093044,0.16727,0.29985,0.14485,0.17011,0.19723,0.19946
0.20133,0.092551,0.1663,0.093044,0.16728,0.29985,0.14486,0.17025,0.19723,0.19951
0.20144,0.092581,0.16631,0.093049,0.16729,0.29986,0.14487,0.17049,0.19724,0.19951
0.20156,0.092626,0.16632,0.093076,0.16729,0.29987,0.14487,0.17055,0.19726,0.19951
0.20167,0.092632,0.16633,0.093083,0.1673,0.2999,0.14493,0.17062,0.19728,0.19952
0.20178,0.092637,0.16634,0.093148,0.1673,0.29991,0.14493,0.17064,0.19729,0.19952
0.20189,0.092646,0.16636,0.093166,0.1673,0.29991,0.14493,0.17072,0.19729,0.19953
0.202,0.092659,0.16636,0.093169,0.1673,0.29993,0.14495,0.17073,0.1973,0.19954
0.20211,0.092684,0.16637,0.093199,0.16731,0.29993,0.14495,0.17097,0.19732,0.19955
0.20222,0.092717,0.16638,0.093206,0.16732,0.29995,0.14497,0.17104,0.19737,0.19956
0.20233,0.092722,0.1664,0.093241,0.16733,0.29998,0.14499,0.17122,0.19737,0.19956
0.20244,0.092749,0.1664,0.093245,0.16734,0.29999,0.14499,0.17128,0.19737,0.19958
0.20256,0.09275,0.16641,0.093248,0.16734,0.29999,0.14501,0.17129,0.19739,0.19958
0.20267,0.092751,0.16644,0.093249,0.16736,0.29999,0.14507,0.17133,0.19739,0.19961
0.20278,0.092764,0.16645,0.093259,0.16737,0.29999,0.14508,0.17138,0.19741,0.19962
0.20289,0.092766,0.16645,0.093336,0.16737,0.3,0.14511,0.1714,0.19742,0.19964
0.203,0.092774,0.16645,0.093345,0.16737,0.30001,0.14516,0.17141,0.19742,0.19967
0.20311,0.092775,0.16646,0.093358,0.16738,0.30001,0.14518,0.17143,0.19744,0.19968
0.20322,0.092778,0.16648,0.093368,0.16739,0.30002,0.14518,0.17165,0.19744,0.19971
0.20333,0.092781,0.16648,0.093382,0.16741,0.30003,0.1452,0.17168,0.19747,0.19972
0.20344,0.092783,0.1665,0.093384,0.16742,0.30003,0.1452,0.17172,0.19752,0.19974
0.20356,0.092795,0.16651,0.09341,0.16742,0.30003,0.1452,0.17173,0.19752,0.19974
0.20367,0.092802,0.16652,0.093461,0.16742,0.30004,0.14521,0.17184,0.19753,0.19974
0.20378,0.09282,0.16653,0.093469,0.16743,0.30004,0.14522,0.17185,0.19753,0.19975
0.20389,0.092827,0.16653,0.093499,0.16743,0.30005,0.14522,0.17185,0.19754,0.19978
0.204,0.092855,0.16654,0.0935,0.16744,0.30005,0.14523,0.17185,0.19754,0.19979
0.20411,0.092866,0.16654,0.093507,0.16745,0.30006,0.14523,0.17186,0.19755,0.19981
0.20422,0.092893,0.16656,0.093533,0.16745,0.30006,0.14527,0.17195,0.19755,0.19981
0.20433,0.092912,0.16657,0.093546,0.16746,0.30006,0.14529,0.17205,0.19755,0.19986
0.20444,0.092914,0.16658,0.093556,0.16746,0.30008,0.1453,0.17205,0.19755,0.19987
0.20456,0.092958,0.16658,0.093634,0.16746,0.30011,0.14531,0.17207,0.19756,0.19989
0.20467,0.092959,0.16658,0.093679,0.16748,0.30011,0.14531,0.17213,0.19757,0.19989
0.20478,0.092961,0.1666,0.093693,0.16748,0.30012,0.14537,0.17215,0.19757,0.1999
0.20489,0.092963,0.16662,0.09372,0.1675,0.30012,0.1454,0.17228,0.19757,0.1999
0.205,0.092973,0.16663,0.093723,0.1675,0.30013,0.14541,0.17229,0.19758,0.19993
0.20511,0.092975,0.16663,0.093732,0.1675,0.30015,0.14541,0.17234,0.19758,0.19993
0.20522,0.093006,0.16664,0.093766,0.16751,0.30015,0.14549,0.17242,0.19761,0.19993
0.20533,0.093036,0.16666,0.093792,0.16751,0.30016,0.14549,0.17246,0.19762,0.19994
0.20544,0.093079,0.16668,0.09382,0.16751,0.30017,0.1455,0.17249,0.19763,0.19995
0.20556,0.093084,0.16673,0.093837,0.16752,0.30017,0.14551,0.17251,0.19764,0.19998
0.20567,0.093115,0.16674,0.093841,0.16753,0.30017,0.14556,0.17261,0.19764,0.19999
0.20578,0.093122,0.16675,0.093845,0.16754,0.30019,0.14558,0.17262,0.19766,0.19999
0.20589,0.093141,0.16675,0.09387,0.16754,0.30019,0.14561,0.17263,0.19768,0.20001
0.206,0.093144,0.16676,0.093885,0.16755,0.3002,0.14568,0.17269,0.19768,0.20004
0.20611,0.093204,0.16677,0.093895,0.16757,0.3002,0.1457,0.17278,0.19772,0.20006
0.20622,0.093209,0.16678,0.093954,0.16759,0.30021,0.14574,0.17283,0.19773,0.20007
0.20633,0.09321,0.1668,0.093981,0.16759,0.30021,0.14574,0.17284,0.19774,0.20007
0.20644,0.093226,0.1668,0.093987,0.16759,0.30021,0.14574,0.17285,0.19776,0.20009
0.20656,0.093238,0.16681,0.093993,0.1676,0.30021,0.14577,0.17287,0.19777,0.20009
0.20667,0.093246,0.16682,0.094038,0.16763,0.30022,0.14579,0.17291,0.19778,0.20011
0.20678,0.093317,0.16682,0.094056,0.16764,0.30023,0.14584,0.17296,0.19778,0.20012
0.20689,0.09334,0.16683,0.094074,0.16765,0.30023,0.14584,0.17301,0.19778,0.20014
0.207,0.093343,0.16684,0.094093,0.16767,0.30024,0.14586,0.17303,0.19779,0.20014
0.20711,0.093408,0.16684,0.094152,0.1677,0.30024,0.14591,0.17304,0.1978,0.20014
0.20722,0.09341,0.16685,0.094182,0.16771,0.30024,0.14591,0.17309,0.19781,0.20015
0.20733,0.093453,0.16686,0.094182,0.16771,0.30024,0.14591,0.17314,0.19784,0.20017
0.20744,0.09347,0.16686,0.094186,0.16771,0.30026,0.14597,0.17317,0.19786,0.20018
0.20756,0.093517,0.16687,0.0942,0.16771,0.30026,0.14601,0.17326,0.19786,0.2002
0.20767,0.093529,0.16687,0.094237,0.16773,0.30027,0.14601,0.17327,0.19788,0.2002
0.20778,0.093532,0.16688,0.09426,0.16773,0.30028,0.14604,0.17329,0.19789,0.20022
0.20789,0.09355,0.16688,0.094272,0.16776,0.30028,0.14605,0.17337,0.19791,0.20022
0.208,0.093552,0.16689,0.094279,0.16777,0.30028,0.14611,0.1734,0.19793,0.20024
0.20811,0.093607,0.1669,0.094309,0.16777,0.30032,0.14613,0.17358,0.19793,0.20026
0.20822,0.093607,0.1669,0.094331,0.16778,0.30033,0.14614,0.17359,0.19794,0.20026
0.20833,0.093619,0.16691,0.094374,0.16778,0.30034,0.14622,0.17359,0.19794,0.20026
0.20844,0.093631,0.16694,0.094389,0.16778,0.30034,0.14624,0.17365,0.19794,0.20027
0.20856,0.093645,0.16696,0.094408,0.16779,0.30035,0.14629,0.17365,0.19795,0.20028
0.20867,0.093662,0.16696,0.094434,0.16779,0.30036,0.1463,0.17368,0.19799,0.2003
0.20878,0.0937,0.16697,0.094441,0.1678,0.30037,0.14635,0.1737,0.198,0.20031
0.20889,0.093783,0.16698,0.094475,0.1678,0.30037,0.14637,0.17379,0.19802,0.20033
0.209,0.093783,0.16698,0.09449,0.16781,0.30037,0.14637,0.17387,0.19803,0.20036
0.20911,0.09379,0.167,0.094495,0.16782,0.30038,0.14638,0.1739,0.19804,0.2004
0.20922,0.093803,0.16702,0.094497,0.16782,0.30038,0.14642,0.17399,0.19804,0.20042
0.20933,0.093815,0.16702,0.094513,0.16782,0.30039,0.14648,0.17423,0.19805,0.20042
0.20944,0.093823,0.16705,0.094517,0.16785,0.3004,0.14648,0.1745,0.19807,0.20042
0.20956,0.093856,0.16705,0.094524,0.16786,0.30041,0.1465,0.17457,0.19807,0.20045
0.20967,0.093861,0.16707,0.094555,0.16787,0.30041,0.14651,0.17459,0.19812,0.20045
0.20978,0.093864,0.16708,0.09456,0.16788,0.30044,0.14651,0.17464,0.19812,0.20045
0.20989,0.09387,0.16709,0.094598,0.16789,0.30044,0.14653,0.17467,0.19814,0.20047
0.21,0.093911,0.16709,0.094617,0.1679,0.30044,0.14654,0.17474,0.19814,0.20047
0.21011,0.09397,0.16709,0.094649,0.16792,0.30045,0.14654,0.17483,0.19815,0.20048
0.21022,0.093992,0.16711,0.09465,0.16792,0.30046,0.14655,0.17484,0.19816,0.20048
0.21033,0.093993,0.16712,0.09466,0.16795,0.30047,0.14657,0.17488,0.19817,0.20049
0.21044,0.094008,0.16713,0.094662,0.16796,0.30047,0.14659,0.17492,0.19817,0.20049
0.21056,0.094022,0.16713,0.094664,0.16796,0.30047,0.14668,0.17504,0.19818,0.2005
0.21067,0.094054,0.16714,0.094675,0.16797,0.30048,0.14669,0.17507,0.1982,0.2005
0.21078,0.094107,0.16714,0.094713,0.16797,0.30049,0.14673,0.17528,0.19821,0.20051
0.21089,0.094121,0.16716,0.094753,0.16797,0.3005,0.14674,0.1753,0.19822,0.20051
0.211,0.094131,0.16716,0.09478,0.16798,0.3005,0.14675,0.17532,0.19822,0.20052
0.21111,0.094133,0.16717,0.094783,0.16799,0.3005,0.14675,0.17532,0.19824,0.20052
0.21122,0.094152,0.16717,0.094787,0.168,0.30052,0.14676,0.17533,0.19826,0.20055
0.21133,0.094161,0.16719,0.094797,0.16801,0.30053,0.14678,0.17535,0.19827,0.20055
0.21144,0.094195,0.16719,0.094802,0.16802,0.30053,0.14679,0.17541,0.19827,0.20056
0.21156,0.094229,0.16723,0.094813,0.16803,0.30053,0.14679,0.17551,0.19828,0.20057
0.21167,0.094239,0.16724,0.094832,0.16803,0.30054,0.1468,0.17553,0.19829,0.20058
0.21178,0.094265,0.16725,0.094839,0.16805,0.30055,0.1468,0.17561,0.1983,0.2006
0.21189,0.09427,0.16725,0.094841,0.16805,0.30055,0.14682,0.17562,0.19836,0.2006
0.212,0.094284,0.16726,0.094869,0.16806,0.30055,0.14684,0.17568,0.19836,0.20062
0.21211,0.094287,0.16727,0.094876,0.16807,0.30055,0.14684,0.17568,0.19836,0.20064
0.21222,0.094292,0.16727,0.094904,0.16807,0.30055,0.14685,0.17568,0.19838,0.20065
0.21233,0.094372,0.16729,0.094946,0.16807,0.30056,0.14687,0.17571,0.19844,0.20065
0.21244,0.094383,0.16729,0.094953,0.16807,0.30056,0.14689,0.17576,0.19846,0.20066
0.21256,0.09439,0.1673,0.09506,0.16807,0.30056,0.14692,0.17577,0.1985,0.20066
0.21267,0.094407,0.1673,0.095067,0.16807,0.30057,0.14692,0.17579,0.19853,0.20066
0.21278,0.09445,0.16731,0.095076,0.16808,0.30057,0.14693,0.17582,0.19854,0.20069
0.21289,0.094465,0.16731,0.095078,0.1681,0.30057,0.14696,0.17588,0.19854,0.20071
0.213,0.094465,0.16733,0.095081,0.16812,0.30059,0.14699,0.17593,0.19855,0.20071
0.21311,0.09449,0.16733,0.095097,0.16813,0.30059,0.147,0.17595,0.1986,0.20073
0.21322,0.094551,0.16734,0.095104,0.16813,0.30059,0.14701,0.17601,0.19863,0.20077
0.21333,0.094561,0.16735,0.095142,0.16814,0.30061,0.14703,0.17605,0.19863,0.20077
0.21344,0.094569,0.16737,0.095184,0.16814,0.30061,0.14704,0.17618,0.19863,0.20079
0.21356,0.094579,0.16738,0.095208,0.16815,0.30062,0.14707,0.17619,0.19863,0.2008
0.21367,0.094622,0.16738,0.095264,0.16815,0.30065,0.14708,0.17619,0.19866,0.20082
0.21378,0.094646,0.16738,0.095269,0.16816,0.30065,0.14709,0.17621,0.19866,0.20084
0.21389,0.094692,0.16738,0.095285,0.16816,0.30065,0.1471,0.17628,0.19867,0.20084
0.214,0.094697,0.16739,0.095299,0.16818,0.30065,0.14717,0.1763,0.19868,0.20086
0.21411,0.094781,0.16739,0.095307,0.16819,0.30067,0.14723,0.17636,0.19868,0.20087
0.21422,0.094801,0.1674,0.09533,0.16819,0.3007,0.14723,0.17643,0.1987,0.20088
0.21433,0.094828,0.16741,0.09534,0.1682,0.30073,0.14725,0.17649,0.19873,0.20089
0.21444,0.094909,0.16741,0.095342,0.1682,0.30073,0.14726,0.17655,0.19873,0.20089
0.21456,0.094927,0.16741,0.095347,0.16823,0.30074,0.14727,0.17659,0.19875,0.20089
0.21467,0.094929,0.16742,0.095381,0.16823,0.30074,0.14728,0.17665,0.19877,0.20091
0.21478,0.09494,0.16742,0.095384,0.16828,0.30074,0.14728,0.17668,0.19878,0.20091
0.21489,0.094972,0.16743,0.095385,0.16829,0.30074,0.14729,0.17672,0.19879,0.20091
0.215,0.095002,0.16746,0.095428,0.1683,0.30074,0.1473,0.17674,0.1988,0.20093
0.21511,0.095015,0.16746,0.095439,0.16832,0.30074,0.14731,0.17674,0.19882,0.20093
0.21522,0.095061,0.16747,0.095468,0.16833,0.30076,0.14733,0.17678,0.19882,0.20098
0.21533,0.095067,0.16748,0.095491,0.16833,0.30076,0.14733,0.17684,0.19885,0.20099
0.21544,0.095082,0.16748,0.095505,0.16834,0.30076,0.14735,0.17702,0.19887,0.201
0.21556,0.095101,0.16749,0.095544,0.16836,0.30077,0.14739,0.17704,0.19887,0.201
0.21567,0.095112,0.16749,0.095552,0.16837,0.30078,0.14741,0.17712,0.19889,0.20102
0.21578,0.095153,0.1675,0.095564,0.16838,0.30078,0.14741,0.17713,0.1989,0.20103
0.21589,0.095163,0.1675,0.095606,0.16838,0.30079,0.14741,0.17742,0.1989,0.20106
0.216,0.095195,0.16752,0.095613,0.1684,0.30079,0.14742,0.17745,0.1989,0.20106
0.21611,0.095211,0.16754,0.095628,0.1684,0.3008,0.14744,0.17752,0.19891,0.20109
0.21622,0.095215,0.16754,0.095636,0.16841,0.3008,0.14745,0.17752,0.19891,0.20109
0.21633,0.095231,0.16756,0.095664,0.16844,0.3008,0.14746,0.17756,0.19891,0.2011
0.21644,0.095249,0.16757,0.095713,0.16844,0.30081,0.1475,0.17765,0.19893,0.2011
0.21656,0.095282,0.16759,0.095741,0.16846,0.30082,0.1475,0.17768,0.19893,0.2011
0.21667,0.095286,0.1676,0.095756,0.16848,0.30082,0.14754,0.17769,0.19894,0.20111
0.21678,0.095317,0.16761,0.09576,0.16848,0.30084,0.14756,0.17769,0.19895,0.20112
0.21689,0.095328,0.16761,0.095762,0.16848,0.30084,0.1476,0.1777,0.19896,0.20114
0.217,0.095403,0.16762,0.095763,0.16848,0.30087,0.1476,0.1778,0.19896,0.20115
0.21711,0.095404,0.16763,0.095795,0.16849,0.30087,0.14762,0.17789,0.19897,0.20116
0.21722,0.095407,0.16766,0.095803,0.16851,0.30087,0.14764,0.17789,0.19898,0.20116
0.21733,0.095451,0.16767,0.095835,0.16852,0.30089,0.14765,0.17795,0.19899,0.20116
0.21744,0.095465,0.16767,0.095841,0.16852,0.3009,0.14767,0.17797,0.19902,0.20116
0.21756,0.095478,0.16769,0.095864,0.16853,0.30091,0.14767,0.178,0.19906,0.20119
0.21767,0.095484,0.16769,0.095887,0.16854,0.30092,0.14772,0.17802,0.19906,0.20119
0.21778,0.095489,0.1677,0.095908,0.16856,0.30095,0.14773,0.17805,0.19906,0.2012
0.21789,0.095503,0.16771,0.095914,0.16856,0.30096,0.14775,0.17809,0.19907,0.2012
0.218,0.095509,0.16772,0.095936,0.16856,0.30096,0.14776,0.1781,0.19907,0.20123
0.21811,0.095511,0.16772,0.095965,0.16857,0.30097,0.14776,0.17824,0.19908,0.20125
0.21822,0.095526,0.16773,0.095984,0.16858,0.30098,0.14776,0.17831,0.19908,0.20126
0.21833,0.095527,0.16774,0.095988,0.16858,0.30098,0.14777,0.17845,0.19909,0.20126
0.21844,0.095534,0.16775,0.096024,0.16859,0.30099,0.14778,0.17846,0.19909,0.20128
0.21856,0.095538,0.16776,0.096031,0.16859,0.301,0.14778,0.17846,0.1991,0.20129
0.21867,0.095564,0.16778,0.096059,0.16859,0.30102,0.14778,0.17852,0.19915,0.20129
0.21878,0.09558,0.16778,0.096082,0.16862,0.30102,0.14779,0.17854,0.19917,0.20131
0.21889,0.095638,0.16779,0.09609,0.16863,0.30104,0.14779,0.17857,0.19917,0.20131
0.219,0.09565,0.16779,0.096136,0.16863,0.30105,0.1478,0.17858,0.19917,0.20134
0.21911,0.095659,0.1678,0.09614,0.16863,0.30105,0.14782,0.17858,0.19918,0.20134
0.21922,0.095707,0.16781,0.096171,0.16863,0.30105,0.14783,0.17862,0.19919,0.20137
0.21933,0.095737,0.16783,0.096188,0.16864,0.30106,0.14783,0.17866,0.19921,0.2014
0.21944,0.095776,0.16784,0.096224,0.16864,0.30106,0.14783,0.17866,0.19921,0.20142
0.21956,0.095799,0.16784,0.096318,0.16864,0.30107,0.14784,0.17867,0.19921,0.20143
0.21967,0.095831,0.16784,0.096319,0.16864,0.30107,0.14785,0.17872,0.19923,0.20144
0.21978,0.095863,0.16785,0.096337,0.16865,0.30108,0.14786,0.17874,0.19924,0.20145
0.21989,0.095869,0.16786,0.096355,0.16865,0.30108,0.14786,0.17877,0.19925,0.20147
0.22,0.095901,0.16786,0.09637,0.16869,0.30109,0.14789,0.17878,0.19927,0.2015
0.22011,0.095908,0.16789,0.09638,0.16869,0.3011,0.14798,0.17886,0.19928,0.20151
0.22022,0.095924,0.16789,0.096382,0.1687,0.30111,0.14802,0.17893,0.19929,0.20153
0.22033,0.095925,0.16789,0.096387,0.1687,0.30112,0.14802,0.17896,0.19929,0.20153
0.22044,0.095951,0.16789,0.096416,0.16871,0.30113,0.14803,0.17898,0.19929,0.20156
0.22056,0.095983,0.1679,0.096424,0.16872,0.30113,0.14806,0.17908,0.19929,0.20157
0.22067,0.095985,0.16791,0.096509,0.16872,0.30114,0.14807,0.17909,0.1993,0.20159
0.22078,0.095987,0.16795,0.096517,0.16874,0.30115,0.1481,0.17912,0.19931,0.2016
0.22089,0.095995,0.16795,0.096524,0.16874,0.30115,0.14811,0.17914,0.19932,0.20161
0.221,0.096031,0.16796,0.096553,0.16875,0.30116,0.14812,0.17925,0.19933,0.20162
0.22111,0.096049,0.16796,0.096553,0.16875,0.30117,0.14813,0.17926,0.19933,0.20164
0.22122,0.096073,0.16796,0.096562,0.16876,0.30118,0.14817,0.17928,0.19934,0.20165
0.22133,0.096084,0.16798,0.096569,0.16877,0.30119,0.1482,0.17929,0.19936,0.20165
0.22144,0.096102,0.16798,0.096575,0.16877,0.30119,0.14822,0.17949,0.19938,0.20166
0.22156,0.096141,0.16799,0.096575,0.16877,0.30122,0.14822,0.1795,0.19938,0.20168
0.22167,0.096172,0.168,0.096601,0.16878,0.30122,0.14823,0.17951,0.19939,0.20168
0.22178,0.096188,0.16801,0.096605,0.16878,0.30123,0.14824,0.17951,0.19939,0.20172
0.22189,0.096205,0.16802,0.096633,0.16879,0.30124,0.14824,0.17953,0.1994,0.20176
0.222,0.096209,0.16802,0.096647,0.16879,0.30124,0.14825,0.17959,0.19943,0.2018
0.22211,0.096279,0.16803,0.096647,0.16879,0.30125,0.14827,0.1796,0.19949,0.20181
0.22222,0.096307,0.16804,0.096654,0.1688,0.30126,0.14829,0.17966,0.1995,0.20181
0.22233,0.096326,0.16804,0.096664,0.1688,0.30127,0.14829,0.17969,0.1995,0.20182
0.22244,0.09636,0.16804,0.096746,0.16881,0.30128,0.1483,0.17971,0.1995,0.20184
0.22256,0.096376,0.16805,0.096762,0.16883,0.3013,0.1483,0.17977,0.19953,0.20187
0.22267,0.096415,0.16808,0.096792,0.16883,0.30131,0.14831,0.17977,0.19954,0.20189
0.22278,0.096447,0.16808,0.096812,0.16883,0.30131,0.14831,0.17977,0.19956,0.2019
0.22289,0.096461,0.16809,0.096826,0.16883,0.30131,0.14831,0.17978,0.19956,0.20193
0.223,0.096467,0.1681,0.096845,0.16883,0.30133,0.14836,0.17984,0.1996,0.20194
0.22311,0.096504,0.1681,0.096854,0.16883,0.30133,0.14836,0.17988,0.19961,0.20195
0.22322,0.096507,0.16812,0.096926,0.16885,0.30136,0.14837,0.17993,0.19962,0.20197
0.22333,0.096529,0.16814,0.096941,0.16885,0.30136,0.14837,0.17994,0.19962,0.20197
0.22344,0.096549,0.16814,0.096976,0.16886,0.30136,0.14839,0.17999,0.19963,0.20199
0.22356,0.09655,0.16815,0.097019,0.16887,0.30137,0.14843,0.18001,0.19964,0.202
0.22367,0.096572,0.16815,0.097026,0.16887,0.30138,0.14844,0.18002,0.19966,0.20201
0.22378,0.09658,0.16816,0.097027,0.16892,0.30138,0.14845,0.18002,0.19966,0.20202
0.22389,0.096656,0.16816,0.097067,0.16894,0.30139,0.14846,0.18003,0.19967,0.20204
0.224,0.09666,0.16818,0.097069,0.16895,0.30141,0.14851,0.18005,0.19969,0.20205
0.22411,0.096665,0.16818,0.09711,0.16896,0.30142,0.14852,0.18006,0.19971,0.20207
0.22422,0.096665,0.16818,0.097115,0.16898,0.30142,0.14852,0.18011,0.19971,0.20208
0.22433,0.09667,0.16819,0.09713,0.169,0.30143,0.14853,0.18018,0.19973,0.2021
0.22444,0.096707,0.1682,0.097176,0.169,0.30143,0.14854,0.18023,0.19973,0.2021
0.22456,0.096713,0.1682,0.09719,0.16901,0.30143,0.14855,0.18026,0.19974,0.20211
0.22467,0.096717,0.16821,0.097206,0.16901,0.30144,0.14858,0.1803,0.19974,0.20211
0.22478,0.096727,0.16821,0.097207,0.16902,0.30144,0.14859,0.18036,0.19974,0.20212
0.22489,0.096777,0.16821,0.097216,0.16902,0.30144,0.14862,0.18037,0.19974,0.20212
0.225,0.096779,0.16821,0.097219,0.16903,0.30145,0.14864,0.18038,0.19974,0.20214
0.22511,0.096808,0.16822,0.09724,0.16903,0.30145,0.14865,0.18038,0.19975,0.20215
0.22522,0.096819,0.16823,0.097255,0.16904,0.30147,0.14868,0.18042,0.19976,0.20216
0.22533,0.09682,0.16824,0.09726,0.16905,0.30147,0.14869,0.18052,0.19977,0.20218
0.22544,0.096837,0.16827,0.097296,0.16905,0.30148,0.14871,0.18055,0.19978,0.20218
0.22556,0.096858,0.16828,0.097301,0.16906,0.30148,0.14875,0.18058,0.19979,0.2022
0.22567,0.096881,0.1683,0.097306,0.16906,0.30151,0.14876,0.18062,0.1998,0.20222
0.22578,0.096885,0.16831,0.097327,0.16907,0.30151,0.14877,0.18071,0.19981,0.20224
0.22589,0.096911,0.16834,0.097385,0.16909,0.30151,0.14877,0.18076,0.19982,0.20224
0.226,0.096925,0.16834,0.097399,0.16909,0.30152,0.14878,0.1808,0.19984,0.20224
0.22611,0.096948,0.16835,0.097449,0.1691,0.30153,0.14883,0.18081,0.19984,0.20224
0.22622,0.096983,0.16835,0.097486,0.16913,0.30153,0.14886,0.18092,0.19984,0.20225
0.22633,0.097003,0.16836,0.09749,0.16913,0.30153,0.14888,0.18092,0.19985,0.20226
0.22644,0.097015,0.16836,0.097655,0.16913,0.30155,0.14889,0.18094,0.19985,0.20226
0.22656,0.097089,0.16838,0.097668,0.16914,0.30156,0.14893,0.18094,0.19988,0.20227
0.22667,0.097147,0.16838,0.097692,0.16914,0.30157,0.14893,0.18096,0.19988,0.20227
0.22678,0.097207,0.1684,0.097697,0.16914,0.3016,0.14893,0.18098,0.19989,0.20227
0.22689,0.097236,0.16844,0.097711,0.16915,0.30161,0.14893,0.18099,0.19989,0.20228
0.227,0.097268,0.16846,0.097715,0.16917,0.30161,0.14894,0.181,0.1999,0.20229
0.22711,0.097271,0.16846,0.097721,0.16917,0.30161,0.14894,0.181,0.19991,0.2023
0.22722,0.097286,0.16847,0.097723,0.16917,0.30162,0.14895,0.18103,0.19992,0.20231
0.22733,0.097291,0.16848,0.097747,0.16917,0.30162,0.14896,0.18105,0.19993,0.20232
0.22744,0.097323,0.16849,0.097747,0.16917,0.30162,0.14897,0.18126,0.19994,0.20234
0.22756,0.09733,0.1685,0.097811,0.16918,0.30163,0.14898,0.18127,0.19994,0.20235
0.22767,0.097362,0.16851,0.097819,0.16918,0.30163,0.149,0.18137,0.19995,0.20236
0.22778,0.097366,0.16851,0.097824,0.16919,0.30165,0.14904,0.18137,0.19996,0.20238
0.22789,0.097375,0.16852,0.097843,0.1692,0.30165,0.14906,0.1814,0.19997,0.20238
0.228,0.097411,0.16854,0.097896,0.16921,0.30166,0.14906,0.18154,0.19998,0.20239
0.22811,0.097496,0.16854,0.097905,0.16921,0.30167,0.14907,0.18155,0.19998,0.20239
0.22822,0.097506,0.16854,0.097939,0.16922,0.30168,0.14907,0.18163,0.19999,0.20239
0.22833,0.09755,0.16855,0.097943,0.16923,0.30169,0.14912,0.18167,0.2,0.2024
0.22844,0.097571,0.16856,0.097959,0.16923,0.30172,0.14913,0.18167,0.20001,0.20241
0.22856,0.097621,0.16856,0.098,0.16924,0.30172,0.14913,0.18171,0.20001,0.20242
0.22867,0.097629,0.16858,0.098033,0.16924,0.30173,0.14915,0.18176,0.20003,0.20242
0.22878,0.097662,0.16859,0.098053,0.16925,0.30174,0.14916,0.18182,0.20005,0.20243
0.22889,0.097694,0.1686,0.098066,0.16925,0.30174,0.14917,0.18189,0.20006,0.20243
0.229,0.097709,0.1686,0.09807,0.16926,0.30177,0.14924,0.18189,0.20006,0.20243
0.22911,0.097725,0.16861,0.098102,0.16926,0.30177,0.14931,0.18191,0.20007,0.20244
0.22922,0.097752,0.16862,0.098132,0.16926,0.30179,0.14934,0.18199,0.20008,0.20244
0.22933,0.097756,0.16862,0.098137,0.16928,0.30179,0.14935,0.18211,0.20009,0.20244
0.22944,0.097822,0.16862,0.098155,0.16929,0.30179,0.14936,0.18213,0.20011,0.20247
0.22956,0.097846,0.16862,0.098157,0.1693,0.30179,0.14937,0.18215,0.20013,0.20247
0.22967,0.097929,0.16865,0.098157,0.16932,0.3018,0.14938,0.18222,0.20013,0.20247
0.22978,0.097933,0.16865,0.098179,0.16933,0.3018,0.14942,0.18237,0.20016,0.20248
0.22989,0.09794,0.16865,0.098208,0.16935,0.30183,0.14943,0.18242,0.20018,0.20248
0.23,0.097949,0.16866,0.098209,0.16935,0.30184,0.14944,0.18246,0.20018,0.20248
0.23011,0.097967,0.16868,0.09822,0.16936,0.30186,0.14945,0.18247,0.20019,0.20251
0.23022,0.097987,0.16868,0.098234,0.16937,0.30186,0.14948,0.18248,0.2002,0.20252
0.23033,0.098002,0.16869,0.09833,0.16937,0.30187,0.1495,0.18255,0.20022,0.20253
0.23044,0.098028,0.16869,0.098334,0.16938,0.30187,0.1495,0.18262,0.20022,0.20253
0.23056,0.098052,0.16869,0.09834,0.16938,0.30187,0.14951,0.18262,0.20023,0.20254
0.23067,0.098092,0.1687,0.098398,0.16938,0.30188,0.14951,0.18263,0.20024,0.20255
0.23078,0.098111,0.1687,0.098409,0.16938,0.30188,0.14952,0.18267,0.20026,0.20255
0.23089,0.098156,0.16871,0.098413,0.16939,0.30189,0.14953,0.18273,0.20028,0.20255
0.231,0.098158,0.16872,0.098454,0.1694,0.30189,0.14955,0.18275,0.20029,0.20256
0.23111,0.098159,0.16872,0.098521,0.1694,0.3019,0.1496,0.18275,0.2003,0.20257
0.23122,0.098217,0.16873,0.098594,0.1694,0.3019,0.14962,0.18282,0.20032,0.20258
0.23133,0.098224,0.16876,0.098628,0.16943,0.3019,0.14963,0.18288,0.20033,0.20259
0.23144,0.098276,0.16879,0.098637,0.16943,0.3019,0.14964,0.1829,0.20034,0.2026
0.23156,0.0983,0.16879,0.098651,0.16943,0.30191,0.14965,0.18292,0.20035,0.20263
0.23167,0.098337,0.1688,0.098695,0.16943,0.30191,0.14966,0.18297,0.20036,0.20264
0.23178,0.098339,0.16881,0.098701,0.16945,0.30191,0.14967,0.18298,0.20037,0.20265
0.23189,0.098354,0.16882,0.098735,0.16946,0.30192,0.14967,0.18307,0.20038,0.20265
0.232,0.098416,0.16884,0.098735,0.16946,0.30192,0.14972,0.1831,0.2004,0.20268
0.23211,0.098434,0.16884,0.098737,0.16946,0.30193,0.14972,0.18321,0.2004,0.20272
0.23222,0.098438,0.16884,0.098764,0.16946,0.30194,0.14978,0.18332,0.2004,0.20273
0.23233,0.098443,0.16885,0.098784,0.16947,0.30194,0.14979,0.18334,0.20046,0.20274
0.23244,0.09845,0.16885,0.098785,0.16947,0.30194,0.1498,0.18342,0.20049,0.20275
0.23256,0.098478,0.16885,0.098795,0.16948,0.30196,0.1498,0.18349,0.20049,0.20276
0.23267,0.09852,0.16886,0.0988,0.16948,0.30196,0.14985,0.18353,0.20049,0.20278
0.23278,0.098558,0.16889,0.098809,0.16948,0.30196,0.14987,0.18355,0.2005,0.20279
0.23289,0.098575,0.1689,0.098821,0.16949,0.30197,0.14988,0.18359,0.2005,0.2028
0.233,0.09858,0.1689,0.098836,0.1695,0.30197,0.14992,0.18361,0.2005,0.20282
0.23311,0.098583,0.16891,0.098855,0.1695,0.30198,0.14993,0.18363,0.20052,0.20283
0.23322,0.098587,0.16891,0.098858,0.1695,0.30199,0.14993,0.18374,0.20052,0.20285
0.23333,0.098612,0.16891,0.098914,0.16951,0.302,0.14994,0.18378,0.20054,0.20285
0.23344,0.098644,0.16892,0.098919,0.16952,0.30201,0.14995,0.18393,0.20056,0.20291
0.23356,0.098783,0.16892,0.098949,0.16954,0.30202,0.14995,0.18394,0.20056,0.20293
0.23367,0.098808,0.16893,0.098966,0.16954,0.30204,0.14996,0.18397,0.20056,0.20294
0.23378,0.098813,0.16894,0.098968,0.16955,0.30204,0.14999,0.18398,0.20056,0.20294
0.23389,0.098819,0.16894,0.098968,0.16955,0.30207,0.15002,0.18401,0.20057,0.20295
0.234,0.099002,0.16894,0.098968,0.16955,0.30207,0.15007,0.18407,0.20059,0.20296
0.23411,0.099015,0.16895,0.098979,0.16955,0.30208,0.15009,0.18408,0.20061,0.20296
0.23422,0.099022,0.16896,0.098996,0.16957,0.30208,0.15009,0.18412,0.20064,0.20296
0.23433,0.099026,0.16897,0.099017,0.16958,0.30208,0.1501,0.18421,0.20065,0.20298
0.23444,0.099044,0.16897,0.09904,0.16959,0.30209,0.1501,0.18422,0.20067,0.203
0.23456,0.099051,0.16898,0.09906,0.16959,0.30211,0.15015,0.18423,0.20067,0.20301
0.23467,0.09908,0.16899,0.099086,0.1696,0.30211,0.15016,0.18429,0.20067,0.20301
0.23478,0.099127,0.16899,0.099112,0.1696,0.30212,0.15019,0.1843,0.20069,0.20304
0.23489,0.09913,0.169,0.099134,0.16961,0.30212,0.15019,0.18432,0.20069,0.20305
0.235,0.099133,0.169,0.099141,0.16963,0.30214,0.1502,0.18435,0.20072,0.20306
0.23511,0.099169,0.16901,0.099152,0.16963,0.30215,0.15023,0.18436,0.20074,0.20306
0.23522,0.099176,0.16901,0.099155,0.16964,0.30215,0.15025,0.18437,0.20075,0.20308
0.23533,0.099189,0.16902,0.099223,0.16964,0.30215,0.15025,0.18444,0.20076,0.20309
0.23544,0.099221,0.16904,0.099241,0.16967,0.30216,0.15026,0.18444,0.20077,0.2031
0.23556,0.099224,0.16904,0.09927,0.16967,0.30217,0.1503,0.18453,0.20079,0.20311
0.23567,0.099227,0.16908,0.099276,0.1697,0.30219,0.1503,0.18458,0.2008,0.20312
0.23578,0.099245,0.16909,0.099339,0.16971,0.3022,0.15033,0.1846,0.20081,0.20312
0.23589,0.099307,0.16909,0.099393,0.16971,0.30221,0.15033,0.1846,0.20081,0.20312
0.236,0.099309,0.1691,0.099397,0.16972,0.30221,0.15035,0.18465,0.20082,0.20316
0.23611,0.099329,0.16911,0.099403,0.16973,0.30221,0.15035,0.18478,0.20083,0.20317
0.23622,0.099333,0.16911,0.099454,0.16974,0.30221,0.15036,0.18485,0.20083,0.20322
0.23633,0.099338,0.16912,0.099475,0.16975,0.30222,0.15037,0.18487,0.20084,0.20323
0.23644,0.09937,0.16913,0.099478,0.16975,0.30222,0.15039,0.18488,0.20085,0.20324
0.23656,0.099385,0.16914,0.099534,0.16977,0.30223,0.15039,0.18494,0.20087,0.20325
0.23667,0.099392,0.16915,0.09954,0.16979,0.30225,0.15042,0.18506,0.20087,0.20325
0.23678,0.099412,0.16917,0.099546,0.16979,0.30226,0.15043,0.1851,0.20088,0.20326
0.23689,0.099424,0.16918,0.099546,0.16979,0.30227,0.15044,0.18511,0.20088,0.20328
0.237,0.099426,0.16919,0.099573,0.1698,0.30227,0.15044,0.18522,0.2009,0.20328
0.23711,0.099429,0.1692,0.099591,0.16982,0.30228,0.15044,0.18525,0.2009,0.20331
0.23722,0.099429,0.16922,0.099596,0.16983,0.30228,0.15045,0.18529,0.2009,0.20331
0.23733,0.09943,0.16922,0.099604,0.16983,0.30229,0.15051,0.18532,0.20092,0.20331
0.23744,0.099492,0.16923,0.09961,0.16983,0.3023,0.15053,0.18533,0.20092,0.20331
0.23756,0.09951,0.16923,0.099613,0.16984,0.30231,0.15053,0.18539,0.20092,0.20333
0.23767,0.099524,0.16923,0.099629,0.16985,0.30232,0.15054,0.18543,0.20092,0.20335
0.23778,0.099526,0.16924,0.099631,0.16986,0.30232,0.15055,0.18552,0.20094,0.20335
0.23789,0.099562,0.16924,0.09964,0.16987,0.30232,0.15056,0.1856,0.20096,0.20336
0.238,0.099564,0.16925,0.099644,0.16988,0.30233,0.15058,0.18563,0.20097,0.20337
0.23811,0.09957,0.16925,0.099657,0.16988,0.30233,0.15059,0.18574,0.20097,0.20338
0.23822,0.099571,0.16927,0.099674,0.16988,0.30234,0.1506,0.18582,0.20097,0.20339
0.23833,0.099595,0.16927,0.099679,0.16989,0.30236,0.15062,0.18599,0.20098,0.20341
0.23844,0.099606,0.16928,0.099732,0.16991,0.30236,0.15062,0.18609,0.20098,0.20342
0.23856,0.09963,0.16928,0.099733,0.16991,0.30237,0.15066,0.1861,0.20099,0.20344
0.23867,0.099654,0.16929,0.099751,0.16992,0.30237,0.15067,0.18614,0.20099,0.20346
0.23878,0.099659,0.16929,0.099833,0.16992,0.30237,0.1507,0.18615,0.201,0.20346
0.23889,0.099663,0.1693,0.09985,0.16993,0.30237,0.1507,0.18622,0.20102,0.20351
0.239,0.099677,0.16931,0.09985,0.16994,0.30237,0.15072,0.18626,0.20105,0.20351
0.23911,0.099695,0.16932,0.099867,0.16995,0.30238,0.15073,0.1863,0.20106,0.20353
0.23922,0.09971,0.16933,0.09991,0.16995,0.30238,0.15073,0.18631,0.20107,0.20354
0.23933,0.099716,0.16935,0.099934,0.16996,0.30238,0.15074,0.18635,0.20107,0.20357
0.23944,0.099783,0.16935,0.10004,0.16996,0.30239,0.15077,0.18635,0.20107,0.20358
0.23956,0.099803,0.16935,0.10005,0.16997,0.30239,0.1508,0.18646,0.20108,0.20359
0.23967,0.099818,0.16935,0.1001,0.16997,0.30241,0.15081,0.18651,0.20112,0.20361
0.23978,0.099832,0.16936,0.1001,0.16998,0.30241,0.15085,0.18651,0.20113,0.20365
0.23989,0.099865,0.16937,0.10011,0.16999,0.30241,0.15086,0.18653,0.20114,0.20367
0.24,0.099866,0.16938,0.10012,0.16999,0.30242,0.15089,0.18669,0.20114,0.20368
0.24011,0.099898,0.1694,0.10013,0.16999,0.30243,0.15089,0.18669,0.20114,0.20368
0.24022,0.099929,0.16943,0.10013,0.17,0.30244,0.1509,0.1867,0.20114,0.20369
0.24033,0.099982,0.16943,0.10017,0.17,0.30245,0.15092,0.18675,0.20115,0.20369
0.24044,0.10001,0.16944,0.10019,0.17,0.30245,0.15092,0.18679,0.20115,0.20369
0.24056,0.10002,0.16944,0.1002,0.17,0.30247,0.15094,0.18684,0.20119,0.2037
0.24067,0.10004,0.16945,0.10021,0.17001,0.30247,0.15094,0.18689,0.20121,0.20372
0.24078,0.10004,0.16946,0.10022,0.17001,0.30248,0.15095,0.18689,0.20124,0.20373
0.24089,0.10007,0.16946,0.10022,0.17001,0.30248,0.15095,0.18695,0.20125,0.20375
0.241,0.10007,0.16948,0.10023,0.17001,0.30249,0.15096,0.18699,0.20129,0.20376
0.24111,0.10009,0.1695,0.10025,0.17001,0.3025,0.15096,0.18714,0.20132,0.20376
0.24122,0.10013,0.16951,0.10026,0.17003,0.30251,0.15097,0.18715,0.20134,0.20378
0.24133,0.10014,0.16952,0.10028,0.17003,0.30251,0.15098,0.18716,0.20135,0.20379
0.24144,0.10014,0.16953,0.10031,0.17004,0.30251,0.15099,0.18716,0.20137,0.2038
0.24156,0.10018,0.16954,0.10032,0.17005,0.30251,0.151,0.18717,0.20138,0.20382
0.24167,0.1002,0.16955,0.10035,0.17005,0.30251,0.151,0.18717,0.20138,0.20383
0.24178,0.10023,0.16955,0.10035,0.17005,0.30254,0.151,0.18718,0.20138,0.20387
0.24189,0.10028,0.16956,0.10038,0.17009,0.30256,0.15103,0.18726,0.2014,0.20387
0.242,0.1003,0.16958,0.10042,0.1701,0.30256,0.15107,0.18742,0.20142,0.20389
0.24211,0.1003,0.16958,0.10042,0.17011,0.30258,0.1511,0.18742,0.20142,0.2039
0.24222,0.10032,0.16958,0.10043,0.17013,0.30258,0.15111,0.18744,0.20142,0.20391
0.24233,0.10032,0.16958,0.10047,0.17014,0.30259,0.15111,0.18745,0.20143,0.20392
0.24244,0.10032,0.16958,0.10048,0.17016,0.3026,0.15114,0.18746,0.20146,0.20393
0.24256,0.10037,0.16959,0.10048,0.17016,0.3026,0.15116,0.18747,0.20146,0.20394
0.24267,0.1004,0.1696,0.10048,0.17017,0.3026,0.15117,0.18748,0.20148,0.20396
0.24278,0.10041,0.16961,0.10052,0.1702,0.3026,0.15118,0.18749,0.20148,0.20397
0.24289,0.10043,0.16961,0.10055,0.17022,0.30261,0.1512,0.18754,0.20148,0.20399
0.243,0.10044,0.16962,0.10057,0.17022,0.30262,0.1512,0.18756,0.20153,0.204
0.24311,0.10044,0.16962,0.10059,0.17024,0.30263,0.15122,0.18756,0.20153,0.20401
0.24322,0.10046,0.16963,0.10061,0.17026,0.30263,0.15125,0.18756,0.20153,0.20401
0.24333,0.10046,0.16963,0.10061,0.17027,0.30263,0.15126,0.18758,0.20154,0.20402
0.24344,0.10047,0.16963,0.10062,0.17027,0.30265,0.15126,0.18758,0.20158,0.20403
0.24356,0.10047,0.16964,0.10062,0.1703,0.30266,0.15127,0.18763,0.20159,0.20403
0.24367,0.10048,0.16964,0.10067,0.17031,0.30266,0.1513,0.18764,0.20162,0.20406
0.24378,0.1005,0.16964,0.1007,0.17031,0.30268,0.15131,0.18768,0.20162,0.20407
0.24389,0.10051,0.16965,0.10071,0.17033,0.3027,0.15131,0.18771,0.20164,0.20407
0.244,0.10058,0.16966,0.10073,0.17033,0.30271,0.15132,0.18772,0.20166,0.20407
0.24411,0.10059,0.16967,0.10074,0.17033,0.30272,0.15133,0.18772,0.20167,0.2041
0.24422,0.10061,0.16967,0.10074,0.17034,0.30273,0.15138,0.18791,0.20168,0.20412
0.24433,0.10061,0.16968,0.10075,0.17035,0.30276,0.15138,0.18793,0.20168,0.20412
0.24444,0.10062,0.16968,0.10076,0.17036,0.30277,0.15139,0.18795,0.20173,0.20412
0.24456,0.10064,0.16968,0.10077,0.17036,0.30277,0.15139,0.18796,0.20174,0.20412
0.24467,0.10065,0.16969,0.10079,0.17036,0.30277,0.15141,0.18796,0.20174,0.20414
0.24478,0.10067,0.16969,0.10081,0.17038,0.30278,0.15144,0.18799,0.20175,0.20414
0.24489,0.10067,0.16969,0.10081,0.17038,0.30279,0.15145,0.18806,0.20177,0.20415
0.245,0.10067,0.16971,0.10082,0.17039,0.3028,0.15146,0.18828,0.20177,0.20415
0.24511,0.10068,0.16971,0.10083,0.17042,0.30281,0.15147,0.18832,0.2018,0.20416
0.24522,0.10069,0.16971,0.10084,0.17042,0.30281,0.15148,0.18833,0.20183,0.2042
0.24533,0.10072,0.16973,0.10085,0.17043,0.30281,0.15148,0.18836,0.20183,0.20421
0.24544,0.10072,0.16973,0.10088,0.17043,0.30282,0.15151,0.18841,0.20184,0.20421
0.24556,0.10073,0.16976,0.10089,0.17045,0.30282,0.15154,0.18843,0.20184,0.20421
0.24567,0.10078,0.16977,0.1009,0.17053,0.30282,0.15156,0.1885,0.20185,0.20422
0.24578,0.10082,0.16977,0.10091,0.17053,0.30282,0.15156,0.18872,0.20186,0.20422
0.24589,0.10085,0.16978,0.10095,0.17053,0.30283,0.15159,0.18875,0.20186,0.20422
0.246,0.10086,0.16978,0.10103,0.17054,0.30283,0.15159,0.18883,0.20186,0.20422
0.24611,0.10089,0.16979,0.10106,0.17054,0.30283,0.15159,0.18885,0.20189,0.20424
0.24622,0.10091,0.16979,0.10106,0.17058,0.30283,0.15159,0.18898,0.2019,0.20425
0.24633,0.10095,0.16979,0.10106,0.1706,0.30284,0.1516,0.189,0.20191,0.20426
0.24644,0.10096,0.1698,0.1011,0.17062,0.30286,0.15161,0.18904,0.20194,0.20427
0.24656,0.10098,0.16981,0.10113,0.17065,0.30286,0.15164,0.18909,0.20196,0.20428
0.24667,0.10101,0.16983,0.10115,0.17067,0.30287,0.15166,0.18915,0.20197,0.2043
0.24678,0.10101,0.16983,0.10117,0.17067,0.30287,0.15167,0.18918,0.20198,0.2043
0.24689,0.10104,0.16984,0.10118,0.1707,0.30287,0.15169,0.18927,0.20198,0.2043
0.247,0.10104,0.16985,0.10118,0.17071,0.30288,0.15169,0.18927,0.20199,0.20432
0.24711,0.10104,0.16985,0.10119,0.17072,0.30289,0.1517,0.18932,0.20202,0.20434
0.24722,0.10105,0.16985,0.10121,0.17073,0.3029,0.15171,0.18945,0.20202,0.20434
0.24733,0.10106,0.16986,0.10122,0.17073,0.3029,0.15176,0.18948,0.20203,0.20437
0.24744,0.10107,0.16989,0.10124,0.17075,0.30291,0.1518,0.18957,0.20203,0.20438
0.24756,0.1011,0.1699,0.10128,0.17075,0.30291,0.15185,0.1897,0.20205,0.20443
0.24767,0.10115,0.16992,0.10131,0.17076,0.30292,0.15185,0.18971,0.20205,0.20443
0.24778,0.10116,0.16992,0.10134,0.17076,0.30293,0.15186,0.18972,0.20206,0.20443
0.24789,0.10118,0.16993,0.10138,0.17077,0.30293,0.15186,0.18975,0.20207,0.20443
0.248,0.1012,0.16993,0.10138,0.17077,0.30293,0.15187,0.1898,0.20208,0.20443
0.24811,0.10121,0.16993,0.10141,0.17078,0.30293,0.1519,0.18981,0.20208,0.20443
0.24822,0.10121,0.16994,0.10142,0.17078,0.30294,0.15191,0.18984,0.20208,0.20445
0.24833,0.10123,0.16994,0.10143,0.17078,0.30294,0.15194,0.18985,0.20209,0.20445
0.24844,0.10124,0.16994,0.10143,0.17079,0.30296,0.15195,0.18985,0.20213,0.20447
0.24856,0.10129,0.16995,0.10144,0.17079,0.30297,0.15195,0.18995,0.20213,0.20447
0.24867,0.10131,0.16996,0.10144,0.1708,0.30297,0.15196,0.18996,0.20213,0.20448
0.24878,0.10132,0.16997,0.10146,0.17082,0.30298,0.15196,0.19002,0.20213,0.20448
0.24889,0.10135,0.16998,0.10152,0.17084,0.30298,0.15199,0.19006,0.20214,0.20449
0.249,0.10135,0.17001,0.10153,0.17084,0.30298,0.152,0.19008,0.20214,0.20449
0.24911,0.10136,0.17002,0.10154,0.17085,0.30299,0.152,0.19015,0.20215,0.20451
0.24922,0.10139,0.17002,0.10154,0.17087,0.30299,0.15201,0.19016,0.20216,0.20451
0.24933,0.1014,0.17002,0.10155,0.17087,0.303,0.15202,0.19016,0.20216,0.20451
0.24944,0.1014,0.17003,0.10155,0.17087,0.303,0.15203,0.19017,0.20217,0.20453
0.24956,0.10142,0.17003,0.10156,0.17088,0.30301,0.15207,0.1902,0.20217,0.20454
0.24967,0.10142,0.17003,0.10159,0.17088,0.30301,0.15208,0.19024,0.20217,0.20455
0.24978,0.10142,0.17003,0.1016,0.17089,0.30302,0.15208,0.19037,0.20217,0.20455
0.24989,0.10143,0.17004,0.1016,0.17091,0.30302,0.15209,0.19037,0.20217,0.20456
0.25,0.10143,0.17007,0.10161,0.17092,0.30302,0.15209,0.19041,0.20219,0.20457
0.25011,0.10144,0.17008,0.10161,0.17093,0.30303,0.15211,0.19046,0.20223,0.20458
0.25022,0.10146,0.17008,0.10162,0.17093,0.30304,0.15211,0.1905,0.20223,0.2046
0.25033,0.1015,0.17008,0.10164,0.17093,0.30305,0.15212,0.19054,0.20223,0.2046
0.25044,0.10151,0.17008,0.10165,0.17095,0.30305,0.15214,0.19059,0.20224,0.20461
0.25056,0.10152,0.17009,0.10166,0.17095,0.30306,0.15216,0.19066,0.20225,0.20461
0.25067,0.10153,0.1701,0.10166,0.17096,0.30306,0.15216,0.19067,0.20226,0.20462
0.25078,0.10156,0.1701,0.10167,0.17096,0.30308,0.15217,0.19072,0.20227,0.20462
0.25089,0.1016,0.17011,0.10168,0.17096,0.30308,0.15218,0.19076,0.20228,0.20462
0.251,0.10165,0.17013,0.10169,0.17099,0.30308,0.15218,0.19076,0.20229,0.20463
0.25111,0.10168,0.17014,0.1017,0.17101,0.30308,0.15218,0.19084,0.20229,0.20463
0.25122,0.1017,0.17016,0.10172,0.17101,0.30309,0.1522,0.19089,0.2023,0.20464
0.25133,0.10171,0.17016,0.10174,0.17104,0.30309,0.15226,0.1909,0.2023,0.20464
0.25144,0.10172,0.17017,0.10175,0.17104,0.30309,0.15227,0.19091,0.2023,0.20464
0.25156,0.10177,0.17019,0.10177,0.17104,0.30309,0.15228,0.19092,0.20231,0.20464
0.25167,0.10177,0.17019,0.10178,0.17107,0.30309,0.15235,0.19094,0.20232,0.20465
0.25178,0.10182,0.1702,0.10178,0.17108,0.3031,0.15235,0.19101,0.20232,0.20466
0.25189,0.10183,0.17021,0.1018,0.17108,0.3031,0.15236,0.19106,0.20232,0.20467
0.252,0.10184,0.17021,0.10185,0.17108,0.30311,0.15237,0.19115,0.20234,0.20468
0.25211,0.10186,0.17022,0.10188,0.17109,0.30314,0.15239,0.19117,0.20234,0.20469
0.25222,0.10186,0.17022,0.10191,0.17109,0.30314,0.15239,0.1912,0.20235,0.2047
0.25233,0.10187,0.17023,0.10194,0.17109,0.30315,0.1524,0.19127,0.20238,0.20471
0.25244,0.10188,0.17023,0.10198,0.1711,0.30316,0.15243,0.19129,0.20239,0.20472
0.25256,0.10189,0.17024,0.102,0.17112,0.30316,0.15245,0.19157,0.20243,0.20473
0.25267,0.10189,0.17025,0.10201,0.17112,0.30318,0.15246,0.19158,0.20244,0.20473
0.25278,0.1019,0.17026,0.10204,0.17114,0.30318,0.15248,0.19162,0.20244,0.20477
0.25289,0.10191,0.17028,0.10205,0.17114,0.30319,0.15248,0.19162,0.20244,0.20479
0.253,0.10194,0.17028,0.10209,0.17115,0.30319,0.1525,0.19167,0.20245,0.2048
0.25311,0.10195,0.17031,0.1021,0.17115,0.3032,0.1525,0.1917,0.20246,0.2048
0.25322,0.10196,0.17033,0.1021,0.17116,0.3032,0.15251,0.19174,0.20249,0.20481
0.25333,0.10197,0.17035,0.10211,0.17116,0.30321,0.15253,0.1918,0.20249,0.20482
0.25344,0.10198,0.17036,0.10212,0.17117,0.30322,0.15255,0.19181,0.2025,0.20485
0.25356,0.10199,0.17036,0.10213,0.17118,0.30322,0.15255,0.19181,0.2025,0.20487
0.25367,0.102,0.17036,0.10216,0.17118,0.30323,0.15257,0.19181,0.20253,0.20489
0.25378,0.10201,0.17037,0.10217,0.17118,0.30325,0.15257,0.19183,0.20254,0.20493
0.25389,0.10202,0.17037,0.10218,0.17119,0.30326,0.15258,0.19189,0.20254,0.20494
0.254,0.10205,0.17037,0.10219,0.1712,0.30326,0.1526,0.19194,0.20255,0.20494
0.25411,0.10207,0.17041,0.1022,0.1712,0.30327,0.15261,0.19197,0.20255,0.20494
0.25422,0.10209,0.17045,0.10223,0.1712,0.30327,0.15263,0.19197,0.20258,0.20496
0.25433,0.10213,0.17046,0.10225,0.17121,0.30329,0.15266,0.19199,0.20258,0.20496
0.25444,0.10213,0.17046,0.10228,0.17121,0.30329,0.15267,0.192,0.20263,0.20498
0.25456,0.10214,0.17047,0.10233,0.17121,0.30329,0.15274,0.19203,0.20266,0.20499
0.25467,0.10215,0.17048,0.10234,0.17121,0.30329,0.15274,0.19205,0.2027,0.20502
0.25478,0.10217,0.17048,0.10236,0.17122,0.3033,0.15275,0.19205,0.20272,0.20502
0.25489,0.10223,0.17049,0.10237,0.17123,0.3033,0.15276,0.1921,0.20274,0.20503
0.255,0.10225,0.17049,0.10238,0.17124,0.3033,0.15277,0.19217,0.20276,0.20504
0.25511,0.10231,0.17049,0.10242,0.17127,0.30331,0.15282,0.1922,0.20276,0.20504
0.25522,0.10234,0.1705,0.10242,0.17127,0.30332,0.15282,0.19225,0.2028,0.20505
0.25533,0.10237,0.17052,0.10246,0.17128,0.30332,0.15283,0.19229,0.20281,0.20505
0.25544,0.10238,0.17052,0.1025,0.17129,0.30332,0.15284,0.19241,0.20281,0.20506
0.25556,0.10245,0.17053,0.1025,0.1713,0.30333,0.15285,0.19244,0.20283,0.20506
0.25567,0.1025,0.17054,0.10258,0.17131,0.30333,0.15285,0.19252,0.20283,0.20506
0.25578,0.1025,0.17054,0.10259,0.17132,0.30333,0.15286,0.19252,0.20288,0.20507
0.25589,0.1025,0.17057,0.10261,0.17132,0.30334,0.15286,0.19253,0.20291,0.20507
0.256,0.10251,0.17058,0.10262,0.17133,0.30335,0.15288,0.19253,0.20293,0.20508
0.25611,0.10254,0.17062,0.10262,0.17133,0.30335,0.15289,0.19258,0.20294,0.2051
0.25622,0.10261,0.17062,0.10265,0.17134,0.30336,0.15289,0.19261,0.20295,0.2051
0.25633,0.10263,0.17063,0.10267,0.17134,0.30338,0.15289,0.19262,0.20297,0.20511
0.25644,0.10266,0.17065,0.10267,0.17135,0.30338,0.15291,0.19263,0.20298,0.20512
0.25656,0.10267,0.17067,0.10267,0.17135,0.30338,0.15293,0.19263,0.20302,0.20513
0.25667,0.10268,0.17067,0.10268,0.17136,0.30339,0.15294,0.19263,0.20304,0.20516
0.25678,0.10271,0.17068,0.1027,0.17136,0.3034,0.15295,0.19267,0.20304,0.20518
0.25689,0.10271,0.1707,0.10271,0.17136,0.3034,0.15295,0.1927,0.20307,0.20519
0.257,0.10272,0.17071,0.10273,0.17137,0.30341,0.15296,0.19273,0.20307,0.2052
0.25711,0.10273,0.17071,0.10276,0.17137,0.30343,0.15296,0.19286,0.20307,0.20521
0.25722,0.10276,0.17072,0.1028,0.17138,0.30344,0.15298,0.19293,0.2031,0.20522
0.25733,0.10276,0.17074,0.10281,0.17142,0.30344,0.15298,0.193,0.20313,0.20524
0.25744,0.10277,0.17075,0.10283,0.17142,0.30344,0.15299,0.19303,0.20314,0.20524
0.25756,0.10281,0.17076,0.10285,0.17142,0.30346,0.153,0.19304,0.20317,0.20526
0.25767,0.10281,0.17081,0.10286,0.17144,0.30346,0.153,0.19304,0.20317,0.20526
0.25778,0.10282,0.17082,0.10288,0.17144,0.30347,0.15302,0.19313,0.20318,0.20527
0.25789,0.10282,0.17083,0.10288,0.17145,0.30348,0.15302,0.19317,0.20319,0.20527
0.258,0.10282,0.17084,0.10295,0.17145,0.30348,0.15305,0.19324,0.2032,0.20527
0.25811,0.10283,0.17085,0.10297,0.17147,0.30349,0.15309,0.19337,0.20325,0.20527
0.25822,0.10286,0.17085,0.10298,0.17147,0.3035,0.15311,0.19339,0.20327,0.20528
0.25833,0.10287,0.17086,0.10298,0.17148,0.30351,0.15315,0.19342,0.20327,0.20529
0.25844,0.10289,0.17086,0.10299,0.17149,0.30351,0.15315,0.19346,0.20329,0.20529
0.25856,0.10292,0.17086,0.103,0.1715,0.30351,0.15316,0.1935,0.2033,0.2053
0.25867,0.10292,0.17089,0.10306,0.17151,0.30353,0.15319,0.19352,0.20334,0.20531
0.25878,0.10292,0.17091,0.10307,0.17151,0.30354,0.1532,0.19358,0.20336,0.20532
0.25889,0.10292,0.17091,0.10308,0.17152,0.30354,0.15321,0.19363,0.20337,0.20533
0.259,0.10294,0.17092,0.10316,0.17153,0.30355,0.15323,0.19378,0.20337,0.20534
0.25911,0.10295,0.17093,0.10317,0.17153,0.30359,0.15324,0.19382,0.20339,0.20536
0.25922,0.10298,0.17093,0.10317,0.17154,0.30359,0.15324,0.19386,0.2034,0.20536
0.25933,0.10298,0.17096,0.10322,0.17155,0.30361,0.15328,0.19387,0.2034,0.20539
0.25944,0.10301,0.17096,0.10325,0.17155,0.30361,0.1533,0.19394,0.20346,0.20539
0.25956,0.10302,0.17097,0.10325,0.17156,0.30361,0.15331,0.19395,0.20346,0.2054
0.25967,0.10307,0.17097,0.10326,0.17157,0.30361,0.15338,0.19396,0.20346,0.20543
0.25978,0.10309,0.17098,0.10326,0.17157,0.30361,0.15338,0.19403,0.20347,0.20545
0.25989,0.1031,0.17099,0.10327,0.1716,0.30362,0.15343,0.19407,0.20349,0.20545
0.26,0.10312,0.17099,0.1033,0.1716,0.30363,0.15345,0.19411,0.2035,0.20546
0.26011,0.10315,0.17102,0.10331,0.1716,0.30364,0.15349,0.19421,0.20353,0.20548
0.26022,0.10316,0.17103,0.10331,0.17162,0.30364,0.15349,0.19422,0.20354,0.20549
0.26033,0.10319,0.17103,0.10334,0.17162,0.30365,0.15349,0.19428,0.20354,0.2055
0.26044,0.10321,0.17105,0.10335,0.17163,0.30365,0.15351,0.19431,0.20355,0.20551
0.26056,0.10323,0.17105,0.10336,0.17163,0.30366,0.15351,0.19433,0.20358,0.20552
0.26067,0.10327,0.17108,0.10337,0.17163,0.30366,0.15352,0.19436,0.20358,0.20552
0.26078,0.10328,0.17109,0.10338,0.17165,0.30367,0.15355,0.19446,0.2036,0.20553
0.26089,0.10329,0.17111,0.10342,0.17166,0.30368,0.15362,0.19455,0.20362,0.20553
0.261,0.1033,0.17113,0.10344,0.17167,0.30368,0.15363,0.19469,0.20363,0.20556
0.26111,0.10331,0.17116,0.10347,0.17169,0.30368,0.15365,0.19473,0.20365,0.20558
0.26122,0.10331,0.17116,0.10348,0.17169,0.30369,0.15369,0.19478,0.20365,0.20561
0.26133,0.10334,0.17116,0.10349,0.1717,0.30369,0.1537,0.19486,0.20365,0.20561
0.26144,0.1034,0.17116,0.10353,0.1717,0.3037,0.15371,0.19489,0.20366,0.20565
0.26156,0.10341,0.17118,0.10355,0.1717,0.3037,0.15371,0.19489,0.20366,0.20565
0.26167,0.10341,0.17118,0.10356,0.1717,0.3037,0.15372,0.1949,0.20368,0.20565
0.26178,0.10341,0.17118,0.10357,0.1717,0.3037,0.15373,0.19492,0.20368,0.20566
0.26189,0.10343,0.17118,0.10358,0.1717,0.30371,0.15375,0.19497,0.20368,0.20567
0.262,0.10344,0.17118,0.10359,0.17171,0.30372,0.15375,0.19497,0.2037,0.20568
0.26211,0.10345,0.17119,0.10359,0.17172,0.30372,0.15377,0.19499,0.20372,0.2057
0.26222,0.10354,0.1712,0.10361,0.17172,0.30372,0.15378,0.19502,0.20374,0.2057
0.26233,0.10355,0.1712,0.10361,0.17172,0.30375,0.15379,0.19515,0.20375,0.20571
0.26244,0.1036,0.17122,0.10362,0.17172,0.30375,0.1538,0.19521,0.20375,0.20574
0.26256,0.1036,0.17122,0.10363,0.17173,0.30375,0.1538,0.19524,0.20376,0.20575
0.26267,0.10363,0.17122,0.10363,0.17174,0.30375,0.15383,0.19527,0.20376,0.20575
0.26278,0.10366,0.17123,0.10364,0.17174,0.30376,0.15384,0.19532,0.20377,0.20575
0.26289,0.10367,0.17125,0.10367,0.17174,0.30376,0.15385,0.19533,0.20377,0.20578
0.263,0.10373,0.17125,0.10368,0.17175,0.30377,0.15388,0.19534,0.20378,0.20578
0.26311,0.10375,0.17126,0.10368,0.17176,0.30377,0.15388,0.19535,0.20378,0.2058
0.26322,0.10376,0.17127,0.10369,0.17178,0.30378,0.15391,0.19537,0.20379,0.20581
0.26333,0.10376,0.17127,0.10371,0.1718,0.30379,0.15392,0.1954,0.20381,0.20581
0.26344,0.10377,0.17128,0.10372,0.1718,0.30379,0.15393,0.19544,0.20381,0.20582
0.26356,0.10381,0.17128,0.10373,0.17182,0.30379,0.15393,0.19545,0.20382,0.20583
0.26367,0.10382,0.1713,0.10377,0.17183,0.3038,0.15395,0.19548,0.20382,0.20584
0.26378,0.10382,0.1713,0.10381,0.17184,0.3038,0.15401,0.19549,0.20384,0.20588
0.26389,0.10385,0.1713,0.10382,0.17184,0.3038,0.15404,0.19549,0.20384,0.20589
0.264,0.10385,0.17131,0.10385,0.17184,0.30381,0.15406,0.19554,0.20384,0.20592
0.26411,0.10387,0.17133,0.10387,0.17185,0.30381,0.15406,0.19559,0.20387,0.20592
0.26422,0.10387,0.17134,0.1039,0.17185,0.30382,0.15406,0.19566,0.20389,0.20594
0.26433,0.10389,0.17134,0.10392,0.17188,0.30383,0.15407,0.19568,0.20391,0.20595
0.26444,0.10395,0.17135,0.10392,0.1719,0.30384,0.1541,0.19569,0.20393,0.20595
0.26456,0.10396,0.17135,0.10393,0.1719,0.30384,0.1541,0.1957,0.20397,0.20597
0.26467,0.10398,0.17136,0.10395,0.1719,0.30384,0.15411,0.19575,0.20398,0.20597
0.26478,0.10399,0.17136,0.10396,0.1719,0.30385,0.15412,0.19576,0.20398,0.20597
0.26489,0.10399,0.17137,0.10397,0.1719,0.30386,0.15412,0.19579,0.204,0.20598
0.265,0.10401,0.17138,0.10397,0.17194,0.30387,0.15414,0.19581,0.20402,0.206
0.26511,0.10401,0.17138,0.10399,0.17195,0.30388,0.15418,0.19604,0.20403,0.20602
0.26522,0.10402,0.17138,0.10399,0.17195,0.30389,0.15419,0.19605,0.20408,0.20603
0.26533,0.10405,0.17138,0.10402,0.17195,0.3039,0.15419,0.19616,0.20409,0.20608
0.26544,0.10407,0.17138,0.10405,0.17195,0.3039,0.15419,0.1962,0.2041,0.20609
0.26556,0.10408,0.17139,0.10406,0.17196,0.3039,0.15423,0.19624,0.20411,0.20609
0.26567,0.10414,0.1714,0.10409,0.17196,0.30392,0.15426,0.19632,0.20411,0.20609
0.26578,0.10414,0.17141,0.10409,0.17198,0.30392,0.15426,0.19639,0.20413,0.20609
0.26589,0.10417,0.17142,0.1041,0.17199,0.30394,0.15427,0.19639,0.20413,0.20611
0.266,0.10418,0.17144,0.10412,0.172,0.30394,0.15431,0.19639,0.20415,0.20612
0.26611,0.10418,0.17145,0.10412,0.17202,0.30394,0.15432,0.19645,0.20416,0.20612
0.26622,0.10419,0.17145,0.10412,0.17203,0.30395,0.15432,0.19653,0.20424,0.20614
0.26633,0.1042,0.17147,0.10412,0.17203,0.30396,0.15434,0.19654,0.20426,0.20615
0.26644,0.10422,0.17148,0.10414,0.17204,0.30396,0.15434,0.19655,0.20427,0.20615
0.26656,0.10427,0.17148,0.10414,0.17204,0.30397,0.15437,0.19657,0.20428,0.20616
0.26667,0.10429,0.17149,0.10414,0.17206,0.30397,0.15439,0.19665,0.20429,0.20617
0.26678,0.10429,0.17149,0.10418,0.17207,0.30398,0.15442,0.19668,0.20429,0.20619
0.26689,0.10429,0.17149,0.1042,0.17208,0.30398,0.15444,0.1967,0.20431,0.20619
0.267,0.10435,0.1715,0.1042,0.17209,0.30398,0.15444,0.19672,0.20432,0.2062
0.26711,0.10439,0.17151,0.10423,0.17209,0.30399,0.15446,0.19685,0.20433,0.20622
0.26722,0.10442,0.17151,0.10425,0.17209,0.30399,0.15446,0.19697,0.20435,0.20623
0.26733,0.10443,0.17152,0.10427,0.17211,0.30399,0.15448,0.19704,0.20437,0.20624
0.26744,0.10443,0.17152,0.10428,0.17211,0.30401,0.15449,0.19705,0.20439,0.20624
0.26756,0.10449,0.17156,0.1043,0.17212,0.30401,0.15449,0.19728,0.20439,0.20624
0.26767,0.10451,0.1716,0.10431,0.17215,0.30401,0.15452,0.1973,0.2044,0.20626
0.26778,0.10451,0.1716,0.10433,0.17216,0.30402,0.15455,0.19731,0.2044,0.20626
0.26789,0.10454,0.1716,0.10435,0.17217,0.30402,0.15456,0.19733,0.2044,0.20628
0.268,0.10455,0.1716,0.10437,0.17217,0.30403,0.15457,0.19737,0.20442,0.20628
0.26811,0.10456,0.1716,0.10437,0.17219,0.30403,0.15458,0.19738,0.20442,0.20629
0.26822,0.10456,0.17162,0.10439,0.1722,0.30404,0.15459,0.1974,0.20443,0.20629
0.26833,0.10456,0.17162,0.10442,0.1722,0.30404,0.15461,0.19746,0.20445,0.2063
0.26844,0.10458,0.17163,0.10442,0.1722,0.30406,0.15463,0.19747,0.20448,0.20631
0.26856,0.1046,0.17167,0.10443,0.17221,0.30406,0.15463,0.19749,0.2045,0.20631
0.26867,0.10461,0.17167,0.10446,0.17221,0.30406,0.15463,0.19753,0.2045,0.20632
0.26878,0.10464,0.17167,0.10447,0.17221,0.30407,0.15463,0.19753,0.2045,0.20632
0.26889,0.10465,0.17167,0.10448,0.17221,0.30408,0.15464,0.19756,0.20451,0.20633
0.269,0.10467,0.17167,0.10449,0.17223,0.30408,0.15465,0.19759,0.20451,0.20634
0.26911,0.10467,0.17167,0.10449,0.17224,0.30409,0.15465,0.19763,0.20452,0.20635
0.26922,0.10471,0.17168,0.10453,0.17225,0.3041,0.15466,0.19777,0.20452,0.20635
0.26933,0.10471,0.17168,0.10454,0.17225,0.3041,0.15466,0.19794,0.20453,0.20638
0.26944,0.10472,0.17169,0.10455,0.17226,0.30411,0.15469,0.19794,0.20453,0.20638
0.26956,0.10476,0.17169,0.10459,0.17227,0.30411,0.15471,0.19794,0.20454,0.20642
0.26967,0.10477,0.17171,0.10462,0.17228,0.30411,0.15475,0.19796,0.20454,0.20643
0.26978,0.10477,0.17172,0.10463,0.17228,0.30412,0.15476,0.19797,0.20454,0.20643
0.26989,0.10477,0.17172,0.10463,0.17228,0.30412,0.15478,0.19798,0.20456,0.20645
0.27,0.10478,0.17173,0.10464,0.17229,0.30413,0.1548,0.19805,0.20457,0.20646
0.27011,0.10478,0.17173,0.10465,0.17229,0.30414,0.15482,0.19807,0.20458,0.20646
0.27022,0.10478,0.17173,0.10467,0.1723,0.30415,0.15482,0.19811,0.20459,0.20647
0.27033,0.10479,0.17173,0.10469,0.17231,0.30416,0.15484,0.19812,0.20459,0.20649
0.27044,0.10479,0.17175,0.10469,0.17231,0.30416,0.15485,0.19815,0.2046,0.20652
0.27056,0.1048,0.17177,0.1047,0.17232,0.30416,0.15486,0.1982,0.20461,0.20653
0.27067,0.10481,0.17177,0.10472,0.17233,0.3042,0.15487,0.1982,0.20461,0.20653
0.27078,0.10482,0.17178,0.10473,0.17233,0.3042,0.15489,0.19821,0.20462,0.20653
0.27089,0.10485,0.17178,0.10487,0.17233,0.30421,0.1549,0.19822,0.20462,0.20654
0.271,0.10487,0.17178,0.10488,0.17235,0.30422,0.15491,0.19825,0.20463,0.20656
0.27111,0.10489,0.17178,0.1049,0.17236,0.30423,0.15493,0.19826,0.20463,0.20656
0.27122,0.1049,0.17179,0.1049,0.17237,0.30426,0.15494,0.19827,0.20464,0.20657
0.27133,0.10491,0.17182,0.10498,0.17237,0.30427,0.15494,0.19829,0.20466,0.20657
0.27144,0.10492,0.17184,0.10499,0.17238,0.30427,0.15495,0.19833,0.20467,0.20658
0.27156,0.10493,0.17184,0.10502,0.17238,0.30428,0.15495,0.19837,0.2047,0.20659
0.27167,0.10494,0.17185,0.10503,0.17238,0.30429,0.15495,0.19843,0.20473,0.20659
0.27178,0.10505,0.17186,0.10504,0.17239,0.30433,0.15496,0.1985,0.20473,0.20659
0.27189,0.10507,0.17187,0.10508,0.17239,0.30434,0.15497,0.19853,0.20475,0.20661
0.272,0.10507,0.17188,0.10509,0.17239,0.30434,0.15497,0.19856,0.20477,0.20662
0.27211,0.10509,0.17188,0.1051,0.17241,0.30434,0.155,0.19857,0.20477,0.20662
0.27222,0.1051,0.17189,0.1051,0.17241,0.30434,0.15501,0.19859,0.20479,0.20663
0.27233,0.1051,0.1719,0.10511,0.17241,0.30435,0.15502,0.19861,0.20479,0.20664
0.27244,0.10511,0.17191,0.10513,0.17242,0.30435,0.15505,0.19863,0.20481,0.20665
0.27256,0.10512,0.17192,0.10516,0.17242,0.30437,0.15505,0.19864,0.20483,0.20665
0.27267,0.10513,0.17192,0.10517,0.17242,0.30437,0.15505,0.19866,0.20484,0.20665
0.27278,0.10514,0.17192,0.10523,0.17242,0.30438,0.15507,0.19884,0.2049,0.20665
0.27289,0.10516,0.17194,0.10523,0.17243,0.30439,0.15511,0.19886,0.2049,0.20666
0.273,0.10518,0.17195,0.10523,0.17243,0.30442,0.15511,0.19895,0.2049,0.20667
0.27311,0.1052,0.17195,0.10525,0.17244,0.30442,0.15512,0.19895,0.20492,0.20669
0.27322,0.10521,0.17195,0.10526,0.17244,0.30445,0.15513,0.19896,0.20493,0.20669
0.27333,0.10525,0.17196,0.10526,0.17244,0.30445,0.15514,0.19902,0.20495,0.20669
0.27344,0.10525,0.17197,0.10529,0.17245,0.30446,0.15515,0.19902,0.20495,0.2067
0.27356,0.10527,0.17198,0.1053,0.17247,0.30446,0.15517,0.19904,0.20499,0.2067
0.27367,0.10529,0.17199,0.10535,0.17248,0.30447,0.15517,0.19908,0.205,0.20672
0.27378,0.10532,0.172,0.10537,0.17249,0.30447,0.15518,0.19914,0.20503,0.20674
0.27389,0.10532,0.172,0.10538,0.17249,0.30449,0.15518,0.19919,0.20504,0.20675
0.274,0.10534,0.17201,0.10539,0.17249,0.30449,0.15518,0.19925,0.20504,0.20676
0.27411,0.10536,0.17201,0.10546,0.17252,0.30449,0.1552,0.19927,0.20509,0.20676
0.27422,0.10539,0.17202,0.10546,0.17253,0.30449,0.15522,0.19938,0.20509,0.20677
0.27433,0.10542,0.17203,0.10547,0.17254,0.30451,0.15525,0.19938,0.20509,0.20678
0.27444,0.10542,0.17204,0.1055,0.17257,0.30452,0.15526,0.1994,0.20511,0.20679
0.27456,0.10547,0.17205,0.10551,0.17257,0.30452,0.15526,0.19943,0.20514,0.20679
0.27467,0.10548,0.17207,0.10553,0.17257,0.30452,0.15527,0.19954,0.20519,0.2068
0.27478,0.10551,0.17207,0.10553,0.17258,0.30453,0.15528,0.19954,0.2052,0.20682
0.27489,0.10552,0.17208,0.10555,0.17259,0.30454,0.15528,0.1996,0.20522,0.20683
0.275,0.10554,0.17208,0.10555,0.17259,0.30454,0.15529,0.1996,0.20522,0.20683
0.27511,0.10554,0.17208,0.10556,0.17259,0.30454,0.1553,0.19965,0.20524,0.20683
0.27522,0.10555,0.17209,0.10557,0.1726,0.30455,0.1553,0.1997,0.20524,0.20684
0.27533,0.10558,0.17211,0.10558,0.1726,0.30457,0.15531,0.19974,0.20524,0.20687
0.27544,0.10562,0.17211,0.10562,0.17261,0.30458,0.15532,0.19978,0.20525,0.20688
0.27556,0.10563,0.17211,0.10563,0.17262,0.30459,0.15532,0.19983,0.20529,0.20688
0.27567,0.10566,0.17212,0.10566,0.17262,0.30459,0.15533,0.19987,0.20531,0.20689
0.27578,0.10574,0.17212,0.10567,0.17262,0.30459,0.15535,0.19992,0.20531,0.20692
0.27589,0.10575,0.17213,0.10573,0.17262,0.30459,0.15536,0.19993,0.20533,0.20692
0.276,0.10576,0.17213,0.10573,0.17262,0.3046,0.15536,0.19993,0.20534,0.20694
0.27611,0.10578,0.17214,0.10576,0.17262,0.3046,0.15539,0.19995,0.20535,0.20695
0.27622,0.10579,0.17215,0.10578,0.17262,0.3046,0.1554,0.19996,0.20535,0.20696
0.27633,0.10579,0.17215,0.10582,0.17262,0.3046,0.1554,0.19997,0.20536,0.20696
0.27644,0.10579,0.17216,0.10583,0.17263,0.30461,0.15541,0.2,0.20538,0.20696
0.27656,0.1058,0.17216,0.10583,0.17264,0.30461,0.15541,0.2,0.20539,0.20697
0.27667,0.1058,0.17217,0.10584,0.17264,0.30461,0.15542,0.20002,0.20539,0.20698
0.27678,0.10581,0.17217,0.10584,0.17266,0.30462,0.15544,0.20006,0.2054,0.20699
0.27689,0.10582,0.17219,0.10585,0.17267,0.30463,0.15545,0.20012,0.20541,0.207
0.277,0.10585,0.1722,0.10585,0.17271,0.30465,0.15547,0.20013,0.20541,0.20701
0.27711,0.10585,0.17221,0.10588,0.17271,0.30466,0.15551,0.2003,0.20542,0.20701
0.27722,0.10587,0.17221,0.1059,0.17272,0.30466,0.15551,0.2003,0.20546,0.20701
0.27733,0.10589,0.17221,0.1059,0.17273,0.30467,0.15551,0.20033,0.20548,0.20701
0.27744,0.10589,0.17222,0.10594,0.17273,0.30468,0.15556,0.20034,0.2055,0.20702
0.27756,0.10592,0.17224,0.10595,0.17273,0.30469,0.15557,0.20036,0.20551,0.20702
0.27767,0.10592,0.17224,0.10596,0.17274,0.30469,0.15557,0.20044,0.20552,0.20702
0.27778,0.10593,0.17226,0.10598,0.17275,0.3047,0.15558,0.20047,0.20552,0.20703
0.27789,0.10593,0.17226,0.10598,0.17275,0.3047,0.15561,0.20054,0.20554,0.20706
0.278,0.10593,0.17227,0.10601,0.17277,0.3047,0.15562,0.20062,0.20554,0.20707
0.27811,0.10602,0.17227,0.10603,0.1728,0.30471,0.15564,0.20062,0.20555,0.20708
0.27822,0.10603,0.17229,0.10604,0.1728,0.30471,0.15564,0.20068,0.20557,0.20708
0.27833,0.10604,0.17231,0.10605,0.1728,0.30472,0.15564,0.20069,0.20557,0.20711
0.27844,0.10605,0.17234,0.10605,0.1728,0.30472,0.15568,0.20078,0.20558,0.20711
0.27856,0.10606,0.17235,0.10606,0.17282,0.30473,0.15568,0.20078,0.20558,0.20711
0.27867,0.10606,0.17238,0.10606,0.17282,0.30474,0.15569,0.20079,0.2056,0.20711
0.27878,0.10606,0.17238,0.10606,0.17285,0.30475,0.1557,0.20084,0.2056,0.20712
0.27889,0.10609,0.17239,0.10607,0.17285,0.30475,0.15576,0.20089,0.20561,0.20712
0.279,0.1061,0.17239,0.10608,0.17286,0.30475,0.15582,0.20093,0.20562,0.20713
0.27911,0.10612,0.17239,0.10608,0.17287,0.30475,0.15584,0.20093,0.20563,0.20713
0.27922,0.10615,0.1724,0.10608,0.17287,0.30475,0.15584,0.20098,0.20563,0.20715
0.27933,0.10617,0.17241,0.1061,0.17288,0.30475,0.15584,0.20104,0.20563,0.20716
0.27944,0.10619,0.17241,0.1061,0.17288,0.30476,0.15586,0.20109,0.20567,0.20717
0.27956,0.10619,0.17241,0.10612,0.17289,0.30477,0.15587,0.20109,0.20567,0.20719
0.27967,0.10621,0.17242,0.10616,0.17291,0.30477,0.15589,0.2011,0.20568,0.20719
0.27978,0.10624,0.17242,0.10616,0.17291,0.30479,0.15592,0.20125,0.2057,0.20719
0.27989,0.10625,0.17244,0.10617,0.17293,0.3048,0.15593,0.20131,0.2057,0.2072
0.28,0.10626,0.17244,0.10617,0.17293,0.30481,0.15597,0.20141,0.20573,0.20724
0.28011,0.10629,0.17245,0.10618,0.17295,0.30482,0.15598,0.20143,0.20575,0.20725
0.28022,0.1063,0.17248,0.1062,0.17296,0.30483,0.156,0.20145,0.20578,0.20726
0.28033,0.1063,0.17249,0.1062,0.17296,0.30483,0.15601,0.20147,0.2058,0.20728
0.28044,0.10633,0.17249,0.1062,0.17296,0.30484,0.15602,0.20149,0.20581,0.20729
0.28056,0.10639,0.1725,0.10622,0.17297,0.30484,0.15603,0.20152,0.20583,0.2073
0.28067,0.10641,0.1725,0.10623,0.17299,0.30484,0.15603,0.20162,0.20588,0.2073
0.28078,0.10642,0.1725,0.10624,0.173,0.30485,0.15604,0.20166,0.20589,0.20731
0.28089,0.10643,0.17251,0.10624,0.17301,0.30486,0.15604,0.20167,0.20589,0.20731
0.281,0.10647,0.17251,0.10625,0.17302,0.30486,0.15606,0.20172,0.20589,0.20733
0.28111,0.10651,0.17252,0.10631,0.17302,0.30487,0.15606,0.20178,0.20589,0.20734
0.28122,0.10651,0.17253,0.10634,0.17303,0.30487,0.15607,0.20185,0.20591,0.20736
0.28133,0.10653,0.17254,0.10639,0.17304,0.30488,0.15608,0.20188,0.20591,0.20737
0.28144,0.10654,0.17254,0.1064,0.17304,0.30489,0.15609,0.20193,0.20593,0.20737
0.28156,0.10657,0.17254,0.10645,0.17305,0.30491,0.15616,0.20199,0.20593,0.2074
0.28167,0.1066,0.17255,0.10646,0.17306,0.30492,0.15616,0.20207,0.20594,0.20741
0.28178,0.10665,0.17255,0.10651,0.17306,0.30492,0.15617,0.20217,0.20594,0.20741
0.28189,0.10668,0.17258,0.10651,0.17308,0.30492,0.15617,0.20217,0.20595,0.20742
0.282,0.10668,0.1726,0.10651,0.17308,0.30492,0.15621,0.20222,0.20595,0.20742
0.28211,0.1067,0.1726,0.10653,0.17309,0.30492,0.15622,0.20224,0.20598,0.20745
0.28222,0.1067,0.17261,0.10654,0.1731,0.30492,0.15624,0.20226,0.20598,0.20745
0.28233,0.10671,0.17261,0.10655,0.17311,0.30493,0.15625,0.2023,0.20599,0.20747
0.28244,0.10672,0.17261,0.10657,0.17311,0.30494,0.15625,0.2023,0.206,0.20748
0.28256,0.10672,0.17262,0.10658,0.17311,0.30496,0.15626,0.20232,0.20604,0.20748
0.28267,0.10673,0.17263,0.10662,0.17311,0.30497,0.15626,0.20237,0.20606,0.20748
0.28278,0.10675,0.17264,0.10663,0.17311,0.30498,0.15626,0.20238,0.20608,0.20749
0.28289,0.10678,0.17265,0.10664,0.17312,0.30498,0.15626,0.20246,0.20608,0.20749
0.283,0.10678,0.17265,0.10664,0.17313,0.30498,0.15628,0.20246,0.20608,0.2075
0.28311,0.10679,0.17266,0.10666,0.17315,0.30499,0.15629,0.20246,0.20608,0.2075
0.28322,0.1068,0.17268,0.10667,0.17315,0.30499,0.1563,0.20264,0.20609,0.20751
0.28333,0.1068,0.17268,0.10667,0.17316,0.305,0.15631,0.20267,0.20611,0.20752
0.28344,0.10684,0.17269,0.1067,0.17316,0.30501,0.15635,0.20268,0.20611,0.20754
0.28356,0.10685,0.17269,0.10671,0.17316,0.30502,0.15637,0.20271,0.20612,0.20756
0.28367,0.10687,0.17269,0.10673,0.17316,0.30502,0.1564,0.20276,0.20612,0.20758
0.28378,0.10687,0.17271,0.10674,0.17316,0.30503,0.15641,0.2028,0.20612,0.20758
0.28389,0.10688,0.17272,0.10676,0.17319,0.30504,0.15643,0.2028,0.20615,0.20758
0.284,0.10688,0.17272,0.10677,0.1732,0.30505,0.15648,0.20285,0.20615,0.20761
0.28411,0.10691,0.17273,0.1068,0.17322,0.30505,0.1565,0.20291,0.20615,0.20762
0.28422,0.10702,0.17273,0.10682,0.17323,0.30506,0.1565,0.20293,0.20616,0.20762
0.28433,0.10703,0.17275,0.10684,0.17323,0.30506,0.15652,0.20293,0.20617,0.20762
0.28444,0.10708,0.17277,0.10685,0.17323,0.30507,0.15653,0.20302,0.20617,0.20763
0.28456,0.10712,0.1728,0.10688,0.17323,0.30509,0.15654,0.20303,0.20618,0.20763
0.28467,0.10714,0.17281,0.10692,0.17323,0.30509,0.15654,0.20303,0.20619,0.20765
0.28478,0.10715,0.17283,0.10692,0.17323,0.3051,0.15657,0.20305,0.2062,0.20766
0.28489,0.10715,0.17283,0.10697,0.17324,0.30511,0.15657,0.20307,0.2062,0.20766
0.285,0.10717,0.17285,0.10697,0.17324,0.30512,0.15658,0.20315,0.20622,0.20766
0.28511,0.10718,0.17285,0.10698,0.17325,0.30512,0.15659,0.20318,0.20622,0.20767
0.28522,0.1072,0.17286,0.107,0.17325,0.30512,0.1566,0.20318,0.20623,0.20767
0.28533,0.10722,0.17287,0.10702,0.17325,0.30512,0.15662,0.20327,0.20623,0.20768
0.28544,0.10723,0.17288,0.10704,0.17326,0.30513,0.15663,0.20337,0.20624,0.20769
0.28556,0.10725,0.17288,0.10711,0.17326,0.30515,0.15664,0.20339,0.20624,0.2077
0.28567,0.10727,0.17288,0.10713,0.17327,0.30515,0.15664,0.2034,0.20624,0.20772
0.28578,0.1073,0.17288,0.10714,0.17327,0.30515,0.15667,0.20351,0.20626,0.20772
0.28589,0.10731,0.17289,0.10714,0.17329,0.30516,0.15668,0.20353,0.20627,0.20774
0.286,0.10733,0.17289,0.10714,0.17329,0.30517,0.15668,0.20362,0.20627,0.20774
0.28611,0.10733,0.1729,0.10716,0.1733,0.30517,0.15669,0.20363,0.20632,0.20775
0.28622,0.10736,0.1729,0.10717,0.1733,0.30518,0.15669,0.20363,0.20633,0.20775
0.28633,0.10736,0.17292,0.10719,0.17331,0.30519,0.1567,0.20368,0.20633,0.20775
0.28644,0.10736,0.17294,0.1072,0.17331,0.30519,0.15672,0.20371,0.20633,0.20776
0.28656,0.10737,0.17294,0.1072,0.17332,0.30519,0.15675,0.20374,0.20637,0.20776
0.28667,0.10738,0.17297,0.1072,0.17332,0.3052,0.15675,0.20379,0.20637,0.20776
0.28678,0.10739,0.17297,0.10722,0.17333,0.3052,0.15675,0.20382,0.20637,0.20776
0.28689,0.10752,0.17297,0.10722,0.17334,0.30521,0.15677,0.20384,0.20637,0.20777
0.287,0.10756,0.17297,0.10727,0.17334,0.30521,0.15677,0.20385,0.20637,0.20777
0.28711,0.1076,0.17297,0.10732,0.17335,0.30522,0.15677,0.20393,0.2064,0.20778
0.28722,0.10761,0.17298,0.10737,0.17335,0.30522,0.15678,0.20398,0.2064,0.20778
0.28733,0.10762,0.173,0.10737,0.17336,0.30523,0.15681,0.2041,0.2064,0.20779
0.28744,0.10763,0.173,0.10739,0.17337,0.30523,0.15685,0.20417,0.20643,0.2078
0.28756,0.10763,0.173,0.10739,0.17337,0.30523,0.15685,0.20418,0.20643,0.20781
0.28767,0.10764,0.173,0.1074,0.17337,0.30525,0.15685,0.2042,0.20644,0.20782
0.28778,0.10764,0.173,0.10741,0.17337,0.30526,0.15686,0.20421,0.20647,0.20783
0.28789,0.10767,0.17302,0.10741,0.17339,0.30526,0.15686,0.20423,0.20648,0.20784
0.288,0.10769,0.17304,0.10741,0.17339,0.30526,0.15687,0.20435,0.20649,0.20785
0.28811,0.10771,0.17304,0.10741,0.17339,0.30526,0.15688,0.20444,0.20651,0.20786
0.28822,0.10775,0.17304,0.10742,0.1734,0.30527,0.15688,0.20448,0.20651,0.20788
0.28833,0.10777,0.17304,0.10744,0.17342,0.30528,0.1569,0.20448,0.20652,0.20788
0.28844,0.10778,0.17306,0.10751,0.17342,0.30528,0.15691,0.20454,0.20652,0.20789
0.28856,0.1078,0.17306,0.10753,0.17342,0.30529,0.15692,0.20457,0.20653,0.2079
0.28867,0.10785,0.17306,0.10758,0.17344,0.3053,0.15693,0.20458,0.20656,0.2079
0.28878,0.10789,0.17306,0.1076,0.17344,0.3053,0.15694,0.20469,0.20657,0.2079
0.28889,0.1079,0.17307,0.10762,0.17348,0.3053,0.15694,0.2047,0.20658,0.2079
0.289,0.1079,0.17307,0.10762,0.1735,0.3053,0.15697,0.20472,0.20659,0.2079
0.28911,0.10797,0.17307,0.10763,0.1735,0.30531,0.15698,0.20481,0.20662,0.20793
0.28922,0.10797,0.17307,0.10765,0.1735,0.30533,0.15699,0.20481,0.20662,0.20796
0.28933,0.10798,0.17308,0.10765,0.17352,0.30534,0.15702,0.20483,0.20663,0.20797
0.28944,0.108,0.17308,0.10767,0.17353,0.30534,0.15702,0.20488,0.20664,0.20797
0.28956,0.108,0.17308,0.10767,0.17354,0.30534,0.15703,0.2049,0.20664,0.20797
0.28967,0.10801,0.17309,0.10768,0.17355,0.30534,0.15704,0.20494,0.20664,0.20799
0.28978,0.10802,0.17311,0.10769,0.17355,0.30535,0.15706,0.20496,0.20667,0.20799
0.28989,0.10806,0.17311,0.10771,0.17355,0.30535,0.15706,0.20503,0.20668,0.20801
0.29,0.1081,0.17311,0.10772,0.17356,0.30535,0.15707,0.20504,0.2067,0.20802
0.29011,0.1081,0.17311,0.10772,0.17356,0.30537,0.15708,0.20509,0.2067,0.20803
0.29022,0.10811,0.17312,0.10776,0.17357,0.30537,0.15709,0.20521,0.20673,0.20803
0.29033,0.10812,0.17313,0.10777,0.17357,0.30538,0.15709,0.2053,0.20673,0.20805
0.29044,0.10813,0.17314,0.10778,0.17357,0.30538,0.15711,0.20532,0.20676,0.20806
0.29056,0.10813,0.17315,0.1078,0.17359,0.30539,0.15712,0.20538,0.20676,0.20806
0.29067,0.10814,0.17316,0.10781,0.17359,0.3054,0.15712,0.20539,0.20676,0.20807
0.29078,0.10814,0.1732,0.10782,0.17359,0.30541,0.15712,0.20544,0.20677,0.20809
0.29089,0.10817,0.17323,0.10782,0.17359,0.30543,0.15715,0.20544,0.20681,0.2081
0.291,0.10817,0.17325,0.10783,0.17361,0.30544,0.15718,0.2055,0.20684,0.20812
0.29111,0.10817,0.17326,0.10784,0.17364,0.30544,0.15721,0.20555,0.20685,0.20813
0.29122,0.10817,0.17326,0.10788,0.17364,0.30544,0.15722,0.20555,0.20685,0.20813
0.29133,0.10818,0.17327,0.10789,0.17366,0.30545,0.15723,0.20557,0.20686,0.20813
0.29144,0.10818,0.17328,0.1079,0.17366,0.30546,0.15727,0.2056,0.20686,0.20814
0.29156,0.10821,0.1733,0.1079,0.17367,0.30547,0.15727,0.20561,0.20686,0.20814
0.29167,0.10821,0.17334,0.10792,0.17368,0.30547,0.15727,0.20573,0.20687,0.20814
0.29178,0.10821,0.17335,0.10797,0.17368,0.30547,0.15728,0.20587,0.2069,0.20815
0.29189,0.10823,0.17335,0.10797,0.17368,0.30548,0.15729,0.20587,0.20693,0.20815
0.292,0.10824,0.17335,0.10797,0.17368,0.30548,0.15729,0.20601,0.20695,0.20815
0.29211,0.1083,0.17335,0.10799,0.17369,0.30549,0.15731,0.20603,0.20695,0.20819
0.29222,0.10831,0.17335,0.10799,0.1737,0.30549,0.15731,0.20604,0.20695,0.20819
0.29233,0.10834,0.17336,0.10799,0.17371,0.3055,0.15731,0.20608,0.20695,0.20822
0.29244,0.10836,0.17336,0.10801,0.17372,0.3055,0.15733,0.20608,0.20696,0.20822
0.29256,0.10836,0.17337,0.10802,0.17373,0.30551,0.15739,0.20609,0.20698,0.20822
0.29267,0.10837,0.17337,0.10804,0.17374,0.30551,0.15739,0.20611,0.20698,0.20823
0.29278,0.10838,0.17338,0.10805,0.17375,0.30551,0.15743,0.20613,0.20699,0.20823
0.29289,0.10838,0.17339,0.10807,0.17376,0.30551,0.15745,0.20614,0.20699,0.20824
0.293,0.10842,0.17339,0.1081,0.17376,0.30552,0.15748,0.20619,0.207,0.20826
0.29311,0.10844,0.1734,0.10811,0.17377,0.30552,0.1575,0.2062,0.20701,0.20828
0.29322,0.10844,0.17341,0.10812,0.17378,0.30552,0.15752,0.20622,0.20701,0.2083
0.29333,0.10845,0.17342,0.10812,0.17378,0.30552,0.15754,0.20623,0.20702,0.2083
0.29344,0.10849,0.17342,0.10814,0.17379,0.30552,0.15754,0.20623,0.20703,0.20831
0.29356,0.10849,0.17344,0.10818,0.1738,0.30553,0.15754,0.20627,0.20704,0.20831
0.29367,0.10851,0.17344,0.10818,0.1738,0.30554,0.15755,0.20628,0.20705,0.20832
0.29378,0.10852,0.17345,0.10818,0.17381,0.30554,0.15758,0.20628,0.20707,0.20833
0.29389,0.10852,0.17346,0.10818,0.17382,0.30555,0.15759,0.20632,0.20709,0.20835
0.294,0.10855,0.17346,0.10819,0.17382,0.30555,0.1576,0.20635,0.20709,0.20836
0.29411,0.10855,0.17347,0.1082,0.17382,0.30556,0.15763,0.20637,0.20711,0.20838
0.29422,0.10856,0.17347,0.10822,0.17383,0.30556,0.15765,0.20646,0.20712,0.20839
0.29433,0.10857,0.17347,0.10823,0.17383,0.30556,0.15768,0.2065,0.20714,0.2084
0.29444,0.10857,0.17348,0.10824,0.17385,0.30557,0.15768,0.20653,0.20715,0.20842
0.29456,0.10858,0.17348,0.10827,0.17387,0.30557,0.15771,0.20653,0.20715,0.20843
0.29467,0.10859,0.1735,0.10827,0.17388,0.30557,0.15774,0.20659,0.20716,0.20844
0.29478,0.10859,0.1735,0.10828,0.17389,0.30558,0.15774,0.20664,0.20717,0.20846
0.29489,0.10859,0.17351,0.10828,0.1739,0.30558,0.15776,0.20676,0.20718,0.20848
0.295,0.1086,0.17351,0.10829,0.17391,0.30558,0.15777,0.20678,0.20719,0.20848
0.29511,0.1087,0.17352,0.10831,0.17393,0.30558,0.15779,0.20683,0.20721,0.20848
0.29522,0.1087,0.17352,0.10831,0.17393,0.30559,0.15786,0.20695,0.20723,0.20849
0.29533,0.10872,0.17353,0.10833,0.17393,0.3056,0.15787,0.20701,0.20724,0.20851
0.29544,0.10873,0.17353,0.10833,0.17394,0.3056,0.15787,0.20714,0.20725,0.20852
0.29556,0.10875,0.17353,0.10836,0.17394,0.30562,0.15788,0.20716,0.20726,0.20852
0.29567,0.10875,0.17354,0.10836,0.17396,0.30562,0.15791,0.20722,0.20726,0.20853
0.29578,0.10879,0.17354,0.1084,0.17397,0.30562,0.15793,0.20724,0.20727,0.20853
0.29589,0.10881,0.17354,0.10851,0.17397,0.30562,0.15793,0.20731,0.20729,0.20853
0.296,0.10882,0.17354,0.10852,0.17398,0.30563,0.15798,0.20736,0.2073,0.20854
0.29611,0.10886,0.17355,0.10858,0.17398,0.30563,0.15798,0.20737,0.20731,0.20856
0.29622,0.10886,0.17355,0.10862,0.174,0.30563,0.15799,0.20737,0.20731,0.20856
0.29633,0.10886,0.17355,0.10863,0.17401,0.30563,0.15799,0.20744,0.20731,0.20856
0.29644,0.1089,0.17355,0.10866,0.17402,0.30563,0.15801,0.20746,0.20734,0.20857
0.29656,0.10891,0.17355,0.10867,0.17402,0.30563,0.15805,0.20746,0.20736,0.20858
0.29667,0.10891,0.17356,0.10868,0.17403,0.30564,0.15806,0.2075,0.20741,0.20861
0.29678,0.10892,0.17358,0.10868,0.17403,0.30565,0.15808,0.20751,0.20743,0.20862
0.29689,0.10893,0.17358,0.10872,0.17404,0.30565,0.1581,0.20752,0.20744,0.20865
0.297,0.10893,0.17358,0.10873,0.17404,0.30565,0.1581,0.20754,0.20744,0.20867
0.29711,0.109,0.17359,0.10877,0.17404,0.30565,0.1581,0.20759,0.20745,0.20868
0.29722,0.10902,0.1736,0.10878,0.17406,0.30565,0.15811,0.2076,0.20745,0.20869
0.29733,0.10902,0.17361,0.10879,0.17406,0.30567,0.15811,0.2076,0.20746,0.20876
0.29744,0.10906,0.17361,0.1088,0.17407,0.30567,0.15811,0.20762,0.20748,0.20876
0.29756,0.10907,0.17362,0.10881,0.17407,0.30568,0.15814,0.2077,0.20748,0.20877
0.29767,0.1091,0.17363,0.10882,0.17407,0.30568,0.15814,0.20771,0.2075,0.20878
0.29778,0.10911,0.17364,0.10882,0.1741,0.30568,0.15815,0.20783,0.2075,0.2088
0.29789,0.10912,0.17364,0.10883,0.1741,0.30568,0.15816,0.20784,0.20752,0.2088
0.298,0.10913,0.17365,0.10885,0.1741,0.30568,0.15816,0.20786,0.20756,0.2088
0.29811,0.10919,0.17366,0.10888,0.17411,0.30569,0.15819,0.20787,0.20756,0.20881
0.29822,0.10924,0.17367,0.1089,0.17414,0.30569,0.1582,0.2079,0.20757,0.20883
0.29833,0.10925,0.17369,0.10893,0.17418,0.30569,0.1582,0.20791,0.20758,0.20883
0.29844,0.10925,0.1737,0.10895,0.17419,0.3057,0.1582,0.20801,0.2076,0.20886
0.29856,0.10925,0.17371,0.10898,0.17419,0.30571,0.1582,0.20804,0.20761,0.20886
0.29867,0.10929,0.17372,0.10902,0.1742,0.30571,0.15821,0.20805,0.20763,0.20886
0.29878,0.10931,0.17372,0.10904,0.17423,0.30573,0.15822,0.20811,0.20764,0.20887
0.29889,0.10934,0.17373,0.10904,0.17425,0.30573,0.15827,0.20813,0.20764,0.20889
0.299,0.10935,0.17374,0.10907,0.17426,0.30574,0.1583,0.20814,0.20765,0.2089
0.29911,0.10937,0.17375,0.10907,0.17426,0.30574,0.1583,0.20817,0.20766,0.20891
0.29922,0.10937,0.17375,0.10908,0.17426,0.30575,0.1583,0.20825,0.20766,0.20891
0.29933,0.10937,0.17376,0.10908,0.17427,0.30575,0.1583,0.20826,0.20767,0.20892
0.29944,0.10944,0.17378,0.1091,0.17428,0.30575,0.1583,0.20832,0.20767,0.20892
0.29956,0.10946,0.17378,0.10912,0.1743,0.30577,0.15832,0.20833,0.20767,0.20892
0.29967,0.1095,0.17379,0.10914,0.1743,0.30577,0.15832,0.20838,0.20769,0.20893
0.29978,0.10951,0.17379,0.10915,0.17432,0.30577,0.15832,0.2085,0.2077,0.20895
0.29989,0.10952,0.17379,0.10915,0.17432,0.30578,0.15832,0.20854,0.20771,0.20899
0.3,0.10954,0.17379,0.10916,0.17435,0.30578,0.15834,0.20856,0.20771,0.20899
0.30011,0.10954,0.1738,0.10918,0.17435,0.30578,0.15836,0.20861,0.20771,0.20901
0.30022,0.10956,0.17381,0.10918,0.17436,0.30578,0.15838,0.20875,0.20771,0.20901
0.30033,0.10959,0.17381,0.1092,0.17437,0.30579,0.15838,0.2088,0.20772,0.20901
0.30044,0.10959,0.17382,0.1092,0.17437,0.3058,0.15838,0.20884,0.20772,0.20902
0.30056,0.10961,0.17382,0.10921,0.17438,0.3058,0.15839,0.20884,0.20773,0.20902
0.30067,0.10962,0.17382,0.10921,0.17439,0.30581,0.15839,0.20885,0.20773,0.20905
0.30078,0.10964,0.17384,0.10922,0.17439,0.30581,0.15843,0.20891,0.20774,0.20906
0.30089,0.10965,0.17384,0.10923,0.1744,0.30583,0.15845,0.20896,0.20777,0.20906
0.301,0.10967,0.17384,0.10923,0.1744,0.30584,0.15846,0.20904,0.20777,0.20907
0.30111,0.10967,0.17384,0.10924,0.17441,0.30585,0.15847,0.20907,0.20778,0.20908
0.30122,0.10968,0.17385,0.10924,0.17442,0.30585,0.15849,0.20909,0.20778,0.20909
0.30133,0.10975,0.17386,0.10924,0.17442,0.30585,0.15849,0.20909,0.2078,0.20911
0.30144,0.10977,0.17387,0.10925,0.17442,0.30586,0.1585,0.20912,0.20781,0.20912
0.30156,0.1098,0.17389,0.10925,0.17442,0.30587,0.15851,0.20913,0.20781,0.20912
0.30167,0.10982,0.17389,0.10929,0.17443,0.30587,0.15851,0.20927,0.20781,0.20913
0.30178,0.10982,0.1739,0.10929,0.17444,0.30587,0.15851,0.20929,0.20782,0.20915
0.30189,0.10982,0.17391,0.10929,0.17444,0.30587,0.15855,0.20932,0.20782,0.20918
0.302,0.10985,0.17391,0.1093,0.17444,0.30587,0.15856,0.20934,0.20783,0.20918
0.30211,0.10988,0.17391,0.10931,0.17444,0.30588,0.1586,0.20935,0.20785,0.20921
0.30222,0.10989,0.17392,0.10932,0.17444,0.30588,0.1586,0.20936,0.20787,0.20924
0.30233,0.1099,0.17393,0.10934,0.17445,0.30588,0.15861,0.20944,0.20787,0.20927
0.30244,0.10992,0.17393,0.10934,0.17446,0.30589,0.15861,0.20952,0.20792,0.20929
0.30256,0.10993,0.17394,0.10936,0.17446,0.30591,0.15861,0.20964,0.20794,0.2093
0.30267,0.10994,0.17394,0.10936,0.17447,0.30591,0.15862,0.20965,0.20797,0.2093
0.30278,0.10996,0.17395,0.10936,0.17447,0.30591,0.15863,0.20966,0.20798,0.20931
0.30289,0.10997,0.17396,0.10937,0.17448,0.30592,0.15863,0.20967,0.20799,0.20931
0.303,0.11,0.17397,0.10941,0.17448,0.30592,0.15864,0.20971,0.208,0.20931
0.30311,0.11001,0.174,0.10941,0.17449,0.30593,0.15866,0.20972,0.20801,0.20931
0.30322,0.11002,0.174,0.10942,0.17449,0.30596,0.15867,0.20974,0.20802,0.20932
0.30333,0.11003,0.17401,0.10942,0.17449,0.30596,0.15868,0.20977,0.20803,0.20932
0.30344,0.11003,0.17404,0.10947,0.1745,0.30597,0.15869,0.20983,0.20804,0.20935
0.30356,0.11004,0.17406,0.10949,0.1745,0.30597,0.15871,0.20985,0.20805,0.20935
0.30367,0.11005,0.17406,0.10949,0.17451,0.30597,0.15874,0.20987,0.20808,0.20936
0.30378,0.11006,0.17407,0.10951,0.17452,0.30598,0.15875,0.2099,0.2081,0.20938
0.30389,0.11009,0.17408,0.10952,0.17453,0.30598,0.15876,0.20995,0.20811,0.20938
0.304,0.11015,0.17408,0.10953,0.17453,0.30598,0.15877,0.20996,0.20811,0.20939
0.30411,0.11017,0.17408,0.10954,0.17455,0.30598,0.15879,0.20998,0.20811,0.20939
0.30422,0.11024,0.1741,0.10954,0.17455,0.306,0.1588,0.21,0.20813,0.2094
0.30433,0.11026,0.1741,0.10957,0.17456,0.306,0.15881,0.21003,0.20814,0.20941
0.30444,0.11028,0.17412,0.10958,0.17457,0.306,0.15883,0.21009,0.20815,0.20941
0.30456,0.11032,0.17412,0.10959,0.17458,0.30601,0.15884,0.2101,0.20816,0.20942
0.30467,0.11033,0.17412,0.10959,0.1746,0.30601,0.15884,0.21013,0.20817,0.20943
0.30478,0.11034,0.17415,0.10959,0.1746,0.30602,0.15891,0.21016,0.20818,0.20943
0.30489,0.11035,0.17416,0.10961,0.17461,0.30603,0.15892,0.21017,0.20822,0.20945
0.305,0.11036,0.17417,0.10961,0.17463,0.30603,0.15892,0.2102,0.20825,0.20945
0.30511,0.11037,0.17419,0.10962,0.17463,0.30603,0.15894,0.21024,0.20827,0.20946
0.30522,0.11037,0.17419,0.10965,0.17463,0.30606,0.15895,0.21026,0.20828,0.20946
0.30533,0.11039,0.1742,0.10966,0.17465,0.30606,0.15897,0.21027,0.20833,0.20949
0.30544,0.1104,0.17421,0.10971,0.17466,0.30607,0.15898,0.21035,0.20834,0.20949
0.30556,0.11043,0.17421,0.10974,0.17467,0.30607,0.15899,0.21037,0.20834,0.20949
0.30567,0.11044,0.17421,0.10974,0.17467,0.30608,0.159,0.21041,0.20836,0.20952
0.30578,0.11045,0.17422,0.10976,0.17469,0.30608,0.15901,0.21043,0.20836,0.20955
0.30589,0.11045,0.17423,0.10984,0.1747,0.3061,0.15902,0.2105,0.20838,0.20956
0.306,0.11045,0.17423,0.10985,0.17471,0.30612,0.15902,0.2105,0.20839,0.20956
0.30611,0.11047,0.17425,0.10986,0.17471,0.30612,0.15902,0.21057,0.20839,0.20957
0.30622,0.11048,0.17425,0.1099,0.17471,0.30613,0.15904,0.2106,0.20841,0.20958
0.30633,0.11049,0.17426,0.1099,0.17471,0.30613,0.15905,0.21064,0.20841,0.20958
0.30644,0.1105,0.17427,0.10991,0.17472,0.30613,0.15906,0.21098,0.20842,0.20959
0.30656,0.11051,0.17428,0.10991,0.17473,0.30613,0.15907,0.21104,0.20842,0.2096
0.30667,0.11055,0.17428,0.10992,0.17474,0.30614,0.15907,0.21105,0.20843,0.20961
0.30678,0.11058,0.17428,0.10993,0.17475,0.30614,0.15908,0.21107,0.20844,0.20962
0.30689,0.11058,0.17429,0.10993,0.17476,0.30615,0.15913,0.21117,0.20844,0.20963
0.307,0.11059,0.1743,0.10993,0.17477,0.30616,0.15915,0.21119,0.20845,0.20964
0.30711,0.11065,0.17431,0.10994,0.17477,0.30616,0.15915,0.21124,0.20845,0.20964
0.30722,0.11065,0.17431,0.10995,0.17478,0.30617,0.15916,0.21124,0.20846,0.20965
0.30733,0.11066,0.17431,0.10997,0.17478,0.30617,0.15919,0.21127,0.20846,0.20965
0.30744,0.11066,0.17433,0.10998,0.17478,0.30618,0.1592,0.21128,0.20847,0.20966
0.30756,0.11069,0.17433,0.11,0.1748,0.30619,0.15921,0.2113,0.20847,0.20967
0.30767,0.1107,0.17434,0.11001,0.17481,0.30619,0.15924,0.21136,0.2085,0.20967
0.30778,0.11072,0.17434,0.11003,0.17482,0.30619,0.15924,0.21139,0.20851,0.20967
0.30789,0.11072,0.17435,0.11003,0.17483,0.3062,0.15924,0.2114,0.20852,0.20968
0.308,0.11072,0.17435,0.11006,0.17484,0.3062,0.15925,0.2115,0.20853,0.20968
0.30811,0.11073,0.17435,0.11006,0.17484,0.3062,0.15927,0.21153,0.20855,0.20969
0.30822,0.11073,0.17436,0.11006,0.17485,0.30623,0.15928,0.21157,0.20856,0.20969
0.30833,0.11074,0.17436,0.11008,0.17485,0.30623,0.15929,0.21163,0.20857,0.20971
0.30844,0.11077,0.17439,0.11011,0.17486,0.30624,0.15929,0.21164,0.20857,0.20972
0.30856,0.11078,0.1744,0.11012,0.17489,0.30624,0.15935,0.21168,0.20858,0.20972
0.30867,0.11078,0.1744,0.11012,0.17489,0.30624,0.15936,0.21168,0.20859,0.20973
0.30878,0.11078,0.17441,0.11015,0.1749,0.30624,0.15937,0.21175,0.20859,0.20974
0.30889,0.11078,0.17441,0.11016,0.1749,0.30624,0.15937,0.21178,0.2086,0.20975
0.309,0.11081,0.17442,0.11016,0.17491,0.30624,0.15937,0.21182,0.2086,0.20975
0.30911,0.11082,0.17442,0.11017,0.17491,0.30625,0.15938,0.21185,0.20862,0.20976
0.30922,0.11083,0.17443,0.11019,0.17491,0.30626,0.15938,0.21187,0.20863,0.2098
0.30933,0.11083,0.17443,0.1102,0.17491,0.30626,0.15939,0.21191,0.20863,0.2098
0.30944,0.11089,0.17443,0.11022,0.17493,0.30626,0.15942,0.21194,0.20863,0.20982
0.30956,0.1109,0.17444,0.11024,0.17494,0.30627,0.15943,0.21197,0.20863,0.20983
0.30967,0.1109,0.17445,0.11029,0.17494,0.30627,0.15944,0.212,0.20863,0.20983
0.30978,0.11091,0.17448,0.11033,0.17494,0.30628,0.15944,0.21204,0.20864,0.20987
0.30989,0.11091,0.17449,0.11034,0.17494,0.30628,0.15946,0.21205,0.20867,0.20987
0.31,0.11092,0.17449,0.11035,0.17494,0.30629,0.15946,0.21208,0.20869,0.20988
0.31011,0.11092,0.17452,0.11038,0.17495,0.3063,0.15946,0.2121,0.20871,0.2099
0.31022,0.11095,0.17452,0.11038,0.17495,0.3063,0.15949,0.21217,0.20872,0.2099
0.31033,0.11096,0.17453,0.11041,0.175,0.30631,0.15951,0.21217,0.20873,0.2099
0.31044,0.11097,0.17454,0.11041,0.175,0.30631,0.15952,0.21219,0.20873,0.2099
0.31056,0.11102,0.17454,0.11041,0.175,0.30634,0.15952,0.21222,0.20873,0.2099
0.31067,0.11103,0.17457,0.11043,0.175,0.30635,0.15953,0.21222,0.20874,0.20992
0.31078,0.11106,0.17457,0.11044,0.17501,0.30635,0.15953,0.21223,0.20875,0.20993
0.31089,0.11107,0.17457,0.11045,0.17505,0.30635,0.15955,0.21223,0.20876,0.20993
0.311,0.11107,0.17458,0.11048,0.17506,0.30635,0.15958,0.21225,0.20877,0.20994
0.31111,0.11108,0.17458,0.11053,0.17506,0.30636,0.15959,0.21228,0.20877,0.20995
0.31122,0.11108,0.17459,0.11053,0.17508,0.30639,0.15959,0.21232,0.20878,0.20996
0.31133,0.11113,0.17459,0.11057,0.17508,0.30639,0.1596,0.21236,0.20878,0.20997
0.31144,0.11113,0.1746,0.11057,0.17508,0.30639,0.1596,0.21238,0.20878,0.20998
0.31156,0.11113,0.17461,0.11058,0.17511,0.30641,0.15964,0.21259,0.20879,0.20998
0.31167,0.11114,0.17462,0.1106,0.17511,0.30641,0.15965,0.2126,0.20881,0.20998
0.31178,0.11114,0.17462,0.11061,0.17512,0.30642,0.15967,0.21266,0.20881,0.20999
0.31189,0.11115,0.17463,0.11063,0.17514,0.30642,0.15968,0.21267,0.20881,0.20999
0.312,0.11116,0.17464,0.11065,0.17514,0.30643,0.1597,0.21271,0.20882,0.21
0.31211,0.11117,0.17465,0.11066,0.17515,0.30643,0.15971,0.21271,0.20882,0.21004
0.31222,0.11118,0.17466,0.11067,0.17517,0.30643,0.15972,0.21272,0.20884,0.21004
0.31233,0.11118,0.17466,0.11067,0.17517,0.30644,0.15973,0.21274,0.20885,0.21005
0.31244,0.11123,0.17466,0.11067,0.17518,0.30644,0.15976,0.21282,0.20886,0.21005
0.31256,0.11125,0.17467,0.11068,0.17518,0.30645,0.15977,0.21291,0.20886,0.21007
0.31267,0.11127,0.17467,0.11068,0.17518,0.30645,0.15979,0.21291,0.20887,0.21007
0.31278,0.11127,0.17467,0.11069,0.17519,0.30645,0.15979,0.21294,0.20887,0.21007
0.31289,0.11128,0.17467,0.11073,0.17519,0.30645,0.1598,0.21294,0.20887,0.21007
0.313,0.11128,0.17468,0.11074,0.1752,0.30645,0.1598,0.21297,0.20888,0.21008
0.31311,0.11128,0.1747,0.11074,0.1752,0.30648,0.15981,0.213,0.20889,0.21008
0.31322,0.11131,0.17471,0.11075,0.1752,0.30649,0.15983,0.21305,0.20891,0.21009
0.31333,0.11132,0.17472,0.11076,0.17521,0.30649,0.15984,0.21308,0.20892,0.2101
0.31344,0.11132,0.17472,0.11076,0.17521,0.3065,0.15984,0.21321,0.20892,0.21012
0.31356,0.11132,0.17473,0.11077,0.17522,0.3065,0.15985,0.21323,0.20893,0.21014
0.31367,0.11133,0.17473,0.11082,0.17524,0.30653,0.15989,0.21331,0.20894,0.21017
0.31378,0.11133,0.17473,0.11084,0.17526,0.30653,0.15989,0.21332,0.20894,0.21023
0.31389,0.11136,0.17474,0.11088,0.17527,0.30653,0.15992,0.21333,0.20894,0.21025
0.314,0.11136,0.17474,0.1109,0.17527,0.30654,0.15995,0.21338,0.20894,0.21025
0.31411,0.11137,0.17476,0.1109,0.17528,0.30654,0.15996,0.21354,0.20894,0.21025
0.31422,0.11137,0.17478,0.11094,0.17528,0.30654,0.15998,0.21355,0.20896,0.21025
0.31433,0.1114,0.1748,0.11096,0.17528,0.30655,0.16001,0.21357,0.20897,0.21026
0.31444,0.11141,0.17481,0.111,0.17529,0.30655,0.16002,0.21368,0.20898,0.21026
0.31456,0.11144,0.17481,0.11103,0.1753,0.30656,0.16003,0.21387,0.20898,0.21027
0.31467,0.11145,0.17482,0.11103,0.1753,0.30657,0.16005,0.2139,0.20898,0.21027
0.31478,0.11147,0.17483,0.11104,0.1753,0.30657,0.16006,0.21398,0.20898,0.21028
0.31489,0.11148,0.17483,0.11108,0.1753,0.30657,0.16008,0.21398,0.20899,0.21029
0.315,0.11152,0.17484,0.11108,0.17535,0.30658,0.1601,0.21398,0.209,0.21029
0.31511,0.11153,0.17485,0.1111,0.17535,0.30658,0.16012,0.21399,0.20901,0.21031
0.31522,0.11154,0.17485,0.1111,0.17535,0.30659,0.16014,0.21404,0.20901,0.21032
0.31533,0.11155,0.17486,0.11111,0.17536,0.3066,0.16015,0.21408,0.20901,0.21032
0.31544,0.11157,0.17487,0.11111,0.17536,0.3066,0.16016,0.21409,0.20902,0.21038
0.31556,0.11158,0.17487,0.11112,0.17537,0.3066,0.16017,0.21416,0.20902,0.21039
0.31567,0.11158,0.17488,0.11115,0.17538,0.30661,0.16017,0.21419,0.20903,0.21045
0.31578,0.1116,0.17488,0.11117,0.17538,0.30661,0.16019,0.21419,0.20906,0.21045
0.31589,0.1116,0.17491,0.11118,0.17538,0.30662,0.16019,0.21419,0.20909,0.21047
0.316,0.11165,0.17491,0.11121,0.1754,0.30662,0.1602,0.2142,0.2091,0.2105
0.31611,0.11166,0.17492,0.11122,0.1754,0.30663,0.16021,0.21422,0.20911,0.21051
0.31622,0.11167,0.17495,0.11122,0.17541,0.30664,0.16021,0.21425,0.20912,0.21051
0.31633,0.11171,0.17495,0.11122,0.17541,0.30664,0.16022,0.21433,0.20913,0.21051
0.31644,0.11172,0.17501,0.11123,0.17541,0.30664,0.16023,0.21439,0.20913,0.21052
0.31656,0.11173,0.17501,0.11123,0.17542,0.30665,0.16026,0.21443,0.20914,0.21052
0.31667,0.11174,0.17501,0.11128,0.17542,0.30665,0.16026,0.21443,0.20915,0.21054
0.31678,0.11175,0.17502,0.11129,0.17544,0.30666,0.16028,0.21449,0.20915,0.21056
0.31689,0.11177,0.17502,0.1113,0.17544,0.30666,0.16032,0.21451,0.20916,0.21057
0.317,0.1118,0.17502,0.11131,0.17544,0.30667,0.16034,0.21451,0.20917,0.21058
0.31711,0.1118,0.17503,0.11131,0.17545,0.30667,0.16041,0.21451,0.20918,0.21058
0.31722,0.11182,0.17503,0.11132,0.17545,0.30668,0.16042,0.21452,0.20918,0.21058
0.31733,0.11182,0.17504,0.1114,0.17545,0.30669,0.16043,0.21457,0.20919,0.21058
0.31744,0.11185,0.17504,0.11141,0.17545,0.3067,0.16044,0.21458,0.2092,0.21061
0.31756,0.11185,0.17507,0.1115,0.17546,0.30671,0.16044,0.21459,0.20921,0.21061
0.31767,0.11186,0.17508,0.11152,0.17547,0.30672,0.16045,0.21461,0.20923,0.21062
0.31778,0.11187,0.1751,0.11153,0.17547,0.30672,0.16048,0.21463,0.20924,0.21062
0.31789,0.11191,0.17511,0.11154,0.17547,0.30674,0.16048,0.21468,0.20928,0.21063
0.318,0.11192,0.17512,0.11154,0.17548,0.30674,0.16049,0.21469,0.20928,0.21063
0.31811,0.11192,0.17512,0.11155,0.17549,0.30674,0.1605,0.21472,0.20929,0.21064
0.31822,0.11194,0.17512,0.11155,0.17549,0.30674,0.16051,0.21477,0.20929,0.21064
0.31833,0.11194,0.17512,0.11156,0.17551,0.30675,0.16052,0.21482,0.20929,0.21066
0.31844,0.11195,0.17513,0.11157,0.17554,0.30676,0.16054,0.21483,0.2093,0.2107
0.31856,0.11198,0.17514,0.11158,0.17554,0.30678,0.16054,0.21484,0.20932,0.2107
0.31867,0.11199,0.17515,0.11159,0.17557,0.30679,0.16055,0.21484,0.20933,0.21071
0.31878,0.112,0.17515,0.1116,0.17559,0.30679,0.16056,0.21485,0.20933,0.21073
0.31889,0.11201,0.17516,0.1116,0.1756,0.30679,0.16057,0.21488,0.20933,0.21073
0.319,0.11202,0.17516,0.11161,0.1756,0.3068,0.16062,0.21494,0.20935,0.21073
0.31911,0.11206,0.17517,0.11161,0.17562,0.30681,0.16064,0.21494,0.20936,0.21073
0.31922,0.11208,0.17519,0.11163,0.17562,0.30681,0.16064,0.21504,0.20936,0.21074
0.31933,0.11209,0.17519,0.11163,0.17563,0.30682,0.16066,0.2151,0.20938,0.21075
0.31944,0.1121,0.1752,0.11168,0.17563,0.30682,0.16067,0.21512,0.20938,0.21075
0.31956,0.11211,0.1752,0.11169,0.17565,0.30683,0.16067,0.21513,0.20941,0.21076
0.31967,0.11213,0.17522,0.11169,0.17565,0.30684,0.16067,0.21514,0.20942,0.21078
0.31978,0.11217,0.17522,0.11171,0.17567,0.30685,0.16068,0.2152,0.20942,0.21078
0.31989,0.11217,0.17523,0.11175,0.17567,0.30685,0.16068,0.21522,0.20946,0.21078
0.32,0.11217,0.17524,0.11178,0.17567,0.30685,0.16069,0.21531,0.20947,0.2108
0.32011,0.11217,0.17525,0.11178,0.17569,0.30685,0.16069,0.21534,0.20948,0.21081
0.32022,0.11219,0.17525,0.11179,0.1757,0.30685,0.16069,0.21537,0.20949,0.21083
0.32033,0.1122,0.17527,0.11179,0.1757,0.30686,0.1607,0.21538,0.20951,0.21083
0.32044,0.1122,0.17528,0.11182,0.17573,0.30686,0.1607,0.21541,0.20952,0.21084
0.32056,0.11223,0.17528,0.11184,0.17574,0.30687,0.16071,0.21562,0.20955,0.21085
0.32067,0.11225,0.1753,0.11185,0.17574,0.30687,0.16071,0.21564,0.20957,0.21087
0.32078,0.11226,0.17537,0.11187,0.17574,0.30688,0.16075,0.21565,0.20958,0.21088
0.32089,0.11227,0.17538,0.1119,0.17575,0.30688,0.16078,0.21573,0.20958,0.21091
0.321,0.11228,0.17538,0.11192,0.17575,0.30689,0.16078,0.21581,0.20959,0.21093
0.32111,0.11231,0.17538,0.11192,0.17576,0.30689,0.16079,0.21582,0.2096,0.21098
0.32122,0.11234,0.17539,0.11196,0.17578,0.30689,0.16082,0.21583,0.20962,0.21098
0.32133,0.11236,0.1754,0.11196,0.17578,0.30689,0.16082,0.21594,0.20962,0.21099
0.32144,0.11239,0.17541,0.11198,0.17578,0.3069,0.16086,0.21594,0.20962,0.211
0.32156,0.11242,0.17542,0.11199,0.17578,0.30692,0.16086,0.21595,0.20962,0.21101
0.32167,0.11244,0.17542,0.11199,0.17579,0.30693,0.16089,0.216,0.20964,0.21101
0.32178,0.11245,0.17543,0.112,0.17579,0.30693,0.1609,0.21601,0.20965,0.21101
0.32189,0.11247,0.17543,0.112,0.17579,0.30694,0.1609,0.21604,0.20965,0.21102
0.322,0.11252,0.17545,0.11205,0.17581,0.30695,0.16091,0.21609,0.20965,0.21103
0.32211,0.11253,0.17547,0.11207,0.17582,0.30695,0.16092,0.2161,0.20966,0.21103
0.32222,0.11258,0.17548,0.11207,0.17583,0.30696,0.16092,0.21617,0.20969,0.21105
0.32233,0.11258,0.17548,0.1121,0.17583,0.30696,0.16093,0.21618,0.2097,0.21106
0.32244,0.1126,0.17548,0.11211,0.17584,0.30697,0.16094,0.21625,0.20971,0.21106
0.32256,0.11263,0.17548,0.11213,0.17586,0.30698,0.16095,0.21625,0.20971,0.21107
0.32267,0.11264,0.17549,0.11213,0.17586,0.30698,0.16095,0.21628,0.20972,0.21109
0.32278,0.11265,0.17551,0.11215,0.17587,0.30698,0.16095,0.21631,0.20972,0.21111
0.32289,0.11265,0.17551,0.11215,0.17587,0.30699,0.16097,0.21632,0.20976,0.21111
0.323,0.11269,0.17551,0.11215,0.17588,0.30699,0.16097,0.21637,0.20976,0.21112
0.32311,0.11272,0.17552,0.11217,0.17589,0.307,0.16097,0.21641,0.20977,0.21112
0.32322,0.11274,0.17552,0.11219,0.1759,0.30701,0.16099,0.21643,0.20977,0.21112
0.32333,0.11276,0.17554,0.11221,0.1759,0.30704,0.16101,0.21645,0.20977,0.21113
0.32344,0.11277,0.17555,0.11224,0.1759,0.30705,0.16102,0.21647,0.20978,0.21116
0.32356,0.11277,0.17556,0.11225,0.17593,0.30705,0.16107,0.21654,0.20978,0.21118
0.32367,0.11277,0.17557,0.11225,0.17593,0.30705,0.16107,0.21657,0.20981,0.21122
0.32378,0.11279,0.17558,0.11226,0.17594,0.30706,0.16108,0.21663,0.20981,0.21123
0.32389,0.11286,0.17558,0.11226,0.17594,0.30706,0.16109,0.21664,0.20981,0.21123
0.324,0.11292,0.17559,0.11227,0.17594,0.30706,0.16111,0.21664,0.20981,0.21125
0.32411,0.11292,0.17559,0.11227,0.17597,0.30707,0.16112,0.21664,0.20981,0.21126
0.32422,0.11294,0.17561,0.11229,0.17598,0.30709,0.16113,0.21671,0.20983,0.21127
0.32433,0.11295,0.17561,0.1123,0.17598,0.3071,0.16113,0.21671,0.20983,0.21127
0.32444,0.11295,0.17561,0.11231,0.17598,0.30712,0.16114,0.21672,0.20987,0.2113
0.32456,0.11297,0.17561,0.11233,0.17599,0.30712,0.16115,0.21684,0.20987,0.2113
0.32467,0.11297,0.17565,0.11239,0.17599,0.30712,0.16116,0.21684,0.20987,0.21131
0.32478,0.11297,0.17565,0.11241,0.176,0.30714,0.16118,0.21687,0.20988,0.21131
0.32489,0.11298,0.17565,0.11241,0.176,0.30714,0.16119,0.21688,0.20989,0.21131
0.325,0.113,0.17566,0.11245,0.17601,0.30715,0.16123,0.2169,0.20989,0.21131
0.32511,0.113,0.17566,0.11247,0.17602,0.30716,0.16124,0.21695,0.20989,0.21132
0.32522,0.113,0.17567,0.11247,0.17602,0.30717,0.16125,0.21695,0.2099,0.21133
0.32533,0.11303,0.17567,0.11249,0.17603,0.30717,0.16125,0.21699,0.2099,0.21134
0.32544,0.11303,0.17568,0.1125,0.17603,0.30718,0.16126,0.21703,0.20991,0.21134
0.32556,0.11306,0.17568,0.1125,0.17605,0.30719,0.16127,0.21706,0.20991,0.21135
0.32567,0.11309,0.17568,0.1125,0.17606,0.30721,0.16133,0.21709,0.20992,0.21137
0.32578,0.11312,0.17568,0.11251,0.17606,0.30722,0.16135,0.21709,0.20992,0.21138
0.32589,0.11312,0.1757,0.11254,0.17607,0.30722,0.16136,0.21711,0.20992,0.21138
0.326,0.11314,0.1757,0.11254,0.17608,0.30722,0.16136,0.21712,0.20992,0.21139
0.32611,0.11314,0.1757,0.11254,0.17608,0.30723,0.16136,0.21727,0.20993,0.21141
0.32622,0.11314,0.17572,0.11256,0.17609,0.30724,0.16138,0.21731,0.20994,0.21143
0.32633,0.11314,0.17573,0.11258,0.1761,0.30725,0.16139,0.21733,0.20995,0.21143
0.32644,0.11315,0.17573,0.11262,0.17612,0.30725,0.16141,0.21736,0.20996,0.21144
0.32656,0.11315,0.17574,0.11268,0.17613,0.30726,0.16142,0.21737,0.20996,0.21145
0.32667,0.11319,0.17574,0.11269,0.17613,0.30726,0.16143,0.21741,0.20998,0.21146
0.32678,0.11321,0.17577,0.1127,0.17614,0.30728,0.16143,0.21744,0.21,0.21148
0.32689,0.11321,0.17577,0.11272,0.17614,0.30728,0.16145,0.21748,0.21001,0.2115
0.327,0.11325,0.17578,0.11275,0.17614,0.30729,0.16146,0.2176,0.21001,0.21154
0.32711,0.11325,0.17579,0.11279,0.17615,0.3073,0.16146,0.21764,0.21002,0.21154
0.32722,0.11325,0.1758,0.11279,0.17615,0.3073,0.16149,0.21772,0.21003,0.21157
0.32733,0.11327,0.17581,0.11281,0.17616,0.3073,0.16149,0.21773,0.21004,0.21158
0.32744,0.11328,0.17584,0.11283,0.17616,0.3073,0.1615,0.21774,0.21005,0.21158
0.32756,0.11328,0.17584,0.11285,0.17617,0.30731,0.16151,0.21774,0.21006,0.21159
0.32767,0.11333,0.17585,0.11287,0.17617,0.30733,0.16152,0.21776,0.21006,0.21159
0.32778,0.11334,0.17585,0.11287,0.17617,0.30734,0.16153,0.21778,0.21006,0.2116
0.32789,0.11335,0.17586,0.11292,0.17618,0.30734,0.16154,0.21781,0.21006,0.21161
0.328,0.11336,0.17586,0.11292,0.17618,0.30737,0.16157,0.21786,0.21006,0.21162
0.32811,0.11339,0.17586,0.11293,0.17619,0.30737,0.16157,0.21786,0.21007,0.21163
0.32822,0.11339,0.17586,0.11293,0.17619,0.30738,0.16158,0.21787,0.21008,0.21164
0.32833,0.11341,0.17587,0.11294,0.17619,0.30738,0.16161,0.21803,0.21009,0.21164
0.32844,0.11344,0.17591,0.11295,0.17622,0.30738,0.16163,0.21803,0.21009,0.21165
0.32856,0.11346,0.17591,0.11298,0.17623,0.30738,0.16167,0.21806,0.2101,0.21165
0.32867,0.11346,0.17591,0.11301,0.17625,0.30738,0.1617,0.21811,0.21011,0.21166
0.32878,0.11346,0.17592,0.11303,0.17626,0.3074,0.16171,0.21813,0.21012,0.21167
0.32889,0.11347,0.17594,0.11303,0.17626,0.3074,0.16174,0.21819,0.21013,0.21169
0.329,0.11349,0.17595,0.11305,0.1763,0.3074,0.16174,0.21824,0.21013,0.21169
0.32911,0.11349,0.17595,0.11306,0.17631,0.30741,0.16176,0.2183,0.21014,0.2117
0.32922,0.1135,0.17595,0.11307,0.17631,0.30741,0.16176,0.21833,0.21016,0.21171
0.32933,0.11351,0.17595,0.11307,0.17632,0.30743,0.16179,0.21833,0.21016,0.21171
0.32944,0.11351,0.17596,0.11312,0.17633,0.30744,0.1618,0.21844,0.21019,0.21172
0.32956,0.11351,0.17596,0.1132,0.17634,0.30745,0.16181,0.21844,0.21021,0.21173
0.32967,0.11356,0.17597,0.11322,0.17634,0.30745,0.16181,0.21845,0.21022,0.21173
0.32978,0.11357,0.17598,0.11325,0.17635,0.30745,0.16187,0.21845,0.21022,0.21173
0.32989,0.11358,0.17598,0.11327,0.17636,0.30745,0.16187,0.21848,0.21023,0.21173
0.33,0.11359,0.176,0.11328,0.17637,0.30745,0.16187,0.21852,0.21025,0.21174
0.33011,0.1136,0.176,0.1133,0.17638,0.30746,0.16188,0.21858,0.21025,0.21174
0.33022,0.11366,0.17602,0.1133,0.17638,0.30747,0.16189,0.21882,0.21027,0.21176
0.33033,0.11374,0.17604,0.11331,0.17638,0.30748,0.16189,0.21882,0.21027,0.21178
0.33044,0.11378,0.17605,0.11331,0.17638,0.30748,0.16189,0.21882,0.21029,0.21179
0.33056,0.11382,0.17605,0.11331,0.17639,0.30748,0.16189,0.21888,0.21032,0.21179
0.33067,0.11383,0.17606,0.11332,0.1764,0.30749,0.16191,0.21901,0.21032,0.2118
0.33078,0.11384,0.17608,0.11335,0.1764,0.30749,0.16194,0.21901,0.21036,0.2118
0.33089,0.11386,0.17608,0.11335,0.17641,0.3075,0.16195,0.21903,0.21036,0.21181
0.331,0.11387,0.17608,0.11335,0.17641,0.30752,0.16195,0.21918,0.21036,0.21181
0.33111,0.11388,0.17609,0.11336,0.17643,0.30754,0.16195,0.21922,0.21038,0.21182
0.33122,0.11389,0.17609,0.11336,0.17643,0.30754,0.16196,0.21933,0.21039,0.21182
0.33133,0.11389,0.17609,0.11337,0.17644,0.30754,0.16197,0.21934,0.2104,0.21184
0.33144,0.1139,0.17609,0.11339,0.17644,0.30755,0.16197,0.21936,0.21041,0.21184
0.33156,0.11391,0.17609,0.11343,0.17646,0.30755,0.16198,0.21938,0.21042,0.21186
0.33167,0.11392,0.17611,0.11345,0.17647,0.30756,0.162,0.2194,0.21042,0.21187
0.33178,0.11394,0.17611,0.11348,0.17648,0.30756,0.162,0.2194,0.21043,0.21188
0.33189,0.11394,0.17611,0.11349,0.17648,0.30757,0.16201,0.21948,0.21043,0.21189
0.332,0.11396,0.17612,0.11355,0.17651,0.30758,0.16201,0.2195,0.21045,0.2119
0.33211,0.11396,0.17613,0.11356,0.17651,0.3076,0.16201,0.2195,0.21046,0.21191
0.33222,0.11396,0.17613,0.11358,0.17652,0.3076,0.16206,0.21951,0.21049,0.21192
0.33233,0.11397,0.17615,0.1136,0.17652,0.30761,0.16208,0.21954,0.2105,0.21194
0.33244,0.11407,0.17615,0.11361,0.17653,0.30761,0.16209,0.21955,0.21052,0.21195
0.33256,0.11409,0.17616,0.11365,0.17653,0.30762,0.16209,0.21956,0.21052,0.21195
0.33267,0.11409,0.17616,0.11372,0.17653,0.30763,0.1621,0.21958,0.21052,0.21196
0.33278,0.11411,0.17616,0.11382,0.17653,0.30765,0.1621,0.21962,0.21054,0.21199
0.33289,0.11411,0.1762,0.11383,0.17653,0.30765,0.16214,0.21965,0.21056,0.21199
0.333,0.11414,0.1762,0.11385,0.17655,0.30765,0.16214,0.21967,0.21057,0.212
0.33311,0.11415,0.17621,0.11387,0.17657,0.30766,0.16215,0.2197,0.21057,0.21201
0.33322,0.11415,0.17621,0.11389,0.17658,0.30766,0.16215,0.21974,0.21057,0.21201
0.33333,0.11416,0.17621,0.11389,0.17658,0.30767,0.16217,0.21987,0.21059,0.21201
0.33344,0.11418,0.17622,0.11391,0.17659,0.30768,0.16218,0.21989,0.21061,0.21201
0.33356,0.11419,0.17624,0.11392,0.17659,0.30769,0.16221,0.2199,0.21062,0.21201
0.33367,0.1142,0.17625,0.11392,0.1766,0.30769,0.16222,0.21992,0.21062,0.21202
0.33378,0.11421,0.17625,0.11398,0.1766,0.3077,0.16223,0.21993,0.21065,0.21202
0.33389,0.11421,0.17625,0.11399,0.17661,0.3077,0.16224,0.21995,0.21068,0.21202
0.334,0.11423,0.17627,0.11399,0.17662,0.3077,0.16224,0.21996,0.21068,0.21202
0.33411,0.11423,0.17628,0.11401,0.17662,0.3077,0.16224,0.21997,0.21069,0.21202
0.33422,0.11428,0.17629,0.11404,0.17665,0.30771,0.16231,0.22004,0.2107,0.21203
0.33433,0.1143,0.1763,0.11408,0.17666,0.30772,0.16232,0.22021,0.21072,0.21203
0.33444,0.1143,0.1763,0.11411,0.17667,0.30772,0.16232,0.22028,0.21073,0.21203
0.33456,0.11431,0.1763,0.11413,0.17669,0.30774,0.16233,0.22037,0.21076,0.21204
0.33467,0.11431,0.17631,0.11413,0.1767,0.30774,0.16236,0.22045,0.21078,0.21205
0.33478,0.11431,0.17631,0.11415,0.17672,0.30774,0.16239,0.22048,0.21081,0.21205
0.33489,0.11434,0.17632,0.11415,0.17672,0.30775,0.1624,0.22049,0.21083,0.21205
0.335,0.11436,0.17632,0.11417,0.17672,0.30776,0.16241,0.22076,0.21083,0.21208
0.33511,0.11437,0.17633,0.11418,0.17673,0.30777,0.16242,0.22086,0.21084,0.21208
0.33522,0.11439,0.17634,0.11418,0.17674,0.30777,0.16244,0.22088,0.21086,0.2121
0.33533,0.11441,0.17634,0.1142,0.17675,0.30779,0.16247,0.22088,0.21087,0.21211
0.33544,0.11442,0.17634,0.11421,0.17676,0.30779,0.16248,0.22089,0.21088,0.21213
0.33556,0.11442,0.17635,0.11422,0.17676,0.30779,0.16248,0.2209,0.21088,0.21214
0.33567,0.11443,0.17638,0.11422,0.17676,0.3078,0.16255,0.22091,0.21089,0.21216
0.33578,0.11444,0.17639,0.11423,0.17676,0.3078,0.16256,0.22093,0.21093,0.21216
0.33589,0.11447,0.17639,0.11424,0.17677,0.30781,0.16256,0.22098,0.21093,0.21217
0.336,0.11449,0.17639,0.11424,0.17678,0.30782,0.16257,0.22102,0.21094,0.21218
0.33611,0.11449,0.1764,0.11425,0.17678,0.30783,0.16257,0.22104,0.21095,0.2122
0.33622,0.1145,0.1764,0.11426,0.17679,0.30783,0.16258,0.22106,0.21096,0.21221
0.33633,0.11453,0.1764,0.11427,0.17679,0.30783,0.16261,0.22107,0.21099,0.21222
0.33644,0.11454,0.17641,0.1143,0.1768,0.30785,0.16261,0.2212,0.211,0.21225
0.33656,0.11456,0.17641,0.1143,0.1768,0.30785,0.16262,0.22123,0.211,0.21225
0.33667,0.11459,0.17642,0.1143,0.1768,0.30786,0.16263,0.22127,0.21103,0.21226
0.33678,0.11459,0.17643,0.11431,0.17683,0.30786,0.16263,0.22129,0.21104,0.21226
0.33689,0.11461,0.17643,0.11431,0.17683,0.30786,0.16263,0.22131,0.21105,0.21226
0.337,0.11464,0.17643,0.11432,0.17683,0.30786,0.16264,0.22135,0.21105,0.21227
0.33711,0.11464,0.17644,0.11433,0.17684,0.30787,0.16264,0.22137,0.21108,0.21227
0.33722,0.11472,0.17644,0.11437,0.17685,0.30788,0.16269,0.22139,0.21109,0.21229
0.33733,0.11473,0.17644,0.11442,0.17686,0.30789,0.1627,0.22144,0.21111,0.21229
0.33744,0.11474,0.17645,0.11444,0.17686,0.30789,0.1627,0.22153,0.21112,0.21229
0.33756,0.11477,0.17645,0.11444,0.17687,0.3079,0.16272,0.22156,0.21113,0.21229
0.33767,0.11481,0.17647,0.1145,0.17688,0.3079,0.16272,0.22158,0.21114,0.21231
0.33778,0.11485,0.17647,0.11452,0.17688,0.30791,0.16273,0.22162,0.21114,0.21232
0.33789,0.11485,0.17647,0.11452,0.17688,0.30791,0.16274,0.22167,0.21114,0.21233
0.338,0.11486,0.17649,0.11454,0.17689,0.30792,0.16277,0.22177,0.21116,0.21233
0.33811,0.11487,0.17649,0.11458,0.17691,0.30792,0.16277,0.22185,0.21118,0.21234
0.33822,0.11488,0.17649,0.11459,0.17692,0.30792,0.16279,0.22185,0.21119,0.21234
0.33833,0.11492,0.1765,0.11461,0.17692,0.30793,0.16281,0.22186,0.21119,0.21235
0.33844,0.11493,0.1765,0.11462,0.17693,0.30794,0.16282,0.22186,0.2112,0.21235
0.33856,0.11496,0.17651,0.11464,0.17694,0.30794,0.16282,0.22189,0.21122,0.21237
0.33867,0.11498,0.17651,0.11465,0.17694,0.30794,0.16283,0.22191,0.21123,0.21237
0.33878,0.11499,0.17652,0.11466,0.17696,0.30795,0.16283,0.22197,0.21125,0.21242
0.33889,0.11499,0.17652,0.11467,0.17698,0.30795,0.16284,0.22202,0.21125,0.21243
0.339,0.11501,0.17653,0.11468,0.17698,0.30795,0.16285,0.22203,0.21129,0.21244
0.33911,0.11501,0.17653,0.1147,0.17699,0.30796,0.16287,0.22207,0.21129,0.21244
0.33922,0.11501,0.17654,0.11475,0.17699,0.30797,0.16292,0.22207,0.2113,0.21244
0.33933,0.11503,0.17654,0.11476,0.177,0.30797,0.16293,0.22211,0.2113,0.21245
0.33944,0.11505,0.17654,0.11477,0.177,0.30797,0.16293,0.22213,0.21132,0.21246
0.33956,0.1151,0.17654,0.11478,0.177,0.30799,0.16298,0.22236,0.21132,0.21246
0.33967,0.1151,0.17654,0.1148,0.17701,0.30799,0.16298,0.22242,0.21132,0.21247
0.33978,0.11511,0.17654,0.1148,0.17702,0.308,0.16299,0.22243,0.21133,0.21247
0.33989,0.11512,0.17655,0.11484,0.17703,0.308,0.16299,0.22243,0.21133,0.21248
0.34,0.11512,0.17656,0.11485,0.17703,0.30801,0.16299,0.22251,0.21133,0.21248
0.34011,0.11512,0.17656,0.11489,0.17704,0.30801,0.163,0.22253,0.21133,0.21249
0.34022,0.11513,0.17656,0.1149,0.17704,0.30802,0.163,0.22255,0.21133,0.21252
0.34033,0.11518,0.17657,0.11492,0.17705,0.30802,0.163,0.22263,0.21134,0.21253
0.34044,0.1152,0.17657,0.11493,0.17706,0.30804,0.16302,0.22264,0.21135,0.21254
0.34056,0.11521,0.17657,0.11495,0.17707,0.30804,0.16302,0.22264,0.21138,0.21255
0.34067,0.11522,0.17658,0.11496,0.17707,0.30804,0.16303,0.22267,0.21139,0.21258
0.34078,0.11523,0.17659,0.11498,0.17707,0.30806,0.16305,0.22271,0.2114,0.21259
0.34089,0.11525,0.17659,0.11499,0.17707,0.30806,0.16305,0.22273,0.21142,0.21261
0.341,0.11525,0.17659,0.11499,0.17708,0.30807,0.16305,0.22275,0.21142,0.21263
0.34111,0.11526,0.1766,0.115,0.17708,0.30807,0.16306,0.22278,0.21143,0.21263
0.34122,0.11526,0.17661,0.115,0.17709,0.30808,0.16308,0.22278,0.21144,0.21265
0.34133,0.11527,0.17661,0.11501,0.1771,0.30808,0.1631,0.2228,0.21146,0.21266
0.34144,0.11529,0.17661,0.11501,0.1771,0.3081,0.16312,0.22286,0.21148,0.21266
0.34156,0.1153,0.17661,0.11505,0.1771,0.30812,0.16313,0.22286,0.21148,0.21267
0.34167,0.11532,0.17663,0.11507,0.17712,0.30812,0.16313,0.22288,0.21149,0.21268
0.34178,0.11537,0.17663,0.1151,0.17713,0.30813,0.16313,0.22291,0.21149,0.2127
0.34189,0.11538,0.17663,0.11511,0.17713,0.30814,0.16314,0.22293,0.21151,0.2127
0.342,0.11539,0.17664,0.11513,0.17714,0.30814,0.16316,0.22295,0.21153,0.21271
0.34211,0.1154,0.17665,0.11515,0.17714,0.30814,0.16316,0.22303,0.21153,0.21272
0.34222,0.11541,0.17666,0.11516,0.17714,0.30815,0.16317,0.22308,0.21153,0.21273
0.34233,0.11541,0.17666,0.11516,0.17716,0.30815,0.16317,0.22311,0.21154,0.21273
0.34244,0.11542,0.17666,0.11517,0.17717,0.30815,0.16319,0.22313,0.21155,0.21275
0.34256,0.11543,0.17668,0.11519,0.17718,0.30815,0.16319,0.22314,0.21157,0.21275
0.34267,0.11543,0.17669,0.11519,0.17718,0.30816,0.16326,0.2232,0.2116,0.21275
0.34278,0.11543,0.17669,0.11523,0.17718,0.30816,0.16328,0.22323,0.2116,0.21276
0.34289,0.11547,0.17669,0.11524,0.17718,0.30817,0.1633,0.22339,0.21162,0.21278
0.343,0.11547,0.1767,0.11525,0.17719,0.30817,0.16331,0.22339,0.21165,0.21281
0.34311,0.11548,0.1767,0.11525,0.1772,0.30818,0.16332,0.22347,0.21166,0.21282
0.34322,0.11556,0.1767,0.11525,0.1772,0.30818,0.16332,0.2235,0.21166,0.21283
0.34333,0.11557,0.17671,0.11528,0.1772,0.30819,0.16333,0.22352,0.21167,0.21283
0.34344,0.1156,0.17671,0.11529,0.1772,0.30819,0.16334,0.22361,0.21168,0.21284
0.34356,0.11561,0.17672,0.1153,0.1772,0.3082,0.16339,0.22363,0.21169,0.21285
0.34367,0.11562,0.17674,0.11531,0.1772,0.30821,0.1634,0.22364,0.21169,0.21286
0.34378,0.11563,0.17674,0.11531,0.17723,0.30821,0.16341,0.22368,0.21169,0.21286
0.34389,0.11564,0.17674,0.11532,0.17724,0.30822,0.16345,0.22375,0.2117,0.21287
0.344,0.11564,0.17677,0.11533,0.17724,0.30822,0.16345,0.22385,0.2117,0.21288
0.34411,0.11566,0.17678,0.11535,0.17724,0.30823,0.16346,0.22388,0.2117,0.2129
0.34422,0.11568,0.17678,0.11537,0.17724,0.30826,0.16348,0.22391,0.21171,0.21291
0.34433,0.11569,0.17679,0.1154,0.17724,0.30827,0.16349,0.22402,0.21172,0.21291
0.34444,0.11571,0.1768,0.11546,0.17726,0.30827,0.16353,0.22403,0.21172,0.21292
0.34456,0.11571,0.1768,0.11546,0.17726,0.30827,0.16355,0.22407,0.21173,0.21293
0.34467,0.11572,0.17681,0.11548,0.17726,0.30827,0.16358,0.2241,0.21173,0.21293
0.34478,0.11577,0.17682,0.11548,0.17728,0.30829,0.16358,0.22419,0.21174,0.21294
0.34489,0.11577,0.17683,0.11549,0.17728,0.30829,0.16359,0.22421,0.21174,0.21294
0.345,0.11579,0.17683,0.11551,0.17729,0.30831,0.1636,0.22427,0.21175,0.21294
0.34511,0.11579,0.17685,0.11552,0.17729,0.30832,0.16361,0.22428,0.21177,0.21296
0.34522,0.11582,0.17685,0.11554,0.17729,0.30832,0.16366,0.22429,0.21177,0.21297
0.34533,0.11583,0.17687,0.11557,0.17729,0.30833,0.16366,0.22434,0.21178,0.21297
0.34544,0.11584,0.17689,0.11559,0.1773,0.30833,0.1637,0.22437,0.21181,0.21298
0.34556,0.11584,0.1769,0.1156,0.17732,0.30833,0.1637,0.22438,0.21182,0.21298
0.34567,0.11585,0.1769,0.1156,0.17732,0.30834,0.16371,0.22439,0.21182,0.21299
0.34578,0.11586,0.17691,0.1156,0.17732,0.30834,0.16372,0.22442,0.21182,0.213
0.34589,0.11591,0.17691,0.11561,0.17733,0.30835,0.16372,0.22448,0.21183,0.213
0.346,0.11592,0.17692,0.11562,0.17734,0.30835,0.16372,0.22452,0.21186,0.213
0.34611,0.11593,0.17693,0.11563,0.17734,0.30836,0.16373,0.22452,0.21186,0.213
0.34622,0.11594,0.17693,0.11563,0.17734,0.30836,0.16375,0.22453,0.21187,0.213
0.34633,0.11596,0.17693,0.11563,0.17735,0.30837,0.16375,0.22463,0.21188,0.21301
0.34644,0.11598,0.17694,0.11566,0.17735,0.30839,0.16378,0.22464,0.21189,0.21301
0.34656,0.11599,0.17694,0.11568,0.17736,0.30839,0.16379,0.22472,0.21189,0.21304
0.34667,0.11599,0.17694,0.11569,0.17737,0.3084,0.16379,0.22478,0.21189,0.21304
0.34678,0.116,0.17695,0.1157,0.17738,0.3084,0.1638,0.22488,0.2119,0.21304
0.34689,0.11602,0.17695,0.11571,0.17739,0.3084,0.16381,0.2249,0.2119,0.21305
0.347,0.11603,0.17696,0.11573,0.17742,0.30841,0.16382,0.22493,0.21191,0.21305
0.34711,0.11606,0.17696,0.11573,0.17742,0.30842,0.16383,0.225,0.21191,0.21306
0.34722,0.11607,0.17696,0.11576,0.17742,0.30842,0.16385,0.225,0.21192,0.21306
0.34733,0.11608,0.17697,0.11576,0.17743,0.30842,0.16385,0.22507,0.21193,0.21309
0.34744,0.11611,0.17698,0.11576,0.17744,0.30843,0.16386,0.22507,0.21193,0.21309
0.34756,0.11611,0.17698,0.11578,0.17746,0.30844,0.16386,0.22512,0.21194,0.21311
0.34767,0.11612,0.17698,0.11582,0.17746,0.30845,0.1639,0.22523,0.21195,0.21312
0.34778,0.11613,0.17699,0.11582,0.17749,0.30845,0.1639,0.22524,0.21196,0.21312
0.34789,0.11615,0.17699,0.11585,0.17749,0.30846,0.1639,0.22533,0.21197,0.21314
0.348,0.11615,0.177,0.11586,0.1775,0.30846,0.16392,0.22536,0.21198,0.21317
0.34811,0.11619,0.177,0.11587,0.17753,0.30848,0.16393,0.22538,0.21199,0.21317
0.34822,0.1162,0.177,0.1159,0.17753,0.30848,0.16394,0.22539,0.21199,0.21319
0.34833,0.1162,0.17702,0.11592,0.17754,0.30848,0.16394,0.22546,0.21199,0.2132
0.34844,0.11621,0.17703,0.11592,0.17754,0.30849,0.16395,0.22546,0.21201,0.21321
0.34856,0.11624,0.17703,0.11595,0.17755,0.30849,0.16397,0.22552,0.21202,0.21323
0.34867,0.11625,0.17703,0.11595,0.17756,0.30849,0.16401,0.22553,0.21202,0.21323
0.34878,0.11626,0.17704,0.11596,0.17756,0.3085,0.16402,0.22553,0.21203,0.21324
0.34889,0.11626,0.17705,0.11604,0.17757,0.30851,0.16404,0.22562,0.21203,0.21324
0.349,0.11628,0.17705,0.11604,0.17757,0.30853,0.16404,0.22566,0.21206,0.21326
0.34911,0.1163,0.17706,0.11612,0.17758,0.30853,0.16405,0.22568,0.21208,0.21327
0.34922,0.11631,0.17707,0.11612,0.17759,0.30854,0.16407,0.22569,0.21209,0.21327
0.34933,0.11633,0.17707,0.11613,0.1776,0.30854,0.16407,0.22571,0.21212,0.21327
0.34944,0.11633,0.17708,0.11619,0.1776,0.30855,0.16409,0.22575,0.21212,0.21328
0.34956,0.11636,0.17708,0.11622,0.17762,0.30855,0.16411,0.2258,0.21215,0.21328
0.34967,0.11636,0.1771,0.11623,0.17763,0.30855,0.16412,0.22583,0.21216,0.21328
0.34978,0.11637,0.1771,0.11624,0.17763,0.30856,0.16414,0.22589,0.21216,0.21328
0.34989,0.1164,0.17711,0.11626,0.17766,0.30857,0.16418,0.22594,0.21217,0.2133
0.35,0.11642,0.17711,0.11633,0.17766,0.30858,0.16419,0.22594,0.21218,0.2133
0.35011,0.11643,0.17711,0.11634,0.17767,0.30859,0.1642,0.22596,0.2122,0.21332
0.35022,0.11643,0.17712,0.11635,0.17767,0.3086,0.1642,0.226,0.21223,0.21333
0.35033,0.11645,0.17712,0.11635,0.17768,0.3086,0.16422,0.22602,0.21224,0.21334
0.35044,0.11646,0.17714,0.11638,0.17768,0.30861,0.16422,0.22606,0.21225,0.21334
0.35056,0.11647,0.17715,0.11641,0.17768,0.30862,0.16423,0.22622,0.21225,0.21334
0.35067,0.11653,0.17715,0.11642,0.17768,0.30864,0.16424,0.22633,0.21225,0.21336
0.35078,0.11654,0.17716,0.11643,0.17768,0.30864,0.16425,0.22636,0.21226,0.21337
0.35089,0.11654,0.17716,0.11647,0.17769,0.30865,0.16426,0.22637,0.21227,0.21337
0.351,0.11659,0.17718,0.11647,0.1777,0.30865,0.16426,0.22639,0.21228,0.21338
0.35111,0.11662,0.17719,0.11649,0.17771,0.30865,0.16428,0.22641,0.21229,0.21338
0.35122,0.11664,0.17719,0.11652,0.17773,0.30866,0.16432,0.22645,0.2123,0.21338
0.35133,0.11664,0.1772,0.11654,0.17775,0.30867,0.16435,0.22645,0.2123,0.21339
0.35144,0.11668,0.1772,0.11654,0.17775,0.30867,0.16438,0.22648,0.21231,0.21339
0.35156,0.11668,0.1772,0.11654,0.17776,0.30868,0.16441,0.22664,0.21231,0.21341
0.35167,0.11672,0.1772,0.11657,0.17777,0.30868,0.16442,0.22667,0.21231,0.21341
0.35178,0.11674,0.17721,0.1166,0.17779,0.3087,0.16444,0.22681,0.21232,0.21342
0.35189,0.11674,0.17721,0.1166,0.17781,0.3087,0.16445,0.22682,0.21234,0.21342
0.352,0.11677,0.17724,0.11662,0.17782,0.30871,0.16446,0.22684,0.21234,0.21342
0.35211,0.11677,0.17725,0.11665,0.17783,0.30871,0.16446,0.22684,0.21236,0.21343
0.35222,0.11682,0.17727,0.11666,0.17783,0.30872,0.16448,0.22689,0.21236,0.21344
0.35233,0.11684,0.17727,0.11666,0.17783,0.30872,0.16448,0.22693,0.21238,0.21344
0.35244,0.11685,0.17729,0.11667,0.17784,0.30873,0.16449,0.22695,0.21238,0.21346
0.35256,0.11686,0.17731,0.11668,0.17785,0.30874,0.16449,0.22695,0.21239,0.21347
0.35267,0.11688,0.17731,0.11671,0.17786,0.30874,0.16449,0.22695,0.21239,0.21348
0.35278,0.11689,0.17732,0.11672,0.17787,0.30874,0.1645,0.22704,0.21239,0.21349
0.35289,0.11692,0.17733,0.11676,0.17789,0.30874,0.16451,0.22706,0.2124,0.21349
0.353,0.11693,0.17735,0.11678,0.1779,0.30876,0.16451,0.22715,0.21242,0.21349
0.35311,0.11694,0.17735,0.11683,0.1779,0.30877,0.16455,0.2272,0.21243,0.21349
0.35322,0.11695,0.17735,0.11685,0.17791,0.30877,0.16456,0.22725,0.21243,0.2135
0.35333,0.11695,0.17735,0.11689,0.17792,0.30877,0.16456,0.22729,0.21244,0.2135
0.35344,0.11696,0.17735,0.1169,0.17792,0.30878,0.16459,0.22744,0.21244,0.21351
0.35356,0.11697,0.17735,0.11693,0.17792,0.30878,0.16461,0.22745,0.21249,0.21353
0.35367,0.11697,0.17738,0.11694,0.17792,0.30878,0.16462,0.22748,0.21251,0.21354
0.35378,0.11698,0.17738,0.11694,0.17794,0.30878,0.16464,0.22755,0.21252,0.21355
0.35389,0.11699,0.17739,0.11696,0.17795,0.3088,0.16465,0.22758,0.21252,0.21355
0.354,0.117,0.17739,0.11696,0.17796,0.3088,0.16468,0.22768,0.21252,0.21356
0.35411,0.117,0.17741,0.11699,0.17796,0.3088,0.16469,0.22771,0.21253,0.21357
0.35422,0.11701,0.17741,0.11699,0.17796,0.30881,0.16471,0.2278,0.21253,0.21357
0.35433,0.11701,0.17742,0.117,0.17797,0.30881,0.16471,0.22789,0.21254,0.21357
0.35444,0.11703,0.17742,0.11702,0.17798,0.30882,0.16471,0.22794,0.21254,0.21358
0.35456,0.11704,0.17743,0.11703,0.17798,0.30882,0.16474,0.22794,0.21255,0.21358
0.35467,0.11705,0.17744,0.11704,0.17799,0.30883,0.16475,0.22795,0.21257,0.21359
0.35478,0.11705,0.17744,0.11706,0.17799,0.30884,0.16475,0.22797,0.2126,0.2136
0.35489,0.11706,0.17745,0.11707,0.17799,0.30884,0.16478,0.22802,0.21263,0.2136
0.355,0.11708,0.17746,0.11707,0.178,0.30884,0.1648,0.22817,0.21264,0.2136
0.35511,0.11709,0.17747,0.11707,0.17801,0.30886,0.1648,0.22819,0.21264,0.21361
0.35522,0.11711,0.17747,0.11708,0.17802,0.30886,0.16484,0.22827,0.21264,0.21362
0.35533,0.11712,0.17747,0.11708,0.17802,0.30888,0.16484,0.2283,0.21266,0.21363
0.35544,0.11712,0.1775,0.1171,0.17803,0.30888,0.16484,0.22835,0.21266,0.21364
0.35556,0.11712,0.17751,0.11712,0.17804,0.30888,0.16486,0.22837,0.21266,0.21366
0.35567,0.11716,0.17751,0.11713,0.17806,0.30891,0.16488,0.22847,0.21267,0.21368
0.35578,0.11716,0.17752,0.11713,0.17806,0.30891,0.16489,0.22853,0.21269,0.21368
0.35589,0.11717,0.17752,0.11715,0.17806,0.30893,0.16489,0.22855,0.2127,0.2137
0.356,0.11719,0.17752,0.11715,0.17806,0.30893,0.1649,0.22856,0.2127,0.21373
0.35611,0.11719,0.17752,0.11717,0.17809,0.30894,0.16494,0.22856,0.21271,0.21374
0.35622,0.11726,0.17753,0.1172,0.17809,0.30895,0.16494,0.22862,0.21271,0.21374
0.35633,0.11727,0.17754,0.11722,0.17809,0.30896,0.16495,0.22864,0.21272,0.21375
0.35644,0.1173,0.17754,0.11725,0.1781,0.30896,0.16496,0.22867,0.21274,0.21377
0.35656,0.11731,0.17755,0.11727,0.1781,0.30897,0.16497,0.22876,0.21274,0.21379
0.35667,0.11734,0.17756,0.11728,0.17811,0.30897,0.16498,0.22878,0.21274,0.21381
0.35678,0.11735,0.17757,0.1173,0.17812,0.30898,0.16499,0.22882,0.21275,0.21382
0.35689,0.11735,0.17757,0.11731,0.17813,0.30899,0.16505,0.22882,0.21277,0.21383
0.357,0.11736,0.17757,0.11732,0.17813,0.30899,0.1651,0.22883,0.21277,0.21385
0.35711,0.1174,0.17758,0.11733,0.17813,0.30899,0.16511,0.2289,0.21277,0.21387
0.35722,0.11741,0.17758,0.11733,0.17814,0.309,0.16512,0.22891,0.21278,0.21387
0.35733,0.1175,0.17758,0.11735,0.17815,0.309,0.16512,0.22893,0.21279,0.21387
0.35744,0.11753,0.17761,0.11735,0.17817,0.30901,0.16513,0.22897,0.21279,0.21388
0.35756,0.11753,0.17761,0.11736,0.17817,0.30901,0.16514,0.22905,0.21279,0.21389
0.35767,0.11754,0.17761,0.11736,0.17817,0.30903,0.16517,0.22908,0.21281,0.2139
0.35778,0.11756,0.17762,0.11737,0.17817,0.30904,0.16519,0.22912,0.21281,0.2139
0.35789,0.11759,0.17763,0.11738,0.17818,0.30905,0.16519,0.22923,0.21283,0.21392
0.358,0.1176,0.17764,0.1174,0.17819,0.30906,0.1652,0.22924,0.21284,0.21392
0.35811,0.11762,0.17764,0.11741,0.17819,0.30906,0.1652,0.22932,0.21285,0.21392
0.35822,0.11762,0.17764,0.11744,0.1782,0.30906,0.16522,0.22937,0.21286,0.21392
0.35833,0.11763,0.17764,0.11744,0.1782,0.30907,0.16525,0.22941,0.21286,0.21393
0.35844,0.11766,0.17766,0.11745,0.1782,0.30907,0.16527,0.22942,0.21286,0.21394
0.35856,0.11767,0.17767,0.11748,0.1782,0.30907,0.16534,0.22947,0.21286,0.21394
0.35867,0.11768,0.17768,0.11749,0.17821,0.30907,0.16537,0.22949,0.21289,0.21394
0.35878,0.11769,0.17768,0.11749,0.17822,0.30907,0.16539,0.22949,0.2129,0.21395
0.35889,0.1177,0.1777,0.11751,0.17822,0.30908,0.16541,0.22957,0.21291,0.21397
0.359,0.11773,0.1777,0.11751,0.17824,0.30909,0.16543,0.22964,0.21295,0.21397
0.35911,0.11775,0.1777,0.11752,0.17824,0.3091,0.16545,0.22964,0.21297,0.21397
0.35922,0.11779,0.1777,0.11755,0.17826,0.3091,0.16546,0.22968,0.21299,0.21398
0.35933,0.11781,0.17771,0.11758,0.17826,0.30911,0.16548,0.22971,0.21299,0.21401
0.35944,0.11784,0.17772,0.11759,0.17827,0.30912,0.1655,0.22973,0.213,0.21402
0.35956,0.11786,0.17772,0.1176,0.17828,0.30912,0.16553,0.22973,0.21303,0.21404
0.35967,0.11787,0.17773,0.11764,0.17829,0.30912,0.16553,0.22974,0.21303,0.21404
0.35978,0.11792,0.17774,0.11764,0.17829,0.30913,0.16555,0.22974,0.21304,0.21406
0.35989,0.11793,0.17774,0.11765,0.17829,0.30913,0.16557,0.22981,0.21306,0.21406
0.36,0.11799,0.17774,0.11765,0.1783,0.30914,0.16557,0.22983,0.21306,0.21407
0.36011,0.11801,0.17775,0.11767,0.17833,0.30915,0.16558,0.22988,0.21307,0.21407
0.36022,0.11803,0.17778,0.11768,0.17833,0.30915,0.16558,0.22992,0.21308,0.21407
0.36033,0.11803,0.17779,0.11769,0.17833,0.30916,0.16562,0.22994,0.21309,0.21408
0.36044,0.11805,0.1778,0.11769,0.17833,0.30916,0.16563,0.22997,0.21309,0.21409
0.36056,0.11807,0.17781,0.11769,0.17835,0.30917,0.16564,0.22998,0.21312,0.21409
0.36067,0.11808,0.17782,0.11771,0.17836,0.30917,0.16566,0.22999,0.21313,0.2141
0.36078,0.1181,0.17783,0.11773,0.17836,0.30919,0.16571,0.22999,0.21313,0.2141
0.36089,0.11811,0.17784,0.11774,0.17839,0.30919,0.16574,0.23003,0.21314,0.2141
0.361,0.11814,0.17784,0.11775,0.1784,0.3092,0.16575,0.23011,0.21314,0.21411
0.36111,0.11814,0.17785,0.11777,0.1784,0.3092,0.16579,0.23011,0.21314,0.21412
0.36122,0.11815,0.17785,0.1178,0.17842,0.3092,0.16582,0.23013,0.21318,0.21412
0.36133,0.11817,0.17785,0.1178,0.17842,0.3092,0.16583,0.23029,0.21318,0.21414
0.36144,0.11819,0.17786,0.11782,0.17843,0.30921,0.16584,0.23032,0.21318,0.21414
0.36156,0.11821,0.17786,0.11783,0.17843,0.30921,0.16585,0.23036,0.21318,0.21415
0.36167,0.11821,0.17787,0.11787,0.17845,0.30922,0.16586,0.23039,0.21318,0.21415
0.36178,0.11824,0.17788,0.1179,0.17846,0.30923,0.16587,0.23052,0.21319,0.21415
0.36189,0.11825,0.17788,0.1179,0.17847,0.30923,0.16588,0.23054,0.21319,0.21416
0.362,0.11826,0.17789,0.11792,0.17848,0.30924,0.16589,0.23054,0.21321,0.21418
0.36211,0.11827,0.1779,0.11792,0.17849,0.30926,0.16595,0.23055,0.21322,0.21418
0.36222,0.11827,0.17791,0.11793,0.17849,0.30928,0.16596,0.23055,0.21323,0.21418
0.36233,0.11829,0.17791,0.11793,0.1785,0.30929,0.16596,0.23066,0.21324,0.21419
0.36244,0.1183,0.17792,0.11798,0.1785,0.30929,0.16596,0.23072,0.21328,0.21419
0.36256,0.11832,0.17792,0.11799,0.17852,0.3093,0.16597,0.23075,0.21331,0.2142
0.36267,0.11832,0.17794,0.118,0.17852,0.3093,0.16598,0.23076,0.21332,0.2142
0.36278,0.11832,0.17794,0.118,0.17852,0.3093,0.16598,0.23082,0.21333,0.2142
0.36289,0.11832,0.17794,0.11802,0.17854,0.30931,0.16599,0.23086,0.21333,0.2142
0.363,0.11835,0.17796,0.11803,0.17854,0.30931,0.16602,0.23087,0.21336,0.21421
0.36311,0.11838,0.17798,0.11804,0.17855,0.30932,0.16605,0.2309,0.21342,0.21422
0.36322,0.11838,0.178,0.11805,0.17855,0.30932,0.16606,0.23091,0.21343,0.21422
0.36333,0.11839,0.178,0.11806,0.17856,0.30932,0.16608,0.23095,0.21347,0.21423
0.36344,0.11843,0.178,0.11807,0.17857,0.30932,0.16609,0.23097,0.21348,0.21423
0.36356,0.11844,0.17801,0.11808,0.17857,0.30933,0.1661,0.23098,0.21349,0.21423
0.36367,0.11846,0.17802,0.11809,0.17857,0.30933,0.1661,0.231,0.21349,0.21425
0.36378,0.11846,0.17804,0.11815,0.17858,0.30933,0.16612,0.23101,0.2135,0.21426
0.36389,0.11847,0.17805,0.11818,0.17858,0.30934,0.16613,0.23101,0.2135,0.21426
0.364,0.11849,0.17805,0.1182,0.17858,0.30934,0.16614,0.23102,0.21351,0.21427
0.36411,0.11849,0.17807,0.1182,0.17858,0.30935,0.16614,0.23105,0.21351,0.21428
0.36422,0.11852,0.17807,0.1182,0.17859,0.30935,0.16617,0.23116,0.21351,0.21431
0.36433,0.11852,0.17808,0.11821,0.17859,0.30936,0.16621,0.23116,0.21352,0.21433
0.36444,0.11854,0.17808,0.11827,0.1786,0.30937,0.16623,0.23117,0.21357,0.21434
0.36456,0.11854,0.17809,0.11827,0.1786,0.30938,0.16625,0.23119,0.2136,0.21434
0.36467,0.11855,0.17809,0.11831,0.17861,0.30939,0.16626,0.2312,0.21362,0.21436
0.36478,0.11855,0.17809,0.11832,0.17862,0.30939,0.16626,0.23124,0.21363,0.21436
0.36489,0.11855,0.17809,0.11832,0.17862,0.30939,0.16628,0.23132,0.21364,0.21439
0.365,0.11856,0.1781,0.11832,0.17864,0.3094,0.16629,0.23135,0.21365,0.21439
0.36511,0.11857,0.1781,0.11836,0.17864,0.30942,0.16629,0.23141,0.21366,0.21439
0.36522,0.11859,0.1781,0.11837,0.17865,0.30942,0.16631,0.23154,0.21368,0.2144
0.36533,0.11859,0.17811,0.11837,0.17865,0.30943,0.16631,0.23161,0.21369,0.2144
0.36544,0.11859,0.17811,0.11838,0.17866,0.30943,0.16633,0.23168,0.2137,0.21441
0.36556,0.1186,0.17812,0.1184,0.17867,0.30943,0.16635,0.23168,0.21371,0.21442
0.36567,0.11864,0.17812,0.1184,0.17869,0.30943,0.16636,0.23176,0.21375,0.21443
0.36578,0.11868,0.17812,0.11841,0.17869,0.30944,0.16636,0.23179,0.21377,0.21443
0.36589,0.11869,0.17813,0.11844,0.1787,0.30945,0.16636,0.23185,0.21377,0.21444
0.366,0.11869,0.17813,0.11844,0.17871,0.30946,0.16636,0.23186,0.21378,0.21444
0.36611,0.1187,0.17813,0.11846,0.17872,0.30947,0.16639,0.23186,0.21378,0.21445
0.36622,0.11871,0.17813,0.11847,0.17872,0.30947,0.16643,0.23188,0.2138,0.21447
0.36633,0.11871,0.17814,0.11848,0.17873,0.30947,0.16643,0.23196,0.2138,0.21448
0.36644,0.11872,0.17816,0.11851,0.17873,0.30947,0.16645,0.23196,0.2138,0.21452
0.36656,0.11873,0.17817,0.11854,0.17874,0.30948,0.16648,0.23197,0.2138,0.21452
0.36667,0.11875,0.17817,0.11854,0.17874,0.30949,0.16649,0.23198,0.21382,0.21454
0.36678,0.11875,0.17818,0.11855,0.17874,0.3095,0.16649,0.23207,0.21383,0.21454
0.36689,0.11875,0.17819,0.11857,0.17875,0.3095,0.16649,0.23214,0.21384,0.21455
0.367,0.11876,0.17819,0.11858,0.17875,0.30951,0.16652,0.23215,0.21384,0.21455
0.36711,0.11877,0.17819,0.11859,0.17876,0.30951,0.16652,0.23218,0.21388,0.21456
0.36722,0.11879,0.1782,0.11859,0.17876,0.30952,0.16653,0.23218,0.21388,0.21456
0.36733,0.11882,0.1782,0.1186,0.17877,0.30952,0.16655,0.23218,0.2139,0.21456
0.36744,0.11883,0.1782,0.1186,0.17878,0.30953,0.16656,0.23223,0.2139,0.21456
0.36756,0.11883,0.17821,0.11861,0.17879,0.30954,0.16658,0.23225,0.21394,0.21456
0.36767,0.11884,0.17822,0.11861,0.17879,0.30954,0.1666,0.23232,0.21396,0.21458
0.36778,0.11885,0.17823,0.11862,0.17879,0.30956,0.16661,0.2324,0.21397,0.21459
0.36789,0.11886,0.17823,0.11867,0.1788,0.30957,0.16662,0.23248,0.21399,0.21459
0.368,0.11888,0.17825,0.11867,0.1788,0.30958,0.16663,0.23253,0.21399,0.2146
0.36811,0.11891,0.17825,0.11868,0.1788,0.30958,0.16663,0.23253,0.214,0.21462
0.36822,0.11892,0.17826,0.11868,0.1788,0.30958,0.16666,0.23256,0.214,0.21463
0.36833,0.11893,0.17828,0.11872,0.1788,0.30959,0.16666,0.23269,0.21401,0.21465
0.36844,0.11895,0.17828,0.11872,0.17881,0.3096,0.16666,0.2327,0.21405,0.21466
0.36856,0.11896,0.17829,0.11875,0.17881,0.3096,0.16669,0.23283,0.21406,0.21467
0.36867,0.11905,0.17832,0.11878,0.17885,0.3096,0.1667,0.23285,0.21406,0.21468
0.36878,0.11912,0.17832,0.11878,0.17885,0.30961,0.16671,0.23291,0.21407,0.21469
0.36889,0.11915,0.17833,0.11882,0.17885,0.30961,0.16675,0.23292,0.21408,0.21471
0.369,0.11916,0.17835,0.11886,0.17885,0.30962,0.16675,0.233,0.2141,0.21472
0.36911,0.11917,0.17836,0.11886,0.17885,0.30963,0.16675,0.23301,0.2141,0.21473
0.36922,0.11918,0.17837,0.11888,0.17886,0.30963,0.16676,0.23302,0.21413,0.21474
0.36933,0.11918,0.17837,0.11892,0.17886,0.30965,0.16677,0.23303,0.21414,0.21474
0.36944,0.11921,0.17838,0.11896,0.17892,0.30965,0.16679,0.23311,0.21415,0.21475
0.36956,0.11921,0.17838,0.11897,0.17892,0.30966,0.16682,0.23311,0.21416,0.21476
0.36967,0.11927,0.17839,0.11899,0.17892,0.30966,0.16683,0.23314,0.21418,0.21477
0.36978,0.11927,0.17839,0.11901,0.17892,0.30966,0.16683,0.23321,0.21418,0.21478
0.36989,0.1193,0.1784,0.11902,0.17893,0.30967,0.16685,0.23322,0.21418,0.21479
0.37,0.11931,0.17841,0.11903,0.17893,0.30967,0.16685,0.23325,0.21418,0.21481
0.37011,0.11931,0.17842,0.11904,0.17893,0.30968,0.16685,0.2333,0.21418,0.21482
0.37022,0.11932,0.17844,0.11913,0.17893,0.30968,0.16685,0.23333,0.21419,0.21483
0.37033,0.11937,0.17844,0.11913,0.17894,0.30969,0.16686,0.23336,0.2142,0.21484
0.37044,0.11938,0.17845,0.11914,0.17895,0.30969,0.16687,0.23338,0.21421,0.21484
0.37056,0.1194,0.17845,0.11916,0.17895,0.3097,0.1669,0.23345,0.21423,0.21485
0.37067,0.11944,0.17845,0.11916,0.17895,0.30971,0.1669,0.23347,0.21424,0.21485
0.37078,0.1195,0.17846,0.11918,0.17895,0.30971,0.1669,0.23349,0.21426,0.21487
0.37089,0.1195,0.17847,0.1192,0.17896,0.30971,0.16692,0.23351,0.21427,0.21489
0.371,0.11952,0.17848,0.11921,0.17897,0.30972,0.16693,0.23353,0.21428,0.21492
0.37111,0.11953,0.17849,0.11923,0.17897,0.30972,0.16693,0.23357,0.21428,0.21496
0.37122,0.11953,0.17849,0.11926,0.17897,0.30973,0.16697,0.2336,0.21429,0.21496
0.37133,0.11953,0.1785,0.11929,0.17898,0.30973,0.16698,0.23364,0.2143,0.21498
0.37144,0.11955,0.17851,0.11929,0.17898,0.30974,0.16698,0.23367,0.21431,0.21499
0.37156,0.11958,0.17852,0.11933,0.17898,0.30974,0.16699,0.23368,0.21432,0.21499
0.37167,0.11961,0.17852,0.11935,0.17898,0.30974,0.16701,0.23377,0.21434,0.21501
0.37178,0.11964,0.17852,0.11935,0.17899,0.30975,0.16702,0.23378,0.21435,0.21501
0.37189,0.11965,0.17853,0.11937,0.17899,0.30976,0.16703,0.23378,0.21435,0.21502
0.372,0.11974,0.17854,0.11938,0.17899,0.30976,0.16705,0.23383,0.21435,0.21503
0.37211,0.11975,0.17854,0.11942,0.17899,0.30976,0.16706,0.23391,0.21436,0.21504
0.37222,0.11975,0.17856,0.11942,0.17899,0.30976,0.16706,0.23397,0.21436,0.21505
0.37233,0.11976,0.17856,0.11944,0.17899,0.30977,0.16708,0.23398,0.21436,0.21505
0.37244,0.11976,0.17858,0.11945,0.179,0.30977,0.16709,0.234,0.21438,0.21505
0.37256,0.11977,0.17859,0.11945,0.179,0.30977,0.16709,0.234,0.21439,0.21506
0.37267,0.11978,0.1786,0.11946,0.17901,0.30978,0.16709,0.234,0.2144,0.21507
0.37278,0.11983,0.17861,0.1195,0.17901,0.30978,0.1671,0.23403,0.21441,0.21507
0.37289,0.11986,0.17862,0.11951,0.17901,0.30978,0.16711,0.23407,0.21441,0.21509
0.373,0.11987,0.17862,0.11955,0.17902,0.30979,0.16713,0.23409,0.21441,0.2151
0.37311,0.11988,0.17863,0.11955,0.17902,0.3098,0.16713,0.23427,0.21443,0.21511
0.37322,0.1199,0.17865,0.11957,0.17902,0.30981,0.16714,0.23428,0.21444,0.21511
0.37333,0.11991,0.17865,0.1196,0.17903,0.30981,0.16715,0.2343,0.21444,0.21512
0.37344,0.11993,0.17866,0.11961,0.17903,0.30982,0.16716,0.23446,0.21445,0.21513
0.37356,0.11994,0.17867,0.11961,0.17904,0.30982,0.16717,0.2345,0.21445,0.21514
0.37367,0.11999,0.17868,0.11965,0.17904,0.30983,0.1672,0.23454,0.21446,0.21514
0.37378,0.12,0.17868,0.11966,0.17906,0.30983,0.1672,0.23455,0.21447,0.21514
0.37389,0.12,0.17869,0.11968,0.17906,0.30984,0.16727,0.23462,0.21447,0.21515
0.374,0.12003,0.1787,0.11968,0.17907,0.30984,0.16727,0.23468,0.21448,0.21515
0.37411,0.12007,0.1787,0.11969,0.17909,0.30984,0.1673,0.23469,0.21448,0.21516
0.37422,0.12007,0.1787,0.1197,0.17913,0.30985,0.16731,0.23469,0.21448,0.21516
0.37433,0.12007,0.17871,0.11971,0.17913,0.30985,0.16731,0.23473,0.2145,0.21516
0.37444,0.12007,0.17874,0.11973,0.17913,0.30985,0.16732,0.23477,0.21451,0.21517
0.37456,0.12007,0.17875,0.11974,0.17914,0.30985,0.16734,0.23477,0.21451,0.21517
0.37467,0.1201,0.17875,0.11974,0.17914,0.30986,0.16734,0.23482,0.21451,0.21518
0.37478,0.12011,0.17875,0.11975,0.17916,0.30986,0.16735,0.23484,0.21453,0.21518
0.37489,0.12011,0.17875,0.11977,0.17916,0.30986,0.16736,0.23486,0.21455,0.21518
0.375,0.12012,0.17875,0.11978,0.17916,0.30987,0.16736,0.23488,0.21455,0.21519
0.37511,0.12012,0.17876,0.11982,0.17917,0.30987,0.16736,0.23488,0.21458,0.21519
0.37522,0.12012,0.17876,0.11982,0.17917,0.30988,0.16738,0.2349,0.2146,0.21519
0.37533,0.12013,0.17876,0.11982,0.17918,0.30988,0.16738,0.23494,0.21462,0.21521
0.37544,0.12014,0.17879,0.11983,0.17918,0.30989,0.16741,0.235,0.21462,0.21523
0.37556,0.12017,0.17879,0.11983,0.17918,0.3099,0.16742,0.23507,0.21463,0.21523
0.37567,0.12018,0.17879,0.11983,0.17919,0.30991,0.16743,0.23509,0.21463,0.21524
0.37578,0.12019,0.17879,0.11986,0.17919,0.30991,0.16744,0.23514,0.21465,0.21524
0.37589,0.12021,0.1788,0.11988,0.17919,0.30992,0.16745,0.23526,0.21465,0.21526
0.376,0.12022,0.1788,0.11988,0.17922,0.30993,0.16746,0.23529,0.21467,0.21526
0.37611,0.12023,0.1788,0.1199,0.17923,0.30993,0.16748,0.23529,0.21468,0.21527
0.37622,0.12023,0.17882,0.1199,0.17924,0.30993,0.16749,0.23529,0.21468,0.21527
0.37633,0.12027,0.17882,0.1199,0.17925,0.30993,0.16749,0.23531,0.21468,0.2153
0.37644,0.12028,0.17883,0.11992,0.17925,0.30994,0.16749,0.23533,0.21469,0.21531
0.37656,0.1203,0.17883,0.11992,0.17925,0.30994,0.1675,0.23534,0.2147,0.21531
0.37667,0.12033,0.17884,0.11993,0.17927,0.30995,0.16752,0.23537,0.2147,0.21532
0.37678,0.12036,0.17885,0.11996,0.17927,0.30996,0.16753,0.23539,0.21471,0.21534
0.37689,0.12039,0.17885,0.11999,0.17927,0.30996,0.16755,0.23541,0.21471,0.21534
0.377,0.1204,0.17886,0.12,0.1793,0.30996,0.16757,0.23543,0.21471,0.21535
0.37711,0.12041,0.17886,0.12003,0.1793,0.30998,0.16759,0.23545,0.21473,0.21535
0.37722,0.12042,0.17886,0.12003,0.17931,0.30999,0.1676,0.23545,0.21473,0.21536
0.37733,0.12042,0.17886,0.12003,0.17931,0.31,0.16762,0.23545,0.21473,0.21536
0.37744,0.12043,0.17888,0.12004,0.17931,0.31,0.16763,0.23549,0.21474,0.21537
0.37756,0.12043,0.1789,0.12005,0.17933,0.31,0.16766,0.23554,0.21475,0.21538
0.37767,0.12043,0.17891,0.12006,0.17934,0.31001,0.1677,0.23556,0.21476,0.21538
0.37778,0.12043,0.17892,0.12006,0.17934,0.31001,0.16771,0.23556,0.21478,0.2154
0.37789,0.12044,0.17893,0.12007,0.17935,0.31001,0.16776,0.2356,0.21478,0.21541
0.378,0.12048,0.17894,0.12008,0.17935,0.31001,0.16776,0.23563,0.2148,0.21541
0.37811,0.12049,0.17895,0.1201,0.17936,0.31002,0.16776,0.23563,0.2148,0.21543
0.37822,0.1205,0.17896,0.1201,0.17936,0.31002,0.16777,0.23565,0.2148,0.21545
0.37833,0.12051,0.17896,0.12012,0.17936,0.31002,0.16777,0.2357,0.21483,0.21545
0.37844,0.12054,0.17897,0.12013,0.17936,0.31003,0.16778,0.2357,0.21484,0.21546
0.37856,0.12054,0.17897,0.12013,0.17938,0.31003,0.16779,0.23573,0.21485,0.21546
0.37867,0.12055,0.17898,0.12015,0.17939,0.31003,0.1678,0.23574,0.21486,0.21547
0.37878,0.12055,0.17899,0.12016,0.17939,0.31004,0.16782,0.23578,0.21487,0.21547
0.37889,0.12056,0.17899,0.12018,0.17941,0.31005,0.16782,0.23578,0.21487,0.21548
0.379,0.12058,0.179,0.1202,0.17943,0.31005,0.16784,0.2358,0.21488,0.21548
0.37911,0.12058,0.179,0.12021,0.17943,0.31006,0.16785,0.2358,0.2149,0.21549
0.37922,0.12059,0.17901,0.12021,0.17945,0.31007,0.16787,0.23582,0.2149,0.2155
0.37933,0.12063,0.17901,0.12022,0.17945,0.31007,0.16787,0.23586,0.21494,0.2155
0.37944,0.12067,0.17901,0.12024,0.17945,0.31008,0.16788,0.23588,0.21497,0.2155
0.37956,0.12067,0.17902,0.12024,0.17946,0.31008,0.16794,0.23594,0.21497,0.21555
0.37967,0.12069,0.17902,0.12027,0.17947,0.31009,0.16799,0.23607,0.21498,0.21558
0.37978,0.1207,0.17903,0.12027,0.17948,0.31009,0.168,0.23613,0.21498,0.21561
0.37989,0.1207,0.17903,0.12029,0.17948,0.3101,0.16801,0.23618,0.215,0.21561
0.38,0.12072,0.17904,0.12031,0.17949,0.31011,0.16801,0.23621,0.21501,0.21562
0.38011,0.12072,0.17904,0.12035,0.1795,0.31011,0.16802,0.23623,0.21501,0.21563
0.38022,0.12073,0.17904,0.1204,0.1795,0.31012,0.16802,0.23623,0.21502,0.21563
0.38033,0.12074,0.17905,0.12043,0.1795,0.31012,0.16802,0.23625,0.21503,0.21563
0.38044,0.12074,0.17906,0.12043,0.17952,0.31012,0.16802,0.23631,0.21505,0.21563
0.38056,0.12076,0.17907,0.12044,0.17952,0.31013,0.16805,0.23634,0.21506,0.21565
0.38067,0.12081,0.17907,0.12046,0.17952,0.31013,0.16808,0.23634,0.21508,0.21567
0.38078,0.12083,0.17907,0.12046,0.17952,0.31013,0.16808,0.23635,0.21508,0.21568
0.38089,0.12084,0.17907,0.12048,0.17953,0.31014,0.1681,0.2364,0.21508,0.21569
0.381,0.12085,0.17908,0.12049,0.17953,0.31014,0.16812,0.23645,0.21508,0.21569
0.38111,0.1209,0.1791,0.12049,0.17954,0.31015,0.16812,0.23649,0.21509,0.21569
0.38122,0.12092,0.17911,0.12051,0.17955,0.31015,0.16813,0.23651,0.21509,0.2157
0.38133,0.12093,0.17911,0.12052,0.17955,0.31017,0.16813,0.23654,0.21509,0.2157
0.38144,0.12093,0.17913,0.12055,0.17956,0.31019,0.16814,0.23655,0.21509,0.21571
0.38156,0.12094,0.17913,0.12056,0.17956,0.31019,0.16818,0.23659,0.2151,0.21574
0.38167,0.12094,0.17914,0.12061,0.17957,0.31019,0.16819,0.23682,0.2151,0.21576
0.38178,0.12094,0.17914,0.12063,0.17958,0.31019,0.1682,0.23683,0.21511,0.21577
0.38189,0.12095,0.17914,0.12065,0.17959,0.31019,0.16821,0.23689,0.21511,0.21578
0.382,0.12097,0.17915,0.12066,0.1796,0.3102,0.16825,0.23696,0.21511,0.21579
0.38211,0.12099,0.17915,0.12067,0.17962,0.31021,0.16825,0.23697,0.21512,0.21579
0.38222,0.12102,0.17917,0.12068,0.17962,0.31021,0.16825,0.23702,0.21512,0.21581
0.38233,0.12103,0.17917,0.12068,0.17963,0.31022,0.16826,0.23702,0.21512,0.21582
0.38244,0.12105,0.17918,0.12071,0.17963,0.31023,0.16829,0.23705,0.21513,0.21584
0.38256,0.12105,0.17918,0.12075,0.17965,0.31023,0.16829,0.23708,0.21513,0.21585
0.38267,0.12105,0.17918,0.12076,0.17966,0.31023,0.1683,0.23711,0.21513,0.21586
0.38278,0.12107,0.17918,0.12076,0.17966,0.31023,0.16831,0.23733,0.21514,0.21588
0.38289,0.12109,0.17919,0.12077,0.17966,0.31023,0.16835,0.23738,0.21514,0.21589
0.383,0.12109,0.1792,0.12079,0.17967,0.31024,0.16835,0.23746,0.21514,0.21591
0.38311,0.12111,0.17922,0.12079,0.17968,0.31024,0.16835,0.23748,0.21516,0.21593
0.38322,0.12111,0.17923,0.1208,0.17969,0.31025,0.16836,0.23753,0.21517,0.21593
0.38333,0.12113,0.17924,0.1208,0.1797,0.31025,0.16837,0.23768,0.21517,0.21594
0.38344,0.12114,0.17924,0.12084,0.1797,0.31026,0.16839,0.23776,0.21519,0.21595
0.38356,0.12118,0.17925,0.12084,0.17971,0.31026,0.16843,0.23777,0.2152,0.21595
0.38367,0.12119,0.17926,0.12085,0.17971,0.31026,0.16844,0.23778,0.2152,0.21597
0.38378,0.1212,0.17926,0.12086,0.17972,0.31027,0.16844,0.23782,0.21522,0.21598
0.38389,0.1212,0.17926,0.12087,0.17973,0.31027,0.16845,0.23787,0.21524,0.21598
0.384,0.12121,0.17926,0.12089,0.17973,0.31027,0.16846,0.23788,0.21524,0.21599
0.38411,0.12123,0.17927,0.12091,0.17974,0.31027,0.16847,0.238,0.21525,0.21602
0.38422,0.12127,0.17928,0.12093,0.17974,0.31028,0.16849,0.23801,0.21525,0.21603
0.38433,0.12127,0.17928,0.12093,0.17975,0.31029,0.16849,0.23809,0.21527,0.21604
0.38444,0.12128,0.17929,0.12094,0.17976,0.31029,0.16851,0.23811,0.21528,0.21604
0.38456,0.12128,0.1793,0.12096,0.17977,0.3103,0.16851,0.23824,0.21528,0.21604
0.38467,0.12129,0.17932,0.12097,0.17977,0.3103,0.16851,0.23828,0.21528,0.21604
0.38478,0.12129,0.17933,0.12097,0.1798,0.31031,0.16851,0.2383,0.2153,0.21605
0.38489,0.12135,0.17933,0.12098,0.1798,0.31031,0.16853,0.23839,0.2153,0.21605
0.385,0.12137,0.17934,0.12101,0.17983,0.31031,0.16854,0.2384,0.21531,0.21607
0.38511,0.12137,0.17935,0.12102,0.17984,0.31031,0.16855,0.2384,0.21532,0.21607
0.38522,0.12138,0.17935,0.12103,0.17985,0.31032,0.16856,0.23852,0.21533,0.21608
0.38533,0.12139,0.17935,0.12106,0.17985,0.31033,0.16858,0.23855,0.21533,0.21609
0.38544,0.12139,0.17937,0.12109,0.17985,0.31033,0.16859,0.23855,0.21534,0.2161
0.38556,0.12141,0.17937,0.12109,0.17986,0.31034,0.16861,0.23862,0.21534,0.21611
0.38567,0.12145,0.17938,0.1211,0.17987,0.31035,0.16863,0.23869,0.21535,0.21612
0.38578,0.12147,0.17939,0.12111,0.17987,0.31036,0.16864,0.23871,0.21536,0.21612
0.38589,0.12151,0.17939,0.12112,0.17988,0.31039,0.16865,0.23875,0.21536,0.21613
0.386,0.12151,0.1794,0.12112,0.17988,0.3104,0.16865,0.23877,0.21539,0.21614
0.38611,0.12152,0.1794,0.12114,0.17988,0.3104,0.16865,0.23883,0.21539,0.21615
0.38622,0.12159,0.17941,0.12116,0.1799,0.31041,0.16865,0.23888,0.2154,0.21616
0.38633,0.1216,0.17942,0.12117,0.1799,0.31043,0.16866,0.23891,0.2154,0.21616
0.38644,0.12161,0.17942,0.12119,0.17991,0.31043,0.16866,0.23897,0.2154,0.21618
0.38656,0.12163,0.17943,0.1212,0.17991,0.31043,0.16869,0.23898,0.21542,0.21618
0.38667,0.12163,0.17943,0.12124,0.17991,0.31043,0.1687,0.23899,0.21543,0.21618
0.38678,0.12163,0.17943,0.12125,0.17992,0.31043,0.1687,0.239,0.21545,0.21619
0.38689,0.12164,0.17944,0.12126,0.17993,0.31043,0.16871,0.23905,0.21547,0.21619
0.387,0.12164,0.17944,0.12128,0.17993,0.31044,0.16872,0.23909,0.21549,0.21624
0.38711,0.12165,0.17945,0.12129,0.17994,0.31046,0.16872,0.23923,0.2155,0.21624
0.38722,0.12165,0.17946,0.12129,0.17994,0.31047,0.16873,0.23929,0.21551,0.21626
0.38733,0.12165,0.17946,0.12131,0.17995,0.31048,0.16874,0.23932,0.21552,0.21627
0.38744,0.12168,0.17946,0.12134,0.17995,0.31048,0.16877,0.23944,0.21553,0.21627
0.38756,0.12168,0.17947,0.12135,0.17996,0.31049,0.16883,0.2395,0.21554,0.21629
0.38767,0.12171,0.17948,0.12138,0.17997,0.3105,0.16884,0.23954,0.21554,0.21629
0.38778,0.12171,0.1795,0.12138,0.17999,0.3105,0.16888,0.23954,0.21555,0.21629
0.38789,0.12171,0.17952,0.12138,0.17999,0.3105,0.1689,0.23958,0.21555,0.2163
0.388,0.12174,0.17952,0.12139,0.18003,0.31051,0.16893,0.23962,0.21559,0.2163
0.38811,0.12175,0.17954,0.12143,0.18004,0.31051,0.16894,0.23962,0.21561,0.2163
0.38822,0.12175,0.17955,0.12146,0.18005,0.31051,0.16895,0.23963,0.21562,0.21632
0.38833,0.12179,0.17956,0.12147,0.18006,0.31052,0.16895,0.23967,0.21563,0.21632
0.38844,0.12181,0.17956,0.12147,0.18006,0.31052,0.16895,0.23967,0.21563,0.21634
0.38856,0.12182,0.17957,0.12147,0.18007,0.31054,0.16895,0.23971,0.21563,0.21635
0.38867,0.12182,0.17958,0.12148,0.1801,0.31054,0.16896,0.23972,0.21564,0.21635
0.38878,0.12184,0.17958,0.12148,0.18014,0.31056,0.16897,0.23974,0.21564,0.21637
0.38889,0.12186,0.17959,0.12153,0.18014,0.31057,0.16897,0.23976,0.21564,0.21637
0.389,0.12187,0.17959,0.12154,0.18014,0.31057,0.16898,0.23979,0.21565,0.21637
0.38911,0.1219,0.1796,0.12159,0.18015,0.31059,0.16899,0.23985,0.21565,0.21639
0.38922,0.12192,0.17961,0.12162,0.18015,0.31059,0.169,0.23988,0.21565,0.21639
0.38933,0.12195,0.17961,0.12162,0.18016,0.31059,0.169,0.23988,0.21566,0.2164
0.38944,0.12195,0.17961,0.12164,0.18016,0.3106,0.169,0.23991,0.21566,0.21641
0.38956,0.12196,0.17962,0.12164,0.18016,0.3106,0.16902,0.23997,0.21568,0.21641
0.38967,0.12196,0.17962,0.12169,0.18017,0.3106,0.16903,0.24,0.21569,0.21642
0.38978,0.12197,0.17963,0.12169,0.18017,0.3106,0.16905,0.24002,0.2157,0.21643
0.38989,0.12204,0.17965,0.1217,0.18019,0.31061,0.16905,0.24007,0.2157,0.21643
0.39,0.1221,0.17965,0.1217,0.18019,0.31061,0.16906,0.24011,0.21571,0.21643
0.39011,0.12211,0.17965,0.12172,0.18021,0.31062,0.16907,0.24023,0.21571,0.21643
0.39022,0.12214,0.17966,0.12172,0.18022,0.31062,0.16907,0.24023,0.21574,0.21644
0.39033,0.12215,0.17966,0.12173,0.18023,0.31062,0.16911,0.24026,0.21577,0.21644
0.39044,0.12217,0.17968,0.12176,0.18026,0.31062,0.16912,0.2403,0.21578,0.21645
0.39056,0.12219,0.17968,0.12176,0.18026,0.31063,0.16916,0.24032,0.21579,0.21649
0.39067,0.12221,0.1797,0.12179,0.18027,0.31063,0.16916,0.24034,0.21579,0.21649
0.39078,0.12222,0.17971,0.12183,0.18027,0.31064,0.16918,0.24037,0.21579,0.21649
0.39089,0.12223,0.17972,0.12184,0.18028,0.31064,0.1692,0.24039,0.2158,0.2165
0.391,0.12223,0.17973,0.12184,0.18028,0.31065,0.1692,0.24045,0.21583,0.21651
0.39111,0.12224,0.17973,0.12186,0.18029,0.31065,0.16921,0.24046,0.21584,0.21652
0.39122,0.12225,0.17975,0.12186,0.18029,0.31065,0.16922,0.24047,0.21585,0.21652
0.39133,0.12226,0.17976,0.12186,0.1803,0.31065,0.16923,0.24048,0.21586,0.21653
0.39144,0.12229,0.17977,0.12189,0.18032,0.31065,0.16924,0.24051,0.21588,0.21654
0.39156,0.12231,0.17978,0.12192,0.18033,0.31065,0.16925,0.24055,0.21589,0.21657
0.39167,0.12232,0.17978,0.12196,0.18033,0.31066,0.16926,0.24057,0.2159,0.21658
0.39178,0.12235,0.17979,0.122,0.18033,0.31066,0.16927,0.24069,0.2159,0.21658
0.39189,0.12236,0.17979,0.12202,0.18033,0.31068,0.16928,0.2407,0.21591,0.21659
0.392,0.12236,0.17979,0.12203,0.18034,0.31069,0.16931,0.24075,0.21593,0.21659
0.39211,0.12236,0.1798,0.12204,0.18034,0.31069,0.16931,0.24079,0.21594,0.21661
0.39222,0.12237,0.1798,0.12205,0.18036,0.3107,0.16932,0.24088,0.21595,0.21663
0.39233,0.12239,0.17981,0.12205,0.18036,0.3107,0.16934,0.24089,0.21595,0.21664
0.39244,0.12241,0.17983,0.12206,0.18036,0.3107,0.16936,0.2409,0.21596,0.21665
0.39256,0.12241,0.17984,0.12206,0.18037,0.31071,0.16939,0.24093,0.21597,0.21667
0.39267,0.12244,0.17984,0.12207,0.18037,0.31071,0.1694,0.24098,0.21597,0.21669
0.39278,0.12244,0.17985,0.12207,0.18037,0.31072,0.16941,0.24103,0.21598,0.21669
0.39289,0.12244,0.17985,0.12207,0.18038,0.31072,0.16942,0.24109,0.21598,0.21669
0.393,0.12246,0.17985,0.1222,0.18039,0.31074,0.16942,0.24113,0.21599,0.21671
0.39311,0.12247,0.17987,0.12221,0.1804,0.31074,0.16943,0.24115,0.216,0.21672
0.39322,0.12247,0.17988,0.12224,0.1804,0.31075,0.16945,0.24116,0.21602,0.21673
0.39333,0.12247,0.17988,0.12226,0.18041,0.31075,0.16945,0.24124,0.21602,0.21675
0.39344,0.12248,0.17988,0.12226,0.18041,0.31075,0.16945,0.24127,0.21603,0.21676
0.39356,0.1225,0.1799,0.12227,0.18042,0.31075,0.16946,0.24128,0.21605,0.21676
0.39367,0.1225,0.17991,0.12227,0.18042,0.31075,0.16946,0.24133,0.21606,0.21676
0.39378,0.12252,0.17992,0.12231,0.18043,0.31075,0.16947,0.24135,0.21606,0.21676
0.39389,0.12254,0.17992,0.12232,0.18043,0.31077,0.16951,0.24138,0.21607,0.21677
0.394,0.12258,0.17993,0.12234,0.18045,0.31078,0.16954,0.2414,0.21609,0.21677
0.39411,0.12258,0.17993,0.12236,0.18045,0.31078,0.16955,0.24153,0.21611,0.21677
0.39422,0.12261,0.17995,0.12241,0.18046,0.31078,0.16955,0.24155,0.21611,0.21677
0.39433,0.12262,0.17996,0.12244,0.18046,0.31079,0.16955,0.24155,0.21611,0.21678
0.39444,0.12263,0.17996,0.12246,0.18047,0.31079,0.16957,0.24173,0.21612,0.2168
0.39456,0.12264,0.17998,0.12248,0.18048,0.3108,0.16958,0.24174,0.21612,0.2168
0.39467,0.12268,0.17998,0.1225,0.18049,0.31081,0.16958,0.24175,0.21612,0.21682
0.39478,0.12268,0.17998,0.12253,0.1805,0.31083,0.16958,0.24188,0.21612,0.21683
0.39489,0.12269,0.17999,0.12255,0.18051,0.31084,0.16959,0.24188,0.21612,0.21684
0.395,0.12272,0.17999,0.12258,0.18051,0.31084,0.16959,0.24192,0.21613,0.21684
0.39511,0.12273,0.18,0.12258,0.18052,0.31084,0.1696,0.24193,0.21614,0.21685
0.39522,0.12274,0.18001,0.12259,0.18054,0.31084,0.1696,0.24194,0.21615,0.21688
0.39533,0.12274,0.18001,0.12261,0.18055,0.31084,0.1696,0.24194,0.21615,0.21688
0.39544,0.12276,0.18002,0.12262,0.18055,0.31085,0.1696,0.24197,0.21615,0.21689
0.39556,0.12279,0.18002,0.12262,0.18056,0.31085,0.16961,0.24199,0.21615,0.2169
0.39567,0.12279,0.18002,0.12263,0.18056,0.31085,0.16962,0.24208,0.21615,0.2169
0.39578,0.1228,0.18002,0.12263,0.18056,0.31086,0.16962,0.24209,0.21618,0.2169
0.39589,0.1228,0.18003,0.12265,0.18056,0.31086,0.16962,0.24212,0.21618,0.21691
0.396,0.12282,0.18004,0.12271,0.18056,0.31087,0.16962,0.24216,0.21618,0.21692
0.39611,0.12284,0.18005,0.12274,0.18057,0.31087,0.16963,0.24217,0.2162,0.21693
0.39622,0.12286,0.18005,0.12275,0.18057,0.31087,0.16964,0.24218,0.2162,0.21693
0.39633,0.12286,0.18006,0.12275,0.18058,0.31088,0.16965,0.24219,0.2162,0.21694
0.39644,0.12287,0.18007,0.12279,0.18058,0.31088,0.16966,0.24222,0.2162,0.21694
0.39656,0.12289,0.18008,0.1228,0.18059,0.31088,0.16967,0.24225,0.2162,0.21694
0.39667,0.12289,0.18008,0.12281,0.1806,0.31089,0.16967,0.2423,0.21621,0.21695
0.39678,0.12291,0.18011,0.12282,0.1806,0.31089,0.16967,0.24236,0.21623,0.21695
0.39689,0.12292,0.18011,0.12282,0.18063,0.31089,0.16968,0.24237,0.21625,0.21695
0.397,0.12292,0.18013,0.12282,0.18063,0.3109,0.1697,0.24239,0.21625,0.21695
0.39711,0.12294,0.18015,0.12282,0.18064,0.31091,0.16971,0.24241,0.21626,0.21698
0.39722,0.12295,0.18016,0.12283,0.18064,0.31091,0.16971,0.24244,0.21626,0.21698
0.39733,0.12295,0.18016,0.12283,0.18065,0.31091,0.16973,0.24248,0.21627,0.21702
0.39744,0.12296,0.18018,0.12283,0.18065,0.31093,0.16974,0.24251,0.21628,0.21702
0.39756,0.12298,0.18018,0.12286,0.18065,0.31093,0.16975,0.24258,0.21629,0.21703
0.39767,0.12298,0.18019,0.12287,0.18066,0.31093,0.16976,0.24258,0.21629,0.21704
0.39778,0.123,0.18019,0.12287,0.18066,0.31093,0.16977,0.24263,0.2163,0.21705
0.39789,0.12301,0.1802,0.12288,0.18066,0.31094,0.1698,0.24264,0.2163,0.21705
0.398,0.12302,0.1802,0.12289,0.18067,0.31094,0.1698,0.2427,0.2163,0.21706
0.39811,0.12303,0.1802,0.12291,0.18067,0.31095,0.1698,0.2428,0.21631,0.21707
0.39822,0.12305,0.18021,0.12294,0.18068,0.31096,0.16981,0.24282,0.21633,0.21707
0.39833,0.12305,0.18022,0.12296,0.18069,0.31096,0.16982,0.24284,0.21634,0.21708
0.39844,0.12307,0.18022,0.12296,0.18069,0.31096,0.16983,0.24286,0.21634,0.21709
0.39856,0.12312,0.18022,0.12299,0.1807,0.311,0.16986,0.24288,0.21637,0.21711
0.39867,0.12313,0.18022,0.123,0.18071,0.311,0.16988,0.24288,0.2164,0.21715
0.39878,0.12313,0.18023,0.123,0.18071,0.311,0.16988,0.24296,0.21641,0.21715
0.39889,0.12313,0.18023,0.12303,0.18072,0.31101,0.16989,0.24296,0.21641,0.21715
0.399,0.12314,0.18024,0.12304,0.18072,0.31102,0.16989,0.24303,0.21641,0.21715
0.39911,0.12314,0.18024,0.12305,0.18073,0.31102,0.1699,0.24306,0.21642,0.21716
0.39922,0.12315,0.18024,0.12306,0.18073,0.31103,0.16992,0.24311,0.21642,0.21717
0.39933,0.12315,0.18025,0.12307,0.18073,0.31103,0.16994,0.24321,0.21642,0.21717
0.39944,0.12316,0.18025,0.12308,0.18073,0.31104,0.16997,0.24327,0.21643,0.21717
0.39956,0.12318,0.18026,0.12308,0.18074,0.31105,0.17001,0.24328,0.21644,0.21718
0.39967,0.1232,0.18026,0.12309,0.18075,0.31105,0.17002,0.24331,0.21646,0.21718
0.39978,0.12322,0.18027,0.12311,0.18076,0.31106,0.17004,0.24337,0.2165,0.21719
0.39989,0.12323,0.18027,0.12311,0.18077,0.31108,0.17005,0.24341,0.21651,0.21721
0.4,0.12326,0.18028,0.12315,0.18077,0.31109,0.17011,0.24343,0.21652,0.21721
0.40011,0.12327,0.18028,0.12319,0.18078,0.3111,0.17011,0.24343,0.21655,0.21724
0.40022,0.12327,0.1803,0.12322,0.18079,0.3111,0.17012,0.24344,0.21656,0.21724
0.40033,0.12329,0.1803,0.12324,0.1808,0.3111,0.17012,0.24346,0.21657,0.21725
0.40044,0.12331,0.1803,0.12325,0.18081,0.31111,0.17013,0.24348,0.21659,0.21726
0.40056,0.12331,0.18031,0.12325,0.18082,0.31111,0.17017,0.24351,0.2166,0.21728
0.40067,0.12333,0.18031,0.12326,0.18082,0.31111,0.17018,0.24351,0.21661,0.21729
0.40078,0.12334,0.18031,0.12329,0.18083,0.31111,0.17023,0.24353,0.21661,0.21729
0.40089,0.12335,0.18031,0.1233,0.18083,0.31112,0.17023,0.24355,0.21662,0.2173
0.401,0.12336,0.18032,0.1233,0.18084,0.31112,0.1703,0.24362,0.21663,0.21731
0.40111,0.12336,0.18032,0.12331,0.18084,0.31112,0.1703,0.24364,0.21663,0.21732
0.40122,0.12338,0.18032,0.12331,0.18084,0.31112,0.17031,0.24374,0.21664,0.21734
0.40133,0.12339,0.18036,0.12331,0.18084,0.31114,0.17032,0.24377,0.21665,0.21734
0.40144,0.12341,0.18037,0.12332,0.18084,0.31114,0.17038,0.24377,0.21665,0.21734
0.40156,0.12341,0.18037,0.12332,0.18085,0.31115,0.17038,0.24378,0.21668,0.21735
0.40167,0.12342,0.18038,0.12332,0.18085,0.31116,0.17039,0.24379,0.2167,0.21736
0.40178,0.12343,0.18038,0.12333,0.18087,0.31118,0.17045,0.24383,0.21671,0.21736
0.40189,0.12343,0.18038,0.12339,0.18087,0.31118,0.17047,0.24383,0.21672,0.21738
0.402,0.12344,0.1804,0.12341,0.18087,0.31122,0.17047,0.24387,0.21673,0.21739
0.40211,0.12346,0.18041,0.12342,0.18088,0.31123,0.17048,0.2439,0.21673,0.2174
0.40222,0.12346,0.18041,0.12342,0.18089,0.31124,0.17051,0.24391,0.21675,0.2174
0.40233,0.12348,0.18041,0.12343,0.1809,0.31125,0.17053,0.24396,0.21675,0.21741
0.40244,0.12351,0.18043,0.12343,0.1809,0.31125,0.17061,0.24399,0.21677,0.21743
0.40256,0.12355,0.18043,0.12344,0.18091,0.31125,0.17063,0.24403,0.21677,0.21746
0.40267,0.12355,0.18043,0.12345,0.18093,0.31125,0.17063,0.24407,0.21678,0.21749
0.40278,0.12355,0.18043,0.12345,0.18095,0.31126,0.17065,0.24412,0.21679,0.2175
0.40289,0.12356,0.18044,0.12346,0.18095,0.31126,0.17067,0.24416,0.2168,0.2175
0.403,0.12357,0.18044,0.12348,0.18095,0.31126,0.17069,0.2442,0.21683,0.2175
0.40311,0.12358,0.18044,0.12349,0.18095,0.31126,0.1707,0.24431,0.21684,0.21751
0.40322,0.12358,0.18047,0.12353,0.18096,0.31127,0.17072,0.24437,0.21684,0.21754
0.40333,0.12362,0.18048,0.12353,0.18097,0.31128,0.17073,0.2444,0.21684,0.21754
0.40344,0.12362,0.18049,0.12355,0.18098,0.31129,0.17074,0.24447,0.21685,0.21755
0.40356,0.12364,0.18049,0.12356,0.18099,0.31129,0.17077,0.24447,0.21685,0.21755
0.40367,0.12367,0.1805,0.12358,0.18099,0.31129,0.17079,0.24454,0.21686,0.21755
0.40378,0.12367,0.1805,0.12361,0.181,0.3113,0.17079,0.24455,0.21686,0.21757
0.40389,0.12368,0.1805,0.12364,0.181,0.3113,0.1708,0.24456,0.21688,0.21759
0.404,0.12372,0.1805,0.12364,0.18101,0.31134,0.17081,0.24471,0.21688,0.21759
0.40411,0.12374,0.18051,0.12369,0.18102,0.31134,0.17081,0.24472,0.21689,0.2176
0.40422,0.12378,0.18051,0.1237,0.18103,0.31135,0.17082,0.24475,0.21689,0.21761
0.40433,0.1238,0.18051,0.12371,0.18104,0.31135,0.17083,0.24478,0.2169,0.21762
0.40444,0.12384,0.18052,0.12375,0.18105,0.31136,0.17084,0.24481,0.2169,0.21763
0.40456,0.12389,0.18052,0.12376,0.18106,0.31136,0.17086,0.24487,0.2169,0.21765
0.40467,0.1239,0.18052,0.12381,0.18106,0.31137,0.17094,0.24489,0.21691,0.21767
0.40478,0.1239,0.18052,0.12381,0.18107,0.31137,0.17094,0.24496,0.21691,0.21767
0.40489,0.12396,0.18053,0.12384,0.18107,0.31138,0.17097,0.24498,0.21693,0.21768
0.405,0.12397,0.18054,0.12385,0.18108,0.31139,0.17097,0.24506,0.21693,0.21768
0.40511,0.12397,0.18054,0.12386,0.18109,0.31139,0.17097,0.24511,0.21694,0.21768
0.40522,0.12398,0.18055,0.12387,0.18109,0.3114,0.17099,0.24512,0.21694,0.21771
0.40533,0.12398,0.18055,0.12388,0.1811,0.31141,0.17101,0.24517,0.21695,0.21771
0.40544,0.12398,0.18055,0.12388,0.1811,0.31141,0.17102,0.24525,0.21696,0.21772
0.40556,0.124,0.18055,0.12389,0.18111,0.31142,0.17102,0.24535,0.21697,0.21772
0.40567,0.12404,0.18056,0.12391,0.18111,0.31144,0.17104,0.24538,0.21698,0.21773
0.40578,0.12404,0.18056,0.12392,0.18111,0.31144,0.17105,0.24539,0.21699,0.21774
0.40589,0.12405,0.18056,0.12392,0.18112,0.31146,0.17106,0.24539,0.21699,0.21774
0.406,0.12407,0.18057,0.12393,0.18112,0.31146,0.17106,0.24539,0.21699,0.21774
0.40611,0.12408,0.18058,0.12394,0.18113,0.31147,0.17108,0.2454,0.21702,0.21775
0.40622,0.12408,0.1806,0.12395,0.18113,0.31147,0.17109,0.24541,0.21703,0.21776
0.40633,0.12409,0.1806,0.12396,0.18113,0.31147,0.1711,0.24544,0.21705,0.21776
0.40644,0.1241,0.18061,0.12399,0.18114,0.31148,0.1711,0.24545,0.21705,0.21777
0.40656,0.1241,0.18062,0.12399,0.18114,0.31149,0.17112,0.24545,0.21707,0.21777
0.40667,0.12412,0.18062,0.12402,0.18114,0.31149,0.17113,0.24546,0.21707,0.21777
0.40678,0.12413,0.18064,0.12403,0.18114,0.3115,0.17113,0.24552,0.21707,0.21778
0.40689,0.12413,0.18064,0.12405,0.18115,0.31151,0.17113,0.24552,0.21707,0.21779
0.407,0.12415,0.18067,0.12405,0.18117,0.31151,0.17115,0.24553,0.2171,0.21782
0.40711,0.12416,0.18069,0.12405,0.18117,0.31151,0.17115,0.24554,0.21711,0.21782
0.40722,0.12418,0.1807,0.12409,0.18119,0.31152,0.17116,0.24565,0.21713,0.21783
0.40733,0.12421,0.1807,0.12414,0.18119,0.31152,0.17116,0.24565,0.21713,0.21784
0.40744,0.12423,0.1807,0.12415,0.1812,0.31153,0.17116,0.24567,0.21714,0.21784
0.40756,0.12425,0.1807,0.12415,0.1812,0.31153,0.17117,0.24568,0.21715,0.21784
0.40767,0.12425,0.18071,0.12415,0.1812,0.31154,0.17118,0.24568,0.21716,0.21785
0.40778,0.12429,0.18071,0.12421,0.18122,0.31154,0.17118,0.24581,0.21718,0.21785
0.40789,0.12432,0.18072,0.12422,0.18123,0.31155,0.1712,0.24584,0.21718,0.21785
0.408,0.12433,0.18074,0.12425,0.18123,0.31156,0.1712,0.24591,0.2172,0.21785
0.40811,0.12434,0.18074,0.12428,0.18124,0.31157,0.17121,0.24594,0.21721,0.21786
0.40822,0.12434,0.18074,0.12428,0.18124,0.31158,0.17124,0.24609,0.21723,0.21786
0.40833,0.12435,0.18076,0.1243,0.18125,0.31159,0.17127,0.24613,0.21723,0.21788
0.40844,0.12435,0.18076,0.12432,0.18125,0.31159,0.17128,0.24628,0.21723,0.21788
0.40856,0.12437,0.18077,0.12432,0.18125,0.31159,0.17132,0.24635,0.21724,0.21789
0.40867,0.1244,0.18079,0.12435,0.18125,0.3116,0.17132,0.24643,0.21725,0.21789
0.40878,0.12442,0.1808,0.12435,0.18126,0.31161,0.17136,0.24645,0.21725,0.21791
0.40889,0.12445,0.18081,0.12435,0.18126,0.31161,0.1714,0.24645,0.21726,0.21791
0.409,0.12453,0.18082,0.12436,0.18126,0.31161,0.1714,0.24656,0.21727,0.21792
0.40911,0.12453,0.18083,0.12438,0.18127,0.31162,0.17142,0.24658,0.21727,0.21793
0.40922,0.12453,0.18083,0.1244,0.18128,0.31162,0.17142,0.2466,0.21727,0.21793
0.40933,0.12454,0.18084,0.1244,0.18128,0.31163,0.17146,0.2466,0.21728,0.21795
0.40944,0.12455,0.18085,0.12441,0.18128,0.31164,0.17147,0.24664,0.21729,0.21795
0.40956,0.12456,0.18085,0.12441,0.1813,0.31164,0.17148,0.24666,0.2173,0.21796
0.40967,0.12457,0.18087,0.12441,0.1813,0.31164,0.17149,0.24668,0.21733,0.21796
0.40978,0.12459,0.1809,0.12442,0.18132,0.31164,0.1715,0.2467,0.21735,0.21796
0.40989,0.1246,0.1809,0.12443,0.18133,0.31165,0.17154,0.24681,0.21738,0.21797
0.41,0.12461,0.1809,0.12444,0.18133,0.31165,0.17154,0.24684,0.2174,0.21798
0.41011,0.12461,0.18091,0.12445,0.18133,0.31165,0.17158,0.24687,0.21741,0.21798
0.41022,0.12464,0.18092,0.12447,0.18135,0.31165,0.17159,0.2469,0.21742,0.218
0.41033,0.12464,0.18093,0.12448,0.18135,0.31166,0.17159,0.24704,0.21742,0.218
0.41044,0.12466,0.18094,0.1245,0.18135,0.31167,0.1716,0.24706,0.21744,0.21801
0.41056,0.12466,0.18094,0.1245,0.18136,0.31168,0.17165,0.24712,0.21744,0.21802
0.41067,0.12466,0.18094,0.12452,0.18137,0.31168,0.17166,0.24723,0.21744,0.21803
0.41078,0.12473,0.18095,0.12452,0.18137,0.31168,0.17168,0.24725,0.21745,0.21805
0.41089,0.12474,0.18095,0.12453,0.18138,0.31168,0.17168,0.24727,0.21745,0.21805
0.411,0.12474,0.18096,0.12453,0.18139,0.31169,0.1717,0.24729,0.21746,0.21806
0.41111,0.12474,0.18096,0.12456,0.1814,0.31169,0.17174,0.2473,0.21748,0.21807
0.41122,0.12476,0.18096,0.12456,0.1814,0.3117,0.17177,0.2474,0.21751,0.21807
0.41133,0.12476,0.18097,0.12459,0.1814,0.3117,0.17178,0.24747,0.21755,0.21808
0.41144,0.12476,0.181,0.12459,0.1814,0.31171,0.17178,0.24753,0.21756,0.21812
0.41156,0.12479,0.18102,0.12463,0.18141,0.31172,0.17178,0.24755,0.21758,0.21812
0.41167,0.12482,0.18102,0.12464,0.18142,0.31172,0.17179,0.24761,0.21759,0.21816
0.41178,0.12486,0.18103,0.12464,0.18142,0.31172,0.17182,0.24762,0.21759,0.21819
0.41189,0.12489,0.18104,0.12466,0.18142,0.31173,0.17184,0.24765,0.2176,0.21819
0.412,0.12494,0.18105,0.12468,0.18143,0.31174,0.17186,0.24768,0.21761,0.2182
0.41211,0.12494,0.18105,0.12468,0.18143,0.31174,0.17187,0.24773,0.21761,0.21822
0.41222,0.12494,0.18105,0.1247,0.18143,0.31175,0.17188,0.24773,0.21762,0.21824
0.41233,0.12495,0.18106,0.12474,0.18143,0.31175,0.17188,0.24782,0.21763,0.21825
0.41244,0.12496,0.18106,0.12474,0.18143,0.31176,0.17191,0.24784,0.21763,0.21826
0.41256,0.12496,0.18107,0.12475,0.18143,0.31176,0.17192,0.24785,0.21764,0.21826
0.41267,0.12497,0.18109,0.12475,0.18143,0.31176,0.17194,0.24786,0.21764,0.21827
0.41278,0.12499,0.1811,0.12475,0.18144,0.31177,0.17194,0.24787,0.21764,0.21828
0.41289,0.12499,0.18111,0.12475,0.18145,0.31178,0.17198,0.24787,0.21765,0.21829
0.413,0.12499,0.18112,0.12476,0.18147,0.31179,0.17198,0.2479,0.21767,0.21829
0.41311,0.12499,0.18112,0.12478,0.18148,0.31179,0.17198,0.24791,0.21768,0.21829
0.41322,0.12501,0.18113,0.12479,0.18148,0.31179,0.17199,0.24796,0.21771,0.2183
0.41333,0.12502,0.18114,0.1248,0.18149,0.3118,0.172,0.248,0.21771,0.21831
0.41344,0.12503,0.18115,0.12481,0.18149,0.3118,0.17201,0.24804,0.21771,0.21833
0.41356,0.12504,0.18115,0.12481,0.18149,0.3118,0.17201,0.24805,0.21772,0.21833
0.41367,0.12505,0.18115,0.12484,0.1815,0.31181,0.17202,0.24816,0.21772,0.21833
0.41378,0.12505,0.18115,0.12486,0.1815,0.31181,0.17203,0.2482,0.21772,0.21834
0.41389,0.12507,0.18116,0.12487,0.18151,0.31181,0.17203,0.24823,0.21773,0.21834
0.414,0.12507,0.18116,0.12489,0.18151,0.31181,0.17209,0.24824,0.21774,0.21834
0.41411,0.12508,0.18116,0.1249,0.18152,0.31182,0.1721,0.24833,0.21774,0.21835
0.41422,0.1251,0.18116,0.12492,0.18152,0.31182,0.17211,0.24835,0.21775,0.21835
0.41433,0.12511,0.18117,0.12495,0.18153,0.31183,0.17211,0.24846,0.21775,0.21836
0.41444,0.12512,0.18117,0.12495,0.18153,0.31183,0.17212,0.24849,0.21775,0.21836
0.41456,0.12516,0.18117,0.12496,0.18155,0.31184,0.17213,0.24863,0.21776,0.21836
0.41467,0.12521,0.18117,0.12497,0.18155,0.31184,0.17215,0.24872,0.21777,0.21838
0.41478,0.12521,0.18118,0.12499,0.18155,0.31185,0.17216,0.24883,0.21779,0.21839
0.41489,0.12521,0.18119,0.125,0.18156,0.31185,0.17216,0.24885,0.21779,0.2184
0.415,0.12522,0.18119,0.12503,0.18156,0.31186,0.17219,0.24886,0.2178,0.21841
0.41511,0.12522,0.18119,0.12505,0.18157,0.31186,0.1722,0.24891,0.2178,0.21842
0.41522,0.12523,0.1812,0.12507,0.18158,0.31186,0.1723,0.24896,0.21781,0.21845
0.41533,0.12524,0.1812,0.1251,0.18158,0.31187,0.1723,0.24898,0.21782,0.21845
0.41544,0.1253,0.18121,0.12515,0.1816,0.31188,0.17231,0.24898,0.21782,0.21846
0.41556,0.1253,0.18122,0.12515,0.18161,0.31189,0.17233,0.24904,0.21782,0.21846
0.41567,0.12533,0.18122,0.12517,0.18161,0.31191,0.17233,0.24908,0.21785,0.21848
0.41578,0.12535,0.18123,0.12518,0.18161,0.31191,0.17234,0.24912,0.21787,0.21848
0.41589,0.12538,0.18126,0.1252,0.18161,0.31194,0.17235,0.24923,0.21787,0.21849
0.416,0.12541,0.18127,0.12522,0.18162,0.31195,0.17236,0.24931,0.21788,0.21852
0.41611,0.12543,0.18127,0.12523,0.18162,0.31196,0.17236,0.24937,0.21789,0.21852
0.41622,0.12543,0.18127,0.12524,0.18163,0.31196,0.17238,0.24939,0.21793,0.2186
0.41633,0.12544,0.18128,0.12526,0.18163,0.31197,0.17241,0.24947,0.21793,0.21861
0.41644,0.12545,0.18129,0.12528,0.18163,0.31197,0.17242,0.24948,0.21793,0.21863
0.41656,0.12548,0.18129,0.12528,0.18163,0.31197,0.17244,0.24951,0.21793,0.21864
0.41667,0.12548,0.1813,0.12528,0.18164,0.31198,0.17246,0.24955,0.21794,0.21867
0.41678,0.12552,0.18132,0.12529,0.18164,0.31199,0.17246,0.24957,0.21796,0.21867
0.41689,0.12553,0.18133,0.12533,0.18165,0.31199,0.17246,0.24959,0.21797,0.21868
0.417,0.12553,0.18133,0.12533,0.18165,0.31199,0.17248,0.24959,0.21798,0.21869
0.41711,0.12555,0.18134,0.12536,0.18166,0.31199,0.17249,0.24959,0.21799,0.21869
0.41722,0.12557,0.18135,0.12537,0.18166,0.312,0.17249,0.24965,0.21801,0.2187
0.41733,0.12559,0.18137,0.12537,0.18167,0.312,0.17251,0.2497,0.21802,0.2187
0.41744,0.12559,0.18138,0.12544,0.18168,0.31201,0.17254,0.24973,0.21803,0.21872
0.41756,0.12561,0.18138,0.12545,0.1817,0.31201,0.17255,0.24986,0.21804,0.21874
0.41767,0.12562,0.18139,0.12545,0.18173,0.31202,0.17256,0.24988,0.21806,0.21875
0.41778,0.12565,0.1814,0.12545,0.18173,0.31203,0.17256,0.24992,0.21806,0.21875
0.41789,0.12566,0.18142,0.12547,0.18174,0.31204,0.17257,0.24994,0.21807,0.21876
0.418,0.12567,0.18145,0.12548,0.18174,0.31204,0.17259,0.24996,0.2181,0.21878
0.41811,0.12569,0.18147,0.12551,0.18176,0.31205,0.1726,0.24996,0.21811,0.2188
0.41822,0.12569,0.1815,0.12552,0.18177,0.31206,0.17262,0.24997,0.21811,0.2188
0.41833,0.1257,0.18151,0.12553,0.18177,0.31206,0.17264,0.25004,0.21811,0.21881
0.41844,0.12572,0.18151,0.1256,0.18178,0.31206,0.17266,0.25007,0.21811,0.21883
0.41856,0.12574,0.18151,0.12563,0.18178,0.31207,0.17266,0.25011,0.21811,0.21883
0.41867,0.12574,0.18152,0.12565,0.18178,0.31208,0.17266,0.25014,0.21812,0.21884
0.41878,0.12574,0.18153,0.12567,0.18178,0.31208,0.17267,0.25021,0.21816,0.21884
0.41889,0.12577,0.18153,0.12568,0.18178,0.31209,0.17269,0.25025,0.2182,0.21884
0.419,0.12581,0.18153,0.12568,0.18178,0.31209,0.17271,0.25029,0.2182,0.21884
0.41911,0.12585,0.18154,0.12571,0.18178,0.31209,0.17271,0.2503,0.2182,0.21884
0.41922,0.12586,0.18155,0.12573,0.18179,0.31211,0.17273,0.25035,0.21821,0.21886
0.41933,0.12586,0.18155,0.12574,0.18179,0.31211,0.17273,0.25036,0.21821,0.21886
0.41944,0.12587,0.18156,0.12574,0.1818,0.31211,0.17276,0.25038,0.21822,0.21888
0.41956,0.12587,0.18158,0.12579,0.18181,0.31212,0.17277,0.25043,0.21822,0.21888
0.41967,0.12587,0.18159,0.12581,0.18182,0.31213,0.17279,0.25047,0.21823,0.21889
0.41978,0.12588,0.18159,0.12581,0.18183,0.31213,0.17282,0.25048,0.21823,0.2189
0.41989,0.12589,0.18159,0.12585,0.18185,0.31214,0.17283,0.2505,0.21823,0.2189
0.42,0.12592,0.18159,0.12586,0.18187,0.31215,0.17283,0.2505,0.21823,0.2189
0.42011,0.12592,0.18159,0.12587,0.18188,0.31215,0.17283,0.25052,0.21825,0.21892
0.42022,0.12596,0.1816,0.12587,0.1819,0.31215,0.17285,0.25058,0.21825,0.21893
0.42033,0.12596,0.1816,0.12588,0.1819,0.31216,0.17286,0.25061,0.21826,0.21893
0.42044,0.12599,0.18162,0.12589,0.18191,0.31218,0.17287,0.25064,0.21827,0.21894
0.42056,0.126,0.18162,0.12591,0.18192,0.31219,0.17288,0.25066,0.21827,0.21895
0.42067,0.12601,0.18165,0.12593,0.18192,0.31219,0.17293,0.25067,0.21827,0.21895
0.42078,0.12601,0.18167,0.12594,0.18193,0.31219,0.17294,0.25072,0.21828,0.21895
0.42089,0.12602,0.18167,0.12595,0.18193,0.3122,0.17295,0.25073,0.21828,0.21897
0.421,0.12604,0.18168,0.12599,0.18194,0.3122,0.17296,0.2508,0.21828,0.21901
0.42111,0.12604,0.18168,0.126,0.18194,0.31221,0.17297,0.25086,0.21831,0.21901
0.42122,0.12605,0.18169,0.126,0.18194,0.31221,0.17298,0.25088,0.21831,0.21901
0.42133,0.12606,0.18171,0.12601,0.18194,0.31223,0.17298,0.25095,0.21831,0.21903
0.42144,0.12611,0.18171,0.12602,0.18194,0.31223,0.17298,0.25099,0.21832,0.21904
0.42156,0.1262,0.18172,0.12602,0.18194,0.31224,0.17299,0.25102,0.21833,0.21904
0.42167,0.12621,0.18172,0.12604,0.18195,0.31224,0.173,0.25111,0.21837,0.21905
0.42178,0.12621,0.18175,0.12606,0.18195,0.31225,0.17302,0.25111,0.21837,0.21905
0.42189,0.12622,0.18176,0.1261,0.18196,0.31228,0.17302,0.25112,0.21838,0.21906
0.422,0.12627,0.18176,0.12614,0.18197,0.31228,0.17305,0.25113,0.2184,0.21906
0.42211,0.12627,0.18178,0.12616,0.18198,0.31228,0.17306,0.2512,0.21842,0.21906
0.42222,0.12628,0.18178,0.12618,0.18198,0.31229,0.17308,0.25131,0.21843,0.21907
0.42233,0.12628,0.18178,0.12618,0.182,0.3123,0.17309,0.25134,0.21845,0.21908
0.42244,0.12628,0.18179,0.12621,0.18201,0.31231,0.1731,0.25137,0.21846,0.21909
0.42256,0.12633,0.18179,0.12621,0.18202,0.31231,0.17311,0.25137,0.21849,0.21913
0.42267,0.12634,0.1818,0.12625,0.18202,0.31231,0.17312,0.25137,0.21851,0.21913
0.42278,0.1264,0.18181,0.12628,0.18205,0.31231,0.17312,0.25137,0.21851,0.21913
0.42289,0.12643,0.18181,0.1263,0.18205,0.31232,0.17316,0.2514,0.21852,0.21914
0.423,0.12643,0.18182,0.1263,0.18206,0.31232,0.17324,0.25142,0.21852,0.21915
0.42311,0.12644,0.18182,0.1263,0.18206,0.31232,0.17326,0.25145,0.21854,0.21917
0.42322,0.12646,0.18183,0.1263,0.18207,0.31232,0.1733,0.25147,0.21854,0.21917
0.42333,0.12649,0.18183,0.12635,0.18207,0.31233,0.17333,0.25148,0.21854,0.21919
0.42344,0.12651,0.18183,0.12635,0.18207,0.31235,0.17334,0.25152,0.21857,0.21919
0.42356,0.12652,0.18184,0.12637,0.18208,0.31235,0.17334,0.25153,0.21857,0.2192
0.42367,0.12652,0.18187,0.12637,0.18208,0.31237,0.17334,0.25155,0.21858,0.21922
0.42378,0.12652,0.18187,0.12638,0.18208,0.31237,0.17335,0.25157,0.21859,0.21922
0.42389,0.12652,0.18188,0.12638,0.18209,0.3124,0.17336,0.25161,0.21861,0.21923
0.424,0.12653,0.18188,0.12639,0.1821,0.31241,0.17337,0.25161,0.21861,0.21924
0.42411,0.12653,0.18189,0.1264,0.1821,0.31241,0.17338,0.25165,0.21862,0.21925
0.42422,0.12657,0.1819,0.12647,0.1821,0.31242,0.17342,0.25168,0.21862,0.21928
0.42433,0.12659,0.1819,0.12647,0.1821,0.31243,0.17342,0.25171,0.21863,0.21928
0.42444,0.1266,0.18191,0.12649,0.18212,0.31244,0.17342,0.25173,0.21864,0.21931
0.42456,0.12663,0.18191,0.12657,0.18212,0.31245,0.17343,0.25178,0.21866,0.21932
0.42467,0.12663,0.18192,0.12657,0.18213,0.31245,0.17344,0.2519,0.21867,0.21932
0.42478,0.12663,0.18192,0.12658,0.18214,0.31247,0.17344,0.25191,0.21867,0.21932
0.42489,0.12665,0.18192,0.1266,0.18214,0.31247,0.17346,0.25197,0.21868,0.21934
0.425,0.12667,0.18194,0.1266,0.18215,0.31248,0.17346,0.25197,0.21868,0.21934
0.42511,0.12667,0.18194,0.12662,0.18216,0.31248,0.17347,0.25206,0.21869,0.21934
0.42522,0.12669,0.18195,0.12664,0.18216,0.31249,0.17348,0.25208,0.21871,0.21934
0.42533,0.1267,0.18195,0.12665,0.18216,0.31249,0.17348,0.25215,0.21871,0.21934
0.42544,0.12672,0.18196,0.12669,0.18217,0.31249,0.17351,0.25216,0.21871,0.21935
0.42556,0.12672,0.18197,0.1267,0.18218,0.3125,0.17353,0.25219,0.21872,0.21935
0.42567,0.12673,0.18198,0.12671,0.18218,0.3125,0.17354,0.2522,0.21872,0.21938
0.42578,0.12674,0.18198,0.12671,0.18219,0.3125,0.17355,0.25224,0.21874,0.21938
0.42589,0.12674,0.18199,0.12672,0.1822,0.3125,0.17356,0.25244,0.21875,0.2194
0.426,0.12674,0.182,0.12675,0.18221,0.3125,0.17357,0.25244,0.21875,0.2194
0.42611,0.12677,0.182,0.12676,0.18221,0.31251,0.17357,0.25248,0.21877,0.21946
0.42622,0.1268,0.18201,0.12676,0.18221,0.31251,0.17357,0.25248,0.21879,0.21947
0.42633,0.12681,0.18201,0.12677,0.18222,0.31252,0.17358,0.2525,0.21879,0.21948
0.42644,0.12682,0.18202,0.12677,0.18222,0.31252,0.17358,0.2525,0.2188,0.21948
0.42656,0.12682,0.18202,0.1268,0.18222,0.31254,0.17359,0.2525,0.21882,0.21948
0.42667,0.12683,0.18207,0.12681,0.18223,0.31254,0.1736,0.25252,0.21884,0.21948
0.42678,0.12684,0.18207,0.12681,0.18223,0.31255,0.17362,0.25254,0.21884,0.2195
0.42689,0.12684,0.1821,0.12681,0.18223,0.31255,0.17363,0.25263,0.21886,0.2195
0.427,0.12686,0.1821,0.12681,0.18224,0.31255,0.17365,0.25265,0.21887,0.2195
0.42711,0.12686,0.1821,0.12683,0.18225,0.31255,0.17366,0.25265,0.21888,0.21951
0.42722,0.12689,0.1821,0.12684,0.18225,0.31255,0.17369,0.25268,0.21889,0.21951
0.42733,0.12689,0.1821,0.12685,0.18225,0.31256,0.1737,0.25278,0.2189,0.21953
0.42744,0.12691,0.18211,0.12686,0.18227,0.31258,0.17374,0.25279,0.21891,0.21953
0.42756,0.12692,0.18211,0.12687,0.18227,0.31258,0.17375,0.25282,0.21891,0.21953
0.42767,0.12692,0.18212,0.12687,0.18229,0.31259,0.17376,0.25283,0.21892,0.21954
0.42778,0.12693,0.18212,0.12687,0.18229,0.31259,0.17377,0.25284,0.21893,0.21954
0.42789,0.12701,0.18212,0.12689,0.18231,0.3126,0.17378,0.25285,0.21894,0.21954
0.428,0.12702,0.18213,0.12689,0.18231,0.31261,0.17379,0.25303,0.21895,0.21955
0.42811,0.12703,0.18213,0.12693,0.18231,0.31262,0.17381,0.25306,0.21896,0.21956
0.42822,0.12703,0.18214,0.12695,0.18231,0.31263,0.17383,0.25307,0.21897,0.21958
0.42833,0.12703,0.18214,0.12696,0.18232,0.31263,0.17383,0.25307,0.21897,0.21958
0.42844,0.12704,0.18215,0.12697,0.18233,0.31263,0.17384,0.25309,0.21898,0.2196
0.42856,0.12706,0.18215,0.12698,0.18233,0.31263,0.17384,0.2531,0.21899,0.21961
0.42867,0.1271,0.18216,0.127,0.18235,0.31264,0.17384,0.25312,0.21899,0.21961
0.42878,0.12712,0.18216,0.127,0.18235,0.31265,0.17385,0.2532,0.21899,0.21961
0.42889,0.12712,0.18216,0.127,0.18236,0.31265,0.17385,0.25321,0.219,0.21962
0.429,0.12712,0.18218,0.12702,0.18237,0.31267,0.17385,0.25322,0.21901,0.21964
0.42911,0.12715,0.18218,0.12702,0.18237,0.31267,0.17387,0.25322,0.21902,0.21965
0.42922,0.12715,0.18218,0.12705,0.18238,0.31269,0.17388,0.25333,0.21904,0.21965
0.42933,0.12717,0.18218,0.12706,0.18239,0.31272,0.17389,0.25337,0.21904,0.21966
0.42944,0.12717,0.18219,0.12707,0.18239,0.31272,0.1739,0.2534,0.21905,0.21967
0.42956,0.12719,0.18222,0.12708,0.1824,0.31272,0.17391,0.2534,0.21906,0.21967
0.42967,0.12719,0.18223,0.12709,0.1824,0.31273,0.17391,0.25348,0.21909,0.21969
0.42978,0.12722,0.18224,0.12709,0.1824,0.31274,0.17391,0.25358,0.21909,0.21969
0.42989,0.12727,0.18224,0.12709,0.1824,0.31274,0.17393,0.25359,0.21909,0.21969
0.43,0.12729,0.18224,0.12711,0.1824,0.31274,0.17397,0.25359,0.2191,0.21969
0.43011,0.1273,0.18225,0.12712,0.1824,0.31274,0.17397,0.25362,0.21911,0.2197
0.43022,0.12733,0.18225,0.12713,0.18241,0.31277,0.174,0.25365,0.21912,0.2197
0.43033,0.12734,0.18225,0.1272,0.18241,0.31277,0.17401,0.25371,0.21913,0.21971
0.43044,0.12734,0.18226,0.12721,0.18241,0.31277,0.17402,0.25372,0.21913,0.21972
0.43056,0.12734,0.18227,0.12721,0.18242,0.31277,0.17402,0.25372,0.21913,0.21974
0.43067,0.12735,0.18228,0.12728,0.18243,0.31278,0.17403,0.25373,0.21914,0.21974
0.43078,0.12737,0.18228,0.12728,0.18243,0.31279,0.17404,0.25381,0.21915,0.21974
0.43089,0.12737,0.18229,0.12728,0.18244,0.3128,0.17406,0.25385,0.21915,0.21974
0.431,0.12738,0.18229,0.12731,0.18246,0.31281,0.17406,0.25389,0.21916,0.21974
0.43111,0.12738,0.18229,0.12732,0.18247,0.31281,0.17407,0.2539,0.21917,0.21975
0.43122,0.12742,0.1823,0.12733,0.18249,0.31281,0.1741,0.25392,0.21918,0.21975
0.43133,0.12743,0.18232,0.12734,0.18249,0.31282,0.17412,0.25394,0.2192,0.21976
0.43144,0.12744,0.18232,0.12734,0.1825,0.31282,0.17414,0.25399,0.2192,0.21977
0.43156,0.12746,0.18232,0.12735,0.18251,0.31283,0.17414,0.25404,0.21921,0.21978
0.43167,0.12747,0.18233,0.12736,0.18252,0.31283,0.17414,0.25406,0.21921,0.21978
0.43178,0.12747,0.18233,0.12737,0.18252,0.31284,0.17415,0.25412,0.21921,0.21978
0.43189,0.12748,0.18233,0.12739,0.18252,0.31284,0.17416,0.25413,0.21922,0.21979
0.432,0.12751,0.18233,0.1274,0.18252,0.31284,0.17416,0.25414,0.21924,0.21979
0.43211,0.12752,0.18234,0.12743,0.18253,0.31285,0.17418,0.25416,0.21924,0.21981
0.43222,0.12757,0.18234,0.12744,0.18256,0.31285,0.17419,0.25418,0.21924,0.21981
0.43233,0.12757,0.18234,0.12746,0.18257,0.31286,0.17419,0.2542,0.21924,0.21981
0.43244,0.12757,0.18236,0.12752,0.18259,0.31287,0.17419,0.2542,0.21926,0.21981
0.43256,0.12758,0.18237,0.12752,0.18259,0.31287,0.1742,0.25428,0.21926,0.21981
0.43267,0.12758,0.18237,0.12752,0.1826,0.31288,0.17421,0.25429,0.21927,0.21982
0.43278,0.12759,0.18237,0.12754,0.1826,0.31288,0.17424,0.25429,0.21928,0.21984
0.43289,0.1276,0.18238,0.12756,0.1826,0.31289,0.17427,0.2543,0.21928,0.21985
0.433,0.12762,0.18238,0.12761,0.18261,0.31289,0.17428,0.25437,0.21929,0.21986
0.43311,0.12763,0.1824,0.12761,0.18262,0.3129,0.17428,0.25438,0.21929,0.21986
0.43322,0.12763,0.18241,0.12761,0.18264,0.31293,0.17428,0.25439,0.21929,0.21987
0.43333,0.12763,0.18242,0.12762,0.18264,0.31293,0.17429,0.25442,0.21929,0.21987
0.43344,0.12764,0.18244,0.12763,0.18264,0.31294,0.1743,0.25443,0.21931,0.21989
0.43356,0.12765,0.18245,0.12765,0.18264,0.31295,0.17431,0.25444,0.21932,0.21989
0.43367,0.12766,0.18245,0.12767,0.18265,0.31296,0.17431,0.25447,0.21932,0.21989
0.43378,0.12766,0.18245,0.12772,0.18267,0.31297,0.17432,0.25449,0.21933,0.2199
0.43389,0.12767,0.18246,0.12773,0.18267,0.31297,0.17432,0.25466,0.21934,0.21991
0.434,0.12767,0.18246,0.12774,0.18268,0.31298,0.17434,0.25476,0.21934,0.21992
0.43411,0.12768,0.18246,0.12775,0.18268,0.31299,0.17434,0.25476,0.21936,0.21993
0.43422,0.12771,0.18247,0.12775,0.18268,0.31299,0.17435,0.25477,0.21937,0.21993
0.43433,0.12772,0.18247,0.12776,0.18269,0.31299,0.17436,0.25477,0.21937,0.21995
0.43444,0.12773,0.18248,0.12776,0.18269,0.313,0.17437,0.25478,0.21938,0.21996
0.43456,0.12774,0.18251,0.12777,0.1827,0.313,0.17439,0.25482,0.21938,0.22001
0.43467,0.12778,0.18251,0.12777,0.18271,0.31301,0.17439,0.25484,0.21939,0.22001
0.43478,0.1278,0.18251,0.12778,0.18272,0.31302,0.17439,0.25485,0.2194,0.22003
0.43489,0.12782,0.18251,0.1278,0.18274,0.31302,0.17441,0.25486,0.21944,0.22004
0.435,0.12782,0.18251,0.1278,0.18274,0.31302,0.17441,0.25489,0.21947,0.22005
0.43511,0.12783,0.18253,0.12781,0.18275,0.31304,0.17442,0.25495,0.21951,0.22005
0.43522,0.12793,0.18254,0.12782,0.18278,0.31304,0.17444,0.25502,0.21952,0.22005
0.43533,0.12794,0.18254,0.12783,0.18278,0.31306,0.17445,0.25509,0.21952,0.22006
0.43544,0.12794,0.18255,0.12788,0.18278,0.31306,0.17447,0.25514,0.21952,0.22009
0.43556,0.12795,0.18256,0.12795,0.18281,0.31307,0.17449,0.25519,0.21953,0.22012
0.43567,0.12796,0.18256,0.12797,0.18281,0.31307,0.17449,0.25521,0.21954,0.22013
0.43578,0.12796,0.18262,0.12798,0.18282,0.31307,0.1745,0.25526,0.21954,0.22016
0.43589,0.12802,0.18263,0.12798,0.18283,0.31307,0.1745,0.25538,0.21955,0.22018
0.436,0.12803,0.18265,0.12799,0.18285,0.31307,0.1745,0.25539,0.21957,0.22018
0.43611,0.12806,0.18266,0.12804,0.18285,0.31307,0.17453,0.25539,0.21957,0.22019
0.43622,0.12808,0.18266,0.12805,0.18285,0.31308,0.17453,0.25541,0.21958,0.22019
0.43633,0.12809,0.18266,0.12805,0.18286,0.31309,0.17453,0.25543,0.21958,0.2202
0.43644,0.1281,0.18267,0.12805,0.18286,0.31309,0.17455,0.25546,0.21958,0.2202
0.43656,0.12811,0.18268,0.12806,0.18286,0.31309,0.17456,0.2555,0.21958,0.2202
0.43667,0.12816,0.18269,0.12807,0.18287,0.31309,0.17457,0.25562,0.21959,0.22021
0.43678,0.12816,0.18269,0.12807,0.18287,0.31309,0.17458,0.25565,0.2196,0.22021
0.43689,0.12816,0.18269,0.12809,0.18287,0.31309,0.17458,0.25565,0.2196,0.22022
0.437,0.12817,0.1827,0.12812,0.18288,0.31309,0.17458,0.2557,0.2196,0.22022
0.43711,0.12818,0.18271,0.12815,0.18289,0.3131,0.17458,0.25571,0.2196,0.22023
0.43722,0.12818,0.18271,0.12819,0.18293,0.3131,0.17459,0.25575,0.2196,0.22023
0.43733,0.12818,0.18272,0.1282,0.18293,0.3131,0.1746,0.25582,0.21961,0.22025
0.43744,0.12821,0.18272,0.12821,0.18294,0.31311,0.1746,0.25589,0.21964,0.22025
0.43756,0.12826,0.18274,0.12824,0.18294,0.31312,0.17461,0.25593,0.21965,0.22027
0.43767,0.12828,0.18274,0.12824,0.18295,0.31312,0.17462,0.25595,0.21967,0.22027
0.43778,0.12828,0.18274,0.12825,0.18296,0.31312,0.17463,0.256,0.21969,0.22027
0.43789,0.12829,0.18275,0.12826,0.18296,0.31312,0.17466,0.25602,0.21971,0.22028
0.438,0.12831,0.18276,0.12826,0.18298,0.31313,0.17467,0.25603,0.21971,0.22029
0.43811,0.12834,0.18278,0.12826,0.18298,0.31313,0.17469,0.25605,0.21971,0.22031
0.43822,0.12834,0.18279,0.12827,0.183,0.31313,0.17472,0.25611,0.21973,0.22032
0.43833,0.12834,0.18281,0.12828,0.183,0.31314,0.17472,0.25612,0.21974,0.22033
0.43844,0.12835,0.18282,0.1283,0.18301,0.31315,0.17473,0.25619,0.21976,0.22034
0.43856,0.12837,0.18282,0.12835,0.18302,0.31315,0.17473,0.25621,0.21976,0.22035
0.43867,0.12837,0.18282,0.12837,0.18302,0.31315,0.17475,0.25625,0.21977,0.22035
0.43878,0.12841,0.18282,0.12839,0.18302,0.31316,0.17479,0.25628,0.21977,0.22035
0.43889,0.12842,0.18283,0.12841,0.18302,0.31316,0.17479,0.25631,0.21979,0.22037
0.439,0.12842,0.18283,0.12841,0.18303,0.31317,0.17483,0.25633,0.21979,0.22037
0.43911,0.12843,0.18284,0.12843,0.18304,0.31318,0.17484,0.25633,0.2198,0.22037
0.43922,0.12844,0.18285,0.12845,0.18305,0.31318,0.17484,0.25638,0.2198,0.22037
0.43933,0.12844,0.18285,0.12845,0.18305,0.3132,0.17487,0.2564,0.2198,0.22037
0.43944,0.12845,0.18286,0.12846,0.18308,0.3132,0.17491,0.25641,0.2198,0.22037
0.43956,0.12846,0.18287,0.12849,0.18308,0.31322,0.17491,0.25641,0.21981,0.22039
0.43967,0.1285,0.18287,0.12851,0.18308,0.31322,0.17493,0.25642,0.21985,0.22041
0.43978,0.12853,0.18288,0.12856,0.1831,0.31323,0.17493,0.25644,0.21985,0.22041
0.43989,0.12856,0.18288,0.12857,0.1831,0.31325,0.17497,0.25644,0.21988,0.22041
0.44,0.12864,0.18289,0.12857,0.1831,0.31325,0.17498,0.25644,0.21988,0.22041
0.44011,0.12864,0.18289,0.12858,0.18311,0.31326,0.17501,0.25649,0.21991,0.22042
0.44022,0.12864,0.18289,0.12858,0.18312,0.31326,0.17502,0.2565,0.21991,0.22042
0.44033,0.12865,0.1829,0.12859,0.18312,0.31326,0.17502,0.2565,0.21992,0.22044
0.44044,0.12866,0.18291,0.12861,0.18312,0.31326,0.17503,0.25654,0.21992,0.22045
0.44056,0.12866,0.18291,0.12863,0.18314,0.31326,0.17504,0.25658,0.21992,0.22045
0.44067,0.12871,0.18291,0.12863,0.18314,0.31327,0.17507,0.25661,0.21993,0.22046
0.44078,0.12871,0.18292,0.12866,0.18314,0.31327,0.17513,0.25666,0.21993,0.22048
0.44089,0.12875,0.18293,0.12868,0.18315,0.31328,0.17516,0.25681,0.21994,0.22048
0.441,0.12876,0.18293,0.1287,0.18317,0.31329,0.17517,0.25688,0.21997,0.22048
0.44111,0.12876,0.18294,0.12871,0.18319,0.31329,0.17518,0.25689,0.21997,0.2205
0.44122,0.12876,0.18296,0.12872,0.18319,0.3133,0.17519,0.25692,0.21998,0.2205
0.44133,0.12877,0.18297,0.12872,0.1832,0.3133,0.17521,0.25694,0.21998,0.2205
0.44144,0.12878,0.18298,0.12872,0.1832,0.3133,0.17522,0.25701,0.22001,0.22052
0.44156,0.12879,0.18301,0.12872,0.18321,0.31331,0.17524,0.25713,0.22001,0.22053
0.44167,0.12879,0.18302,0.12873,0.18321,0.31331,0.17525,0.25714,0.22001,0.22053
0.44178,0.12879,0.18303,0.12874,0.18321,0.31331,0.17527,0.25717,0.22002,0.22053
0.44189,0.1288,0.18303,0.12875,0.18322,0.31334,0.17528,0.25724,0.22005,0.2206
0.442,0.12881,0.18304,0.12877,0.18323,0.31334,0.17532,0.25731,0.22005,0.22061
0.44211,0.12883,0.18304,0.12879,0.18326,0.31334,0.17534,0.25735,0.22006,0.22062
0.44222,0.12889,0.18305,0.1288,0.18327,0.31335,0.17537,0.25736,0.22009,0.22063
0.44233,0.1289,0.18307,0.12881,0.18327,0.31335,0.17538,0.2574,0.22009,0.22063
0.44244,0.12893,0.18307,0.12881,0.18327,0.31335,0.17539,0.25746,0.2201,0.22064
0.44256,0.12894,0.18308,0.12882,0.18328,0.31336,0.17539,0.25751,0.2201,0.22065
0.44267,0.12898,0.18309,0.12882,0.18329,0.31336,0.1754,0.25753,0.22011,0.22066
0.44278,0.12898,0.18309,0.12883,0.1833,0.31337,0.17541,0.25756,0.22012,0.22067
0.44289,0.12899,0.18309,0.12887,0.1833,0.31338,0.17541,0.25757,0.22013,0.22069
0.443,0.12901,0.1831,0.12889,0.18331,0.31338,0.17541,0.25763,0.22013,0.2207
0.44311,0.12902,0.18311,0.12893,0.18331,0.31339,0.17543,0.25768,0.22015,0.22071
0.44322,0.12903,0.18311,0.12893,0.18332,0.31339,0.17543,0.25768,0.22015,0.22072
0.44333,0.12904,0.18314,0.12895,0.18334,0.3134,0.17544,0.25772,0.22015,0.22072
0.44344,0.12905,0.18314,0.12895,0.18334,0.31341,0.17544,0.25772,0.22015,0.22074
0.44356,0.12908,0.18315,0.12896,0.18335,0.31342,0.17545,0.25773,0.22017,0.22074
0.44367,0.12908,0.18315,0.12898,0.18335,0.31342,0.17546,0.25775,0.22018,0.22076
0.44378,0.12908,0.18316,0.129,0.18335,0.31344,0.17546,0.25776,0.22018,0.22077
0.44389,0.12909,0.18317,0.12903,0.18336,0.31346,0.17546,0.25776,0.22018,0.22077
0.444,0.12913,0.18318,0.12904,0.18337,0.31346,0.17547,0.25781,0.22019,0.22078
0.44411,0.12914,0.18319,0.12905,0.18338,0.31346,0.17548,0.25784,0.22019,0.22079
0.44422,0.12916,0.18321,0.12905,0.18338,0.31347,0.1755,0.25786,0.22019,0.2208
0.44433,0.12916,0.18321,0.12907,0.18339,0.31349,0.1755,0.25786,0.22019,0.2208
0.44444,0.12916,0.18321,0.12908,0.18339,0.31351,0.17552,0.25792,0.2202,0.22082
0.44456,0.12916,0.18321,0.12912,0.18339,0.31351,0.17555,0.25793,0.22021,0.22082
0.44467,0.12917,0.18322,0.12915,0.1834,0.31351,0.17556,0.25797,0.22022,0.22083
0.44478,0.12918,0.18323,0.12915,0.1834,0.31352,0.17557,0.25803,0.22024,0.22084
0.44489,0.12922,0.18325,0.12915,0.18344,0.31352,0.17557,0.25807,0.22024,0.22085
0.445,0.12926,0.18325,0.12916,0.18344,0.31352,0.17563,0.25825,0.22024,0.22085
0.44511,0.12926,0.18326,0.12918,0.18345,0.31352,0.17564,0.25832,0.22026,0.22086
0.44522,0.12926,0.18326,0.12919,0.18345,0.31352,0.17565,0.25836,0.22027,0.22086
0.44533,0.12926,0.18327,0.1292,0.18346,0.31353,0.17566,0.25841,0.22027,0.22088
0.44544,0.12928,0.18328,0.1292,0.18346,0.31353,0.17568,0.25843,0.22028,0.22091
0.44556,0.12928,0.18328,0.12921,0.18346,0.31354,0.17568,0.25844,0.22028,0.22093
0.44567,0.12929,0.18329,0.12921,0.18346,0.31355,0.1757,0.25845,0.22029,0.22094
0.44578,0.1293,0.18329,0.12922,0.18347,0.31355,0.1757,0.25845,0.22031,0.22095
0.44589,0.12935,0.1833,0.12922,0.18347,0.31356,0.17571,0.25847,0.22032,0.22095
0.446,0.12936,0.18331,0.12926,0.18349,0.31356,0.17576,0.2585,0.22032,0.22097
0.44611,0.12937,0.18333,0.1293,0.18349,0.31356,0.17577,0.25856,0.22032,0.22098
0.44622,0.12938,0.18334,0.12931,0.18349,0.31356,0.17579,0.25856,0.22032,0.22099
0.44633,0.12939,0.18334,0.12933,0.1835,0.31356,0.1758,0.25861,0.22033,0.22099
0.44644,0.12939,0.18334,0.12935,0.18351,0.31357,0.17581,0.25864,0.22033,0.221
0.44656,0.12944,0.18336,0.12935,0.18351,0.31358,0.17582,0.25864,0.22033,0.221
0.44667,0.12944,0.18337,0.12936,0.18353,0.31358,0.17584,0.2587,0.22035,0.22101
0.44678,0.12945,0.18337,0.12937,0.18354,0.31359,0.17586,0.25879,0.22035,0.22102
0.44689,0.12946,0.18338,0.12937,0.18354,0.31359,0.17589,0.25889,0.22037,0.22102
0.447,0.12947,0.18338,0.12937,0.18355,0.31359,0.17589,0.25897,0.22037,0.22103
0.44711,0.12947,0.18339,0.12939,0.18355,0.3136,0.1759,0.25898,0.22037,0.22105
0.44722,0.12948,0.18339,0.1294,0.18356,0.3136,0.17593,0.25898,0.22038,0.22106
0.44733,0.12948,0.18339,0.12941,0.18356,0.3136,0.17594,0.25905,0.22041,0.22106
0.44744,0.1295,0.18341,0.12943,0.18356,0.31361,0.17594,0.25906,0.22041,0.22107
0.44756,0.12956,0.18341,0.12943,0.18357,0.31361,0.17596,0.25908,0.22041,0.22108
0.44767,0.12957,0.18342,0.12947,0.18357,0.31361,0.17597,0.25908,0.22043,0.22113
0.44778,0.12957,0.18342,0.12947,0.18357,0.31362,0.17597,0.2591,0.22043,0.22116
0.44789,0.1296,0.18342,0.12948,0.18359,0.31363,0.17597,0.25925,0.22044,0.22116
0.448,0.12962,0.18343,0.12948,0.18359,0.31364,0.17598,0.25926,0.22045,0.22119
0.44811,0.12962,0.18343,0.12949,0.18359,0.31364,0.17598,0.25927,0.22046,0.22119
0.44822,0.12964,0.18345,0.12955,0.18359,0.31364,0.17599,0.25932,0.22047,0.22119
0.44833,0.12964,0.18347,0.12958,0.18359,0.31365,0.17599,0.25933,0.22047,0.2212
0.44844,0.12964,0.18348,0.12959,0.18359,0.31365,0.17601,0.25939,0.22048,0.22121
0.44856,0.12966,0.1835,0.1296,0.1836,0.31365,0.17602,0.25944,0.22048,0.22121
0.44867,0.12966,0.1835,0.12961,0.18362,0.31368,0.17602,0.25949,0.22048,0.22121
0.44878,0.12967,0.18353,0.12962,0.18363,0.31368,0.17606,0.25952,0.22048,0.22123
0.44889,0.12971,0.18354,0.12962,0.18363,0.31368,0.17606,0.25958,0.22048,0.22124
0.449,0.12973,0.18355,0.12964,0.18363,0.31369,0.17609,0.25959,0.22049,0.22124
0.44911,0.12977,0.18355,0.12964,0.18365,0.31369,0.17609,0.25972,0.2205,0.22125
0.44922,0.12978,0.18355,0.12964,0.18365,0.31369,0.17612,0.25976,0.2205,0.22126
0.44933,0.12982,0.18355,0.12964,0.18366,0.31369,0.17613,0.25978,0.22051,0.22126
0.44944,0.12984,0.18357,0.12966,0.18369,0.3137,0.17617,0.2598,0.22051,0.22129
0.44956,0.12985,0.18357,0.12966,0.18371,0.3137,0.1762,0.25983,0.22056,0.22129
0.44967,0.12985,0.1836,0.12969,0.18371,0.3137,0.17622,0.25984,0.22057,0.22129
0.44978,0.12986,0.18361,0.12974,0.18371,0.31371,0.17623,0.25986,0.22058,0.22129
0.44989,0.12989,0.18362,0.12978,0.18372,0.31371,0.17623,0.25989,0.22058,0.2213
0.45,0.12989,0.18362,0.1298,0.18372,0.31372,0.17624,0.25994,0.22059,0.22132
0.45011,0.12993,0.18363,0.12981,0.18373,0.31372,0.17624,0.25994,0.22059,0.22133
0.45022,0.12993,0.18363,0.12982,0.18374,0.31373,0.17625,0.25998,0.22062,0.22134
0.45033,0.12994,0.18363,0.12983,0.18375,0.31374,0.17626,0.25999,0.22063,0.22134
0.45044,0.12995,0.18364,0.12988,0.18376,0.31374,0.17626,0.26005,0.22066,0.22134
0.45056,0.12997,0.18364,0.12988,0.18377,0.31375,0.17629,0.26008,0.22067,0.22135
0.45067,0.13001,0.18364,0.1299,0.18378,0.31376,0.1763,0.26009,0.22069,0.22135
0.45078,0.13004,0.18364,0.12992,0.18379,0.31376,0.1763,0.26011,0.22069,0.2214
0.45089,0.13006,0.18367,0.12992,0.1838,0.31376,0.17632,0.26012,0.2207,0.22147
0.451,0.13006,0.18369,0.12994,0.1838,0.31376,0.17633,0.26016,0.22072,0.22148
0.45111,0.13006,0.1837,0.12994,0.18381,0.31378,0.17633,0.26019,0.22073,0.22149
0.45122,0.13009,0.18371,0.12994,0.18383,0.31378,0.17636,0.26022,0.22074,0.22149
0.45133,0.13012,0.18371,0.12995,0.18383,0.31379,0.17637,0.26026,0.22075,0.22151
0.45144,0.13014,0.18371,0.12996,0.18384,0.31379,0.17637,0.26029,0.22078,0.22151
0.45156,0.13015,0.18372,0.12997,0.18385,0.3138,0.17638,0.26035,0.22079,0.22151
0.45167,0.13016,0.18373,0.12998,0.18386,0.31383,0.17638,0.26038,0.22081,0.22153
0.45178,0.13016,0.18374,0.12999,0.18386,0.31383,0.17638,0.26041,0.22082,0.22155
0.45189,0.13017,0.18374,0.12999,0.18387,0.31383,0.17639,0.26044,0.22082,0.22155
0.452,0.13017,0.18375,0.13002,0.18387,0.31384,0.1764,0.26057,0.22084,0.22156
0.45211,0.13019,0.18375,0.13002,0.18388,0.31385,0.17641,0.26059,0.22084,0.22159
0.45222,0.13021,0.18376,0.13002,0.18388,0.31385,0.17641,0.26062,0.22085,0.22159
0.45233,0.13021,0.18376,0.13003,0.18389,0.31386,0.17645,0.26063,0.22085,0.2216
0.45244,0.13025,0.18376,0.13003,0.18391,0.31386,0.17645,0.26065,0.22085,0.22161
0.45256,0.13026,0.18376,0.13012,0.18392,0.31386,0.17646,0.26067,0.22086,0.22162
0.45267,0.13028,0.18377,0.13012,0.18392,0.31387,0.17649,0.26078,0.22086,0.22163
0.45278,0.13028,0.18378,0.13012,0.18393,0.31387,0.17649,0.26079,0.22088,0.22165
0.45289,0.13028,0.18378,0.13013,0.18393,0.31388,0.1765,0.26082,0.22089,0.22165
0.453,0.13029,0.18378,0.13015,0.18393,0.31388,0.1765,0.26092,0.2209,0.22168
0.45311,0.13035,0.18378,0.13018,0.18394,0.31389,0.1765,0.26093,0.2209,0.22169
0.45322,0.13035,0.18379,0.13019,0.18395,0.31391,0.17653,0.26095,0.22091,0.2217
0.45333,0.13035,0.1838,0.13019,0.18396,0.31391,0.17656,0.26097,0.22091,0.22171
0.45344,0.13036,0.18382,0.1302,0.18397,0.31391,0.17656,0.26102,0.22092,0.22172
0.45356,0.13036,0.18382,0.13021,0.18397,0.31392,0.17658,0.26102,0.22092,0.22173
0.45367,0.13036,0.18384,0.13022,0.18398,0.31393,0.17658,0.26105,0.22092,0.22173
0.45378,0.13037,0.18384,0.13022,0.184,0.31393,0.17661,0.26105,0.22093,0.22173
0.45389,0.13038,0.18384,0.13023,0.18401,0.31393,0.17661,0.26107,0.22094,0.22174
0.454,0.13039,0.18384,0.13024,0.18401,0.31394,0.17662,0.26109,0.22096,0.22174
0.45411,0.13041,0.18384,0.13024,0.18401,0.31395,0.17663,0.26111,0.22096,0.22175
0.45422,0.13041,0.18385,0.13024,0.18402,0.31395,0.17664,0.26114,0.22098,0.22176
0.45433,0.13041,0.18387,0.13025,0.18402,0.31395,0.17665,0.26115,0.22098,0.22177
0.45444,0.13042,0.18389,0.13026,0.18403,0.31397,0.17666,0.2612,0.22102,0.22178
0.45456,0.13042,0.18389,0.13028,0.18403,0.31397,0.17666,0.26121,0.22104,0.2218
0.45467,0.13042,0.18389,0.1303,0.18404,0.31397,0.17667,0.26129,0.22104,0.22182
0.45478,0.13043,0.18392,0.1303,0.18406,0.31398,0.17667,0.26133,0.22105,0.22183
0.45489,0.13043,0.18392,0.13032,0.18408,0.31398,0.17668,0.26135,0.22105,0.22184
0.455,0.13043,0.18392,0.13033,0.18408,0.31398,0.17668,0.26145,0.22106,0.22185
0.45511,0.13043,0.18393,0.13036,0.18409,0.31398,0.17672,0.26159,0.22109,0.22185
0.45522,0.13044,0.18394,0.13037,0.1841,0.31398,0.17673,0.26159,0.22109,0.22185
0.45533,0.13045,0.18395,0.13038,0.18411,0.31398,0.17673,0.26169,0.2211,0.22187
0.45544,0.13046,0.18397,0.13039,0.18411,0.31399,0.17674,0.26171,0.2211,0.2219
0.45556,0.13047,0.18398,0.1304,0.18412,0.31399,0.17675,0.26176,0.2211,0.2219
0.45567,0.13047,0.18399,0.13042,0.18413,0.314,0.17675,0.26177,0.2211,0.22191
0.45578,0.13048,0.184,0.13043,0.18413,0.314,0.17677,0.26178,0.22113,0.22192
0.45589,0.13049,0.184,0.13043,0.18414,0.314,0.17679,0.26178,0.22113,0.22193
0.456,0.1305,0.184,0.13045,0.18414,0.314,0.1768,0.26181,0.22114,0.22195
0.45611,0.13051,0.184,0.13047,0.18415,0.31401,0.17681,0.26181,0.22116,0.22198
0.45622,0.13052,0.18401,0.13048,0.18415,0.31402,0.17682,0.26181,0.22116,0.22198
0.45633,0.13052,0.18401,0.13048,0.18416,0.31402,0.17686,0.26184,0.22116,0.222
0.45644,0.13053,0.18402,0.13052,0.18416,0.31402,0.17687,0.26185,0.22117,0.22202
0.45656,0.13056,0.18403,0.13054,0.18416,0.31402,0.17687,0.26187,0.22118,0.22203
0.45667,0.13056,0.18407,0.13055,0.18417,0.31403,0.17688,0.26195,0.22119,0.22205
0.45678,0.13057,0.18411,0.13056,0.18417,0.31403,0.1769,0.26196,0.22119,0.22205
0.45689,0.1306,0.18411,0.13056,0.18418,0.31405,0.17691,0.26206,0.2212,0.22206
0.457,0.1306,0.18412,0.13056,0.18418,0.31406,0.17691,0.2621,0.2212,0.22207
0.45711,0.13061,0.18413,0.13057,0.18419,0.31407,0.17691,0.26217,0.22121,0.22207
0.45722,0.13062,0.18413,0.13057,0.18419,0.31408,0.17692,0.26217,0.22122,0.22208
0.45733,0.13064,0.18414,0.13058,0.1842,0.31408,0.17694,0.26219,0.22122,0.22209
0.45744,0.13064,0.18415,0.13058,0.1842,0.31408,0.17697,0.2622,0.22123,0.22209
0.45756,0.13065,0.18417,0.13058,0.18421,0.31408,0.17697,0.26226,0.22124,0.2221
0.45767,0.13068,0.18417,0.13059,0.18421,0.31409,0.177,0.26231,0.22125,0.2221
0.45778,0.13068,0.18418,0.13062,0.18421,0.31409,0.17701,0.26233,0.22125,0.2221
0.45789,0.1307,0.18418,0.13064,0.18422,0.31409,0.17701,0.26235,0.22126,0.2221
0.458,0.13072,0.18418,0.13066,0.18422,0.3141,0.17702,0.26235,0.22126,0.22214
0.45811,0.13072,0.18418,0.13066,0.18423,0.31411,0.17707,0.26246,0.22126,0.22216
0.45822,0.13075,0.18418,0.13067,0.18423,0.31411,0.17707,0.26246,0.22127,0.22217
0.45833,0.13075,0.18419,0.13068,0.18424,0.31411,0.17707,0.26251,0.22128,0.22218
0.45844,0.13077,0.1842,0.13068,0.18424,0.31411,0.17708,0.26253,0.22128,0.2222
0.45856,0.1308,0.18422,0.13068,0.18424,0.31413,0.17714,0.26258,0.22128,0.2222
0.45867,0.1308,0.18423,0.1307,0.18425,0.31414,0.17714,0.26258,0.22129,0.22222
0.45878,0.13081,0.18423,0.13072,0.18425,0.31414,0.17715,0.26259,0.22129,0.22223
0.45889,0.13083,0.18423,0.13072,0.18426,0.31415,0.17716,0.26259,0.22131,0.22223
0.459,0.13085,0.18423,0.13073,0.18427,0.31415,0.17717,0.26262,0.22132,0.22224
0.45911,0.13086,0.18423,0.13075,0.18427,0.31415,0.17719,0.26263,0.22132,0.22224
0.45922,0.13091,0.18424,0.13075,0.18428,0.31415,0.1772,0.26265,0.22132,0.22225
0.45933,0.13092,0.18424,0.13076,0.18428,0.31415,0.1772,0.26269,0.22132,0.22227
0.45944,0.13093,0.18425,0.13076,0.18429,0.31416,0.1772,0.2627,0.22133,0.22227
0.45956,0.13094,0.18426,0.13077,0.18429,0.31418,0.17723,0.26273,0.22134,0.22228
0.45967,0.13096,0.18426,0.13082,0.18429,0.31418,0.17723,0.26273,0.22134,0.22231
0.45978,0.13099,0.18427,0.13083,0.18432,0.31419,0.17724,0.26292,0.22135,0.22232
0.45989,0.131,0.18427,0.13083,0.18432,0.3142,0.17725,0.26294,0.22136,0.22235
0.46,0.13101,0.18427,0.13083,0.18432,0.31421,0.17725,0.26294,0.22138,0.22235
0.46011,0.13102,0.18428,0.13085,0.18432,0.31422,0.17726,0.26302,0.2214,0.22238
0.46022,0.13103,0.18428,0.13087,0.18434,0.31423,0.17726,0.26305,0.2214,0.22238
0.46033,0.13104,0.18429,0.13088,0.18435,0.31424,0.17727,0.26314,0.22144,0.22241
0.46044,0.13105,0.1843,0.13089,0.18435,0.31425,0.17727,0.26316,0.22144,0.22241
0.46056,0.13105,0.1843,0.13092,0.18436,0.31426,0.17728,0.26318,0.22144,0.22241
0.46067,0.13108,0.1843,0.13094,0.18439,0.31426,0.17728,0.2632,0.22145,0.22242
0.46078,0.13108,0.1843,0.13094,0.1844,0.31427,0.1773,0.26324,0.22147,0.22243
0.46089,0.13109,0.18431,0.13095,0.18441,0.31428,0.1773,0.26329,0.22148,0.22244
0.461,0.13109,0.18431,0.13096,0.18441,0.31428,0.17731,0.26332,0.22148,0.22246
0.46111,0.1311,0.18431,0.13096,0.18441,0.31429,0.17733,0.26335,0.22148,0.22246
0.46122,0.1311,0.18432,0.13099,0.18442,0.31429,0.17734,0.26337,0.22149,0.22247
0.46133,0.13111,0.18432,0.131,0.18442,0.3143,0.17735,0.26338,0.22149,0.22247
0.46144,0.13112,0.18432,0.13103,0.18444,0.3143,0.17739,0.26339,0.22151,0.22248
0.46156,0.13113,0.18434,0.13104,0.18445,0.3143,0.17742,0.26345,0.22152,0.22248
0.46167,0.13113,0.18434,0.13104,0.18445,0.3143,0.17742,0.26349,0.22154,0.22249
0.46178,0.13115,0.18434,0.13105,0.18446,0.31431,0.17743,0.26351,0.22157,0.22249
0.46189,0.13116,0.18434,0.13105,0.18447,0.31431,0.17743,0.26352,0.22158,0.2225
0.462,0.13117,0.18435,0.13107,0.18447,0.31431,0.17743,0.26354,0.22158,0.22252
0.46211,0.13118,0.18435,0.13109,0.18449,0.31431,0.17744,0.26356,0.22159,0.22252
0.46222,0.13118,0.18437,0.13112,0.18449,0.31433,0.17745,0.26356,0.22159,0.22254
0.46233,0.13118,0.18437,0.13118,0.18449,0.31433,0.17746,0.26362,0.2216,0.22254
0.46244,0.13119,0.18438,0.13123,0.1845,0.31433,0.17747,0.26363,0.2216,0.22257
0.46256,0.1312,0.18438,0.13124,0.18451,0.31434,0.17749,0.26366,0.22161,0.22257
0.46267,0.1312,0.18438,0.13126,0.18451,0.31434,0.1775,0.26367,0.22164,0.22258
0.46278,0.13121,0.18439,0.13127,0.18452,0.31434,0.1775,0.2637,0.22165,0.22259
0.46289,0.13121,0.18439,0.13127,0.18452,0.31434,0.1775,0.26371,0.22165,0.22259
0.463,0.13124,0.1844,0.13128,0.18453,0.31435,0.17751,0.26373,0.22167,0.2226
0.46311,0.13125,0.1844,0.13129,0.18454,0.31437,0.17752,0.26373,0.22168,0.2226
0.46322,0.13126,0.1844,0.13129,0.18454,0.31438,0.17756,0.26373,0.22169,0.22261
0.46333,0.13127,0.18441,0.13129,0.18454,0.31439,0.17759,0.26376,0.2217,0.22263
0.46344,0.13128,0.18442,0.1313,0.18455,0.3144,0.17759,0.26377,0.22172,0.22264
0.46356,0.1313,0.18442,0.1313,0.18455,0.3144,0.1776,0.26378,0.22173,0.22264
0.46367,0.1313,0.18444,0.13131,0.18457,0.31441,0.17764,0.2638,0.22174,0.22265
0.46378,0.13132,0.18445,0.13131,0.18457,0.31443,0.17764,0.26384,0.22174,0.22267
0.46389,0.13134,0.18446,0.13134,0.18459,0.31443,0.17764,0.26389,0.22174,0.22268
0.464,0.13134,0.18447,0.13142,0.1846,0.31443,0.17764,0.26416,0.22174,0.22268
0.46411,0.13136,0.18448,0.13142,0.1846,0.31445,0.17764,0.26416,0.22175,0.22269
0.46422,0.13137,0.18448,0.13142,0.18461,0.31445,0.17766,0.26422,0.22177,0.2227
0.46433,0.13141,0.18448,0.13143,0.18462,0.31445,0.17766,0.26424,0.22178,0.22271
0.46444,0.13141,0.18448,0.13146,0.18465,0.31445,0.17768,0.26432,0.22179,0.22271
0.46456,0.13142,0.1845,0.13147,0.18465,0.31446,0.17768,0.26433,0.22179,0.22271
0.46467,0.13143,0.18451,0.13149,0.18465,0.31446,0.1777,0.26437,0.2218,0.22273
0.46478,0.13144,0.18453,0.13154,0.18466,0.31446,0.17774,0.26438,0.2218,0.22273
0.46489,0.13144,0.18454,0.13155,0.18468,0.31446,0.17775,0.26442,0.22181,0.22274
0.465,0.13149,0.18454,0.13156,0.18468,0.31447,0.17776,0.26459,0.22183,0.22274
0.46511,0.13149,0.18454,0.1316,0.18473,0.31448,0.17779,0.2646,0.22187,0.22274
0.46522,0.13153,0.18454,0.13163,0.18473,0.31449,0.17779,0.26461,0.22188,0.22275
0.46533,0.13154,0.18456,0.13165,0.18473,0.3145,0.17781,0.26462,0.22188,0.22275
0.46544,0.13154,0.18456,0.13167,0.18474,0.3145,0.17782,0.26466,0.22189,0.22277
0.46556,0.13154,0.18456,0.1317,0.18474,0.3145,0.17786,0.2647,0.22189,0.22277
0.46567,0.13156,0.18459,0.13172,0.18475,0.3145,0.17788,0.26471,0.2219,0.22277
0.46578,0.13157,0.1846,0.13172,0.18475,0.3145,0.1779,0.26472,0.2219,0.22277
0.46589,0.13159,0.1846,0.13175,0.18476,0.3145,0.17791,0.26477,0.22191,0.22277
0.466,0.13159,0.18461,0.13178,0.18476,0.31451,0.17793,0.26483,0.22192,0.22278
0.46611,0.13162,0.18461,0.13178,0.18476,0.31451,0.17794,0.26486,0.22193,0.22278
0.46622,0.13163,0.18462,0.13179,0.18477,0.31451,0.17794,0.26492,0.22194,0.22279
0.46633,0.13166,0.18462,0.13181,0.18477,0.31451,0.17795,0.26492,0.22195,0.2228
0.46644,0.13167,0.18463,0.13182,0.18477,0.31452,0.178,0.26495,0.22195,0.22281
0.46656,0.13167,0.18463,0.13183,0.18478,0.31452,0.17801,0.26496,0.22195,0.22282
0.46667,0.1317,0.18463,0.13184,0.18478,0.31453,0.17802,0.26497,0.22196,0.22282
0.46678,0.13176,0.18464,0.13185,0.1848,0.31454,0.17802,0.26499,0.22197,0.22283
0.46689,0.13178,0.18464,0.13185,0.18481,0.31455,0.17804,0.26504,0.22197,0.22283
0.467,0.1318,0.18464,0.13186,0.18482,0.31455,0.17806,0.26505,0.22198,0.22284
0.46711,0.13183,0.18465,0.13189,0.18483,0.31455,0.17808,0.26505,0.222,0.22285
0.46722,0.13184,0.18469,0.13191,0.18483,0.31455,0.17809,0.26506,0.22201,0.22285
0.46733,0.13184,0.1847,0.13192,0.18484,0.31456,0.1781,0.26512,0.22202,0.22286
0.46744,0.13187,0.18471,0.13193,0.18484,0.31456,0.1781,0.26512,0.22202,0.22287
0.46756,0.13188,0.18472,0.13194,0.18485,0.31456,0.17811,0.26514,0.22205,0.22287
0.46767,0.13188,0.18472,0.13196,0.18486,0.31457,0.17812,0.26518,0.2221,0.22287
0.46778,0.13193,0.18473,0.13196,0.18487,0.31457,0.17813,0.26526,0.22211,0.22287
0.46789,0.13194,0.18473,0.13197,0.18487,0.31458,0.17814,0.26527,0.22213,0.22291
0.468,0.13197,0.18474,0.13198,0.18487,0.31458,0.17815,0.26529,0.22214,0.22292
0.46811,0.13197,0.18474,0.132,0.18489,0.31458,0.17816,0.2653,0.22214,0.22292
0.46822,0.132,0.18476,0.132,0.1849,0.3146,0.1782,0.2653,0.22214,0.22294
0.46833,0.13202,0.18476,0.13201,0.18491,0.3146,0.1782,0.26533,0.22218,0.22295
0.46844,0.13203,0.18476,0.13201,0.18492,0.31461,0.1782,0.26533,0.22218,0.22297
0.46856,0.13203,0.18477,0.13202,0.18493,0.31462,0.17823,0.26533,0.22225,0.22297
0.46867,0.13207,0.18477,0.13203,0.18493,0.31463,0.17825,0.26535,0.22226,0.22299
0.46878,0.13212,0.18478,0.13204,0.18495,0.31463,0.17825,0.26536,0.22227,0.223
0.46889,0.13212,0.18479,0.13204,0.18495,0.31463,0.17826,0.26537,0.22228,0.22301
0.469,0.13213,0.1848,0.13205,0.18497,0.31465,0.17827,0.26543,0.22228,0.22303
0.46911,0.13215,0.18481,0.13208,0.18497,0.31465,0.17827,0.26547,0.22229,0.22304
0.46922,0.13216,0.18481,0.13209,0.18498,0.31465,0.17828,0.2655,0.2223,0.22305
0.46933,0.13222,0.18481,0.1321,0.18498,0.31465,0.17828,0.26554,0.2223,0.22305
0.46944,0.13223,0.18482,0.13212,0.18498,0.31466,0.17831,0.26557,0.22231,0.22306
0.46956,0.13224,0.18483,0.13215,0.18499,0.31466,0.17831,0.26563,0.22231,0.22308
0.46967,0.13224,0.18484,0.13216,0.18499,0.31466,0.17833,0.2657,0.22232,0.22309
0.46978,0.13225,0.18484,0.13217,0.185,0.31466,0.17834,0.26574,0.22234,0.22309
0.46989,0.13225,0.18486,0.13217,0.185,0.31467,0.17836,0.26592,0.22234,0.22309
0.47,0.13229,0.18489,0.13218,0.18501,0.31467,0.17837,0.26597,0.22234,0.22312
0.47011,0.1323,0.18491,0.13218,0.18502,0.31468,0.17837,0.26599,0.22235,0.22313
0.47022,0.1323,0.18492,0.13224,0.18503,0.31468,0.17838,0.26601,0.22235,0.22313
0.47033,0.1323,0.18492,0.13224,0.18504,0.31469,0.17839,0.26603,0.22236,0.22314
0.47044,0.13233,0.18492,0.13225,0.18504,0.31469,0.1784,0.26612,0.22237,0.22314
0.47056,0.13234,0.18493,0.13227,0.18505,0.31469,0.17841,0.26612,0.22237,0.22315
0.47067,0.13235,0.18494,0.13228,0.1851,0.31469,0.17842,0.26612,0.22237,0.22316
0.47078,0.13235,0.18495,0.13228,0.1851,0.3147,0.17847,0.26614,0.22237,0.22318
0.47089,0.13236,0.18495,0.1323,0.1851,0.3147,0.17849,0.26615,0.22239,0.22319
0.471,0.13237,0.18496,0.13231,0.18511,0.3147,0.17851,0.26616,0.22241,0.2232
0.47111,0.13239,0.18497,0.13234,0.18511,0.3147,0.17852,0.26635,0.22242,0.2232
0.47122,0.13239,0.18499,0.13234,0.18511,0.31471,0.17857,0.26636,0.22243,0.2232
0.47133,0.13239,0.18499,0.13237,0.18512,0.31471,0.17857,0.26636,0.22243,0.22322
0.47144,0.1324,0.185,0.13237,0.18512,0.31472,0.17857,0.2664,0.22244,0.22323
0.47156,0.1324,0.185,0.13238,0.18512,0.31472,0.17858,0.26644,0.22244,0.22323
0.47167,0.1324,0.18502,0.13239,0.18513,0.31474,0.17859,0.2665,0.22245,0.22323
0.47178,0.13241,0.18502,0.1324,0.18513,0.31474,0.17862,0.26656,0.22246,0.22326
0.47189,0.13242,0.18503,0.13242,0.18513,0.31474,0.17862,0.26657,0.22247,0.22326
0.472,0.13243,0.18504,0.13245,0.18515,0.31475,0.17862,0.26661,0.22247,0.22326
0.47211,0.13243,0.18504,0.13245,0.18516,0.31475,0.17864,0.26662,0.22247,0.22328
0.47222,0.13244,0.18504,0.1325,0.18517,0.31477,0.17865,0.26662,0.2225,0.2233
0.47233,0.13244,0.18505,0.13251,0.18517,0.31477,0.17865,0.26664,0.22254,0.22332
0.47244,0.13245,0.18505,0.13251,0.18518,0.31477,0.17866,0.26665,0.22254,0.22332
0.47256,0.13245,0.18505,0.13252,0.18519,0.31478,0.17867,0.26666,0.22254,0.22334
0.47267,0.13247,0.18505,0.13253,0.18519,0.31478,0.17868,0.26666,0.22255,0.22334
0.47278,0.13247,0.18505,0.13253,0.18521,0.31479,0.17869,0.26666,0.22255,0.22334
0.47289,0.13251,0.18505,0.13253,0.18522,0.31479,0.17871,0.26666,0.22255,0.22335
0.473,0.13251,0.18507,0.13254,0.18525,0.31479,0.17872,0.26671,0.22256,0.22335
0.47311,0.13251,0.18507,0.13254,0.18525,0.3148,0.17872,0.26672,0.22257,0.22337
0.47322,0.13252,0.18509,0.13255,0.18526,0.3148,0.17873,0.26673,0.22258,0.22337
0.47333,0.13253,0.18511,0.13255,0.18527,0.31481,0.17874,0.26678,0.22259,0.22338
0.47344,0.13254,0.18512,0.13256,0.18528,0.31481,0.17874,0.26683,0.2226,0.22339
0.47356,0.13255,0.18512,0.13256,0.18528,0.31481,0.17875,0.26688,0.2226,0.22339
0.47367,0.13255,0.18513,0.13257,0.18528,0.31481,0.17875,0.267,0.2226,0.22339
0.47378,0.13255,0.18513,0.13259,0.18529,0.31483,0.17876,0.267,0.22262,0.2234
0.47389,0.13256,0.18514,0.1326,0.18529,0.31484,0.17877,0.26705,0.22263,0.22342
0.474,0.13257,0.18514,0.1326,0.1853,0.31484,0.17878,0.26705,0.22264,0.22346
0.47411,0.13257,0.18515,0.13261,0.1853,0.31485,0.1788,0.26716,0.22266,0.22346
0.47422,0.13258,0.18515,0.13261,0.18533,0.31485,0.17881,0.26716,0.22266,0.22347
0.47433,0.13262,0.18516,0.13262,0.18534,0.31486,0.17882,0.2672,0.22268,0.22348
0.47444,0.13263,0.18516,0.13263,0.18537,0.31486,0.17882,0.2672,0.22268,0.22348
0.47456,0.13263,0.18516,0.13263,0.18538,0.31486,0.17884,0.26734,0.22269,0.22348
0.47467,0.13264,0.18516,0.13264,0.18539,0.31487,0.17884,0.26736,0.22269,0.2235
0.47478,0.13264,0.18517,0.13264,0.18539,0.31487,0.17892,0.26737,0.22271,0.22351
0.47489,0.13265,0.18518,0.13264,0.18539,0.31489,0.17892,0.26737,0.22272,0.22351
0.475,0.13265,0.18519,0.13267,0.1854,0.31489,0.17893,0.26738,0.22273,0.22353
0.47511,0.13266,0.1852,0.13267,0.18541,0.31489,0.17894,0.26738,0.22275,0.22354
0.47522,0.1327,0.18521,0.13269,0.18541,0.31489,0.17894,0.26741,0.22275,0.22354
0.47533,0.13271,0.18521,0.13269,0.18541,0.31489,0.17894,0.26754,0.22276,0.22354
0.47544,0.13272,0.18521,0.13269,0.18542,0.3149,0.17895,0.26759,0.22276,0.22354
0.47556,0.13274,0.18522,0.13271,0.18542,0.31493,0.17897,0.26763,0.22278,0.22355
0.47567,0.13275,0.18522,0.13271,0.18542,0.31493,0.17897,0.26764,0.22278,0.22355
0.47578,0.13276,0.18523,0.13272,0.18543,0.31493,0.17898,0.26766,0.22279,0.22356
0.47589,0.13279,0.18524,0.13273,0.18543,0.31493,0.179,0.26767,0.22281,0.22357
0.476,0.13281,0.18526,0.13274,0.18543,0.31494,0.179,0.2677,0.22282,0.22357
0.47611,0.13283,0.18526,0.13274,0.18544,0.31494,0.179,0.2677,0.22283,0.22358
0.47622,0.13283,0.18527,0.13275,0.18544,0.31494,0.17901,0.26771,0.22285,0.22358
0.47633,0.13285,0.18527,0.13277,0.18545,0.31495,0.17902,0.26772,0.22285,0.22358
0.47644,0.13286,0.18528,0.13278,0.18545,0.31496,0.17903,0.26778,0.22286,0.22358
0.47656,0.13287,0.18528,0.13278,0.18545,0.31496,0.17904,0.26778,0.22286,0.22359
0.47667,0.13287,0.18529,0.1328,0.18546,0.31498,0.17904,0.26788,0.22286,0.2236
0.47678,0.13287,0.18531,0.13282,0.18546,0.31498,0.17906,0.26793,0.22288,0.22361
0.47689,0.13292,0.18532,0.13282,0.18546,0.31498,0.17906,0.26795,0.22288,0.22364
0.477,0.13292,0.18532,0.13283,0.18547,0.31498,0.17909,0.26796,0.2229,0.22364
0.47711,0.13293,0.18533,0.13283,0.18547,0.31499,0.17909,0.26798,0.22292,0.22365
0.47722,0.13297,0.18533,0.13284,0.18547,0.31499,0.17912,0.26802,0.22293,0.22365
0.47733,0.13297,0.18535,0.13285,0.18548,0.31499,0.17912,0.26806,0.22296,0.22368
0.47744,0.13298,0.18536,0.13286,0.18548,0.315,0.17913,0.26807,0.22298,0.22368
0.47756,0.13299,0.18537,0.13287,0.18548,0.315,0.17915,0.26809,0.22298,0.22369
0.47767,0.13302,0.18537,0.1329,0.18549,0.315,0.17916,0.26811,0.22298,0.22369
0.47778,0.13302,0.18539,0.13299,0.18549,0.31502,0.1792,0.26813,0.22298,0.2237
0.47789,0.13302,0.1854,0.133,0.1855,0.31503,0.17922,0.26818,0.22298,0.2237
0.478,0.13303,0.1854,0.13302,0.1855,0.31504,0.17923,0.26819,0.22299,0.22371
0.47811,0.13303,0.18541,0.13303,0.18551,0.31504,0.17925,0.26819,0.22302,0.22371
0.47822,0.13305,0.18541,0.13304,0.18551,0.31505,0.17929,0.26835,0.22302,0.22372
0.47833,0.13305,0.18542,0.13304,0.18551,0.31506,0.17932,0.26836,0.22304,0.22373
0.47844,0.13306,0.18543,0.13306,0.18551,0.31507,0.17934,0.26837,0.22305,0.22373
0.47856,0.13306,0.18543,0.13307,0.18552,0.31508,0.17936,0.2685,0.22305,0.22374
0.47867,0.13306,0.18543,0.13309,0.18553,0.31508,0.17936,0.26854,0.22305,0.22375
0.47878,0.13306,0.18544,0.13311,0.18553,0.31508,0.17942,0.26866,0.22305,0.22376
0.47889,0.13312,0.18544,0.13313,0.18554,0.31509,0.17943,0.26866,0.22307,0.22379
0.479,0.13314,0.18544,0.13315,0.18554,0.31509,0.17945,0.2687,0.22308,0.2238
0.47911,0.13315,0.18544,0.13316,0.18555,0.31509,0.17947,0.26871,0.22309,0.2238
0.47922,0.13316,0.18546,0.13317,0.18557,0.3151,0.17948,0.26873,0.2231,0.2238
0.47933,0.13316,0.18547,0.13319,0.18557,0.31511,0.17951,0.26873,0.2231,0.22381
0.47944,0.13321,0.18547,0.13325,0.18558,0.31511,0.17953,0.26876,0.22311,0.22381
0.47956,0.13321,0.18548,0.13327,0.18559,0.31512,0.17953,0.26877,0.22311,0.22381
0.47967,0.13321,0.18548,0.13328,0.18559,0.31512,0.17953,0.26877,0.22311,0.22383
0.47978,0.13327,0.18548,0.13329,0.18561,0.31512,0.17953,0.26883,0.22315,0.22384
0.47989,0.13329,0.18548,0.13331,0.18561,0.31513,0.17954,0.26883,0.22315,0.22385
0.48,0.13329,0.18548,0.13332,0.18563,0.31514,0.17954,0.26886,0.22316,0.22386
0.48011,0.1333,0.18549,0.13334,0.18563,0.31515,0.17954,0.2689,0.22316,0.22386
0.48022,0.1333,0.18549,0.13336,0.18564,0.31516,0.17954,0.26892,0.22317,0.22387
0.48033,0.13332,0.1855,0.13337,0.18565,0.31516,0.17955,0.26897,0.22317,0.22387
0.48044,0.13334,0.18552,0.13338,0.18565,0.31516,0.17956,0.26899,0.22318,0.22389
0.48056,0.13334,0.18552,0.13338,0.18566,0.31516,0.17957,0.26903,0.22318,0.22389
0.48067,0.13335,0.18554,0.13338,0.18568,0.31517,0.17957,0.26907,0.22318,0.2239
0.48078,0.13338,0.18554,0.1334,0.18568,0.31517,0.17957,0.2691,0.22319,0.22391
0.48089,0.13338,0.18555,0.13344,0.18568,0.31517,0.17961,0.26919,0.2232,0.22392
0.481,0.13339,0.18555,0.13345,0.18571,0.31518,0.17962,0.26926,0.2232,0.22393
0.48111,0.13342,0.18557,0.13345,0.18572,0.31518,0.17963,0.26929,0.22321,0.22394
0.48122,0.13344,0.18558,0.13346,0.18572,0.31519,0.17964,0.2693,0.22321,0.22396
0.48133,0.13352,0.18558,0.13348,0.18572,0.3152,0.17964,0.26932,0.22322,0.22399
0.48144,0.13352,0.18558,0.13349,0.18574,0.31521,0.17965,0.26934,0.22323,0.224
0.48156,0.13353,0.18558,0.13351,0.18574,0.31521,0.17972,0.26936,0.22323,0.224
0.48167,0.13353,0.18559,0.13352,0.18574,0.31521,0.17974,0.26948,0.22325,0.224
0.48178,0.13355,0.18561,0.13356,0.18575,0.31521,0.17974,0.26948,0.22327,0.22402
0.48189,0.13357,0.18562,0.13356,0.18576,0.31522,0.17975,0.26953,0.22329,0.22402
0.482,0.1336,0.18562,0.13357,0.18576,0.31523,0.17975,0.26954,0.22329,0.22402
0.48211,0.13361,0.18562,0.13358,0.18576,0.31524,0.17978,0.26955,0.22332,0.22403
0.48222,0.13362,0.18563,0.13359,0.18576,0.31524,0.17979,0.26958,0.22332,0.22405
0.48233,0.13363,0.18563,0.13361,0.18578,0.31525,0.17983,0.26961,0.22332,0.22406
0.48244,0.13363,0.18564,0.13365,0.18578,0.31525,0.17983,0.26963,0.22333,0.22406
0.48256,0.13364,0.18565,0.13366,0.18579,0.31525,0.17984,0.26968,0.22333,0.22406
0.48267,0.13366,0.18565,0.1337,0.18579,0.31526,0.17984,0.26969,0.22334,0.22406
0.48278,0.13366,0.18565,0.1337,0.18581,0.31526,0.1799,0.26973,0.22334,0.22407
0.48289,0.13368,0.18565,0.1337,0.18581,0.31527,0.1799,0.26975,0.22334,0.22409
0.483,0.13369,0.18565,0.1337,0.18582,0.31527,0.17991,0.26981,0.22335,0.22409
0.48311,0.13371,0.18566,0.13371,0.18584,0.31527,0.17991,0.26982,0.22337,0.2241
0.48322,0.13373,0.18567,0.13372,0.18584,0.31528,0.17991,0.26984,0.22339,0.2241
0.48333,0.13373,0.18567,0.13373,0.18584,0.31528,0.17991,0.26989,0.2234,0.22411
0.48344,0.13374,0.18569,0.13375,0.18586,0.31528,0.17992,0.27,0.22341,0.22411
0.48356,0.13375,0.18569,0.13377,0.18587,0.31529,0.17992,0.27003,0.22342,0.22414
0.48367,0.13375,0.18569,0.13377,0.18587,0.31529,0.17995,0.2702,0.22342,0.22417
0.48378,0.13379,0.18571,0.13378,0.18587,0.31529,0.17996,0.27021,0.22343,0.22418
0.48389,0.1338,0.18571,0.13378,0.18589,0.3153,0.17999,0.27026,0.22344,0.22418
0.484,0.13381,0.18571,0.13379,0.18589,0.3153,0.17999,0.27027,0.22346,0.22419
0.48411,0.13383,0.18572,0.1338,0.1859,0.3153,0.18,0.27029,0.22347,0.2242
0.48422,0.13383,0.18573,0.13382,0.1859,0.3153,0.18,0.27032,0.22348,0.22421
0.48433,0.13383,0.18573,0.13382,0.18596,0.31531,0.18002,0.27042,0.22348,0.22421
0.48444,0.13388,0.18574,0.13385,0.18596,0.31531,0.18002,0.27044,0.2235,0.22421
0.48456,0.13388,0.18574,0.13385,0.18597,0.31531,0.18003,0.27044,0.2235,0.22422
0.48467,0.13391,0.18574,0.13386,0.18597,0.31532,0.18007,0.27045,0.2235,0.22424
0.48478,0.13391,0.18575,0.13387,0.18599,0.31532,0.18009,0.27046,0.2235,0.22424
0.48489,0.13395,0.18575,0.1339,0.18599,0.31533,0.1801,0.27063,0.22352,0.22424
0.485,0.13395,0.18577,0.1339,0.186,0.31533,0.18012,0.27077,0.22352,0.22424
0.48511,0.13396,0.18579,0.1339,0.186,0.31533,0.18012,0.27079,0.22353,0.22425
0.48522,0.13396,0.18581,0.13391,0.18601,0.31534,0.18014,0.27085,0.22354,0.22426
0.48533,0.13397,0.18585,0.13393,0.18602,0.31534,0.18015,0.27087,0.22355,0.22428
0.48544,0.13397,0.18586,0.13393,0.18603,0.31535,0.18015,0.27091,0.22355,0.22429
0.48556,0.13398,0.18586,0.13393,0.18607,0.31536,0.18015,0.271,0.22356,0.2243
0.48567,0.13401,0.18586,0.13393,0.18607,0.31536,0.18017,0.27105,0.22357,0.22432
0.48578,0.13401,0.18587,0.13394,0.18607,0.31537,0.18018,0.27107,0.22358,0.22433
0.48589,0.13401,0.18587,0.13396,0.18607,0.31538,0.18019,0.27107,0.22358,0.22434
0.486,0.13402,0.18587,0.13398,0.18607,0.31539,0.18021,0.27119,0.22358,0.22434
0.48611,0.13403,0.18588,0.13398,0.18608,0.31539,0.18021,0.2712,0.22359,0.22435
0.48622,0.13404,0.18588,0.13399,0.18609,0.3154,0.18022,0.27123,0.2236,0.22436
0.48633,0.13406,0.18589,0.13399,0.18609,0.3154,0.18024,0.27126,0.22361,0.22436
0.48644,0.13407,0.18589,0.134,0.1861,0.31541,0.18024,0.27128,0.22363,0.22436
0.48656,0.13407,0.18589,0.13401,0.1861,0.31542,0.18025,0.27131,0.22366,0.22436
0.48667,0.13411,0.18589,0.13407,0.1861,0.31543,0.18025,0.27133,0.22367,0.22437
0.48678,0.13411,0.1859,0.1341,0.1861,0.31543,0.18025,0.27134,0.22367,0.22437
0.48689,0.13411,0.18592,0.13412,0.18611,0.31544,0.18026,0.27136,0.22368,0.22441
0.487,0.13413,0.18593,0.13414,0.18611,0.31544,0.18026,0.2714,0.22368,0.22441
0.48711,0.13413,0.18593,0.13414,0.18612,0.31545,0.18027,0.27141,0.22369,0.22442
0.48722,0.13417,0.18594,0.13416,0.18612,0.31546,0.18029,0.27143,0.22371,0.22444
0.48733,0.13421,0.18594,0.13417,0.18612,0.31546,0.1803,0.27144,0.22371,0.22445
0.48744,0.13422,0.18594,0.1342,0.18613,0.31546,0.18033,0.27146,0.22371,0.22446
0.48756,0.13427,0.18594,0.13421,0.18614,0.31547,0.18033,0.2715,0.22372,0.22447
0.48767,0.13427,0.18595,0.13424,0.18614,0.31547,0.18035,0.27152,0.22373,0.22447
0.48778,0.13428,0.18595,0.13425,0.18614,0.31548,0.18035,0.27154,0.22374,0.22448
0.48789,0.1343,0.18595,0.13426,0.18616,0.31548,0.18037,0.27155,0.22375,0.22448
0.488,0.13431,0.18595,0.13428,0.18616,0.31548,0.18038,0.27155,0.22376,0.22449
0.48811,0.13432,0.18596,0.13428,0.18618,0.31548,0.18039,0.2716,0.22376,0.22449
0.48822,0.13433,0.18597,0.13429,0.18618,0.3155,0.18041,0.27175,0.22379,0.2245
0.48833,0.13433,0.18597,0.1343,0.18619,0.3155,0.18041,0.27176,0.2238,0.2245
0.48844,0.13434,0.18598,0.1343,0.1862,0.3155,0.18041,0.27179,0.22383,0.22451
0.48856,0.13434,0.18598,0.1343,0.18621,0.3155,0.18043,0.27182,0.22383,0.22454
0.48867,0.13439,0.186,0.13431,0.18621,0.31552,0.18043,0.27184,0.22384,0.22455
0.48878,0.1344,0.18602,0.13433,0.18623,0.31553,0.18046,0.27195,0.22387,0.22456
0.48889,0.13442,0.18602,0.13434,0.18625,0.31555,0.18048,0.27197,0.22388,0.22456
0.489,0.13444,0.18603,0.13436,0.18625,0.31556,0.1805,0.272,0.22389,0.22458
0.48911,0.13445,0.18603,0.13437,0.18626,0.31557,0.18051,0.272,0.22391,0.22458
0.48922,0.13447,0.18606,0.13437,0.18627,0.31557,0.18051,0.272,0.22391,0.22458
0.48933,0.13448,0.18607,0.13443,0.18628,0.31557,0.18051,0.27201,0.22391,0.22459
0.48944,0.13448,0.18607,0.13443,0.1863,0.31557,0.18052,0.27202,0.22391,0.22459
0.48956,0.1345,0.18608,0.13444,0.18631,0.31558,0.18052,0.27205,0.22392,0.2246
0.48967,0.1345,0.1861,0.13444,0.18631,0.31558,0.18053,0.27205,0.22392,0.2246
0.48978,0.1345,0.1861,0.13446,0.18631,0.31559,0.18056,0.27208,0.22394,0.22461
0.48989,0.13452,0.18611,0.13446,0.18632,0.31559,0.18056,0.27214,0.22396,0.22462
0.49,0.13452,0.18612,0.13446,0.18633,0.3156,0.18057,0.27214,0.22398,0.22463
0.49011,0.13452,0.18614,0.13449,0.18633,0.31561,0.18058,0.27219,0.22399,0.22463
0.49022,0.13453,0.18614,0.13451,0.18634,0.31562,0.18063,0.27221,0.22399,0.22465
0.49033,0.13454,0.18615,0.13452,0.18634,0.31562,0.18065,0.27226,0.224,0.22465
0.49044,0.13455,0.18616,0.13452,0.18634,0.31563,0.18065,0.27239,0.22401,0.22465
0.49056,0.13455,0.18618,0.13453,0.18635,0.31563,0.18067,0.2724,0.22402,0.22466
0.49067,0.13456,0.18618,0.13454,0.18635,0.31563,0.18069,0.27244,0.22402,0.22469
0.49078,0.13457,0.1862,0.13455,0.18635,0.31564,0.18069,0.27248,0.22404,0.22469
0.49089,0.13459,0.18621,0.13456,0.18635,0.31564,0.18071,0.27248,0.22405,0.22469
0.491,0.13459,0.18621,0.13458,0.18636,0.31564,0.18071,0.27249,0.22406,0.22469
0.49111,0.1346,0.18621,0.1346,0.18638,0.31564,0.18072,0.27249,0.22407,0.2247
0.49122,0.13462,0.18622,0.13464,0.18638,0.31565,0.18075,0.27251,0.22408,0.2247
0.49133,0.13463,0.18623,0.13465,0.18639,0.31565,0.18079,0.2726,0.22409,0.22471
0.49144,0.13464,0.18624,0.13467,0.18639,0.31565,0.1808,0.27263,0.22409,0.22471
0.49156,0.13465,0.18625,0.13471,0.1864,0.31566,0.18082,0.27266,0.22409,0.22472
0.49167,0.13467,0.18626,0.13472,0.1864,0.31566,0.18083,0.27266,0.2241,0.22473
0.49178,0.13469,0.18627,0.13473,0.18641,0.31567,0.18084,0.27268,0.2241,0.22473
0.49189,0.13469,0.18628,0.13474,0.18642,0.31567,0.18086,0.27273,0.22414,0.22473
0.492,0.13474,0.18628,0.13474,0.18642,0.31568,0.18086,0.27276,0.22416,0.22474
0.49211,0.13474,0.18628,0.13474,0.18644,0.31568,0.18087,0.27279,0.22417,0.22474
0.49222,0.13474,0.18629,0.13475,0.18644,0.3157,0.1809,0.2728,0.22417,0.22476
0.49233,0.13477,0.18629,0.13476,0.18644,0.3157,0.1809,0.27282,0.22418,0.22477
0.49244,0.1348,0.1863,0.13476,0.18644,0.31571,0.18091,0.27283,0.22418,0.2248
0.49256,0.1348,0.18631,0.13476,0.18646,0.31571,0.18093,0.27284,0.22418,0.2248
0.49267,0.13483,0.18632,0.13477,0.18646,0.31574,0.18096,0.27284,0.22419,0.22483
0.49278,0.13484,0.18632,0.13477,0.18646,0.31574,0.18096,0.27284,0.2242,0.22483
0.49289,0.13486,0.18632,0.13478,0.18648,0.31575,0.18096,0.27284,0.22421,0.22483
0.493,0.13487,0.18633,0.13483,0.18648,0.31575,0.18097,0.27287,0.22421,0.22487
0.49311,0.13487,0.18634,0.13483,0.18648,0.31576,0.18097,0.27288,0.22423,0.22487
0.49322,0.1349,0.18636,0.13484,0.18648,0.31577,0.18098,0.27295,0.22425,0.22488
0.49333,0.13491,0.18636,0.13486,0.18649,0.31577,0.18098,0.27299,0.22426,0.22489
0.49344,0.13492,0.18636,0.13486,0.18651,0.31578,0.18098,0.27302,0.22427,0.2249
0.49356,0.13493,0.18636,0.13489,0.18651,0.31578,0.18099,0.27308,0.22427,0.22492
0.49367,0.13494,0.18636,0.13489,0.18652,0.31579,0.18099,0.2731,0.22428,0.22492
0.49378,0.13495,0.18636,0.13489,0.18653,0.31579,0.18102,0.27317,0.2243,0.22492
0.49389,0.13496,0.18638,0.1349,0.18654,0.31579,0.18102,0.27317,0.2243,0.22494
0.494,0.13497,0.18638,0.1349,0.18654,0.3158,0.18102,0.2732,0.22432,0.22495
0.49411,0.13498,0.18639,0.13491,0.18654,0.3158,0.18103,0.27321,0.22432,0.22495
0.49422,0.13503,0.1864,0.13494,0.18654,0.3158,0.18103,0.27322,0.22432,0.22495
0.49433,0.13504,0.18641,0.13495,0.18655,0.3158,0.18104,0.27328,0.22432,0.22496
0.49444,0.13504,0.18641,0.13496,0.18656,0.3158,0.18107,0.27328,0.22435,0.22496
0.49456,0.13505,0.18641,0.13503,0.18657,0.3158,0.18108,0.27329,0.22436,0.22497
0.49467,0.13508,0.18642,0.13505,0.18658,0.31581,0.1811,0.2733,0.22437,0.22497
0.49478,0.13508,0.18642,0.13507,0.1866,0.31581,0.18118,0.27331,0.22437,0.22498
0.49489,0.13509,0.18642,0.13507,0.1866,0.31582,0.18119,0.27331,0.22439,0.22498
0.495,0.1351,0.18643,0.13508,0.1866,0.31582,0.18119,0.27335,0.2244,0.22498
0.49511,0.13513,0.18647,0.13509,0.1866,0.31582,0.18121,0.27335,0.22441,0.22498
0.49522,0.13514,0.18647,0.13511,0.18661,0.31582,0.18121,0.27336,0.22441,0.22499
0.49533,0.13516,0.18647,0.13511,0.18662,0.31583,0.18121,0.27343,0.22443,0.22499
0.49544,0.13516,0.18649,0.13513,0.18662,0.31583,0.18122,0.27355,0.22445,0.225
0.49556,0.13518,0.1865,0.13513,0.18662,0.31583,0.18123,0.27359,0.22446,0.225
0.49567,0.13527,0.18651,0.13513,0.18662,0.31583,0.18124,0.27359,0.22446,0.22502
0.49578,0.13527,0.18652,0.13519,0.18663,0.31584,0.18124,0.2736,0.22446,0.22502
0.49589,0.13528,0.18653,0.13522,0.18663,0.31585,0.18124,0.27367,0.22447,0.22504
0.496,0.13532,0.18653,0.13522,0.18664,0.31586,0.18125,0.27371,0.22448,0.22505
0.49611,0.13532,0.18653,0.13522,0.18665,0.31587,0.18126,0.27373,0.22449,0.22508
0.49622,0.13533,0.18654,0.13524,0.18665,0.31587,0.18126,0.27376,0.2245,0.22508
0.49633,0.13534,0.18654,0.1353,0.18666,0.31587,0.18127,0.27377,0.2245,0.22509
0.49644,0.13536,0.18654,0.13531,0.18667,0.31589,0.18128,0.27378,0.2245,0.22511
0.49656,0.1354,0.18655,0.13531,0.18668,0.31589,0.1813,0.27384,0.22452,0.22512
0.49667,0.13541,0.18656,0.13532,0.18668,0.3159,0.18133,0.27384,0.22453,0.22513
0.49678,0.13546,0.18657,0.13532,0.18668,0.3159,0.18133,0.2739,0.22453,0.22513
0.49689,0.13547,0.18657,0.13533,0.18668,0.3159,0.18134,0.2739,0.22454,0.22513
0.497,0.13547,0.18658,0.13535,0.18669,0.3159,0.18136,0.27392,0.22457,0.22514
0.49711,0.13547,0.18658,0.13538,0.1867,0.3159,0.18137,0.27397,0.22458,0.22514
0.49722,0.13552,0.18659,0.13539,0.18671,0.31591,0.18137,0.27399,0.22458,0.22517
0.49733,0.13556,0.18659,0.13539,0.18671,0.31591,0.18138,0.27409,0.22459,0.22517
0.49744,0.13556,0.1866,0.1354,0.18671,0.31591,0.18141,0.2741,0.22459,0.22517
0.49756,0.13557,0.18661,0.13541,0.18672,0.31592,0.18141,0.2741,0.2246,0.22521
0.49767,0.13559,0.18661,0.13545,0.18672,0.31592,0.18142,0.27411,0.22461,0.22521
0.49778,0.1356,0.18663,0.13545,0.18672,0.31593,0.18144,0.27413,0.22461,0.22524
0.49789,0.13561,0.18663,0.13547,0.18672,0.31594,0.18147,0.27414,0.22462,0.22525
0.498,0.13562,0.18664,0.13548,0.18674,0.31594,0.1815,0.27417,0.22462,0.22526
0.49811,0.13562,0.18664,0.13548,0.18675,0.31595,0.1815,0.27417,0.22462,0.22527
0.49822,0.13566,0.18664,0.13554,0.18676,0.31595,0.18151,0.27418,0.22463,0.22529
0.49833,0.13567,0.18664,0.13561,0.18677,0.31596,0.18151,0.27421,0.22463,0.22529
0.49844,0.13569,0.18665,0.13562,0.18677,0.31596,0.18152,0.27421,0.22464,0.22529
0.49856,0.1357,0.18666,0.13563,0.1868,0.31598,0.18154,0.27428,0.22465,0.22531
0.49867,0.13573,0.18667,0.13564,0.18681,0.31598,0.18156,0.27431,0.22466,0.22531
0.49878,0.13574,0.18667,0.13564,0.18681,0.31599,0.18158,0.27432,0.22467,0.22532
0.49889,0.13575,0.18668,0.13564,0.18681,0.316,0.18159,0.27433,0.22468,0.22532
0.499,0.13575,0.18669,0.13564,0.18682,0.316,0.18159,0.27434,0.2247,0.22535
0.49911,0.13576,0.18669,0.13565,0.18682,0.316,0.18159,0.27448,0.22471,0.22535
0.49922,0.13576,0.18669,0.13566,0.18683,0.31601,0.18159,0.27451,0.22472,0.22535
0.49933,0.13576,0.1867,0.13569,0.18683,0.31601,0.18163,0.27459,0.22472,0.22536
0.49944,0.13578,0.18672,0.13571,0.18685,0.31602,0.18163,0.27469,0.22472,0.22537
0.49956,0.13578,0.18673,0.13571,0.18686,0.31602,0.18163,0.27472,0.22477,0.22539
0.49967,0.13578,0.18673,0.13576,0.18686,0.31602,0.18164,0.27475,0.22477,0.22539
0.49978,0.13579,0.18675,0.13578,0.18686,0.31603,0.18164,0.27477,0.22479,0.22541
0.49989,0.1358,0.18676,0.13578,0.18686,0.31603,0.18164,0.2749,0.22479,0.22542
0.5,0.1358,0.18676,0.1358,0.18687,0.31604,0.18165,0.27497,0.2248,0.22542
0.50011,0.13581,0.18679,0.13583,0.18687,0.31604,0.18168,0.27503,0.2248,0.22545
0.50022,0.13584,0.1868,0.13585,0.18688,0.31604,0.18168,0.27512,0.22481,0.22545
0.50033,0.13586,0.1868,0.13586,0.18688,0.31604,0.18169,0.27521,0.22483,0.22546
0.50044,0.13586,0.1868,0.13586,0.18689,0.31605,0.18171,0.27522,0.22484,0.22546
0.50056,0.13589,0.18681,0.13588,0.18689,0.31606,0.18174,0.27523,0.22485,0.22547
0.50067,0.1359,0.18681,0.13589,0.18689,0.31607,0.18174,0.27529,0.22485,0.22547
0.50078,0.1359,0.18682,0.13591,0.1869,0.31607,0.18176,0.27542,0.22486,0.22548
0.50089,0.1359,0.18682,0.13592,0.1869,0.31607,0.18177,0.27542,0.22486,0.22548
0.501,0.13591,0.18683,0.13592,0.1869,0.31608,0.18182,0.27546,0.22486,0.22548
0.50111,0.13591,0.18683,0.13594,0.1869,0.31608,0.18183,0.27551,0.22487,0.22549
0.50122,0.13591,0.18684,0.13594,0.1869,0.31608,0.18183,0.27551,0.22487,0.22551
0.50133,0.13592,0.18684,0.13594,0.18691,0.31609,0.18184,0.27554,0.22487,0.22554
0.50144,0.13595,0.18684,0.13597,0.18691,0.31609,0.18188,0.27555,0.22489,0.22556
0.50156,0.13595,0.18686,0.13597,0.18691,0.3161,0.18188,0.27556,0.22489,0.22557
0.50167,0.13595,0.18688,0.13598,0.18692,0.3161,0.18189,0.27563,0.22489,0.22557
0.50178,0.13596,0.18688,0.13604,0.18692,0.31611,0.18189,0.27563,0.22489,0.22558
0.50189,0.13599,0.18688,0.13605,0.18693,0.31611,0.18189,0.27568,0.2249,0.22558
0.502,0.13603,0.18689,0.13607,0.18693,0.31611,0.18189,0.27572,0.2249,0.22559
0.50211,0.13603,0.1869,0.13608,0.18693,0.31612,0.18189,0.27573,0.22494,0.22559
0.50222,0.13604,0.18691,0.1361,0.18694,0.31613,0.18191,0.27574,0.22494,0.2256
0.50233,0.13604,0.18691,0.13611,0.18695,0.31613,0.18192,0.27578,0.22494,0.2256
0.50244,0.13606,0.18691,0.13612,0.18695,0.31614,0.18194,0.27578,0.22495,0.2256
0.50256,0.13607,0.18692,0.13614,0.18696,0.31614,0.18195,0.2758,0.22495,0.22562
0.50267,0.1361,0.18694,0.13614,0.18696,0.31615,0.18196,0.27582,0.22497,0.22563
0.50278,0.13612,0.18694,0.13615,0.18696,0.31615,0.18197,0.27583,0.22498,0.22564
0.50289,0.13613,0.18696,0.13616,0.18697,0.31615,0.18197,0.27589,0.22499,0.22564
0.503,0.13614,0.18696,0.13617,0.18697,0.31616,0.18198,0.2759,0.22502,0.22565
0.50311,0.13616,0.18699,0.13617,0.18697,0.31616,0.182,0.27596,0.22506,0.22565
0.50322,0.13618,0.18699,0.13617,0.18697,0.31616,0.182,0.27598,0.22508,0.22565
0.50333,0.13618,0.18701,0.13617,0.18698,0.31616,0.18204,0.276,0.22509,0.22567
0.50344,0.13619,0.18701,0.13621,0.18698,0.31616,0.18204,0.27607,0.22509,0.22567
0.50356,0.1362,0.18703,0.13623,0.18698,0.31617,0.18205,0.2761,0.22509,0.22567
0.50367,0.13621,0.18703,0.13623,0.18699,0.31617,0.18207,0.27612,0.22509,0.22569
0.50378,0.13626,0.18703,0.13623,0.18699,0.31617,0.18209,0.27618,0.22509,0.2257
0.50389,0.13627,0.18703,0.13624,0.18701,0.31617,0.1821,0.27625,0.2251,0.22571
0.504,0.13627,0.18703,0.13624,0.18701,0.31617,0.1821,0.27627,0.2251,0.22571
0.50411,0.13628,0.18704,0.13626,0.18702,0.31617,0.18211,0.27628,0.22511,0.22573
0.50422,0.13628,0.18705,0.13627,0.18702,0.31619,0.18212,0.27632,0.22512,0.22573
0.50433,0.13628,0.18706,0.13628,0.18703,0.3162,0.18213,0.27632,0.22514,0.22573
0.50444,0.13631,0.18707,0.13628,0.18704,0.31621,0.18216,0.27639,0.22516,0.22574
0.50456,0.13633,0.18707,0.13629,0.18705,0.31621,0.18218,0.2764,0.22518,0.22575
0.50467,0.13633,0.18707,0.13631,0.18705,0.31621,0.18219,0.2764,0.22518,0.22575
0.50478,0.13633,0.18707,0.13631,0.18706,0.31622,0.1822,0.27646,0.22518,0.22576
0.50489,0.13635,0.18708,0.13632,0.18706,0.31623,0.18221,0.27649,0.22518,0.22576
0.505,0.13635,0.18709,0.13633,0.18707,0.31623,0.18223,0.27652,0.22518,0.22577
0.50511,0.13638,0.1871,0.13635,0.18708,0.31624,0.18223,0.27657,0.2252,0.22578
0.50522,0.13641,0.18711,0.13635,0.18708,0.31625,0.18226,0.27657,0.22521,0.22578
0.50533,0.13642,0.18712,0.13636,0.18709,0.31625,0.1823,0.27658,0.22522,0.22578
0.50544,0.13642,0.18712,0.13637,0.18711,0.31628,0.1823,0.27664,0.22522,0.2258
0.50556,0.13644,0.18715,0.13638,0.18712,0.31628,0.18231,0.27667,0.22522,0.2258
0.50567,0.13645,0.18715,0.13639,0.18714,0.31628,0.18231,0.27667,0.22523,0.22581
0.50578,0.13645,0.18716,0.1364,0.18714,0.31629,0.18233,0.27671,0.22525,0.22582
0.50589,0.13645,0.18716,0.13642,0.18715,0.31629,0.18234,0.27677,0.22526,0.22583
0.506,0.13653,0.18716,0.13645,0.18716,0.3163,0.18235,0.27678,0.22527,0.22584
0.50611,0.13654,0.18717,0.13645,0.18716,0.31631,0.18236,0.27681,0.22529,0.22584
0.50622,0.13655,0.18717,0.13646,0.18717,0.31632,0.18238,0.27683,0.22529,0.22586
0.50633,0.13655,0.18718,0.13647,0.18717,0.31632,0.18242,0.27685,0.22531,0.22587
0.50644,0.13655,0.1872,0.13649,0.18717,0.31633,0.18243,0.27687,0.22531,0.22588
0.50656,0.13655,0.1872,0.13652,0.18718,0.31633,0.18244,0.27688,0.22531,0.22588
0.50667,0.13657,0.18722,0.13652,0.18718,0.31633,0.18244,0.27694,0.22532,0.22588
0.50678,0.13657,0.18722,0.13653,0.18718,0.31633,0.18245,0.27694,0.22532,0.22588
0.50689,0.1366,0.18723,0.13655,0.1872,0.31634,0.18246,0.27697,0.22532,0.22589
0.507,0.1366,0.18724,0.13657,0.18721,0.31634,0.18249,0.27698,0.22533,0.2259
0.50711,0.13661,0.18724,0.13659,0.18722,0.31634,0.18249,0.27701,0.22535,0.22592
0.50722,0.13661,0.18724,0.13661,0.18722,0.31634,0.18249,0.27703,0.22537,0.22592
0.50733,0.13663,0.18724,0.13661,0.18722,0.31635,0.18252,0.27705,0.22537,0.22592
0.50744,0.13663,0.18725,0.13662,0.18723,0.31635,0.18253,0.27713,0.22538,0.22593
0.50756,0.13666,0.18725,0.13662,0.18723,0.31635,0.18255,0.27716,0.22539,0.22596
0.50767,0.13667,0.18725,0.13663,0.18723,0.31636,0.18256,0.27719,0.22539,0.22596
0.50778,0.13668,0.18727,0.13664,0.18724,0.31636,0.18258,0.2772,0.2254,0.22596
0.50789,0.13669,0.18727,0.13666,0.18725,0.31636,0.18261,0.27723,0.22542,0.22597
0.508,0.13671,0.18729,0.13667,0.18725,0.31636,0.18265,0.27725,0.22543,0.22598
0.50811,0.13671,0.1873,0.13672,0.18726,0.31637,0.18265,0.27726,0.22544,0.22598
0.50822,0.13671,0.1873,0.13672,0.18726,0.31637,0.18267,0.27741,0.22544,0.22599
0.50833,0.13673,0.18731,0.13673,0.18726,0.31638,0.18267,0.27752,0.22545,0.226
0.50844,0.13673,0.18732,0.13677,0.18726,0.31639,0.18267,0.27753,0.22548,0.22601
0.50856,0.13673,0.18732,0.13683,0.18726,0.31639,0.18268,0.27753,0.22549,0.22602
0.50867,0.13675,0.18732,0.13684,0.18727,0.31641,0.18268,0.27754,0.22549,0.22603
0.50878,0.13676,0.18733,0.13685,0.18727,0.31642,0.18269,0.27759,0.22549,0.22603
0.50889,0.13677,0.18733,0.13687,0.18729,0.31642,0.18269,0.27762,0.2255,0.22603
0.509,0.13677,0.18734,0.13687,0.18729,0.31643,0.18269,0.27763,0.2255,0.22604
0.50911,0.13679,0.18734,0.13687,0.18729,0.31643,0.1827,0.27765,0.2255,0.22605
0.50922,0.1368,0.18734,0.13687,0.1873,0.31643,0.18271,0.27769,0.2255,0.22605
0.50933,0.13681,0.18734,0.13687,0.18731,0.31644,0.18272,0.27771,0.22551,0.22607
0.50944,0.13682,0.18735,0.13688,0.18732,0.31644,0.18273,0.27772,0.22551,0.22607
0.50956,0.13683,0.18735,0.1369,0.18733,0.31645,0.18273,0.27778,0.22552,0.22607
0.50967,0.13683,0.18736,0.1369,0.18733,0.31645,0.18273,0.27781,0.22552,0.22608
0.50978,0.13688,0.18736,0.13692,0.18734,0.31645,0.18274,0.27781,0.22555,0.22608
0.50989,0.13689,0.18738,0.13692,0.18734,0.31645,0.18274,0.27786,0.22558,0.2261
0.51,0.13692,0.18738,0.13693,0.18735,0.31648,0.18274,0.27787,0.22558,0.2261
0.51011,0.13695,0.18738,0.13694,0.18735,0.31648,0.18276,0.27787,0.22559,0.2261
0.51022,0.13696,0.18739,0.13694,0.18735,0.31648,0.18277,0.27789,0.22562,0.22611
0.51033,0.13698,0.1874,0.13697,0.18736,0.31649,0.18278,0.27789,0.22562,0.22611
0.51044,0.13699,0.18741,0.13701,0.18736,0.3165,0.1828,0.27791,0.22562,0.22611
0.51056,0.13699,0.18741,0.13701,0.18736,0.3165,0.1828,0.27797,0.22564,0.22611
0.51067,0.13702,0.18741,0.13702,0.18739,0.31651,0.18282,0.27799,0.22565,0.22613
0.51078,0.13702,0.18742,0.13703,0.1874,0.31651,0.18282,0.27799,0.22565,0.22614
0.51089,0.13709,0.18742,0.13706,0.18742,0.31651,0.18284,0.278,0.22565,0.22618
0.511,0.13711,0.18742,0.13707,0.18744,0.31653,0.18284,0.27813,0.22568,0.22619
0.51111,0.13711,0.18743,0.13709,0.18745,0.31653,0.18286,0.27822,0.22568,0.2262
0.51122,0.13711,0.18746,0.1371,0.18745,0.31654,0.18287,0.27822,0.22568,0.2262
0.51133,0.13711,0.18746,0.13715,0.18746,0.31655,0.18287,0.27824,0.22569,0.22622
0.51144,0.13711,0.18747,0.13716,0.18747,0.31655,0.18288,0.27829,0.2257,0.22622
0.51156,0.13712,0.18748,0.13717,0.18747,0.31655,0.18288,0.2783,0.22571,0.22622
0.51167,0.13713,0.18748,0.13721,0.18748,0.31655,0.18288,0.2783,0.22572,0.22623
0.51178,0.13713,0.18749,0.13721,0.18748,0.31655,0.1829,0.27837,0.22574,0.22623
0.51189,0.13713,0.1875,0.13722,0.18749,0.31656,0.18292,0.27842,0.22576,0.22623
0.512,0.13716,0.18751,0.13723,0.1875,0.31656,0.18296,0.27843,0.22577,0.22624
0.51211,0.13717,0.18752,0.13725,0.18751,0.31657,0.18296,0.27852,0.22577,0.22625
0.51222,0.1372,0.18753,0.13726,0.18753,0.31658,0.18297,0.27857,0.22578,0.22627
0.51233,0.13721,0.18753,0.13727,0.18753,0.31659,0.18298,0.27863,0.22579,0.22628
0.51244,0.13724,0.18754,0.13727,0.18754,0.31659,0.18298,0.27863,0.2258,0.22628
0.51256,0.13726,0.18754,0.13727,0.18754,0.31659,0.18298,0.27866,0.2258,0.22629
0.51267,0.13728,0.18754,0.13729,0.18755,0.31661,0.18299,0.27872,0.22581,0.2263
0.51278,0.1373,0.18755,0.13731,0.18758,0.31661,0.18299,0.27872,0.22581,0.22632
0.51289,0.13732,0.18755,0.13735,0.18758,0.31662,0.183,0.27873,0.22582,0.22632
0.513,0.13733,0.18756,0.13738,0.1876,0.31663,0.18303,0.27876,0.22583,0.22635
0.51311,0.13733,0.18757,0.1374,0.1876,0.31664,0.18305,0.27876,0.22584,0.22636
0.51322,0.13734,0.18757,0.13741,0.1876,0.31664,0.18306,0.27892,0.22584,0.22639
0.51333,0.13735,0.18757,0.13742,0.1876,0.31664,0.18309,0.279,0.22585,0.22641
0.51344,0.13735,0.18758,0.13743,0.18761,0.31665,0.1831,0.27901,0.22586,0.22643
0.51356,0.13736,0.18759,0.13744,0.18762,0.31667,0.18312,0.27902,0.22586,0.22643
0.51367,0.13737,0.18759,0.13746,0.18762,0.31667,0.18313,0.27902,0.22587,0.22643
0.51378,0.13742,0.18759,0.13746,0.18762,0.31667,0.18313,0.27919,0.22589,0.22644
0.51389,0.13743,0.1876,0.13747,0.18762,0.31668,0.18313,0.27919,0.2259,0.22644
0.514,0.13744,0.1876,0.13747,0.18763,0.31668,0.18315,0.27924,0.22592,0.22644
0.51411,0.13744,0.1876,0.13748,0.18763,0.31668,0.18315,0.27924,0.22593,0.22644
0.51422,0.13747,0.18761,0.13749,0.18765,0.31668,0.18315,0.27932,0.22593,0.22645
0.51433,0.13748,0.18761,0.1375,0.18765,0.31669,0.18317,0.27944,0.22594,0.22645
0.51444,0.13748,0.18763,0.13751,0.18768,0.31669,0.18317,0.27945,0.22594,0.22645
0.51456,0.1375,0.18764,0.13752,0.18768,0.3167,0.18318,0.27946,0.22595,0.22645
0.51467,0.1375,0.18765,0.13752,0.18769,0.3167,0.18321,0.27951,0.22595,0.22645
0.51478,0.13752,0.18765,0.13752,0.1877,0.3167,0.18323,0.27953,0.22595,0.22646
0.51489,0.13753,0.18766,0.13753,0.1877,0.3167,0.18323,0.27953,0.22596,0.22646
0.515,0.13755,0.18767,0.13754,0.1877,0.31671,0.18325,0.2796,0.22596,0.22647
0.51511,0.1376,0.18768,0.13755,0.18771,0.31672,0.18325,0.2796,0.22597,0.22647
0.51522,0.13761,0.18769,0.13755,0.18772,0.31672,0.18326,0.27963,0.22598,0.22648
0.51533,0.13762,0.18769,0.13755,0.18772,0.31673,0.18327,0.27965,0.22599,0.22649
0.51544,0.13763,0.1877,0.13756,0.18772,0.31674,0.18328,0.27969,0.22599,0.2265
0.51556,0.13769,0.18771,0.13758,0.18773,0.31674,0.18329,0.27973,0.22599,0.2265
0.51567,0.1377,0.18771,0.1376,0.18774,0.31675,0.1833,0.27975,0.226,0.22651
0.51578,0.1377,0.18773,0.13761,0.18775,0.31675,0.1833,0.27977,0.226,0.22651
0.51589,0.13772,0.18773,0.13762,0.18776,0.31676,0.18331,0.2798,0.226,0.22652
0.516,0.13772,0.18773,0.13763,0.18777,0.31676,0.18333,0.27982,0.22602,0.22653
0.51611,0.13773,0.18774,0.13765,0.18778,0.31676,0.18334,0.27982,0.22602,0.22655
0.51622,0.13773,0.18774,0.1377,0.18779,0.31677,0.18334,0.28003,0.22604,0.22656
0.51633,0.13774,0.18774,0.1377,0.18779,0.31677,0.18337,0.28003,0.22605,0.22656
0.51644,0.13774,0.18775,0.13772,0.18779,0.31678,0.18341,0.28003,0.22605,0.22657
0.51656,0.13774,0.18775,0.13774,0.18779,0.31679,0.18342,0.28009,0.22605,0.22659
0.51667,0.13775,0.18776,0.13779,0.18779,0.3168,0.18344,0.28017,0.22607,0.2266
0.51678,0.13778,0.18778,0.13779,0.1878,0.31681,0.18345,0.28017,0.22607,0.22661
0.51689,0.13778,0.18778,0.1378,0.1878,0.31682,0.18345,0.2802,0.22608,0.22662
0.517,0.13778,0.18779,0.13783,0.1878,0.31682,0.18346,0.2802,0.2261,0.22662
0.51711,0.13779,0.1878,0.13783,0.1878,0.31683,0.18347,0.28024,0.2261,0.22663
0.51722,0.1378,0.1878,0.13786,0.18781,0.31683,0.18348,0.28033,0.2261,0.22663
0.51733,0.1378,0.18781,0.13786,0.18781,0.31683,0.18351,0.28037,0.2261,0.22663
0.51744,0.13781,0.18782,0.13787,0.18782,0.31683,0.18351,0.28038,0.22613,0.22663
0.51756,0.13783,0.18782,0.13791,0.18783,0.31684,0.18352,0.28043,0.22616,0.22664
0.51767,0.13786,0.18782,0.13791,0.18783,0.31684,0.18353,0.28044,0.2262,0.22665
0.51778,0.13786,0.18782,0.13792,0.18784,0.31684,0.18356,0.28057,0.2262,0.22665
0.51789,0.13791,0.18782,0.13793,0.18785,0.31685,0.18359,0.28058,0.22621,0.22665
0.518,0.13791,0.18784,0.13793,0.18785,0.31685,0.1836,0.2806,0.22623,0.22665
0.51811,0.13792,0.18785,0.13794,0.18786,0.31685,0.18362,0.2806,0.22625,0.22668
0.51822,0.13794,0.18787,0.13795,0.18786,0.31685,0.18364,0.2806,0.22625,0.22671
0.51833,0.13796,0.18788,0.13797,0.18786,0.31686,0.18365,0.28064,0.22625,0.22673
0.51844,0.13797,0.18788,0.13799,0.18787,0.31686,0.18365,0.28065,0.22626,0.22673
0.51856,0.13798,0.18789,0.138,0.18788,0.31687,0.18367,0.28065,0.22627,0.22674
0.51867,0.138,0.1879,0.13801,0.18788,0.31687,0.18368,0.28068,0.22628,0.22674
0.51878,0.138,0.18791,0.13802,0.18789,0.31688,0.18368,0.28076,0.22628,0.22674
0.51889,0.13802,0.18792,0.13803,0.18789,0.31688,0.18369,0.28081,0.22629,0.22674
0.519,0.13802,0.18793,0.13806,0.18789,0.31688,0.18371,0.28083,0.22629,0.22675
0.51911,0.13806,0.18793,0.13806,0.18789,0.31688,0.18372,0.28086,0.22629,0.22676
0.51922,0.13808,0.18794,0.13806,0.1879,0.31689,0.18373,0.28093,0.22629,0.22676
0.51933,0.13809,0.18794,0.13807,0.18791,0.31689,0.18373,0.28102,0.2263,0.22678
0.51944,0.13811,0.18796,0.13807,0.18791,0.31689,0.18375,0.28104,0.22632,0.22678
0.51956,0.13812,0.18796,0.13809,0.18791,0.3169,0.18376,0.2811,0.22632,0.22679
0.51967,0.13813,0.18797,0.13813,0.18791,0.31691,0.18379,0.28121,0.22634,0.22679
0.51978,0.13817,0.18797,0.13813,0.18792,0.31692,0.1838,0.28122,0.22634,0.2268
0.51989,0.13817,0.18798,0.13813,0.18792,0.31692,0.1838,0.28134,0.22634,0.22681
0.52,0.13817,0.18799,0.13818,0.18793,0.31693,0.18381,0.28134,0.22638,0.22681
0.52011,0.13818,0.18799,0.13818,0.18793,0.31693,0.18382,0.28136,0.22638,0.22683
0.52022,0.13818,0.18799,0.1382,0.18793,0.31693,0.18384,0.28138,0.22639,0.22684
0.52033,0.13823,0.18799,0.13821,0.18794,0.31694,0.18384,0.28149,0.2264,0.22684
0.52044,0.13824,0.188,0.13822,0.18796,0.31694,0.18385,0.2815,0.2264,0.22688
0.52056,0.13824,0.188,0.13824,0.18796,0.31694,0.18386,0.28156,0.2264,0.22688
0.52067,0.13825,0.18801,0.13824,0.18796,0.31694,0.18388,0.28157,0.22641,0.22689
0.52078,0.13825,0.18802,0.13826,0.18796,0.31695,0.18388,0.28159,0.22641,0.22689
0.52089,0.13826,0.18804,0.13828,0.18798,0.31695,0.18388,0.28159,0.22642,0.2269
0.521,0.13826,0.18804,0.13828,0.18798,0.31695,0.1839,0.28161,0.22642,0.2269
0.52111,0.13827,0.18807,0.13833,0.18798,0.31696,0.18391,0.28162,0.22643,0.22691
0.52122,0.13828,0.18807,0.13836,0.188,0.31696,0.18391,0.28163,0.22643,0.22692
0.52133,0.13828,0.18807,0.1384,0.188,0.31697,0.18391,0.28164,0.22643,0.22693
0.52144,0.13829,0.18809,0.1384,0.18801,0.31699,0.18393,0.28165,0.22645,0.22695
0.52156,0.13829,0.18809,0.13841,0.18802,0.31699,0.18394,0.28167,0.22645,0.22695
0.52167,0.13832,0.1881,0.13842,0.18802,0.317,0.18394,0.28173,0.22646,0.22697
0.52178,0.13833,0.1881,0.13842,0.18802,0.317,0.18395,0.28174,0.22646,0.227
0.52189,0.13833,0.1881,0.13842,0.18805,0.31701,0.18395,0.28177,0.22646,0.22701
0.522,0.13834,0.1881,0.13843,0.18805,0.31702,0.18396,0.28189,0.22647,0.22702
0.52211,0.13835,0.18813,0.13845,0.18806,0.31703,0.18396,0.28204,0.22648,0.22702
0.52222,0.13839,0.18814,0.13845,0.18806,0.31704,0.18397,0.28205,0.22648,0.22703
0.52233,0.1384,0.18815,0.13846,0.18806,0.31705,0.18397,0.28205,0.22649,0.22703
0.52244,0.1384,0.18815,0.13848,0.18806,0.31705,0.18398,0.28209,0.22649,0.22703
0.52256,0.13842,0.18816,0.1385,0.18807,0.31706,0.18399,0.28212,0.2265,0.22703
0.52267,0.13842,0.18817,0.1385,0.18807,0.31706,0.184,0.28215,0.2265,0.22703
0.52278,0.13842,0.18818,0.1385,0.18808,0.31707,0.184,0.28217,0.22651,0.22704
0.52289,0.13843,0.18819,0.13855,0.18808,0.31707,0.18403,0.28218,0.22651,0.22705
0.523,0.13845,0.1882,0.13857,0.1881,0.31707,0.18403,0.2822,0.22651,0.22705
0.52311,0.1385,0.1882,0.13857,0.1881,0.31708,0.18405,0.28221,0.22653,0.2271
0.52322,0.13853,0.18821,0.13859,0.1881,0.31708,0.18406,0.28226,0.22653,0.2271
0.52333,0.13853,0.18821,0.1386,0.1881,0.31708,0.18408,0.28235,0.22654,0.22713
0.52344,0.13854,0.18821,0.13867,0.18812,0.31709,0.18412,0.28238,0.22654,0.22715
0.52356,0.13856,0.18821,0.13867,0.18813,0.31709,0.18414,0.2824,0.22656,0.22715
0.52367,0.13856,0.18822,0.13868,0.18813,0.3171,0.18416,0.2824,0.22657,0.22716
0.52378,0.13856,0.18824,0.13868,0.18813,0.3171,0.18416,0.2824,0.22658,0.22716
0.52389,0.13857,0.18825,0.13869,0.18813,0.31711,0.18417,0.28241,0.22658,0.22717
0.524,0.13859,0.18825,0.1387,0.18814,0.31712,0.18417,0.28249,0.22659,0.2272
0.52411,0.13861,0.18826,0.1387,0.18816,0.31713,0.1842,0.2825,0.2266,0.2272
0.52422,0.13861,0.18826,0.13871,0.18818,0.31713,0.18421,0.28256,0.22661,0.22721
0.52433,0.13861,0.18826,0.13871,0.18818,0.31713,0.18422,0.28259,0.22661,0.22721
0.52444,0.13862,0.18827,0.13875,0.1882,0.31714,0.18423,0.28261,0.22664,0.22722
0.52456,0.13863,0.18829,0.13878,0.1882,0.31714,0.18423,0.28266,0.22664,0.22722
0.52467,0.13864,0.1883,0.1388,0.1882,0.31716,0.18424,0.28275,0.22665,0.22724
0.52478,0.13864,0.18831,0.13882,0.18821,0.31717,0.18424,0.28279,0.22665,0.22725
0.52489,0.13864,0.18831,0.13882,0.18821,0.31718,0.18426,0.28279,0.22666,0.22725
0.525,0.13865,0.18834,0.13883,0.18822,0.31718,0.18428,0.28283,0.22668,0.22727
0.52511,0.13865,0.18835,0.13884,0.18823,0.31719,0.18429,0.28285,0.22668,0.22728
0.52522,0.13865,0.18835,0.13884,0.18824,0.31719,0.18429,0.28286,0.22669,0.22728
0.52533,0.13866,0.18838,0.1389,0.18824,0.3172,0.18431,0.28288,0.22669,0.22729
0.52544,0.13866,0.1884,0.13891,0.18824,0.3172,0.18432,0.28289,0.2267,0.22729
0.52556,0.13869,0.1884,0.13893,0.18824,0.3172,0.18432,0.28289,0.22672,0.22729
0.52567,0.1387,0.1884,0.13895,0.18825,0.3172,0.18432,0.2829,0.22673,0.2273
0.52578,0.13872,0.18841,0.13896,0.18825,0.31721,0.18435,0.28292,0.22674,0.22731
0.52589,0.13874,0.18841,0.139,0.18826,0.31721,0.18437,0.28292,0.22674,0.22733
0.526,0.13875,0.18843,0.13901,0.18827,0.31721,0.18437,0.28293,0.22675,0.22735
0.52611,0.13876,0.18843,0.13902,0.18827,0.31721,0.18439,0.28296,0.22675,0.22735
0.52622,0.13879,0.18844,0.13903,0.18828,0.31721,0.18439,0.28304,0.22676,0.22736
0.52633,0.13879,0.18844,0.13903,0.18828,0.31722,0.18439,0.28309,0.22676,0.22739
0.52644,0.1388,0.18844,0.13903,0.18829,0.31724,0.18439,0.28313,0.22677,0.22739
0.52656,0.1388,0.18845,0.13903,0.18829,0.31724,0.18439,0.28321,0.22679,0.2274
0.52667,0.13884,0.18845,0.13903,0.1883,0.31724,0.1844,0.28327,0.22679,0.22741
0.52678,0.13884,0.18846,0.13904,0.1883,0.31725,0.1844,0.28343,0.2268,0.22741
0.52689,0.13887,0.18846,0.13904,0.18831,0.31726,0.18441,0.28344,0.22683,0.22743
0.527,0.13888,0.18847,0.13905,0.18832,0.31726,0.18442,0.28366,0.22684,0.22743
0.52711,0.13891,0.18847,0.13905,0.18832,0.31727,0.18442,0.28367,0.22684,0.22744
0.52722,0.13891,0.18849,0.13905,0.18834,0.31727,0.18443,0.2837,0.22685,0.22746
0.52733,0.13894,0.18849,0.13905,0.18835,0.31727,0.18445,0.28377,0.22686,0.22747
0.52744,0.13896,0.18851,0.13906,0.18836,0.31728,0.18446,0.28378,0.22687,0.22748
0.52756,0.13898,0.18852,0.13907,0.18837,0.31728,0.18446,0.28379,0.22688,0.22749
0.52767,0.13898,0.18853,0.13908,0.18837,0.3173,0.18449,0.28381,0.22688,0.22751
0.52778,0.13899,0.18853,0.13908,0.18838,0.31731,0.18449,0.28388,0.22689,0.22753
0.52789,0.13899,0.18855,0.13908,0.18838,0.31731,0.1845,0.28393,0.22689,0.22754
0.528,0.139,0.18856,0.1391,0.1884,0.31731,0.18451,0.28393,0.22692,0.22755
0.52811,0.13902,0.18858,0.13911,0.18841,0.31731,0.18451,0.28394,0.22692,0.22756
0.52822,0.13903,0.18859,0.13912,0.18841,0.31732,0.18451,0.28401,0.22693,0.22757
0.52833,0.13906,0.1886,0.13913,0.18842,0.31732,0.18452,0.28402,0.22693,0.22759
0.52844,0.13906,0.18861,0.13913,0.18843,0.31732,0.18457,0.28403,0.22693,0.22759
0.52856,0.13906,0.18861,0.13915,0.18845,0.31733,0.18459,0.28405,0.22695,0.22759
0.52867,0.13907,0.18863,0.13919,0.18845,0.31733,0.18462,0.28407,0.22695,0.22761
0.52878,0.13909,0.18863,0.1392,0.18846,0.31733,0.18463,0.28408,0.22695,0.22761
0.52889,0.13913,0.18864,0.13922,0.18846,0.31734,0.18464,0.28412,0.22695,0.22763
0.529,0.13914,0.18864,0.13925,0.18847,0.31735,0.18465,0.28419,0.22696,0.22763
0.52911,0.13915,0.18866,0.13925,0.18847,0.31735,0.18465,0.28432,0.22697,0.22763
0.52922,0.13916,0.18867,0.13927,0.18848,0.31735,0.18465,0.28437,0.22698,0.22764
0.52933,0.13918,0.18869,0.13927,0.18849,0.31735,0.18468,0.28441,0.22698,0.22764
0.52944,0.1392,0.18869,0.13927,0.18849,0.31736,0.18469,0.28445,0.22698,0.22764
0.52956,0.1392,0.1887,0.13928,0.1885,0.31737,0.1847,0.28446,0.227,0.22767
0.52967,0.13922,0.1887,0.1393,0.1885,0.31738,0.18474,0.28452,0.22703,0.22769
0.52978,0.13925,0.1887,0.1393,0.1885,0.3174,0.18475,0.28467,0.22703,0.2277
0.52989,0.13926,0.1887,0.13932,0.18851,0.3174,0.18475,0.28468,0.22704,0.22771
0.53,0.13929,0.18871,0.13933,0.18852,0.3174,0.18477,0.28469,0.22705,0.22771
0.53011,0.13932,0.18871,0.13935,0.18853,0.31741,0.18481,0.28474,0.22706,0.22771
0.53022,0.13932,0.18871,0.13936,0.18853,0.31741,0.18482,0.28475,0.22706,0.22772
0.53033,0.13932,0.18872,0.13937,0.18854,0.31741,0.18482,0.28492,0.22706,0.22772
0.53044,0.13933,0.18872,0.1394,0.18854,0.31741,0.18483,0.28502,0.22708,0.22772
0.53056,0.13934,0.18873,0.13941,0.18855,0.31742,0.18484,0.28503,0.22709,0.22773
0.53067,0.13934,0.18874,0.13941,0.18856,0.31742,0.18486,0.28508,0.22713,0.22774
0.53078,0.13936,0.18874,0.13942,0.18856,0.31742,0.18487,0.28515,0.22713,0.22774
0.53089,0.13939,0.18874,0.13944,0.18857,0.31743,0.18489,0.28518,0.22714,0.22775
0.531,0.1394,0.18874,0.13945,0.18857,0.31743,0.1849,0.28525,0.22715,0.22775
0.53111,0.13942,0.18875,0.13945,0.18857,0.31743,0.1849,0.28525,0.22719,0.22776
0.53122,0.13942,0.18875,0.13945,0.18857,0.31744,0.18491,0.28532,0.22722,0.22776
0.53133,0.13943,0.18877,0.13946,0.18858,0.31744,0.18491,0.28534,0.22722,0.22778
0.53144,0.13946,0.18877,0.13946,0.18858,0.31744,0.18492,0.28548,0.22724,0.22778
0.53156,0.13946,0.18877,0.13946,0.18859,0.31745,0.18492,0.28551,0.22725,0.22778
0.53167,0.13946,0.18878,0.13948,0.18859,0.31746,0.18496,0.28552,0.22725,0.22782
0.53178,0.13946,0.18878,0.13948,0.1886,0.31747,0.18496,0.28553,0.22726,0.22785
0.53189,0.13947,0.18878,0.13951,0.1886,0.31748,0.18497,0.28561,0.22727,0.22785
0.532,0.13949,0.18879,0.13953,0.18861,0.31749,0.18498,0.28565,0.22727,0.22786
0.53211,0.13949,0.1888,0.13956,0.18861,0.3175,0.18498,0.28565,0.22731,0.22788
0.53222,0.13952,0.18881,0.13958,0.18862,0.3175,0.18498,0.28575,0.22733,0.22789
0.53233,0.13952,0.18881,0.13959,0.18864,0.31751,0.18499,0.28577,0.22734,0.22789
0.53244,0.13953,0.18881,0.1396,0.18864,0.31751,0.185,0.28578,0.22736,0.2279
0.53256,0.13954,0.18881,0.1396,0.18865,0.31752,0.18501,0.28583,0.22737,0.2279
0.53267,0.13955,0.18881,0.13961,0.18865,0.31752,0.18504,0.28586,0.22738,0.22793
0.53278,0.13955,0.18881,0.13963,0.18865,0.31753,0.18508,0.28598,0.22739,0.22794
0.53289,0.13956,0.18883,0.13965,0.18866,0.31753,0.1851,0.286,0.22739,0.22795
0.533,0.13957,0.18883,0.13966,0.18866,0.31753,0.18512,0.28603,0.2274,0.22796
0.53311,0.13958,0.18883,0.13967,0.18866,0.31754,0.18512,0.28604,0.22741,0.22797
0.53322,0.13958,0.18883,0.13968,0.18866,0.31754,0.18512,0.28615,0.22741,0.22797
0.53333,0.13958,0.18885,0.13969,0.18868,0.31754,0.18512,0.2862,0.22744,0.22797
0.53344,0.1396,0.18886,0.13969,0.18868,0.31754,0.18513,0.28631,0.22744,0.22798
0.53356,0.13962,0.18886,0.13971,0.18869,0.31755,0.18514,0.28636,0.22748,0.22798
0.53367,0.13963,0.18888,0.13974,0.1887,0.31755,0.18519,0.28637,0.22748,0.22799
0.53378,0.13963,0.18889,0.13975,0.1887,0.31755,0.18519,0.28637,0.2275,0.22802
0.53389,0.13965,0.1889,0.13976,0.1887,0.31756,0.1852,0.28637,0.2275,0.22803
0.534,0.13966,0.18891,0.13978,0.1887,0.31757,0.18521,0.28637,0.22751,0.22803
0.53411,0.13966,0.18892,0.13981,0.1887,0.31757,0.18523,0.28639,0.22751,0.22803
0.53422,0.13967,0.18893,0.13982,0.1887,0.31757,0.18524,0.28639,0.22754,0.22804
0.53433,0.13968,0.18893,0.13982,0.18871,0.31757,0.18525,0.28643,0.22757,0.22804
0.53444,0.13968,0.18893,0.13982,0.18872,0.31757,0.18525,0.28648,0.22761,0.22804
0.53456,0.13968,0.18894,0.13983,0.18872,0.31758,0.18527,0.28657,0.22761,0.22806
0.53467,0.13968,0.18896,0.13985,0.18872,0.31758,0.18528,0.28657,0.22762,0.22806
0.53478,0.1397,0.18897,0.13986,0.18872,0.31758,0.1853,0.28658,0.22763,0.22806
0.53489,0.13971,0.18897,0.13991,0.18873,0.31759,0.18532,0.28659,0.22763,0.22807
0.535,0.13972,0.18898,0.13991,0.18873,0.31759,0.18534,0.28662,0.22764,0.22807
0.53511,0.13972,0.18898,0.13992,0.18873,0.31759,0.18535,0.28664,0.22766,0.22808
0.53522,0.13973,0.18899,0.13992,0.18873,0.3176,0.18535,0.28666,0.22767,0.22809
0.53533,0.13974,0.18899,0.13992,0.18874,0.31761,0.18535,0.28667,0.22768,0.2281
0.53544,0.13975,0.18899,0.13993,0.18875,0.31762,0.18535,0.28669,0.22768,0.22812
0.53556,0.13975,0.18901,0.13995,0.18876,0.31762,0.18538,0.2867,0.22769,0.22812
0.53567,0.13975,0.18901,0.14002,0.18876,0.31763,0.1854,0.28673,0.22771,0.22814
0.53578,0.13977,0.18901,0.14002,0.18876,0.31763,0.1854,0.28682,0.22771,0.22815
0.53589,0.13977,0.18902,0.14003,0.18877,0.31765,0.18541,0.28684,0.22771,0.22816
0.536,0.13979,0.18902,0.14003,0.18877,0.31767,0.18541,0.28688,0.22773,0.22816
0.53611,0.13979,0.18905,0.14004,0.18878,0.31767,0.18542,0.28692,0.22773,0.22816
0.53622,0.13979,0.18905,0.14008,0.18878,0.31767,0.18543,0.28694,0.22775,0.22817
0.53633,0.13981,0.18906,0.14008,0.1888,0.31768,0.18543,0.28695,0.22776,0.22818
0.53644,0.13983,0.18907,0.1401,0.18881,0.31768,0.18545,0.28695,0.22776,0.22819
0.53656,0.13983,0.18907,0.14012,0.18882,0.31769,0.18545,0.28696,0.22777,0.22819
0.53667,0.13983,0.18908,0.14012,0.18882,0.3177,0.18546,0.28698,0.22777,0.2282
0.53678,0.13985,0.18908,0.14015,0.18882,0.3177,0.18546,0.28706,0.22778,0.22821
0.53689,0.13985,0.18908,0.14015,0.18882,0.31772,0.18547,0.28708,0.22778,0.22822
0.537,0.13985,0.18908,0.14016,0.18883,0.31772,0.1855,0.2872,0.22778,0.22822
0.53711,0.13987,0.18908,0.14017,0.18883,0.31773,0.18551,0.28735,0.22778,0.22824
0.53722,0.13987,0.18909,0.14019,0.18883,0.31773,0.18552,0.28741,0.22779,0.22824
0.53733,0.13988,0.18909,0.1402,0.18885,0.31774,0.18553,0.28751,0.22779,0.22824
0.53744,0.13989,0.18909,0.1402,0.18886,0.31774,0.18555,0.28752,0.22779,0.22824
0.53756,0.13991,0.1891,0.14021,0.18887,0.31774,0.18556,0.28754,0.22779,0.22824
0.53767,0.13991,0.1891,0.14022,0.18887,0.31775,0.18561,0.28756,0.2278,0.22825
0.53778,0.13992,0.1891,0.14023,0.18887,0.31777,0.18562,0.28758,0.22781,0.22826
0.53789,0.13993,0.18911,0.14024,0.18888,0.31778,0.18562,0.28759,0.22783,0.22826
0.538,0.13994,0.18911,0.14025,0.18888,0.31778,0.18562,0.28764,0.22783,0.22827
0.53811,0.13998,0.18912,0.14027,0.18889,0.31779,0.18564,0.28766,0.22784,0.22827
0.53822,0.14,0.18914,0.14028,0.18891,0.31779,0.18565,0.28768,0.22785,0.22827
0.53833,0.14,0.18914,0.14028,0.18891,0.31779,0.18567,0.28769,0.22786,0.22829
0.53844,0.14002,0.18915,0.14031,0.18893,0.3178,0.18569,0.28775,0.22787,0.22829
0.53856,0.14004,0.18915,0.14033,0.18894,0.3178,0.1857,0.28779,0.2279,0.22832
0.53867,0.14005,0.18915,0.14033,0.18894,0.31781,0.18573,0.28785,0.2279,0.22833
0.53878,0.14006,0.18916,0.14033,0.18894,0.31782,0.18576,0.28797,0.2279,0.22837
0.53889,0.14007,0.18916,0.14035,0.18894,0.31783,0.18578,0.28798,0.22791,0.22837
0.539,0.14008,0.18916,0.14038,0.18895,0.31783,0.18578,0.28805,0.22796,0.22838
0.53911,0.14008,0.18919,0.14038,0.18896,0.31784,0.18579,0.28808,0.22796,0.22839
0.53922,0.14008,0.1892,0.14038,0.18897,0.31784,0.1858,0.2881,0.22797,0.22839
0.53933,0.14008,0.18921,0.14039,0.18897,0.31784,0.1858,0.28811,0.22798,0.22839
0.53944,0.14009,0.18922,0.14039,0.18898,0.31785,0.18582,0.28821,0.22798,0.22839
0.53956,0.14014,0.18922,0.14039,0.18898,0.31785,0.18583,0.28823,0.22798,0.2284
0.53967,0.14016,0.18923,0.14039,0.18901,0.31785,0.18584,0.28825,0.22799,0.22841
0.53978,0.14017,0.18924,0.1404,0.18901,0.31786,0.18584,0.28829,0.22799,0.22843
0.53989,0.14017,0.18925,0.1404,0.18901,0.31787,0.18585,0.28832,0.22801,0.22843
0.54,0.14017,0.18925,0.14042,0.18901,0.31788,0.18586,0.28844,0.22802,0.22843
0.54011,0.14019,0.18927,0.14042,0.18901,0.31788,0.1859,0.28848,0.22806,0.22845
0.54022,0.14019,0.18927,0.14042,0.18902,0.31789,0.1859,0.28851,0.22806,0.22845
0.54033,0.14026,0.18929,0.14042,0.18902,0.31789,0.18591,0.28856,0.22806,0.22846
0.54044,0.14026,0.1893,0.14043,0.18902,0.31789,0.18592,0.28862,0.22806,0.22846
0.54056,0.14028,0.1893,0.14045,0.18904,0.3179,0.18594,0.28862,0.22808,0.22846
0.54067,0.1403,0.18931,0.14046,0.18904,0.3179,0.18594,0.28863,0.22808,0.22846
0.54078,0.1403,0.18931,0.14049,0.18905,0.3179,0.18595,0.28864,0.22809,0.22846
0.54089,0.1403,0.18932,0.1405,0.18905,0.3179,0.18595,0.28865,0.22811,0.22847
0.541,0.14032,0.18932,0.14053,0.18906,0.31791,0.18595,0.28866,0.22811,0.22849
0.54111,0.14035,0.18932,0.14054,0.18906,0.31792,0.18596,0.28872,0.22812,0.2285
0.54122,0.14037,0.18933,0.14054,0.18908,0.31792,0.18597,0.28874,0.22812,0.2285
0.54133,0.14039,0.18933,0.14055,0.18909,0.31793,0.18598,0.28885,0.22812,0.22851
0.54144,0.14039,0.18939,0.14057,0.18909,0.31793,0.18598,0.28892,0.22812,0.22851
0.54156,0.14041,0.18939,0.14059,0.1891,0.31794,0.18599,0.28914,0.22812,0.22852
0.54167,0.14042,0.1894,0.1406,0.18912,0.31794,0.186,0.28917,0.22815,0.22852
0.54178,0.14043,0.1894,0.1406,0.18913,0.31795,0.186,0.28923,0.22816,0.22852
0.54189,0.14043,0.1894,0.14061,0.18914,0.31796,0.18601,0.28926,0.22817,0.22852
0.542,0.14044,0.18941,0.14062,0.18914,0.31796,0.18602,0.28928,0.22818,0.22853
0.54211,0.14046,0.18941,0.14062,0.18916,0.31797,0.18602,0.2893,0.22819,0.22854
0.54222,0.14047,0.18941,0.14062,0.18916,0.31797,0.18603,0.2894,0.22819,0.22854
0.54233,0.14049,0.18941,0.14062,0.18916,0.31798,0.18603,0.28941,0.22819,0.22855
0.54244,0.14051,0.18942,0.14063,0.18917,0.31798,0.18604,0.28943,0.22819,0.22857
0.54256,0.14053,0.18944,0.14063,0.18918,0.31798,0.18606,0.28943,0.2282,0.22857
0.54267,0.14055,0.18945,0.14064,0.18919,0.31799,0.18606,0.28944,0.2282,0.22857
0.54278,0.14055,0.18945,0.14065,0.1892,0.31799,0.18608,0.28948,0.22821,0.22858
0.54289,0.14058,0.18947,0.14067,0.18922,0.318,0.18609,0.28949,0.22822,0.2286
0.543,0.14059,0.18948,0.14068,0.18922,0.31801,0.1861,0.28961,0.22823,0.2286
0.54311,0.14059,0.18948,0.1407,0.18922,0.31801,0.18612,0.28962,0.22824,0.2286
0.54322,0.1406,0.18949,0.14073,0.18922,0.31801,0.18613,0.28964,0.22824,0.22861
0.54333,0.14061,0.18949,0.14073,0.18922,0.31802,0.18613,0.28968,0.22824,0.22861
0.54344,0.14062,0.18949,0.14076,0.18924,0.31803,0.18614,0.28969,0.22824,0.22863
0.54356,0.14063,0.1895,0.14076,0.18924,0.31806,0.18616,0.28971,0.22826,0.22864
0.54367,0.14066,0.18951,0.14077,0.18924,0.31807,0.18617,0.28977,0.22827,0.22864
0.54378,0.14066,0.18951,0.14077,0.18924,0.31807,0.18619,0.28979,0.22827,0.22865
0.54389,0.14067,0.18954,0.14077,0.18926,0.31808,0.18621,0.28989,0.22829,0.22865
0.544,0.14068,0.18954,0.14078,0.18926,0.31808,0.18622,0.28993,0.2283,0.22866
0.54411,0.14068,0.18956,0.14079,0.18927,0.31809,0.18622,0.28996,0.22831,0.22866
0.54422,0.14068,0.18957,0.14083,0.18928,0.31809,0.18624,0.29,0.22833,0.22869
0.54433,0.1407,0.18958,0.14083,0.18928,0.31809,0.18624,0.29001,0.22834,0.2287
0.54444,0.14072,0.18958,0.14083,0.18928,0.3181,0.18625,0.29004,0.22835,0.22872
0.54456,0.14073,0.1896,0.14084,0.18928,0.3181,0.18627,0.29004,0.22836,0.22872
0.54467,0.14073,0.18961,0.14085,0.18928,0.3181,0.18627,0.29004,0.22837,0.22873
0.54478,0.14073,0.18961,0.14086,0.18929,0.31812,0.18628,0.29006,0.22838,0.22873
0.54489,0.14074,0.18961,0.14087,0.18929,0.31812,0.18629,0.29007,0.22839,0.22873
0.545,0.14075,0.18962,0.14088,0.18929,0.31813,0.18631,0.29013,0.22839,0.22875
0.54511,0.14076,0.18963,0.1409,0.1893,0.31815,0.18632,0.29014,0.2284,0.22877
0.54522,0.14076,0.18964,0.1409,0.1893,0.31815,0.18633,0.29015,0.22841,0.22878
0.54533,0.14077,0.18964,0.14092,0.1893,0.31815,0.18638,0.29032,0.22842,0.22879
0.54544,0.14078,0.18964,0.14093,0.1893,0.31815,0.18638,0.29036,0.22843,0.2288
0.54556,0.14079,0.18964,0.14093,0.1893,0.31815,0.1864,0.29048,0.22843,0.22882
0.54567,0.14079,0.18965,0.14094,0.1893,0.31817,0.1864,0.29049,0.22844,0.22882
0.54578,0.1408,0.18965,0.14095,0.18931,0.31817,0.1864,0.29051,0.22844,0.22883
0.54589,0.14081,0.18966,0.14096,0.18931,0.31817,0.18641,0.29054,0.22846,0.22884
0.546,0.14084,0.18966,0.14098,0.18932,0.31818,0.18642,0.29056,0.22846,0.22884
0.54611,0.14085,0.18966,0.14102,0.18935,0.31818,0.18642,0.29061,0.22846,0.22885
0.54622,0.14085,0.18967,0.14103,0.18935,0.31818,0.18643,0.29072,0.22847,0.22885
0.54633,0.14086,0.18969,0.14103,0.18936,0.31818,0.18644,0.29076,0.22847,0.22886
0.54644,0.14088,0.1897,0.14106,0.18936,0.31818,0.18645,0.29082,0.22847,0.22887
0.54656,0.14092,0.1897,0.14107,0.18937,0.31819,0.18645,0.29086,0.22848,0.22889
0.54667,0.14095,0.18973,0.14108,0.18937,0.3182,0.18647,0.29086,0.22849,0.2289
0.54678,0.14096,0.18974,0.14108,0.18938,0.3182,0.18653,0.29086,0.22849,0.2289
0.54689,0.14096,0.18975,0.1411,0.18938,0.3182,0.18653,0.29087,0.2285,0.22893
0.547,0.14096,0.18975,0.14111,0.18938,0.3182,0.18658,0.2909,0.22851,0.22893
0.54711,0.14097,0.18976,0.14111,0.18939,0.31821,0.18659,0.29097,0.22852,0.22893
0.54722,0.14098,0.18978,0.14111,0.18939,0.31821,0.18662,0.29104,0.22852,0.22894
0.54733,0.14098,0.18978,0.14114,0.18939,0.31822,0.18662,0.29109,0.22853,0.22895
0.54744,0.14098,0.18978,0.14117,0.18941,0.31823,0.18664,0.29109,0.22854,0.22895
0.54756,0.141,0.1898,0.14119,0.18941,0.31823,0.18664,0.29111,0.22856,0.22896
0.54767,0.141,0.18981,0.14122,0.18941,0.31824,0.18665,0.29111,0.22857,0.22897
0.54778,0.14101,0.18981,0.14127,0.18941,0.31825,0.18667,0.29112,0.22857,0.22898
0.54789,0.14102,0.18981,0.14127,0.18942,0.31826,0.18669,0.29113,0.22858,0.22899
0.548,0.14103,0.18981,0.14129,0.18945,0.31826,0.18669,0.29118,0.22858,0.22899
0.54811,0.14104,0.18982,0.14133,0.18945,0.31826,0.1867,0.2912,0.22859,0.22901
0.54822,0.14107,0.18982,0.14134,0.18945,0.31828,0.18671,0.29121,0.2286,0.22903
0.54833,0.14111,0.18983,0.14134,0.18946,0.3183,0.18671,0.29122,0.2286,0.22903
0.54844,0.14111,0.18983,0.14134,0.18946,0.31831,0.18674,0.29124,0.2286,0.22904
0.54856,0.14113,0.18984,0.14135,0.18946,0.31832,0.18674,0.29126,0.22861,0.22905
0.54867,0.14113,0.18984,0.14136,0.18946,0.31832,0.18675,0.29126,0.22861,0.22905
0.54878,0.14114,0.18984,0.14138,0.18946,0.31834,0.18677,0.29131,0.22861,0.22906
0.54889,0.14115,0.18984,0.14138,0.18947,0.31834,0.18678,0.29131,0.22861,0.22906
0.549,0.14115,0.18987,0.14141,0.18947,0.31835,0.18678,0.29132,0.22863,0.2291
0.54911,0.14117,0.18987,0.14144,0.18948,0.31835,0.18679,0.29134,0.22863,0.2291
0.54922,0.14118,0.18988,0.14145,0.18948,0.31835,0.1868,0.29147,0.22863,0.22911
0.54933,0.14118,0.18988,0.14146,0.18948,0.31837,0.18682,0.29151,0.22863,0.22912
0.54944,0.1412,0.18989,0.14146,0.18949,0.31838,0.18682,0.29153,0.22863,0.22912
0.54956,0.1412,0.18989,0.1415,0.18949,0.31838,0.18683,0.29156,0.22864,0.22913
0.54967,0.14121,0.18989,0.1415,0.1895,0.31838,0.18684,0.29157,0.22866,0.22914
0.54978,0.14124,0.1899,0.14152,0.1895,0.31838,0.18684,0.29162,0.22867,0.22914
0.54989,0.14128,0.18991,0.14152,0.18952,0.31839,0.18686,0.29165,0.22868,0.22915
0.55,0.14129,0.18992,0.14153,0.18954,0.31839,0.18687,0.2917,0.2287,0.22915
0.55011,0.14131,0.18992,0.14154,0.18954,0.31839,0.18689,0.29177,0.2287,0.22917
0.55022,0.14131,0.18993,0.14157,0.18954,0.3184,0.1869,0.29178,0.22871,0.22917
0.55033,0.14132,0.18994,0.14159,0.18956,0.3184,0.18692,0.29184,0.22874,0.22917
0.55044,0.14132,0.18994,0.14161,0.18957,0.31841,0.18692,0.29188,0.22876,0.22918
0.55056,0.14133,0.18995,0.14162,0.18958,0.31841,0.18693,0.29192,0.22878,0.22918
0.55067,0.14138,0.18996,0.14162,0.18959,0.31842,0.18696,0.29196,0.22878,0.2292
0.55078,0.14138,0.18996,0.14163,0.18959,0.31844,0.18697,0.29196,0.22878,0.2292
0.55089,0.1414,0.18997,0.14163,0.1896,0.31844,0.18698,0.29198,0.22879,0.2292
0.551,0.1414,0.18998,0.14165,0.1896,0.31844,0.18698,0.29198,0.2288,0.2292
0.55111,0.1414,0.18999,0.14168,0.18961,0.31844,0.18705,0.29201,0.2288,0.2292
0.55122,0.14141,0.18999,0.14168,0.18962,0.31845,0.18705,0.29202,0.22881,0.2292
0.55133,0.14141,0.18999,0.1417,0.18963,0.31845,0.18705,0.29205,0.22882,0.22921
0.55144,0.14144,0.18999,0.1417,0.18963,0.31845,0.18709,0.29213,0.22882,0.22922
0.55156,0.14147,0.19,0.14171,0.18963,0.31846,0.1871,0.29215,0.22882,0.22922
0.55167,0.1415,0.19,0.14175,0.18964,0.31846,0.1871,0.29218,0.22883,0.22923
0.55178,0.14152,0.19,0.14175,0.18965,0.31846,0.18715,0.2922,0.22883,0.22923
0.55189,0.14153,0.19003,0.14177,0.18965,0.31846,0.18715,0.29226,0.22884,0.22925
0.552,0.14154,0.19003,0.14177,0.18966,0.31847,0.18716,0.29227,0.22884,0.22926
0.55211,0.14155,0.19004,0.14178,0.18966,0.31848,0.18717,0.29231,0.22884,0.22927
0.55222,0.14155,0.19005,0.1418,0.18967,0.31848,0.18719,0.29237,0.22886,0.22928
0.55233,0.14156,0.19005,0.14182,0.18969,0.31848,0.18725,0.29238,0.22887,0.2293
0.55244,0.1416,0.19006,0.14182,0.1897,0.31849,0.18726,0.29243,0.22887,0.2293
0.55256,0.14162,0.19009,0.14183,0.1897,0.31849,0.18726,0.29243,0.22888,0.2293
0.55267,0.14162,0.19009,0.14185,0.1897,0.31849,0.18727,0.29244,0.22889,0.22931
0.55278,0.14165,0.19009,0.14186,0.1897,0.3185,0.18727,0.29247,0.2289,0.22932
0.55289,0.14165,0.1901,0.14187,0.18974,0.31851,0.18731,0.29248,0.2289,0.22934
0.553,0.14167,0.1901,0.14187,0.18974,0.31852,0.18732,0.29251,0.2289,0.22935
0.55311,0.14167,0.1901,0.14189,0.18974,0.31852,0.18732,0.29253,0.22891,0.22936
0.55322,0.14168,0.1901,0.1419,0.18976,0.31854,0.18735,0.29255,0.22892,0.22937
0.55333,0.1417,0.1901,0.14191,0.18976,0.31855,0.18736,0.29266,0.22892,0.22937
0.55344,0.14171,0.1901,0.14191,0.18977,0.31855,0.18736,0.29271,0.22893,0.22938
0.55356,0.14174,0.1901,0.14191,0.18979,0.31856,0.18737,0.29273,0.22894,0.22938
0.55367,0.14174,0.19011,0.14192,0.18979,0.31856,0.18738,0.29274,0.22895,0.22938
0.55378,0.14174,0.19011,0.14193,0.18981,0.31857,0.18739,0.29275,0.22895,0.22939
0.55389,0.14176,0.19013,0.14195,0.18981,0.31858,0.1874,0.29276,0.22895,0.2294
0.554,0.14177,0.19013,0.14197,0.18981,0.31859,0.1874,0.29285,0.22897,0.22941
0.55411,0.14177,0.19013,0.14198,0.18982,0.31859,0.18741,0.29286,0.22897,0.22944
0.55422,0.14178,0.19014,0.14199,0.18982,0.31859,0.18742,0.29287,0.22897,0.22945
0.55433,0.1418,0.19014,0.14202,0.18983,0.31859,0.18743,0.29287,0.22898,0.22947
0.55444,0.14182,0.19015,0.14202,0.18983,0.3186,0.18745,0.29288,0.229,0.22949
0.55456,0.14183,0.19015,0.14203,0.18983,0.3186,0.18746,0.29295,0.229,0.22949
0.55467,0.14183,0.19016,0.14203,0.18984,0.31861,0.18748,0.29295,0.229,0.2295
0.55478,0.14184,0.19017,0.14203,0.18985,0.31862,0.1875,0.29298,0.22901,0.2295
0.55489,0.14186,0.19017,0.14207,0.18986,0.31863,0.18751,0.29303,0.22902,0.2295
0.555,0.14186,0.19018,0.14208,0.18987,0.31864,0.18753,0.29306,0.22903,0.22951
0.55511,0.14187,0.19019,0.14209,0.18988,0.31864,0.18753,0.29308,0.22904,0.22954
0.55522,0.14187,0.19019,0.14209,0.18988,0.31865,0.18755,0.2931,0.22904,0.22954
0.55533,0.14188,0.19021,0.1421,0.18988,0.31866,0.1876,0.29322,0.22904,0.22955
0.55544,0.14188,0.19021,0.14211,0.18989,0.31866,0.18761,0.29326,0.22906,0.22955
0.55556,0.14189,0.19021,0.14212,0.18989,0.31867,0.18762,0.29326,0.22906,0.22956
0.55567,0.1419,0.19023,0.14213,0.1899,0.31868,0.18762,0.29338,0.22906,0.22956
0.55578,0.14191,0.19023,0.14217,0.1899,0.31868,0.18763,0.29339,0.22906,0.22957
0.55589,0.14191,0.19023,0.14217,0.18991,0.31869,0.18765,0.29359,0.22907,0.2296
0.556,0.14193,0.19024,0.14218,0.18991,0.31869,0.18766,0.29363,0.22907,0.22961
0.55611,0.14194,0.19025,0.14222,0.18991,0.3187,0.18767,0.29365,0.22908,0.22963
0.55622,0.14195,0.19025,0.14223,0.18991,0.3187,0.18769,0.29365,0.22909,0.22967
0.55633,0.14197,0.19026,0.14223,0.18992,0.31871,0.18769,0.29371,0.2291,0.22969
0.55644,0.14198,0.19026,0.14223,0.18992,0.31873,0.1877,0.29373,0.2291,0.22969
0.55656,0.14198,0.19027,0.14224,0.18992,0.31873,0.18771,0.29376,0.22911,0.2297
0.55667,0.14198,0.19027,0.14225,0.18993,0.31873,0.18771,0.29376,0.22912,0.22971
0.55678,0.142,0.19028,0.14226,0.18993,0.31873,0.18772,0.29376,0.22913,0.22971
0.55689,0.14202,0.19028,0.14227,0.18993,0.31873,0.18773,0.29376,0.22914,0.22971
0.557,0.14202,0.19029,0.14228,0.18994,0.31874,0.18775,0.29381,0.22915,0.22972
0.55711,0.14202,0.19029,0.14231,0.18994,0.31874,0.18775,0.29381,0.22916,0.22974
0.55722,0.14204,0.19031,0.14233,0.18994,0.31874,0.18776,0.29383,0.22916,0.22975
0.55733,0.14205,0.19032,0.14233,0.18995,0.31875,0.18777,0.29387,0.22917,0.22975
0.55744,0.14206,0.19032,0.14233,0.18995,0.31875,0.18777,0.29388,0.22919,0.22978
0.55756,0.1421,0.19032,0.14233,0.18997,0.31875,0.18778,0.29391,0.22919,0.22979
0.55767,0.1421,0.19035,0.14234,0.18998,0.31875,0.18778,0.29391,0.22922,0.22979
0.55778,0.14211,0.19036,0.14234,0.18998,0.31876,0.18778,0.29401,0.22923,0.22979
0.55789,0.14212,0.19036,0.14236,0.18998,0.31876,0.18779,0.29402,0.22925,0.22979
0.558,0.14213,0.19037,0.14239,0.18998,0.31881,0.1878,0.29406,0.22927,0.2298
0.55811,0.14217,0.19037,0.14239,0.18999,0.31882,0.1878,0.29411,0.22927,0.2298
0.55822,0.14217,0.19037,0.14243,0.19,0.31883,0.18782,0.29412,0.22928,0.22981
0.55833,0.14218,0.19037,0.14243,0.19001,0.31883,0.18783,0.29418,0.22929,0.22983
0.55844,0.1422,0.19038,0.14243,0.19001,0.31883,0.18784,0.2942,0.2293,0.22985
0.55856,0.1422,0.19038,0.14245,0.19003,0.31884,0.18785,0.29421,0.22931,0.22985
0.55867,0.14222,0.19039,0.14246,0.19004,0.31885,0.18787,0.29422,0.22933,0.22986
0.55878,0.14223,0.1904,0.14247,0.19006,0.31886,0.18787,0.29422,0.22934,0.22987
0.55889,0.14223,0.1904,0.14248,0.19007,0.31887,0.18789,0.29425,0.22934,0.22987
0.559,0.14224,0.19041,0.14248,0.19007,0.31888,0.18789,0.29429,0.22935,0.22988
0.55911,0.14229,0.19041,0.14252,0.19008,0.31888,0.18789,0.29432,0.22937,0.2299
0.55922,0.1423,0.19043,0.14252,0.19008,0.31888,0.18791,0.29439,0.22937,0.22991
0.55933,0.1423,0.19043,0.14254,0.19009,0.31889,0.18792,0.29446,0.22937,0.22991
0.55944,0.14231,0.19044,0.14255,0.19009,0.3189,0.18795,0.29447,0.22938,0.22992
0.55956,0.14236,0.19044,0.14257,0.19009,0.3189,0.18795,0.29448,0.22939,0.22992
0.55967,0.14237,0.19045,0.14257,0.1901,0.3189,0.18798,0.29448,0.2294,0.22994
0.55978,0.14239,0.19045,0.14258,0.1901,0.31891,0.188,0.2945,0.2294,0.22994
0.55989,0.14239,0.19046,0.14259,0.19011,0.31892,0.18801,0.29454,0.22941,0.22995
0.56,0.1424,0.19046,0.14265,0.19012,0.31893,0.18802,0.29455,0.22942,0.22996
0.56011,0.14242,0.19046,0.14266,0.19013,0.31893,0.18802,0.29466,0.22943,0.22999
0.56022,0.14244,0.19047,0.14266,0.19014,0.31894,0.18802,0.29466,0.22944,0.22999
0.56033,0.14245,0.19048,0.14266,0.19015,0.31894,0.18805,0.29471,0.22944,0.23003
0.56044,0.14246,0.19048,0.14267,0.19015,0.31895,0.18806,0.29479,0.22944,0.23003
0.56056,0.14246,0.19048,0.14268,0.19018,0.31895,0.18806,0.29482,0.22945,0.23004
0.56067,0.14246,0.19049,0.14269,0.19018,0.31896,0.18806,0.29488,0.22945,0.23005
0.56078,0.14251,0.1905,0.14269,0.19019,0.31896,0.18806,0.29494,0.22949,0.23006
0.56089,0.14251,0.1905,0.14269,0.19019,0.31896,0.1881,0.29494,0.2295,0.23007
0.561,0.14253,0.19051,0.14269,0.1902,0.31896,0.18811,0.29498,0.2295,0.23007
0.56111,0.14254,0.19052,0.1427,0.19022,0.31896,0.18811,0.29499,0.22952,0.23008
0.56122,0.14254,0.19053,0.1427,0.19023,0.31896,0.18813,0.29502,0.22952,0.23008
0.56133,0.14255,0.19054,0.14271,0.19023,0.31897,0.18814,0.29507,0.22953,0.23011
0.56144,0.14255,0.19054,0.14272,0.19023,0.31897,0.18815,0.29511,0.22953,0.23014
0.56156,0.14256,0.19055,0.14273,0.19025,0.31898,0.18818,0.29523,0.22954,0.23014
0.56167,0.14257,0.19057,0.14273,0.19025,0.31898,0.18819,0.29532,0.22954,0.23017
0.56178,0.14257,0.19058,0.14275,0.19025,0.31898,0.18823,0.29533,0.22955,0.23017
0.56189,0.14259,0.19058,0.14276,0.19026,0.31899,0.18823,0.2954,0.22955,0.23017
0.562,0.14261,0.1906,0.14276,0.19026,0.31899,0.18823,0.29544,0.22955,0.23018
0.56211,0.14267,0.1906,0.14277,0.19028,0.319,0.18824,0.29545,0.22955,0.23019
0.56222,0.14268,0.19061,0.14277,0.19029,0.319,0.18824,0.2955,0.22957,0.23019
0.56233,0.14269,0.19062,0.14278,0.19032,0.31901,0.18825,0.29555,0.22957,0.23019
0.56244,0.14269,0.19062,0.14278,0.19032,0.31901,0.18827,0.29558,0.22959,0.2302
0.56256,0.14271,0.19062,0.14279,0.19033,0.31901,0.18829,0.29567,0.22961,0.2302
0.56267,0.14272,0.19062,0.1428,0.19034,0.31901,0.18831,0.2957,0.22963,0.23021
0.56278,0.14272,0.19062,0.14281,0.19035,0.31903,0.18832,0.29572,0.22965,0.23022
0.56289,0.14274,0.19062,0.14283,0.19035,0.31905,0.18836,0.2958,0.22965,0.23022
0.563,0.14276,0.19064,0.14283,0.19035,0.31905,0.18838,0.29583,0.22965,0.23022
0.56311,0.14276,0.19064,0.14283,0.19035,0.31906,0.18839,0.29583,0.22967,0.23022
0.56322,0.14277,0.19064,0.14284,0.19037,0.31906,0.1884,0.29584,0.22967,0.23025
0.56333,0.14279,0.19066,0.14285,0.19037,0.31907,0.18841,0.29585,0.22969,0.23026
0.56344,0.14279,0.19067,0.14286,0.19038,0.31907,0.18841,0.29588,0.22973,0.23027
0.56356,0.1428,0.19071,0.1429,0.19038,0.31907,0.18843,0.29592,0.22973,0.23029
0.56367,0.1428,0.19071,0.1429,0.19038,0.31909,0.18845,0.29593,0.22976,0.23029
0.56378,0.1428,0.19072,0.1429,0.19039,0.3191,0.18845,0.29601,0.22976,0.23029
0.56389,0.14284,0.19072,0.14294,0.19039,0.3191,0.18847,0.29603,0.22977,0.23031
0.564,0.14284,0.19073,0.14295,0.19039,0.31911,0.18849,0.29604,0.22977,0.23031
0.56411,0.14285,0.19073,0.14296,0.19041,0.31911,0.18849,0.29604,0.22978,0.23032
0.56422,0.14285,0.19074,0.14296,0.19041,0.31912,0.18852,0.29609,0.22978,0.23032
0.56433,0.1429,0.19074,0.14297,0.19041,0.31912,0.18852,0.29612,0.22979,0.23033
0.56444,0.1429,0.19075,0.14298,0.19043,0.31913,0.18854,0.29612,0.22979,0.23035
0.56456,0.14292,0.19076,0.14298,0.19044,0.31914,0.18854,0.29616,0.2298,0.23035
0.56467,0.14293,0.19076,0.143,0.19045,0.31914,0.18854,0.29622,0.22983,0.23036
0.56478,0.14294,0.19077,0.143,0.19045,0.31915,0.18855,0.29624,0.22984,0.23037
0.56489,0.14295,0.19077,0.143,0.19046,0.31916,0.18856,0.29624,0.22984,0.23037
0.565,0.14296,0.19078,0.14302,0.19046,0.31917,0.18857,0.29624,0.22987,0.23038
0.56511,0.14297,0.1908,0.14303,0.19046,0.31917,0.18858,0.29626,0.22988,0.23038
0.56522,0.14297,0.19081,0.14304,0.19047,0.31917,0.18858,0.29626,0.22989,0.23038
0.56533,0.143,0.19081,0.14306,0.19048,0.31917,0.18863,0.2963,0.22995,0.2304
0.56544,0.143,0.19081,0.14306,0.19049,0.31919,0.18864,0.2963,0.22997,0.23041
0.56556,0.14301,0.19081,0.14306,0.1905,0.31919,0.18865,0.2963,0.22998,0.23041
0.56567,0.14302,0.19082,0.14307,0.19051,0.3192,0.18865,0.29636,0.22999,0.23043
0.56578,0.14305,0.19084,0.14308,0.19051,0.31921,0.18868,0.29638,0.22999,0.23044
0.56589,0.14307,0.19084,0.14309,0.19052,0.31921,0.18868,0.2964,0.23001,0.23045
0.566,0.14308,0.19085,0.14309,0.19052,0.31923,0.18872,0.29643,0.23003,0.23048
0.56611,0.1431,0.19085,0.1431,0.19052,0.31924,0.18872,0.29643,0.23004,0.23048
0.56622,0.14312,0.19085,0.14312,0.19052,0.31924,0.18873,0.29645,0.23004,0.2305
0.56633,0.14314,0.19086,0.14313,0.19052,0.31924,0.18874,0.29647,0.23006,0.23053
0.56644,0.14315,0.19087,0.14313,0.19052,0.31925,0.18874,0.29651,0.23006,0.23054
0.56656,0.14316,0.19087,0.14314,0.19054,0.31925,0.18875,0.29652,0.23007,0.23054
0.56667,0.14316,0.19087,0.14314,0.19054,0.31925,0.18875,0.29658,0.23008,0.23054
0.56678,0.14318,0.19088,0.14314,0.19055,0.31926,0.18875,0.2966,0.23009,0.23054
0.56689,0.14318,0.19088,0.14315,0.19056,0.31926,0.18877,0.29663,0.23009,0.23056
0.567,0.14319,0.19089,0.14316,0.19056,0.31926,0.18878,0.29669,0.23009,0.23057
0.56711,0.14319,0.19089,0.14318,0.19057,0.31926,0.18878,0.29671,0.2301,0.23057
0.56722,0.14319,0.19089,0.14318,0.19058,0.31927,0.18878,0.29675,0.2301,0.23058
0.56733,0.14319,0.19089,0.14318,0.19058,0.31927,0.18879,0.29682,0.2301,0.23059
0.56744,0.14319,0.1909,0.14319,0.19058,0.31927,0.18879,0.29685,0.2301,0.23059
0.56756,0.14319,0.19091,0.14319,0.1906,0.31928,0.1888,0.29698,0.23011,0.23061
0.56767,0.14319,0.19092,0.14319,0.1906,0.31929,0.18881,0.29703,0.23012,0.23061
0.56778,0.14319,0.19092,0.1432,0.19061,0.31929,0.18881,0.29708,0.23012,0.23065
0.56789,0.1432,0.19092,0.14321,0.19063,0.31929,0.18882,0.29709,0.23013,0.23066
0.568,0.14322,0.19093,0.14321,0.19065,0.3193,0.18882,0.29719,0.23013,0.23067
0.56811,0.14323,0.19093,0.14322,0.19065,0.3193,0.18883,0.29722,0.23014,0.23067
0.56822,0.14323,0.19094,0.14322,0.19066,0.31931,0.18886,0.29725,0.23016,0.23071
0.56833,0.14324,0.19095,0.14324,0.19067,0.31931,0.18886,0.2973,0.23018,0.23071
0.56844,0.14325,0.19097,0.14326,0.19068,0.31931,0.18888,0.2974,0.23019,0.23074
0.56856,0.14325,0.19097,0.14328,0.19068,0.31932,0.18889,0.29742,0.2302,0.23074
0.56867,0.14325,0.19097,0.14328,0.19068,0.31932,0.18891,0.29746,0.2302,0.23078
0.56878,0.14326,0.19097,0.14333,0.19068,0.31933,0.18892,0.29748,0.23021,0.23078
0.56889,0.14331,0.19097,0.14335,0.1907,0.31933,0.18895,0.29748,0.23022,0.23079
0.569,0.14332,0.19097,0.14336,0.1907,0.31933,0.18896,0.29748,0.23022,0.23079
0.56911,0.14333,0.19098,0.14337,0.1907,0.31933,0.189,0.2976,0.23022,0.2308
0.56922,0.14334,0.19099,0.14338,0.1907,0.31934,0.189,0.2976,0.23023,0.23082
0.56933,0.14335,0.191,0.14338,0.1907,0.31935,0.18902,0.29761,0.23025,0.23082
0.56944,0.14336,0.19101,0.14339,0.1907,0.31936,0.18902,0.29761,0.23026,0.23082
0.56956,0.14336,0.19101,0.14341,0.19071,0.31936,0.18903,0.29767,0.23028,0.23082
0.56967,0.14339,0.19103,0.14342,0.19071,0.31937,0.18903,0.29769,0.23029,0.23082
0.56978,0.1434,0.19104,0.14345,0.19071,0.31938,0.18905,0.2977,0.23029,0.23082
0.56989,0.14343,0.19105,0.14346,0.19072,0.31938,0.18906,0.29772,0.23031,0.23085
0.57,0.14345,0.19105,0.14347,0.19072,0.31939,0.18907,0.29778,0.23032,0.23085
0.57011,0.14348,0.19105,0.14347,0.19073,0.31939,0.18907,0.2978,0.23033,0.23085
0.57022,0.14348,0.19105,0.14347,0.19074,0.3194,0.18911,0.2978,0.23033,0.23085
0.57033,0.14348,0.19106,0.14349,0.19075,0.3194,0.18911,0.29782,0.23034,0.23085
0.57044,0.14351,0.19106,0.1435,0.19076,0.31941,0.18914,0.29783,0.23034,0.23086
0.57056,0.14351,0.19106,0.14351,0.19076,0.31942,0.18914,0.29786,0.23035,0.23088
0.57067,0.14352,0.19107,0.14353,0.19077,0.31943,0.18918,0.29787,0.23036,0.2309
0.57078,0.14352,0.19108,0.14354,0.19077,0.31943,0.18919,0.29793,0.23036,0.23092
0.57089,0.14353,0.19108,0.14354,0.19077,0.31944,0.18919,0.29798,0.2304,0.23092
0.571,0.14357,0.19109,0.14355,0.19078,0.31944,0.18921,0.29799,0.23042,0.23092
0.57111,0.14359,0.19109,0.14356,0.19079,0.31945,0.18922,0.298,0.23042,0.23092
0.57122,0.1436,0.19112,0.14357,0.1908,0.31945,0.18922,0.29803,0.23043,0.23093
0.57133,0.14362,0.19113,0.14359,0.19081,0.31947,0.18925,0.29809,0.23046,0.23093
0.57144,0.14363,0.19113,0.14359,0.19082,0.31947,0.18926,0.29814,0.23048,0.23093
0.57156,0.14364,0.19117,0.14359,0.19082,0.31947,0.18927,0.29817,0.23048,0.23097
0.57167,0.14366,0.19117,0.14362,0.19083,0.31948,0.18928,0.29821,0.23048,0.23098
0.57178,0.14368,0.19117,0.14363,0.19084,0.31948,0.18929,0.29821,0.23049,0.23099
0.57189,0.14369,0.19117,0.14364,0.19084,0.31949,0.1893,0.29827,0.2305,0.23099
0.572,0.14369,0.19118,0.14365,0.19084,0.31949,0.1893,0.29829,0.2305,0.23099
0.57211,0.14373,0.19119,0.14366,0.19084,0.31949,0.18932,0.29831,0.2305,0.231
0.57222,0.14375,0.19119,0.14369,0.19085,0.31949,0.18932,0.29834,0.23051,0.231
0.57233,0.14376,0.19119,0.1437,0.19085,0.31949,0.18933,0.29847,0.23051,0.231
0.57244,0.14377,0.1912,0.1437,0.19085,0.3195,0.18934,0.29849,0.23052,0.23101
0.57256,0.14378,0.19121,0.1437,0.19086,0.31951,0.18937,0.2985,0.23054,0.23102
0.57267,0.1438,0.19126,0.14372,0.19086,0.31951,0.18937,0.29854,0.23055,0.23102
0.57278,0.1438,0.19126,0.14373,0.19087,0.31952,0.18938,0.29858,0.23057,0.23106
0.57289,0.14381,0.19126,0.14374,0.19088,0.31952,0.18939,0.29859,0.23057,0.23106
0.573,0.14384,0.19127,0.14376,0.19088,0.31952,0.18939,0.2986,0.23057,0.23106
0.57311,0.14385,0.19128,0.14376,0.19094,0.31952,0.1894,0.29864,0.23061,0.23107
0.57322,0.14388,0.19129,0.14378,0.19095,0.31952,0.18941,0.2987,0.23061,0.2311
0.57333,0.14388,0.19131,0.14379,0.19095,0.31953,0.18942,0.29876,0.23061,0.23111
0.57344,0.1439,0.19131,0.14379,0.19096,0.31954,0.18942,0.29876,0.23061,0.23114
0.57356,0.14394,0.19132,0.1438,0.19097,0.31956,0.18942,0.29883,0.23062,0.23115
0.57367,0.14397,0.19132,0.1438,0.19097,0.31957,0.18944,0.29884,0.23063,0.23116
0.57378,0.14398,0.19133,0.1438,0.19098,0.31957,0.18944,0.2989,0.23064,0.23117
0.57389,0.14399,0.19133,0.14382,0.191,0.31958,0.18945,0.29892,0.23065,0.23117
0.574,0.14401,0.19137,0.14382,0.191,0.31958,0.18946,0.29897,0.23065,0.23119
0.57411,0.14402,0.19137,0.14382,0.191,0.31959,0.18952,0.29902,0.23065,0.2312
0.57422,0.14402,0.19137,0.14384,0.19101,0.3196,0.18953,0.29911,0.23066,0.2312
0.57433,0.14402,0.19138,0.14385,0.19102,0.3196,0.18955,0.29911,0.23067,0.23122
0.57444,0.14403,0.19138,0.14385,0.19102,0.31961,0.18955,0.29912,0.23067,0.23122
0.57456,0.14405,0.19139,0.14386,0.19107,0.31961,0.18956,0.29916,0.23067,0.23124
0.57467,0.14407,0.1914,0.14388,0.19107,0.31962,0.18957,0.29916,0.23071,0.23126
0.57478,0.14409,0.1914,0.14388,0.19107,0.31962,0.18957,0.29916,0.23072,0.23126
0.57489,0.14411,0.19141,0.14391,0.19108,0.31963,0.18958,0.29917,0.23072,0.23128
0.575,0.14412,0.19141,0.14391,0.19108,0.31964,0.18958,0.29917,0.23073,0.23128
0.57511,0.14413,0.19142,0.14392,0.19109,0.31964,0.18958,0.29918,0.23073,0.23129
0.57522,0.14418,0.19142,0.14394,0.19109,0.31964,0.1896,0.29924,0.23074,0.2313
0.57533,0.14419,0.19143,0.14395,0.19109,0.31965,0.1896,0.29937,0.23075,0.2313
0.57544,0.14422,0.19144,0.14396,0.1911,0.31965,0.18961,0.29937,0.23076,0.23132
0.57556,0.14423,0.19144,0.14398,0.1911,0.31967,0.18962,0.29937,0.23076,0.23132
0.57567,0.14424,0.19144,0.144,0.1911,0.31967,0.18964,0.29942,0.23077,0.23132
0.57578,0.14424,0.19144,0.144,0.19111,0.31968,0.18964,0.29943,0.23077,0.23133
0.57589,0.14426,0.19145,0.14402,0.19112,0.3197,0.18965,0.29944,0.23078,0.23133
0.576,0.14426,0.19146,0.14402,0.19112,0.3197,0.18965,0.29944,0.2308,0.23135
0.57611,0.14428,0.19147,0.14402,0.19112,0.31971,0.18965,0.29945,0.2308,0.23135
0.57622,0.14429,0.19148,0.14404,0.19114,0.31971,0.18965,0.29945,0.2308,0.23135
0.57633,0.14429,0.19149,0.14404,0.19115,0.31971,0.18966,0.29945,0.23081,0.23136
0.57644,0.1443,0.19149,0.14406,0.19116,0.31972,0.18967,0.29948,0.23081,0.23137
0.57656,0.14431,0.1915,0.14407,0.19117,0.31972,0.18968,0.29954,0.23082,0.23138
0.57667,0.14433,0.1915,0.14407,0.19117,0.31973,0.18968,0.29957,0.23083,0.23139
0.57678,0.14433,0.1915,0.14408,0.19117,0.31973,0.18969,0.29958,0.23083,0.2314
0.57689,0.14435,0.1915,0.14408,0.19117,0.31974,0.18969,0.2996,0.23083,0.2314
0.577,0.14438,0.19151,0.14409,0.19117,0.31974,0.18969,0.2996,0.23084,0.2314
0.57711,0.14438,0.19152,0.14409,0.19118,0.31975,0.18969,0.29966,0.23087,0.23141
0.57722,0.14438,0.19152,0.14413,0.19118,0.31975,0.1897,0.2997,0.23087,0.23141
0.57733,0.14438,0.19152,0.14415,0.1912,0.31977,0.1897,0.29975,0.23087,0.23141
0.57744,0.1444,0.19153,0.14415,0.1912,0.31978,0.18972,0.29982,0.23089,0.23144
0.57756,0.1444,0.19153,0.14415,0.1912,0.31978,0.18972,0.2999,0.23091,0.23145
0.57767,0.1444,0.19154,0.14416,0.1912,0.31979,0.18975,0.29991,0.23091,0.23145
0.57778,0.14441,0.19156,0.14417,0.19123,0.31979,0.18976,0.29998,0.23093,0.23146
0.57789,0.14441,0.19156,0.14417,0.19124,0.31979,0.18977,0.30009,0.23095,0.23147
0.578,0.14443,0.19156,0.14418,0.19125,0.31979,0.18978,0.30013,0.23096,0.23149
0.57811,0.14443,0.19156,0.14419,0.19126,0.31982,0.18981,0.30014,0.23098,0.23149
0.57822,0.14443,0.19157,0.14421,0.19127,0.31982,0.18981,0.30017,0.23098,0.2315
0.57833,0.14444,0.19157,0.14422,0.19127,0.31983,0.18983,0.30019,0.23099,0.23151
0.57844,0.14448,0.19158,0.14425,0.19127,0.31983,0.18984,0.30019,0.23099,0.23153
0.57856,0.14449,0.19159,0.14426,0.19128,0.31984,0.18984,0.30024,0.23104,0.23156
0.57867,0.14449,0.1916,0.14426,0.19129,0.31984,0.18985,0.30025,0.23106,0.23157
0.57878,0.1445,0.19161,0.1443,0.19129,0.31984,0.18986,0.30026,0.23106,0.23158
0.57889,0.14451,0.19162,0.1443,0.1913,0.31985,0.18988,0.30027,0.23107,0.23158
0.579,0.14454,0.19162,0.14431,0.19132,0.31985,0.1899,0.30028,0.23108,0.23159
0.57911,0.14455,0.19162,0.14431,0.19132,0.31985,0.18993,0.30032,0.23109,0.23161
0.57922,0.14456,0.19163,0.14433,0.19132,0.31985,0.18993,0.30041,0.2311,0.23167
0.57933,0.14457,0.19163,0.14433,0.19132,0.31987,0.18993,0.30048,0.23111,0.23167
0.57944,0.14459,0.19163,0.14434,0.19132,0.31988,0.18995,0.30049,0.23112,0.23167
0.57956,0.14459,0.19163,0.14434,0.19132,0.31989,0.18997,0.3005,0.23113,0.23169
0.57967,0.14461,0.19163,0.14434,0.19135,0.31989,0.18998,0.30051,0.23113,0.23169
0.57978,0.14462,0.19164,0.14435,0.19137,0.31989,0.18999,0.30053,0.23114,0.2317
0.57989,0.14464,0.19164,0.14435,0.19139,0.3199,0.19001,0.30058,0.23115,0.2317
0.58,0.14464,0.19165,0.14436,0.19139,0.3199,0.19002,0.30062,0.23116,0.23171
0.58011,0.14465,0.19167,0.14437,0.19139,0.3199,0.19002,0.30068,0.23116,0.23171
0.58022,0.14466,0.19169,0.14438,0.19141,0.31991,0.19003,0.3007,0.23117,0.23171
0.58033,0.14468,0.19169,0.14438,0.19141,0.31991,0.19005,0.3007,0.23118,0.23173
0.58044,0.1447,0.19169,0.14438,0.19142,0.31991,0.19005,0.30073,0.2312,0.23173
0.58056,0.14471,0.19172,0.14445,0.19142,0.31992,0.19006,0.30073,0.23121,0.23173
0.58067,0.14473,0.19173,0.14447,0.19143,0.31993,0.19006,0.30081,0.23122,0.23174
0.58078,0.14473,0.19173,0.14448,0.19143,0.31994,0.19007,0.30087,0.23123,0.23174
0.58089,0.14479,0.19173,0.14448,0.19144,0.31995,0.1901,0.30088,0.23124,0.23175
0.581,0.14481,0.19174,0.14449,0.19144,0.31995,0.1901,0.30088,0.23124,0.23176
0.58111,0.14482,0.19174,0.1445,0.19145,0.31996,0.19011,0.30097,0.23124,0.23178
0.58122,0.14482,0.19174,0.1445,0.19145,0.31996,0.19012,0.30097,0.23125,0.23178
0.58133,0.14483,0.19175,0.14454,0.19146,0.31996,0.19013,0.30105,0.23126,0.23179
0.58144,0.14484,0.19176,0.14456,0.19147,0.31997,0.19014,0.30107,0.23129,0.23179
0.58156,0.14485,0.19176,0.14458,0.19148,0.31999,0.19015,0.30108,0.2313,0.23181
0.58167,0.14485,0.19179,0.14458,0.19148,0.32,0.19016,0.3011,0.2313,0.23181
0.58178,0.14486,0.19179,0.14458,0.19148,0.32,0.19017,0.30118,0.2313,0.23181
0.58189,0.14487,0.1918,0.14461,0.19148,0.32,0.19017,0.3012,0.23132,0.23181
0.582,0.1449,0.1918,0.14461,0.19148,0.32001,0.19018,0.30121,0.23132,0.23182
0.58211,0.1449,0.1918,0.14465,0.19151,0.32001,0.19019,0.30122,0.23133,0.23182
0.58222,0.14491,0.19182,0.14466,0.19151,0.32002,0.1902,0.30131,0.23134,0.23184
0.58233,0.14492,0.19183,0.14466,0.19151,0.32002,0.1902,0.30133,0.23134,0.23187
0.58244,0.14495,0.19183,0.14467,0.19152,0.32003,0.19021,0.30134,0.23135,0.23187
0.58256,0.14495,0.19184,0.14468,0.19152,0.32003,0.19025,0.30135,0.23135,0.23187
0.58267,0.14501,0.19185,0.14469,0.19152,0.32004,0.19026,0.30138,0.23137,0.23187
0.58278,0.14502,0.19185,0.14472,0.19152,0.32005,0.19026,0.30139,0.23137,0.23193
0.58289,0.14505,0.19186,0.14473,0.19153,0.32005,0.19029,0.30141,0.23138,0.23193
0.583,0.14505,0.19186,0.14473,0.19153,0.32005,0.19029,0.30145,0.23139,0.23194
0.58311,0.14509,0.19186,0.14474,0.19154,0.32008,0.1903,0.3015,0.23139,0.23195
0.58322,0.14511,0.19186,0.14477,0.19156,0.32009,0.1903,0.30153,0.2314,0.23195
0.58333,0.14512,0.19188,0.14478,0.19156,0.3201,0.19033,0.30156,0.23141,0.23197
0.58344,0.14513,0.1919,0.14478,0.19157,0.32012,0.19034,0.30162,0.23143,0.23197
0.58356,0.14516,0.19192,0.14478,0.19159,0.32014,0.19035,0.30165,0.23143,0.23198
0.58367,0.14516,0.19192,0.14479,0.1916,0.32014,0.19035,0.30166,0.23143,0.23198
0.58378,0.14517,0.19195,0.14482,0.1916,0.32014,0.19036,0.30171,0.23144,0.23199
0.58389,0.14517,0.19195,0.14485,0.19163,0.32016,0.19037,0.30182,0.23144,0.23199
0.584,0.14519,0.19195,0.14488,0.19164,0.32016,0.19037,0.30185,0.23145,0.23201
0.58411,0.1452,0.19195,0.14489,0.19165,0.32016,0.19038,0.30186,0.23145,0.23204
0.58422,0.1452,0.19196,0.1449,0.19165,0.32017,0.19039,0.30192,0.23147,0.23204
0.58433,0.14521,0.19197,0.14491,0.19165,0.32017,0.19039,0.30195,0.23148,0.23205
0.58444,0.14522,0.19197,0.14491,0.19166,0.32017,0.1904,0.30196,0.23148,0.23206
0.58456,0.14523,0.19197,0.14492,0.19167,0.32017,0.19041,0.30199,0.23149,0.23206
0.58467,0.14528,0.19198,0.14492,0.19169,0.32017,0.19042,0.30199,0.2315,0.23206
0.58478,0.14529,0.19199,0.14493,0.19169,0.32018,0.19044,0.30201,0.23151,0.23207
0.58489,0.1453,0.19199,0.14494,0.19169,0.32019,0.19044,0.30205,0.23152,0.23208
0.585,0.14532,0.19201,0.14495,0.19172,0.3202,0.19045,0.30211,0.23152,0.23209
0.58511,0.14532,0.19201,0.14496,0.19173,0.3202,0.19046,0.30211,0.23159,0.2321
0.58522,0.14532,0.19201,0.14496,0.19175,0.3202,0.19049,0.30213,0.2316,0.23211
0.58533,0.14535,0.19203,0.14499,0.19175,0.3202,0.19052,0.30214,0.2316,0.23211
0.58544,0.14536,0.19204,0.145,0.19175,0.3202,0.19052,0.3022,0.2316,0.23213
0.58556,0.14537,0.19204,0.145,0.19176,0.3202,0.19052,0.3023,0.23161,0.23213
0.58567,0.14537,0.19205,0.14501,0.19178,0.32021,0.19053,0.3023,0.23162,0.23214
0.58578,0.14537,0.19206,0.14502,0.19178,0.32021,0.19054,0.30235,0.23162,0.23214
0.58589,0.14537,0.19206,0.14503,0.19179,0.32022,0.19054,0.30238,0.23165,0.23214
0.586,0.14538,0.19209,0.14506,0.19179,0.32023,0.19055,0.30243,0.23166,0.23214
0.58611,0.1454,0.19209,0.14506,0.19179,0.32024,0.19055,0.30243,0.23166,0.23214
0.58622,0.14542,0.1921,0.14508,0.1918,0.32024,0.19056,0.30245,0.23166,0.23216
0.58633,0.14543,0.1921,0.14509,0.1918,0.32025,0.19057,0.30249,0.23166,0.23216
0.58644,0.14544,0.19211,0.14511,0.1918,0.3203,0.19058,0.30251,0.23166,0.23217
0.58656,0.14544,0.19212,0.14514,0.19181,0.3203,0.19059,0.30253,0.23167,0.23217
0.58667,0.14545,0.19212,0.14514,0.19182,0.3203,0.19066,0.30254,0.23167,0.23218
0.58678,0.14547,0.19212,0.14516,0.19184,0.32031,0.19069,0.30255,0.23168,0.23218
0.58689,0.14547,0.19212,0.14517,0.19185,0.32031,0.1907,0.30256,0.23169,0.23222
0.587,0.14547,0.19213,0.14518,0.19186,0.32032,0.19071,0.30257,0.2317,0.23223
0.58711,0.14547,0.19213,0.1452,0.19187,0.32035,0.19072,0.30258,0.2317,0.23225
0.58722,0.14547,0.19215,0.14522,0.19189,0.32035,0.19074,0.30261,0.23171,0.23226
0.58733,0.1455,0.19215,0.14522,0.19189,0.32035,0.19075,0.30264,0.23172,0.23226
0.58744,0.14552,0.19216,0.14524,0.1919,0.32035,0.19076,0.30265,0.23173,0.23227
0.58756,0.14553,0.19216,0.14525,0.1919,0.32036,0.19077,0.3027,0.23177,0.23227
0.58767,0.14553,0.19217,0.14525,0.19193,0.32036,0.19077,0.30278,0.23177,0.23228
0.58778,0.14555,0.19217,0.14527,0.19193,0.32038,0.19077,0.30282,0.23178,0.23228
0.58789,0.14555,0.19219,0.14529,0.19196,0.32038,0.19078,0.30282,0.2318,0.23229
0.588,0.14555,0.1922,0.1453,0.19197,0.32038,0.19079,0.30284,0.2318,0.23229
0.58811,0.14556,0.1922,0.14531,0.19198,0.32039,0.1908,0.30287,0.23181,0.23231
0.58822,0.14556,0.1922,0.14533,0.19199,0.32039,0.19083,0.30292,0.23181,0.23232
0.58833,0.14556,0.19221,0.14534,0.192,0.3204,0.19085,0.30296,0.23185,0.23233
0.58844,0.1456,0.19221,0.14535,0.19202,0.3204,0.19085,0.30301,0.23186,0.23235
0.58856,0.14562,0.19223,0.14537,0.19202,0.3204,0.19086,0.30302,0.23187,0.23236
0.58867,0.14562,0.19224,0.14538,0.19204,0.3204,0.19087,0.30306,0.23187,0.23239
0.58878,0.14567,0.19224,0.14538,0.19204,0.32042,0.19087,0.30306,0.2319,0.23239
0.58889,0.1457,0.19227,0.14539,0.19206,0.32042,0.19087,0.30307,0.23194,0.23239
0.589,0.14571,0.19228,0.1454,0.19206,0.32043,0.19089,0.30315,0.23194,0.2324
0.58911,0.14572,0.19229,0.14542,0.19206,0.32043,0.1909,0.30319,0.23196,0.2324
0.58922,0.14573,0.19231,0.14542,0.19207,0.32044,0.19091,0.30325,0.23196,0.23241
0.58933,0.14574,0.19231,0.14544,0.19207,0.32044,0.19094,0.30329,0.23198,0.23242
0.58944,0.14575,0.19231,0.14544,0.19207,0.32044,0.19095,0.30331,0.23199,0.23242
0.58956,0.14576,0.19231,0.14547,0.19208,0.32045,0.19096,0.30334,0.23199,0.23243
0.58967,0.14579,0.19232,0.14548,0.19209,0.32045,0.19097,0.30339,0.232,0.23243
0.58978,0.1458,0.19233,0.1455,0.19209,0.32045,0.19098,0.30341,0.23205,0.23244
0.58989,0.14585,0.19233,0.14551,0.19209,0.32046,0.19098,0.30341,0.23205,0.23244
0.59,0.14586,0.19234,0.14555,0.19212,0.32046,0.19098,0.30342,0.2321,0.23245
0.59011,0.14586,0.19234,0.14556,0.19213,0.32049,0.19101,0.30345,0.2321,0.23247
0.59022,0.14586,0.19234,0.14557,0.19213,0.32049,0.19102,0.30347,0.2321,0.23247
0.59033,0.14587,0.19234,0.14564,0.19213,0.3205,0.19102,0.30348,0.23211,0.2325
0.59044,0.14588,0.19235,0.14564,0.19214,0.32051,0.19103,0.30357,0.23211,0.2325
0.59056,0.1459,0.19235,0.14565,0.19216,0.32051,0.19103,0.30362,0.23213,0.23251
0.59067,0.14591,0.19235,0.14565,0.19216,0.32051,0.19108,0.30364,0.23213,0.23252
0.59078,0.14592,0.19236,0.14566,0.19218,0.32051,0.19108,0.30373,0.23213,0.23252
0.59089,0.14594,0.19236,0.14567,0.19218,0.32052,0.1911,0.30378,0.23214,0.23253
0.591,0.14594,0.19236,0.14567,0.19219,0.32052,0.19111,0.30378,0.23215,0.23253
0.59111,0.14595,0.19236,0.14569,0.19223,0.32052,0.19112,0.3038,0.23215,0.23254
0.59122,0.14595,0.19238,0.14571,0.19223,0.32052,0.19113,0.30393,0.23217,0.23254
0.59133,0.14596,0.19239,0.14571,0.19224,0.32053,0.19115,0.30403,0.23217,0.23254
0.59144,0.14596,0.19239,0.14571,0.19226,0.32053,0.19115,0.30403,0.23217,0.23255
0.59156,0.14597,0.19239,0.14572,0.19226,0.32055,0.19116,0.30404,0.23222,0.23256
0.59167,0.14598,0.19239,0.14573,0.19227,0.32055,0.19116,0.30408,0.23222,0.23256
0.59178,0.14598,0.1924,0.14574,0.19227,0.32056,0.19118,0.30415,0.23224,0.23258
0.59189,0.14601,0.1924,0.14574,0.19228,0.32057,0.19118,0.30417,0.23225,0.2326
0.592,0.14605,0.19241,0.14575,0.19229,0.32057,0.19121,0.30423,0.23226,0.23261
0.59211,0.14605,0.19241,0.14576,0.1923,0.32058,0.19125,0.30428,0.23226,0.23261
0.59222,0.14609,0.19241,0.14578,0.19231,0.32059,0.19126,0.30434,0.23227,0.23263
0.59233,0.1461,0.19241,0.14581,0.19231,0.32059,0.19127,0.30438,0.23231,0.23264
0.59244,0.14611,0.19243,0.14582,0.19232,0.32059,0.19127,0.30449,0.23231,0.23265
0.59256,0.14611,0.19243,0.14582,0.19232,0.3206,0.19131,0.30453,0.23234,0.23265
0.59267,0.14611,0.19243,0.14582,0.19232,0.3206,0.19133,0.30454,0.23234,0.23265
0.59278,0.14612,0.19243,0.14582,0.19232,0.3206,0.19135,0.30455,0.23235,0.23266
0.59289,0.14613,0.19245,0.14582,0.19233,0.3206,0.19138,0.30455,0.23235,0.23267
0.593,0.14613,0.19247,0.14582,0.19233,0.32061,0.19139,0.30463,0.23237,0.23268
0.59311,0.14614,0.19249,0.14585,0.19234,0.32062,0.19139,0.30463,0.23238,0.23268
0.59322,0.14617,0.1925,0.14588,0.19235,0.32062,0.1914,0.30463,0.2324,0.23269
0.59333,0.14617,0.1925,0.14589,0.19236,0.32062,0.19141,0.30463,0.23241,0.23269
0.59344,0.14617,0.19251,0.14589,0.19236,0.32062,0.19141,0.30465,0.23241,0.23269
0.59356,0.14619,0.19251,0.14591,0.19238,0.32063,0.19142,0.30468,0.23242,0.2327
0.59367,0.1462,0.19251,0.14591,0.19244,0.32063,0.19142,0.3047,0.23242,0.2327
0.59378,0.14622,0.19251,0.14591,0.19246,0.32064,0.19143,0.30477,0.23244,0.23271
0.59389,0.14622,0.19252,0.14592,0.19247,0.32064,0.19143,0.30479,0.23245,0.23271
0.594,0.14624,0.19253,0.14592,0.19247,0.32064,0.19144,0.30483,0.23247,0.23271
0.59411,0.14624,0.19253,0.14592,0.19248,0.32065,0.19146,0.30485,0.23248,0.23271
0.59422,0.14625,0.19255,0.14593,0.19248,0.32065,0.19146,0.30487,0.23249,0.23272
0.59433,0.14625,0.19256,0.14594,0.19248,0.32066,0.19148,0.30487,0.23249,0.23273
0.59444,0.14625,0.19256,0.14594,0.19248,0.32067,0.19151,0.30488,0.2325,0.23273
0.59456,0.14626,0.19257,0.14595,0.19253,0.32069,0.19155,0.30489,0.23253,0.23276
0.59467,0.14628,0.19257,0.14595,0.19253,0.3207,0.19156,0.30489,0.23254,0.23278
0.59478,0.14631,0.19259,0.14596,0.19254,0.32071,0.19157,0.30495,0.23255,0.23278
0.59489,0.14634,0.19259,0.14596,0.19255,0.32072,0.19158,0.30499,0.2326,0.23279
0.595,0.14634,0.1926,0.14597,0.19255,0.32072,0.19158,0.30499,0.2326,0.2328
0.59511,0.14636,0.1926,0.14597,0.19256,0.32073,0.19159,0.30502,0.2326,0.23281
0.59522,0.14639,0.19262,0.14599,0.19257,0.32073,0.19159,0.30505,0.23261,0.23281
0.59533,0.14639,0.19263,0.146,0.19257,0.32074,0.19159,0.30505,0.23262,0.23282
0.59544,0.14639,0.19264,0.146,0.19257,0.32075,0.19162,0.3051,0.23264,0.23282
0.59556,0.14639,0.19267,0.14605,0.19257,0.32075,0.19169,0.30518,0.23264,0.23282
0.59567,0.1464,0.19267,0.14606,0.19258,0.32076,0.19169,0.30521,0.23265,0.23283
0.59578,0.14641,0.19268,0.14607,0.19258,0.32076,0.1917,0.30521,0.23265,0.23283
0.59589,0.14643,0.19269,0.14611,0.19258,0.32076,0.1917,0.30528,0.23265,0.23283
0.596,0.14643,0.19269,0.14615,0.19258,0.32076,0.19171,0.30533,0.23265,0.23286
0.59611,0.14644,0.1927,0.14616,0.19259,0.32077,0.19174,0.30535,0.23267,0.23288
0.59622,0.14649,0.1927,0.14616,0.19261,0.32077,0.19174,0.30535,0.23267,0.23291
0.59633,0.14653,0.19271,0.14618,0.19261,0.32078,0.19175,0.30536,0.23269,0.23293
0.59644,0.14654,0.19271,0.14618,0.19262,0.32078,0.19176,0.30538,0.23269,0.23293
0.59656,0.14654,0.19271,0.14619,0.19262,0.32078,0.19176,0.30538,0.2327,0.23293
0.59667,0.14655,0.19272,0.1462,0.19262,0.32078,0.19176,0.30538,0.23273,0.23294
0.59678,0.14655,0.19272,0.14623,0.19263,0.32079,0.19176,0.30543,0.23273,0.23294
0.59689,0.14657,0.19274,0.14625,0.19263,0.32079,0.19178,0.30543,0.23274,0.23294
0.597,0.14659,0.19275,0.14625,0.19263,0.32079,0.19179,0.30544,0.23274,0.23296
0.59711,0.14659,0.19276,0.14626,0.19264,0.3208,0.1918,0.30545,0.23276,0.23297
0.59722,0.14659,0.19276,0.14629,0.19264,0.3208,0.19181,0.30555,0.23276,0.23297
0.59733,0.1466,0.19277,0.1463,0.19264,0.32081,0.19181,0.3056,0.23277,0.23298
0.59744,0.14661,0.19282,0.1463,0.19265,0.32081,0.19183,0.30563,0.23279,0.233
0.59756,0.14661,0.19284,0.14631,0.19266,0.32081,0.19183,0.30572,0.2328,0.23301
0.59767,0.14665,0.19284,0.14631,0.19266,0.32082,0.19185,0.30572,0.23281,0.23302
0.59778,0.14665,0.19284,0.14637,0.19266,0.32083,0.19185,0.30573,0.23282,0.23302
0.59789,0.14665,0.19285,0.14637,0.19266,0.32083,0.19185,0.30574,0.23286,0.23302
0.598,0.14668,0.19287,0.14638,0.19268,0.32084,0.19186,0.30582,0.23287,0.23304
0.59811,0.14668,0.19288,0.14638,0.19269,0.32084,0.19187,0.30582,0.23291,0.23305
0.59822,0.14669,0.1929,0.14639,0.19271,0.32085,0.19188,0.30582,0.23292,0.23306
0.59833,0.14669,0.1929,0.1464,0.19271,0.32085,0.19189,0.30583,0.23292,0.23309
0.59844,0.14669,0.19291,0.14641,0.19271,0.32085,0.19189,0.30589,0.23293,0.2331
0.59856,0.14669,0.19292,0.14643,0.19272,0.32087,0.1919,0.30593,0.23293,0.2331
0.59867,0.14673,0.19293,0.14643,0.19272,0.32087,0.19191,0.306,0.23293,0.23311
0.59878,0.14673,0.19294,0.14644,0.19272,0.32088,0.19191,0.30606,0.23294,0.23312
0.59889,0.14674,0.19294,0.14644,0.19274,0.32088,0.19193,0.30606,0.23294,0.23313
0.599,0.14676,0.19295,0.14645,0.19275,0.32088,0.19197,0.30609,0.23295,0.23313
0.59911,0.14678,0.19295,0.14646,0.19275,0.32089,0.192,0.30613,0.23295,0.23314
0.59922,0.14678,0.19296,0.14648,0.19276,0.32092,0.19201,0.30614,0.23296,0.23316
0.59933,0.1468,0.19297,0.14648,0.19277,0.32092,0.19201,0.3062,0.23296,0.23317
0.59944,0.14681,0.19298,0.14648,0.19277,0.32092,0.19204,0.30621,0.23297,0.23317
0.59956,0.14684,0.19298,0.1465,0.19277,0.32093,0.19205,0.30626,0.23297,0.23318
0.59967,0.14687,0.19299,0.14651,0.19277,0.32096,0.19205,0.30628,0.23298,0.23321
0.59978,0.1469,0.19299,0.14651,0.19278,0.321,0.19206,0.3063,0.233,0.23323
0.59989,0.14692,0.193,0.14653,0.19278,0.32101,0.19207,0.3063,0.23305,0.23324
0.6,0.14692,0.19301,0.14653,0.19279,0.32101,0.19208,0.30636,0.23306,0.23326
0.60011,0.14693,0.19301,0.14654,0.19279,0.32101,0.19211,0.30638,0.23307,0.23327
0.60022,0.14693,0.19301,0.14654,0.19279,0.32102,0.19214,0.30641,0.23308,0.23327
0.60033,0.14694,0.19301,0.14655,0.1928,0.32102,0.19215,0.30643,0.23308,0.23328
0.60044,0.14694,0.19303,0.14655,0.19281,0.32102,0.1922,0.30652,0.23309,0.2333
0.60056,0.14695,0.19304,0.14656,0.19281,0.32103,0.19221,0.30652,0.2331,0.2333
0.60067,0.14698,0.19306,0.14659,0.19281,0.32103,0.19222,0.3066,0.23316,0.23331
0.60078,0.14699,0.19308,0.1466,0.19282,0.32103,0.19222,0.30661,0.23316,0.23332
0.60089,0.14703,0.19309,0.1466,0.19283,0.32104,0.19223,0.30663,0.23317,0.23333
0.601,0.14708,0.1931,0.14662,0.19286,0.32105,0.19223,0.30665,0.23318,0.23334
0.60111,0.14709,0.19311,0.14663,0.19286,0.32106,0.19224,0.30668,0.23318,0.23335
0.60122,0.14709,0.19311,0.14663,0.19286,0.32106,0.19224,0.30671,0.23319,0.23336
0.60133,0.1471,0.19312,0.14663,0.19287,0.32108,0.19225,0.30672,0.2332,0.23339
0.60144,0.14711,0.19312,0.14665,0.19288,0.32109,0.19226,0.30675,0.2332,0.2334
0.60156,0.14712,0.19313,0.14665,0.19288,0.32109,0.19226,0.30679,0.23324,0.23341
0.60167,0.14715,0.19313,0.14667,0.19288,0.3211,0.19228,0.3068,0.23324,0.23342
0.60178,0.14715,0.19316,0.14667,0.19288,0.3211,0.19229,0.3068,0.23325,0.23342
0.60189,0.14719,0.19316,0.14672,0.19288,0.32111,0.19229,0.30683,0.23326,0.23343
0.602,0.14719,0.19317,0.14673,0.19289,0.32112,0.1923,0.30686,0.23327,0.23343
0.60211,0.14719,0.19318,0.14674,0.19289,0.32112,0.19232,0.30687,0.23328,0.23344
0.60222,0.14721,0.19321,0.14674,0.19289,0.32113,0.19233,0.30689,0.23328,0.23345
0.60233,0.14722,0.19322,0.14676,0.1929,0.32113,0.19235,0.3069,0.23329,0.23345
0.60244,0.14724,0.19323,0.14676,0.19291,0.32113,0.19235,0.30694,0.23329,0.23345
0.60256,0.14726,0.19324,0.14677,0.19294,0.32114,0.19236,0.30695,0.23331,0.23345
0.60267,0.14727,0.19326,0.14677,0.19294,0.32114,0.19237,0.30697,0.23331,0.23346
0.60278,0.14727,0.19326,0.14678,0.19295,0.32114,0.19237,0.30698,0.23333,0.23347
0.60289,0.14728,0.19327,0.14679,0.19295,0.32114,0.19238,0.30698,0.23333,0.23348
0.603,0.14728,0.19328,0.14681,0.19296,0.32115,0.19241,0.30711,0.23333,0.23349
0.60311,0.14729,0.1933,0.14683,0.19296,0.32115,0.19242,0.30715,0.23335,0.23349
0.60322,0.14731,0.19331,0.14685,0.19296,0.32116,0.19245,0.30724,0.23335,0.23351
0.60333,0.14731,0.19332,0.14689,0.19297,0.32116,0.19248,0.30729,0.23337,0.23351
0.60344,0.14734,0.19332,0.14689,0.19297,0.32117,0.1925,0.30734,0.23338,0.23351
0.60356,0.14737,0.19332,0.14689,0.19298,0.32117,0.19254,0.30737,0.23338,0.23352
0.60367,0.14738,0.19333,0.14689,0.19298,0.32119,0.19254,0.30741,0.23339,0.23353
0.60378,0.14739,0.19337,0.1469,0.19299,0.32119,0.19254,0.30745,0.2334,0.23353
0.60389,0.1474,0.19337,0.14692,0.19299,0.3212,0.19255,0.30746,0.23343,0.23354
0.604,0.1474,0.19339,0.14694,0.193,0.32121,0.19255,0.30747,0.23345,0.23354
0.60411,0.14741,0.1934,0.14694,0.193,0.32122,0.19256,0.30747,0.23348,0.23354
0.60422,0.14743,0.19341,0.14695,0.19301,0.32122,0.19256,0.30749,0.23349,0.23355
0.60433,0.14743,0.19342,0.14695,0.19301,0.32123,0.19256,0.30757,0.23351,0.23356
0.60444,0.14744,0.19343,0.14695,0.19301,0.32123,0.19257,0.30771,0.23351,0.23356
0.60456,0.14744,0.19343,0.14699,0.19301,0.32123,0.19257,0.30775,0.23351,0.23357
0.60467,0.14745,0.19343,0.14699,0.19302,0.32124,0.19257,0.30783,0.23351,0.23358
0.60478,0.14745,0.19343,0.14701,0.19302,0.32124,0.19257,0.30798,0.23351,0.23359
0.60489,0.14746,0.19344,0.14701,0.19302,0.32124,0.19259,0.30799,0.23351,0.2336
0.605,0.14747,0.19344,0.14702,0.19303,0.32124,0.1926,0.30807,0.23352,0.23361
0.60511,0.14747,0.19346,0.14703,0.19304,0.32125,0.19261,0.3081,0.23353,0.23363
0.60522,0.14749,0.19347,0.14703,0.19306,0.32125,0.19261,0.30817,0.23354,0.23363
0.60533,0.14751,0.19347,0.14705,0.19307,0.32126,0.19261,0.30818,0.23354,0.23364
0.60544,0.14752,0.19348,0.14708,0.19307,0.32127,0.19262,0.30825,0.23354,0.23364
0.60556,0.14753,0.19348,0.14709,0.19307,0.32127,0.19266,0.30825,0.23355,0.23365
0.60567,0.14753,0.19348,0.14709,0.19307,0.32127,0.19267,0.30827,0.23355,0.23366
0.60578,0.14755,0.19351,0.1471,0.19308,0.32128,0.19268,0.30828,0.23355,0.23369
0.60589,0.14755,0.19353,0.14714,0.19308,0.32129,0.19268,0.30834,0.23356,0.23371
0.606,0.14755,0.19354,0.14714,0.19309,0.32129,0.19268,0.30843,0.23357,0.23373
0.60611,0.14756,0.19355,0.14715,0.19311,0.3213,0.1927,0.30845,0.23358,0.23374
0.60622,0.14758,0.19356,0.14715,0.19311,0.3213,0.1927,0.30846,0.23359,0.23376
0.60633,0.14758,0.19356,0.14716,0.19312,0.32132,0.19277,0.30849,0.23359,0.23376
0.60644,0.14759,0.19358,0.14719,0.19312,0.32133,0.19278,0.30849,0.23359,0.23379
0.60656,0.1476,0.19358,0.1472,0.19312,0.32133,0.19278,0.3085,0.2336,0.23379
0.60667,0.1476,0.19359,0.1472,0.19313,0.32133,0.19281,0.30853,0.2336,0.23379
0.60678,0.1476,0.19359,0.14722,0.19314,0.32135,0.19282,0.30853,0.23362,0.23381
0.60689,0.14761,0.1936,0.14723,0.19314,0.32135,0.19284,0.3086,0.23364,0.23382
0.607,0.14761,0.1936,0.14724,0.19315,0.32136,0.19284,0.30864,0.23365,0.23383
0.60711,0.14764,0.19363,0.14726,0.19315,0.32137,0.19287,0.30865,0.23365,0.23383
0.60722,0.14764,0.19364,0.14728,0.19315,0.32138,0.19288,0.30866,0.23366,0.23384
0.60733,0.14765,0.19365,0.14729,0.19315,0.32138,0.1929,0.30868,0.23366,0.23384
0.60744,0.14769,0.19366,0.14729,0.19316,0.32139,0.19291,0.30877,0.23366,0.23385
0.60756,0.14769,0.19368,0.1473,0.19316,0.32139,0.19292,0.30885,0.23368,0.23386
0.60767,0.1477,0.19368,0.14731,0.19317,0.3214,0.19293,0.30888,0.23368,0.23387
0.60778,0.14771,0.1937,0.14732,0.19318,0.32143,0.19293,0.3089,0.23369,0.23387
0.60789,0.14772,0.19371,0.14732,0.19319,0.32144,0.19293,0.30892,0.2337,0.23387
0.608,0.14774,0.19372,0.14734,0.1932,0.32145,0.19294,0.30892,0.2337,0.23388
0.60811,0.14776,0.19372,0.14736,0.1932,0.32145,0.19297,0.30897,0.23371,0.23389
0.60822,0.14778,0.19374,0.14736,0.19321,0.32145,0.19297,0.30899,0.23371,0.23389
0.60833,0.14779,0.19375,0.14737,0.19321,0.32145,0.19299,0.309,0.23371,0.2339
0.60844,0.14779,0.19376,0.14737,0.19322,0.32146,0.19299,0.30901,0.23372,0.2339
0.60856,0.1478,0.19377,0.14737,0.19322,0.32147,0.19301,0.30901,0.23373,0.23391
0.60867,0.14781,0.19378,0.14738,0.19323,0.32147,0.19301,0.30907,0.23374,0.23391
0.60878,0.14782,0.19379,0.14738,0.19325,0.32147,0.19301,0.30911,0.23376,0.23393
0.60889,0.14782,0.1938,0.1474,0.19325,0.32147,0.19302,0.30914,0.23376,0.23393
0.609,0.14782,0.1938,0.14741,0.19326,0.32148,0.19302,0.3092,0.23377,0.23394
0.60911,0.14786,0.19382,0.14741,0.19326,0.32149,0.19303,0.30923,0.23378,0.23394
0.60922,0.14786,0.19383,0.14741,0.19327,0.32149,0.19303,0.30926,0.23379,0.23395
0.60933,0.14787,0.19384,0.14745,0.19328,0.32149,0.19303,0.30939,0.2338,0.23395
0.60944,0.14789,0.19387,0.14746,0.19328,0.32149,0.19304,0.3094,0.23381,0.23396
0.60956,0.1479,0.19387,0.14747,0.19328,0.3215,0.19304,0.30945,0.23381,0.23396
0.60967,0.1479,0.19388,0.14748,0.19331,0.32151,0.19305,0.30949,0.23382,0.23397
0.60978,0.14795,0.1939,0.14749,0.19331,0.32152,0.19306,0.30954,0.23382,0.23397
0.60989,0.14795,0.1939,0.14752,0.19331,0.32154,0.19306,0.30958,0.23383,0.23398
0.61,0.14796,0.19391,0.14753,0.19334,0.32156,0.19309,0.30973,0.23384,0.23398
0.61011,0.14796,0.19392,0.14753,0.19335,0.32156,0.19309,0.30974,0.23385,0.23399
0.61022,0.14796,0.19392,0.14753,0.19335,0.32156,0.1931,0.3098,0.23385,0.234
0.61033,0.14797,0.19393,0.14753,0.19335,0.32157,0.19311,0.30982,0.23387,0.23401
0.61044,0.14797,0.19394,0.14754,0.19337,0.32158,0.19311,0.30983,0.23387,0.23401
0.61056,0.14797,0.19394,0.14756,0.19337,0.32158,0.19312,0.30984,0.23387,0.23401
0.61067,0.14798,0.19394,0.14757,0.19337,0.32161,0.19313,0.30989,0.23391,0.23402
0.61078,0.14798,0.19394,0.14757,0.19338,0.32161,0.19314,0.30989,0.23392,0.23402
0.61089,0.14799,0.19395,0.14761,0.19338,0.32162,0.19315,0.30997,0.23393,0.23403
0.611,0.14799,0.19395,0.14764,0.19339,0.32162,0.19317,0.30999,0.23396,0.23404
0.61111,0.148,0.19396,0.14766,0.19339,0.32162,0.19317,0.31,0.23396,0.23409
0.61122,0.14801,0.19397,0.14768,0.19339,0.32163,0.19319,0.31001,0.23396,0.23409
0.61133,0.14801,0.19397,0.1477,0.1934,0.32163,0.1932,0.31006,0.23398,0.23409
0.61144,0.14802,0.19398,0.14771,0.1934,0.32163,0.1932,0.31007,0.23399,0.23411
0.61156,0.14802,0.19399,0.14772,0.1934,0.32164,0.1932,0.3101,0.23401,0.23411
0.61167,0.14802,0.19399,0.14772,0.19341,0.32164,0.19322,0.31013,0.23402,0.23412
0.61178,0.14804,0.194,0.14773,0.19341,0.32164,0.19323,0.3102,0.23402,0.23414
0.61189,0.14805,0.194,0.14775,0.19341,0.32164,0.19323,0.31023,0.23403,0.23414
0.612,0.14805,0.19402,0.14776,0.19341,0.32164,0.19324,0.31028,0.23403,0.23416
0.61211,0.14806,0.19403,0.14776,0.19342,0.32165,0.19327,0.31041,0.23403,0.23416
0.61222,0.14806,0.19404,0.14776,0.19342,0.32165,0.19329,0.31045,0.23404,0.23418
0.61233,0.14807,0.19404,0.14776,0.19343,0.32165,0.19329,0.31048,0.23404,0.2342
0.61244,0.14807,0.19404,0.14777,0.19346,0.32166,0.19329,0.31048,0.23404,0.23423
0.61256,0.14809,0.19405,0.14778,0.19346,0.32166,0.19331,0.3105,0.23404,0.23424
0.61267,0.1481,0.19405,0.1478,0.19349,0.32167,0.19332,0.31052,0.23406,0.23425
0.61278,0.1481,0.19406,0.14781,0.1935,0.32168,0.19333,0.31057,0.23409,0.23426
0.61289,0.14811,0.19406,0.14782,0.1935,0.32168,0.19335,0.3106,0.2341,0.23426
0.613,0.14811,0.19406,0.14783,0.1935,0.32169,0.19336,0.31064,0.2341,0.23427
0.61311,0.14812,0.19408,0.14783,0.19351,0.32169,0.19337,0.31064,0.2341,0.23428
0.61322,0.14813,0.19408,0.14785,0.19351,0.3217,0.19338,0.31065,0.23411,0.23431
0.61333,0.14813,0.19409,0.14788,0.19352,0.3217,0.1934,0.31068,0.23411,0.23431
0.61344,0.14813,0.19409,0.1479,0.19352,0.32171,0.1934,0.31069,0.23412,0.23434
0.61356,0.14814,0.1941,0.14791,0.19352,0.32171,0.1934,0.31069,0.23415,0.23434
0.61367,0.14815,0.19411,0.14792,0.19353,0.32172,0.19342,0.31069,0.23416,0.23434
0.61378,0.14817,0.19412,0.14794,0.19354,0.32172,0.19343,0.3107,0.23416,0.23435
0.61389,0.14818,0.19414,0.14794,0.19354,0.32172,0.19348,0.31072,0.23416,0.23438
0.614,0.14818,0.19414,0.14796,0.19354,0.32173,0.19349,0.31074,0.23418,0.23439
0.61411,0.14818,0.19416,0.14798,0.19354,0.32173,0.19352,0.31075,0.23418,0.23439
0.61422,0.1482,0.19417,0.14799,0.19355,0.32177,0.19353,0.31076,0.2342,0.23439
0.61433,0.14821,0.19417,0.148,0.19356,0.32178,0.19353,0.31078,0.2342,0.2344
0.61444,0.14822,0.19418,0.14804,0.19357,0.32178,0.19354,0.3108,0.2342,0.23442
0.61456,0.14826,0.19418,0.14805,0.19357,0.32179,0.19355,0.31082,0.23421,0.23443
0.61467,0.14826,0.19418,0.14805,0.19358,0.3218,0.19356,0.31092,0.23422,0.23444
0.61478,0.14829,0.19419,0.14806,0.19358,0.32181,0.19356,0.31097,0.23422,0.23445
0.61489,0.1483,0.1942,0.14811,0.19359,0.32182,0.19357,0.31101,0.23423,0.23445
0.615,0.14831,0.1942,0.14814,0.19359,0.32183,0.19359,0.31103,0.23423,0.23446
0.61511,0.14831,0.19421,0.14814,0.1936,0.32184,0.19361,0.31105,0.23425,0.23447
0.61522,0.14833,0.19421,0.14815,0.19361,0.32187,0.19362,0.31105,0.23426,0.23447
0.61533,0.14834,0.19422,0.14816,0.19362,0.32187,0.19362,0.31105,0.23427,0.23449
0.61544,0.14835,0.19423,0.14818,0.19362,0.32189,0.19364,0.31106,0.23427,0.23449
0.61556,0.14835,0.19424,0.14819,0.19363,0.3219,0.19366,0.31118,0.23427,0.2345
0.61567,0.14836,0.19426,0.14819,0.19365,0.32191,0.19366,0.31121,0.23427,0.23451
0.61578,0.14837,0.19427,0.14821,0.19365,0.32191,0.19367,0.31124,0.2343,0.23452
0.61589,0.14838,0.19428,0.14822,0.19365,0.32192,0.19367,0.31127,0.23431,0.23452
0.616,0.1484,0.19429,0.14828,0.19366,0.32192,0.19367,0.3113,0.23432,0.23453
0.61611,0.1484,0.19429,0.14829,0.19367,0.32193,0.19368,0.3113,0.23432,0.23453
0.61622,0.14842,0.1943,0.14829,0.19367,0.32194,0.19368,0.31137,0.23434,0.23453
0.61633,0.14843,0.19432,0.14831,0.19368,0.32194,0.1937,0.31138,0.23437,0.23454
0.61644,0.14844,0.19433,0.14833,0.19368,0.32194,0.19371,0.31141,0.23439,0.23455
0.61656,0.14844,0.19435,0.14833,0.19368,0.32195,0.19371,0.31145,0.23441,0.23455
0.61667,0.14846,0.19435,0.14835,0.19369,0.32195,0.19371,0.31147,0.23443,0.23455
0.61678,0.14847,0.19436,0.14837,0.1937,0.32195,0.19372,0.31148,0.23444,0.23456
0.61689,0.14847,0.19436,0.14843,0.19371,0.32196,0.19374,0.31149,0.23446,0.23459
0.617,0.14847,0.19437,0.14845,0.19371,0.32197,0.19374,0.31153,0.23447,0.2346
0.61711,0.14848,0.19437,0.14847,0.19371,0.32197,0.19377,0.31155,0.23447,0.23461
0.61722,0.14848,0.19437,0.14848,0.19371,0.32197,0.19379,0.31157,0.23448,0.23462
0.61733,0.14849,0.19438,0.14849,0.19371,0.32198,0.1938,0.31159,0.23452,0.23464
0.61744,0.14849,0.19438,0.1485,0.19372,0.32198,0.1938,0.3116,0.23452,0.23464
0.61756,0.14851,0.1944,0.14851,0.19372,0.32199,0.1938,0.31162,0.23458,0.23465
0.61767,0.14853,0.1944,0.14851,0.19372,0.32199,0.19381,0.31162,0.23459,0.23466
0.61778,0.14857,0.19441,0.14853,0.19372,0.322,0.19384,0.31166,0.23459,0.23467
0.61789,0.14861,0.19441,0.14853,0.19374,0.322,0.19386,0.31167,0.23459,0.23468
0.618,0.14863,0.19441,0.14854,0.19377,0.322,0.19387,0.3117,0.23462,0.23469
0.61811,0.14863,0.19442,0.14855,0.19377,0.32201,0.19388,0.31173,0.23462,0.23469
0.61822,0.14864,0.19442,0.14856,0.19378,0.32202,0.19388,0.31175,0.23463,0.23469
0.61833,0.14866,0.19443,0.14857,0.19378,0.32202,0.19388,0.31178,0.23463,0.23471
0.61844,0.14867,0.19443,0.14857,0.19378,0.32202,0.19389,0.3118,0.23464,0.23472
0.61856,0.14868,0.19444,0.14857,0.19378,0.32202,0.19389,0.3118,0.23465,0.23474
0.61867,0.14869,0.19446,0.14858,0.19379,0.32202,0.1939,0.31182,0.23466,0.23475
0.61878,0.1487,0.19448,0.14859,0.1938,0.32203,0.19396,0.31184,0.23466,0.23476
0.61889,0.14871,0.19448,0.14859,0.1938,0.32203,0.19396,0.3119,0.23468,0.23477
0.619,0.14871,0.19448,0.14861,0.19381,0.32204,0.19401,0.31191,0.23469,0.23478
0.61911,0.14872,0.19449,0.14862,0.19382,0.32205,0.19402,0.31196,0.23469,0.23478
0.61922,0.14873,0.19449,0.14862,0.19382,0.32206,0.19402,0.31199,0.2347,0.23479
0.61933,0.14873,0.1945,0.14863,0.19383,0.32207,0.19405,0.31201,0.23471,0.2348
0.61944,0.14875,0.1945,0.14864,0.19383,0.32207,0.19405,0.31203,0.23471,0.2348
0.61956,0.14877,0.1945,0.14865,0.19384,0.32208,0.19409,0.31204,0.23472,0.23481
0.61967,0.14878,0.1945,0.14866,0.19384,0.32208,0.1941,0.31205,0.23476,0.23482
0.61978,0.14881,0.19451,0.14866,0.19385,0.32209,0.19411,0.3121,0.23476,0.23484
0.61989,0.14882,0.19451,0.14867,0.19385,0.32209,0.19411,0.31211,0.23477,0.23487
0.62,0.14882,0.19453,0.14869,0.19386,0.32209,0.19412,0.31214,0.23477,0.23488
0.62011,0.14885,0.19453,0.14869,0.19387,0.3221,0.19413,0.31214,0.23483,0.23488
0.62022,0.14887,0.19456,0.1487,0.19388,0.3221,0.19415,0.31223,0.23484,0.23489
0.62033,0.14889,0.19456,0.14872,0.19389,0.3221,0.19418,0.31225,0.23484,0.23489
0.62044,0.14889,0.19457,0.14874,0.1939,0.32211,0.19419,0.3123,0.23485,0.2349
0.62056,0.1489,0.19458,0.14879,0.1939,0.32211,0.19419,0.3123,0.23485,0.2349
0.62067,0.1489,0.1946,0.14881,0.19391,0.32211,0.19422,0.31232,0.23486,0.2349
0.62078,0.1489,0.19462,0.14881,0.19392,0.32212,0.19422,0.31234,0.23488,0.23492
0.62089,0.14892,0.19462,0.14882,0.19393,0.32213,0.19424,0.31234,0.23496,0.23495
0.621,0.14895,0.19463,0.14882,0.19393,0.32214,0.19424,0.31237,0.23497,0.23496
0.62111,0.14896,0.19463,0.14886,0.19395,0.32214,0.19425,0.31242,0.23498,0.23498
0.62122,0.14897,0.19463,0.14887,0.19395,0.32215,0.19428,0.31248,0.23498,0.23498
0.62133,0.14898,0.19464,0.1489,0.19395,0.32216,0.19429,0.31249,0.235,0.23498
0.62144,0.14902,0.19464,0.14891,0.19395,0.32217,0.1943,0.31253,0.23502,0.23501
0.62156,0.14902,0.19464,0.14893,0.19397,0.32217,0.19431,0.31255,0.23502,0.23501
0.62167,0.14903,0.19465,0.14894,0.19397,0.32218,0.19431,0.31256,0.23504,0.23502
0.62178,0.14903,0.19466,0.14895,0.19398,0.32218,0.19432,0.31266,0.23506,0.23503
0.62189,0.14904,0.19468,0.14898,0.19398,0.32218,0.19432,0.31271,0.23506,0.23503
0.622,0.14907,0.19468,0.14902,0.19398,0.32219,0.19432,0.31272,0.23507,0.23503
0.62211,0.14907,0.19469,0.14903,0.194,0.3222,0.19433,0.31275,0.2351,0.23503
0.62222,0.14907,0.19469,0.14903,0.19401,0.32221,0.19437,0.3128,0.2351,0.23504
0.62233,0.14908,0.1947,0.14904,0.19403,0.32222,0.19439,0.31285,0.2351,0.23504
0.62244,0.14909,0.1947,0.14905,0.19403,0.32222,0.19439,0.31286,0.2351,0.23506
0.62256,0.1491,0.1947,0.14909,0.19404,0.32222,0.1944,0.31292,0.23512,0.23507
0.62267,0.1491,0.19472,0.14909,0.19405,0.32223,0.1944,0.31296,0.23513,0.23507
0.62278,0.14911,0.19475,0.14909,0.19405,0.32223,0.19441,0.31305,0.23515,0.2351
0.62289,0.14911,0.19476,0.14909,0.19406,0.32224,0.19442,0.31307,0.23515,0.23511
0.623,0.14912,0.19477,0.14911,0.19406,0.32226,0.19443,0.31308,0.23516,0.23512
0.62311,0.14913,0.19477,0.14911,0.19408,0.32226,0.19443,0.3131,0.23516,0.23512
0.62322,0.14913,0.19477,0.14913,0.19408,0.32226,0.19444,0.31317,0.23517,0.23513
0.62333,0.14913,0.19477,0.14914,0.19408,0.32227,0.19444,0.31325,0.23518,0.23514
0.62344,0.14914,0.19478,0.14914,0.19409,0.32228,0.19444,0.31325,0.23518,0.23514
0.62356,0.14914,0.19478,0.14916,0.19411,0.32229,0.19444,0.31325,0.2352,0.23517
0.62367,0.14914,0.1948,0.14919,0.19411,0.3223,0.19448,0.31328,0.23522,0.23519
0.62378,0.14917,0.1948,0.1492,0.19412,0.32231,0.19448,0.3133,0.23524,0.2352
0.62389,0.14918,0.19481,0.1492,0.19412,0.32234,0.1945,0.31332,0.23524,0.23522
0.624,0.14919,0.19481,0.14921,0.19413,0.32234,0.19451,0.31336,0.23525,0.23522
0.62411,0.14923,0.19482,0.14922,0.19413,0.32235,0.19452,0.31337,0.23526,0.23523
0.62422,0.14923,0.19482,0.14922,0.19414,0.32235,0.19453,0.31339,0.23527,0.23524
0.62433,0.14925,0.19482,0.14922,0.19415,0.32236,0.19453,0.31346,0.23528,0.23524
0.62444,0.14926,0.19483,0.14923,0.19415,0.32236,0.19454,0.31348,0.2353,0.23524
0.62456,0.14928,0.19484,0.14926,0.19416,0.32237,0.19454,0.31349,0.23534,0.23526
0.62467,0.14932,0.19484,0.1493,0.19417,0.32237,0.19455,0.31356,0.23535,0.23527
0.62478,0.14932,0.19484,0.14932,0.19419,0.32237,0.19455,0.31358,0.23536,0.23527
0.62489,0.14932,0.19486,0.14933,0.19419,0.32237,0.19455,0.31359,0.23537,0.23527
0.625,0.14932,0.19486,0.14934,0.19419,0.32238,0.19457,0.31364,0.23541,0.23527
0.62511,0.14935,0.19487,0.14934,0.1942,0.32238,0.19457,0.31366,0.23541,0.23527
0.62522,0.14936,0.19487,0.14934,0.1942,0.32238,0.19457,0.31367,0.23542,0.23529
0.62533,0.14938,0.19489,0.14937,0.19421,0.32239,0.19458,0.31369,0.23544,0.23529
0.62544,0.14938,0.19489,0.14939,0.19421,0.3224,0.19459,0.31373,0.23545,0.2353
0.62556,0.14938,0.1949,0.14939,0.19423,0.3224,0.1946,0.31374,0.23545,0.23531
0.62567,0.14939,0.1949,0.14941,0.19425,0.32241,0.19461,0.31374,0.23548,0.23532
0.62578,0.14941,0.19493,0.14944,0.19425,0.32242,0.19462,0.31376,0.23548,0.23532
0.62589,0.14941,0.19493,0.14949,0.19427,0.32243,0.19464,0.31382,0.23554,0.23533
0.626,0.14941,0.19494,0.14949,0.19428,0.32244,0.19465,0.31384,0.23555,0.23535
0.62611,0.14941,0.19496,0.14951,0.19429,0.32244,0.19466,0.31385,0.23559,0.23535
0.62622,0.14942,0.19496,0.14953,0.19429,0.32244,0.19466,0.31387,0.2356,0.23535
0.62633,0.14942,0.19496,0.14955,0.1943,0.32244,0.19467,0.31394,0.23561,0.23536
0.62644,0.14943,0.19497,0.14955,0.1943,0.32247,0.19468,0.31394,0.23563,0.23537
0.62656,0.14943,0.19498,0.14957,0.1943,0.32247,0.19468,0.314,0.23564,0.23539
0.62667,0.14946,0.19499,0.14957,0.19431,0.32247,0.1947,0.31401,0.23566,0.23539
0.62678,0.14948,0.195,0.14957,0.19433,0.32247,0.19471,0.31404,0.23568,0.23542
0.62689,0.14948,0.195,0.14958,0.19434,0.32247,0.19472,0.31408,0.23569,0.23542
0.627,0.14951,0.195,0.14958,0.19436,0.32249,0.19473,0.31408,0.23569,0.23543
0.62711,0.14954,0.195,0.14959,0.19436,0.32249,0.19475,0.31412,0.2357,0.23546
0.62722,0.14954,0.19501,0.1496,0.19436,0.32251,0.19476,0.31412,0.2357,0.23548
0.62733,0.14956,0.19501,0.1496,0.19437,0.32253,0.19478,0.31413,0.23571,0.23548
0.62744,0.14958,0.19502,0.14966,0.19437,0.32253,0.1948,0.31423,0.23572,0.23548
0.62756,0.14958,0.19503,0.14966,0.19437,0.32254,0.19481,0.31429,0.23572,0.23549
0.62767,0.14959,0.19503,0.14968,0.19437,0.32254,0.19481,0.3143,0.23573,0.2355
0.62778,0.14962,0.19503,0.14969,0.19437,0.32254,0.19482,0.3143,0.23578,0.23551
0.62789,0.14962,0.19504,0.14972,0.19438,0.32255,0.19482,0.31431,0.23579,0.23551
0.628,0.14962,0.19504,0.14973,0.1944,0.32256,0.19482,0.31432,0.23579,0.23553
0.62811,0.14963,0.19504,0.14975,0.19442,0.32257,0.19483,0.31432,0.23582,0.23554
0.62822,0.14964,0.19508,0.14975,0.19443,0.32258,0.19484,0.31436,0.23583,0.23555
0.62833,0.14964,0.19508,0.14979,0.19443,0.32259,0.19485,0.31437,0.23583,0.23557
0.62844,0.14969,0.19509,0.14981,0.19444,0.32259,0.19486,0.31439,0.23583,0.23557
0.62856,0.1497,0.1951,0.14983,0.19444,0.3226,0.19487,0.31446,0.23584,0.23557
0.62867,0.14971,0.19512,0.14983,0.19446,0.32261,0.19489,0.31452,0.23584,0.23558
0.62878,0.14973,0.19513,0.14985,0.19446,0.32262,0.19491,0.31453,0.23584,0.23559
0.62889,0.14974,0.19514,0.14985,0.19447,0.32263,0.19491,0.31456,0.23585,0.2356
0.629,0.14975,0.19514,0.14986,0.19449,0.32264,0.19491,0.31459,0.23586,0.23561
0.62911,0.14977,0.19514,0.14987,0.19449,0.32264,0.19492,0.31459,0.23587,0.23564
0.62922,0.14979,0.19517,0.14988,0.1945,0.32265,0.19492,0.3146,0.23587,0.23565
0.62933,0.14981,0.19517,0.14991,0.19451,0.32265,0.19493,0.31464,0.23588,0.23565
0.62944,0.14983,0.19518,0.14992,0.19451,0.32266,0.19493,0.31467,0.23589,0.23565
0.62956,0.14984,0.19519,0.14993,0.19451,0.32268,0.19494,0.31472,0.23589,0.23569
0.62967,0.14985,0.19519,0.14993,0.19452,0.32268,0.19494,0.31476,0.23591,0.23569
0.62978,0.14985,0.19519,0.14993,0.19452,0.32269,0.19498,0.31481,0.23594,0.2357
0.62989,0.14986,0.1952,0.14994,0.19453,0.3227,0.19498,0.31507,0.23595,0.23571
0.63,0.14986,0.1952,0.14995,0.19455,0.3227,0.19501,0.31507,0.23596,0.23571
0.63011,0.14986,0.19521,0.14995,0.19457,0.32271,0.19503,0.31507,0.23598,0.23573
0.63022,0.14987,0.19522,0.14995,0.19457,0.32272,0.19504,0.3151,0.236,0.23574
0.63033,0.14988,0.19522,0.14995,0.19458,0.32272,0.19507,0.3151,0.236,0.23574
0.63044,0.1499,0.19523,0.14999,0.19458,0.32274,0.19507,0.3151,0.23602,0.23577
0.63056,0.14991,0.19527,0.15002,0.19459,0.32274,0.19508,0.31516,0.23603,0.2358
0.63067,0.14992,0.19528,0.15003,0.1946,0.32275,0.19509,0.31518,0.23604,0.2358
0.63078,0.14993,0.19529,0.15004,0.1946,0.32277,0.19509,0.3152,0.23604,0.23581
0.63089,0.14993,0.1953,0.15006,0.19461,0.32278,0.19511,0.31524,0.23604,0.23581
0.631,0.14997,0.1953,0.15007,0.19461,0.32278,0.19513,0.31528,0.23605,0.23582
0.63111,0.14997,0.19531,0.15009,0.19461,0.32278,0.19513,0.3153,0.23606,0.23582
0.63122,0.14999,0.19534,0.15009,0.19462,0.32279,0.19514,0.31536,0.2361,0.23583
0.63133,0.15,0.19534,0.1501,0.19462,0.32279,0.19514,0.31536,0.23611,0.23587
0.63144,0.15002,0.19534,0.1501,0.19463,0.32279,0.19515,0.31538,0.23612,0.23587
0.63156,0.15005,0.19535,0.1501,0.19465,0.3228,0.19515,0.31539,0.23615,0.23587
0.63167,0.15005,0.19535,0.15011,0.19465,0.3228,0.19516,0.31545,0.23616,0.2359
0.63178,0.15007,0.19537,0.15013,0.19466,0.32281,0.19518,0.31549,0.23618,0.2359
0.63189,0.1501,0.19537,0.15014,0.19467,0.32282,0.19518,0.3155,0.23619,0.2359
0.632,0.15012,0.19537,0.15014,0.19468,0.32282,0.1952,0.31552,0.2362,0.23591
0.63211,0.15012,0.19538,0.15014,0.19469,0.32282,0.19522,0.31555,0.2362,0.23593
0.63222,0.15013,0.19538,0.15015,0.1947,0.32283,0.19522,0.31563,0.23621,0.23593
0.63233,0.15014,0.19538,0.15023,0.19471,0.32284,0.19525,0.31565,0.23621,0.23593
0.63244,0.15015,0.1954,0.15023,0.19473,0.32284,0.19526,0.31566,0.23621,0.23597
0.63256,0.15015,0.1954,0.15023,0.19474,0.32285,0.19526,0.31567,0.23621,0.23598
0.63267,0.15017,0.19543,0.15024,0.19474,0.32285,0.19527,0.31567,0.23622,0.23599
0.63278,0.15017,0.19543,0.15026,0.19475,0.32285,0.1953,0.31567,0.23622,0.23599
0.63289,0.15018,0.19544,0.15027,0.19479,0.32285,0.19532,0.31568,0.23624,0.23599
0.633,0.15019,0.19544,0.15027,0.19479,0.32285,0.19532,0.31568,0.23624,0.236
0.63311,0.1502,0.19545,0.15028,0.19479,0.32286,0.19532,0.31569,0.23626,0.236
0.63322,0.15021,0.19546,0.15029,0.1948,0.32287,0.19533,0.31569,0.23627,0.23601
0.63333,0.15023,0.19548,0.1503,0.19481,0.32287,0.19534,0.31572,0.23628,0.23601
0.63344,0.15023,0.19548,0.1503,0.19481,0.32287,0.19534,0.31579,0.23628,0.23601
0.63356,0.15023,0.19548,0.15031,0.19483,0.32288,0.19535,0.31581,0.23628,0.23602
0.63367,0.15024,0.19551,0.15031,0.19484,0.32289,0.19536,0.3159,0.23629,0.23602
0.63378,0.15026,0.19551,0.15031,0.19484,0.3229,0.19538,0.31601,0.2363,0.23603
0.63389,0.15026,0.19553,0.15031,0.19485,0.32291,0.19539,0.31603,0.2363,0.23603
0.634,0.15028,0.19554,0.15032,0.19485,0.32291,0.19539,0.3161,0.23632,0.23605
0.63411,0.15029,0.19554,0.15037,0.19485,0.32292,0.19539,0.31612,0.23634,0.23605
0.63422,0.1503,0.19555,0.15038,0.19485,0.32292,0.19541,0.31615,0.23635,0.23606
0.63433,0.1503,0.19555,0.15039,0.19486,0.32292,0.19545,0.31621,0.23636,0.23606
0.63444,0.15031,0.19555,0.15041,0.19486,0.32292,0.19545,0.31624,0.23637,0.23607
0.63456,0.15031,0.19555,0.15043,0.19487,0.32293,0.19545,0.31629,0.23638,0.2361
0.63467,0.15032,0.19556,0.15044,0.19487,0.32294,0.19546,0.3163,0.23639,0.23613
0.63478,0.15034,0.19557,0.15045,0.19488,0.32295,0.19547,0.3163,0.23639,0.23613
0.63489,0.15036,0.19557,0.15046,0.19489,0.32295,0.19547,0.31639,0.2364,0.23614
0.635,0.15037,0.19559,0.15046,0.19492,0.32295,0.19547,0.31648,0.2364,0.23614
0.63511,0.15038,0.1956,0.15047,0.19493,0.32296,0.19547,0.31654,0.2364,0.23614
0.63522,0.15038,0.19561,0.15047,0.19494,0.32296,0.19549,0.31656,0.23641,0.23614
0.63533,0.15041,0.19562,0.15047,0.19497,0.32298,0.19549,0.31659,0.23642,0.23614
0.63544,0.15041,0.19563,0.15048,0.19497,0.32298,0.1955,0.3166,0.23643,0.23616
0.63556,0.15042,0.19563,0.15048,0.19499,0.32299,0.19551,0.31662,0.23643,0.23619
0.63567,0.15043,0.19563,0.15049,0.19501,0.32299,0.19552,0.31664,0.23644,0.2362
0.63578,0.15043,0.19564,0.1505,0.19502,0.323,0.19554,0.31668,0.23648,0.2362
0.63589,0.15043,0.19565,0.1505,0.19502,0.323,0.19556,0.31676,0.2365,0.23621
0.636,0.15044,0.19567,0.1505,0.19504,0.32301,0.1956,0.31676,0.2365,0.23621
0.63611,0.15044,0.19567,0.15052,0.19505,0.32303,0.19563,0.31677,0.2365,0.23623
0.63622,0.15045,0.19568,0.15052,0.19505,0.32303,0.19564,0.31677,0.23651,0.23623
0.63633,0.15046,0.19568,0.15052,0.19507,0.32303,0.19564,0.31678,0.23653,0.23624
0.63644,0.15047,0.19568,0.15053,0.19507,0.32304,0.19564,0.31684,0.23655,0.23625
0.63656,0.15048,0.1957,0.15053,0.19508,0.32304,0.19565,0.31692,0.23658,0.23626
0.63667,0.15049,0.19571,0.15056,0.19508,0.32305,0.19567,0.31695,0.23658,0.23626
0.63678,0.1505,0.19572,0.15059,0.19509,0.32306,0.19568,0.31701,0.23659,0.23628
0.63689,0.15052,0.19572,0.15059,0.1951,0.32306,0.19568,0.31707,0.23659,0.23629
0.637,0.15055,0.19574,0.15059,0.1951,0.32307,0.19568,0.31711,0.23661,0.2363
0.63711,0.15055,0.19575,0.15059,0.1951,0.32307,0.19569,0.31712,0.23662,0.2363
0.63722,0.15056,0.19575,0.15062,0.19511,0.32308,0.19572,0.31715,0.23663,0.2363
0.63733,0.15059,0.19576,0.15066,0.19512,0.32308,0.19572,0.31719,0.23663,0.23632
0.63744,0.15059,0.19576,0.15066,0.19514,0.32308,0.19573,0.3172,0.23663,0.23633
0.63756,0.1506,0.19577,0.15066,0.19514,0.32309,0.19576,0.31724,0.23664,0.23635
0.63767,0.15061,0.19578,0.15068,0.19516,0.32309,0.19576,0.31729,0.23666,0.23636
0.63778,0.15062,0.19578,0.15068,0.19516,0.32309,0.1958,0.31741,0.23666,0.23637
0.63789,0.15063,0.19579,0.15068,0.19517,0.3231,0.1958,0.31749,0.23667,0.23638
0.638,0.15065,0.19581,0.15069,0.19519,0.32311,0.1958,0.31759,0.23667,0.2364
0.63811,0.15065,0.19582,0.15069,0.1952,0.32311,0.19581,0.31766,0.2367,0.23641
0.63822,0.15066,0.19583,0.1507,0.1952,0.32312,0.19585,0.31772,0.23671,0.23642
0.63833,0.15066,0.19583,0.1507,0.1952,0.32313,0.19586,0.31775,0.23672,0.23642
0.63844,0.15066,0.19584,0.15072,0.19523,0.32316,0.19588,0.3178,0.23673,0.23643
0.63856,0.15067,0.19584,0.15073,0.19523,0.32317,0.19588,0.31786,0.23674,0.23644
0.63867,0.15069,0.19584,0.15073,0.19523,0.32317,0.1959,0.31786,0.23674,0.23645
0.63878,0.1507,0.19585,0.15074,0.19525,0.32317,0.19591,0.31787,0.23675,0.23645
0.63889,0.15071,0.19585,0.15074,0.19525,0.32318,0.19597,0.31793,0.23676,0.23646
0.639,0.15072,0.19586,0.15075,0.19527,0.32318,0.19597,0.31801,0.23677,0.23646
0.63911,0.15076,0.19586,0.15075,0.19527,0.32318,0.19597,0.31802,0.23678,0.23648
0.63922,0.15079,0.19587,0.15078,0.19528,0.32319,0.19598,0.31808,0.23678,0.23651
0.63933,0.15079,0.19587,0.15081,0.19528,0.32319,0.19599,0.3181,0.23679,0.23651
0.63944,0.1508,0.19587,0.15083,0.19529,0.32319,0.19599,0.31811,0.23681,0.23651
0.63956,0.1508,0.19588,0.15084,0.1953,0.3232,0.196,0.31812,0.23682,0.23652
0.63967,0.1508,0.19589,0.15086,0.19532,0.3232,0.196,0.31813,0.23687,0.23657
0.63978,0.15081,0.19589,0.15086,0.19534,0.3232,0.19601,0.31813,0.23687,0.23658
0.63989,0.15083,0.1959,0.15087,0.19535,0.32321,0.19602,0.31814,0.23688,0.23659
0.64,0.15083,0.19591,0.15088,0.19536,0.32322,0.19603,0.31815,0.23693,0.23659
0.64011,0.15088,0.19591,0.15089,0.19538,0.32323,0.19604,0.31817,0.23695,0.2366
0.64022,0.15091,0.19591,0.15091,0.19538,0.32324,0.19604,0.31818,0.23696,0.23661
0.64033,0.15092,0.19591,0.15091,0.19539,0.32324,0.19605,0.31818,0.23699,0.23662
0.64044,0.15094,0.19591,0.15091,0.19539,0.32324,0.19605,0.3182,0.237,0.23663
0.64056,0.15095,0.19592,0.15094,0.19541,0.32325,0.19606,0.31821,0.237,0.23663
0.64067,0.15095,0.19592,0.15094,0.19542,0.32326,0.19606,0.31824,0.23701,0.23664
0.64078,0.15097,0.19595,0.15094,0.19542,0.32327,0.19608,0.31829,0.23701,0.23665
0.64089,0.15097,0.19597,0.15096,0.19542,0.32327,0.19609,0.31838,0.23701,0.23668
0.641,0.15098,0.19598,0.15096,0.19543,0.32328,0.19611,0.31838,0.23702,0.23669
0.64111,0.15098,0.19598,0.15096,0.19543,0.32328,0.19613,0.31839,0.23702,0.23669
0.64122,0.15101,0.19598,0.15096,0.19544,0.3233,0.19616,0.31841,0.23703,0.23669
0.64133,0.15102,0.19598,0.15096,0.19545,0.3233,0.19616,0.31844,0.23705,0.23671
0.64144,0.15103,0.19598,0.15097,0.19545,0.32331,0.19617,0.31852,0.23711,0.23672
0.64156,0.15103,0.196,0.15097,0.19546,0.32331,0.19617,0.31854,0.23712,0.23672
0.64167,0.15104,0.19601,0.15099,0.19546,0.32332,0.19619,0.31854,0.23714,0.23673
0.64178,0.15104,0.19602,0.15101,0.19546,0.32332,0.19621,0.31856,0.23715,0.23674
0.64189,0.15104,0.19602,0.15102,0.19549,0.32333,0.19621,0.31858,0.23716,0.23675
0.642,0.15106,0.19603,0.15103,0.1955,0.32333,0.19622,0.31862,0.23717,0.23676
0.64211,0.1511,0.19603,0.15104,0.1955,0.32333,0.19625,0.31864,0.23719,0.23676
0.64222,0.1511,0.19604,0.15105,0.1955,0.32333,0.19627,0.31865,0.23719,0.23677
0.64233,0.15111,0.19604,0.15106,0.1955,0.32334,0.19628,0.31867,0.2372,0.23677
0.64244,0.15112,0.19605,0.15106,0.1955,0.32335,0.19629,0.31869,0.2372,0.23678
0.64256,0.15116,0.19606,0.15106,0.19551,0.32336,0.19629,0.3187,0.23721,0.23679
0.64267,0.15117,0.19606,0.15109,0.19551,0.32338,0.1963,0.31872,0.23722,0.23679
0.64278,0.15118,0.19607,0.1511,0.19552,0.32338,0.1963,0.31879,0.23723,0.23679
0.64289,0.15121,0.19607,0.15114,0.19552,0.32338,0.19631,0.31881,0.23723,0.2368
0.643,0.15121,0.19608,0.15115,0.19553,0.32338,0.19632,0.31885,0.23724,0.2368
0.64311,0.15121,0.19608,0.15116,0.19553,0.32338,0.19632,0.31886,0.23724,0.23681
0.64322,0.15122,0.19609,0.15116,0.19553,0.32338,0.19634,0.31889,0.23725,0.23682
0.64333,0.15123,0.19609,0.15116,0.19554,0.32339,0.19634,0.3189,0.23726,0.23683
0.64344,0.15124,0.1961,0.15119,0.19555,0.32339,0.19638,0.31893,0.23727,0.23684
0.64356,0.15124,0.1961,0.15123,0.19556,0.32341,0.19638,0.31893,0.23727,0.23685
0.64367,0.15127,0.1961,0.15123,0.19557,0.32341,0.19639,0.31896,0.23728,0.23685
0.64378,0.15128,0.19611,0.15125,0.19558,0.32342,0.19639,0.31902,0.23728,0.23689
0.64389,0.15128,0.19612,0.15126,0.1956,0.32342,0.1964,0.31903,0.23729,0.2369
0.644,0.15132,0.19612,0.15126,0.1956,0.32342,0.1964,0.31907,0.2373,0.23691
0.64411,0.15133,0.19612,0.15128,0.1956,0.32343,0.1964,0.31908,0.23731,0.23692
0.64422,0.15134,0.19614,0.15129,0.19561,0.32344,0.19641,0.31908,0.23731,0.23692
0.64433,0.15136,0.19614,0.15133,0.19562,0.32345,0.19642,0.31927,0.23732,0.23692
0.64444,0.15138,0.19615,0.15134,0.19562,0.32345,0.19643,0.31932,0.23732,0.23694
0.64456,0.15138,0.19615,0.15136,0.19562,0.32346,0.19644,0.31934,0.23735,0.23695
0.64467,0.15139,0.19618,0.15136,0.19563,0.32348,0.19646,0.31939,0.23735,0.23695
0.64478,0.15139,0.19618,0.15137,0.19564,0.32349,0.19648,0.3194,0.23737,0.23696
0.64489,0.1514,0.19619,0.15141,0.19564,0.3235,0.19649,0.31945,0.23738,0.23697
0.645,0.15141,0.1962,0.15141,0.19565,0.32351,0.1965,0.31949,0.23738,0.23699
0.64511,0.15141,0.1962,0.15142,0.19565,0.32351,0.19652,0.31958,0.23738,0.23702
0.64522,0.15142,0.19622,0.15142,0.19566,0.32352,0.19652,0.31966,0.23742,0.23703
0.64533,0.15142,0.19623,0.15143,0.19567,0.32353,0.19653,0.31968,0.23743,0.23704
0.64544,0.15142,0.19623,0.15145,0.19567,0.32354,0.19654,0.31968,0.23744,0.23705
0.64556,0.15143,0.19626,0.15147,0.19568,0.32354,0.19656,0.31975,0.23744,0.23706
0.64567,0.15145,0.19626,0.15147,0.19568,0.32355,0.19656,0.31975,0.23744,0.23706
0.64578,0.15145,0.19627,0.1515,0.19569,0.32359,0.19656,0.31975,0.23745,0.23707
0.64589,0.15146,0.1963,0.1515,0.19569,0.32359,0.19658,0.31979,0.23746,0.23708
0.646,0.15147,0.1963,0.15152,0.1957,0.3236,0.19659,0.3198,0.23748,0.23708
0.64611,0.15147,0.1963,0.15153,0.19571,0.3236,0.19661,0.31987,0.23749,0.23709
0.64622,0.15147,0.19631,0.15154,0.19572,0.3236,0.19662,0.31988,0.2375,0.23709
0.64633,0.15149,0.19631,0.15156,0.19572,0.32361,0.19662,0.32001,0.23751,0.23713
0.64644,0.15151,0.19632,0.15156,0.19574,0.32362,0.19663,0.32007,0.23752,0.23716
0.64656,0.15151,0.19632,0.15158,0.19575,0.32362,0.19663,0.32009,0.23753,0.23716
0.64667,0.15155,0.19633,0.15159,0.19575,0.32363,0.19663,0.32022,0.23753,0.23717
0.64678,0.15156,0.19633,0.1516,0.19576,0.32364,0.19664,0.32023,0.23753,0.23718
0.64689,0.15157,0.19634,0.15161,0.19578,0.32364,0.19666,0.32024,0.23755,0.23718
0.647,0.15158,0.19637,0.15166,0.19578,0.32365,0.19666,0.3203,0.23756,0.23718
0.64711,0.15159,0.19638,0.15167,0.19579,0.32365,0.19666,0.32036,0.23757,0.23721
0.64722,0.15161,0.19639,0.15168,0.19579,0.32365,0.19667,0.32036,0.23758,0.23721
0.64733,0.15161,0.19641,0.15169,0.1958,0.32366,0.19669,0.32038,0.23759,0.23721
0.64744,0.15161,0.19642,0.15169,0.1958,0.32366,0.19669,0.32043,0.2376,0.23723
0.64756,0.15162,0.19642,0.15169,0.1958,0.32367,0.19673,0.32046,0.23761,0.23727
0.64767,0.15165,0.19643,0.15169,0.1958,0.32367,0.19673,0.3205,0.23762,0.23733
0.64778,0.15167,0.19645,0.15169,0.19581,0.32368,0.19673,0.32056,0.23767,0.23734
0.64789,0.15168,0.19645,0.15171,0.19581,0.32368,0.19674,0.32061,0.23767,0.23734
0.648,0.1517,0.19646,0.15172,0.19581,0.32369,0.19675,0.32065,0.23767,0.23734
0.64811,0.15173,0.19646,0.15173,0.19583,0.3237,0.19677,0.32074,0.23769,0.23735
0.64822,0.15173,0.19647,0.15174,0.19583,0.3237,0.19681,0.32075,0.23772,0.23736
0.64833,0.15174,0.1965,0.15175,0.19585,0.3237,0.19681,0.32075,0.23772,0.23736
0.64844,0.15174,0.1965,0.15175,0.19586,0.32371,0.19682,0.3208,0.23775,0.2374
0.64856,0.15177,0.19653,0.15175,0.19586,0.32371,0.19682,0.3209,0.23776,0.23741
0.64867,0.15177,0.19653,0.15176,0.19587,0.32371,0.19684,0.32091,0.23776,0.23742
0.64878,0.15179,0.19654,0.15178,0.19589,0.32373,0.19684,0.32093,0.23777,0.23742
0.64889,0.15181,0.19654,0.15179,0.19591,0.32374,0.19685,0.32102,0.23778,0.23742
0.649,0.15181,0.19655,0.1518,0.19592,0.32374,0.19687,0.32104,0.23779,0.23743
0.64911,0.15182,0.19656,0.1518,0.19594,0.32374,0.19687,0.32108,0.23779,0.23744
0.64922,0.15185,0.19656,0.15181,0.19594,0.32375,0.19687,0.32108,0.23779,0.23746
0.64933,0.15186,0.19657,0.15183,0.19599,0.32375,0.19688,0.3211,0.2378,0.23748
0.64944,0.15187,0.19659,0.15184,0.19599,0.32375,0.19688,0.32116,0.2378,0.2375
0.64956,0.15188,0.1966,0.15185,0.19599,0.32376,0.19689,0.32117,0.2378,0.23751
0.64967,0.15188,0.1966,0.15188,0.19599,0.32376,0.19689,0.32124,0.23781,0.23752
0.64978,0.15189,0.19661,0.15188,0.196,0.32377,0.1969,0.32124,0.23783,0.23753
0.64989,0.15189,0.19661,0.15188,0.196,0.32377,0.19691,0.32125,0.23783,0.23756
0.65,0.15195,0.19662,0.15189,0.19603,0.32377,0.19695,0.32129,0.23785,0.23757
0.65011,0.15195,0.19663,0.1519,0.19604,0.32378,0.19697,0.32129,0.23785,0.23758
0.65022,0.15198,0.19663,0.15191,0.19604,0.32378,0.19698,0.3213,0.23787,0.23758
0.65033,0.15201,0.19664,0.15191,0.19606,0.32378,0.19699,0.32131,0.23787,0.23759
0.65044,0.15204,0.19666,0.15194,0.19606,0.32378,0.19701,0.32133,0.23787,0.23759
0.65056,0.15207,0.19667,0.15194,0.19608,0.32379,0.19702,0.32137,0.23788,0.2376
0.65067,0.15208,0.19671,0.15194,0.19609,0.32379,0.19702,0.32138,0.23789,0.23761
0.65078,0.1521,0.19672,0.15194,0.19609,0.32379,0.19703,0.32138,0.2379,0.23762
0.65089,0.1521,0.19672,0.15195,0.19611,0.3238,0.19704,0.32147,0.23791,0.23763
0.651,0.1521,0.19675,0.15196,0.19612,0.3238,0.19704,0.32147,0.23791,0.23763
0.65111,0.15211,0.19676,0.15196,0.19612,0.32381,0.19705,0.32149,0.23791,0.23765
0.65122,0.15211,0.19677,0.15197,0.19612,0.32382,0.19706,0.3215,0.23792,0.23766
0.65133,0.15212,0.19679,0.15198,0.19612,0.32382,0.19708,0.32158,0.23792,0.23766
0.65144,0.15212,0.1968,0.15198,0.19612,0.32382,0.19708,0.32159,0.23792,0.23768
0.65156,0.15215,0.19682,0.15199,0.19614,0.32384,0.1971,0.32162,0.23794,0.23768
0.65167,0.15217,0.19683,0.152,0.19615,0.32384,0.1971,0.32165,0.23795,0.23769
0.65178,0.15217,0.19685,0.152,0.19616,0.32385,0.19715,0.32167,0.23795,0.2377
0.65189,0.15218,0.19686,0.15201,0.19616,0.32385,0.19717,0.32168,0.23796,0.2377
0.652,0.15218,0.19688,0.15201,0.19617,0.32386,0.19717,0.32169,0.23797,0.2377
0.65211,0.15218,0.19688,0.15201,0.19617,0.32387,0.19718,0.3218,0.23797,0.2377
0.65222,0.1522,0.19689,0.15204,0.19617,0.32387,0.19719,0.32181,0.23797,0.23777
0.65233,0.1522,0.19689,0.15204,0.19617,0.32388,0.1972,0.32191,0.23797,0.23778
0.65244,0.15221,0.19689,0.15205,0.19618,0.32389,0.1972,0.32191,0.23797,0.23778
0.65256,0.15221,0.19689,0.15206,0.19619,0.32389,0.19721,0.32193,0.23801,0.23778
0.65267,0.15221,0.1969,0.15206,0.19619,0.32389,0.19722,0.32194,0.23801,0.2378
0.65278,0.15222,0.19691,0.15207,0.1962,0.3239,0.19724,0.32198,0.23802,0.2378
0.65289,0.15222,0.19691,0.15207,0.1962,0.3239,0.1973,0.32199,0.23804,0.23781
0.653,0.15223,0.19693,0.15208,0.1962,0.3239,0.1973,0.32199,0.23804,0.23781
0.65311,0.15223,0.19693,0.1521,0.19621,0.32391,0.19732,0.32201,0.23806,0.23783
0.65322,0.15224,0.19693,0.1521,0.19621,0.32391,0.19732,0.32202,0.23807,0.23783
0.65333,0.15224,0.19693,0.15211,0.19624,0.32392,0.19733,0.32205,0.2381,0.23783
0.65344,0.15224,0.19694,0.15211,0.19625,0.32393,0.19734,0.32207,0.23814,0.23784
0.65356,0.15225,0.19696,0.15211,0.19625,0.32393,0.19735,0.3221,0.23817,0.23784
0.65367,0.15225,0.19697,0.15212,0.19628,0.32393,0.19738,0.32211,0.23821,0.23784
0.65378,0.15227,0.19697,0.15214,0.19629,0.32395,0.1974,0.32211,0.23821,0.23787
0.65389,0.1523,0.19697,0.15214,0.1963,0.32396,0.19742,0.32213,0.23822,0.23789
0.654,0.1523,0.19699,0.15214,0.1963,0.32399,0.19743,0.32221,0.23823,0.2379
0.65411,0.15231,0.19699,0.15217,0.19631,0.324,0.19744,0.32222,0.23824,0.23791
0.65422,0.15233,0.19702,0.15219,0.19635,0.324,0.19744,0.32222,0.23825,0.23791
0.65433,0.15233,0.19703,0.15221,0.19637,0.324,0.19744,0.32223,0.23825,0.23793
0.65444,0.15233,0.19703,0.15221,0.19638,0.32402,0.19745,0.32225,0.23825,0.23793
0.65456,0.15234,0.19703,0.15221,0.19638,0.32402,0.19745,0.32227,0.23826,0.23794
0.65467,0.15236,0.19704,0.15223,0.19639,0.32402,0.19747,0.32231,0.23828,0.23795
0.65478,0.15237,0.19705,0.15224,0.19639,0.32402,0.1975,0.32233,0.23828,0.23796
0.65489,0.15239,0.1971,0.15225,0.1964,0.32403,0.19751,0.32234,0.2383,0.23796
0.655,0.15241,0.1971,0.15227,0.19641,0.32403,0.19752,0.32236,0.23831,0.23797
0.65511,0.15242,0.19711,0.15228,0.19641,0.32404,0.19752,0.32242,0.23831,0.23799
0.65522,0.15242,0.19711,0.15229,0.19642,0.32404,0.19754,0.32244,0.23831,0.23799
0.65533,0.15244,0.19714,0.15231,0.19642,0.32405,0.19755,0.32246,0.23831,0.238
0.65544,0.15244,0.19715,0.15233,0.19642,0.32406,0.19756,0.32248,0.23834,0.23802
0.65556,0.15245,0.19715,0.15234,0.19643,0.32407,0.19756,0.32249,0.23836,0.23803
0.65567,0.15246,0.19715,0.15234,0.19646,0.32408,0.19757,0.3225,0.23837,0.23804
0.65578,0.15249,0.19717,0.15234,0.19647,0.32409,0.19757,0.32255,0.23839,0.23806
0.65589,0.1525,0.19717,0.15235,0.19648,0.32411,0.19758,0.32256,0.23839,0.23808
0.656,0.15251,0.19717,0.15237,0.19649,0.32411,0.19759,0.32257,0.2384,0.23808
0.65611,0.15252,0.19718,0.15237,0.19649,0.32412,0.19764,0.32265,0.23842,0.23808
0.65622,0.15252,0.19719,0.15238,0.19649,0.32412,0.19764,0.32269,0.23842,0.2381
0.65633,0.15253,0.1972,0.15239,0.19649,0.32412,0.19769,0.32271,0.23845,0.2381
0.65644,0.15255,0.1972,0.15239,0.19649,0.32413,0.19769,0.32274,0.23845,0.2381
0.65656,0.15256,0.1972,0.15239,0.1965,0.32413,0.19771,0.32277,0.23846,0.23812
0.65667,0.15258,0.19722,0.1524,0.19651,0.32413,0.19774,0.32285,0.23847,0.23812
0.65678,0.15263,0.19723,0.15241,0.19652,0.32415,0.19777,0.32285,0.23849,0.23812
0.65689,0.15263,0.19724,0.15241,0.1966,0.32415,0.19778,0.32286,0.23851,0.23812
0.657,0.15263,0.19724,0.15242,0.19661,0.32418,0.19779,0.32287,0.23851,0.23813
0.65711,0.15264,0.19725,0.15243,0.19661,0.32418,0.19779,0.32287,0.23852,0.23813
0.65722,0.15265,0.19726,0.15244,0.19661,0.32418,0.1978,0.3229,0.23852,0.23814
0.65733,0.15266,0.19727,0.15245,0.19662,0.32418,0.19782,0.32291,0.23854,0.23816
0.65744,0.15266,0.19728,0.15245,0.19662,0.32419,0.19784,0.32293,0.23854,0.23816
0.65756,0.15266,0.1973,0.15246,0.19662,0.32421,0.19784,0.32294,0.23854,0.23816
0.65767,0.15267,0.1973,0.15247,0.19665,0.32422,0.19784,0.32298,0.23854,0.23817
0.65778,0.15268,0.1973,0.15247,0.19665,0.32423,0.19788,0.32307,0.23854,0.23817
0.65789,0.15268,0.19732,0.15249,0.19667,0.32424,0.19789,0.32313,0.23857,0.23817
0.658,0.15269,0.19732,0.15249,0.19668,0.32424,0.19789,0.32315,0.23858,0.23819
0.65811,0.15271,0.19733,0.15249,0.19669,0.32425,0.1979,0.32324,0.2386,0.2382
0.65822,0.15272,0.19736,0.1525,0.19669,0.32425,0.1979,0.32338,0.2386,0.23823
0.65833,0.15273,0.19736,0.15251,0.1967,0.32425,0.19791,0.32338,0.23862,0.23825
0.65844,0.15278,0.19736,0.15251,0.1967,0.32425,0.19792,0.32339,0.23865,0.23827
0.65856,0.15278,0.19737,0.15252,0.19672,0.32425,0.19792,0.32339,0.23865,0.23828
0.65867,0.15279,0.19739,0.15253,0.19672,0.32426,0.19793,0.32345,0.23866,0.23828
0.65878,0.1528,0.1974,0.15253,0.19674,0.32426,0.19795,0.32345,0.23867,0.2383
0.65889,0.1528,0.19742,0.15255,0.19674,0.32427,0.19796,0.3235,0.23869,0.23831
0.659,0.15282,0.19742,0.15256,0.19675,0.32427,0.19797,0.32356,0.23869,0.23832
0.65911,0.15282,0.19743,0.15257,0.1968,0.32428,0.19797,0.32357,0.23869,0.23832
0.65922,0.15284,0.19744,0.15259,0.1968,0.32429,0.19797,0.32359,0.23869,0.23833
0.65933,0.15285,0.19745,0.1526,0.19681,0.32429,0.19799,0.32359,0.23869,0.23834
0.65944,0.15287,0.19745,0.15261,0.19681,0.3243,0.198,0.32362,0.23872,0.23835
0.65956,0.15288,0.19745,0.15262,0.19682,0.3243,0.19802,0.32366,0.23874,0.23835
0.65967,0.1529,0.19746,0.15264,0.19683,0.32431,0.19802,0.32372,0.23875,0.23835
0.65978,0.15292,0.19746,0.15266,0.19683,0.32431,0.19804,0.32374,0.23879,0.23836
0.65989,0.15292,0.19747,0.15266,0.19684,0.32432,0.19806,0.32378,0.23879,0.23837
0.66,0.15293,0.19748,0.15267,0.19684,0.32432,0.19806,0.32382,0.23879,0.23839
0.66011,0.15293,0.19748,0.15268,0.19685,0.32433,0.19808,0.32382,0.23881,0.2384
0.66022,0.15298,0.19749,0.15273,0.19685,0.32433,0.19808,0.32383,0.23882,0.2384
0.66033,0.15301,0.19751,0.15273,0.19686,0.32434,0.1981,0.32385,0.23883,0.23841
0.66044,0.15302,0.19751,0.15273,0.19686,0.32434,0.19812,0.32387,0.23883,0.23841
0.66056,0.15303,0.19751,0.15276,0.19689,0.32437,0.19812,0.32388,0.23885,0.23841
0.66067,0.15303,0.19751,0.15277,0.19691,0.32437,0.19812,0.32389,0.23885,0.23841
0.66078,0.15304,0.19753,0.15277,0.19691,0.32437,0.19812,0.32389,0.23886,0.23842
0.66089,0.15305,0.19753,0.15277,0.19691,0.32438,0.19812,0.3239,0.23886,0.23842
0.661,0.15307,0.19754,0.15278,0.19692,0.32438,0.19818,0.32391,0.23887,0.23843
0.66111,0.15307,0.19756,0.15278,0.19694,0.3244,0.1982,0.32392,0.2389,0.23844
0.66122,0.15309,0.19758,0.15279,0.19695,0.32441,0.1982,0.32399,0.2389,0.23844
0.66133,0.15309,0.19758,0.1528,0.19695,0.32442,0.1982,0.324,0.23891,0.23846
0.66144,0.1531,0.19758,0.15281,0.19695,0.32443,0.19823,0.32403,0.23891,0.23846
0.66156,0.1531,0.1976,0.15282,0.19696,0.32443,0.19823,0.32404,0.23891,0.23847
0.66167,0.15311,0.19761,0.15282,0.19697,0.32443,0.19825,0.32408,0.23892,0.23848
0.66178,0.15313,0.19762,0.15282,0.19697,0.32444,0.19825,0.32412,0.23893,0.23848
0.66189,0.15313,0.19763,0.15283,0.19698,0.32444,0.19827,0.32412,0.23894,0.23848
0.662,0.15316,0.19765,0.15284,0.197,0.32444,0.19828,0.32413,0.23895,0.23849
0.66211,0.15319,0.19766,0.15285,0.197,0.32445,0.19828,0.32413,0.23896,0.23849
0.66222,0.15319,0.19766,0.15287,0.19701,0.32446,0.19829,0.32414,0.23896,0.23849
0.66233,0.1532,0.19766,0.15287,0.19701,0.32446,0.19831,0.3242,0.23896,0.2385
0.66244,0.15321,0.19766,0.15287,0.19701,0.32446,0.19831,0.32425,0.23897,0.2385
0.66256,0.15321,0.19766,0.15288,0.19701,0.32446,0.19832,0.32434,0.23897,0.23852
0.66267,0.15323,0.19766,0.1529,0.19702,0.32448,0.19832,0.32434,0.23897,0.23852
0.66278,0.15323,0.19768,0.15291,0.19702,0.32449,0.19834,0.32444,0.23899,0.23854
0.66289,0.15325,0.19768,0.15293,0.19703,0.32452,0.19834,0.32444,0.23899,0.23855
0.663,0.15325,0.19769,0.15295,0.19703,0.32453,0.19837,0.32456,0.23902,0.23855
0.66311,0.15326,0.19769,0.15295,0.19703,0.32453,0.19837,0.32459,0.23903,0.23856
0.66322,0.15326,0.1977,0.15296,0.19705,0.32453,0.19839,0.32483,0.23903,0.23857
0.66333,0.15326,0.1977,0.15297,0.19706,0.32453,0.19841,0.32491,0.23903,0.23861
0.66344,0.15326,0.19774,0.15298,0.19708,0.32454,0.19841,0.32501,0.23905,0.23861
0.66356,0.15326,0.19775,0.15298,0.19708,0.32454,0.19841,0.32503,0.23906,0.23862
0.66367,0.15327,0.19775,0.15298,0.19709,0.32454,0.19842,0.32507,0.23908,0.23862
0.66378,0.15328,0.19776,0.15301,0.19709,0.32454,0.19842,0.32508,0.23908,0.23862
0.66389,0.1533,0.19776,0.15301,0.1971,0.32454,0.19843,0.32508,0.23908,0.23862
0.664,0.1533,0.19777,0.15303,0.19712,0.32455,0.19843,0.32508,0.23909,0.23863
0.66411,0.15333,0.19777,0.15305,0.19712,0.32455,0.19843,0.32509,0.23909,0.23863
0.66422,0.15334,0.19779,0.1531,0.19713,0.32455,0.19845,0.3251,0.23909,0.23864
0.66433,0.15334,0.19779,0.1531,0.19716,0.32456,0.19845,0.3251,0.23909,0.23865
0.66444,0.15335,0.1978,0.1531,0.19719,0.32456,0.19847,0.32512,0.23911,0.23865
0.66456,0.15336,0.1978,0.15313,0.1972,0.32456,0.19849,0.32515,0.23911,0.23865
0.66467,0.15339,0.19781,0.15313,0.19721,0.32458,0.19851,0.32519,0.23912,0.23866
0.66478,0.1534,0.19781,0.15314,0.19723,0.32458,0.19851,0.32532,0.23913,0.23868
0.66489,0.1534,0.19782,0.15317,0.19724,0.32458,0.19858,0.32532,0.23913,0.23869
0.665,0.15348,0.19783,0.15319,0.19726,0.32459,0.19861,0.32544,0.23914,0.2387
0.66511,0.15348,0.19784,0.15319,0.19726,0.3246,0.19863,0.32544,0.23914,0.23871
0.66522,0.15351,0.19784,0.1532,0.19726,0.3246,0.19866,0.32551,0.23914,0.23871
0.66533,0.15352,0.19785,0.15322,0.19729,0.32461,0.19867,0.32553,0.23916,0.23872
0.66544,0.15353,0.19785,0.15324,0.1973,0.32461,0.19869,0.32557,0.23917,0.23873
0.66556,0.15354,0.19786,0.15326,0.19731,0.32463,0.19869,0.32557,0.23918,0.23874
0.66567,0.15355,0.19787,0.15326,0.19731,0.32464,0.1987,0.32557,0.2392,0.23875
0.66578,0.15356,0.19788,0.15327,0.19731,0.32465,0.19871,0.32566,0.2392,0.23875
0.66589,0.1536,0.19789,0.15327,0.19734,0.32466,0.19872,0.32567,0.2392,0.23876
0.666,0.15361,0.19789,0.15328,0.19734,0.32466,0.19873,0.32568,0.23923,0.23876
0.66611,0.15361,0.19789,0.15328,0.19735,0.32467,0.19874,0.32568,0.23923,0.23879
0.66622,0.15363,0.19789,0.15329,0.19736,0.32467,0.19875,0.32569,0.23925,0.23879
0.66633,0.15363,0.1979,0.15331,0.19737,0.32467,0.19876,0.32571,0.23927,0.23882
0.66644,0.15364,0.1979,0.15331,0.19737,0.32468,0.19878,0.32576,0.23928,0.23883
0.66656,0.15365,0.19792,0.15332,0.19738,0.32468,0.19879,0.32578,0.23928,0.23884
0.66667,0.15368,0.19793,0.15332,0.19739,0.3247,0.19879,0.32579,0.23931,0.23887
0.66678,0.15369,0.19793,0.15332,0.19741,0.3247,0.1988,0.32579,0.23931,0.23887
0.66689,0.1537,0.19798,0.15333,0.19746,0.32471,0.19881,0.32591,0.23931,0.23888
0.667,0.1537,0.19799,0.15334,0.19746,0.32472,0.19881,0.32592,0.23936,0.2389
0.66711,0.1537,0.19799,0.15334,0.19746,0.32472,0.19882,0.32595,0.23937,0.23891
0.66722,0.15371,0.198,0.15337,0.19746,0.32473,0.19883,0.32596,0.23938,0.23891
0.66733,0.15373,0.198,0.15339,0.19747,0.32473,0.19885,0.32599,0.23938,0.23891
0.66744,0.15374,0.198,0.15342,0.19747,0.32473,0.19888,0.32599,0.23943,0.23891
0.66756,0.15374,0.198,0.15345,0.19747,0.32474,0.19888,0.32609,0.23944,0.23894
0.66767,0.15374,0.19802,0.15348,0.19748,0.32475,0.19889,0.3261,0.23945,0.23894
0.66778,0.15374,0.19803,0.15348,0.19748,0.32475,0.19889,0.32612,0.23946,0.23894
0.66789,0.15375,0.19803,0.15349,0.19751,0.32476,0.19891,0.32626,0.23947,0.23894
0.668,0.15376,0.19804,0.1535,0.19751,0.32478,0.19892,0.32627,0.23947,0.23895
0.66811,0.15377,0.19805,0.1535,0.19753,0.32479,0.19893,0.32631,0.23948,0.23896
0.66822,0.15378,0.19805,0.15351,0.19755,0.32479,0.19894,0.32644,0.23949,0.23897
0.66833,0.15378,0.19805,0.15352,0.19755,0.32481,0.19894,0.32649,0.23949,0.23898
0.66844,0.15381,0.19806,0.15352,0.19757,0.32481,0.19895,0.32654,0.23949,0.23898
0.66856,0.15384,0.19807,0.15353,0.19758,0.32481,0.19896,0.32659,0.23949,0.239
0.66867,0.15386,0.19807,0.15354,0.19759,0.32482,0.19897,0.32659,0.23949,0.23901
0.66878,0.15387,0.19808,0.15354,0.19759,0.32483,0.19897,0.32661,0.2395,0.23902
0.66889,0.15388,0.19808,0.15356,0.1976,0.32484,0.19897,0.32665,0.23951,0.23903
0.669,0.15389,0.19811,0.15356,0.19761,0.32484,0.19897,0.32669,0.23952,0.23904
0.66911,0.15389,0.19811,0.15357,0.19762,0.32485,0.19899,0.32672,0.23955,0.23905
0.66922,0.1539,0.19811,0.15358,0.19762,0.32485,0.199,0.32679,0.23955,0.23905
0.66933,0.1539,0.19812,0.1536,0.19763,0.32486,0.199,0.32683,0.23957,0.23909
0.66944,0.15392,0.19813,0.15362,0.19763,0.32486,0.19901,0.32687,0.23957,0.23911
0.66956,0.15394,0.19813,0.15363,0.19763,0.32486,0.19901,0.32688,0.23957,0.23911
0.66967,0.15397,0.19813,0.15365,0.19766,0.32486,0.19902,0.32693,0.23962,0.23912
0.66978,0.15399,0.19814,0.15366,0.19767,0.32486,0.19904,0.32694,0.23963,0.23912
0.66989,0.154,0.19814,0.15368,0.19767,0.32486,0.19907,0.32694,0.23963,0.23913
0.67,0.154,0.19816,0.15369,0.19767,0.32487,0.19908,0.32697,0.23964,0.23914
0.67011,0.15401,0.19816,0.1537,0.19768,0.32488,0.19909,0.32701,0.23966,0.23916
0.67022,0.15403,0.19816,0.15371,0.19768,0.32489,0.1991,0.32704,0.23968,0.23917
0.67033,0.15405,0.19817,0.15371,0.19769,0.32489,0.19911,0.32705,0.23969,0.2392
0.67044,0.15405,0.19818,0.15373,0.19769,0.32489,0.19911,0.32708,0.2397,0.23925
0.67056,0.15408,0.19818,0.15376,0.19769,0.32491,0.19911,0.32709,0.23972,0.23926
0.67067,0.15408,0.19819,0.15376,0.1977,0.32492,0.19913,0.32711,0.23972,0.23927
0.67078,0.15409,0.19819,0.15377,0.19771,0.32493,0.19914,0.32712,0.23973,0.23928
0.67089,0.1541,0.19821,0.15377,0.19771,0.32494,0.19914,0.32712,0.23975,0.23929
0.671,0.15412,0.19821,0.15379,0.19773,0.32494,0.19915,0.32713,0.23978,0.2393
0.67111,0.15412,0.19822,0.15379,0.19773,0.32496,0.19918,0.32715,0.23979,0.23931
0.67122,0.15413,0.19822,0.15379,0.19774,0.32497,0.1992,0.32724,0.2398,0.23934
0.67133,0.15413,0.19823,0.1538,0.19774,0.32497,0.1992,0.3274,0.23981,0.23934
0.67144,0.15413,0.19826,0.1538,0.19775,0.32498,0.1992,0.32746,0.23981,0.23935
0.67156,0.15416,0.19826,0.15382,0.19776,0.32498,0.19921,0.3275,0.23982,0.23937
0.67167,0.15419,0.19827,0.15382,0.19776,0.32498,0.19923,0.32756,0.23982,0.23938
0.67178,0.1542,0.19827,0.15383,0.19776,0.325,0.19925,0.32757,0.23984,0.23938
0.67189,0.15421,0.19827,0.15384,0.19777,0.32501,0.19925,0.3276,0.23984,0.2394
0.672,0.15421,0.19828,0.15386,0.19778,0.32503,0.19925,0.32766,0.23984,0.2394
0.67211,0.15422,0.19828,0.15389,0.1978,0.32503,0.19926,0.32767,0.23984,0.23941
0.67222,0.15423,0.19828,0.1539,0.1978,0.32505,0.19928,0.32768,0.23985,0.23942
0.67233,0.15424,0.19829,0.15392,0.1978,0.32506,0.19929,0.32769,0.23986,0.23942
0.67244,0.15424,0.19829,0.15393,0.1978,0.32507,0.19931,0.32778,0.23987,0.23943
0.67256,0.15425,0.19829,0.15393,0.19781,0.32508,0.19931,0.32783,0.23989,0.23943
0.67267,0.15427,0.19831,0.15393,0.19782,0.32508,0.19935,0.32784,0.23989,0.23943
0.67278,0.15427,0.19832,0.15394,0.19783,0.32508,0.19936,0.32786,0.23991,0.23943
0.67289,0.15427,0.19832,0.15395,0.19784,0.32508,0.19936,0.32787,0.23992,0.23944
0.673,0.15427,0.19833,0.15395,0.19785,0.32509,0.19936,0.32789,0.23993,0.23945
0.67311,0.15427,0.19833,0.15395,0.19786,0.32509,0.19937,0.32792,0.23995,0.23946
0.67322,0.15429,0.19833,0.15395,0.19788,0.32509,0.1994,0.32793,0.23995,0.23947
0.67333,0.15432,0.19835,0.15397,0.19788,0.3251,0.19941,0.32798,0.23995,0.23948
0.67344,0.15432,0.19836,0.15398,0.19789,0.32512,0.19942,0.32799,0.23998,0.23948
0.67356,0.15433,0.19837,0.15399,0.19789,0.32512,0.19943,0.32806,0.23999,0.23949
0.67367,0.15433,0.19838,0.15401,0.1979,0.32512,0.19943,0.32809,0.23999,0.23949
0.67378,0.15433,0.19838,0.15401,0.19791,0.32512,0.19943,0.32812,0.23999,0.23949
0.67389,0.15433,0.19839,0.15401,0.19791,0.32513,0.19945,0.32819,0.23999,0.23953
0.674,0.15435,0.19839,0.15402,0.19793,0.32515,0.19945,0.3282,0.24,0.23954
0.67411,0.15435,0.19839,0.15402,0.19794,0.32515,0.19948,0.32826,0.24,0.23954
0.67422,0.15438,0.19839,0.15402,0.19794,0.32517,0.19948,0.32826,0.24001,0.23954
0.67433,0.15438,0.1984,0.15403,0.19796,0.32518,0.19949,0.32829,0.24002,0.23955
0.67444,0.15439,0.1984,0.15404,0.19796,0.32518,0.19949,0.32831,0.24002,0.23956
0.67456,0.1544,0.19844,0.15408,0.19797,0.32518,0.1995,0.32832,0.24003,0.23956
0.67467,0.15441,0.19845,0.15409,0.19797,0.32518,0.1995,0.32834,0.24003,0.23956
0.67478,0.15442,0.19846,0.1541,0.19798,0.32519,0.19952,0.32844,0.24004,0.23956
0.67489,0.15442,0.19847,0.15411,0.19799,0.32519,0.19953,0.32846,0.24005,0.23957
0.675,0.15446,0.19847,0.15411,0.19799,0.32519,0.19955,0.32852,0.24006,0.23957
0.67511,0.15447,0.19848,0.15412,0.19799,0.32521,0.19955,0.32854,0.24007,0.23957
0.67522,0.15447,0.19848,0.15416,0.19799,0.32521,0.19956,0.32854,0.24008,0.23957
0.67533,0.1545,0.19848,0.15416,0.19799,0.32521,0.19956,0.32856,0.24009,0.23958
0.67544,0.15452,0.19849,0.15417,0.19799,0.32523,0.19957,0.3286,0.2401,0.23959
0.67556,0.15452,0.19849,0.15419,0.198,0.32524,0.19958,0.32863,0.2401,0.2396
0.67567,0.15453,0.19849,0.15419,0.19803,0.32524,0.19959,0.32865,0.24011,0.23964
0.67578,0.15454,0.1985,0.15419,0.19803,0.32525,0.1996,0.32871,0.24011,0.23964
0.67589,0.15455,0.1985,0.1542,0.19804,0.32525,0.1996,0.32876,0.24012,0.23965
0.676,0.15455,0.19851,0.1542,0.19805,0.32526,0.19961,0.32884,0.24013,0.23966
0.67611,0.15455,0.19853,0.15422,0.19806,0.32526,0.19962,0.32887,0.24015,0.23967
0.67622,0.15456,0.19854,0.15425,0.19806,0.32527,0.19963,0.32893,0.24015,0.23967
0.67633,0.15457,0.19855,0.15426,0.19806,0.32528,0.19968,0.32893,0.24016,0.23968
0.67644,0.15458,0.19857,0.15426,0.19807,0.32528,0.19969,0.32894,0.24019,0.23969
0.67656,0.15459,0.19858,0.15427,0.19808,0.32529,0.1997,0.32897,0.24019,0.23969
0.67667,0.15463,0.19858,0.15427,0.19808,0.32529,0.1997,0.32907,0.2402,0.23969
0.67678,0.15463,0.19858,0.15428,0.19809,0.32529,0.19973,0.32909,0.2402,0.23973
0.67689,0.15466,0.19859,0.15428,0.19811,0.3253,0.19974,0.32911,0.24021,0.23974
0.677,0.15466,0.1986,0.15429,0.19811,0.3253,0.19975,0.32912,0.24021,0.23974
0.67711,0.15468,0.19861,0.1543,0.19811,0.32531,0.19976,0.32918,0.24021,0.23974
0.67722,0.15471,0.19862,0.15431,0.19812,0.32531,0.19976,0.32919,0.24021,0.23976
0.67733,0.15476,0.19862,0.15434,0.19815,0.32531,0.19976,0.32921,0.24023,0.23976
0.67744,0.15478,0.19864,0.15434,0.19816,0.32532,0.19981,0.32921,0.24023,0.23979
0.67756,0.15478,0.19866,0.15435,0.19816,0.32532,0.19981,0.32922,0.24023,0.23981
0.67767,0.1548,0.19866,0.15435,0.19817,0.32533,0.19984,0.32929,0.24023,0.23983
0.67778,0.15481,0.19868,0.15435,0.19817,0.32533,0.19989,0.3293,0.24023,0.23983
0.67789,0.15482,0.19868,0.15437,0.19817,0.32534,0.19991,0.32938,0.24024,0.23986
0.678,0.15482,0.19868,0.15438,0.19818,0.32534,0.19993,0.32949,0.24024,0.23986
0.67811,0.15484,0.19869,0.1544,0.19818,0.32534,0.19994,0.32949,0.24027,0.23987
0.67822,0.15486,0.1987,0.15441,0.1982,0.32534,0.19994,0.32956,0.24029,0.23987
0.67833,0.15487,0.19871,0.15442,0.19821,0.32535,0.19996,0.32961,0.2403,0.23989
0.67844,0.15488,0.19871,0.15443,0.19823,0.32537,0.19998,0.32963,0.2403,0.2399
0.67856,0.1549,0.19872,0.15443,0.19823,0.32537,0.19998,0.32966,0.24032,0.23991
0.67867,0.15491,0.19872,0.15444,0.19823,0.32538,0.19999,0.32966,0.24033,0.23993
0.67878,0.15491,0.19872,0.15445,0.19824,0.32539,0.20001,0.32969,0.24033,0.23994
0.67889,0.15492,0.19873,0.15446,0.19825,0.32539,0.20001,0.32974,0.24034,0.23995
0.679,0.15494,0.19873,0.15448,0.19827,0.32541,0.20002,0.32976,0.24035,0.23996
0.67911,0.15498,0.19874,0.15448,0.19827,0.32541,0.20002,0.32979,0.24035,0.23996
0.67922,0.15499,0.19874,0.15451,0.19827,0.32541,0.20004,0.32981,0.24035,0.23998
0.67933,0.15499,0.19875,0.15453,0.19827,0.32542,0.20005,0.32989,0.24038,0.23999
0.67944,0.15501,0.19875,0.15454,0.19828,0.32542,0.20006,0.32989,0.2404,0.24
0.67956,0.15503,0.19877,0.15455,0.19832,0.32542,0.20009,0.32992,0.24041,0.24001
0.67967,0.15503,0.19878,0.15455,0.19833,0.32542,0.20011,0.32992,0.24043,0.24001
0.67978,0.15503,0.19878,0.15456,0.19833,0.32543,0.20011,0.32993,0.24045,0.24001
0.67989,0.15504,0.19878,0.15456,0.19835,0.32543,0.20011,0.32994,0.24047,0.24002
0.68,0.15506,0.19879,0.15456,0.19835,0.32543,0.20012,0.33008,0.24049,0.24003
0.68011,0.15506,0.19879,0.15457,0.19835,0.32543,0.20013,0.33008,0.2405,0.24003
0.68022,0.15507,0.1988,0.15457,0.19835,0.32543,0.20013,0.33009,0.2405,0.24003
0.68033,0.15507,0.1988,0.15458,0.19836,0.32544,0.20016,0.3301,0.24052,0.24005
0.68044,0.15509,0.19881,0.1546,0.19836,0.32544,0.20018,0.33013,0.24052,0.24005
0.68056,0.1551,0.19881,0.15461,0.19837,0.32546,0.20018,0.33016,0.24053,0.24006
0.68067,0.1551,0.19883,0.15462,0.19837,0.32546,0.20018,0.33019,0.24054,0.24007
0.68078,0.1551,0.19884,0.15462,0.19838,0.32546,0.20018,0.33021,0.24055,0.24008
0.68089,0.15511,0.19884,0.15463,0.19839,0.32547,0.20018,0.33022,0.24059,0.24008
0.681,0.15512,0.19885,0.15464,0.19839,0.32548,0.20019,0.33024,0.2406,0.24011
0.68111,0.15513,0.19885,0.15465,0.19839,0.32548,0.20019,0.33028,0.2406,0.24012
0.68122,0.15516,0.19886,0.15466,0.1984,0.32548,0.2002,0.33029,0.2406,0.24012
0.68133,0.15517,0.19887,0.15467,0.1984,0.32549,0.20021,0.33029,0.24062,0.24014
0.68144,0.15522,0.19888,0.15468,0.1984,0.32549,0.20021,0.33033,0.24062,0.24015
0.68156,0.15522,0.1989,0.15468,0.1984,0.32549,0.20023,0.33033,0.24063,0.24018
0.68167,0.15523,0.19891,0.15468,0.19842,0.3255,0.2003,0.33034,0.24065,0.24018
0.68178,0.15523,0.19891,0.1547,0.19843,0.32551,0.20035,0.33038,0.24067,0.24019
0.68189,0.15523,0.19892,0.1547,0.19845,0.32551,0.20035,0.33041,0.24067,0.2402
0.682,0.15524,0.19892,0.15471,0.19845,0.32552,0.20036,0.33046,0.24068,0.24021
0.68211,0.15529,0.19894,0.15473,0.19846,0.32553,0.20036,0.33047,0.24068,0.24022
0.68222,0.1553,0.19895,0.15475,0.19847,0.32553,0.20038,0.33047,0.2407,0.24022
0.68233,0.15531,0.19897,0.15475,0.19847,0.32553,0.20038,0.33049,0.24071,0.24022
0.68244,0.15531,0.19897,0.15476,0.19847,0.32553,0.20038,0.33055,0.24071,0.24026
0.68256,0.15531,0.19901,0.15478,0.19848,0.32553,0.2004,0.33058,0.24075,0.24028
0.68267,0.15533,0.19904,0.15478,0.19848,0.32553,0.2004,0.33072,0.24075,0.24028
0.68278,0.15534,0.19904,0.15479,0.19848,0.32554,0.20043,0.33074,0.24079,0.24029
0.68289,0.15538,0.19905,0.1548,0.19848,0.32554,0.20044,0.33076,0.24079,0.24031
0.683,0.15541,0.19907,0.15482,0.19848,0.32555,0.20045,0.33076,0.2408,0.24031
0.68311,0.15544,0.19907,0.15483,0.19848,0.32555,0.20047,0.33086,0.24082,0.24032
0.68322,0.15544,0.19907,0.15483,0.19849,0.32556,0.2005,0.33089,0.24082,0.24034
0.68333,0.15544,0.19908,0.15483,0.1985,0.32557,0.20052,0.33092,0.24083,0.24035
0.68344,0.15545,0.19909,0.15483,0.19851,0.32557,0.20053,0.33094,0.24083,0.24037
0.68356,0.15547,0.19911,0.15484,0.19851,0.32557,0.20054,0.33099,0.24085,0.24041
0.68367,0.15548,0.19912,0.15486,0.19851,0.32558,0.20054,0.33104,0.24085,0.24042
0.68378,0.1555,0.19912,0.15486,0.19851,0.32558,0.20056,0.33112,0.24086,0.24042
0.68389,0.1555,0.19914,0.15487,0.19852,0.32559,0.20056,0.33114,0.2409,0.24043
0.684,0.15551,0.19915,0.15488,0.19852,0.3256,0.20059,0.33117,0.2409,0.24043
0.68411,0.15552,0.19915,0.15489,0.19854,0.3256,0.20059,0.33119,0.24092,0.24044
0.68422,0.15553,0.19916,0.1549,0.19854,0.32561,0.20061,0.3312,0.24092,0.24047
0.68433,0.15554,0.19916,0.15492,0.19854,0.32561,0.20062,0.33128,0.24093,0.24048
0.68444,0.15554,0.19917,0.15494,0.19854,0.32561,0.20062,0.33128,0.24096,0.2405
0.68456,0.15556,0.19919,0.15495,0.19854,0.32562,0.20063,0.33138,0.24097,0.24053
0.68467,0.15557,0.1992,0.15495,0.19854,0.32563,0.20064,0.33141,0.24098,0.24057
0.68478,0.15558,0.1992,0.15496,0.19855,0.32563,0.20065,0.33149,0.24098,0.24058
0.68489,0.1556,0.19921,0.15497,0.19855,0.32565,0.20066,0.3315,0.24098,0.24058
0.685,0.15561,0.19921,0.15499,0.19857,0.32565,0.20067,0.3315,0.24098,0.24058
0.68511,0.15562,0.19922,0.155,0.19857,0.32566,0.20068,0.33152,0.24098,0.24059
0.68522,0.15562,0.19923,0.15504,0.19857,0.32566,0.20068,0.33153,0.24098,0.24062
0.68533,0.15563,0.19925,0.15507,0.19858,0.32566,0.20068,0.33156,0.24098,0.24062
0.68544,0.15563,0.19927,0.15507,0.19858,0.32567,0.20069,0.33157,0.241,0.24064
0.68556,0.15564,0.19929,0.15512,0.19859,0.32567,0.2007,0.33158,0.24102,0.24064
0.68567,0.15564,0.1993,0.15512,0.1986,0.32567,0.20071,0.33159,0.24105,0.24065
0.68578,0.15566,0.19931,0.15512,0.19862,0.32567,0.20071,0.33164,0.24108,0.24065
0.68589,0.15567,0.19931,0.15512,0.19862,0.32568,0.20073,0.33164,0.24109,0.24066
0.686,0.15567,0.19932,0.15513,0.19863,0.32568,0.20073,0.33164,0.24111,0.24068
0.68611,0.15568,0.19932,0.15515,0.19865,0.32569,0.20075,0.33165,0.24112,0.24068
0.68622,0.15574,0.19933,0.15515,0.19866,0.32569,0.20075,0.33165,0.24113,0.2407
0.68633,0.15574,0.19933,0.15516,0.19866,0.32569,0.20076,0.33176,0.24114,0.24075
0.68644,0.15577,0.19934,0.15517,0.19867,0.3257,0.20077,0.33178,0.24114,0.24076
0.68656,0.15578,0.19934,0.15518,0.19867,0.3257,0.20077,0.33178,0.24115,0.2408
0.68667,0.15578,0.19936,0.15518,0.19867,0.3257,0.20077,0.33182,0.24115,0.24081
0.68678,0.15579,0.19937,0.15519,0.19868,0.3257,0.20077,0.33183,0.24115,0.24081
0.68689,0.15579,0.19937,0.15522,0.19868,0.32571,0.20078,0.33184,0.24115,0.24082
0.687,0.1558,0.19938,0.15524,0.19868,0.32571,0.20078,0.33185,0.24115,0.24083
0.68711,0.15582,0.19939,0.15525,0.19868,0.32571,0.20082,0.33189,0.24116,0.24083
0.68722,0.15583,0.1994,0.15526,0.1987,0.32574,0.20082,0.3319,0.24118,0.24084
0.68733,0.15583,0.1994,0.15527,0.19872,0.32575,0.20082,0.33201,0.24118,0.24084
0.68744,0.15584,0.1994,0.15527,0.19873,0.32575,0.20083,0.33206,0.24118,0.24086
0.68756,0.15584,0.19941,0.15528,0.19873,0.32575,0.20083,0.33212,0.24118,0.24086
0.68767,0.15586,0.19942,0.15529,0.19873,0.32576,0.20084,0.33215,0.24121,0.24088
0.68778,0.15586,0.19942,0.1553,0.19873,0.32577,0.20084,0.33218,0.24122,0.24088
0.68789,0.15588,0.19942,0.15531,0.19874,0.32578,0.20084,0.33219,0.24122,0.2409
0.688,0.15588,0.19943,0.15531,0.19875,0.32578,0.20086,0.33221,0.24124,0.24091
0.68811,0.15589,0.19943,0.15532,0.19875,0.32579,0.20086,0.33223,0.24124,0.24091
0.68822,0.15591,0.19945,0.15534,0.19875,0.32579,0.20086,0.33224,0.24124,0.24092
0.68833,0.15591,0.19945,0.15537,0.19878,0.32579,0.20086,0.33238,0.24129,0.24093
0.68844,0.15592,0.19946,0.15539,0.19878,0.3258,0.20087,0.33239,0.24129,0.24095
0.68856,0.15592,0.19947,0.15541,0.19879,0.3258,0.20088,0.33244,0.24132,0.24095
0.68867,0.15592,0.19947,0.15541,0.19879,0.32581,0.20089,0.3325,0.24133,0.24097
0.68878,0.15593,0.19948,0.15543,0.19881,0.32582,0.20092,0.33256,0.24134,0.24099
0.68889,0.15596,0.19948,0.15543,0.19881,0.32584,0.20094,0.33257,0.24134,0.241
0.689,0.15598,0.19949,0.15543,0.19883,0.32584,0.20096,0.33259,0.24135,0.24101
0.68911,0.15599,0.19949,0.15546,0.19883,0.32585,0.20097,0.33266,0.24137,0.24102
0.68922,0.15603,0.1995,0.15546,0.19885,0.32586,0.20098,0.33269,0.2414,0.24102
0.68933,0.15607,0.1995,0.15547,0.19885,0.32587,0.20098,0.33269,0.2414,0.24102
0.68944,0.15607,0.19951,0.15551,0.19886,0.32587,0.20098,0.33276,0.2414,0.24104
0.68956,0.15611,0.19951,0.15551,0.19887,0.32587,0.20099,0.33287,0.2414,0.24106
0.68967,0.15612,0.19951,0.15552,0.19887,0.32588,0.20101,0.33289,0.2414,0.24106
0.68978,0.15613,0.19952,0.15553,0.19887,0.3259,0.20101,0.33302,0.24141,0.24107
0.68989,0.15613,0.19953,0.15553,0.19888,0.3259,0.20104,0.33304,0.24142,0.24107
0.69,0.15614,0.19954,0.15554,0.19889,0.32591,0.20105,0.33305,0.24142,0.24109
0.69011,0.15615,0.19955,0.15555,0.19892,0.32591,0.20106,0.33307,0.24143,0.24111
0.69022,0.15616,0.19956,0.15557,0.19892,0.32592,0.20107,0.33317,0.24146,0.24111
0.69033,0.15616,0.19956,0.15559,0.19892,0.32592,0.20109,0.3332,0.24146,0.24111
0.69044,0.15617,0.19958,0.15559,0.19893,0.32593,0.2011,0.33324,0.24146,0.24113
0.69056,0.15622,0.19959,0.15559,0.19894,0.32595,0.20111,0.33329,0.24147,0.24116
0.69067,0.15625,0.19959,0.1556,0.19894,0.32595,0.20115,0.33329,0.24147,0.24116
0.69078,0.15626,0.19959,0.15562,0.19895,0.32596,0.20115,0.3333,0.2415,0.24116
0.69089,0.15626,0.19959,0.15563,0.19897,0.32596,0.20115,0.33334,0.24151,0.24119
0.691,0.15627,0.19959,0.15565,0.19897,0.32596,0.20116,0.33339,0.24151,0.2412
0.69111,0.15629,0.1996,0.15565,0.19899,0.32597,0.20117,0.33341,0.24151,0.24121
0.69122,0.1563,0.1996,0.15565,0.199,0.32598,0.20117,0.33344,0.24152,0.24122
0.69133,0.15632,0.19961,0.15568,0.19901,0.32599,0.20118,0.33353,0.24152,0.24122
0.69144,0.15634,0.19961,0.15569,0.19902,0.326,0.20118,0.33358,0.24154,0.24123
0.69156,0.15636,0.19963,0.1557,0.19904,0.326,0.2012,0.33367,0.24154,0.24124
0.69167,0.15637,0.19963,0.15571,0.19904,0.32601,0.2012,0.33369,0.24155,0.24124
0.69178,0.15637,0.19964,0.15571,0.19905,0.32602,0.20121,0.33376,0.24158,0.24125
0.69189,0.1564,0.19964,0.15572,0.19905,0.32602,0.20121,0.33377,0.2416,0.24125
0.692,0.1564,0.19966,0.15572,0.19906,0.32602,0.20121,0.33377,0.2416,0.24125
0.69211,0.1564,0.19966,0.15572,0.19907,0.32603,0.20122,0.3338,0.2416,0.24126
0.69222,0.1564,0.19966,0.15574,0.19907,0.32604,0.20126,0.3339,0.24162,0.2413
0.69233,0.1564,0.19967,0.15574,0.19908,0.32605,0.20126,0.33391,0.24165,0.24132
0.69244,0.15645,0.1997,0.15576,0.19909,0.32606,0.20127,0.33392,0.24165,0.24132
0.69256,0.15645,0.1997,0.15576,0.19909,0.32607,0.20128,0.33392,0.24166,0.24133
0.69267,0.15648,0.1997,0.15576,0.19911,0.32608,0.20128,0.33393,0.24168,0.24134
0.69278,0.1565,0.19971,0.15577,0.19911,0.32608,0.20128,0.33397,0.24169,0.24134
0.69289,0.1565,0.19971,0.15578,0.19911,0.3261,0.20132,0.33403,0.24169,0.24134
0.693,0.1565,0.19972,0.15579,0.19912,0.3261,0.20132,0.33404,0.2417,0.24137
0.69311,0.15651,0.19974,0.15579,0.19913,0.32611,0.20133,0.33409,0.24171,0.24139
0.69322,0.15653,0.19974,0.1558,0.19913,0.32611,0.20133,0.33409,0.24171,0.24142
0.69333,0.15654,0.19975,0.15581,0.19913,0.32612,0.20135,0.3341,0.24171,0.24146
0.69344,0.15656,0.19975,0.15581,0.19917,0.32613,0.20137,0.3341,0.24173,0.24147
0.69356,0.15657,0.19976,0.15581,0.19917,0.32613,0.20138,0.33427,0.24175,0.24147
0.69367,0.1566,0.19976,0.15581,0.19918,0.32613,0.2014,0.33428,0.24178,0.24148
0.69378,0.15662,0.19977,0.15588,0.19918,0.32614,0.2014,0.33428,0.24178,0.24149
0.69389,0.15663,0.19977,0.15588,0.19919,0.32614,0.20141,0.33432,0.24178,0.2415
0.694,0.15665,0.19979,0.15591,0.1992,0.32615,0.20141,0.33437,0.24179,0.24151
0.69411,0.15666,0.19979,0.15591,0.1992,0.32616,0.20141,0.3344,0.2418,0.24152
0.69422,0.15666,0.19979,0.15591,0.19922,0.32616,0.20142,0.33442,0.24181,0.24152
0.69433,0.15666,0.1998,0.15592,0.19924,0.32616,0.20142,0.33446,0.24186,0.24154
0.69444,0.15667,0.19982,0.15593,0.19925,0.32617,0.20143,0.33448,0.24188,0.24154
0.69456,0.15667,0.19982,0.15593,0.19925,0.32617,0.20144,0.33458,0.24189,0.24157
0.69467,0.1567,0.19983,0.15593,0.19926,0.32617,0.20144,0.33465,0.2419,0.24157
0.69478,0.15672,0.19983,0.15594,0.19926,0.32617,0.20144,0.33471,0.2419,0.24159
0.69489,0.15673,0.19984,0.15596,0.19927,0.32617,0.20144,0.33471,0.24191,0.2416
0.695,0.15673,0.19985,0.15596,0.19927,0.32618,0.20145,0.33486,0.24195,0.24161
0.69511,0.15675,0.19988,0.15601,0.19928,0.32618,0.20145,0.33492,0.24195,0.24163
0.69522,0.15678,0.19989,0.15602,0.19929,0.32619,0.20145,0.33498,0.24197,0.24163
0.69533,0.15679,0.1999,0.15603,0.1993,0.3262,0.20147,0.33509,0.24197,0.24165
0.69544,0.1568,0.19991,0.15603,0.19932,0.32621,0.20149,0.3351,0.24198,0.24165
0.69556,0.15681,0.19992,0.15604,0.19932,0.32621,0.20151,0.33516,0.24198,0.24166
0.69567,0.15681,0.19992,0.15607,0.19932,0.32622,0.20151,0.33518,0.24198,0.24166
0.69578,0.15681,0.19993,0.15608,0.19933,0.32623,0.20152,0.3352,0.24199,0.24167
0.69589,0.15681,0.19993,0.15609,0.19934,0.32624,0.20154,0.33522,0.242,0.24168
0.696,0.15682,0.19995,0.1561,0.19937,0.32625,0.20155,0.33523,0.24201,0.24172
0.69611,0.15683,0.19998,0.15612,0.19937,0.32625,0.2016,0.33526,0.24202,0.24174
0.69622,0.15684,0.19999,0.15614,0.19939,0.32625,0.2016,0.33527,0.24203,0.24175
0.69633,0.15684,0.19999,0.15616,0.1994,0.32626,0.20161,0.3353,0.24205,0.24178
0.69644,0.15684,0.20003,0.15617,0.19942,0.32626,0.20164,0.33533,0.24205,0.24178
0.69656,0.15685,0.20004,0.15617,0.19942,0.32626,0.20164,0.33535,0.24206,0.24179
0.69667,0.15685,0.20004,0.15619,0.19942,0.32626,0.20164,0.33535,0.24208,0.24182
0.69678,0.15687,0.20004,0.1562,0.19943,0.32626,0.20164,0.33535,0.24209,0.24183
0.69689,0.15687,0.20004,0.15621,0.19944,0.32627,0.20164,0.33536,0.2421,0.24185
0.697,0.15691,0.20005,0.15621,0.19945,0.32628,0.20165,0.33537,0.24212,0.24185
0.69711,0.15691,0.20005,0.15624,0.19946,0.32628,0.20165,0.33537,0.24212,0.24186
0.69722,0.15692,0.20007,0.15626,0.19946,0.32628,0.20165,0.33538,0.24212,0.24187
0.69733,0.15693,0.20008,0.1563,0.19949,0.32629,0.20167,0.33539,0.24215,0.24188
0.69744,0.15693,0.20009,0.15631,0.1995,0.3263,0.20169,0.3354,0.24215,0.24188
0.69756,0.15693,0.2001,0.15632,0.1995,0.3263,0.20171,0.33542,0.24216,0.2419
0.69767,0.15693,0.20013,0.15632,0.1995,0.3263,0.20174,0.33543,0.24216,0.2419
0.69778,0.15695,0.20013,0.15633,0.19951,0.3263,0.20174,0.33546,0.24217,0.24191
0.69789,0.15695,0.20014,0.15633,0.19951,0.3263,0.20175,0.33547,0.24218,0.24191
0.698,0.15696,0.20015,0.15633,0.19951,0.32631,0.20177,0.33549,0.24219,0.24192
0.69811,0.15697,0.20015,0.15636,0.19952,0.32632,0.2018,0.33554,0.24219,0.24192
0.69822,0.15697,0.20016,0.15637,0.19952,0.32632,0.20183,0.33556,0.24221,0.24193
0.69833,0.15697,0.20019,0.15638,0.19953,0.32633,0.20183,0.33563,0.24222,0.24193
0.69844,0.15698,0.20019,0.15638,0.19953,0.32635,0.20185,0.33564,0.24224,0.24193
0.69856,0.15699,0.20019,0.15638,0.19953,0.32636,0.20185,0.33565,0.24226,0.24196
0.69867,0.157,0.2002,0.15639,0.19954,0.32636,0.20186,0.33579,0.24227,0.24196
0.69878,0.15701,0.2002,0.1564,0.19955,0.32637,0.20188,0.33579,0.24228,0.24197
0.69889,0.15702,0.20021,0.1564,0.19956,0.32638,0.20188,0.3358,0.24228,0.24197
0.699,0.15703,0.20023,0.1564,0.19956,0.32638,0.20189,0.33593,0.24228,0.24198
0.69911,0.15704,0.20024,0.15641,0.19956,0.32639,0.2019,0.33595,0.24229,0.24198
0.69922,0.15712,0.20024,0.15648,0.19956,0.32639,0.20191,0.33598,0.24229,0.24199
0.69933,0.15712,0.20026,0.1565,0.19957,0.3264,0.20193,0.33606,0.2423,0.24199
0.69944,0.15715,0.20027,0.15651,0.19958,0.32641,0.20193,0.33612,0.2423,0.24199
0.69956,0.15716,0.2003,0.15653,0.19958,0.32641,0.20194,0.33633,0.24231,0.24201
0.69967,0.15716,0.2003,0.15653,0.19959,0.32642,0.20194,0.33641,0.24231,0.24202
0.69978,0.15717,0.2003,0.15655,0.19959,0.32642,0.20194,0.33649,0.24232,0.24202
0.69989,0.15717,0.20031,0.15655,0.19961,0.32643,0.20196,0.33653,0.24234,0.24207
0.7,0.15718,0.20032,0.15655,0.19961,0.32644,0.20196,0.33668,0.24237,0.24207
0.70011,0.15718,0.20034,0.15656,0.19962,0.32644,0.20196,0.3367,0.24238,0.24209
0.70022,0.15718,0.20034,0.15658,0.19963,0.32645,0.20197,0.33675,0.24239,0.24212
0.70033,0.15718,0.20034,0.15658,0.19965,0.32645,0.20198,0.33675,0.24243,0.24213
0.70044,0.15719,0.20035,0.15659,0.19965,0.32645,0.20198,0.33684,0.24243,0.24216
0.70056,0.15719,0.2004,0.1566,0.19967,0.32646,0.202,0.33693,0.24246,0.24217
0.70067,0.15721,0.2004,0.1566,0.19968,0.32646,0.202,0.33694,0.24248,0.24218
0.70078,0.15721,0.20041,0.15661,0.19968,0.32648,0.20201,0.33695,0.24251,0.24219
0.70089,0.15721,0.20041,0.15665,0.19969,0.32648,0.20201,0.33696,0.24252,0.24222
0.701,0.15725,0.20047,0.15665,0.19969,0.32649,0.20203,0.33702,0.24253,0.24222
0.70111,0.15726,0.20047,0.15665,0.1997,0.32649,0.20204,0.3371,0.24253,0.24222
0.70122,0.15727,0.20048,0.15666,0.1997,0.3265,0.20204,0.33721,0.24256,0.24223
0.70133,0.15728,0.20048,0.15671,0.1997,0.32651,0.20206,0.33723,0.24258,0.24223
0.70144,0.15729,0.20048,0.15674,0.19971,0.32651,0.20206,0.33726,0.24258,0.24224
0.70156,0.1573,0.20049,0.15674,0.19973,0.32651,0.20213,0.33726,0.24259,0.24224
0.70167,0.1573,0.2005,0.15675,0.19974,0.32652,0.20215,0.33733,0.2426,0.24227
0.70178,0.15731,0.2005,0.15677,0.19975,0.32652,0.20215,0.33736,0.24263,0.24228
0.70189,0.15731,0.20052,0.15678,0.19976,0.32652,0.20216,0.33739,0.24267,0.24228
0.702,0.15731,0.20052,0.15681,0.19978,0.32653,0.20217,0.3374,0.24267,0.24228
0.70211,0.15732,0.20055,0.15686,0.19978,0.32653,0.20217,0.33741,0.24268,0.24231
0.70222,0.15732,0.20062,0.15686,0.19979,0.32653,0.20218,0.33744,0.24268,0.24232
0.70233,0.15732,0.20062,0.15686,0.19979,0.32654,0.20219,0.33749,0.24268,0.24234
0.70244,0.15734,0.20062,0.15686,0.1998,0.32656,0.20219,0.3375,0.24269,0.24234
0.70256,0.15737,0.20064,0.15687,0.1998,0.32656,0.20219,0.33752,0.24269,0.24237
0.70267,0.15739,0.20065,0.15689,0.19981,0.32657,0.2022,0.33753,0.24271,0.24238
0.70278,0.1574,0.20065,0.15689,0.19982,0.32657,0.2022,0.33754,0.24273,0.24238
0.70289,0.1574,0.20067,0.15689,0.19983,0.32658,0.20221,0.33756,0.24274,0.2424
0.703,0.1574,0.20067,0.15689,0.19984,0.32658,0.20223,0.33761,0.24276,0.24241
0.70311,0.15742,0.20068,0.15691,0.19985,0.32658,0.20224,0.33767,0.24276,0.24241
0.70322,0.15742,0.20069,0.15692,0.19986,0.3266,0.20224,0.3377,0.24281,0.24241
0.70333,0.15742,0.20071,0.15692,0.19987,0.3266,0.20224,0.33772,0.24283,0.24242
0.70344,0.15743,0.20072,0.15692,0.19987,0.3266,0.20225,0.33795,0.24285,0.24243
0.70356,0.15744,0.20073,0.15693,0.19988,0.32662,0.20225,0.33799,0.24287,0.24243
0.70367,0.15746,0.20073,0.15693,0.19988,0.32662,0.20228,0.338,0.24287,0.24245
0.70378,0.15746,0.20074,0.15693,0.19989,0.32663,0.20228,0.3381,0.24288,0.24246
0.70389,0.15747,0.20075,0.15695,0.1999,0.32663,0.20232,0.33816,0.24289,0.24247
0.704,0.15748,0.20075,0.15695,0.19991,0.32664,0.20235,0.33822,0.24292,0.24249
0.70411,0.15753,0.20076,0.15696,0.19991,0.32664,0.20236,0.33823,0.24292,0.24251
0.70422,0.15753,0.20077,0.15699,0.19992,0.32665,0.20237,0.33841,0.24295,0.24251
0.70433,0.15755,0.20078,0.157,0.19992,0.32665,0.20239,0.3385,0.24297,0.24251
0.70444,0.15755,0.20079,0.157,0.19993,0.32666,0.20239,0.33858,0.24297,0.24252
0.70456,0.15756,0.20079,0.15701,0.19993,0.32667,0.2024,0.33864,0.24297,0.24252
0.70467,0.15759,0.2008,0.15702,0.19993,0.32667,0.20241,0.33879,0.24298,0.24257
0.70478,0.15759,0.20081,0.15704,0.19995,0.32667,0.20241,0.33879,0.24298,0.24258
0.70489,0.1576,0.20083,0.15704,0.19995,0.32668,0.20241,0.3388,0.24299,0.24259
0.705,0.1576,0.20083,0.15705,0.19995,0.32668,0.20241,0.33881,0.243,0.24259
0.70511,0.1576,0.20085,0.15708,0.19997,0.3267,0.20242,0.33885,0.243,0.2426
0.70522,0.15762,0.20086,0.15709,0.19997,0.3267,0.20242,0.33889,0.243,0.2426
0.70533,0.15763,0.20086,0.15709,0.19998,0.32671,0.20242,0.33891,0.24301,0.2426
0.70544,0.15763,0.20086,0.15709,0.19999,0.32671,0.20243,0.33893,0.24304,0.2426
0.70556,0.15766,0.20087,0.15712,0.20001,0.32673,0.20243,0.33893,0.24305,0.24262
0.70567,0.15767,0.20088,0.15712,0.20001,0.32673,0.20244,0.33894,0.24306,0.24264
0.70578,0.15769,0.20088,0.15713,0.20002,0.32675,0.20244,0.33894,0.24306,0.24265
0.70589,0.1577,0.20089,0.15713,0.20002,0.32676,0.20245,0.33897,0.2431,0.24266
0.706,0.15772,0.2009,0.15714,0.20003,0.32676,0.20248,0.33914,0.2431,0.24266
0.70611,0.15772,0.20091,0.15714,0.20003,0.32677,0.2025,0.33915,0.2431,0.24267
0.70622,0.15772,0.20091,0.15715,0.20003,0.32677,0.2025,0.33925,0.2431,0.24268
0.70633,0.15773,0.20092,0.15715,0.20004,0.32678,0.20252,0.3393,0.24311,0.24271
0.70644,0.15775,0.20092,0.1572,0.20005,0.3268,0.20253,0.33942,0.24313,0.24271
0.70656,0.15776,0.20093,0.15721,0.20008,0.3268,0.20253,0.33947,0.24314,0.24272
0.70667,0.15776,0.20093,0.15721,0.20008,0.32681,0.20255,0.3395,0.24315,0.24272
0.70678,0.15776,0.20094,0.15721,0.20009,0.32682,0.20256,0.33952,0.24317,0.24272
0.70689,0.15779,0.20094,0.15722,0.20009,0.32682,0.20257,0.33955,0.24318,0.24275
0.707,0.1578,0.20095,0.15723,0.2001,0.32683,0.20257,0.33956,0.24318,0.24275
0.70711,0.15782,0.20095,0.15724,0.20012,0.32684,0.20258,0.33956,0.24319,0.24277
0.70722,0.15783,0.20095,0.15724,0.20012,0.32686,0.20258,0.33962,0.2432,0.24277
0.70733,0.15783,0.20096,0.15724,0.20012,0.32686,0.20264,0.33966,0.24321,0.2428
0.70744,0.15785,0.20098,0.15725,0.20012,0.32686,0.20264,0.33968,0.24321,0.24281
0.70756,0.15785,0.20098,0.15728,0.20014,0.32686,0.20265,0.33968,0.24323,0.24283
0.70767,0.15787,0.20099,0.15729,0.20016,0.32687,0.2027,0.33976,0.24324,0.24283
0.70778,0.15787,0.201,0.15732,0.20017,0.32687,0.20271,0.33978,0.24325,0.24285
0.70789,0.15787,0.20101,0.15732,0.20018,0.3269,0.20271,0.33979,0.24325,0.24286
0.708,0.15788,0.20101,0.15733,0.20018,0.3269,0.20271,0.33988,0.24325,0.24287
0.70811,0.15788,0.20102,0.15733,0.20018,0.32693,0.20274,0.33988,0.24326,0.24287
0.70822,0.15788,0.20102,0.15734,0.20019,0.32693,0.20274,0.33996,0.24327,0.24288
0.70833,0.15793,0.20102,0.15735,0.2002,0.32694,0.20276,0.33997,0.24328,0.24292
0.70844,0.15793,0.20103,0.15736,0.20021,0.32695,0.20277,0.33997,0.24329,0.24293
0.70856,0.15793,0.20103,0.15737,0.20022,0.32695,0.20278,0.34005,0.24329,0.24295
0.70867,0.15794,0.20105,0.15737,0.20023,0.32697,0.20278,0.34008,0.24329,0.24297
0.70878,0.15795,0.20106,0.15737,0.20024,0.32699,0.20279,0.34012,0.24329,0.24298
0.70889,0.15795,0.20106,0.15737,0.20024,0.32699,0.2028,0.34014,0.24329,0.24298
0.709,0.15796,0.20106,0.15737,0.20025,0.327,0.2028,0.34014,0.2433,0.24299
0.70911,0.15796,0.20109,0.1574,0.20025,0.32701,0.20281,0.34019,0.24333,0.24301
0.70922,0.15796,0.2011,0.15742,0.20026,0.32701,0.20283,0.34022,0.24336,0.24301
0.70933,0.15798,0.20111,0.15744,0.20028,0.32702,0.20287,0.34035,0.24336,0.24301
0.70944,0.15798,0.20111,0.15745,0.20028,0.32704,0.20288,0.34036,0.24337,0.24304
0.70956,0.15798,0.20113,0.15746,0.20028,0.32704,0.20288,0.34037,0.24337,0.24306
0.70967,0.15799,0.20114,0.15747,0.20028,0.32704,0.20289,0.34041,0.24338,0.24306
0.70978,0.15799,0.20115,0.15747,0.2003,0.32704,0.20291,0.34042,0.24338,0.24306
0.70989,0.15799,0.20116,0.15748,0.2003,0.32705,0.20292,0.34046,0.24338,0.2431
0.71,0.158,0.20116,0.1575,0.20031,0.32707,0.20292,0.34046,0.24339,0.2431
0.71011,0.158,0.20117,0.15752,0.20031,0.32708,0.20293,0.34051,0.2434,0.24311
0.71022,0.15801,0.20117,0.15753,0.20033,0.32708,0.20295,0.34053,0.24341,0.24313
0.71033,0.15802,0.20117,0.15754,0.20034,0.32708,0.20296,0.34061,0.24344,0.24314
0.71044,0.15803,0.20117,0.15754,0.20034,0.32709,0.20296,0.34067,0.24348,0.24314
0.71056,0.15803,0.20118,0.15754,0.20035,0.32709,0.20297,0.3407,0.24348,0.24314
0.71067,0.15812,0.20119,0.15754,0.20037,0.3271,0.203,0.34085,0.24348,0.24315
0.71078,0.15813,0.20119,0.15756,0.2004,0.3271,0.20301,0.34087,0.24349,0.24315
0.71089,0.15813,0.20119,0.15756,0.2004,0.32711,0.20301,0.34088,0.2435,0.24318
0.711,0.15813,0.20119,0.15757,0.20041,0.32711,0.20303,0.34089,0.24351,0.24318
0.71111,0.15816,0.2012,0.15757,0.20042,0.32712,0.20303,0.34096,0.24352,0.24321
0.71122,0.15816,0.20125,0.15757,0.20043,0.32713,0.20303,0.341,0.24352,0.24322
0.71133,0.15816,0.20125,0.1576,0.20043,0.32713,0.20304,0.34102,0.24354,0.24323
0.71144,0.15816,0.20125,0.15761,0.20046,0.32714,0.20306,0.34108,0.24355,0.24324
0.71156,0.15817,0.20125,0.15761,0.20046,0.32715,0.20306,0.3411,0.24355,0.24324
0.71167,0.15817,0.20126,0.15762,0.20047,0.32717,0.20307,0.34114,0.24356,0.24325
0.71178,0.15817,0.20126,0.15763,0.20047,0.32717,0.20307,0.34121,0.24357,0.24325
0.71189,0.15819,0.20126,0.15767,0.20049,0.32717,0.20308,0.3413,0.2436,0.24327
0.712,0.15821,0.20126,0.15767,0.2005,0.32718,0.20308,0.34136,0.24361,0.24327
0.71211,0.15823,0.20127,0.15767,0.2005,0.32718,0.20312,0.34138,0.24362,0.24327
0.71222,0.15823,0.20128,0.1577,0.20051,0.32718,0.20312,0.34139,0.24362,0.24328
0.71233,0.15824,0.20128,0.15772,0.20051,0.32719,0.20313,0.34144,0.24362,0.24328
0.71244,0.15826,0.20128,0.15772,0.20053,0.32719,0.20314,0.34145,0.24362,0.24328
0.71256,0.15826,0.2013,0.15774,0.20053,0.3272,0.20314,0.34156,0.24363,0.24332
0.71267,0.1583,0.2013,0.15775,0.20054,0.3272,0.20317,0.3416,0.24363,0.24332
0.71278,0.1583,0.20131,0.15778,0.20055,0.32721,0.20317,0.34161,0.24364,0.24333
0.71289,0.15832,0.20131,0.15779,0.20056,0.32722,0.20317,0.34162,0.24364,0.24338
0.713,0.15833,0.20132,0.15779,0.20056,0.32722,0.20318,0.34163,0.24365,0.24338
0.71311,0.15833,0.20132,0.15781,0.20056,0.32722,0.20318,0.34164,0.24365,0.2434
0.71322,0.15835,0.20133,0.15782,0.20056,0.32725,0.20319,0.34166,0.2437,0.24342
0.71333,0.15836,0.20135,0.15782,0.20056,0.32725,0.20321,0.34168,0.24371,0.24343
0.71344,0.15838,0.20135,0.15784,0.20057,0.32726,0.20322,0.34176,0.24373,0.24343
0.71356,0.15838,0.20135,0.15785,0.20059,0.32726,0.20323,0.34183,0.24377,0.24345
0.71367,0.15841,0.20137,0.15785,0.20059,0.32727,0.20324,0.34186,0.24378,0.24346
0.71378,0.15848,0.20138,0.15785,0.20062,0.32727,0.20329,0.34187,0.24378,0.24347
0.71389,0.1585,0.2014,0.15787,0.20062,0.32727,0.20332,0.34189,0.24378,0.24348
0.714,0.1585,0.2014,0.15787,0.20063,0.32727,0.20333,0.34194,0.24379,0.24351
0.71411,0.1585,0.20141,0.15787,0.20063,0.32729,0.20335,0.34207,0.24383,0.24352
0.71422,0.15852,0.20142,0.15788,0.20064,0.32729,0.20335,0.34212,0.24384,0.24353
0.71433,0.15856,0.20142,0.15789,0.20064,0.32729,0.20335,0.34212,0.24386,0.24354
0.71444,0.15857,0.20142,0.15789,0.20065,0.3273,0.20336,0.34216,0.24388,0.24355
0.71456,0.15857,0.20143,0.1579,0.20066,0.3273,0.20337,0.34223,0.24388,0.24359
0.71467,0.15858,0.20144,0.1579,0.20066,0.32732,0.20338,0.34234,0.24393,0.24363
0.71478,0.15861,0.20145,0.15791,0.20069,0.32732,0.20341,0.34241,0.24394,0.24363
0.71489,0.15863,0.20146,0.15792,0.2007,0.32733,0.20341,0.34241,0.24397,0.24364
0.715,0.15864,0.20146,0.15793,0.20071,0.32733,0.20341,0.34242,0.24398,0.24364
0.71511,0.15865,0.20147,0.15793,0.20071,0.32734,0.20343,0.34243,0.24399,0.24365
0.71522,0.15866,0.2015,0.15793,0.20072,0.32734,0.20344,0.34243,0.244,0.24367
0.71533,0.15867,0.2015,0.15795,0.20073,0.32734,0.20346,0.34244,0.24401,0.24368
0.71544,0.15868,0.20151,0.15795,0.20075,0.32734,0.20347,0.3425,0.24404,0.24369
0.71556,0.1587,0.20153,0.15796,0.20075,0.32734,0.20349,0.34259,0.24405,0.24369
0.71567,0.15872,0.20154,0.15797,0.20077,0.32735,0.20349,0.3426,0.24405,0.24369
0.71578,0.15874,0.20154,0.15797,0.20077,0.32736,0.20351,0.34271,0.24406,0.2437
0.71589,0.15874,0.20154,0.15799,0.2008,0.32737,0.20351,0.34272,0.24408,0.24371
0.716,0.15876,0.20155,0.15801,0.20081,0.32737,0.20352,0.34275,0.24408,0.24371
0.71611,0.15878,0.20156,0.15804,0.20081,0.32737,0.20353,0.34277,0.2441,0.24371
0.71622,0.15879,0.20159,0.15804,0.20085,0.32738,0.20353,0.34279,0.24412,0.24374
0.71633,0.1588,0.2016,0.15804,0.20093,0.32738,0.20356,0.34281,0.24413,0.24375
0.71644,0.1588,0.2016,0.15807,0.20094,0.32739,0.20356,0.34284,0.24413,0.24378
0.71656,0.1588,0.20162,0.15808,0.20094,0.32741,0.20357,0.34291,0.24414,0.24378
0.71667,0.15881,0.20163,0.15809,0.20095,0.32741,0.20357,0.34293,0.24415,0.24378
0.71678,0.15882,0.20165,0.1581,0.20096,0.32741,0.20358,0.34296,0.24416,0.24381
0.71689,0.15885,0.20165,0.15811,0.20098,0.32741,0.20358,0.34299,0.24417,0.24383
0.717,0.15887,0.20167,0.15812,0.20098,0.32742,0.2036,0.343,0.24419,0.24383
0.71711,0.15887,0.20167,0.15812,0.201,0.32742,0.20362,0.343,0.24425,0.24384
0.71722,0.15887,0.20167,0.15812,0.201,0.32743,0.20362,0.34306,0.24426,0.24384
0.71733,0.15889,0.20169,0.15813,0.201,0.32743,0.20364,0.34309,0.24428,0.24385
0.71744,0.15889,0.2017,0.15814,0.20101,0.32744,0.20364,0.34312,0.24428,0.24385
0.71756,0.15889,0.2017,0.15814,0.20103,0.32745,0.20365,0.34314,0.24428,0.24386
0.71767,0.1589,0.20173,0.15816,0.20103,0.32745,0.20367,0.34314,0.24429,0.24387
0.71778,0.1589,0.20173,0.15817,0.20104,0.32745,0.20367,0.34316,0.24431,0.24387
0.71789,0.15892,0.20173,0.15818,0.20106,0.32745,0.20367,0.34318,0.24432,0.24388
0.718,0.15893,0.20174,0.15819,0.20106,0.32745,0.20367,0.34319,0.24433,0.2439
0.71811,0.15895,0.20175,0.1582,0.2011,0.32746,0.2037,0.3432,0.24433,0.24392
0.71822,0.15895,0.20175,0.1582,0.20111,0.32746,0.2037,0.3432,0.24433,0.24393
0.71833,0.15898,0.20175,0.1582,0.20112,0.32746,0.2037,0.34326,0.24437,0.24393
0.71844,0.159,0.20176,0.15821,0.20112,0.32746,0.20371,0.34329,0.24437,0.24394
0.71856,0.15901,0.20177,0.15823,0.20112,0.32747,0.20372,0.34336,0.24438,0.24395
0.71867,0.15904,0.20177,0.15823,0.20112,0.3275,0.20373,0.34339,0.24443,0.24395
0.71878,0.15907,0.20177,0.15824,0.20114,0.3275,0.20374,0.3434,0.24445,0.24395
0.71889,0.15908,0.20177,0.15826,0.20115,0.3275,0.20374,0.3435,0.24446,0.24396
0.719,0.1591,0.20178,0.15827,0.20116,0.32751,0.20374,0.34353,0.24446,0.24397
0.71911,0.15912,0.20179,0.15827,0.20116,0.32751,0.20376,0.34362,0.24447,0.24399
0.71922,0.15912,0.2018,0.15827,0.20117,0.32751,0.20376,0.34363,0.24448,0.244
0.71933,0.15913,0.20184,0.15829,0.20117,0.32752,0.20377,0.34368,0.24448,0.244
0.71944,0.15913,0.20184,0.15833,0.2012,0.32753,0.20381,0.34374,0.24451,0.24401
0.71956,0.15914,0.20185,0.15835,0.2012,0.32754,0.20382,0.34374,0.24451,0.24402
0.71967,0.15916,0.20185,0.15835,0.20121,0.32755,0.20382,0.34384,0.24451,0.24402
0.71978,0.15917,0.20186,0.15835,0.20121,0.32755,0.20384,0.34388,0.24453,0.24405
0.71989,0.15918,0.20187,0.15837,0.20122,0.32755,0.20384,0.34395,0.24454,0.24411
0.72,0.1592,0.20187,0.15837,0.20122,0.32755,0.20385,0.34398,0.24454,0.24411
0.72011,0.1592,0.20187,0.15839,0.20122,0.32757,0.20387,0.34399,0.24456,0.24411
0.72022,0.15921,0.20188,0.15839,0.20125,0.32757,0.20388,0.34406,0.24457,0.24412
0.72033,0.15922,0.20188,0.1584,0.20126,0.32757,0.20389,0.34406,0.2446,0.24412
0.72044,0.15922,0.20188,0.15842,0.20126,0.32757,0.2039,0.34416,0.2446,0.24413
0.72056,0.15922,0.20188,0.15842,0.20126,0.32758,0.2039,0.3442,0.24465,0.24414
0.72067,0.15923,0.20189,0.15843,0.20127,0.32758,0.20392,0.3443,0.24469,0.24414
0.72078,0.15923,0.20189,0.15845,0.20127,0.32759,0.20394,0.3443,0.24471,0.24415
0.72089,0.15926,0.20192,0.15847,0.20129,0.32759,0.20394,0.3443,0.24472,0.24415
0.721,0.15927,0.20193,0.15849,0.20131,0.3276,0.20399,0.34431,0.24473,0.24416
0.72111,0.15931,0.20194,0.15849,0.20133,0.3276,0.204,0.34436,0.24478,0.24416
0.72122,0.15931,0.20194,0.15849,0.20134,0.32762,0.204,0.34438,0.24478,0.24416
0.72133,0.15932,0.20194,0.1585,0.20134,0.32762,0.20402,0.34439,0.24479,0.24417
0.72144,0.15932,0.20195,0.15855,0.20134,0.32763,0.20404,0.34441,0.24479,0.24417
0.72156,0.15934,0.20197,0.15857,0.20134,0.32764,0.20408,0.34444,0.2448,0.24417
0.72167,0.15936,0.20197,0.15858,0.20136,0.32764,0.20413,0.34451,0.24481,0.24417
0.72178,0.15936,0.20201,0.15861,0.20139,0.32764,0.20413,0.34457,0.24482,0.24418
0.72189,0.15936,0.20203,0.15862,0.2014,0.32765,0.20414,0.34462,0.24482,0.24419
0.722,0.15936,0.20203,0.15864,0.20142,0.32765,0.20414,0.34467,0.24483,0.24421
0.72211,0.15938,0.20203,0.15865,0.20142,0.32765,0.20415,0.34468,0.24483,0.24422
0.72222,0.15939,0.20203,0.15866,0.20143,0.32766,0.20417,0.34469,0.24484,0.24422
0.72233,0.1594,0.20204,0.15867,0.20144,0.32768,0.20417,0.34488,0.24485,0.24424
0.72244,0.15941,0.20205,0.15868,0.20144,0.32769,0.20419,0.34492,0.24486,0.24425
0.72256,0.15941,0.20205,0.15868,0.20144,0.32769,0.20421,0.34492,0.24488,0.24425
0.72267,0.15941,0.20205,0.1587,0.20145,0.3277,0.20421,0.34494,0.2449,0.24426
0.72278,0.15942,0.20205,0.1587,0.20146,0.3277,0.20423,0.345,0.24494,0.24427
0.72289,0.15942,0.20206,0.1587,0.20147,0.32771,0.20424,0.345,0.24495,0.24428
0.723,0.15943,0.20207,0.15872,0.20147,0.32771,0.20425,0.34502,0.24495,0.24428
0.72311,0.15945,0.20211,0.15874,0.20148,0.32772,0.20425,0.34504,0.24496,0.2443
0.72322,0.15947,0.20211,0.15876,0.20151,0.32773,0.20426,0.34506,0.24496,0.24433
0.72333,0.15947,0.20212,0.15876,0.20151,0.32773,0.20427,0.34508,0.24497,0.24433
0.72344,0.1595,0.20214,0.15877,0.20151,0.32773,0.2043,0.34511,0.24497,0.24434
0.72356,0.15953,0.20214,0.15878,0.20152,0.32775,0.20431,0.34512,0.24498,0.24434
0.72367,0.15954,0.20214,0.15878,0.20153,0.32776,0.20432,0.34514,0.24499,0.24437
0.72378,0.15954,0.20215,0.15878,0.20153,0.32777,0.20432,0.34516,0.24499,0.24437
0.72389,0.15955,0.20216,0.1588,0.20153,0.32778,0.20433,0.34516,0.24501,0.24438
0.724,0.15955,0.20216,0.1588,0.20154,0.32778,0.20434,0.34518,0.24502,0.24439
0.72411,0.15959,0.20217,0.15884,0.20154,0.3278,0.20434,0.34521,0.24503,0.2444
0.72422,0.15959,0.20218,0.15886,0.20155,0.3278,0.20436,0.34527,0.24504,0.24441
0.72433,0.15961,0.20221,0.15887,0.20157,0.3278,0.20437,0.3453,0.24505,0.24441
0.72444,0.15962,0.20221,0.15887,0.20158,0.32781,0.20437,0.34539,0.24505,0.24443
0.72456,0.15967,0.20222,0.15888,0.20158,0.32782,0.20437,0.34539,0.24505,0.24444
0.72467,0.15968,0.20223,0.15892,0.20158,0.32783,0.20438,0.34541,0.2451,0.24444
0.72478,0.15969,0.20223,0.15892,0.20159,0.32783,0.20438,0.34544,0.2451,0.24445
0.72489,0.1597,0.20223,0.15893,0.20159,0.32783,0.20439,0.34546,0.24511,0.24448
0.725,0.15973,0.20224,0.15896,0.20159,0.32785,0.2044,0.34549,0.24511,0.24448
0.72511,0.15973,0.20224,0.15897,0.20159,0.32786,0.20442,0.34552,0.24512,0.24451
0.72522,0.15976,0.20224,0.15897,0.2016,0.32787,0.20443,0.34563,0.24518,0.24452
0.72533,0.15978,0.20225,0.15898,0.2016,0.32787,0.20443,0.3457,0.2452,0.24452
0.72544,0.15981,0.20225,0.15899,0.2016,0.32787,0.20445,0.34577,0.2452,0.24452
0.72556,0.15981,0.20226,0.159,0.2016,0.32787,0.20446,0.34587,0.24524,0.24453
0.72567,0.15982,0.20227,0.159,0.20161,0.32787,0.20447,0.3459,0.24524,0.24454
0.72578,0.15984,0.20228,0.15904,0.20161,0.32788,0.20447,0.34597,0.24525,0.24454
0.72589,0.15985,0.20228,0.15904,0.20161,0.32789,0.20448,0.346,0.24525,0.24455
0.726,0.15989,0.20229,0.15905,0.20161,0.32789,0.20452,0.34601,0.24525,0.24455
0.72611,0.1599,0.20229,0.15905,0.20162,0.32791,0.20453,0.34604,0.24529,0.24456
0.72622,0.15992,0.20229,0.15907,0.20164,0.32793,0.20455,0.34607,0.2453,0.24457
0.72633,0.15992,0.2023,0.15909,0.20164,0.32793,0.20457,0.34609,0.24531,0.24458
0.72644,0.15995,0.2023,0.15911,0.20164,0.32795,0.20458,0.34613,0.24536,0.2446
0.72656,0.15996,0.20231,0.15914,0.20165,0.32796,0.2046,0.34614,0.24536,0.2446
0.72667,0.16004,0.20231,0.15915,0.20165,0.32797,0.20461,0.34627,0.24539,0.24461
0.72678,0.16005,0.20231,0.15915,0.20166,0.32797,0.20461,0.34629,0.2454,0.24461
0.72689,0.16005,0.20232,0.15918,0.20167,0.32798,0.20462,0.34633,0.2454,0.24462
0.727,0.16008,0.20232,0.1592,0.20167,0.32799,0.20463,0.34637,0.2454,0.24463
0.72711,0.16008,0.20233,0.15922,0.20169,0.32801,0.20464,0.34638,0.24542,0.24463
0.72722,0.16009,0.20234,0.15922,0.2017,0.32801,0.20466,0.3464,0.24542,0.24465
0.72733,0.16011,0.20234,0.15922,0.20173,0.32802,0.20467,0.34641,0.24543,0.24468
0.72744,0.16011,0.20235,0.15923,0.20174,0.32803,0.20468,0.34651,0.24545,0.24469
0.72756,0.16011,0.20236,0.15924,0.20174,0.32803,0.20469,0.34659,0.24545,0.24469
0.72767,0.16012,0.20237,0.15926,0.20175,0.32804,0.20471,0.3467,0.24546,0.24472
0.72778,0.16012,0.20237,0.15929,0.20177,0.32804,0.20473,0.34675,0.24546,0.24472
0.72789,0.16014,0.20238,0.15929,0.20177,0.32805,0.20473,0.34676,0.24546,0.24473
0.728,0.16017,0.2024,0.15933,0.20178,0.32805,0.20474,0.34679,0.24547,0.24475
0.72811,0.16018,0.2024,0.15933,0.20178,0.32805,0.20479,0.3468,0.24547,0.24478
0.72822,0.16019,0.2024,0.15933,0.20178,0.32805,0.20479,0.34682,0.24549,0.24478
0.72833,0.1602,0.20241,0.15935,0.20179,0.32809,0.20479,0.34685,0.24549,0.24479
0.72844,0.16023,0.20241,0.15937,0.2018,0.32809,0.20481,0.34687,0.24552,0.2448
0.72856,0.16025,0.20242,0.15939,0.20181,0.32809,0.20481,0.34687,0.24552,0.24481
0.72867,0.16026,0.20242,0.15941,0.20181,0.32811,0.20481,0.3469,0.24556,0.24481
0.72878,0.1603,0.20242,0.15946,0.20182,0.32814,0.20482,0.34693,0.24556,0.24482
0.72889,0.16031,0.20244,0.15946,0.20184,0.32814,0.20482,0.34693,0.24558,0.24483
0.729,0.16033,0.20244,0.15946,0.20187,0.32815,0.20483,0.34697,0.24558,0.24483
0.72911,0.16038,0.20244,0.15948,0.20189,0.32815,0.20483,0.34697,0.24561,0.24483
0.72922,0.16039,0.20244,0.15948,0.2019,0.32815,0.20485,0.34701,0.24563,0.24485
0.72933,0.1604,0.20244,0.15948,0.20191,0.32817,0.20486,0.34702,0.24564,0.24486
0.72944,0.1604,0.20245,0.15949,0.20192,0.32817,0.20486,0.34703,0.24565,0.24486
0.72956,0.16041,0.20246,0.15949,0.20192,0.32817,0.20488,0.34706,0.24566,0.24488
0.72967,0.16042,0.20246,0.15951,0.20193,0.32822,0.20489,0.34708,0.24568,0.24489
0.72978,0.16043,0.20247,0.15951,0.20193,0.32822,0.20491,0.34709,0.24568,0.24489
0.72989,0.16043,0.20247,0.15952,0.20194,0.32823,0.20491,0.3471,0.24568,0.24489
0.73,0.16044,0.20248,0.15953,0.20195,0.32823,0.20492,0.34712,0.24569,0.2449
0.73011,0.16047,0.20249,0.15955,0.20195,0.32824,0.20493,0.34714,0.24569,0.24491
0.73022,0.16047,0.2025,0.15957,0.20195,0.32824,0.20497,0.34731,0.24571,0.24491
0.73033,0.16047,0.2025,0.15957,0.202,0.32824,0.205,0.34734,0.24573,0.24496
0.73044,0.16048,0.20252,0.1596,0.202,0.32825,0.20503,0.34737,0.24573,0.24499
0.73056,0.16048,0.20252,0.15961,0.20201,0.32825,0.20503,0.3474,0.24574,0.245
0.73067,0.16048,0.20253,0.15962,0.20201,0.32825,0.20505,0.34741,0.24578,0.245
0.73078,0.16049,0.20253,0.15962,0.20201,0.32826,0.20508,0.34749,0.24579,0.245
0.73089,0.16051,0.20253,0.15962,0.20202,0.32826,0.20509,0.34752,0.24583,0.24502
0.731,0.16051,0.20254,0.15962,0.20202,0.32826,0.20512,0.34755,0.24584,0.24507
0.73111,0.16052,0.20254,0.15963,0.20203,0.32826,0.20512,0.34757,0.24584,0.24507
0.73122,0.16053,0.20254,0.15965,0.20203,0.32827,0.20514,0.34759,0.24585,0.24508
0.73133,0.16053,0.20256,0.15965,0.20203,0.32827,0.20514,0.3476,0.24586,0.2451
0.73144,0.16054,0.20256,0.15966,0.20204,0.32827,0.20514,0.34772,0.24586,0.2451
0.73156,0.16054,0.20257,0.15969,0.20205,0.32829,0.20515,0.34784,0.24586,0.24511
0.73167,0.16054,0.20257,0.15969,0.20206,0.3283,0.20516,0.34787,0.24587,0.24511
0.73178,0.16055,0.20257,0.1597,0.20206,0.32831,0.2052,0.34796,0.24587,0.24512
0.73189,0.16059,0.20258,0.15972,0.20206,0.32832,0.2052,0.34798,0.24589,0.24514
0.732,0.16059,0.20258,0.15974,0.20208,0.32832,0.20521,0.348,0.24589,0.24515
0.73211,0.1606,0.20258,0.15977,0.2021,0.32833,0.20523,0.34811,0.24589,0.24515
0.73222,0.16064,0.2026,0.15977,0.20211,0.32833,0.20523,0.34812,0.2459,0.24516
0.73233,0.16064,0.20261,0.15978,0.20211,0.32833,0.20524,0.34812,0.24593,0.2452
0.73244,0.16066,0.20262,0.15978,0.20212,0.32834,0.20525,0.34813,0.24595,0.2452
0.73256,0.16066,0.20262,0.15978,0.20212,0.32834,0.20525,0.3483,0.24595,0.24521
0.73267,0.16067,0.20266,0.15979,0.20214,0.32834,0.20525,0.3483,0.24598,0.24522
0.73278,0.16068,0.20266,0.15979,0.20214,0.32835,0.20526,0.34831,0.24598,0.24523
0.73289,0.16072,0.20267,0.15981,0.20215,0.32835,0.20527,0.34835,0.24602,0.24526
0.733,0.16074,0.20267,0.15982,0.20217,0.32835,0.20527,0.34838,0.24603,0.24527
0.73311,0.16074,0.20269,0.15983,0.20218,0.32836,0.20527,0.3484,0.24604,0.24528
0.73322,0.16075,0.2027,0.15983,0.20218,0.32837,0.20528,0.3484,0.24606,0.24528
0.73333,0.16076,0.20271,0.15984,0.20218,0.32837,0.20529,0.34843,0.24606,0.2453
0.73344,0.16076,0.20271,0.15984,0.20218,0.32837,0.20529,0.34844,0.24607,0.24531
0.73356,0.16077,0.20272,0.15985,0.20219,0.32837,0.2053,0.34847,0.24609,0.24531
0.73367,0.16077,0.20274,0.15988,0.2022,0.32839,0.20531,0.34848,0.2461,0.24531
0.73378,0.16079,0.20275,0.15989,0.2022,0.3284,0.20532,0.34851,0.2461,0.24532
0.73389,0.1608,0.20276,0.15989,0.20222,0.3284,0.20534,0.34856,0.24613,0.24536
0.734,0.16081,0.20276,0.15993,0.20222,0.32841,0.20534,0.34859,0.24613,0.2454
0.73411,0.16083,0.20277,0.15997,0.20223,0.32842,0.20535,0.34859,0.24618,0.24541
0.73422,0.16084,0.20278,0.15999,0.20226,0.32842,0.20538,0.3486,0.24621,0.24542
0.73433,0.16085,0.20278,0.16,0.20227,0.32843,0.2054,0.34869,0.24621,0.24543
0.73444,0.16086,0.2028,0.16001,0.20228,0.32844,0.20543,0.3487,0.24622,0.24544
0.73456,0.16086,0.20281,0.16003,0.20234,0.32845,0.20543,0.34871,0.24625,0.24544
0.73467,0.16088,0.20284,0.16008,0.20234,0.32845,0.20544,0.34884,0.24626,0.24545
0.73478,0.16088,0.20285,0.16012,0.20234,0.32845,0.20544,0.34887,0.24628,0.24546
0.73489,0.16088,0.20285,0.16013,0.20234,0.32845,0.20544,0.34888,0.24628,0.24546
0.735,0.16088,0.20286,0.16014,0.20236,0.32846,0.20547,0.3489,0.24628,0.24548
0.73511,0.16092,0.20288,0.16015,0.20236,0.3285,0.20548,0.3489,0.24628,0.24549
0.73522,0.16093,0.20288,0.16015,0.20237,0.32852,0.20548,0.34898,0.24628,0.2455
0.73533,0.16093,0.20289,0.16016,0.20237,0.32852,0.2055,0.34898,0.24634,0.24552
0.73544,0.16094,0.20292,0.16017,0.20237,0.32852,0.2055,0.34903,0.24635,0.24552
0.73556,0.16098,0.20292,0.16018,0.20238,0.32852,0.20551,0.34906,0.24636,0.24553
0.73567,0.16098,0.20295,0.16019,0.20238,0.32853,0.20551,0.34907,0.24636,0.24555
0.73578,0.16098,0.20295,0.1602,0.20239,0.32854,0.20552,0.34908,0.24637,0.24556
0.73589,0.16099,0.20296,0.1602,0.2024,0.32855,0.20553,0.34908,0.24637,0.24557
0.736,0.161,0.20297,0.16021,0.2024,0.32855,0.20553,0.34911,0.24644,0.24557
0.73611,0.16101,0.20299,0.16022,0.2024,0.32855,0.20555,0.34912,0.24646,0.24558
0.73622,0.16101,0.20299,0.16022,0.20241,0.32855,0.20556,0.34914,0.24647,0.24559
0.73633,0.16103,0.20299,0.16023,0.20242,0.32858,0.20556,0.34922,0.24648,0.24559
0.73644,0.16104,0.20301,0.16026,0.20242,0.32859,0.20557,0.34922,0.24648,0.2456
0.73656,0.16104,0.20305,0.1603,0.20242,0.32859,0.20557,0.34932,0.24649,0.24561
0.73667,0.16105,0.20305,0.16032,0.20242,0.32859,0.20558,0.34937,0.24649,0.24566
0.73678,0.16108,0.20305,0.16033,0.20245,0.32859,0.2056,0.34947,0.24651,0.24566
0.73689,0.1611,0.20306,0.16033,0.20246,0.32859,0.20561,0.34948,0.24651,0.24569
0.737,0.1611,0.20306,0.16034,0.20246,0.3286,0.20561,0.34951,0.24651,0.24569
0.73711,0.16111,0.20311,0.16035,0.20247,0.3286,0.20562,0.34959,0.24652,0.24569
0.73722,0.16111,0.20312,0.16037,0.20248,0.32861,0.20562,0.34962,0.24653,0.2457
0.73733,0.16112,0.20312,0.16038,0.20249,0.32862,0.20562,0.34962,0.24655,0.2457
0.73744,0.16114,0.20314,0.1604,0.2025,0.32862,0.20563,0.34973,0.24656,0.24571
0.73756,0.16115,0.20316,0.1604,0.20251,0.32863,0.20563,0.34974,0.24656,0.24572
0.73767,0.16116,0.20317,0.16041,0.20252,0.32863,0.20564,0.34978,0.2466,0.24574
0.73778,0.16117,0.20317,0.16043,0.20252,0.32863,0.20564,0.34982,0.2466,0.24575
0.73789,0.16118,0.20317,0.16047,0.20252,0.32864,0.20567,0.34983,0.24662,0.24576
0.738,0.16118,0.20319,0.16049,0.20252,0.32864,0.20568,0.34995,0.24663,0.24577
0.73811,0.1612,0.20319,0.1605,0.20254,0.32865,0.20568,0.35,0.24664,0.24577
0.73822,0.16123,0.2032,0.16052,0.20255,0.32866,0.20568,0.35006,0.24664,0.24578
0.73833,0.16123,0.20322,0.16054,0.20256,0.32866,0.20569,0.35008,0.24665,0.24579
0.73844,0.16123,0.20323,0.16054,0.20257,0.32866,0.20571,0.35011,0.24666,0.2458
0.73856,0.16125,0.20324,0.16056,0.20258,0.32866,0.20572,0.35019,0.24667,0.24581
0.73867,0.16127,0.20325,0.16057,0.20259,0.32866,0.20572,0.35031,0.24667,0.24582
0.73878,0.16131,0.20325,0.16057,0.2026,0.32867,0.20577,0.35036,0.24668,0.24583
0.73889,0.16132,0.20325,0.16057,0.2026,0.32869,0.20578,0.35037,0.24669,0.24583
0.739,0.16133,0.20328,0.16058,0.20263,0.3287,0.20579,0.35041,0.2467,0.24583
0.73911,0.16133,0.20328,0.16059,0.20264,0.32871,0.2058,0.35059,0.24672,0.24585
0.73922,0.16134,0.20328,0.1606,0.20267,0.32872,0.20581,0.35063,0.24672,0.24586
0.73933,0.16137,0.2033,0.16061,0.20269,0.32872,0.20582,0.35065,0.24673,0.24587
0.73944,0.16138,0.20332,0.16061,0.2027,0.32872,0.20583,0.35071,0.24674,0.24588
0.73956,0.16145,0.20333,0.16062,0.20272,0.32872,0.20584,0.35079,0.24674,0.24589
0.73967,0.16147,0.20334,0.16063,0.20272,0.32872,0.20584,0.35081,0.24675,0.2459
0.73978,0.16148,0.20334,0.16064,0.20272,0.32873,0.20584,0.35083,0.24677,0.24591
0.73989,0.16149,0.20334,0.16065,0.20274,0.32874,0.20587,0.35084,0.24678,0.24591
0.74,0.1615,0.20335,0.16066,0.20274,0.32874,0.20588,0.35094,0.24678,0.24591
0.74011,0.16151,0.20335,0.16068,0.20275,0.32876,0.20588,0.35102,0.24678,0.24593
0.74022,0.16151,0.20337,0.16068,0.20275,0.32876,0.20588,0.35104,0.2468,0.24594
0.74033,0.16152,0.20337,0.16069,0.20276,0.32877,0.20591,0.35107,0.24682,0.24594
0.74044,0.16153,0.20338,0.16069,0.20277,0.32878,0.20591,0.35111,0.24682,0.24594
0.74056,0.16154,0.20338,0.1607,0.20279,0.32878,0.20592,0.35114,0.24682,0.24595
0.74067,0.16155,0.20338,0.16071,0.20279,0.32878,0.20594,0.35116,0.24683,0.24596
0.74078,0.16156,0.20338,0.16071,0.20279,0.32879,0.20597,0.35119,0.24684,0.24598
0.74089,0.16157,0.2034,0.16072,0.2028,0.32879,0.20598,0.35127,0.24686,0.24599
0.741,0.16157,0.20342,0.16073,0.2028,0.32879,0.20598,0.35129,0.24686,0.24601
0.74111,0.16157,0.20342,0.16074,0.2028,0.32881,0.20599,0.3513,0.24687,0.24601
0.74122,0.16158,0.20342,0.16075,0.20281,0.32881,0.20601,0.35133,0.24688,0.24603
0.74133,0.16158,0.20343,0.16077,0.20282,0.32882,0.20601,0.35137,0.24689,0.24603
0.74144,0.16159,0.20344,0.16079,0.20282,0.32883,0.20601,0.35139,0.24689,0.24603
0.74156,0.16159,0.20344,0.1608,0.20285,0.32883,0.20603,0.35144,0.2469,0.24603
0.74167,0.16161,0.20345,0.16081,0.20285,0.32884,0.20604,0.35169,0.24691,0.24604
0.74178,0.16161,0.20346,0.16081,0.20285,0.32884,0.20606,0.3518,0.24691,0.24604
0.74189,0.16161,0.20348,0.16084,0.20286,0.32885,0.20607,0.35186,0.24692,0.24604
0.742,0.16161,0.20348,0.16084,0.20287,0.32887,0.20608,0.35187,0.24693,0.24605
0.74211,0.16162,0.20352,0.16085,0.20287,0.32887,0.2061,0.35192,0.24695,0.24605
0.74222,0.16163,0.20353,0.16085,0.20288,0.32888,0.20611,0.35195,0.24696,0.24605
0.74233,0.16164,0.20355,0.16086,0.20288,0.32889,0.20612,0.352,0.24696,0.24606
0.74244,0.16164,0.20357,0.16087,0.20288,0.32889,0.20614,0.352,0.24696,0.24607
0.74256,0.16165,0.20358,0.16091,0.20288,0.32892,0.20614,0.35202,0.24699,0.24609
0.74267,0.16165,0.20358,0.16092,0.20289,0.32892,0.20615,0.35203,0.24699,0.24609
0.74278,0.16165,0.20359,0.16093,0.20289,0.32893,0.20615,0.35204,0.247,0.24611
0.74289,0.16166,0.20359,0.16094,0.2029,0.32894,0.20616,0.35209,0.247,0.24611
0.743,0.16167,0.20359,0.16097,0.2029,0.32895,0.20617,0.35217,0.24702,0.24611
0.74311,0.16168,0.20362,0.16097,0.20292,0.32895,0.20618,0.35221,0.24702,0.24611
0.74322,0.16168,0.20362,0.16098,0.20294,0.32895,0.20619,0.35224,0.24706,0.24612
0.74333,0.16169,0.20363,0.16098,0.20294,0.32897,0.2062,0.35226,0.24708,0.24613
0.74344,0.16169,0.20363,0.16098,0.20296,0.32897,0.20623,0.35233,0.24708,0.24614
0.74356,0.16172,0.20363,0.16099,0.20297,0.329,0.20623,0.35235,0.2471,0.24615
0.74367,0.16173,0.20366,0.16101,0.20297,0.329,0.20624,0.35238,0.24711,0.24616
0.74378,0.16175,0.20366,0.16101,0.20299,0.329,0.20625,0.35239,0.24712,0.24616
0.74389,0.16177,0.20367,0.16103,0.20299,0.329,0.20626,0.3524,0.24712,0.24619
0.744,0.16178,0.20367,0.16104,0.203,0.329,0.2063,0.35261,0.24715,0.2462
0.74411,0.1618,0.2037,0.16106,0.203,0.329,0.20632,0.35261,0.24716,0.24622
0.74422,0.1618,0.20371,0.16107,0.203,0.32901,0.20632,0.3527,0.24718,0.24623
0.74433,0.16183,0.20371,0.16109,0.20301,0.32902,0.20634,0.35288,0.24719,0.24623
0.74444,0.16184,0.20373,0.1611,0.20302,0.32903,0.20635,0.3529,0.2472,0.24625
0.74456,0.16185,0.20373,0.16113,0.20303,0.32903,0.20636,0.35291,0.2472,0.24625
0.74467,0.16185,0.20374,0.16114,0.20305,0.32903,0.20638,0.35295,0.24721,0.24626
0.74478,0.16186,0.20375,0.16117,0.20305,0.32904,0.20638,0.35298,0.24722,0.24626
0.74489,0.16186,0.20375,0.16117,0.20306,0.32904,0.20639,0.35306,0.24722,0.24626
0.745,0.16188,0.20375,0.16118,0.20307,0.32904,0.20639,0.35307,0.24725,0.24628
0.74511,0.16191,0.20376,0.16121,0.20307,0.32905,0.2064,0.35312,0.24725,0.24628
0.74522,0.16192,0.20377,0.16123,0.20307,0.32905,0.20641,0.35312,0.24725,0.24629
0.74533,0.16192,0.20377,0.16125,0.20308,0.32905,0.20643,0.35319,0.24726,0.2463
0.74544,0.16193,0.20377,0.16125,0.2031,0.32906,0.20645,0.35321,0.24726,0.24631
0.74556,0.16193,0.20377,0.16125,0.20311,0.32906,0.20647,0.35324,0.24727,0.24631
0.74567,0.16195,0.20378,0.16126,0.20311,0.32907,0.20648,0.35329,0.24728,0.24632
0.74578,0.16196,0.20378,0.16127,0.20313,0.32907,0.20648,0.35343,0.24728,0.24632
0.74589,0.16198,0.20378,0.1613,0.20314,0.32908,0.20649,0.35345,0.24731,0.24632
0.746,0.16201,0.20379,0.16131,0.20314,0.32908,0.20649,0.35346,0.24732,0.24633
0.74611,0.16201,0.20379,0.16131,0.20316,0.32911,0.20649,0.35347,0.24733,0.24634
0.74622,0.16201,0.20381,0.16132,0.20316,0.32913,0.20651,0.35351,0.24733,0.24636
0.74633,0.16203,0.20381,0.16133,0.20317,0.32916,0.20653,0.35353,0.24735,0.24638
0.74644,0.16203,0.20382,0.16134,0.20318,0.32916,0.20655,0.35358,0.24738,0.24638
0.74656,0.16204,0.20382,0.16134,0.20319,0.32916,0.20655,0.3536,0.24739,0.24639
0.74667,0.16207,0.20383,0.16134,0.20319,0.32917,0.20655,0.35362,0.2474,0.2464
0.74678,0.16207,0.20384,0.16134,0.2032,0.32917,0.20655,0.35366,0.24742,0.2464
0.74689,0.16208,0.20385,0.16136,0.2032,0.32918,0.20657,0.35368,0.24743,0.2464
0.747,0.16209,0.20387,0.16136,0.2032,0.32919,0.20657,0.35373,0.24743,0.2464
0.74711,0.1621,0.20387,0.16142,0.20322,0.3292,0.20666,0.35373,0.24744,0.24641
0.74722,0.16212,0.20388,0.16142,0.20324,0.32921,0.20668,0.35376,0.24746,0.24641
0.74733,0.16213,0.20388,0.16143,0.20325,0.32921,0.20669,0.35382,0.2475,0.24642
0.74744,0.16214,0.20389,0.16144,0.20325,0.32922,0.20671,0.35391,0.24751,0.24642
0.74756,0.16216,0.2039,0.16147,0.20326,0.32922,0.20672,0.35395,0.24751,0.24643
0.74767,0.16217,0.2039,0.16147,0.20327,0.32923,0.20676,0.35403,0.24752,0.24645
0.74778,0.16217,0.20391,0.16148,0.20327,0.32925,0.20678,0.35409,0.24752,0.24646
0.74789,0.16217,0.20391,0.16148,0.20329,0.32925,0.20678,0.35412,0.24752,0.24647
0.748,0.16218,0.20391,0.16148,0.20329,0.32926,0.20679,0.35412,0.24752,0.24648
0.74811,0.16219,0.20391,0.16148,0.2033,0.32927,0.20679,0.35415,0.24753,0.24648
0.74822,0.16219,0.20391,0.16148,0.2033,0.32931,0.20679,0.35417,0.24757,0.24649
0.74833,0.1622,0.20392,0.16149,0.20331,0.32932,0.20681,0.35418,0.24759,0.24651
0.74844,0.1622,0.20394,0.16149,0.20331,0.32932,0.20683,0.35433,0.24759,0.24652
0.74856,0.16221,0.20394,0.16152,0.20332,0.32933,0.20683,0.35436,0.24761,0.24655
0.74867,0.16225,0.20395,0.16156,0.20334,0.32933,0.20684,0.35445,0.24762,0.24656
0.74878,0.16226,0.20396,0.16157,0.20334,0.32933,0.20689,0.3545,0.24762,0.24662
0.74889,0.16226,0.20396,0.16157,0.20336,0.32933,0.2069,0.3545,0.24765,0.24662
0.749,0.16228,0.20396,0.16158,0.20337,0.32933,0.2069,0.35457,0.24767,0.24664
0.74911,0.16228,0.20398,0.16158,0.20338,0.32933,0.20692,0.35459,0.24768,0.24665
0.74922,0.16229,0.20399,0.16158,0.2034,0.32934,0.20693,0.35468,0.24769,0.24667
0.74933,0.16231,0.20399,0.16162,0.2034,0.32934,0.20694,0.3547,0.24771,0.24667
0.74944,0.16232,0.204,0.16163,0.2034,0.32935,0.20694,0.35471,0.24771,0.24668
0.74956,0.16232,0.204,0.16164,0.20341,0.32935,0.20694,0.35477,0.24772,0.2467
0.74967,0.16234,0.20401,0.16164,0.20342,0.32937,0.20696,0.35489,0.24773,0.24673
0.74978,0.16235,0.20402,0.16165,0.20342,0.32937,0.20696,0.35492,0.24774,0.24674
0.74989,0.16236,0.20402,0.16166,0.20342,0.32938,0.20698,0.35493,0.24777,0.24675
0.75,0.16237,0.20405,0.16168,0.20343,0.32938,0.20701,0.35493,0.2478,0.24676
0.75011,0.16239,0.20406,0.16171,0.20343,0.3294,0.20702,0.35497,0.24783,0.24676
0.75022,0.16239,0.20406,0.16173,0.20344,0.32941,0.20702,0.35504,0.24785,0.2468
0.75033,0.1624,0.20407,0.16173,0.20344,0.32942,0.20705,0.35506,0.24786,0.24681
0.75044,0.16245,0.20407,0.16174,0.20345,0.32943,0.20705,0.3551,0.24787,0.24682
0.75056,0.16245,0.20407,0.16175,0.20346,0.32943,0.20705,0.35513,0.24787,0.24682
0.75067,0.16246,0.20407,0.16177,0.20346,0.32944,0.20706,0.35518,0.24789,0.24683
0.75078,0.16248,0.20408,0.16179,0.20347,0.32945,0.20706,0.35519,0.24789,0.24684
0.75089,0.1625,0.20409,0.1618,0.20347,0.32945,0.20709,0.35521,0.2479,0.24685
0.751,0.16251,0.2041,0.16181,0.20349,0.32946,0.20709,0.35522,0.24792,0.24685
0.75111,0.16252,0.2041,0.16183,0.2035,0.32946,0.20709,0.35523,0.24794,0.24686
0.75122,0.16257,0.20412,0.16184,0.2035,0.32946,0.20709,0.35526,0.24796,0.24686
0.75133,0.16258,0.20413,0.16186,0.20352,0.32947,0.20711,0.35547,0.24796,0.24686
0.75144,0.1626,0.20414,0.1619,0.20353,0.32947,0.20713,0.35547,0.24797,0.24686
0.75156,0.16263,0.20415,0.16194,0.20355,0.32947,0.20714,0.3555,0.24798,0.24686
0.75167,0.16264,0.2042,0.16195,0.20359,0.32948,0.20714,0.35552,0.24798,0.24687
0.75178,0.16264,0.2042,0.16196,0.20361,0.32949,0.20717,0.35553,0.248,0.24689
0.75189,0.16265,0.2042,0.16196,0.20362,0.3295,0.20718,0.3556,0.248,0.24689
0.752,0.16265,0.2042,0.16196,0.20362,0.3295,0.2072,0.3556,0.24804,0.24689
0.75211,0.16268,0.20421,0.16197,0.20364,0.3295,0.20721,0.35565,0.24805,0.2469
0.75222,0.16269,0.20421,0.16197,0.20365,0.32953,0.20722,0.35568,0.24806,0.24692
0.75233,0.1627,0.20421,0.16198,0.20366,0.32955,0.20722,0.35571,0.24806,0.24692
0.75244,0.16271,0.20421,0.16198,0.20366,0.32956,0.20723,0.35576,0.24808,0.24695
0.75256,0.16271,0.20421,0.16199,0.20369,0.32957,0.20724,0.3558,0.24812,0.24696
0.75267,0.16272,0.20422,0.162,0.20371,0.32957,0.20724,0.35582,0.24813,0.24697
0.75278,0.16272,0.20423,0.16204,0.20373,0.32957,0.20725,0.35586,0.24813,0.24698
0.75289,0.16273,0.20424,0.16204,0.20373,0.32957,0.20725,0.35587,0.24818,0.24698
0.753,0.16274,0.20426,0.16205,0.20374,0.32957,0.20726,0.35589,0.24819,0.24699
0.75311,0.16276,0.20427,0.16205,0.20375,0.32958,0.20726,0.35589,0.24821,0.24699
0.75322,0.16276,0.20427,0.16205,0.20375,0.3296,0.20726,0.35589,0.24822,0.247
0.75333,0.1628,0.20428,0.1621,0.20375,0.32961,0.20727,0.35602,0.24823,0.24703
0.75344,0.1628,0.20429,0.1621,0.20378,0.32964,0.20728,0.35603,0.24824,0.24704
0.75356,0.16281,0.2043,0.1621,0.20378,0.32964,0.20728,0.35604,0.24825,0.24704
0.75367,0.16281,0.2043,0.1621,0.20379,0.32964,0.2073,0.35604,0.24827,0.24705
0.75378,0.16285,0.20431,0.16212,0.2038,0.32967,0.20731,0.35606,0.24827,0.2471
0.75389,0.16285,0.20431,0.16214,0.20381,0.32968,0.20734,0.35608,0.24829,0.24711
0.754,0.16287,0.20433,0.16214,0.20382,0.32971,0.20735,0.35617,0.24831,0.24712
0.75411,0.16288,0.20436,0.16218,0.20382,0.32972,0.20737,0.35617,0.24832,0.24713
0.75422,0.16288,0.20436,0.1622,0.20384,0.32973,0.20739,0.35629,0.24834,0.24715
0.75433,0.16289,0.20437,0.1622,0.20385,0.32973,0.2074,0.35636,0.24836,0.24715
0.75444,0.1629,0.20437,0.16222,0.20388,0.32973,0.2074,0.35643,0.24836,0.24716
0.75456,0.16292,0.20438,0.16222,0.20388,0.32974,0.2074,0.35648,0.24836,0.24716
0.75467,0.16292,0.20439,0.16224,0.20389,0.32975,0.20742,0.35658,0.24839,0.24717
0.75478,0.16294,0.20439,0.16224,0.2039,0.32977,0.20743,0.35659,0.24842,0.24717
0.75489,0.16294,0.20439,0.16224,0.2039,0.32979,0.20744,0.35666,0.24842,0.24717
0.755,0.16295,0.20441,0.16225,0.2039,0.32979,0.20745,0.35673,0.24843,0.24719
0.75511,0.16296,0.20442,0.16227,0.2039,0.32981,0.20746,0.35676,0.24843,0.2472
0.75522,0.16297,0.20443,0.16227,0.20391,0.32982,0.20748,0.35687,0.24844,0.2472
0.75533,0.16298,0.20443,0.16228,0.20391,0.32984,0.2075,0.3569,0.24844,0.24722
0.75544,0.16299,0.20444,0.16228,0.20391,0.32984,0.2075,0.35691,0.24845,0.24722
0.75556,0.16299,0.20445,0.16228,0.20392,0.32984,0.20753,0.35692,0.24845,0.24723
0.75567,0.16299,0.20447,0.16231,0.20392,0.32985,0.20754,0.35695,0.24847,0.24723
0.75578,0.16302,0.20449,0.16232,0.20394,0.32985,0.20759,0.35696,0.2485,0.24725
0.75589,0.16304,0.20452,0.16233,0.20397,0.32986,0.20761,0.35696,0.24851,0.24726
0.756,0.16304,0.20453,0.16234,0.20397,0.32986,0.20761,0.35703,0.24852,0.24727
0.75611,0.16304,0.20453,0.16234,0.20397,0.32986,0.20761,0.35718,0.24853,0.24728
0.75622,0.16305,0.20453,0.16235,0.20397,0.3299,0.20762,0.35721,0.24855,0.2473
0.75633,0.16305,0.20454,0.16235,0.20397,0.3299,0.20762,0.35725,0.24857,0.24733
0.75644,0.16305,0.20454,0.16238,0.20398,0.32991,0.20762,0.35727,0.24864,0.24733
0.75656,0.16306,0.20455,0.16238,0.204,0.32992,0.20763,0.35736,0.24864,0.24736
0.75667,0.16307,0.20456,0.1624,0.204,0.32992,0.20764,0.35736,0.24865,0.24737
0.75678,0.16307,0.20457,0.16241,0.20401,0.32993,0.20764,0.35739,0.24867,0.24737
0.75689,0.16307,0.20458,0.16243,0.20402,0.32993,0.20765,0.35739,0.24869,0.24738
0.757,0.16309,0.20459,0.16246,0.20402,0.32995,0.20765,0.35743,0.24869,0.24739
0.75711,0.16311,0.2046,0.16246,0.20405,0.32996,0.20768,0.35743,0.24869,0.24741
0.75722,0.16311,0.2046,0.16247,0.20407,0.32996,0.2077,0.35745,0.2487,0.24743
0.75733,0.16313,0.2046,0.16247,0.20408,0.32996,0.20771,0.35748,0.2487,0.24744
0.75744,0.16314,0.20461,0.16248,0.20408,0.32997,0.20771,0.35751,0.2487,0.24747
0.75756,0.16314,0.20461,0.16249,0.20408,0.32999,0.20772,0.35751,0.24871,0.24749
0.75767,0.16317,0.20461,0.1625,0.20408,0.32999,0.20775,0.35756,0.24872,0.2475
0.75778,0.16318,0.20462,0.16252,0.20409,0.32999,0.20776,0.35757,0.24873,0.2475
0.75789,0.16318,0.20465,0.16253,0.20411,0.32999,0.20777,0.35757,0.24875,0.24754
0.758,0.16318,0.20466,0.16253,0.20411,0.33,0.20778,0.3576,0.24876,0.24754
0.75811,0.1632,0.20466,0.16254,0.20413,0.33001,0.20779,0.35761,0.24877,0.24754
0.75822,0.16325,0.20467,0.16254,0.20413,0.33001,0.2078,0.35767,0.24878,0.24756
0.75833,0.16327,0.20467,0.16255,0.20414,0.33002,0.20781,0.35773,0.24881,0.24756
0.75844,0.16329,0.20467,0.16255,0.20415,0.33003,0.20781,0.35777,0.24881,0.24757
0.75856,0.16331,0.20468,0.16256,0.20416,0.33003,0.20781,0.35786,0.24881,0.24758
0.75867,0.16333,0.20469,0.16256,0.20416,0.33003,0.20782,0.35788,0.24884,0.24759
0.75878,0.16335,0.2047,0.16256,0.20416,0.33004,0.20782,0.35794,0.24884,0.24759
0.75889,0.16336,0.20474,0.16257,0.20417,0.33005,0.20783,0.35798,0.24884,0.24763
0.759,0.16336,0.20474,0.16257,0.20417,0.33005,0.20784,0.35801,0.24885,0.24764
0.75911,0.16336,0.20475,0.16258,0.20417,0.33007,0.20785,0.35808,0.24885,0.24767
0.75922,0.16337,0.20476,0.16258,0.20417,0.3301,0.20787,0.35814,0.24885,0.24768
0.75933,0.16337,0.20476,0.1626,0.20417,0.33011,0.20787,0.35814,0.24887,0.24769
0.75944,0.16343,0.20478,0.16261,0.20418,0.33011,0.20788,0.35817,0.24887,0.2477
0.75956,0.16343,0.20481,0.16262,0.20418,0.33011,0.20789,0.35825,0.24887,0.24771
0.75967,0.16344,0.20481,0.16264,0.20418,0.33011,0.2079,0.35827,0.24888,0.24772
0.75978,0.16344,0.20482,0.16265,0.2042,0.33012,0.20796,0.35832,0.24889,0.24777
0.75989,0.16345,0.20483,0.16266,0.2042,0.33014,0.20796,0.35841,0.24889,0.24778
0.76,0.16345,0.20483,0.16267,0.2042,0.33015,0.20796,0.35841,0.2489,0.2478
0.76011,0.16346,0.20483,0.16267,0.20421,0.33015,0.20799,0.35845,0.24891,0.24784
0.76022,0.16346,0.20485,0.16267,0.20421,0.33016,0.20799,0.35845,0.24891,0.24784
0.76033,0.16346,0.20489,0.1627,0.20422,0.33018,0.20801,0.35848,0.24894,0.24785
0.76044,0.16346,0.20489,0.1627,0.20424,0.33018,0.20802,0.35853,0.24896,0.24786
0.76056,0.16346,0.20489,0.16272,0.20424,0.33019,0.20803,0.3586,0.24897,0.24786
0.76067,0.16347,0.2049,0.16274,0.20424,0.33019,0.20804,0.3587,0.24898,0.24788
0.76078,0.16347,0.20491,0.16274,0.20425,0.33019,0.20806,0.35878,0.24898,0.2479
0.76089,0.16347,0.20493,0.16274,0.20426,0.33019,0.20806,0.35883,0.24899,0.24791
0.761,0.16349,0.20494,0.16275,0.20428,0.33019,0.2081,0.3589,0.24901,0.24793
0.76111,0.16349,0.20495,0.16275,0.20428,0.3302,0.20811,0.35891,0.24902,0.24794
0.76122,0.1635,0.20496,0.16276,0.20431,0.3302,0.20812,0.35893,0.24903,0.24797
0.76133,0.1635,0.20496,0.16278,0.20432,0.3302,0.20812,0.35898,0.24906,0.24798
0.76144,0.1635,0.20498,0.16281,0.20432,0.3302,0.20813,0.3592,0.24907,0.248
0.76156,0.16351,0.20499,0.16281,0.20433,0.33021,0.20814,0.35922,0.24907,0.248
0.76167,0.16352,0.205,0.16282,0.20433,0.33022,0.20815,0.3593,0.24907,0.24803
0.76178,0.16353,0.205,0.16285,0.20434,0.33023,0.20815,0.3593,0.24908,0.24805
0.76189,0.16354,0.20501,0.16287,0.20435,0.33023,0.20816,0.35938,0.24909,0.24807
0.762,0.16354,0.20501,0.16288,0.20439,0.33026,0.20816,0.35945,0.24915,0.24807
0.76211,0.16356,0.20502,0.16288,0.2044,0.33027,0.20817,0.35949,0.24916,0.24808
0.76222,0.16357,0.20503,0.1629,0.20441,0.33027,0.20821,0.35952,0.2492,0.24809
0.76233,0.16357,0.20504,0.1629,0.20441,0.33028,0.20821,0.35961,0.24921,0.24809
0.76244,0.16358,0.20506,0.16293,0.20442,0.33029,0.20823,0.35969,0.24925,0.2481
0.76256,0.16361,0.20507,0.16294,0.20442,0.3303,0.20823,0.35978,0.24925,0.2481
0.76267,0.16362,0.20508,0.16294,0.20445,0.33031,0.20824,0.35979,0.24926,0.24812
0.76278,0.16363,0.20508,0.16295,0.20445,0.33031,0.20826,0.35986,0.24926,0.24815
0.76289,0.16365,0.2051,0.16295,0.20446,0.33033,0.20828,0.36,0.24926,0.24816
0.763,0.16369,0.20511,0.16296,0.20448,0.33034,0.20831,0.36003,0.24927,0.24816
0.76311,0.1637,0.20513,0.16297,0.20449,0.33036,0.20833,0.36007,0.24928,0.24817
0.76322,0.1637,0.20514,0.16297,0.2045,0.33037,0.20835,0.36013,0.24929,0.24817
0.76333,0.1637,0.20515,0.16297,0.2045,0.33038,0.20835,0.36013,0.24931,0.24817
0.76344,0.1637,0.20516,0.16298,0.2045,0.33039,0.2084,0.36015,0.24932,0.24818
0.76356,0.1637,0.20517,0.16299,0.20452,0.3304,0.20844,0.36016,0.24934,0.24818
0.76367,0.16372,0.2052,0.163,0.20453,0.33041,0.20845,0.36021,0.24934,0.24819
0.76378,0.16372,0.20521,0.163,0.20454,0.33042,0.20845,0.36023,0.24935,0.24819
0.76389,0.16373,0.20522,0.16302,0.20455,0.33042,0.20846,0.36028,0.24936,0.24819
0.764,0.16374,0.20522,0.16303,0.20455,0.33042,0.20846,0.3603,0.24939,0.24821
0.76411,0.16375,0.20524,0.16303,0.20455,0.33043,0.20846,0.36032,0.2494,0.24822
0.76422,0.16376,0.20524,0.16304,0.20455,0.33043,0.20847,0.36036,0.2494,0.24823
0.76433,0.16376,0.20524,0.16304,0.20462,0.33043,0.20847,0.36036,0.24941,0.24823
0.76444,0.16376,0.20525,0.16305,0.20462,0.33043,0.20848,0.36037,0.24942,0.24826
0.76456,0.16377,0.20526,0.16306,0.20463,0.33043,0.20848,0.36039,0.24943,0.24827
0.76467,0.16378,0.20526,0.16307,0.20466,0.33045,0.20848,0.36041,0.24944,0.24827
0.76478,0.16379,0.20527,0.16308,0.20466,0.33045,0.20848,0.36042,0.24944,0.24827
0.76489,0.16379,0.20527,0.1631,0.20468,0.33045,0.20851,0.36043,0.24947,0.24828
0.765,0.16379,0.20528,0.1631,0.20468,0.33046,0.20857,0.36044,0.24947,0.2483
0.76511,0.16381,0.2053,0.16313,0.20469,0.33046,0.20857,0.36044,0.24948,0.24831
0.76522,0.16381,0.2053,0.16316,0.20469,0.33046,0.20859,0.36047,0.24949,0.24832
0.76533,0.16382,0.2053,0.16319,0.20469,0.33047,0.20859,0.36049,0.2495,0.24833
0.76544,0.16382,0.20531,0.16324,0.2047,0.33048,0.20861,0.36051,0.24954,0.24834
0.76556,0.16383,0.20532,0.16324,0.20473,0.33048,0.20862,0.36064,0.24957,0.24835
0.76567,0.16383,0.20532,0.16328,0.20476,0.3305,0.20862,0.3608,0.2496,0.24836
0.76578,0.16384,0.20534,0.1633,0.20476,0.33051,0.20863,0.36083,0.2496,0.24837
0.76589,0.16384,0.20537,0.1633,0.20478,0.33052,0.20864,0.36084,0.2496,0.24842
0.766,0.16384,0.20539,0.16332,0.20479,0.33052,0.20865,0.36084,0.24961,0.24842
0.76611,0.16386,0.20541,0.16333,0.20479,0.33052,0.20867,0.36086,0.24961,0.24843
0.76622,0.16388,0.20541,0.16335,0.20479,0.33053,0.20869,0.36093,0.24966,0.24844
0.76633,0.16389,0.20541,0.16336,0.2048,0.33053,0.2087,0.36093,0.24966,0.24844
0.76644,0.1639,0.20544,0.16336,0.20481,0.33053,0.20871,0.36098,0.24967,0.24846
0.76656,0.16392,0.20544,0.1634,0.20486,0.33054,0.20872,0.36103,0.24969,0.24848
0.76667,0.16393,0.20544,0.1634,0.20486,0.33054,0.20874,0.36109,0.2497,0.24848
0.76678,0.16395,0.20546,0.16341,0.20489,0.33054,0.20875,0.36115,0.2497,0.24848
0.76689,0.16397,0.20546,0.16342,0.20492,0.33055,0.20875,0.3612,0.24971,0.24852
0.767,0.16398,0.20546,0.16344,0.20492,0.33056,0.20875,0.36127,0.24971,0.24852
0.76711,0.164,0.20546,0.16344,0.20493,0.33057,0.20881,0.36127,0.24972,0.24853
0.76722,0.16403,0.20547,0.16345,0.20496,0.33059,0.20881,0.36134,0.24972,0.24854
0.76733,0.16404,0.20547,0.16354,0.20497,0.3306,0.20881,0.36137,0.24973,0.24855
0.76744,0.16406,0.20549,0.16359,0.205,0.3306,0.20883,0.3614,0.24975,0.24857
0.76756,0.16406,0.2055,0.16361,0.20502,0.3306,0.20884,0.36144,0.24976,0.24858
0.76767,0.16408,0.20551,0.16361,0.20503,0.33061,0.20884,0.36145,0.24978,0.24859
0.76778,0.16412,0.20551,0.16362,0.20503,0.33061,0.20885,0.36146,0.24978,0.2486
0.76789,0.16412,0.20552,0.16363,0.20507,0.33061,0.20885,0.36148,0.24978,0.24862
0.768,0.16414,0.20553,0.16364,0.20509,0.33063,0.20885,0.36148,0.24979,0.24862
0.76811,0.16414,0.20557,0.16364,0.2051,0.33064,0.20887,0.36148,0.2498,0.24864
0.76822,0.16415,0.20558,0.16364,0.20511,0.33066,0.20887,0.36154,0.24981,0.24865
0.76833,0.16415,0.20559,0.16365,0.20511,0.33067,0.20892,0.36156,0.24982,0.24865
0.76844,0.16417,0.20559,0.16367,0.20513,0.33068,0.20893,0.36159,0.24983,0.2487
0.76856,0.16419,0.20559,0.16369,0.20515,0.3307,0.20894,0.36165,0.24983,0.2487
0.76867,0.16419,0.20561,0.16369,0.20515,0.33071,0.20895,0.36179,0.24984,0.24871
0.76878,0.16422,0.20563,0.16375,0.20515,0.33071,0.20896,0.3618,0.24984,0.24871
0.76889,0.16422,0.20563,0.16378,0.20515,0.33072,0.20899,0.36184,0.24986,0.24873
0.769,0.16424,0.20567,0.16379,0.20516,0.33073,0.20903,0.36186,0.24986,0.24873
0.76911,0.16425,0.20568,0.16379,0.20517,0.33073,0.20903,0.36186,0.24987,0.24875
0.76922,0.16428,0.20569,0.1638,0.2052,0.33074,0.20903,0.36188,0.24987,0.24875
0.76933,0.1643,0.2057,0.16382,0.2052,0.33074,0.20904,0.3619,0.24989,0.24876
0.76944,0.16431,0.2057,0.16383,0.20522,0.33076,0.20904,0.3619,0.24989,0.24877
0.76956,0.16431,0.20572,0.16385,0.20522,0.33077,0.20907,0.36202,0.24991,0.24879
0.76967,0.16432,0.20573,0.16389,0.20522,0.33077,0.20909,0.36203,0.24992,0.24879
0.76978,0.16437,0.20576,0.16391,0.20523,0.33077,0.20909,0.36206,0.24995,0.24881
0.76989,0.16437,0.2058,0.16391,0.20524,0.33078,0.20911,0.3621,0.24995,0.24881
0.77,0.16437,0.20581,0.16393,0.20524,0.33078,0.20912,0.36212,0.24996,0.24881
0.77011,0.16439,0.20584,0.16393,0.20524,0.33082,0.20913,0.36213,0.24998,0.24882
0.77022,0.1644,0.20584,0.16396,0.20525,0.33082,0.20914,0.36217,0.25,0.24882
0.77033,0.16441,0.20584,0.16397,0.20526,0.33083,0.20914,0.36218,0.25,0.24882
0.77044,0.16443,0.20584,0.16399,0.20527,0.33083,0.20915,0.3622,0.25001,0.24882
0.77056,0.16444,0.20585,0.16402,0.20528,0.33083,0.20915,0.3622,0.25001,0.24885
0.77067,0.16446,0.20586,0.16403,0.20528,0.33083,0.20915,0.36228,0.25001,0.24885
0.77078,0.16447,0.20587,0.16409,0.20531,0.33084,0.20918,0.36231,0.25004,0.24886
0.77089,0.16447,0.20588,0.16411,0.20531,0.33085,0.20923,0.36235,0.25004,0.24887
0.771,0.1645,0.20591,0.16413,0.20533,0.33085,0.20924,0.36237,0.25004,0.24887
0.77111,0.16451,0.20592,0.16413,0.20534,0.33085,0.20924,0.3624,0.25007,0.24888
0.77122,0.16453,0.20594,0.16414,0.20536,0.33085,0.20925,0.36242,0.25008,0.24889
0.77133,0.16453,0.20595,0.16415,0.20537,0.33086,0.20926,0.3625,0.25008,0.24889
0.77144,0.16454,0.20595,0.16417,0.20537,0.33086,0.20927,0.36251,0.25009,0.24889
0.77156,0.16455,0.20597,0.16418,0.20538,0.33086,0.20928,0.36251,0.25009,0.2489
0.77167,0.16456,0.20597,0.16418,0.20538,0.33087,0.20929,0.36252,0.25011,0.24892
0.77178,0.16457,0.20598,0.16419,0.20541,0.33087,0.20929,0.36253,0.25012,0.24892
0.77189,0.16457,0.20598,0.16419,0.20543,0.33089,0.2093,0.36259,0.25017,0.24894
0.772,0.16459,0.20598,0.16419,0.20545,0.3309,0.2093,0.36264,0.25021,0.24894
0.77211,0.16461,0.20601,0.16422,0.20546,0.3309,0.20931,0.36269,0.25021,0.24897
0.77222,0.16461,0.20601,0.16424,0.20546,0.33092,0.20934,0.36271,0.25021,0.24897
0.77233,0.16465,0.20601,0.16424,0.20547,0.33093,0.20934,0.36271,0.25021,0.24898
0.77244,0.16465,0.20601,0.16425,0.20548,0.33093,0.20935,0.36272,0.25021,0.24899
0.77256,0.16465,0.20602,0.16425,0.20548,0.33093,0.20935,0.36276,0.25023,0.24904
0.77267,0.16466,0.20603,0.16427,0.20549,0.33093,0.20938,0.36282,0.25027,0.24906
0.77278,0.16467,0.20604,0.16427,0.20549,0.33094,0.20941,0.36285,0.25031,0.24907
0.77289,0.16467,0.20604,0.16429,0.2055,0.33095,0.20941,0.36289,0.25032,0.24908
0.773,0.16467,0.20607,0.16429,0.2055,0.33096,0.20943,0.36298,0.25038,0.24909
0.77311,0.16468,0.20608,0.16431,0.2055,0.33096,0.20943,0.36299,0.25042,0.24909
0.77322,0.1647,0.20611,0.16432,0.2055,0.33097,0.20945,0.36299,0.25043,0.24909
0.77333,0.16471,0.20611,0.16433,0.20551,0.33098,0.20946,0.36308,0.25044,0.24909
0.77344,0.16472,0.20613,0.16436,0.20551,0.33099,0.20947,0.36314,0.25044,0.24913
0.77356,0.16474,0.20613,0.16437,0.20552,0.331,0.20947,0.36324,0.25046,0.24914
0.77367,0.16475,0.20615,0.16437,0.20552,0.33101,0.20949,0.36337,0.25048,0.24914
0.77378,0.16475,0.20616,0.16439,0.20553,0.33102,0.2095,0.36337,0.25048,0.24916
0.77389,0.16479,0.20616,0.16439,0.20557,0.33104,0.20951,0.3634,0.25049,0.24917
0.774,0.16479,0.20616,0.1644,0.20558,0.33104,0.20952,0.36342,0.2505,0.24918
0.77411,0.16479,0.20619,0.16446,0.20558,0.33105,0.20953,0.36343,0.2505,0.24921
0.77422,0.16481,0.20621,0.16451,0.20562,0.33105,0.20954,0.36347,0.25053,0.24922
0.77433,0.16481,0.20621,0.16454,0.20562,0.33105,0.20954,0.3635,0.25053,0.24924
0.77444,0.16482,0.20621,0.16455,0.20562,0.33105,0.20957,0.36351,0.25053,0.24925
0.77456,0.16484,0.20622,0.16455,0.20564,0.33106,0.2096,0.36353,0.25054,0.24926
0.77467,0.16484,0.20623,0.16456,0.20566,0.3311,0.2096,0.36355,0.25055,0.24928
0.77478,0.16487,0.20623,0.16456,0.20568,0.3311,0.20962,0.36358,0.25056,0.2493
0.77489,0.16488,0.20625,0.16458,0.20569,0.33112,0.20963,0.36368,0.25056,0.24932
0.775,0.16488,0.20626,0.1646,0.2057,0.33113,0.20964,0.36371,0.25056,0.24932
0.77511,0.1649,0.20627,0.1646,0.2057,0.33113,0.20965,0.36374,0.2506,0.24934
0.77522,0.16491,0.20627,0.1646,0.20572,0.33114,0.20966,0.36378,0.25063,0.24934
0.77533,0.16494,0.20629,0.16461,0.20574,0.33119,0.20967,0.36379,0.25063,0.24936
0.77544,0.16494,0.20629,0.16462,0.20574,0.33119,0.20968,0.36384,0.25064,0.24938
0.77556,0.16494,0.20629,0.16463,0.20575,0.33119,0.20969,0.36386,0.25065,0.24938
0.77567,0.16495,0.2063,0.16464,0.20575,0.33121,0.2097,0.36386,0.25066,0.2494
0.77578,0.16497,0.20632,0.16467,0.20575,0.33123,0.20971,0.3639,0.25066,0.24941
0.77589,0.16499,0.20632,0.16468,0.20575,0.33124,0.20972,0.36393,0.25067,0.24943
0.776,0.16499,0.20633,0.16469,0.20576,0.33125,0.20973,0.36406,0.25067,0.24944
0.77611,0.165,0.20634,0.16469,0.20578,0.33125,0.20973,0.36406,0.25069,0.24944
0.77622,0.165,0.20635,0.16469,0.20578,0.33126,0.20973,0.36406,0.25071,0.24945
0.77633,0.16502,0.20635,0.1647,0.20578,0.33126,0.20974,0.3641,0.25071,0.24945
0.77644,0.16503,0.20636,0.16471,0.20579,0.33127,0.20974,0.36413,0.25071,0.24947
0.77656,0.16503,0.20639,0.16474,0.20579,0.3313,0.20975,0.36415,0.25073,0.24948
0.77667,0.16504,0.2064,0.16475,0.20579,0.33131,0.20976,0.3642,0.25075,0.24949
0.77678,0.16509,0.20642,0.16475,0.20582,0.33135,0.20976,0.36423,0.25076,0.24949
0.77689,0.1651,0.20642,0.16476,0.20582,0.33137,0.20976,0.36431,0.25077,0.24952
0.777,0.16513,0.20643,0.16477,0.20585,0.33139,0.20976,0.36432,0.25079,0.24952
0.77711,0.16513,0.20645,0.16477,0.20587,0.3314,0.20976,0.36445,0.25079,0.24954
0.77722,0.16516,0.20645,0.16478,0.20587,0.33141,0.20977,0.36446,0.25081,0.24956
0.77733,0.16517,0.20645,0.1648,0.20588,0.33141,0.20977,0.36447,0.25081,0.24956
0.77744,0.16518,0.20647,0.16481,0.20588,0.33141,0.2098,0.36454,0.25082,0.24958
0.77756,0.16518,0.20648,0.16482,0.20588,0.33143,0.20982,0.36454,0.25082,0.24958
0.77767,0.1652,0.2065,0.16483,0.2059,0.33143,0.20985,0.36459,0.25084,0.2496
0.77778,0.16522,0.20652,0.16485,0.2059,0.33144,0.20985,0.36466,0.25085,0.24961
0.77789,0.16523,0.20654,0.16486,0.20591,0.33144,0.20985,0.36474,0.25085,0.24961
0.778,0.16524,0.20656,0.16486,0.20592,0.33144,0.20987,0.36474,0.25085,0.24962
0.77811,0.16524,0.20656,0.16486,0.20595,0.33146,0.20987,0.36474,0.2509,0.24962
0.77822,0.16526,0.20656,0.16486,0.20596,0.33146,0.20988,0.36475,0.2509,0.24963
0.77833,0.16526,0.20659,0.16487,0.20596,0.33147,0.20988,0.36475,0.25091,0.24966
0.77844,0.16527,0.20659,0.16488,0.20597,0.33147,0.20989,0.36476,0.25091,0.24967
0.77856,0.16528,0.2066,0.16488,0.20599,0.33149,0.2099,0.36477,0.25091,0.24968
0.77867,0.16528,0.20661,0.16488,0.20599,0.33149,0.20991,0.36489,0.25093,0.24968
0.77878,0.1653,0.20661,0.16491,0.20599,0.3315,0.20992,0.36493,0.25093,0.2497
0.77889,0.16532,0.20664,0.16492,0.20601,0.3315,0.20992,0.36496,0.25093,0.2497
0.779,0.16533,0.20665,0.16492,0.20601,0.3315,0.20994,0.365,0.25096,0.24972
0.77911,0.16534,0.20668,0.16492,0.20601,0.33151,0.20995,0.36502,0.25097,0.24974
0.77922,0.16535,0.20668,0.16495,0.20602,0.33152,0.20995,0.36507,0.25099,0.24976
0.77933,0.16535,0.20669,0.16503,0.20603,0.33153,0.20999,0.3651,0.251,0.24977
0.77944,0.16538,0.20669,0.16506,0.20607,0.33153,0.21001,0.36515,0.25101,0.24977
0.77956,0.16539,0.2067,0.16508,0.20608,0.33154,0.21001,0.36515,0.25101,0.24979
0.77967,0.16539,0.20671,0.16512,0.2061,0.33155,0.21004,0.36517,0.25103,0.2498
0.77978,0.1654,0.20674,0.16514,0.20612,0.33155,0.21005,0.36519,0.25104,0.2498
0.77989,0.1654,0.20675,0.16517,0.20613,0.33155,0.21007,0.36521,0.25105,0.24981
0.78,0.16541,0.20676,0.16519,0.20615,0.33156,0.21007,0.36531,0.25108,0.24982
0.78011,0.16542,0.20679,0.1652,0.20615,0.33156,0.21008,0.36532,0.2511,0.24984
0.78022,0.16542,0.20682,0.16521,0.20616,0.3316,0.2101,0.36534,0.2511,0.24984
0.78033,0.16542,0.20683,0.16522,0.20616,0.3316,0.2101,0.36537,0.2511,0.24985
0.78044,0.16543,0.20685,0.16524,0.20617,0.33161,0.21011,0.36548,0.2511,0.24986
0.78056,0.16544,0.20685,0.16524,0.20618,0.33162,0.21012,0.36557,0.25113,0.24987
0.78067,0.16544,0.20686,0.16525,0.20621,0.33162,0.21012,0.36561,0.25114,0.24989
0.78078,0.16544,0.20686,0.16525,0.20621,0.33163,0.21013,0.36562,0.25115,0.24991
0.78089,0.16548,0.20689,0.16525,0.20622,0.33163,0.21014,0.36567,0.25115,0.24992
0.781,0.1655,0.2069,0.16529,0.20622,0.33166,0.21015,0.36567,0.25116,0.24993
0.78111,0.16552,0.20691,0.1653,0.20623,0.33167,0.21017,0.3657,0.25117,0.24993
0.78122,0.16553,0.20693,0.16531,0.20623,0.33167,0.21017,0.36573,0.25118,0.24995
0.78133,0.16554,0.20695,0.16531,0.20623,0.33167,0.21018,0.36575,0.25119,0.24996
0.78144,0.16554,0.20695,0.16532,0.20624,0.33169,0.2102,0.36578,0.25121,0.24997
0.78156,0.16556,0.20695,0.16533,0.20624,0.33169,0.2102,0.3658,0.25122,0.24997
0.78167,0.16557,0.20697,0.16535,0.20624,0.33171,0.21022,0.36585,0.25122,0.24998
0.78178,0.16558,0.20698,0.16536,0.20625,0.33174,0.21024,0.36594,0.25122,0.24999
0.78189,0.16558,0.20699,0.16537,0.20627,0.33175,0.21024,0.36599,0.25123,0.25001
0.782,0.16558,0.207,0.16537,0.20627,0.33176,0.21025,0.36608,0.25134,0.25002
0.78211,0.16558,0.20701,0.16537,0.20628,0.33177,0.21029,0.36608,0.25135,0.25004
0.78222,0.16559,0.20704,0.1654,0.20628,0.33177,0.21031,0.3661,0.25136,0.25005
0.78233,0.16561,0.20706,0.16541,0.20629,0.33177,0.21032,0.36611,0.25138,0.25005
0.78244,0.16564,0.20707,0.16543,0.20632,0.33178,0.21035,0.36613,0.25139,0.25006
0.78256,0.16565,0.20707,0.16543,0.20635,0.33178,0.21037,0.36614,0.25144,0.25007
0.78267,0.16566,0.20708,0.16544,0.20636,0.33179,0.21038,0.36615,0.25145,0.25008
0.78278,0.16566,0.20708,0.16544,0.20638,0.33179,0.21038,0.36616,0.25147,0.25009
0.78289,0.16567,0.20709,0.16552,0.20638,0.33181,0.21039,0.36617,0.25149,0.25009
0.783,0.16567,0.20709,0.16554,0.20639,0.33183,0.21039,0.36618,0.25151,0.2501
0.78311,0.16571,0.20709,0.16555,0.20644,0.33183,0.2104,0.36624,0.25151,0.2501
0.78322,0.16571,0.2071,0.16555,0.20647,0.33184,0.2104,0.36638,0.25152,0.25012
0.78333,0.16573,0.2071,0.16557,0.20647,0.33185,0.21044,0.36647,0.25153,0.25012
0.78344,0.16573,0.20711,0.16558,0.20648,0.33185,0.21047,0.36648,0.25155,0.25014
0.78356,0.16574,0.20711,0.16558,0.2065,0.33186,0.21055,0.36653,0.25155,0.25014
0.78367,0.16577,0.20712,0.16561,0.2065,0.33187,0.21056,0.36657,0.25155,0.25014
0.78378,0.16577,0.20712,0.16561,0.20653,0.33187,0.21058,0.36663,0.25158,0.25014
0.78389,0.16578,0.20716,0.16563,0.20653,0.33187,0.21059,0.36665,0.25159,0.25016
0.784,0.16578,0.20717,0.16564,0.20654,0.33188,0.21059,0.36667,0.25159,0.25016
0.78411,0.1658,0.20718,0.16566,0.20654,0.33188,0.2106,0.36668,0.2516,0.25016
0.78422,0.16581,0.20719,0.16567,0.20655,0.33188,0.21061,0.36669,0.2516,0.25017
0.78433,0.16581,0.2072,0.16569,0.20656,0.33188,0.21062,0.36669,0.2516,0.25018
0.78444,0.16582,0.2072,0.16572,0.20656,0.33189,0.21063,0.36669,0.25163,0.25021
0.78456,0.16582,0.20722,0.16575,0.20659,0.33189,0.21064,0.36672,0.25163,0.25022
0.78467,0.16582,0.20726,0.16575,0.20659,0.3319,0.21065,0.36681,0.25164,0.25022
0.78478,0.16583,0.20729,0.16576,0.2066,0.3319,0.21068,0.36682,0.25165,0.25023
0.78489,0.16585,0.2073,0.16577,0.20662,0.3319,0.2107,0.36682,0.25165,0.25023
0.785,0.16586,0.20731,0.16577,0.20662,0.3319,0.2107,0.36687,0.25168,0.25024
0.78511,0.16587,0.20731,0.16579,0.20664,0.3319,0.2107,0.36693,0.25168,0.25026
0.78522,0.16587,0.20733,0.16579,0.20665,0.33191,0.2107,0.36695,0.25168,0.25032
0.78533,0.1659,0.20735,0.1658,0.20667,0.33193,0.21072,0.36704,0.2517,0.25032
0.78544,0.16591,0.20735,0.16581,0.20667,0.33194,0.21073,0.36706,0.2517,0.25033
0.78556,0.16591,0.20736,0.16581,0.20668,0.33196,0.21076,0.36717,0.25171,0.25034
0.78567,0.16592,0.20737,0.16584,0.20668,0.33196,0.21077,0.36718,0.25176,0.25035
0.78578,0.16595,0.2074,0.16585,0.20668,0.33197,0.21077,0.36721,0.25176,0.25035
0.78589,0.16596,0.2074,0.16585,0.2067,0.33198,0.21078,0.36724,0.25177,0.25035
0.786,0.16596,0.20742,0.16586,0.2067,0.33198,0.21078,0.36725,0.2518,0.25038
0.78611,0.16601,0.20742,0.16587,0.20672,0.332,0.21079,0.36727,0.2518,0.25039
0.78622,0.16601,0.20744,0.16587,0.20673,0.332,0.21079,0.3674,0.2518,0.25042
0.78633,0.16601,0.20746,0.16592,0.20674,0.332,0.2108,0.36743,0.25181,0.25043
0.78644,0.16601,0.20746,0.16592,0.20676,0.33201,0.21081,0.36751,0.25182,0.25045
0.78656,0.16603,0.20748,0.16592,0.20677,0.33202,0.21083,0.36758,0.25182,0.25045
0.78667,0.16609,0.2075,0.16595,0.20678,0.33203,0.21083,0.36769,0.25183,0.25046
0.78678,0.1661,0.20751,0.16595,0.20679,0.33203,0.21083,0.3677,0.25183,0.25047
0.78689,0.16614,0.20752,0.16596,0.2068,0.33204,0.21085,0.36777,0.25184,0.25048
0.787,0.16615,0.20754,0.16596,0.2068,0.33205,0.21086,0.36777,0.25184,0.25049
0.78711,0.16615,0.20756,0.16596,0.20683,0.33205,0.21089,0.36778,0.25187,0.2505
0.78722,0.16616,0.20758,0.16596,0.20683,0.33208,0.2109,0.3678,0.25188,0.25051
0.78733,0.16617,0.20758,0.16597,0.20684,0.33208,0.21092,0.36784,0.2519,0.25052
0.78744,0.16618,0.20758,0.16597,0.20684,0.33209,0.21093,0.36785,0.2519,0.25053
0.78756,0.16618,0.20759,0.16598,0.20684,0.33211,0.21093,0.36785,0.25194,0.25054
0.78767,0.16618,0.20761,0.166,0.20685,0.33211,0.21094,0.36788,0.25197,0.25057
0.78778,0.16619,0.20761,0.16601,0.20687,0.33212,0.21094,0.36788,0.252,0.25058
0.78789,0.1662,0.20762,0.16602,0.20687,0.33213,0.21103,0.36789,0.252,0.25059
0.788,0.16621,0.20762,0.16604,0.20688,0.33214,0.21106,0.36792,0.25202,0.25061
0.78811,0.16623,0.20764,0.16604,0.20688,0.33215,0.21106,0.36796,0.25203,0.25062
0.78822,0.16623,0.20764,0.16605,0.20688,0.33217,0.21106,0.36798,0.25203,0.25063
0.78833,0.16624,0.20764,0.16605,0.20688,0.33217,0.21107,0.36799,0.25204,0.25064
0.78844,0.16624,0.20765,0.16606,0.2069,0.33218,0.21108,0.36801,0.25205,0.25064
0.78856,0.16624,0.20765,0.16606,0.20691,0.33218,0.2111,0.36802,0.25205,0.25066
0.78867,0.16628,0.20765,0.16607,0.20692,0.33219,0.21111,0.36805,0.25205,0.25067
0.78878,0.16628,0.20766,0.16607,0.20693,0.33221,0.21111,0.36808,0.25205,0.25071
0.78889,0.16629,0.20766,0.16607,0.20693,0.33222,0.21112,0.36811,0.25205,0.25073
0.789,0.16633,0.20767,0.16607,0.20693,0.33222,0.21113,0.36822,0.25208,0.25076
0.78911,0.16635,0.20768,0.16608,0.20694,0.33223,0.21113,0.36831,0.25209,0.25077
0.78922,0.16637,0.20768,0.16609,0.20697,0.33224,0.21117,0.36835,0.2521,0.25078
0.78933,0.16638,0.2077,0.16609,0.20697,0.33225,0.21117,0.36836,0.25213,0.25079
0.78944,0.16638,0.2077,0.1661,0.20698,0.33225,0.21119,0.3684,0.25215,0.25082
0.78956,0.16639,0.2077,0.16611,0.20698,0.33226,0.2112,0.36843,0.25217,0.25083
0.78967,0.16641,0.20771,0.16612,0.20698,0.33227,0.21121,0.36852,0.25219,0.25083
0.78978,0.16642,0.20771,0.16613,0.20699,0.33228,0.21121,0.36856,0.25219,0.25085
0.78989,0.16643,0.20772,0.16613,0.20699,0.33228,0.21122,0.36857,0.2522,0.25088
0.79,0.16645,0.20772,0.16614,0.207,0.33228,0.21122,0.36858,0.25222,0.25088
0.79011,0.16646,0.20773,0.16615,0.20704,0.33229,0.21124,0.36858,0.25222,0.25089
0.79022,0.16646,0.20775,0.16616,0.20705,0.33229,0.21125,0.36861,0.25223,0.2509
0.79033,0.16647,0.20775,0.16616,0.20705,0.3323,0.21126,0.36863,0.25224,0.2509
0.79044,0.16647,0.20776,0.16617,0.2071,0.33231,0.21126,0.36881,0.25225,0.25091
0.79056,0.16648,0.20777,0.16618,0.20711,0.33233,0.21126,0.36885,0.25226,0.25093
0.79067,0.16648,0.20778,0.16619,0.20713,0.33233,0.21127,0.36889,0.25229,0.25093
0.79078,0.1665,0.2078,0.16622,0.20713,0.33234,0.21127,0.36895,0.2523,0.25095
0.79089,0.16653,0.2078,0.16622,0.20716,0.33234,0.21129,0.36897,0.25233,0.25096
0.791,0.16655,0.2078,0.16623,0.20719,0.33236,0.2113,0.36901,0.25233,0.25097
0.79111,0.16655,0.2078,0.16626,0.20719,0.33237,0.2113,0.36902,0.25234,0.25098
0.79122,0.16655,0.20782,0.16626,0.20719,0.33237,0.2113,0.36913,0.25236,0.25099
0.79133,0.16655,0.20782,0.16627,0.20719,0.33238,0.21132,0.36914,0.25238,0.25101
0.79144,0.16658,0.20785,0.16628,0.2072,0.33239,0.21134,0.36922,0.25239,0.25102
0.79156,0.16659,0.20785,0.16628,0.2072,0.3324,0.21136,0.36934,0.25239,0.25104
0.79167,0.1666,0.20785,0.16629,0.20722,0.33241,0.21137,0.36941,0.25241,0.25105
0.79178,0.16661,0.20786,0.16632,0.20722,0.33241,0.21138,0.36944,0.25244,0.25105
0.79189,0.16662,0.20787,0.16634,0.20725,0.33242,0.21139,0.3695,0.25244,0.25105
0.792,0.16662,0.20787,0.16636,0.20726,0.33242,0.21142,0.36951,0.25244,0.25108
0.79211,0.16663,0.20787,0.16637,0.20727,0.33243,0.21146,0.36952,0.25244,0.2511
0.79222,0.16663,0.20788,0.16639,0.20727,0.33244,0.21148,0.36955,0.25244,0.2511
0.79233,0.16664,0.20789,0.16639,0.20728,0.33244,0.21148,0.36957,0.25245,0.25112
0.79244,0.16665,0.2079,0.16641,0.20729,0.33244,0.21148,0.36964,0.25245,0.25112
0.79256,0.16666,0.20791,0.16642,0.2073,0.33245,0.2115,0.3697,0.25246,0.25115
0.79267,0.16666,0.20791,0.16642,0.20731,0.33245,0.2115,0.36973,0.25247,0.25115
0.79278,0.16667,0.20792,0.16644,0.20732,0.33249,0.21152,0.36976,0.25247,0.25117
0.79289,0.1667,0.20793,0.16644,0.20734,0.3325,0.21152,0.36979,0.25249,0.25119
0.793,0.16671,0.20795,0.16649,0.20734,0.3325,0.21153,0.36986,0.25249,0.25121
0.79311,0.16673,0.20796,0.16651,0.2074,0.33251,0.21155,0.36992,0.2525,0.25126
0.79322,0.16673,0.20796,0.16653,0.2074,0.33251,0.21155,0.36994,0.25251,0.25126
0.79333,0.16676,0.20797,0.16654,0.2074,0.33251,0.21156,0.36995,0.25251,0.25131
0.79344,0.16679,0.20798,0.16655,0.20741,0.33252,0.21157,0.36997,0.25252,0.25131
0.79356,0.16681,0.20798,0.16656,0.20741,0.33253,0.21159,0.37002,0.25252,0.25135
0.79367,0.16681,0.20799,0.16658,0.20741,0.33253,0.21159,0.37006,0.25253,0.25135
0.79378,0.16681,0.208,0.16658,0.20742,0.33254,0.21163,0.37009,0.25256,0.25136
0.79389,0.16682,0.20802,0.1666,0.20745,0.33255,0.21163,0.3702,0.25257,0.25143
0.794,0.16684,0.20802,0.1666,0.20746,0.33255,0.21169,0.37031,0.25257,0.25143
0.79411,0.16687,0.20803,0.16661,0.20747,0.33257,0.21169,0.37034,0.25261,0.25146
0.79422,0.16688,0.20804,0.16662,0.20748,0.33257,0.2117,0.37038,0.25262,0.25146
0.79433,0.16689,0.20805,0.16665,0.20749,0.33259,0.2117,0.3704,0.25265,0.25146
0.79444,0.1669,0.20807,0.16665,0.2075,0.33259,0.21172,0.37041,0.25266,0.25147
0.79456,0.16691,0.20807,0.16665,0.20751,0.33261,0.21172,0.37044,0.25266,0.25149
0.79467,0.16692,0.20808,0.16669,0.20751,0.33261,0.21173,0.37045,0.25266,0.25149
0.79478,0.16694,0.20808,0.1667,0.20751,0.33262,0.21177,0.37047,0.25267,0.25149
0.79489,0.16695,0.20811,0.1667,0.20752,0.33263,0.21182,0.37057,0.25267,0.25149
0.795,0.16696,0.20811,0.16671,0.20754,0.33263,0.21182,0.37057,0.2527,0.25152
0.79511,0.16697,0.20815,0.16673,0.20756,0.33264,0.21187,0.37059,0.25271,0.25154
0.79522,0.16697,0.20815,0.16673,0.20759,0.33265,0.21187,0.37062,0.25272,0.25155
0.79533,0.16697,0.20815,0.16675,0.20759,0.33267,0.21187,0.3707,0.25273,0.25157
0.79544,0.16697,0.20816,0.16676,0.2076,0.33268,0.2119,0.37075,0.25275,0.25157
0.79556,0.167,0.20818,0.16677,0.20764,0.33269,0.21191,0.37077,0.25276,0.25158
0.79567,0.16703,0.20818,0.16677,0.20764,0.3327,0.21191,0.3708,0.25279,0.25158
0.79578,0.16703,0.20818,0.16681,0.20765,0.33271,0.21192,0.37083,0.25286,0.2516
0.79589,0.16706,0.20819,0.16681,0.20765,0.33271,0.21194,0.37093,0.25288,0.2516
0.796,0.16706,0.2082,0.16682,0.20768,0.33272,0.21194,0.37095,0.25291,0.2516
0.79611,0.16707,0.20821,0.16686,0.2077,0.33273,0.21194,0.37095,0.25292,0.25161
0.79622,0.16707,0.20821,0.16686,0.2077,0.33273,0.21195,0.37102,0.25292,0.25162
0.79633,0.16708,0.20821,0.16687,0.20771,0.33275,0.21196,0.37104,0.25292,0.25163
0.79644,0.16712,0.20822,0.16687,0.20774,0.33275,0.21196,0.37108,0.25293,0.25163
0.79656,0.16713,0.20822,0.16688,0.20775,0.33275,0.21196,0.3711,0.25293,0.25164
0.79667,0.16718,0.20823,0.16693,0.20775,0.33278,0.21199,0.37126,0.25296,0.25166
0.79678,0.16719,0.20824,0.16693,0.20776,0.33279,0.212,0.37129,0.25296,0.25167
0.79689,0.1672,0.20824,0.16694,0.20777,0.33279,0.212,0.37133,0.25297,0.25167
0.797,0.1672,0.20825,0.16695,0.20779,0.33279,0.212,0.37147,0.25297,0.25168
0.79711,0.1672,0.20825,0.16696,0.2078,0.3328,0.21201,0.37152,0.25299,0.2517
0.79722,0.16721,0.20826,0.16697,0.20781,0.3328,0.21203,0.37156,0.25301,0.25171
0.79733,0.16723,0.20827,0.16698,0.20781,0.33282,0.21203,0.3716,0.25303,0.25172
0.79744,0.16724,0.20828,0.16698,0.20782,0.33284,0.21207,0.3716,0.25304,0.25172
0.79756,0.16725,0.20829,0.167,0.20782,0.33284,0.21207,0.37166,0.25306,0.25173
0.79767,0.16725,0.20829,0.16701,0.20783,0.33286,0.21208,0.37172,0.25307,0.25176
0.79778,0.16727,0.2083,0.16701,0.20783,0.33286,0.21209,0.37173,0.25309,0.25177
0.79789,0.16731,0.2083,0.16702,0.20785,0.33286,0.21212,0.37179,0.25309,0.25178
0.798,0.16731,0.20831,0.16702,0.20785,0.33286,0.21214,0.37182,0.25311,0.2518
0.79811,0.16733,0.20832,0.16703,0.20786,0.33287,0.21214,0.37184,0.25312,0.25182
0.79822,0.16734,0.20833,0.16707,0.20788,0.33287,0.21215,0.37191,0.25314,0.25184
0.79833,0.16735,0.20834,0.16709,0.20789,0.33288,0.21216,0.37193,0.25316,0.25185
0.79844,0.16735,0.20835,0.16711,0.2079,0.33289,0.21216,0.37203,0.25318,0.25186
0.79856,0.16736,0.20835,0.16711,0.2079,0.33289,0.21217,0.37206,0.25322,0.25186
0.79867,0.16737,0.20835,0.16714,0.20791,0.33291,0.21217,0.37207,0.25327,0.25187
0.79878,0.16741,0.20836,0.16714,0.20791,0.33293,0.21217,0.37209,0.25327,0.25188
0.79889,0.16741,0.20836,0.16715,0.20792,0.33294,0.21218,0.37212,0.25335,0.25188
0.799,0.16742,0.20837,0.16719,0.20792,0.33296,0.2122,0.37215,0.25336,0.2519
0.79911,0.16742,0.20837,0.16722,0.20793,0.33297,0.2122,0.37215,0.25336,0.2519
0.79922,0.16743,0.20838,0.16724,0.20795,0.33297,0.21221,0.3722,0.25337,0.25191
0.79933,0.16746,0.20839,0.16729,0.20795,0.33297,0.21221,0.3722,0.25338,0.25192
0.79944,0.16747,0.20842,0.16729,0.20796,0.33298,0.21221,0.37227,0.25339,0.25195
0.79956,0.16747,0.20842,0.16729,0.20796,0.33298,0.21221,0.37232,0.2534,0.25195
0.79967,0.16749,0.20844,0.1673,0.20796,0.33298,0.21221,0.37238,0.25342,0.25195
0.79978,0.1675,0.20845,0.16732,0.20798,0.33298,0.21222,0.3724,0.25343,0.25195
0.79989,0.16751,0.20846,0.16732,0.20799,0.33299,0.21225,0.37242,0.25343,0.25197
0.8,0.16752,0.20847,0.16732,0.208,0.33299,0.21226,0.37262,0.25344,0.25199
0.80011,0.16752,0.20847,0.16736,0.208,0.333,0.21226,0.37264,0.25344,0.252
0.80022,0.16753,0.2085,0.16737,0.208,0.333,0.21227,0.37267,0.25345,0.25201
0.80033,0.16755,0.20851,0.16738,0.20801,0.33302,0.21232,0.37274,0.25345,0.25201
0.80044,0.16755,0.20852,0.16739,0.20804,0.33303,0.21233,0.37276,0.25345,0.25202
0.80056,0.16755,0.20853,0.1674,0.20808,0.33303,0.21234,0.37279,0.25346,0.25204
0.80067,0.16757,0.20853,0.1674,0.20808,0.33305,0.21234,0.37284,0.25346,0.25205
0.80078,0.16759,0.20853,0.1674,0.20811,0.33306,0.21236,0.37287,0.25347,0.25205
0.80089,0.16762,0.20856,0.16743,0.20811,0.33307,0.21237,0.37295,0.25351,0.25205
0.801,0.16762,0.20857,0.16747,0.20812,0.33309,0.21237,0.37303,0.25352,0.25208
0.80111,0.16762,0.20857,0.1675,0.20812,0.33309,0.21238,0.37308,0.25352,0.2521
0.80122,0.16767,0.20857,0.1675,0.20812,0.33311,0.21239,0.37326,0.25353,0.25211
0.80133,0.16769,0.20858,0.16751,0.20812,0.33314,0.21241,0.37332,0.25353,0.25213
0.80144,0.16772,0.20859,0.16752,0.20812,0.33314,0.21243,0.37336,0.25355,0.25215
0.80156,0.16778,0.2086,0.16753,0.20815,0.33314,0.21245,0.37337,0.25356,0.25215
0.80167,0.16779,0.2086,0.16753,0.20817,0.33315,0.21247,0.37339,0.25357,0.25216
0.80178,0.16779,0.2086,0.16753,0.20818,0.33317,0.21249,0.37346,0.25358,0.25216
0.80189,0.16783,0.20861,0.16755,0.20821,0.33317,0.21249,0.37348,0.25359,0.25218
0.802,0.16786,0.20862,0.16758,0.20824,0.33318,0.21249,0.37353,0.2536,0.25221
0.80211,0.16787,0.20865,0.16758,0.20826,0.33318,0.21252,0.37354,0.25364,0.25226
0.80222,0.16787,0.20867,0.1676,0.20826,0.33319,0.21253,0.37357,0.25364,0.25226
0.80233,0.16787,0.20868,0.16762,0.20827,0.33319,0.21253,0.37368,0.25365,0.25227
0.80244,0.16788,0.20868,0.16762,0.20828,0.33321,0.21255,0.37387,0.25369,0.25228
0.80256,0.16788,0.20868,0.16763,0.20829,0.33322,0.21255,0.37389,0.25371,0.25229
0.80267,0.16788,0.20868,0.16763,0.2083,0.33322,0.21256,0.3739,0.25371,0.25233
0.80278,0.16788,0.2087,0.16764,0.2083,0.33324,0.21256,0.37394,0.25373,0.25234
0.80289,0.16788,0.20871,0.16765,0.20831,0.33326,0.21257,0.37394,0.25375,0.25238
0.803,0.16788,0.20874,0.16766,0.20832,0.33327,0.21258,0.37395,0.25376,0.25239
0.80311,0.1679,0.20875,0.16766,0.20835,0.33327,0.2126,0.37397,0.25377,0.25241
0.80322,0.16791,0.20879,0.16766,0.20835,0.33327,0.21264,0.374,0.25378,0.25242
0.80333,0.16792,0.20879,0.16768,0.20836,0.33328,0.21264,0.37402,0.25379,0.25245
0.80344,0.16793,0.20882,0.16768,0.20837,0.33328,0.21265,0.37403,0.2538,0.25245
0.80356,0.16793,0.20883,0.1677,0.2084,0.33328,0.21266,0.37405,0.25381,0.25247
0.80367,0.16795,0.20883,0.16773,0.2084,0.33331,0.21268,0.3741,0.25382,0.25251
0.80378,0.16797,0.20884,0.16774,0.20841,0.33331,0.2127,0.37411,0.25382,0.25252
0.80389,0.16798,0.20885,0.16775,0.20842,0.33331,0.2127,0.37414,0.25386,0.25253
0.804,0.16798,0.20886,0.1678,0.20844,0.33332,0.21273,0.37415,0.25388,0.25258
0.80411,0.16799,0.20886,0.1678,0.20844,0.33332,0.21276,0.37415,0.25393,0.25259
0.80422,0.168,0.20887,0.16782,0.20845,0.33337,0.21276,0.37418,0.25393,0.25262
0.80433,0.16802,0.20888,0.16782,0.20846,0.33338,0.21278,0.37423,0.25395,0.25263
0.80444,0.16802,0.20889,0.16783,0.20848,0.33339,0.21282,0.37425,0.254,0.25263
0.80456,0.16803,0.20889,0.16783,0.20849,0.33339,0.21282,0.37425,0.254,0.25264
0.80467,0.16805,0.20889,0.16784,0.2085,0.33343,0.21283,0.37428,0.25404,0.25265
0.80478,0.16805,0.2089,0.16785,0.2085,0.33344,0.21284,0.3744,0.25404,0.25267
0.80489,0.16805,0.2089,0.16786,0.20852,0.33345,0.21286,0.37441,0.25408,0.25268
0.805,0.16806,0.20893,0.16787,0.20852,0.33345,0.21289,0.37459,0.2541,0.2527
0.80511,0.16806,0.20893,0.16789,0.20855,0.33345,0.21289,0.37459,0.2541,0.25274
0.80522,0.16807,0.20893,0.16789,0.20858,0.33348,0.21289,0.3747,0.25412,0.25274
0.80533,0.16808,0.20893,0.1679,0.20858,0.33348,0.2129,0.37473,0.25412,0.25275
0.80544,0.16808,0.20894,0.16791,0.20859,0.3335,0.2129,0.37475,0.25415,0.25275
0.80556,0.16809,0.20895,0.16792,0.20859,0.33352,0.2129,0.37475,0.25416,0.25277
0.80567,0.16809,0.20895,0.16793,0.2086,0.33353,0.2129,0.37478,0.25419,0.25278
0.80578,0.16812,0.20895,0.16793,0.2086,0.33353,0.21293,0.3748,0.25421,0.25278
0.80589,0.16812,0.20896,0.16794,0.20861,0.33354,0.21294,0.37481,0.25424,0.25278
0.806,0.16813,0.20898,0.16794,0.20861,0.33356,0.21296,0.37485,0.25424,0.25278
0.80611,0.16817,0.20899,0.16794,0.20862,0.33357,0.21299,0.37486,0.25426,0.25281
0.80622,0.16819,0.20899,0.16795,0.20862,0.33358,0.21304,0.37501,0.25426,0.25282
0.80633,0.16819,0.20902,0.16798,0.20863,0.33359,0.21305,0.37502,0.25426,0.25283
0.80644,0.16822,0.20903,0.16798,0.20864,0.3336,0.21306,0.37502,0.25427,0.25283
0.80656,0.16822,0.20903,0.16803,0.20866,0.3336,0.21307,0.37504,0.25431,0.25288
0.80667,0.16823,0.20903,0.16803,0.20867,0.33361,0.21308,0.37506,0.25432,0.25291
0.80678,0.16824,0.20904,0.16807,0.20871,0.33361,0.21309,0.37515,0.25434,0.25293
0.80689,0.16825,0.20904,0.16808,0.20872,0.33362,0.21311,0.3752,0.25435,0.25294
0.807,0.16829,0.20907,0.1681,0.20872,0.33362,0.21311,0.37531,0.25436,0.25295
0.80711,0.16829,0.20908,0.1681,0.20876,0.33363,0.21311,0.37531,0.25437,0.25296
0.80722,0.16831,0.2091,0.1681,0.20876,0.33365,0.21311,0.37534,0.25442,0.25296
0.80733,0.16831,0.20912,0.16811,0.20876,0.33367,0.21315,0.37539,0.25442,0.25297
0.80744,0.16833,0.20912,0.16812,0.20878,0.33368,0.21315,0.37545,0.25443,0.25298
0.80756,0.16834,0.20914,0.16812,0.20879,0.33369,0.21316,0.37549,0.25444,0.25299
0.80767,0.16834,0.20914,0.16815,0.20879,0.3337,0.21317,0.3755,0.25447,0.253
0.80778,0.16835,0.20914,0.16816,0.2088,0.33371,0.21317,0.37551,0.25447,0.25301
0.80789,0.16838,0.20914,0.16817,0.20882,0.33372,0.21324,0.37561,0.25451,0.25302
0.808,0.16839,0.20917,0.16817,0.20883,0.33372,0.21324,0.37565,0.25457,0.25303
0.80811,0.16839,0.20917,0.16818,0.20885,0.33373,0.21326,0.37566,0.25461,0.25305
0.80822,0.1684,0.20918,0.16819,0.20887,0.33374,0.2133,0.3757,0.25462,0.25306
0.80833,0.16842,0.20919,0.16824,0.20888,0.33374,0.2133,0.37572,0.25463,0.25308
0.80844,0.16842,0.20919,0.16824,0.20888,0.33375,0.21331,0.37575,0.25468,0.25309
0.80856,0.16842,0.2092,0.16825,0.20889,0.33376,0.21332,0.37581,0.2547,0.25309
0.80867,0.16845,0.20922,0.16827,0.2089,0.33376,0.21333,0.37581,0.2547,0.25311
0.80878,0.1685,0.20922,0.16832,0.20891,0.33377,0.21333,0.37594,0.2547,0.25312
0.80889,0.16851,0.20925,0.16832,0.20893,0.33378,0.21335,0.37598,0.25471,0.25314
0.809,0.16852,0.20928,0.16834,0.20893,0.33378,0.21336,0.37599,0.25472,0.25316
0.80911,0.16852,0.20929,0.16835,0.20894,0.33378,0.21336,0.376,0.25472,0.25317
0.80922,0.16853,0.2093,0.16836,0.20895,0.3338,0.21338,0.37606,0.25474,0.25319
0.80933,0.16853,0.20932,0.16843,0.20895,0.3338,0.21341,0.37615,0.25475,0.25319
0.80944,0.16854,0.20932,0.16848,0.20896,0.3338,0.21343,0.37617,0.25477,0.25321
0.80956,0.16855,0.20932,0.16849,0.20896,0.3338,0.21344,0.37618,0.25478,0.25323
0.80967,0.16855,0.20933,0.16849,0.20897,0.33381,0.21346,0.3762,0.25479,0.25324
0.80978,0.16856,0.20934,0.16849,0.20897,0.33381,0.21346,0.37622,0.25481,0.25324
0.80989,0.16856,0.20934,0.16852,0.20898,0.33382,0.21351,0.37626,0.25481,0.25325
0.81,0.16857,0.20934,0.16853,0.20898,0.33385,0.21352,0.37638,0.25484,0.25326
0.81011,0.16857,0.20936,0.16854,0.20898,0.33386,0.21352,0.37641,0.25485,0.25327
0.81022,0.16858,0.20936,0.16856,0.20899,0.33386,0.21353,0.37645,0.25485,0.25328
0.81033,0.1686,0.20936,0.16857,0.20899,0.33387,0.21355,0.37645,0.25486,0.2533
0.81044,0.16864,0.20937,0.16857,0.209,0.33387,0.2136,0.37657,0.25486,0.25334
0.81056,0.16864,0.20937,0.16858,0.20901,0.33387,0.21361,0.37659,0.25486,0.25334
0.81067,0.16864,0.20937,0.16861,0.20903,0.3339,0.21363,0.37666,0.25487,0.25334
0.81078,0.16865,0.2094,0.16863,0.20905,0.33392,0.21364,0.37671,0.25488,0.25334
0.81089,0.16866,0.2094,0.16863,0.20906,0.33392,0.21365,0.37672,0.25488,0.25335
0.811,0.16867,0.20941,0.16864,0.20907,0.33393,0.21367,0.37679,0.25489,0.25338
0.81111,0.16868,0.20943,0.16866,0.20907,0.33394,0.21368,0.37683,0.2549,0.2534
0.81122,0.1687,0.20944,0.16866,0.2091,0.33394,0.2137,0.37684,0.2549,0.2535
0.81133,0.16872,0.20944,0.16867,0.20911,0.33395,0.21371,0.37685,0.2549,0.2535
0.81144,0.16872,0.20947,0.16868,0.20912,0.33395,0.21377,0.37687,0.25491,0.25351
0.81156,0.16873,0.20947,0.16869,0.20913,0.33396,0.21381,0.37689,0.25491,0.25352
0.81167,0.16874,0.20948,0.16869,0.20913,0.33396,0.21383,0.37691,0.25491,0.25353
0.81178,0.16874,0.2095,0.16873,0.20913,0.33397,0.21383,0.37696,0.25491,0.25355
0.81189,0.16876,0.20951,0.16873,0.20915,0.33398,0.21384,0.37698,0.25493,0.25356
0.812,0.16876,0.20951,0.16874,0.20915,0.33399,0.21385,0.37706,0.25497,0.25356
0.81211,0.16877,0.20952,0.16875,0.20916,0.334,0.21386,0.37709,0.25497,0.25357
0.81222,0.16879,0.20952,0.16878,0.20916,0.334,0.21387,0.37712,0.25497,0.25357
0.81233,0.1688,0.20953,0.1688,0.20919,0.33401,0.21391,0.37714,0.25501,0.25358
0.81244,0.16882,0.20953,0.1688,0.20919,0.33402,0.21393,0.37719,0.25502,0.25359
0.81256,0.16886,0.20953,0.1688,0.2092,0.33404,0.21395,0.37723,0.25504,0.25359
0.81267,0.16887,0.20953,0.16881,0.20921,0.33406,0.21396,0.37727,0.25504,0.2536
0.81278,0.16887,0.20959,0.16883,0.20921,0.33406,0.21397,0.37729,0.25504,0.2536
0.81289,0.16889,0.20967,0.16883,0.20921,0.33406,0.21397,0.3773,0.25506,0.2536
0.813,0.1689,0.20968,0.16884,0.20922,0.33407,0.21398,0.3773,0.25507,0.25362
0.81311,0.16891,0.20969,0.16885,0.20923,0.33407,0.21399,0.37734,0.25508,0.25364
0.81322,0.16891,0.20969,0.16886,0.20924,0.33408,0.21403,0.37746,0.25509,0.25364
0.81333,0.16894,0.20969,0.16887,0.20925,0.33408,0.21404,0.37746,0.25513,0.25367
0.81344,0.16894,0.2097,0.16887,0.20926,0.33409,0.21406,0.37754,0.25513,0.25367
0.81356,0.16895,0.20973,0.16887,0.20926,0.3341,0.21408,0.37758,0.25514,0.25369
0.81367,0.16898,0.20977,0.16888,0.20926,0.3341,0.21408,0.37762,0.25517,0.25371
0.81378,0.169,0.2098,0.1689,0.20929,0.33413,0.21409,0.37763,0.25518,0.25373
0.81389,0.16901,0.2098,0.1689,0.2093,0.33413,0.21409,0.37768,0.25518,0.25379
0.814,0.16903,0.20982,0.16892,0.20931,0.33414,0.21409,0.3777,0.25519,0.2538
0.81411,0.16904,0.20983,0.16895,0.20931,0.33415,0.21409,0.37774,0.25521,0.2538
0.81422,0.16905,0.20984,0.16896,0.20932,0.33416,0.21415,0.37774,0.25522,0.25381
0.81433,0.16905,0.20984,0.16897,0.20932,0.33416,0.21416,0.37784,0.25522,0.25381
0.81444,0.16905,0.20984,0.16899,0.20933,0.33418,0.21416,0.37792,0.25523,0.25381
0.81456,0.16906,0.20985,0.16899,0.20933,0.33419,0.21416,0.37793,0.25525,0.25383
0.81467,0.16908,0.20985,0.169,0.20934,0.3342,0.21417,0.37793,0.25525,0.25383
0.81478,0.16909,0.20987,0.16901,0.20935,0.33421,0.21419,0.37804,0.25526,0.25384
0.81489,0.16909,0.20987,0.16904,0.20935,0.33422,0.21421,0.37815,0.25526,0.25385
0.815,0.1691,0.20988,0.16906,0.20935,0.33424,0.21422,0.37816,0.25528,0.25385
0.81511,0.16911,0.20988,0.16907,0.20936,0.33424,0.21423,0.37816,0.25529,0.25387
0.81522,0.16913,0.20989,0.16913,0.20937,0.33424,0.21424,0.37817,0.25532,0.25387
0.81533,0.16916,0.20989,0.16913,0.20938,0.33426,0.21426,0.37819,0.25535,0.25387
0.81544,0.16916,0.20991,0.16917,0.20939,0.33426,0.21427,0.37825,0.25536,0.25388
0.81556,0.16917,0.20991,0.16917,0.2094,0.33426,0.21427,0.3783,0.25538,0.2539
0.81567,0.16921,0.20992,0.16917,0.2094,0.33426,0.21428,0.37837,0.25538,0.25393
0.81578,0.16922,0.20993,0.16918,0.20942,0.33427,0.21432,0.37844,0.2554,0.25394
0.81589,0.16923,0.20994,0.16922,0.20943,0.33429,0.21433,0.37845,0.25542,0.25394
0.816,0.16928,0.20995,0.16922,0.20943,0.3343,0.21434,0.37849,0.25542,0.25395
0.81611,0.16929,0.20998,0.16924,0.20945,0.3343,0.21434,0.3785,0.25545,0.25395
0.81622,0.16929,0.20998,0.16926,0.20949,0.33432,0.21434,0.37861,0.25545,0.25404
0.81633,0.16931,0.20998,0.16928,0.2095,0.33432,0.21435,0.3787,0.25546,0.25405
0.81644,0.16933,0.20998,0.16928,0.2095,0.33433,0.21435,0.37872,0.25549,0.25406
0.81656,0.16933,0.21,0.1693,0.20951,0.33433,0.21435,0.37874,0.25551,0.25408
0.81667,0.16934,0.21001,0.1693,0.20951,0.33434,0.21436,0.37876,0.25551,0.25409
0.81678,0.16938,0.21001,0.1693,0.20955,0.33434,0.21436,0.37881,0.25552,0.2541
0.81689,0.16939,0.21002,0.16932,0.20956,0.33434,0.21438,0.37884,0.25553,0.25411
0.817,0.16939,0.21002,0.16933,0.20957,0.33434,0.21439,0.37885,0.25554,0.25411
0.81711,0.16939,0.21002,0.16934,0.20958,0.33435,0.2144,0.37887,0.25554,0.25412
0.81722,0.16944,0.21002,0.16934,0.20958,0.33436,0.21441,0.37888,0.2556,0.25412
0.81733,0.16946,0.21003,0.16936,0.2096,0.33437,0.21441,0.37891,0.25561,0.25412
0.81744,0.16947,0.21005,0.16936,0.20963,0.33439,0.21443,0.37897,0.25568,0.25413
0.81756,0.16947,0.21006,0.16937,0.20964,0.33439,0.21443,0.37898,0.25569,0.25414
0.81767,0.16948,0.21006,0.16937,0.20965,0.3344,0.21445,0.37898,0.25569,0.25414
0.81778,0.16949,0.21008,0.16938,0.20969,0.33442,0.21449,0.37899,0.2557,0.25414
0.81789,0.16953,0.2101,0.16938,0.2097,0.33444,0.21451,0.379,0.25571,0.25414
0.818,0.16953,0.2101,0.16939,0.20971,0.33444,0.21451,0.37901,0.25571,0.25415
0.81811,0.16954,0.21012,0.1694,0.20972,0.33445,0.21451,0.37908,0.25579,0.25416
0.81822,0.16954,0.21012,0.1694,0.20973,0.33445,0.21451,0.37912,0.2558,0.25417
0.81833,0.16955,0.21015,0.16944,0.20974,0.33446,0.21453,0.37919,0.25581,0.25418
0.81844,0.16956,0.21016,0.16945,0.20974,0.33447,0.21455,0.37929,0.25581,0.2542
0.81856,0.16959,0.21018,0.16947,0.20974,0.33447,0.21458,0.37933,0.25583,0.2542
0.81867,0.16959,0.21018,0.16947,0.20974,0.33448,0.21461,0.37933,0.25583,0.25421
0.81878,0.1696,0.21018,0.16949,0.20974,0.33449,0.21463,0.37935,0.25589,0.25422
0.81889,0.16961,0.21018,0.16954,0.20974,0.3345,0.21464,0.37942,0.25589,0.25422
0.819,0.16962,0.21019,0.16955,0.20976,0.33452,0.21464,0.37948,0.2559,0.25428
0.81911,0.16963,0.21019,0.16955,0.20977,0.33453,0.21465,0.37962,0.25592,0.25428
0.81922,0.16963,0.2102,0.16957,0.2098,0.33454,0.21465,0.37963,0.25593,0.2543
0.81933,0.16964,0.21022,0.16957,0.2098,0.33456,0.21466,0.37964,0.25596,0.2543
0.81944,0.16964,0.21023,0.16958,0.20981,0.33459,0.21467,0.37965,0.25598,0.25431
0.81956,0.16967,0.21023,0.16959,0.20981,0.33459,0.2147,0.37975,0.256,0.25431
0.81967,0.16968,0.21023,0.16959,0.20982,0.3346,0.21472,0.37985,0.256,0.25433
0.81978,0.16968,0.21024,0.1696,0.20986,0.33461,0.21473,0.37988,0.25601,0.25434
0.81989,0.16969,0.21024,0.1696,0.20986,0.33461,0.21476,0.37997,0.25604,0.25434
0.82,0.16971,0.21029,0.16965,0.20987,0.33461,0.21477,0.37998,0.25605,0.25434
0.82011,0.16971,0.2103,0.16971,0.20987,0.33463,0.21477,0.37998,0.25606,0.25435
0.82022,0.16972,0.21034,0.16971,0.20989,0.33463,0.21477,0.38008,0.25607,0.25439
0.82033,0.16974,0.21035,0.16971,0.20989,0.33463,0.21477,0.38008,0.25611,0.25443
0.82044,0.16974,0.21035,0.16972,0.2099,0.33463,0.21478,0.38017,0.25611,0.25443
0.82056,0.16975,0.21037,0.16975,0.2099,0.33464,0.21478,0.38027,0.25612,0.25443
0.82067,0.16977,0.21037,0.16977,0.20992,0.33466,0.2148,0.38028,0.25616,0.25443
0.82078,0.1698,0.2104,0.16977,0.20992,0.33466,0.21483,0.38032,0.25616,0.25444
0.82089,0.16982,0.21041,0.16978,0.20992,0.33466,0.21483,0.38041,0.25617,0.25444
0.821,0.16984,0.21043,0.16981,0.20996,0.33469,0.21483,0.38044,0.25618,0.25444
0.82111,0.16985,0.21045,0.16982,0.20996,0.33469,0.21484,0.38044,0.25627,0.25444
0.82122,0.16986,0.21045,0.16984,0.21,0.33469,0.21485,0.38048,0.25627,0.25445
0.82133,0.16986,0.21045,0.16984,0.21002,0.33472,0.21486,0.38057,0.2563,0.25449
0.82144,0.16987,0.21045,0.16988,0.21002,0.33472,0.21486,0.38068,0.25633,0.2545
0.82156,0.16989,0.21047,0.16995,0.21005,0.33472,0.21486,0.38069,0.25636,0.25452
0.82167,0.16991,0.21048,0.16998,0.21005,0.33474,0.21489,0.3807,0.25636,0.25452
0.82178,0.16992,0.21048,0.17002,0.21008,0.33475,0.21491,0.38076,0.25636,0.25452
0.82189,0.16992,0.21049,0.17004,0.21008,0.33475,0.21493,0.38104,0.25637,0.25453
0.822,0.16992,0.2105,0.17004,0.21008,0.33475,0.21494,0.38107,0.25637,0.25456
0.82211,0.16993,0.21052,0.17005,0.2101,0.33476,0.21494,0.38111,0.25639,0.25456
0.82222,0.16993,0.21053,0.17005,0.2101,0.33476,0.21494,0.38116,0.25639,0.25457
0.82233,0.16994,0.21054,0.17006,0.2101,0.33477,0.21497,0.3812,0.25639,0.25457
0.82244,0.16995,0.21058,0.17006,0.21011,0.33477,0.21497,0.38123,0.2564,0.25458
0.82256,0.16996,0.21063,0.1701,0.21012,0.33478,0.21498,0.38124,0.25642,0.25458
0.82267,0.16996,0.21064,0.1701,0.21014,0.33479,0.21499,0.38126,0.25642,0.25461
0.82278,0.16996,0.21067,0.17011,0.21016,0.3348,0.21499,0.3814,0.25645,0.25461
0.82289,0.16997,0.21068,0.17013,0.21016,0.33481,0.215,0.38145,0.25645,0.25465
0.823,0.16998,0.21071,0.17015,0.21016,0.33482,0.215,0.38151,0.25645,0.25465
0.82311,0.16998,0.21074,0.17015,0.21017,0.33483,0.215,0.38151,0.25645,0.25465
0.82322,0.16999,0.21074,0.17016,0.21017,0.33485,0.215,0.38152,0.25649,0.25465
0.82333,0.16999,0.21075,0.17016,0.21019,0.33485,0.21504,0.38154,0.25649,0.25469
0.82344,0.17002,0.21078,0.17016,0.21019,0.33486,0.21505,0.38155,0.25651,0.25469
0.82356,0.17003,0.21079,0.17018,0.21021,0.33488,0.21508,0.38158,0.25652,0.2547
0.82367,0.17004,0.21082,0.17019,0.21025,0.33489,0.21512,0.38162,0.25653,0.25472
0.82378,0.17007,0.21083,0.1702,0.21025,0.3349,0.21513,0.38165,0.25653,0.25473
0.82389,0.17008,0.21087,0.17021,0.21025,0.33491,0.21513,0.38173,0.25653,0.25473
0.824,0.17008,0.21087,0.17022,0.21026,0.33494,0.21515,0.38178,0.25656,0.25473
0.82411,0.17011,0.2109,0.17022,0.21027,0.33495,0.21516,0.38183,0.25657,0.25474
0.82422,0.17013,0.21095,0.17022,0.2103,0.33495,0.21516,0.38185,0.25657,0.25477
0.82433,0.17014,0.21096,0.17026,0.2103,0.33496,0.21516,0.38189,0.25665,0.25478
0.82444,0.17017,0.21099,0.17028,0.21032,0.33497,0.21516,0.3819,0.25666,0.25479
0.82456,0.17017,0.21099,0.17028,0.21033,0.33497,0.21517,0.38195,0.25666,0.2548
0.82467,0.17019,0.211,0.17029,0.21034,0.33499,0.21518,0.38196,0.25667,0.25484
0.82478,0.17021,0.21101,0.17031,0.21034,0.33499,0.21518,0.38204,0.25668,0.25485
0.82489,0.17021,0.21101,0.17033,0.21038,0.33501,0.21518,0.38204,0.25669,0.2549
0.825,0.17021,0.21102,0.17037,0.21039,0.33502,0.21518,0.38207,0.2567,0.25491
0.82511,0.17022,0.21102,0.17042,0.21039,0.33503,0.2152,0.3821,0.2567,0.25492
0.82522,0.17022,0.21109,0.17045,0.2104,0.33503,0.21521,0.3822,0.25675,0.25493
0.82533,0.17022,0.21116,0.17046,0.2104,0.33504,0.21523,0.3822,0.25679,0.25494
0.82544,0.17023,0.21117,0.17047,0.21043,0.33504,0.21523,0.38222,0.25679,0.25494
0.82556,0.17024,0.21117,0.1705,0.21047,0.33505,0.21523,0.38223,0.2568,0.25494
0.82567,0.17025,0.2112,0.1705,0.21049,0.33506,0.21524,0.38224,0.25681,0.25495
0.82578,0.17027,0.2112,0.17051,0.2105,0.33508,0.21524,0.38235,0.25687,0.25496
0.82589,0.17028,0.21121,0.17052,0.21051,0.33509,0.21526,0.38239,0.25687,0.25496
0.826,0.17028,0.21122,0.17054,0.21052,0.33513,0.21526,0.38245,0.25689,0.25497
0.82611,0.17029,0.21123,0.17054,0.21056,0.33514,0.21531,0.38248,0.25689,0.25499
0.82622,0.1703,0.21123,0.17056,0.21056,0.33516,0.21532,0.38251,0.2569,0.255
0.82633,0.1703,0.21124,0.17056,0.21058,0.33517,0.21535,0.38254,0.25691,0.255
0.82644,0.17031,0.21127,0.17057,0.21059,0.33517,0.21535,0.38257,0.25698,0.25501
0.82656,0.17034,0.21128,0.17057,0.2106,0.33517,0.21536,0.38257,0.25698,0.25502
0.82667,0.17035,0.21128,0.17059,0.21061,0.33519,0.21536,0.3826,0.25703,0.25504
0.82678,0.17035,0.21129,0.17061,0.21063,0.33521,0.21538,0.38264,0.25703,0.25504
0.82689,0.17036,0.21129,0.17062,0.21064,0.33521,0.2154,0.38267,0.25704,0.25505
0.827,0.17037,0.21129,0.17065,0.21068,0.33524,0.21541,0.38275,0.25706,0.25505
0.82711,0.17038,0.21131,0.17065,0.21068,0.33524,0.21541,0.38285,0.2571,0.25507
0.82722,0.1704,0.21132,0.17065,0.21069,0.33525,0.21542,0.38286,0.25712,0.25508
0.82733,0.17041,0.21134,0.17066,0.21071,0.33526,0.21544,0.38289,0.25712,0.25509
0.82744,0.17041,0.21134,0.17067,0.21071,0.33528,0.21545,0.38302,0.25713,0.2551
0.82756,0.17046,0.21134,0.17067,0.21077,0.33528,0.21547,0.38304,0.25713,0.25511
0.82767,0.17046,0.21134,0.17067,0.21079,0.3353,0.21548,0.38311,0.25715,0.25511
0.82778,0.17047,0.21134,0.17068,0.21083,0.3353,0.21549,0.38319,0.25718,0.25511
0.82789,0.17047,0.21138,0.17068,0.21083,0.33531,0.2155,0.38326,0.25718,0.25512
0.828,0.17047,0.2114,0.17068,0.21083,0.33531,0.21551,0.38364,0.2572,0.25513
0.82811,0.17048,0.2114,0.17068,0.21084,0.33533,0.21551,0.38365,0.2572,0.25514
0.82822,0.17049,0.21141,0.17069,0.21084,0.33533,0.21552,0.38367,0.25722,0.25515
0.82833,0.1705,0.21142,0.17069,0.21086,0.33534,0.21554,0.38368,0.25722,0.25516
0.82844,0.17051,0.21145,0.17071,0.21086,0.33535,0.21557,0.38372,0.25723,0.25518
0.82856,0.17053,0.21147,0.17073,0.21086,0.33535,0.21559,0.38379,0.25724,0.25519
0.82867,0.17053,0.21148,0.17073,0.21086,0.33535,0.21561,0.38383,0.25727,0.25519
0.82878,0.17055,0.21148,0.17073,0.21087,0.33537,0.21562,0.3839,0.25728,0.25519
0.82889,0.1706,0.21148,0.17074,0.21087,0.33539,0.21562,0.38395,0.2573,0.2552
0.829,0.1706,0.21148,0.17077,0.21088,0.33541,0.21564,0.384,0.25732,0.25524
0.82911,0.17061,0.21148,0.17079,0.21091,0.33541,0.21565,0.38414,0.25733,0.25525
0.82922,0.17062,0.21149,0.17079,0.21093,0.33546,0.21566,0.38414,0.25735,0.25526
0.82933,0.17063,0.21149,0.1708,0.21093,0.33547,0.21567,0.38421,0.25736,0.25527
0.82944,0.17064,0.21151,0.1708,0.21095,0.33549,0.21569,0.38424,0.25738,0.25529
0.82956,0.17065,0.21152,0.1708,0.21096,0.3355,0.2157,0.38424,0.25739,0.2553
0.82967,0.17067,0.21154,0.17082,0.21097,0.33551,0.21571,0.38426,0.25739,0.25531
0.82978,0.17069,0.21155,0.17082,0.21098,0.33552,0.21572,0.38445,0.2574,0.25532
0.82989,0.17069,0.21156,0.17085,0.21099,0.33553,0.21574,0.38451,0.25742,0.25536
0.83,0.17071,0.21157,0.17088,0.21101,0.33553,0.21575,0.38466,0.25743,0.25537
0.83011,0.17071,0.21158,0.17089,0.21108,0.33557,0.21578,0.38469,0.25745,0.25538
0.83022,0.17074,0.21161,0.17089,0.21112,0.33557,0.21581,0.38474,0.25745,0.25538
0.83033,0.17077,0.21164,0.17092,0.21116,0.33557,0.21581,0.38481,0.25749,0.25538
0.83044,0.17077,0.21166,0.17092,0.21117,0.33558,0.21581,0.38485,0.25749,0.25538
0.83056,0.17077,0.21166,0.17092,0.21117,0.33558,0.21582,0.38487,0.2575,0.25549
0.83067,0.17079,0.21168,0.17092,0.21118,0.33559,0.21582,0.38488,0.25752,0.25552
0.83078,0.17079,0.21168,0.17092,0.21119,0.3356,0.21584,0.38489,0.25753,0.25553
0.83089,0.1708,0.21173,0.17096,0.2112,0.3356,0.21584,0.38491,0.25753,0.25554
0.831,0.1708,0.21173,0.17099,0.2112,0.33561,0.21586,0.38493,0.25753,0.25555
0.83111,0.17086,0.21175,0.171,0.21121,0.33562,0.2159,0.38504,0.25753,0.25555
0.83122,0.17087,0.21176,0.171,0.21121,0.33562,0.21593,0.38509,0.25755,0.25557
0.83133,0.17089,0.21177,0.171,0.21123,0.33565,0.21594,0.38516,0.25756,0.2556
0.83144,0.17091,0.21178,0.17101,0.21123,0.33566,0.21595,0.38529,0.25756,0.2556
0.83156,0.17092,0.21178,0.17103,0.21123,0.33566,0.21596,0.38531,0.25758,0.25561
0.83167,0.17094,0.21179,0.17103,0.21124,0.33566,0.21596,0.3854,0.25758,0.25564
0.83178,0.17095,0.21179,0.17105,0.21125,0.33567,0.21598,0.3854,0.25759,0.25565
0.83189,0.17099,0.2118,0.17109,0.21126,0.33572,0.21598,0.38542,0.25766,0.25565
0.832,0.17099,0.21181,0.17111,0.21126,0.33574,0.21599,0.38548,0.25766,0.25566
0.83211,0.17102,0.21188,0.17113,0.21128,0.33574,0.21599,0.38552,0.25768,0.25568
0.83222,0.17105,0.21194,0.17115,0.21128,0.33574,0.216,0.38554,0.25772,0.25569
0.83233,0.17111,0.21195,0.17117,0.21129,0.33577,0.21601,0.38555,0.25775,0.2557
0.83244,0.17111,0.21197,0.17122,0.21129,0.33578,0.21602,0.38556,0.25775,0.25571
0.83256,0.17115,0.21198,0.17123,0.21129,0.33578,0.21602,0.38556,0.25776,0.25572
0.83267,0.17115,0.21201,0.17125,0.2113,0.33579,0.21602,0.38562,0.2578,0.25573
0.83278,0.17115,0.21201,0.17126,0.21133,0.33584,0.21603,0.38565,0.2578,0.25578
0.83289,0.17116,0.21202,0.17128,0.21133,0.33586,0.21604,0.3857,0.25781,0.25579
0.833,0.17117,0.21203,0.17129,0.21139,0.33586,0.21604,0.38578,0.25784,0.2558
0.83311,0.17119,0.21204,0.17129,0.2114,0.33587,0.21605,0.38579,0.25785,0.25581
0.83322,0.17119,0.21204,0.17132,0.2114,0.33588,0.21612,0.38583,0.25785,0.25582
0.83333,0.17123,0.21205,0.17133,0.21141,0.33589,0.21613,0.38585,0.25789,0.25583
0.83344,0.17123,0.21206,0.17134,0.21142,0.33593,0.21614,0.38588,0.25792,0.25584
0.83356,0.17125,0.21206,0.17135,0.21142,0.33593,0.21618,0.38592,0.25792,0.25584
0.83367,0.17126,0.21206,0.17135,0.21143,0.33594,0.21618,0.38593,0.25799,0.25585
0.83378,0.1713,0.21207,0.17135,0.21145,0.33595,0.2162,0.38593,0.25801,0.25591
0.83389,0.17133,0.21207,0.17139,0.21146,0.33596,0.21621,0.38597,0.25802,0.25591
0.834,0.17133,0.21207,0.17139,0.21147,0.33596,0.21621,0.38599,0.25805,0.25593
0.83411,0.17134,0.21207,0.17141,0.2115,0.33598,0.21621,0.38599,0.25805,0.25594
0.83422,0.17135,0.21208,0.17143,0.2115,0.33598,0.21622,0.38604,0.25806,0.25595
0.83433,0.17136,0.21209,0.17143,0.21151,0.33599,0.21623,0.38612,0.2581,0.25595
0.83444,0.17138,0.2121,0.17143,0.21153,0.33599,0.21624,0.38614,0.25811,0.25601
0.83456,0.17138,0.2121,0.17144,0.21154,0.33602,0.21626,0.3862,0.25813,0.25605
0.83467,0.17138,0.21214,0.17145,0.21154,0.33603,0.21628,0.3862,0.25813,0.25609
0.83478,0.17143,0.21215,0.17145,0.21155,0.33604,0.21628,0.38629,0.25814,0.25609
0.83489,0.17145,0.21216,0.17147,0.21156,0.33604,0.21629,0.3863,0.25814,0.2561
0.835,0.17146,0.21217,0.1715,0.21157,0.33604,0.21629,0.38631,0.25815,0.25613
0.83511,0.17146,0.21217,0.1715,0.21158,0.33604,0.2163,0.38636,0.25818,0.25613
0.83522,0.17146,0.21223,0.17151,0.2116,0.33605,0.2163,0.38639,0.25821,0.25613
0.83533,0.17149,0.21224,0.17154,0.21163,0.33606,0.21631,0.38644,0.25821,0.25614
0.83544,0.17149,0.21227,0.17154,0.21163,0.33607,0.21632,0.38645,0.25822,0.25619
0.83556,0.17149,0.21228,0.17157,0.21163,0.33608,0.21635,0.38651,0.25823,0.25619
0.83567,0.1715,0.21229,0.17158,0.21163,0.33609,0.21635,0.38653,0.25826,0.25621
0.83578,0.1715,0.21229,0.17159,0.21165,0.33609,0.21638,0.38655,0.25827,0.25621
0.83589,0.17151,0.2123,0.17159,0.21166,0.33611,0.21638,0.38669,0.25834,0.25621
0.836,0.17152,0.21233,0.1716,0.21166,0.33611,0.21639,0.38672,0.25837,0.25622
0.83611,0.17154,0.21235,0.17161,0.21167,0.33612,0.2164,0.3868,0.2584,0.25622
0.83622,0.17154,0.21242,0.17162,0.2117,0.33612,0.21641,0.38681,0.2584,0.25627
0.83633,0.17156,0.21242,0.17167,0.21171,0.33612,0.21642,0.3869,0.25844,0.25629
0.83644,0.1716,0.21244,0.17171,0.21171,0.33613,0.21643,0.38698,0.25844,0.25633
0.83656,0.1716,0.21245,0.17172,0.21175,0.33613,0.21644,0.38706,0.25844,0.25636
0.83667,0.17161,0.21245,0.17173,0.21176,0.33616,0.21647,0.38707,0.25844,0.25637
0.83678,0.17167,0.21245,0.17176,0.21176,0.33616,0.21649,0.38713,0.25845,0.25637
0.83689,0.17167,0.21248,0.17177,0.21177,0.33618,0.2165,0.38718,0.25846,0.25638
0.837,0.1717,0.21248,0.17177,0.21178,0.33618,0.21654,0.38732,0.25847,0.25639
0.83711,0.1717,0.21249,0.17181,0.2118,0.33618,0.21654,0.38732,0.25847,0.2564
0.83722,0.17171,0.21249,0.17183,0.2118,0.3362,0.21654,0.38734,0.25848,0.25643
0.83733,0.17171,0.2125,0.17184,0.21181,0.3362,0.21655,0.38738,0.25848,0.25645
0.83744,0.17174,0.21251,0.17185,0.21183,0.3362,0.21662,0.38739,0.2585,0.25645
0.83756,0.17177,0.21251,0.17186,0.21183,0.33621,0.21663,0.38739,0.25851,0.25647
0.83767,0.1718,0.21253,0.17188,0.21184,0.33622,0.21664,0.38747,0.25851,0.25647
0.83778,0.17184,0.21254,0.17191,0.21185,0.33622,0.21666,0.38749,0.25852,0.25649
0.83789,0.17184,0.21257,0.17192,0.21185,0.33623,0.21669,0.38751,0.25853,0.25649
0.838,0.17186,0.21259,0.17193,0.21185,0.33623,0.2167,0.38753,0.25856,0.2565
0.83811,0.17188,0.21261,0.17193,0.21186,0.33623,0.21671,0.38764,0.25859,0.25652
0.83822,0.17192,0.21262,0.17193,0.21186,0.33627,0.21674,0.38768,0.25861,0.25657
0.83833,0.17195,0.21262,0.17194,0.21188,0.33628,0.21676,0.38781,0.25862,0.25657
0.83844,0.17196,0.21263,0.17195,0.21188,0.33628,0.21677,0.38787,0.25862,0.25658
0.83856,0.17197,0.21263,0.17195,0.21188,0.33628,0.21679,0.38792,0.25863,0.25658
0.83867,0.17198,0.21264,0.17199,0.21189,0.33629,0.2168,0.38794,0.25864,0.25658
0.83878,0.17199,0.21265,0.172,0.21189,0.33629,0.2168,0.38797,0.25865,0.25659
0.83889,0.172,0.21265,0.17201,0.21189,0.33629,0.21681,0.38822,0.25865,0.2566
0.839,0.17203,0.21266,0.17204,0.2119,0.33629,0.21682,0.38826,0.25866,0.25663
0.83911,0.17203,0.21267,0.17205,0.21195,0.33632,0.21684,0.38829,0.25866,0.25665
0.83922,0.17203,0.2127,0.17205,0.21198,0.33633,0.21687,0.38839,0.25866,0.25666
0.83933,0.17206,0.2127,0.17207,0.21198,0.33638,0.21687,0.38845,0.25867,0.25667
0.83944,0.17206,0.21272,0.17209,0.212,0.33638,0.2169,0.3885,0.25867,0.25668
0.83956,0.17207,0.21272,0.17212,0.212,0.33639,0.21693,0.38851,0.25867,0.25668
0.83967,0.17209,0.21273,0.17212,0.21202,0.3364,0.21696,0.38855,0.25869,0.25672
0.83978,0.1721,0.21273,0.17214,0.21203,0.33642,0.21696,0.38857,0.25869,0.25674
0.83989,0.17213,0.21274,0.17214,0.21205,0.33642,0.21697,0.38861,0.2587,0.25674
0.84,0.17215,0.21275,0.17214,0.21206,0.33644,0.21698,0.38862,0.25871,0.25676
0.84011,0.17215,0.21276,0.17214,0.21206,0.33644,0.21698,0.38862,0.25872,0.25677
0.84022,0.17216,0.21278,0.17216,0.21206,0.33645,0.21701,0.38865,0.25874,0.25678
0.84033,0.17219,0.21281,0.17217,0.21207,0.33646,0.21703,0.38867,0.25874,0.2568
0.84044,0.17223,0.21283,0.17218,0.21207,0.33648,0.21703,0.38869,0.25875,0.25686
0.84056,0.17225,0.21285,0.1722,0.21207,0.3365,0.21703,0.38875,0.25878,0.25687
0.84067,0.17227,0.21288,0.1722,0.21208,0.33653,0.21704,0.38894,0.25878,0.25688
0.84078,0.17227,0.21289,0.17221,0.21208,0.33653,0.21705,0.38895,0.25879,0.25692
0.84089,0.17228,0.21289,0.17222,0.21208,0.33656,0.21706,0.38898,0.2588,0.25693
0.841,0.17228,0.21292,0.17222,0.21209,0.33657,0.21706,0.389,0.25885,0.25695
0.84111,0.1723,0.21295,0.17222,0.2121,0.33658,0.2171,0.38901,0.25885,0.25695
0.84122,0.17232,0.21299,0.17224,0.21211,0.33659,0.2171,0.3891,0.25886,0.25696
0.84133,0.17232,0.213,0.17224,0.21214,0.33659,0.21711,0.38911,0.25887,0.25697
0.84144,0.17233,0.213,0.17225,0.21217,0.3366,0.21712,0.38911,0.25888,0.25699
0.84156,0.17235,0.21301,0.17231,0.21217,0.33661,0.21713,0.38912,0.2589,0.25699
0.84167,0.17236,0.21303,0.17232,0.21217,0.33662,0.21714,0.38913,0.25892,0.257
0.84178,0.17237,0.21304,0.17234,0.21218,0.33662,0.21716,0.38914,0.25892,0.25701
0.84189,0.17237,0.21306,0.17236,0.2122,0.33662,0.21716,0.38915,0.25896,0.25702
0.842,0.1724,0.21308,0.17237,0.2122,0.33662,0.21717,0.38927,0.25897,0.25703
0.84211,0.17241,0.21308,0.17238,0.21221,0.33662,0.21718,0.38935,0.25898,0.25703
0.84222,0.17243,0.21313,0.17239,0.21224,0.33663,0.21719,0.38941,0.25903,0.25704
0.84233,0.17243,0.21315,0.17239,0.21226,0.33663,0.2172,0.38951,0.25903,0.25706
0.84244,0.17243,0.21315,0.17239,0.21226,0.33664,0.2172,0.38954,0.25906,0.25706
0.84256,0.17245,0.21316,0.17241,0.21228,0.33666,0.21721,0.38955,0.25907,0.25707
0.84267,0.17246,0.21321,0.17241,0.21228,0.33666,0.21722,0.38956,0.25909,0.25708
0.84278,0.17246,0.21322,0.17244,0.21228,0.33666,0.21727,0.38959,0.25912,0.25709
0.84289,0.17247,0.21322,0.17244,0.21232,0.33666,0.2173,0.3896,0.25915,0.25709
0.843,0.17249,0.21323,0.17244,0.21233,0.33668,0.21735,0.38965,0.25916,0.25709
0.84311,0.17249,0.21323,0.17245,0.21235,0.33668,0.2174,0.38968,0.25919,0.2571
0.84322,0.17252,0.21324,0.17246,0.21238,0.33669,0.21744,0.3897,0.25919,0.25712
0.84333,0.17254,0.21325,0.17248,0.21241,0.33672,0.21744,0.38977,0.25919,0.25713
0.84344,0.17254,0.21325,0.17249,0.21243,0.33672,0.21749,0.3898,0.25921,0.25717
0.84356,0.17255,0.21327,0.17251,0.21245,0.33673,0.2175,0.38985,0.25922,0.25722
0.84367,0.17256,0.21328,0.17253,0.21245,0.33673,0.2175,0.38992,0.25924,0.25723
0.84378,0.17258,0.2133,0.17255,0.21247,0.33674,0.21753,0.38994,0.25924,0.25724
0.84389,0.17259,0.2133,0.17257,0.21248,0.33674,0.21757,0.38998,0.25925,0.25726
0.844,0.17259,0.21331,0.17257,0.21249,0.33675,0.21759,0.39001,0.25925,0.25726
0.84411,0.1726,0.21331,0.17257,0.21249,0.33676,0.21759,0.39025,0.25926,0.25728
0.84422,0.17261,0.21331,0.17258,0.21249,0.33677,0.2176,0.39051,0.25932,0.25728
0.84433,0.17262,0.21332,0.1726,0.2125,0.33677,0.21761,0.39057,0.25936,0.2573
0.84444,0.17262,0.21335,0.17263,0.21251,0.33678,0.21763,0.3908,0.25937,0.2573
0.84456,0.17263,0.21338,0.17263,0.21253,0.33679,0.21763,0.3908,0.2594,0.25731
0.84467,0.17263,0.21343,0.17263,0.21254,0.3368,0.21763,0.39089,0.25943,0.25732
0.84478,0.17267,0.21343,0.17265,0.21255,0.3368,0.21764,0.39094,0.25945,0.25732
0.84489,0.17267,0.21344,0.17267,0.21255,0.33681,0.21767,0.39112,0.25946,0.25733
0.845,0.17268,0.21345,0.17268,0.21255,0.33683,0.21769,0.39116,0.25946,0.25734
0.84511,0.17269,0.21346,0.17269,0.21257,0.33684,0.2177,0.39119,0.25948,0.25739
0.84522,0.17269,0.21347,0.1727,0.21257,0.33685,0.21771,0.39121,0.25949,0.25739
0.84533,0.1727,0.21348,0.1727,0.21259,0.33685,0.21772,0.39122,0.25949,0.25741
0.84544,0.1727,0.21349,0.1727,0.21261,0.33686,0.21773,0.3913,0.25952,0.25748
0.84556,0.1727,0.2135,0.17271,0.21261,0.33687,0.21775,0.39135,0.25956,0.25748
0.84567,0.17272,0.2135,0.17273,0.21262,0.33688,0.2178,0.39135,0.25958,0.25748
0.84578,0.17273,0.2135,0.17274,0.21265,0.33689,0.21781,0.39143,0.25959,0.25753
0.84589,0.17274,0.21351,0.17274,0.21265,0.33689,0.21783,0.39154,0.2596,0.25753
0.846,0.17274,0.21353,0.17275,0.21268,0.33689,0.21784,0.39155,0.25962,0.25757
0.84611,0.17275,0.21355,0.17276,0.21268,0.33693,0.21785,0.39163,0.25962,0.25758
0.84622,0.17275,0.21355,0.17276,0.21269,0.33693,0.21786,0.39164,0.25962,0.25759
0.84633,0.17275,0.21358,0.17276,0.21271,0.33694,0.21787,0.39166,0.25964,0.25759
0.84644,0.17275,0.2136,0.17279,0.21271,0.33694,0.21787,0.39166,0.25973,0.2576
0.84656,0.17277,0.21361,0.17282,0.21272,0.33697,0.21789,0.392,0.25974,0.2576
0.84667,0.17279,0.21362,0.17284,0.21273,0.33698,0.21789,0.39205,0.25977,0.25762
0.84678,0.17283,0.21362,0.17284,0.21277,0.33698,0.2179,0.39207,0.25984,0.25762
0.84689,0.17284,0.21363,0.17285,0.21277,0.33699,0.2179,0.39208,0.25985,0.25763
0.847,0.17288,0.21365,0.17291,0.21279,0.33699,0.2179,0.39221,0.25985,0.25763
0.84711,0.17289,0.21366,0.17291,0.2128,0.33699,0.21791,0.39243,0.25986,0.25764
0.84722,0.17289,0.21366,0.17291,0.21283,0.337,0.21791,0.39244,0.25986,0.25764
0.84733,0.17295,0.21366,0.17292,0.21283,0.337,0.21791,0.39247,0.25987,0.25765
0.84744,0.17296,0.21366,0.17295,0.21286,0.33701,0.21792,0.39257,0.25987,0.25765
0.84756,0.17297,0.21368,0.17295,0.2129,0.33701,0.21793,0.3926,0.2599,0.25765
0.84767,0.17298,0.21368,0.17296,0.2129,0.33701,0.21793,0.39268,0.25991,0.25766
0.84778,0.173,0.21371,0.17296,0.21294,0.33704,0.21794,0.39273,0.25991,0.25766
0.84789,0.17305,0.21372,0.17298,0.21296,0.33706,0.21794,0.39276,0.25994,0.25768
0.848,0.17308,0.21372,0.17298,0.21297,0.33706,0.21794,0.39292,0.25996,0.25769
0.84811,0.1731,0.21373,0.17299,0.21299,0.33708,0.21795,0.39292,0.25998,0.25769
0.84822,0.17311,0.21373,0.17301,0.21299,0.33709,0.21796,0.39296,0.26004,0.2577
0.84833,0.17313,0.21375,0.17303,0.21299,0.33711,0.218,0.39297,0.26005,0.25772
0.84844,0.17313,0.21376,0.17303,0.213,0.33711,0.21801,0.39302,0.26005,0.25772
0.84856,0.17313,0.21377,0.17304,0.21301,0.33712,0.21803,0.39306,0.26008,0.25773
0.84867,0.17314,0.21377,0.17304,0.21301,0.33712,0.21807,0.39306,0.26009,0.25775
0.84878,0.17315,0.21378,0.17305,0.21301,0.33714,0.21807,0.39311,0.26011,0.25782
0.84889,0.17315,0.21378,0.17307,0.21303,0.33716,0.2181,0.39322,0.26015,0.25782
0.849,0.17316,0.21381,0.1731,0.21304,0.33716,0.21811,0.39324,0.26015,0.25788
0.84911,0.17316,0.21382,0.17311,0.21304,0.33717,0.21812,0.39329,0.26017,0.2579
0.84922,0.17319,0.21389,0.17315,0.21305,0.33717,0.21815,0.39336,0.26017,0.25795
0.84933,0.17322,0.21389,0.17316,0.21305,0.33717,0.21815,0.39351,0.26017,0.25795
0.84944,0.17322,0.2139,0.17318,0.21305,0.33718,0.21815,0.39355,0.26017,0.25795
0.84956,0.17322,0.21391,0.17318,0.21306,0.33719,0.21815,0.39358,0.26018,0.25796
0.84967,0.17322,0.21393,0.17319,0.21307,0.33719,0.21816,0.39361,0.26019,0.25797
0.84978,0.17326,0.21393,0.17319,0.21308,0.33719,0.21818,0.39365,0.2602,0.25797
0.84989,0.17327,0.21395,0.17321,0.21308,0.3372,0.21822,0.39371,0.26022,0.25798
0.85,0.17328,0.21395,0.17323,0.21309,0.33722,0.21823,0.39381,0.26024,0.25799
0.85011,0.17331,0.21396,0.17323,0.2131,0.33722,0.21826,0.39383,0.26027,0.25802
0.85022,0.17335,0.21397,0.17324,0.2131,0.33723,0.21827,0.39388,0.2603,0.25803
0.85033,0.17335,0.21398,0.17326,0.21311,0.33725,0.21829,0.39391,0.26031,0.25808
0.85044,0.17338,0.21398,0.17328,0.21314,0.33728,0.21829,0.39399,0.26035,0.2581
0.85056,0.17339,0.21402,0.17328,0.21315,0.3373,0.2183,0.39407,0.26039,0.2581
0.85067,0.1734,0.21403,0.17331,0.21316,0.33731,0.2183,0.39413,0.26041,0.25814
0.85078,0.17341,0.21405,0.17334,0.21318,0.33734,0.21831,0.39417,0.26042,0.25819
0.85089,0.17346,0.21407,0.17336,0.2132,0.33734,0.21832,0.3942,0.26042,0.25821
0.851,0.1735,0.21408,0.17338,0.21321,0.33734,0.21834,0.39423,0.26045,0.25824
0.85111,0.17352,0.21409,0.17338,0.21322,0.33739,0.21834,0.39425,0.26052,0.25827
0.85122,0.17356,0.21415,0.1734,0.21322,0.33741,0.21837,0.39442,0.26053,0.25828
0.85133,0.17359,0.21415,0.17341,0.21322,0.33743,0.2184,0.39443,0.26054,0.25833
0.85144,0.17361,0.21416,0.17342,0.21324,0.33743,0.21841,0.39455,0.26055,0.25834
0.85156,0.17362,0.21418,0.17343,0.21325,0.33743,0.21842,0.3946,0.26057,0.25835
0.85167,0.17363,0.2142,0.17344,0.21327,0.33744,0.21843,0.39461,0.26057,0.25836
0.85178,0.17364,0.21423,0.17344,0.21327,0.33744,0.21844,0.39461,0.26058,0.25836
0.85189,0.17364,0.21423,0.17344,0.21328,0.33745,0.21844,0.39471,0.26059,0.25837
0.852,0.17365,0.21423,0.17345,0.21329,0.33745,0.21846,0.39471,0.26059,0.25838
0.85211,0.17367,0.21424,0.17349,0.21329,0.33747,0.21848,0.39473,0.26062,0.25841
0.85222,0.17367,0.21426,0.1735,0.21331,0.33747,0.21851,0.39477,0.26065,0.25841
0.85233,0.17368,0.21428,0.1735,0.21334,0.33747,0.21851,0.39491,0.26068,0.25841
0.85244,0.17368,0.21428,0.17352,0.21335,0.33748,0.21853,0.39494,0.26068,0.25842
0.85256,0.1737,0.2143,0.17355,0.21336,0.33748,0.21853,0.39499,0.2607,0.25843
0.85267,0.17371,0.21437,0.17356,0.21337,0.33751,0.21855,0.39501,0.26071,0.25844
0.85278,0.17374,0.2144,0.17357,0.21339,0.33751,0.21855,0.39511,0.26072,0.25845
0.85289,0.17374,0.2144,0.1736,0.2134,0.33752,0.21858,0.39515,0.26074,0.25846
0.853,0.17376,0.21442,0.17361,0.21343,0.33752,0.21858,0.39522,0.26076,0.25846
0.85311,0.17376,0.21445,0.17364,0.21346,0.33752,0.2186,0.39524,0.26077,0.25849
0.85322,0.17378,0.21446,0.17365,0.21346,0.33752,0.2186,0.39525,0.26083,0.25851
0.85333,0.17379,0.21447,0.17366,0.21347,0.33753,0.21861,0.3953,0.26083,0.25853
0.85344,0.17383,0.2145,0.17366,0.21347,0.33753,0.21861,0.39538,0.26084,0.25855
0.85356,0.17384,0.21451,0.17371,0.21348,0.33754,0.21862,0.39548,0.26084,0.25859
0.85367,0.17386,0.21454,0.17373,0.21349,0.33754,0.21862,0.39558,0.26085,0.25859
0.85378,0.17388,0.21456,0.17375,0.21349,0.33754,0.21864,0.39558,0.26086,0.25859
0.85389,0.1739,0.21457,0.17376,0.21351,0.33754,0.21866,0.3956,0.26093,0.25861
0.854,0.17391,0.21457,0.17376,0.21351,0.33755,0.21868,0.39562,0.26094,0.25862
0.85411,0.17391,0.21458,0.17377,0.21352,0.33755,0.21869,0.39567,0.26095,0.25863
0.85422,0.17391,0.21458,0.17382,0.21353,0.33755,0.21869,0.39568,0.26101,0.25866
0.85433,0.17393,0.2146,0.17384,0.21353,0.33758,0.2187,0.39578,0.26102,0.25867
0.85444,0.17394,0.21463,0.17385,0.21355,0.33758,0.21871,0.39581,0.26103,0.25871
0.85456,0.17395,0.21463,0.17385,0.21356,0.33758,0.21871,0.39583,0.26104,0.25872
0.85467,0.17396,0.21465,0.17386,0.21356,0.33759,0.21873,0.39588,0.26108,0.25873
0.85478,0.17399,0.21466,0.17387,0.21356,0.33759,0.21878,0.39596,0.26109,0.25876
0.85489,0.17402,0.2147,0.17388,0.21357,0.33759,0.21886,0.39605,0.26113,0.25877
0.855,0.17402,0.21472,0.1739,0.21359,0.33761,0.21886,0.39607,0.26115,0.25881
0.85511,0.17405,0.21472,0.17393,0.21359,0.33761,0.21888,0.3961,0.26117,0.25882
0.85522,0.17406,0.21473,0.17394,0.2136,0.33762,0.21888,0.39615,0.26117,0.25882
0.85533,0.17406,0.21474,0.17396,0.21361,0.33763,0.21889,0.39619,0.26117,0.25883
0.85544,0.17407,0.21475,0.17396,0.21361,0.33763,0.21891,0.39624,0.26117,0.25884
0.85556,0.17408,0.21475,0.17398,0.21361,0.33765,0.21892,0.39631,0.26117,0.25884
0.85567,0.17408,0.21476,0.17398,0.21362,0.33765,0.21894,0.39636,0.26118,0.25885
0.85578,0.17409,0.21476,0.17399,0.21363,0.33765,0.21896,0.39648,0.26122,0.25887
0.85589,0.1741,0.21476,0.17399,0.2137,0.33765,0.21896,0.39648,0.26124,0.25889
0.856,0.17411,0.21476,0.17399,0.2137,0.33766,0.21897,0.3965,0.26124,0.25889
0.85611,0.17412,0.21476,0.17402,0.21371,0.33768,0.21897,0.39663,0.26125,0.25891
0.85622,0.17413,0.2148,0.17403,0.21372,0.3377,0.21898,0.39669,0.26126,0.25891
0.85633,0.17413,0.21481,0.17403,0.21372,0.3377,0.21899,0.39673,0.26128,0.25892
0.85644,0.17414,0.21482,0.1741,0.21372,0.33771,0.219,0.39675,0.26131,0.25896
0.85656,0.17421,0.21482,0.1741,0.21372,0.33772,0.21901,0.3968,0.26131,0.25897
0.85667,0.17421,0.21484,0.17411,0.21374,0.33772,0.21903,0.3968,0.26132,0.259
0.85678,0.17422,0.21485,0.17412,0.21374,0.33774,0.21904,0.39687,0.26134,0.25903
0.85689,0.17422,0.21486,0.17412,0.21375,0.33775,0.21904,0.39692,0.26135,0.25904
0.857,0.17423,0.21487,0.17414,0.2138,0.33775,0.21907,0.39703,0.26135,0.25906
0.85711,0.17423,0.21489,0.17418,0.21383,0.33777,0.21908,0.39712,0.26138,0.25906
0.85722,0.17424,0.2149,0.17419,0.21384,0.33778,0.21908,0.39718,0.26139,0.25906
0.85733,0.17425,0.21492,0.17419,0.21384,0.33778,0.21908,0.39723,0.2614,0.2591
0.85744,0.17426,0.21493,0.1742,0.21387,0.33779,0.21911,0.39727,0.26141,0.2591
0.85756,0.17426,0.21493,0.17422,0.21388,0.33781,0.21911,0.39729,0.26141,0.25912
0.85767,0.17427,0.21494,0.17423,0.21388,0.33781,0.21913,0.3974,0.26142,0.25913
0.85778,0.17431,0.21495,0.17424,0.21389,0.33783,0.21914,0.39741,0.26145,0.25914
0.85789,0.17431,0.21496,0.17424,0.21394,0.33786,0.21916,0.39743,0.26145,0.25914
0.858,0.17433,0.21498,0.17425,0.21396,0.33786,0.21917,0.39744,0.2615,0.25914
0.85811,0.17435,0.21502,0.17426,0.21396,0.33787,0.2192,0.39759,0.2615,0.25915
0.85822,0.17436,0.21503,0.17427,0.21396,0.33789,0.21922,0.39761,0.2615,0.25916
0.85833,0.17438,0.21504,0.17427,0.21397,0.3379,0.21922,0.39762,0.26151,0.25917
0.85844,0.1744,0.21505,0.17428,0.21399,0.3379,0.21924,0.39772,0.26152,0.25917
0.85856,0.17443,0.21513,0.17429,0.214,0.3379,0.21925,0.39772,0.26154,0.25921
0.85867,0.17447,0.21518,0.17431,0.21401,0.33792,0.21926,0.39773,0.26155,0.25922
0.85878,0.17448,0.21521,0.17434,0.21405,0.33794,0.21928,0.39785,0.26157,0.25922
0.85889,0.17451,0.21523,0.17434,0.21405,0.33794,0.2193,0.39788,0.26162,0.25922
0.859,0.17453,0.21523,0.17434,0.21407,0.33794,0.21931,0.39804,0.26163,0.25923
0.85911,0.17455,0.21523,0.17434,0.21412,0.33796,0.21932,0.39805,0.26165,0.25923
0.85922,0.17455,0.21524,0.17435,0.21412,0.33796,0.21933,0.3981,0.26166,0.25924
0.85933,0.17458,0.21525,0.17436,0.21412,0.33796,0.21938,0.3982,0.26167,0.25925
0.85944,0.1746,0.21525,0.17438,0.21415,0.33796,0.21941,0.39827,0.26169,0.25926
0.85956,0.1746,0.21526,0.17442,0.21416,0.33797,0.21941,0.39831,0.2617,0.25931
0.85967,0.1746,0.21527,0.17442,0.21417,0.33799,0.21941,0.39834,0.26172,0.25937
0.85978,0.17461,0.21528,0.17442,0.21419,0.338,0.21942,0.39836,0.26174,0.25937
0.85989,0.17463,0.21529,0.17442,0.2142,0.33802,0.21943,0.39841,0.26175,0.25946
0.86,0.17463,0.2153,0.17445,0.21421,0.33803,0.21945,0.39863,0.26176,0.2595
0.86011,0.17467,0.21531,0.17446,0.21421,0.33803,0.21945,0.39869,0.26178,0.25954
0.86022,0.17467,0.21533,0.17447,0.21425,0.33804,0.21946,0.39876,0.26179,0.25954
0.86033,0.17468,0.21537,0.17448,0.21425,0.33804,0.21946,0.39878,0.26179,0.25956
0.86044,0.17468,0.2154,0.17448,0.21427,0.33804,0.21947,0.3988,0.26179,0.25956
0.86056,0.1747,0.21543,0.17448,0.21427,0.33805,0.21948,0.39882,0.26181,0.25958
0.86067,0.17471,0.21543,0.17451,0.21429,0.33805,0.21952,0.39882,0.26185,0.25962
0.86078,0.17476,0.21543,0.17452,0.21429,0.33806,0.21954,0.39884,0.26187,0.25963
0.86089,0.17479,0.21547,0.17455,0.21429,0.33808,0.21956,0.39895,0.26187,0.25964
0.861,0.1748,0.21549,0.17455,0.2143,0.33808,0.21958,0.39904,0.26189,0.25967
0.86111,0.1748,0.2155,0.17458,0.2143,0.33809,0.21959,0.39904,0.26189,0.25968
0.86122,0.1748,0.2155,0.17458,0.21431,0.3381,0.21962,0.39913,0.26193,0.2597
0.86133,0.17485,0.21551,0.17459,0.21431,0.33811,0.21964,0.39913,0.26193,0.2598
0.86144,0.1749,0.21552,0.1746,0.21432,0.33811,0.21966,0.39919,0.26193,0.25981
0.86156,0.1749,0.21553,0.1746,0.21433,0.33812,0.21969,0.39921,0.26196,0.25982
0.86167,0.17496,0.21554,0.1746,0.21433,0.33814,0.2197,0.39934,0.26198,0.25984
0.86178,0.17497,0.21557,0.17461,0.21434,0.33816,0.21971,0.39938,0.26198,0.25985
0.86189,0.17498,0.21559,0.17461,0.21437,0.33818,0.21972,0.39938,0.26198,0.25989
0.862,0.17498,0.21565,0.17463,0.21438,0.33818,0.21972,0.39938,0.26198,0.2599
0.86211,0.17498,0.2157,0.17464,0.21438,0.33818,0.21976,0.39943,0.26199,0.2599
0.86222,0.17504,0.21572,0.17467,0.2144,0.33819,0.21977,0.39966,0.26199,0.25991
0.86233,0.17506,0.21572,0.17468,0.2144,0.33823,0.2198,0.39974,0.26199,0.25992
0.86244,0.17506,0.21572,0.17469,0.2144,0.33824,0.21981,0.39982,0.26201,0.25992
0.86256,0.17506,0.21574,0.17469,0.21441,0.33825,0.21984,0.39989,0.26204,0.25993
0.86267,0.17507,0.21574,0.1747,0.21441,0.33826,0.21984,0.39997,0.26204,0.25996
0.86278,0.17511,0.21576,0.17476,0.21444,0.33828,0.21987,0.39999,0.2621,0.25996
0.86289,0.17512,0.2158,0.17479,0.21446,0.33829,0.21988,0.40003,0.26211,0.26001
0.863,0.17513,0.2158,0.17486,0.21447,0.33829,0.21989,0.40015,0.26214,0.26002
0.86311,0.17514,0.21581,0.17489,0.21448,0.33829,0.21989,0.40024,0.26214,0.26005
0.86322,0.17514,0.21582,0.17489,0.21448,0.33834,0.21992,0.40027,0.26219,0.26008
0.86333,0.17515,0.21585,0.17493,0.21448,0.33836,0.21992,0.40031,0.26223,0.26009
0.86344,0.17516,0.21586,0.17495,0.21449,0.33838,0.21995,0.40033,0.26225,0.26011
0.86356,0.17517,0.21586,0.17497,0.2145,0.33838,0.21996,0.40061,0.26228,0.26012
0.86367,0.17519,0.21588,0.17499,0.2145,0.33839,0.21997,0.40064,0.26232,0.26012
0.86378,0.1752,0.2159,0.17499,0.2145,0.33841,0.21997,0.40086,0.26235,0.26014
0.86389,0.17521,0.2159,0.17499,0.21451,0.33841,0.21997,0.4009,0.26235,0.26016
0.864,0.17521,0.21591,0.17501,0.21452,0.33842,0.22002,0.40094,0.26237,0.26018
0.86411,0.17521,0.21591,0.17502,0.21452,0.33842,0.22002,0.40105,0.26238,0.26018
0.86422,0.17521,0.21592,0.17503,0.21454,0.33843,0.22002,0.40118,0.2624,0.26019
0.86433,0.17522,0.21594,0.17505,0.21458,0.33844,0.22007,0.4012,0.26243,0.26021
0.86444,0.17526,0.21594,0.17506,0.21458,0.33845,0.22009,0.40123,0.26245,0.26023
0.86456,0.17528,0.21595,0.17508,0.2146,0.33845,0.22009,0.40124,0.26246,0.26024
0.86467,0.1753,0.21596,0.1751,0.21461,0.33846,0.2201,0.4014,0.26247,0.26025
0.86478,0.17531,0.21598,0.1751,0.21461,0.33846,0.22012,0.40142,0.26251,0.26028
0.86489,0.17532,0.21598,0.17513,0.21463,0.33847,0.22012,0.40174,0.26255,0.26028
0.865,0.17535,0.21598,0.17518,0.21464,0.33848,0.22013,0.40183,0.26255,0.26034
0.86511,0.17537,0.21601,0.1752,0.21464,0.33848,0.22013,0.40186,0.26256,0.26034
0.86522,0.17537,0.21603,0.17521,0.21465,0.33849,0.22016,0.40187,0.26256,0.26035
0.86533,0.17538,0.21604,0.17526,0.21466,0.33849,0.22017,0.40188,0.26256,0.26037
0.86544,0.1754,0.21604,0.17529,0.21467,0.3385,0.22017,0.40205,0.26258,0.26039
0.86556,0.17542,0.21605,0.17532,0.21468,0.33851,0.22018,0.40206,0.26259,0.2604
0.86567,0.17543,0.21607,0.17533,0.21469,0.33853,0.2202,0.40211,0.26261,0.26045
0.86578,0.17545,0.21607,0.17536,0.2147,0.33854,0.22023,0.40215,0.26264,0.26046
0.86589,0.17547,0.21608,0.17536,0.2147,0.33854,0.22023,0.4022,0.26265,0.26047
0.866,0.17547,0.21609,0.17536,0.21471,0.33855,0.22025,0.40222,0.26265,0.26047
0.86611,0.1755,0.21613,0.1754,0.21471,0.33856,0.22027,0.40223,0.26267,0.2605
0.86622,0.17551,0.21613,0.17541,0.21471,0.33856,0.22028,0.40224,0.26267,0.2605
0.86633,0.17551,0.21613,0.17542,0.21473,0.33857,0.22029,0.40227,0.26267,0.26052
0.86644,0.17552,0.21614,0.17542,0.21476,0.33857,0.22033,0.40227,0.2627,0.26056
0.86656,0.17552,0.21614,0.17543,0.21476,0.33861,0.22033,0.40252,0.26272,0.26059
0.86667,0.17553,0.21615,0.17544,0.21476,0.33863,0.22035,0.40261,0.26273,0.2606
0.86678,0.17555,0.21615,0.17546,0.21477,0.33863,0.22038,0.40262,0.26276,0.26062
0.86689,0.17555,0.21618,0.17547,0.21479,0.33864,0.22038,0.40263,0.26276,0.26064
0.867,0.17556,0.21619,0.17547,0.21479,0.33865,0.22039,0.40263,0.26278,0.26068
0.86711,0.17557,0.21621,0.17548,0.21481,0.33866,0.2204,0.40271,0.26278,0.26072
0.86722,0.17559,0.21621,0.17548,0.21483,0.33866,0.2204,0.40271,0.26284,0.26072
0.86733,0.1756,0.21623,0.17551,0.21485,0.33867,0.22042,0.40271,0.26285,0.26077
0.86744,0.17561,0.21623,0.17551,0.21485,0.33868,0.22044,0.40271,0.26286,0.26084
0.86756,0.17561,0.21626,0.17551,0.21485,0.33869,0.22048,0.40273,0.26286,0.26084
0.86767,0.17567,0.21627,0.17553,0.21486,0.33871,0.22048,0.40289,0.26287,0.26088
0.86778,0.17567,0.21628,0.17556,0.21487,0.33872,0.2206,0.40293,0.26288,0.26089
0.86789,0.17568,0.21629,0.17556,0.21489,0.33873,0.22063,0.40296,0.26289,0.26093
0.868,0.17569,0.21629,0.17556,0.21489,0.33873,0.22065,0.40296,0.26292,0.26098
0.86811,0.17572,0.2163,0.17563,0.21494,0.3388,0.22065,0.40304,0.26294,0.261
0.86822,0.17575,0.2163,0.17564,0.21495,0.33883,0.22069,0.40305,0.26295,0.26103
0.86833,0.17576,0.21632,0.17564,0.21496,0.33883,0.22072,0.40306,0.26296,0.26103
0.86844,0.17579,0.21633,0.1757,0.21497,0.33886,0.22072,0.40327,0.26305,0.26105
0.86856,0.1758,0.21638,0.1757,0.21499,0.33886,0.22073,0.40327,0.26308,0.2611
0.86867,0.17582,0.2164,0.17572,0.215,0.33886,0.22073,0.40329,0.2631,0.26113
0.86878,0.17583,0.2164,0.17576,0.21501,0.33887,0.22074,0.40334,0.26311,0.26114
0.86889,0.17591,0.21641,0.17581,0.21504,0.33887,0.22076,0.40336,0.26313,0.26116
0.869,0.17591,0.21643,0.17581,0.21505,0.33891,0.22077,0.40343,0.26314,0.26119
0.86911,0.17593,0.21648,0.17581,0.21505,0.33892,0.22078,0.40347,0.26315,0.2612
0.86922,0.17595,0.21651,0.17589,0.21506,0.33892,0.22078,0.40355,0.26315,0.26121
0.86933,0.17596,0.21652,0.17591,0.21507,0.33893,0.22078,0.40355,0.26316,0.26121
0.86944,0.17596,0.21653,0.17593,0.21507,0.33898,0.22084,0.40365,0.26318,0.26122
0.86956,0.17601,0.21658,0.17593,0.21508,0.339,0.22084,0.40367,0.26321,0.26123
0.86967,0.17602,0.21659,0.17596,0.21508,0.33901,0.22085,0.40372,0.26326,0.26132
0.86978,0.17603,0.21659,0.17598,0.21508,0.33902,0.22085,0.40378,0.26326,0.26134
0.86989,0.17605,0.21659,0.176,0.21508,0.33902,0.22087,0.40382,0.26335,0.26137
0.87,0.17606,0.21661,0.17601,0.21511,0.33903,0.22087,0.4039,0.26335,0.26137
0.87011,0.1761,0.21661,0.17601,0.21511,0.33905,0.2209,0.40401,0.26337,0.26139
0.87022,0.17611,0.21663,0.17603,0.21514,0.33905,0.2209,0.40406,0.26338,0.26139
0.87033,0.17613,0.21663,0.17607,0.21516,0.33905,0.22092,0.40409,0.26338,0.26141
0.87044,0.17613,0.21665,0.17608,0.21516,0.33906,0.22094,0.4041,0.2634,0.26142
0.87056,0.17614,0.21668,0.1761,0.21517,0.33907,0.22098,0.40413,0.2634,0.26143
0.87067,0.17615,0.21671,0.17611,0.21519,0.33911,0.22098,0.40421,0.26344,0.26143
0.87078,0.17615,0.21671,0.17611,0.21519,0.33912,0.221,0.40422,0.26345,0.26144
0.87089,0.17616,0.21671,0.17615,0.2152,0.33913,0.22105,0.40423,0.26345,0.26148
0.871,0.17618,0.21674,0.17616,0.21521,0.33913,0.22107,0.40438,0.26349,0.26149
0.87111,0.17624,0.21675,0.17617,0.21522,0.33914,0.22115,0.40449,0.26349,0.26149
0.87122,0.17624,0.21675,0.17618,0.21522,0.33915,0.22116,0.4045,0.26353,0.2615
0.87133,0.17624,0.21675,0.17618,0.21525,0.33921,0.22117,0.40457,0.26353,0.26151
0.87144,0.17625,0.21676,0.1762,0.21527,0.33922,0.22118,0.40463,0.26354,0.26152
0.87156,0.17626,0.21677,0.17622,0.21528,0.33924,0.22118,0.40484,0.26354,0.26154
0.87167,0.17627,0.21679,0.17625,0.21528,0.33925,0.22119,0.40525,0.26356,0.26156
0.87178,0.17627,0.2168,0.17628,0.21529,0.33926,0.22123,0.40526,0.26363,0.26158
0.87189,0.17628,0.21681,0.17628,0.21529,0.33926,0.22124,0.40527,0.26371,0.26158
0.872,0.1763,0.21681,0.17629,0.21532,0.33926,0.22125,0.40537,0.26374,0.2616
0.87211,0.17632,0.21682,0.17634,0.21533,0.33927,0.22131,0.40545,0.26375,0.2616
0.87222,0.17634,0.21682,0.17635,0.21533,0.33927,0.22137,0.40549,0.26377,0.26162
0.87233,0.17634,0.21684,0.17636,0.21536,0.33927,0.22138,0.40558,0.2638,0.26163
0.87244,0.17636,0.21685,0.17639,0.21537,0.3393,0.22139,0.40566,0.26385,0.26164
0.87256,0.17638,0.21686,0.17645,0.21537,0.33931,0.22139,0.40567,0.2639,0.26165
0.87267,0.1764,0.21686,0.1765,0.21541,0.33932,0.22141,0.40573,0.2639,0.26169
0.87278,0.17641,0.21687,0.17651,0.21542,0.33932,0.22142,0.40578,0.26391,0.26169
0.87289,0.17641,0.21687,0.17653,0.21544,0.33933,0.22146,0.40583,0.26391,0.26171
0.873,0.17641,0.21689,0.17653,0.21545,0.33934,0.22148,0.40583,0.26396,0.26171
0.87311,0.17643,0.21689,0.17656,0.21547,0.33934,0.2215,0.40596,0.26405,0.26172
0.87322,0.17643,0.2169,0.17656,0.21554,0.33937,0.22155,0.406,0.26405,0.26173
0.87333,0.17644,0.2169,0.17656,0.21554,0.3394,0.22156,0.40604,0.26407,0.26173
0.87344,0.17646,0.2169,0.17657,0.21555,0.3394,0.22159,0.40632,0.26412,0.26176
0.87356,0.17647,0.21691,0.17657,0.21555,0.33941,0.2216,0.40635,0.26413,0.26176
0.87367,0.17648,0.21691,0.17657,0.21557,0.33942,0.22161,0.40638,0.26413,0.26177
0.87378,0.17648,0.21694,0.17659,0.21558,0.33948,0.22163,0.40643,0.26416,0.26178
0.87389,0.17648,0.21697,0.17659,0.21558,0.33949,0.22163,0.40652,0.26417,0.26179
0.874,0.1765,0.21697,0.17661,0.21559,0.33951,0.22164,0.40658,0.26418,0.2618
0.87411,0.17652,0.21698,0.17663,0.21562,0.33951,0.22165,0.40659,0.26419,0.26184
0.87422,0.17655,0.21699,0.17664,0.21562,0.33951,0.2217,0.40697,0.26422,0.26191
0.87433,0.17658,0.217,0.17666,0.21562,0.33951,0.22172,0.40699,0.26427,0.26191
0.87444,0.1766,0.217,0.17667,0.21566,0.33952,0.22173,0.407,0.26429,0.26192
0.87456,0.17661,0.217,0.17668,0.21567,0.33954,0.22173,0.40708,0.26429,0.26194
0.87467,0.17662,0.21702,0.17669,0.2157,0.33957,0.22174,0.40714,0.26434,0.26194
0.87478,0.17662,0.21703,0.17669,0.2157,0.33958,0.22175,0.40727,0.26434,0.26197
0.87489,0.17664,0.21704,0.1767,0.21571,0.33959,0.22177,0.40728,0.26437,0.26197
0.875,0.17664,0.21705,0.17671,0.21575,0.33959,0.22178,0.40731,0.26441,0.26199
0.87511,0.17665,0.21706,0.17671,0.21578,0.3396,0.22178,0.40731,0.26443,0.26201
0.87522,0.17667,0.21706,0.17672,0.21578,0.33962,0.22178,0.40735,0.2645,0.26202
0.87533,0.17667,0.21707,0.17673,0.21581,0.33965,0.22179,0.40745,0.26456,0.26203
0.87544,0.17667,0.21708,0.17676,0.21581,0.33966,0.2218,0.40747,0.26461,0.26205
0.87556,0.1767,0.21708,0.17677,0.21587,0.33968,0.22181,0.40761,0.26463,0.26207
0.87567,0.17671,0.21709,0.17677,0.2159,0.33969,0.22183,0.40762,0.26465,0.26209
0.87578,0.17672,0.2171,0.17678,0.21592,0.3397,0.22183,0.40763,0.26466,0.26211
0.87589,0.17673,0.21713,0.17678,0.21595,0.33971,0.22185,0.40766,0.26466,0.26213
0.876,0.17674,0.21714,0.17683,0.21596,0.33971,0.22185,0.40786,0.26468,0.26216
0.87611,0.17675,0.21715,0.17683,0.21597,0.33971,0.22188,0.40804,0.26469,0.26218
0.87622,0.17676,0.21715,0.17691,0.21599,0.33972,0.22191,0.40805,0.26472,0.26218
0.87633,0.17676,0.21716,0.17692,0.216,0.33973,0.22192,0.40809,0.26478,0.26221
0.87644,0.17677,0.21716,0.17693,0.216,0.33975,0.22192,0.40814,0.26482,0.26221
0.87656,0.1768,0.21716,0.17693,0.21604,0.33975,0.22193,0.40825,0.26486,0.26221
0.87667,0.17681,0.2172,0.17693,0.21609,0.33977,0.22197,0.4083,0.26489,0.2623
0.87678,0.17684,0.21722,0.17697,0.21609,0.33978,0.222,0.40832,0.26489,0.2623
0.87689,0.17687,0.21722,0.17698,0.21611,0.33978,0.22202,0.40839,0.2649,0.26231
0.877,0.17693,0.21723,0.17698,0.21613,0.33978,0.22202,0.4084,0.26491,0.26232
0.87711,0.17693,0.21724,0.177,0.21615,0.33978,0.22202,0.40844,0.26493,0.26234
0.87722,0.17695,0.21724,0.17704,0.21617,0.33979,0.22203,0.40855,0.26493,0.26239
0.87733,0.17695,0.21724,0.17705,0.21617,0.33979,0.22205,0.40858,0.26497,0.26241
0.87744,0.17698,0.21724,0.17706,0.21617,0.3398,0.22208,0.40859,0.26502,0.26243
0.87756,0.17699,0.21725,0.17709,0.21618,0.33982,0.22208,0.40861,0.26502,0.26244
0.87767,0.177,0.21725,0.17715,0.21618,0.33982,0.22212,0.40861,0.26506,0.26246
0.87778,0.17701,0.21726,0.17718,0.21618,0.33985,0.22219,0.40861,0.26507,0.26248
0.87789,0.17702,0.21729,0.17718,0.21619,0.33985,0.2222,0.40865,0.26509,0.26252
0.878,0.17704,0.2173,0.17721,0.2162,0.33986,0.22222,0.40877,0.26511,0.26252
0.87811,0.17705,0.2173,0.17724,0.2162,0.33986,0.22224,0.40883,0.26511,0.26254
0.87822,0.17706,0.21732,0.17726,0.2162,0.33988,0.22225,0.40892,0.26512,0.26255
0.87833,0.17706,0.21733,0.17727,0.2162,0.33989,0.22228,0.40892,0.26514,0.26257
0.87844,0.17707,0.21735,0.17727,0.21621,0.3399,0.2223,0.40896,0.26518,0.26257
0.87856,0.17711,0.21737,0.17728,0.21622,0.33994,0.22238,0.4091,0.26522,0.26257
0.87867,0.17712,0.21738,0.17729,0.21623,0.33994,0.22238,0.40915,0.26524,0.26263
0.87878,0.17713,0.21739,0.17729,0.21624,0.33994,0.22238,0.40923,0.26527,0.26263
0.87889,0.17714,0.2174,0.17733,0.21626,0.33995,0.22239,0.40927,0.26527,0.26266
0.879,0.17717,0.21741,0.17734,0.21626,0.33995,0.22241,0.40959,0.26528,0.26266
0.87911,0.17719,0.21742,0.17734,0.21627,0.33996,0.22241,0.40962,0.26529,0.26267
0.87922,0.17719,0.21743,0.17736,0.21629,0.33996,0.22246,0.4097,0.26532,0.26268
0.87933,0.1772,0.21746,0.17737,0.2163,0.33997,0.22249,0.40979,0.26533,0.2627
0.87944,0.1772,0.21746,0.17737,0.21634,0.33997,0.22255,0.40979,0.26534,0.2627
0.87956,0.17721,0.21747,0.17741,0.21636,0.33999,0.22255,0.40981,0.26535,0.26279
0.87967,0.17722,0.21748,0.17744,0.21636,0.34,0.22256,0.40985,0.26536,0.26279
0.87978,0.17723,0.21748,0.17747,0.21637,0.34,0.22257,0.41001,0.26537,0.26281
0.87989,0.17723,0.21749,0.1775,0.21639,0.34002,0.22257,0.41017,0.26538,0.26281
0.88,0.17724,0.21749,0.17755,0.21639,0.34002,0.22262,0.4102,0.2654,0.26283
0.88011,0.17724,0.2175,0.1776,0.2164,0.34003,0.22264,0.41024,0.2655,0.26284
0.88022,0.17724,0.2175,0.17761,0.21641,0.34003,0.22265,0.41028,0.26553,0.26284
0.88033,0.17726,0.21751,0.17762,0.21642,0.34003,0.22266,0.41051,0.26558,0.26288
0.88044,0.17727,0.21754,0.17764,0.21642,0.34005,0.22267,0.41052,0.26561,0.26294
0.88056,0.17728,0.21756,0.17771,0.21643,0.34006,0.22275,0.41062,0.26563,0.26295
0.88067,0.17728,0.2176,0.17775,0.21643,0.34007,0.22277,0.41063,0.26564,0.263
0.88078,0.17729,0.21762,0.17776,0.21643,0.34008,0.22279,0.4107,0.26566,0.26307
0.88089,0.17733,0.21763,0.17777,0.21644,0.34016,0.2228,0.4108,0.26566,0.26308
0.881,0.17733,0.21764,0.17779,0.21644,0.34016,0.22281,0.41084,0.26566,0.26308
0.88111,0.17737,0.21764,0.17779,0.21645,0.34016,0.22281,0.41086,0.26566,0.26312
0.88122,0.17737,0.21768,0.17779,0.21645,0.34017,0.22287,0.41087,0.26568,0.26314
0.88133,0.17738,0.21768,0.17781,0.21649,0.34018,0.22288,0.41093,0.2657,0.26314
0.88144,0.17741,0.21768,0.17782,0.2165,0.34018,0.22289,0.41093,0.26573,0.26315
0.88156,0.17742,0.21772,0.17783,0.21652,0.34019,0.2229,0.41106,0.26578,0.26315
0.88167,0.17745,0.21773,0.17787,0.21654,0.34019,0.2229,0.41113,0.26578,0.26319
0.88178,0.17745,0.21773,0.1779,0.21655,0.3402,0.22291,0.41118,0.2658,0.26326
0.88189,0.17745,0.21775,0.17792,0.21656,0.3402,0.22292,0.41128,0.26583,0.26326
0.882,0.17747,0.21775,0.17793,0.21658,0.3402,0.22299,0.41134,0.26584,0.26326
0.88211,0.17748,0.21781,0.17795,0.21658,0.34021,0.223,0.41135,0.26585,0.26327
0.88222,0.1775,0.21782,0.17799,0.21659,0.34022,0.223,0.41152,0.2659,0.26328
0.88233,0.1775,0.21784,0.17801,0.21662,0.34023,0.223,0.41157,0.26592,0.26331
0.88244,0.17751,0.21784,0.17803,0.21664,0.34023,0.22305,0.41166,0.26593,0.26332
0.88256,0.17754,0.21786,0.17804,0.21665,0.34023,0.22306,0.41178,0.26594,0.26333
0.88267,0.17755,0.21787,0.17806,0.21666,0.34023,0.22307,0.41179,0.26595,0.26333
0.88278,0.17755,0.21791,0.17808,0.21666,0.34024,0.22307,0.41187,0.26598,0.26334
0.88289,0.17756,0.21791,0.1781,0.21667,0.34025,0.2231,0.41189,0.26602,0.26334
0.883,0.17757,0.21795,0.1781,0.21669,0.34026,0.22311,0.4119,0.26612,0.26346
0.88311,0.17757,0.21796,0.1781,0.21669,0.34026,0.22312,0.41201,0.26612,0.26346
0.88322,0.17758,0.21796,0.17812,0.21671,0.34026,0.22312,0.41205,0.26614,0.26348
0.88333,0.17759,0.21796,0.17818,0.21677,0.34026,0.22313,0.41213,0.26618,0.26348
0.88344,0.1776,0.21799,0.17822,0.21677,0.34028,0.22318,0.41226,0.2662,0.26348
0.88356,0.17763,0.21801,0.17823,0.21679,0.34029,0.22318,0.4123,0.26621,0.26351
0.88367,0.17764,0.21803,0.17823,0.21683,0.34031,0.22319,0.41234,0.26624,0.26352
0.88378,0.17764,0.21805,0.17824,0.21686,0.34032,0.22319,0.41239,0.26627,0.26353
0.88389,0.17765,0.21806,0.17825,0.21687,0.34034,0.22325,0.41246,0.26627,0.26353
0.884,0.17768,0.21807,0.17826,0.21687,0.34035,0.22326,0.41261,0.26627,0.26357
0.88411,0.17768,0.21807,0.17829,0.21692,0.34035,0.22326,0.41271,0.26629,0.26362
0.88422,0.1777,0.21808,0.17829,0.21692,0.34035,0.22327,0.41271,0.26629,0.26365
0.88433,0.17772,0.2181,0.17833,0.21692,0.34037,0.22327,0.41274,0.2663,0.26365
0.88444,0.17775,0.2181,0.17833,0.21693,0.34038,0.22328,0.41275,0.26631,0.26366
0.88456,0.17775,0.21814,0.17834,0.21693,0.34039,0.22328,0.41283,0.26634,0.2637
0.88467,0.17779,0.21816,0.17834,0.21701,0.34039,0.22329,0.4129,0.26634,0.2637
0.88478,0.17781,0.21816,0.17837,0.21702,0.34045,0.2233,0.41296,0.26636,0.26372
0.88489,0.17782,0.21816,0.17841,0.21704,0.34045,0.22331,0.41303,0.26637,0.26372
0.885,0.17789,0.21818,0.17846,0.21704,0.34047,0.22331,0.4131,0.26638,0.26376
0.88511,0.1779,0.21818,0.17849,0.21705,0.34047,0.22333,0.41319,0.26641,0.26376
0.88522,0.17798,0.21821,0.17852,0.21706,0.34048,0.22335,0.41328,0.26642,0.26377
0.88533,0.17799,0.21823,0.17853,0.21706,0.34048,0.22336,0.41329,0.26647,0.26383
0.88544,0.17799,0.21826,0.17854,0.21711,0.3405,0.22337,0.41331,0.26649,0.26383
0.88556,0.17799,0.21826,0.17856,0.21712,0.3405,0.22339,0.41333,0.26651,0.26385
0.88567,0.17801,0.21827,0.17856,0.21716,0.34052,0.22339,0.41342,0.26653,0.26391
0.88578,0.17801,0.21827,0.17857,0.21717,0.34052,0.2234,0.41343,0.26658,0.26398
0.88589,0.17803,0.21831,0.17859,0.21717,0.34052,0.22341,0.41343,0.26658,0.26401
0.886,0.17805,0.21833,0.1786,0.21718,0.34053,0.22341,0.41346,0.2666,0.26402
0.88611,0.17807,0.21835,0.17861,0.21719,0.34053,0.22342,0.41351,0.26661,0.26403
0.88622,0.17809,0.21836,0.17862,0.21719,0.34054,0.22343,0.41359,0.26664,0.26404
0.88633,0.17814,0.21838,0.17863,0.21724,0.34055,0.22345,0.41367,0.26664,0.26405
0.88644,0.17819,0.2184,0.17866,0.21725,0.34056,0.22345,0.41367,0.26671,0.26407
0.88656,0.1782,0.21841,0.17867,0.21726,0.34058,0.22346,0.41368,0.26671,0.26407
0.88667,0.17821,0.21843,0.17867,0.21727,0.34061,0.22346,0.4137,0.26673,0.26408
0.88678,0.17821,0.21845,0.17867,0.21731,0.34061,0.22348,0.41377,0.26673,0.26409
0.88689,0.17823,0.21847,0.17868,0.21733,0.34062,0.22349,0.4139,0.26677,0.26409
0.887,0.17823,0.21848,0.17871,0.21734,0.3407,0.2235,0.41396,0.26678,0.26411
0.88711,0.17826,0.2185,0.17872,0.21735,0.3407,0.22351,0.41399,0.26681,0.26415
0.88722,0.1783,0.21851,0.17877,0.21737,0.34071,0.22351,0.414,0.26684,0.26415
0.88733,0.1783,0.21851,0.17882,0.21737,0.34072,0.22354,0.41409,0.26684,0.26417
0.88744,0.17831,0.21852,0.17885,0.21738,0.34072,0.22355,0.41414,0.26686,0.26418
0.88756,0.17831,0.21853,0.17888,0.21738,0.34072,0.22356,0.41422,0.26686,0.26419
0.88767,0.17832,0.21853,0.1789,0.21744,0.34074,0.22358,0.41425,0.26687,0.26421
0.88778,0.17832,0.21854,0.17891,0.21746,0.34075,0.22359,0.41429,0.26688,0.26422
0.88789,0.17837,0.2186,0.17891,0.21749,0.34075,0.22361,0.41437,0.26694,0.26422
0.888,0.17837,0.21862,0.17892,0.21749,0.34077,0.22362,0.41441,0.26694,0.26423
0.88811,0.17838,0.21863,0.17898,0.2175,0.34078,0.22364,0.41441,0.26695,0.26424
0.88822,0.17842,0.21866,0.17899,0.21751,0.34079,0.22364,0.41455,0.26696,0.26425
0.88833,0.17842,0.21872,0.17899,0.21751,0.34081,0.22366,0.41463,0.26696,0.26425
0.88844,0.17842,0.21873,0.17905,0.21752,0.34082,0.22366,0.41465,0.26698,0.26425
0.88856,0.17843,0.21875,0.17906,0.21754,0.34083,0.22367,0.4147,0.26701,0.26432
0.88867,0.17846,0.21876,0.17907,0.21754,0.34086,0.22369,0.41471,0.26703,0.26433
0.88878,0.17847,0.21878,0.17907,0.21754,0.34087,0.2237,0.41484,0.26706,0.26437
0.88889,0.17853,0.21878,0.17909,0.21758,0.34087,0.22373,0.41493,0.26707,0.26438
0.889,0.17853,0.2188,0.1791,0.21759,0.34089,0.22376,0.41496,0.26711,0.26442
0.88911,0.17853,0.21881,0.17912,0.21762,0.34089,0.22377,0.41503,0.26713,0.26446
0.88922,0.17856,0.21882,0.17913,0.21762,0.3409,0.2238,0.4151,0.26715,0.26449
0.88933,0.17859,0.21882,0.17913,0.21763,0.34091,0.2238,0.41512,0.26715,0.2645
0.88944,0.17859,0.21883,0.17913,0.21764,0.34092,0.22381,0.41516,0.26723,0.2645
0.88956,0.1786,0.21885,0.17914,0.21765,0.34093,0.22385,0.4152,0.26724,0.26451
0.88967,0.17863,0.21886,0.17915,0.21766,0.34093,0.22387,0.41523,0.26724,0.26455
0.88978,0.17864,0.2189,0.17917,0.21767,0.34094,0.22388,0.41534,0.26725,0.26455
0.88989,0.17866,0.21891,0.17918,0.21768,0.34094,0.22391,0.41544,0.26729,0.26456
0.89,0.17867,0.21891,0.17921,0.2177,0.341,0.22392,0.41547,0.26732,0.26459
0.89011,0.17867,0.21892,0.17925,0.21775,0.34101,0.22395,0.41556,0.26738,0.26462
0.89022,0.17868,0.21894,0.17925,0.21776,0.34101,0.22396,0.41562,0.26738,0.26467
0.89033,0.17871,0.219,0.17926,0.21778,0.34104,0.22399,0.41562,0.26744,0.26468
0.89044,0.17876,0.21903,0.17926,0.21781,0.34104,0.224,0.41564,0.26748,0.26469
0.89056,0.17877,0.21904,0.17927,0.21782,0.34105,0.22402,0.41583,0.26749,0.26471
0.89067,0.17878,0.21905,0.17929,0.21782,0.34107,0.22402,0.41584,0.2675,0.26472
0.89078,0.17878,0.21905,0.17936,0.21783,0.34107,0.22403,0.41589,0.2675,0.26484
0.89089,0.1788,0.21908,0.17939,0.21785,0.34108,0.22404,0.41591,0.26751,0.26485
0.891,0.17885,0.21909,0.1794,0.21789,0.34109,0.22405,0.41595,0.26753,0.26487
0.89111,0.17888,0.21909,0.1794,0.21789,0.34109,0.22405,0.41637,0.26754,0.26487
0.89122,0.17888,0.21912,0.17941,0.21791,0.3411,0.22408,0.41641,0.26756,0.26488
0.89133,0.17888,0.21912,0.17946,0.21794,0.34111,0.22415,0.41643,0.26765,0.26492
0.89144,0.17888,0.21913,0.1795,0.21794,0.34113,0.22416,0.41647,0.2677,0.26496
0.89156,0.17891,0.21915,0.17951,0.21795,0.34113,0.22416,0.41649,0.26775,0.26497
0.89167,0.17891,0.21917,0.17956,0.21795,0.34116,0.22417,0.4165,0.26776,0.265
0.89178,0.17893,0.21919,0.17958,0.21795,0.34117,0.22418,0.41656,0.26778,0.26501
0.89189,0.17894,0.21923,0.17959,0.21796,0.34117,0.22418,0.41673,0.26778,0.26502
0.892,0.17895,0.21923,0.1796,0.21796,0.34117,0.2242,0.41687,0.26779,0.26506
0.89211,0.17897,0.21923,0.17964,0.21796,0.34119,0.2242,0.41689,0.26783,0.26507
0.89222,0.17899,0.21923,0.17964,0.21797,0.3412,0.22422,0.41708,0.26784,0.26508
0.89233,0.17899,0.21924,0.17966,0.21798,0.34121,0.22423,0.41711,0.26785,0.26508
0.89244,0.179,0.21926,0.17969,0.21802,0.34122,0.22427,0.41715,0.26786,0.26508
0.89256,0.17903,0.21927,0.17973,0.21802,0.34122,0.22428,0.41727,0.26788,0.26509
0.89267,0.17907,0.21927,0.17974,0.21802,0.34124,0.22428,0.41732,0.2679,0.2651
0.89278,0.17908,0.21928,0.17976,0.21804,0.34125,0.22428,0.41744,0.26792,0.2651
0.89289,0.1791,0.21928,0.17977,0.21804,0.34126,0.22428,0.41768,0.26797,0.2651
0.893,0.17912,0.2193,0.17978,0.21804,0.34129,0.22428,0.41776,0.26797,0.26515
0.89311,0.17916,0.21932,0.1798,0.21805,0.34129,0.22429,0.4178,0.26804,0.26519
0.89322,0.17919,0.21933,0.17983,0.21809,0.34132,0.22432,0.41781,0.26811,0.2652
0.89333,0.17919,0.21934,0.17984,0.2181,0.34132,0.22435,0.41782,0.26812,0.26522
0.89344,0.1792,0.21935,0.17985,0.21812,0.34133,0.22438,0.41789,0.26812,0.26524
0.89356,0.17921,0.21936,0.17989,0.21816,0.34138,0.22439,0.41791,0.26814,0.26525
0.89367,0.17922,0.21936,0.17989,0.21817,0.34139,0.22439,0.41799,0.26816,0.2653
0.89378,0.17922,0.21944,0.17989,0.21818,0.3414,0.2244,0.41804,0.26818,0.26533
0.89389,0.17923,0.21944,0.17996,0.21819,0.34144,0.22444,0.41808,0.2682,0.26538
0.894,0.17924,0.21946,0.17997,0.21819,0.34146,0.22445,0.41816,0.26823,0.26538
0.89411,0.17926,0.21946,0.17998,0.21822,0.3415,0.22448,0.41835,0.26825,0.2654
0.89422,0.17929,0.21947,0.18002,0.21826,0.34151,0.22448,0.41835,0.26826,0.26543
0.89433,0.17933,0.21947,0.18002,0.21831,0.34153,0.22452,0.41846,0.26826,0.26551
0.89444,0.17934,0.21948,0.18004,0.21831,0.34154,0.22456,0.41849,0.26829,0.26556
0.89456,0.17935,0.21948,0.18009,0.21832,0.34154,0.22457,0.41852,0.26832,0.26556
0.89467,0.17935,0.21949,0.1801,0.21832,0.34154,0.2246,0.41865,0.26839,0.2656
0.89478,0.17941,0.21952,0.18012,0.21833,0.34156,0.22462,0.41866,0.26839,0.2656
0.89489,0.17941,0.21952,0.18021,0.21834,0.34159,0.22465,0.41886,0.26841,0.26561
0.895,0.17944,0.21952,0.18022,0.21835,0.34161,0.22466,0.41894,0.26842,0.26562
0.89511,0.17945,0.21952,0.18022,0.21836,0.34161,0.22466,0.41906,0.26844,0.26565
0.89522,0.17946,0.21953,0.18025,0.21837,0.34161,0.22471,0.41912,0.26845,0.26565
0.89533,0.17947,0.21957,0.18029,0.21842,0.34164,0.22474,0.41914,0.26845,0.26565
0.89544,0.17951,0.21958,0.18032,0.21842,0.34165,0.22477,0.41916,0.26847,0.26567
0.89556,0.17954,0.21959,0.18033,0.21843,0.34165,0.22477,0.4192,0.26847,0.26568
0.89567,0.17957,0.21961,0.18037,0.21845,0.34166,0.22477,0.41929,0.26848,0.26569
0.89578,0.17957,0.21965,0.18038,0.21851,0.34169,0.22479,0.4193,0.26854,0.2657
0.89589,0.17961,0.21966,0.18044,0.21852,0.3417,0.22482,0.41959,0.26856,0.2657
0.896,0.17962,0.21966,0.18045,0.21852,0.34176,0.22482,0.41966,0.26856,0.26573
0.89611,0.17965,0.21966,0.18045,0.21854,0.34177,0.22483,0.41984,0.26856,0.26573
0.89622,0.17966,0.21966,0.18045,0.21854,0.34181,0.22485,0.41985,0.26857,0.26576
0.89633,0.17971,0.21967,0.18046,0.21856,0.34182,0.22486,0.41986,0.26857,0.26576
0.89644,0.17971,0.21969,0.18046,0.21857,0.34182,0.22486,0.42009,0.26862,0.26578
0.89656,0.17971,0.21969,0.18048,0.21857,0.34184,0.22487,0.42022,0.26862,0.2658
0.89667,0.17973,0.21971,0.1805,0.21858,0.34185,0.22489,0.42023,0.26863,0.2658
0.89678,0.17974,0.21973,0.18051,0.21858,0.34185,0.22491,0.42024,0.26864,0.26582
0.89689,0.17976,0.21979,0.18052,0.21862,0.34186,0.22493,0.42038,0.26867,0.26584
0.897,0.17979,0.21982,0.18053,0.21863,0.34192,0.22493,0.42043,0.26869,0.26592
0.89711,0.17979,0.21984,0.18056,0.21863,0.34195,0.22495,0.42043,0.26872,0.26595
0.89722,0.17982,0.21984,0.18056,0.21865,0.34195,0.22498,0.42044,0.26874,0.26595
0.89733,0.17982,0.21992,0.18058,0.21867,0.34199,0.22499,0.42044,0.26876,0.26597
0.89744,0.17982,0.21992,0.18058,0.21868,0.34202,0.22503,0.42051,0.26878,0.26601
0.89756,0.17983,0.21992,0.18058,0.21869,0.34205,0.22503,0.42056,0.26878,0.26609
0.89767,0.17986,0.21995,0.18067,0.21874,0.34206,0.22505,0.42063,0.26881,0.26611
0.89778,0.17986,0.21995,0.18067,0.21874,0.34207,0.22507,0.42065,0.26882,0.26611
0.89789,0.17988,0.21996,0.18067,0.21875,0.34207,0.22509,0.42068,0.26887,0.26613
0.898,0.17989,0.21997,0.18071,0.21876,0.34209,0.22511,0.42088,0.26888,0.26614
0.89811,0.1799,0.21999,0.18073,0.2188,0.34209,0.22517,0.421,0.26888,0.26615
0.89822,0.1799,0.21999,0.18077,0.21883,0.3421,0.22521,0.42101,0.26889,0.26622
0.89833,0.17991,0.21999,0.18079,0.21884,0.34211,0.22522,0.42112,0.2689,0.26622
0.89844,0.17994,0.22001,0.18083,0.21885,0.34214,0.22523,0.42127,0.26892,0.26624
0.89856,0.17998,0.22002,0.18083,0.21886,0.34216,0.22523,0.4213,0.26896,0.26624
0.89867,0.17999,0.22003,0.18085,0.21886,0.34217,0.22529,0.42133,0.26897,0.26632
0.89878,0.17999,0.22003,0.18093,0.21888,0.34217,0.22533,0.42154,0.26899,0.26633
0.89889,0.17999,0.22005,0.18094,0.2189,0.34218,0.22535,0.42174,0.26902,0.26633
0.899,0.17999,0.22008,0.18094,0.21891,0.34219,0.22535,0.42174,0.26902,0.26635
0.89911,0.18002,0.2201,0.18095,0.21892,0.34219,0.22538,0.42185,0.26905,0.26636
0.89922,0.18003,0.22011,0.18096,0.21895,0.34221,0.22539,0.42188,0.26905,0.26644
0.89933,0.18005,0.22012,0.18099,0.21895,0.34221,0.2254,0.42198,0.26908,0.26652
0.89944,0.18006,0.22012,0.18101,0.21897,0.34222,0.22543,0.42201,0.26908,0.26655
0.89956,0.18007,0.22013,0.18102,0.21897,0.34222,0.22544,0.42211,0.26917,0.26655
0.89967,0.18007,0.22016,0.18102,0.21901,0.34222,0.22552,0.42215,0.26917,0.26657
0.89978,0.18008,0.22018,0.18111,0.21903,0.34222,0.22557,0.42232,0.26919,0.2666
0.89989,0.18013,0.22018,0.18113,0.21906,0.34223,0.22557,0.42235,0.26921,0.26662
0.9,0.18018,0.2202,0.18113,0.21909,0.34224,0.22559,0.42242,0.26924,0.26663
0.90011,0.18025,0.22029,0.18114,0.21909,0.34227,0.2256,0.42249,0.26927,0.26663
0.90022,0.18027,0.22029,0.18115,0.2191,0.34227,0.2256,0.42255,0.2693,0.26666
0.90033,0.18027,0.22031,0.18117,0.21913,0.34228,0.22563,0.42272,0.26931,0.26671
0.90044,0.18031,0.22034,0.18118,0.21915,0.3423,0.22566,0.42288,0.26935,0.26672
0.90056,0.18031,0.22034,0.1812,0.21915,0.3423,0.22571,0.42302,0.26939,0.26673
0.90067,0.18032,0.22035,0.18121,0.21918,0.34233,0.22571,0.42302,0.2694,0.26673
0.90078,0.18034,0.22036,0.18123,0.21919,0.34237,0.22571,0.42307,0.26944,0.26679
0.90089,0.18035,0.22037,0.18124,0.2192,0.34238,0.22572,0.42323,0.26946,0.26682
0.901,0.18036,0.22037,0.18124,0.2192,0.34241,0.22574,0.42326,0.26948,0.26683
0.90111,0.18036,0.22038,0.18124,0.21921,0.34242,0.22574,0.42336,0.26951,0.26685
0.90122,0.18039,0.2204,0.18125,0.21921,0.34244,0.22575,0.42344,0.26958,0.26688
0.90133,0.1804,0.2204,0.18127,0.21923,0.34245,0.22577,0.42348,0.26959,0.2669
0.90144,0.18043,0.22042,0.18131,0.21929,0.34245,0.22578,0.42352,0.2696,0.2669
0.90156,0.18044,0.22043,0.18133,0.21929,0.34248,0.22584,0.42371,0.26966,0.26691
0.90167,0.18046,0.22043,0.18135,0.2193,0.34248,0.22584,0.42371,0.26967,0.26693
0.90178,0.18048,0.22043,0.18137,0.2193,0.34249,0.22586,0.42375,0.26969,0.26694
0.90189,0.18049,0.22043,0.18138,0.2193,0.34249,0.22588,0.42382,0.26974,0.26697
0.902,0.18051,0.22044,0.18143,0.21931,0.34253,0.2259,0.42398,0.26974,0.26699
0.90211,0.18052,0.22051,0.18146,0.21933,0.34256,0.22592,0.42401,0.26975,0.26701
0.90222,0.18053,0.22051,0.18149,0.21934,0.34258,0.22595,0.42402,0.26977,0.26703
0.90233,0.18053,0.22052,0.1815,0.21935,0.34262,0.22595,0.4241,0.26977,0.26711
0.90244,0.18053,0.22052,0.18153,0.21936,0.34262,0.226,0.4241,0.26979,0.26711
0.90256,0.18054,0.22053,0.18154,0.21938,0.34262,0.22601,0.42421,0.26988,0.26715
0.90267,0.18058,0.22053,0.18156,0.21941,0.34263,0.22601,0.42423,0.26988,0.26715
0.90278,0.18065,0.22056,0.18156,0.21942,0.34266,0.22604,0.42443,0.26988,0.26719
0.90289,0.18071,0.22058,0.18161,0.21943,0.34267,0.22605,0.42451,0.26988,0.26719
0.903,0.18071,0.22058,0.18161,0.21945,0.3427,0.22605,0.42451,0.26991,0.2672
0.90311,0.18072,0.22058,0.18162,0.21949,0.34272,0.22605,0.42452,0.26991,0.26723
0.90322,0.18078,0.22059,0.18163,0.2195,0.34274,0.22608,0.42456,0.26994,0.26723
0.90333,0.18079,0.22061,0.18169,0.21951,0.34274,0.22609,0.42458,0.27,0.26728
0.90344,0.18081,0.22062,0.18169,0.21959,0.34275,0.22613,0.42477,0.27001,0.2673
0.90356,0.18081,0.22063,0.18171,0.21961,0.34277,0.22617,0.42483,0.27004,0.2673
0.90367,0.18084,0.22064,0.18179,0.21964,0.34279,0.22618,0.42483,0.27004,0.26734
0.90378,0.18085,0.22064,0.18182,0.21965,0.3428,0.2262,0.42485,0.27005,0.26739
0.90389,0.18087,0.22071,0.18183,0.21966,0.34281,0.22624,0.42492,0.27007,0.2674
0.904,0.1809,0.22071,0.18183,0.21969,0.34283,0.22625,0.42494,0.27008,0.26743
0.90411,0.18094,0.22072,0.18184,0.2197,0.34285,0.22625,0.42497,0.27012,0.26743
0.90422,0.18095,0.22072,0.18185,0.21972,0.34286,0.22627,0.42504,0.27014,0.26744
0.90433,0.18096,0.22073,0.18186,0.21973,0.34289,0.22627,0.42513,0.27018,0.26744
0.90444,0.18097,0.22074,0.1819,0.21974,0.34292,0.22629,0.42513,0.27019,0.26747
0.90456,0.18102,0.22075,0.18192,0.21977,0.34293,0.2263,0.42515,0.27022,0.26751
0.90467,0.18103,0.22081,0.182,0.2198,0.34295,0.22631,0.4253,0.27022,0.26761
0.90478,0.18105,0.22086,0.18203,0.21981,0.34296,0.22632,0.4253,0.27022,0.26766
0.90489,0.18108,0.22086,0.18205,0.21987,0.34296,0.22635,0.42539,0.27023,0.26766
0.905,0.18109,0.22087,0.1821,0.21987,0.34298,0.22635,0.42541,0.27025,0.26766
0.90511,0.18109,0.22087,0.18211,0.2199,0.34299,0.22635,0.42544,0.27026,0.26768
0.90522,0.18109,0.22089,0.18212,0.21999,0.34301,0.22637,0.42556,0.2703,0.26773
0.90533,0.18109,0.22093,0.18212,0.22003,0.34304,0.22638,0.42576,0.27032,0.26773
0.90544,0.18113,0.22093,0.18212,0.22005,0.34305,0.22641,0.42589,0.27037,0.26773
0.90556,0.18114,0.22097,0.18215,0.2201,0.34309,0.22641,0.42601,0.27041,0.26775
0.90567,0.18114,0.22098,0.18219,0.22018,0.34311,0.22642,0.42603,0.27048,0.26779
0.90578,0.18116,0.22099,0.18223,0.22018,0.34311,0.22644,0.42612,0.27051,0.26782
0.90589,0.18116,0.22099,0.18223,0.2202,0.34313,0.22644,0.42612,0.27053,0.2679
0.906,0.18118,0.22101,0.18224,0.22021,0.34314,0.22645,0.42622,0.27054,0.26795
0.90611,0.18119,0.22102,0.18226,0.22021,0.34314,0.22648,0.42646,0.27057,0.26796
0.90622,0.1812,0.22103,0.18226,0.22021,0.34318,0.22649,0.42654,0.27062,0.26799
0.90633,0.18125,0.22104,0.18227,0.22022,0.34318,0.22654,0.42657,0.27063,0.26802
0.90644,0.18127,0.22107,0.1823,0.22023,0.34318,0.22663,0.42667,0.27064,0.26806
0.90656,0.18129,0.22109,0.18231,0.22023,0.34321,0.22666,0.42674,0.27068,0.26808
0.90667,0.1813,0.22112,0.18233,0.22026,0.34321,0.22667,0.42685,0.27069,0.2681
0.90678,0.18134,0.22112,0.18233,0.22029,0.34322,0.22668,0.42696,0.27073,0.26812
0.90689,0.18136,0.22113,0.18233,0.22031,0.34322,0.22669,0.427,0.27075,0.26814
0.907,0.1814,0.22114,0.18235,0.22032,0.34323,0.22677,0.42717,0.27077,0.26815
0.90711,0.18141,0.22119,0.18235,0.22034,0.34324,0.22677,0.42741,0.27077,0.26815
0.90722,0.18144,0.22119,0.18237,0.22035,0.34324,0.22679,0.42751,0.27081,0.26817
0.90733,0.18145,0.2212,0.18237,0.22037,0.34326,0.22682,0.42762,0.27085,0.26821
0.90744,0.1815,0.22121,0.1824,0.22037,0.34327,0.22685,0.4277,0.27086,0.26821
0.90756,0.18152,0.22122,0.18241,0.22048,0.3433,0.22686,0.42772,0.27096,0.26821
0.90767,0.18154,0.22128,0.18242,0.22049,0.34331,0.22686,0.42782,0.27096,0.26821
0.90778,0.18155,0.22129,0.18242,0.22049,0.34331,0.22688,0.42789,0.27099,0.26822
0.90789,0.18158,0.22129,0.18242,0.22052,0.34331,0.22688,0.42796,0.27105,0.26823
0.908,0.18161,0.22133,0.18242,0.22056,0.34332,0.22689,0.42798,0.27111,0.26824
0.90811,0.18167,0.22134,0.18245,0.22057,0.34334,0.2269,0.42803,0.27114,0.26831
0.90822,0.18168,0.22134,0.18246,0.2206,0.34337,0.22692,0.42819,0.27117,0.26833
0.90833,0.1817,0.22136,0.18246,0.22062,0.34339,0.22694,0.4282,0.27124,0.26833
0.90844,0.18172,0.22136,0.18252,0.22063,0.3434,0.227,0.4283,0.27125,0.26836
0.90856,0.18177,0.22136,0.18259,0.22064,0.34341,0.22701,0.42836,0.27127,0.26836
0.90867,0.18177,0.22137,0.18259,0.22066,0.34344,0.22705,0.42838,0.27127,0.26837
0.90878,0.18178,0.22139,0.18261,0.22066,0.34346,0.22706,0.42856,0.27128,0.26842
0.90889,0.1818,0.22139,0.18263,0.22067,0.34348,0.22708,0.42862,0.27133,0.26844
0.909,0.18188,0.22139,0.18264,0.22069,0.34349,0.2271,0.42876,0.27134,0.2685
0.90911,0.1819,0.22146,0.18269,0.22072,0.34349,0.22713,0.42877,0.27134,0.26851
0.90922,0.18191,0.22147,0.1827,0.22072,0.3435,0.22715,0.42877,0.27143,0.26853
0.90933,0.18194,0.22147,0.18271,0.22073,0.34352,0.22715,0.42879,0.27145,0.26855
0.90944,0.18195,0.22148,0.18271,0.22076,0.34354,0.22718,0.4288,0.27146,0.26856
0.90956,0.18195,0.2215,0.18276,0.22077,0.34355,0.22719,0.42883,0.27146,0.26857
0.90967,0.18197,0.22151,0.18279,0.2208,0.34357,0.22724,0.42903,0.27147,0.26858
0.90978,0.18199,0.22151,0.18281,0.22081,0.34357,0.22726,0.42913,0.27151,0.26859
0.90989,0.18202,0.22152,0.18286,0.22083,0.34357,0.22726,0.42921,0.27158,0.26866
0.91,0.18204,0.22152,0.18288,0.22084,0.34359,0.22728,0.42937,0.27163,0.2687
0.91011,0.18204,0.22154,0.18288,0.22084,0.3436,0.22731,0.42942,0.27168,0.26873
0.91022,0.1821,0.22156,0.18288,0.22085,0.34362,0.22731,0.42952,0.27171,0.26874
0.91033,0.18211,0.22157,0.1829,0.22087,0.34363,0.22741,0.42954,0.27171,0.26874
0.91044,0.1822,0.22158,0.18292,0.22091,0.34365,0.22742,0.42968,0.27171,0.26876
0.91056,0.1822,0.22158,0.18293,0.22092,0.34368,0.22742,0.42998,0.27171,0.26878
0.91067,0.18221,0.22159,0.18294,0.22092,0.34369,0.22745,0.42998,0.27176,0.26879
0.91078,0.18222,0.2216,0.18301,0.22093,0.34369,0.22748,0.43012,0.27187,0.26882
0.91089,0.18226,0.2216,0.18304,0.22093,0.34369,0.22748,0.4302,0.27187,0.26883
0.911,0.18228,0.22162,0.18305,0.22095,0.34371,0.22749,0.43027,0.27188,0.26886
0.91111,0.18228,0.22162,0.18306,0.22098,0.34372,0.22754,0.43034,0.2719,0.26887
0.91122,0.18229,0.22168,0.18312,0.221,0.34372,0.2276,0.43036,0.27192,0.26888
0.91133,0.18231,0.22168,0.18312,0.22106,0.34373,0.2276,0.43036,0.27193,0.2689
0.91144,0.18232,0.2217,0.18318,0.22106,0.34374,0.22761,0.43039,0.27195,0.26891
0.91156,0.18233,0.22187,0.18318,0.2211,0.34376,0.22763,0.43042,0.27196,0.26894
0.91167,0.18234,0.22187,0.18319,0.22114,0.34378,0.22763,0.43067,0.27197,0.26897
0.91178,0.18239,0.22188,0.18324,0.22115,0.34381,0.22765,0.43082,0.27198,0.26897
0.91189,0.1824,0.2219,0.18325,0.22116,0.34382,0.22767,0.43104,0.27199,0.26901
0.912,0.1824,0.22202,0.18328,0.22121,0.34384,0.22771,0.43116,0.272,0.26904
0.91211,0.18241,0.22204,0.18331,0.22122,0.34386,0.22771,0.43119,0.27205,0.26905
0.91222,0.18241,0.22204,0.18334,0.22122,0.34387,0.22771,0.43122,0.27207,0.26905
0.91233,0.18243,0.22206,0.18337,0.22126,0.34387,0.22774,0.43127,0.27207,0.26907
0.91244,0.18244,0.22207,0.18338,0.22131,0.3439,0.22774,0.43137,0.27209,0.26909
0.91256,0.18244,0.22208,0.18341,0.22132,0.34391,0.22778,0.43166,0.2721,0.26915
0.91267,0.18246,0.22209,0.18347,0.22135,0.34393,0.22779,0.4317,0.27212,0.26915
0.91278,0.1825,0.2221,0.18348,0.22137,0.34395,0.22779,0.43195,0.27216,0.26916
0.91289,0.1825,0.22212,0.18349,0.22139,0.34395,0.2278,0.43197,0.27216,0.26916
0.913,0.18252,0.22214,0.18351,0.22142,0.34396,0.22787,0.43213,0.27229,0.26922
0.91311,0.18253,0.22214,0.18356,0.22145,0.34396,0.22788,0.43213,0.2724,0.26923
0.91322,0.18253,0.22214,0.18356,0.22146,0.34397,0.22789,0.43219,0.27241,0.26926
0.91333,0.18257,0.22214,0.18361,0.22149,0.34398,0.2279,0.43222,0.27242,0.26926
0.91344,0.18258,0.22215,0.18364,0.22153,0.34398,0.2279,0.43233,0.27244,0.26927
0.91356,0.18265,0.22216,0.18364,0.22156,0.34398,0.22792,0.43234,0.27245,0.26928
0.91367,0.18268,0.22222,0.18365,0.22157,0.344,0.22792,0.43257,0.2725,0.26928
0.91378,0.1827,0.22223,0.18365,0.22157,0.34404,0.22794,0.43259,0.27252,0.26929
0.91389,0.18272,0.22223,0.18366,0.22159,0.34405,0.22794,0.43259,0.27253,0.2693
0.914,0.18274,0.22227,0.18369,0.22159,0.34408,0.22795,0.43275,0.27258,0.26934
0.91411,0.18276,0.22227,0.1837,0.2216,0.3441,0.22796,0.43282,0.27259,0.26934
0.91422,0.18277,0.22227,0.18371,0.22166,0.34411,0.22803,0.43289,0.27259,0.26935
0.91433,0.18279,0.22229,0.18376,0.22167,0.34413,0.22806,0.43295,0.27264,0.26937
0.91444,0.18281,0.2223,0.18377,0.22171,0.34414,0.22812,0.433,0.27264,0.26939
0.91456,0.18282,0.22249,0.18379,0.22172,0.34415,0.22812,0.43301,0.27269,0.26944
0.91467,0.18284,0.22249,0.18381,0.22173,0.34415,0.22812,0.43307,0.27273,0.26949
0.91478,0.18293,0.22255,0.18383,0.22176,0.34416,0.22813,0.43326,0.27276,0.2695
0.91489,0.18301,0.22255,0.18383,0.22178,0.3442,0.22819,0.43335,0.27283,0.26951
0.915,0.18305,0.22257,0.18385,0.22179,0.34422,0.2282,0.43335,0.27284,0.26952
0.91511,0.18309,0.2226,0.18388,0.22181,0.34426,0.22824,0.43339,0.27285,0.26956
0.91522,0.18309,0.22261,0.18389,0.22188,0.34429,0.22825,0.43347,0.27287,0.26963
0.91533,0.18309,0.22263,0.1839,0.22192,0.3443,0.22839,0.43357,0.27293,0.26965
0.91544,0.18312,0.22264,0.18393,0.22196,0.3443,0.22841,0.43358,0.27295,0.26966
0.91556,0.18313,0.22267,0.18396,0.22199,0.34431,0.22843,0.4336,0.27298,0.26966
0.91567,0.18313,0.22269,0.18399,0.22206,0.34433,0.22844,0.43366,0.27301,0.26969
0.91578,0.18316,0.2227,0.184,0.22208,0.34433,0.22844,0.4337,0.27303,0.26969
0.91589,0.18317,0.22275,0.18403,0.22208,0.34435,0.22854,0.43392,0.27309,0.26971
0.916,0.18323,0.22275,0.18405,0.22209,0.34436,0.22855,0.43394,0.27315,0.26972
0.91611,0.18324,0.22276,0.18409,0.22209,0.34436,0.2286,0.43402,0.27317,0.26972
0.91622,0.18328,0.22278,0.18412,0.22213,0.34437,0.22863,0.43414,0.27319,0.26975
0.91633,0.18329,0.22282,0.18414,0.22213,0.34437,0.22869,0.43426,0.27324,0.26976
0.91644,0.18334,0.22282,0.18418,0.22213,0.34439,0.22871,0.4343,0.27331,0.26978
0.91656,0.18335,0.22282,0.18419,0.22214,0.34441,0.22871,0.4344,0.27336,0.26979
0.91667,0.18336,0.22286,0.1842,0.22219,0.34443,0.22879,0.43448,0.27341,0.26979
0.91678,0.18336,0.22286,0.18423,0.22225,0.34443,0.2288,0.43457,0.27343,0.26981
0.91689,0.18337,0.22288,0.18423,0.22226,0.34444,0.22882,0.43459,0.27345,0.26985
0.917,0.1834,0.22293,0.18429,0.22228,0.34446,0.22884,0.43464,0.27347,0.26986
0.91711,0.1834,0.22297,0.18429,0.2223,0.34446,0.22884,0.43466,0.27348,0.26986
0.91722,0.18344,0.22298,0.18431,0.22234,0.34447,0.22886,0.43502,0.27349,0.26986
0.91733,0.1835,0.223,0.18432,0.22234,0.34448,0.22886,0.43506,0.2735,0.26987
0.91744,0.18353,0.22301,0.18438,0.22235,0.34452,0.22886,0.43512,0.27353,0.26987
0.91756,0.18354,0.22302,0.18439,0.22237,0.34452,0.22894,0.43515,0.27354,0.2699
0.91767,0.18357,0.22302,0.18439,0.2224,0.34456,0.22898,0.43538,0.27355,0.26992
0.91778,0.18357,0.22303,0.18441,0.2224,0.34458,0.22899,0.43554,0.27356,0.26994
0.91789,0.18359,0.22304,0.18444,0.22241,0.34458,0.22899,0.43558,0.27359,0.26996
0.918,0.1836,0.22308,0.18448,0.22242,0.34459,0.22902,0.43558,0.27361,0.26996
0.91811,0.18362,0.22309,0.18451,0.22244,0.3446,0.22902,0.43571,0.27363,0.26996
0.91822,0.18364,0.22309,0.18453,0.22245,0.3446,0.22904,0.43577,0.27366,0.26999
0.91833,0.18373,0.22311,0.18453,0.22247,0.34466,0.22906,0.43592,0.27374,0.27001
0.91844,0.18375,0.22314,0.18454,0.2225,0.34466,0.22911,0.43594,0.27375,0.27003
0.91856,0.18377,0.22315,0.18454,0.2225,0.34466,0.22913,0.43614,0.27378,0.27004
0.91867,0.18378,0.22317,0.18456,0.22251,0.34466,0.22913,0.43619,0.27382,0.27005
0.91878,0.18379,0.22318,0.18457,0.22251,0.3447,0.22915,0.43629,0.27383,0.27005
0.91889,0.18385,0.22322,0.1846,0.22251,0.34471,0.22916,0.43646,0.27387,0.27005
0.919,0.18387,0.22322,0.18461,0.22252,0.34472,0.22919,0.43658,0.27389,0.27006
0.91911,0.18388,0.22324,0.18462,0.22254,0.34477,0.22919,0.43676,0.27391,0.27006
0.91922,0.18393,0.22326,0.18465,0.22254,0.34477,0.22919,0.43677,0.27398,0.2701
0.91933,0.18393,0.22327,0.18465,0.22256,0.34477,0.22919,0.43682,0.27399,0.27012
0.91944,0.18396,0.22331,0.18466,0.22257,0.34478,0.2292,0.43685,0.27402,0.27015
0.91956,0.18397,0.22333,0.18468,0.22259,0.3448,0.22923,0.43685,0.27404,0.27016
0.91967,0.18397,0.22334,0.18469,0.2226,0.34481,0.22924,0.43696,0.27405,0.2702
0.91978,0.18398,0.22337,0.18472,0.22263,0.34482,0.22925,0.43709,0.27411,0.27025
0.91989,0.18401,0.2234,0.18473,0.22264,0.34483,0.22925,0.43716,0.27411,0.27027
0.92,0.18401,0.22341,0.18475,0.22271,0.34484,0.22925,0.43717,0.27412,0.27031
0.92011,0.18402,0.22342,0.18476,0.22275,0.34484,0.22928,0.43737,0.27415,0.27035
0.92022,0.18404,0.22347,0.18486,0.22275,0.34488,0.22938,0.43747,0.2742,0.27042
0.92033,0.18404,0.22353,0.18489,0.22276,0.34491,0.22941,0.4376,0.27428,0.27042
0.92044,0.18406,0.22354,0.1849,0.22277,0.34494,0.22942,0.43772,0.2743,0.27043
0.92056,0.18412,0.22355,0.1849,0.22281,0.34495,0.22943,0.43788,0.27436,0.27044
0.92067,0.18416,0.22355,0.18491,0.22281,0.34502,0.22956,0.43806,0.27436,0.27046
0.92078,0.18418,0.22356,0.18491,0.22282,0.34502,0.22956,0.43812,0.27442,0.27053
0.92089,0.18424,0.22356,0.18492,0.22283,0.34502,0.22961,0.43813,0.27443,0.27053
0.921,0.18424,0.22359,0.18495,0.22287,0.34503,0.22961,0.43815,0.27449,0.27057
0.92111,0.18428,0.22362,0.18495,0.22287,0.34507,0.22961,0.4382,0.27454,0.27058
0.92122,0.18431,0.22365,0.18496,0.22292,0.34507,0.22961,0.43832,0.27455,0.2706
0.92133,0.18431,0.22374,0.18496,0.22293,0.34508,0.22964,0.43838,0.27456,0.27063
0.92144,0.18432,0.22378,0.18505,0.22295,0.34508,0.22965,0.43843,0.27462,0.27066
0.92156,0.18434,0.22385,0.18506,0.22302,0.34509,0.22966,0.43844,0.27462,0.27066
0.92167,0.18438,0.22386,0.18508,0.22304,0.34509,0.22967,0.43854,0.27464,0.27068
0.92178,0.1844,0.22386,0.18508,0.22304,0.3451,0.22968,0.43857,0.27466,0.2707
0.92189,0.18442,0.2239,0.18511,0.22306,0.34511,0.22968,0.43867,0.27467,0.27073
0.922,0.18443,0.2239,0.18513,0.22306,0.34516,0.22971,0.43869,0.27474,0.27075
0.92211,0.18445,0.22391,0.18514,0.22309,0.34516,0.22973,0.43869,0.27475,0.27075
0.92222,0.18449,0.22393,0.18515,0.22314,0.3452,0.22974,0.43871,0.27476,0.27075
0.92233,0.18449,0.22395,0.18515,0.22317,0.3452,0.22974,0.43885,0.27479,0.27082
0.92244,0.18451,0.22396,0.18518,0.2232,0.34521,0.22976,0.4391,0.2748,0.27082
0.92256,0.18452,0.22398,0.18519,0.22324,0.34522,0.22979,0.4391,0.27484,0.27083
0.92267,0.18454,0.22403,0.18521,0.22328,0.34522,0.2298,0.43918,0.27497,0.27083
0.92278,0.18457,0.22405,0.18522,0.22329,0.34522,0.22982,0.43942,0.27497,0.27083
0.92289,0.18461,0.22406,0.18523,0.22338,0.34523,0.22984,0.43942,0.275,0.27084
0.923,0.18464,0.22406,0.18524,0.22342,0.34523,0.22985,0.43942,0.27501,0.27087
0.92311,0.18468,0.22406,0.18527,0.22342,0.34523,0.22986,0.43944,0.27502,0.2709
0.92322,0.18469,0.22406,0.18527,0.22344,0.34524,0.2299,0.43961,0.27503,0.27091
0.92333,0.18476,0.22407,0.1853,0.22345,0.34526,0.22992,0.43987,0.27504,0.27093
0.92344,0.18477,0.22407,0.18533,0.2235,0.34526,0.22992,0.44017,0.27506,0.27094
0.92356,0.18478,0.22407,0.18544,0.22352,0.34533,0.22993,0.44022,0.27511,0.27097
0.92367,0.18481,0.22408,0.18544,0.22352,0.34533,0.22996,0.44026,0.27511,0.27099
0.92378,0.18484,0.2241,0.18545,0.22354,0.34534,0.22996,0.44026,0.27514,0.27102
0.92389,0.18486,0.22413,0.18547,0.22359,0.34535,0.22997,0.44031,0.27518,0.27106
0.924,0.18489,0.22423,0.18547,0.2236,0.34539,0.23003,0.44033,0.27536,0.27108
0.92411,0.18489,0.22428,0.18547,0.22362,0.3454,0.23004,0.44061,0.27538,0.2711
0.92422,0.1849,0.22429,0.18551,0.22366,0.34543,0.23005,0.44067,0.27543,0.2711
0.92433,0.18495,0.22431,0.18553,0.22366,0.34546,0.23005,0.4408,0.27553,0.27116
0.92444,0.18498,0.22432,0.18554,0.22367,0.34546,0.23012,0.44092,0.27554,0.27117
0.92456,0.18501,0.22436,0.18556,0.2237,0.34547,0.23014,0.44118,0.27557,0.27119
0.92467,0.18503,0.22436,0.18561,0.22372,0.34548,0.23014,0.44119,0.27557,0.27122
0.92478,0.18503,0.22437,0.18566,0.22372,0.34551,0.23015,0.44132,0.27563,0.27123
0.92489,0.1851,0.2244,0.18566,0.22377,0.34552,0.23016,0.44137,0.27566,0.27126
0.925,0.18511,0.2244,0.18575,0.22379,0.34553,0.23017,0.44151,0.27567,0.27147
0.92511,0.18511,0.22441,0.18575,0.2238,0.34553,0.2302,0.44155,0.27569,0.27147
0.92522,0.18512,0.22443,0.18577,0.22382,0.34554,0.23025,0.44171,0.27572,0.27156
0.92533,0.18514,0.22443,0.18581,0.22383,0.34556,0.2303,0.44189,0.27576,0.27158
0.92544,0.18516,0.22446,0.18582,0.22383,0.34557,0.23034,0.44194,0.2758,0.27163
0.92556,0.18519,0.2245,0.18583,0.22386,0.34557,0.23035,0.44195,0.27584,0.27166
0.92567,0.18519,0.2245,0.186,0.22387,0.34558,0.23037,0.44209,0.27584,0.27171
0.92578,0.18519,0.22455,0.186,0.22389,0.34558,0.23039,0.44238,0.27586,0.27175
0.92589,0.18521,0.22457,0.18601,0.2239,0.34558,0.2304,0.44238,0.27593,0.27176
0.926,0.18522,0.22457,0.18601,0.22396,0.34559,0.23043,0.4427,0.27593,0.27187
0.92611,0.18523,0.22458,0.18603,0.22398,0.34559,0.23043,0.44287,0.27595,0.27187
0.92622,0.18528,0.22465,0.1861,0.22399,0.34562,0.23045,0.4429,0.27598,0.272
0.92633,0.18532,0.2247,0.18611,0.22399,0.34564,0.2305,0.44291,0.27599,0.27201
0.92644,0.18533,0.22471,0.18617,0.22399,0.34566,0.23053,0.44296,0.27605,0.27207
0.92656,0.18537,0.22471,0.18618,0.22399,0.34566,0.23055,0.44303,0.27606,0.27214
0.92667,0.18539,0.22472,0.18618,0.22402,0.34567,0.23061,0.44326,0.27607,0.27217
0.92678,0.18543,0.22474,0.18619,0.22402,0.34567,0.23062,0.44335,0.27608,0.27219
0.92689,0.18543,0.22476,0.18621,0.22403,0.34568,0.23066,0.44352,0.27608,0.27223
0.927,0.18544,0.2248,0.18627,0.22404,0.34568,0.2307,0.44375,0.27609,0.27226
0.92711,0.18547,0.22488,0.1863,0.22408,0.3457,0.23072,0.44416,0.27613,0.27228
0.92722,0.1855,0.2249,0.18632,0.22409,0.34574,0.23074,0.44442,0.27615,0.27229
0.92733,0.1855,0.2249,0.18634,0.22412,0.34574,0.23074,0.44446,0.27617,0.27236
0.92744,0.18553,0.22494,0.18636,0.22413,0.3458,0.23079,0.44454,0.27617,0.27236
0.92756,0.18553,0.22494,0.18637,0.22414,0.34591,0.23085,0.44457,0.27618,0.27248
0.92767,0.18558,0.22499,0.18638,0.22414,0.34597,0.23087,0.44466,0.27618,0.27249
0.92778,0.18558,0.225,0.18638,0.22415,0.34598,0.23089,0.44467,0.2762,0.27255
0.92789,0.18561,0.22501,0.18638,0.22416,0.34599,0.23094,0.44481,0.27622,0.27258
0.928,0.18562,0.22503,0.18657,0.22417,0.34602,0.23094,0.44493,0.27624,0.27259
0.92811,0.18565,0.22505,0.18657,0.2242,0.34602,0.23095,0.44495,0.27625,0.27264
0.92822,0.18568,0.22506,0.18666,0.22422,0.34602,0.23096,0.44503,0.27636,0.27268
0.92833,0.18569,0.2251,0.18666,0.22423,0.34602,0.23096,0.44511,0.27636,0.27271
0.92844,0.18569,0.22511,0.18667,0.22426,0.34605,0.231,0.44539,0.27637,0.27272
0.92856,0.1857,0.22513,0.18668,0.22426,0.34606,0.23102,0.44552,0.27638,0.27272
0.92867,0.18571,0.22523,0.18669,0.22426,0.34609,0.23108,0.44579,0.27638,0.27281
0.92878,0.18575,0.22525,0.18673,0.22427,0.34609,0.2311,0.44584,0.2764,0.27283
0.92889,0.18582,0.22528,0.18674,0.22428,0.34611,0.23111,0.44586,0.27648,0.27284
0.929,0.18586,0.22531,0.18681,0.22433,0.34612,0.23119,0.44588,0.27648,0.27291
0.92911,0.18588,0.22532,0.18682,0.22439,0.34613,0.23121,0.44602,0.27648,0.27293
0.92922,0.18593,0.22538,0.18684,0.22439,0.34615,0.23122,0.44603,0.27651,0.27296
0.92933,0.18594,0.22539,0.18684,0.22441,0.34624,0.23125,0.44607,0.27653,0.27298
0.92944,0.18603,0.22543,0.18685,0.22441,0.34624,0.23127,0.44617,0.27654,0.27299
0.92956,0.18605,0.22547,0.18687,0.22443,0.34626,0.23131,0.44637,0.27656,0.27305
0.92967,0.18607,0.22548,0.18688,0.22443,0.34628,0.23131,0.44656,0.27659,0.27305
0.92978,0.18607,0.22549,0.18693,0.22445,0.34629,0.23132,0.44674,0.2766,0.27308
0.92989,0.18609,0.2255,0.18696,0.22448,0.34629,0.23138,0.4468,0.27661,0.27311
0.93,0.18611,0.22559,0.18698,0.22449,0.3463,0.23138,0.44687,0.27666,0.27311
0.93011,0.18615,0.22559,0.18701,0.2245,0.3463,0.23142,0.44702,0.27673,0.27311
0.93022,0.18615,0.2256,0.18701,0.22451,0.34632,0.23145,0.44732,0.27674,0.27311
0.93033,0.18618,0.22562,0.18709,0.22451,0.34634,0.23145,0.44737,0.27679,0.27313
0.93044,0.18622,0.22564,0.18719,0.22453,0.34637,0.23146,0.44745,0.27682,0.27317
0.93056,0.18625,0.22564,0.18726,0.22455,0.34638,0.23148,0.4475,0.27683,0.27318
0.93067,0.18631,0.22564,0.18726,0.22456,0.34642,0.2315,0.44752,0.27684,0.27321
0.93078,0.18637,0.22568,0.18726,0.22457,0.34651,0.2315,0.44755,0.27687,0.27324
0.93089,0.1864,0.2257,0.18727,0.22462,0.34651,0.23151,0.44756,0.27693,0.27325
0.931,0.18641,0.22573,0.18729,0.22465,0.34654,0.23153,0.44756,0.27694,0.27338
0.93111,0.18646,0.22574,0.1873,0.22468,0.34655,0.23157,0.44757,0.27694,0.2734
0.93122,0.18646,0.22574,0.1873,0.22469,0.34664,0.23158,0.44778,0.27701,0.27342
0.93133,0.18647,0.22574,0.18731,0.2247,0.34664,0.23159,0.44785,0.27702,0.27346
0.93144,0.18648,0.22575,0.18731,0.22471,0.34666,0.2316,0.44801,0.27703,0.27347
0.93156,0.18649,0.22584,0.18733,0.22473,0.34668,0.23162,0.44805,0.27706,0.27347
0.93167,0.18654,0.22586,0.18736,0.22473,0.34669,0.23164,0.44807,0.2771,0.27348
0.93178,0.18655,0.22588,0.18737,0.22476,0.34673,0.23164,0.44817,0.27711,0.27355
0.93189,0.18657,0.2259,0.18739,0.22476,0.34675,0.23166,0.4482,0.2772,0.27359
0.932,0.18663,0.22592,0.18741,0.22484,0.34676,0.23166,0.44823,0.27726,0.2736
0.93211,0.18664,0.22593,0.18743,0.22488,0.34678,0.23167,0.44825,0.27727,0.27365
0.93222,0.18665,0.22595,0.18748,0.22489,0.34679,0.23167,0.44829,0.27728,0.27367
0.93233,0.18665,0.22595,0.1875,0.22494,0.34684,0.23167,0.44837,0.27733,0.27372
0.93244,0.18669,0.22598,0.18752,0.22496,0.34685,0.23173,0.44903,0.27735,0.27373
0.93256,0.18673,0.22599,0.18753,0.22499,0.34691,0.23173,0.44927,0.27738,0.27373
0.93267,0.18679,0.22601,0.18758,0.22502,0.34692,0.23174,0.44928,0.27743,0.27374
0.93278,0.18679,0.22601,0.1876,0.22505,0.34694,0.23179,0.44933,0.27743,0.27378
0.93289,0.18683,0.22604,0.18761,0.22505,0.34694,0.2318,0.44941,0.27747,0.27379
0.933,0.18684,0.22605,0.18762,0.22509,0.34695,0.23181,0.44963,0.2775,0.27381
0.93311,0.18686,0.22607,0.18767,0.22517,0.34695,0.23184,0.44977,0.27753,0.27383
0.93322,0.18688,0.22607,0.18769,0.2252,0.34695,0.23187,0.44985,0.27757,0.27384
0.93333,0.1869,0.22608,0.18771,0.22523,0.347,0.23191,0.44997,0.27759,0.27394
0.93344,0.18692,0.22609,0.18772,0.22523,0.34701,0.23193,0.45004,0.27762,0.27398
0.93356,0.18692,0.22609,0.18773,0.22527,0.34704,0.23195,0.45053,0.27766,0.274
0.93367,0.18693,0.22609,0.18777,0.22528,0.34707,0.23195,0.4506,0.27776,0.274
0.93378,0.18696,0.22611,0.1878,0.22533,0.34707,0.23196,0.45082,0.27786,0.27402
0.93389,0.18702,0.22613,0.18781,0.22538,0.3471,0.23199,0.45084,0.27787,0.27403
0.934,0.18704,0.22615,0.18783,0.22539,0.34715,0.23203,0.45104,0.27812,0.27405
0.93411,0.18705,0.22619,0.18783,0.22539,0.34715,0.23203,0.45107,0.27814,0.27406
0.93422,0.18706,0.22619,0.18784,0.22545,0.34722,0.23204,0.45122,0.27817,0.27409
0.93433,0.18707,0.22626,0.18793,0.22546,0.34722,0.23205,0.4513,0.27819,0.27414
0.93444,0.18707,0.22626,0.18796,0.22551,0.34723,0.23206,0.45156,0.27822,0.27414
0.93456,0.18707,0.22627,0.18797,0.22556,0.34725,0.23207,0.45193,0.27825,0.27416
0.93467,0.18712,0.22627,0.18798,0.22556,0.34728,0.23207,0.45197,0.27826,0.27418
0.93478,0.18716,0.22628,0.18798,0.22558,0.34735,0.23212,0.45225,0.2783,0.27419
0.93489,0.18719,0.22629,0.18798,0.22569,0.34736,0.23218,0.45229,0.27834,0.2742
0.935,0.18722,0.22629,0.18798,0.22569,0.34737,0.23221,0.45245,0.27847,0.27427
0.93511,0.18729,0.2263,0.1881,0.2257,0.34741,0.23224,0.45246,0.27848,0.27439
0.93522,0.18729,0.22634,0.18817,0.22574,0.34741,0.23227,0.45248,0.2785,0.27442
0.93533,0.18729,0.22635,0.18819,0.22576,0.34743,0.23229,0.45257,0.27851,0.2745
0.93544,0.1873,0.22642,0.18822,0.22579,0.34743,0.23231,0.45262,0.27852,0.2745
0.93556,0.18731,0.22647,0.18823,0.2258,0.34744,0.23237,0.45281,0.27854,0.27452
0.93567,0.18733,0.22647,0.18825,0.22583,0.34747,0.2324,0.45287,0.27858,0.27453
0.93578,0.18734,0.22651,0.18829,0.22583,0.34748,0.2324,0.45297,0.27861,0.2746
0.93589,0.18738,0.22652,0.18832,0.22583,0.3475,0.23241,0.45298,0.27864,0.27462
0.936,0.18739,0.22655,0.18835,0.22584,0.34751,0.23245,0.45327,0.27867,0.27467
0.93611,0.18749,0.22655,0.18839,0.22585,0.34753,0.23245,0.45361,0.27868,0.27469
0.93622,0.18752,0.22656,0.18839,0.22588,0.34753,0.23249,0.45413,0.27868,0.27477
0.93633,0.18754,0.22658,0.18839,0.22589,0.34753,0.23252,0.45421,0.27869,0.2748
0.93644,0.18754,0.22659,0.1884,0.2259,0.34755,0.23252,0.45423,0.27871,0.2748
0.93656,0.18756,0.22659,0.18842,0.22594,0.34757,0.23253,0.45434,0.27874,0.27485
0.93667,0.18756,0.22659,0.18843,0.22594,0.34758,0.23253,0.45444,0.27875,0.27496
0.93678,0.18758,0.22669,0.18844,0.22595,0.34761,0.23254,0.4546,0.27876,0.27498
0.93689,0.18759,0.22669,0.18855,0.226,0.34763,0.23255,0.45471,0.27884,0.27503
0.937,0.18761,0.22671,0.18859,0.22602,0.34764,0.23256,0.45499,0.27885,0.27503
0.93711,0.18762,0.22671,0.1886,0.22602,0.34771,0.23258,0.45517,0.27891,0.27506
0.93722,0.18763,0.22672,0.1886,0.22603,0.34771,0.23258,0.45525,0.27892,0.27511
0.93733,0.18763,0.22673,0.18861,0.22603,0.34772,0.23258,0.45544,0.27892,0.27516
0.93744,0.18765,0.22674,0.18872,0.22605,0.34772,0.23258,0.45545,0.27895,0.27517
0.93756,0.18768,0.22675,0.18873,0.22605,0.34776,0.23262,0.45571,0.279,0.27521
0.93767,0.18774,0.22676,0.18881,0.22607,0.34778,0.23263,0.45584,0.27902,0.27522
0.93778,0.18775,0.22677,0.18883,0.22607,0.34779,0.23264,0.45589,0.27907,0.27526
0.93789,0.18776,0.2268,0.18893,0.22611,0.3478,0.23268,0.45609,0.27907,0.27527
0.938,0.18779,0.2268,0.18894,0.22611,0.34784,0.23268,0.45627,0.2791,0.27529
0.93811,0.18781,0.22681,0.18895,0.22611,0.34784,0.23272,0.45629,0.27913,0.27531
0.93822,0.18783,0.22684,0.18896,0.22613,0.34788,0.23278,0.45638,0.27916,0.27534
0.93833,0.18784,0.22685,0.18902,0.22618,0.3479,0.2328,0.45646,0.27919,0.27536
0.93844,0.18788,0.22686,0.18902,0.22619,0.34792,0.23281,0.45693,0.27925,0.27538
0.93856,0.18794,0.22691,0.18912,0.2262,0.34792,0.2329,0.45713,0.27928,0.27544
0.93867,0.18797,0.22696,0.18912,0.2262,0.34792,0.2329,0.45721,0.27942,0.27548
0.93878,0.18799,0.227,0.18917,0.22622,0.34793,0.23293,0.45721,0.27945,0.27549
0.93889,0.18805,0.22711,0.18917,0.22624,0.34795,0.23293,0.45749,0.27946,0.27555
0.939,0.1881,0.22711,0.18922,0.22629,0.34795,0.23293,0.45784,0.27946,0.27556
0.93911,0.18812,0.22721,0.1893,0.22632,0.34798,0.23294,0.45802,0.27949,0.27557
0.93922,0.18813,0.22726,0.18933,0.22636,0.34802,0.23294,0.45836,0.27951,0.27558
0.93933,0.18816,0.22727,0.18934,0.22646,0.34804,0.23298,0.4585,0.27952,0.27565
0.93944,0.18816,0.22733,0.18937,0.22648,0.34804,0.233,0.45853,0.27953,0.27566
0.93956,0.18827,0.22736,0.18939,0.22648,0.34808,0.23304,0.45909,0.27959,0.27567
0.93967,0.18828,0.22737,0.18957,0.22649,0.34809,0.23313,0.45934,0.27963,0.27571
0.93978,0.1883,0.22739,0.18958,0.22653,0.3481,0.23313,0.46028,0.27964,0.27576
0.93989,0.18831,0.2274,0.18962,0.22657,0.34814,0.23315,0.46033,0.27966,0.27579
0.94,0.18838,0.22741,0.18967,0.22658,0.34816,0.23318,0.46042,0.27972,0.27586
0.94011,0.1884,0.22742,0.18969,0.22659,0.3482,0.23322,0.46058,0.27976,0.27611
0.94022,0.18842,0.22742,0.18971,0.22662,0.34827,0.23323,0.46092,0.27982,0.27612
0.94033,0.18847,0.22747,0.18977,0.22663,0.3483,0.23323,0.4611,0.27992,0.27621
0.94044,0.18853,0.22748,0.18979,0.2267,0.34831,0.23326,0.46128,0.27999,0.27622
0.94056,0.18856,0.22749,0.18979,0.22672,0.34832,0.23327,0.4613,0.28004,0.27624
0.94067,0.18866,0.22759,0.18989,0.22674,0.34832,0.2333,0.46131,0.28008,0.27625
0.94078,0.1887,0.2276,0.1899,0.22675,0.34834,0.23331,0.46145,0.2801,0.27627
0.94089,0.18873,0.2276,0.18993,0.2268,0.34835,0.23333,0.46149,0.28017,0.27628
0.941,0.18875,0.2276,0.18993,0.22681,0.34837,0.23334,0.46162,0.28017,0.27628
0.94111,0.18875,0.22762,0.18994,0.22681,0.34838,0.2334,0.46168,0.28019,0.27635
0.94122,0.18878,0.22762,0.18998,0.22688,0.34839,0.23345,0.46184,0.2803,0.27636
0.94133,0.1888,0.22765,0.19003,0.22688,0.34841,0.23348,0.46211,0.28032,0.2764
0.94144,0.18887,0.22765,0.19005,0.2269,0.34841,0.23351,0.46216,0.28034,0.27643
0.94156,0.18887,0.22772,0.1901,0.22694,0.34841,0.23352,0.46222,0.28035,0.27655
0.94167,0.18891,0.22775,0.19018,0.227,0.34842,0.23353,0.46242,0.2804,0.27656
0.94178,0.18903,0.22776,0.19021,0.22703,0.34843,0.23358,0.46251,0.28044,0.27658
0.94189,0.18906,0.22781,0.19026,0.22707,0.34845,0.23359,0.46258,0.28055,0.27664
0.942,0.18915,0.22781,0.19029,0.22709,0.34846,0.23361,0.46273,0.2806,0.27665
0.94211,0.18917,0.22782,0.1903,0.22711,0.34847,0.23366,0.4628,0.28069,0.27672
0.94222,0.18918,0.22783,0.1903,0.22716,0.34852,0.23366,0.46284,0.28071,0.27672
0.94233,0.18918,0.22795,0.19033,0.22721,0.34853,0.2337,0.46297,0.28075,0.27679
0.94244,0.1892,0.22797,0.19033,0.22724,0.34855,0.23372,0.4635,0.28082,0.27682
0.94256,0.1892,0.228,0.19035,0.22724,0.34856,0.23373,0.46356,0.28089,0.27684
0.94267,0.18924,0.22801,0.19037,0.22726,0.34857,0.23375,0.46365,0.28091,0.27684
0.94278,0.18926,0.22802,0.19044,0.22726,0.34858,0.23375,0.46368,0.28099,0.27686
0.94289,0.18926,0.22804,0.19045,0.22727,0.34858,0.23378,0.46388,0.281,0.27687
0.943,0.18927,0.22805,0.19047,0.22729,0.34859,0.23379,0.46389,0.28101,0.27693
0.94311,0.18935,0.22808,0.1906,0.22736,0.34864,0.2338,0.4642,0.28101,0.27699
0.94322,0.18936,0.22816,0.19061,0.22738,0.34865,0.23386,0.46448,0.28113,0.27699
0.94333,0.18937,0.22816,0.19062,0.22739,0.34866,0.23388,0.4645,0.28114,0.27701
0.94344,0.18948,0.22817,0.19065,0.22744,0.34866,0.23389,0.46455,0.28115,0.27703
0.94356,0.18949,0.22819,0.19065,0.22747,0.34867,0.23393,0.46456,0.28119,0.2771
0.94367,0.18951,0.2282,0.19069,0.22756,0.34868,0.23395,0.46481,0.28123,0.2771
0.94378,0.18956,0.22821,0.19069,0.22759,0.34876,0.23396,0.46481,0.28124,0.27715
0.94389,0.18956,0.22826,0.19071,0.22759,0.34877,0.23398,0.46487,0.28127,0.2772
0.944,0.18958,0.2283,0.19072,0.22761,0.34878,0.23401,0.46498,0.2813,0.27721
0.94411,0.18959,0.22839,0.19077,0.22763,0.34882,0.23403,0.46498,0.28145,0.27721
0.94422,0.18965,0.2284,0.19084,0.22763,0.34882,0.23409,0.46505,0.28149,0.27724
0.94433,0.18968,0.2284,0.19087,0.22764,0.34883,0.23409,0.46512,0.28154,0.27727
0.94444,0.18969,0.22846,0.1909,0.22765,0.34883,0.23409,0.46515,0.28158,0.2774
0.94456,0.18971,0.22847,0.19093,0.22766,0.34892,0.23411,0.4653,0.28163,0.27741
0.94467,0.18972,0.22851,0.19094,0.22767,0.34894,0.23411,0.46532,0.28172,0.27742
0.94478,0.18977,0.22852,0.191,0.22774,0.34895,0.23412,0.46539,0.28173,0.27748
0.94489,0.18978,0.22859,0.19101,0.22776,0.34896,0.23415,0.46552,0.28173,0.2775
0.945,0.18981,0.22859,0.19101,0.22781,0.34898,0.23416,0.46569,0.28176,0.2775
0.94511,0.18987,0.2286,0.19103,0.22781,0.34906,0.23416,0.46572,0.28178,0.27752
0.94522,0.18991,0.22864,0.19107,0.22786,0.34907,0.23418,0.4661,0.28187,0.27752
0.94533,0.18994,0.22875,0.1911,0.22788,0.34908,0.23418,0.46621,0.28188,0.27753
0.94544,0.19001,0.22877,0.19113,0.22789,0.34909,0.23419,0.46631,0.2819,0.27755
0.94556,0.1901,0.22882,0.19114,0.2279,0.34909,0.23421,0.46635,0.28193,0.27756
0.94567,0.19016,0.22884,0.19116,0.22796,0.34916,0.23423,0.4665,0.28193,0.2776
0.94578,0.19018,0.22888,0.19116,0.22801,0.34916,0.23423,0.4666,0.28197,0.27761
0.94589,0.19027,0.22889,0.19116,0.22801,0.34917,0.23424,0.46664,0.28197,0.27762
0.946,0.19027,0.22892,0.19124,0.22804,0.34918,0.2343,0.46674,0.28209,0.27766
0.94611,0.19043,0.22894,0.19124,0.22804,0.34921,0.2343,0.46675,0.28215,0.27766
0.94622,0.19048,0.22895,0.19124,0.22807,0.34929,0.23436,0.46676,0.28217,0.27778
0.94633,0.19049,0.22895,0.19128,0.22809,0.34932,0.23436,0.46679,0.28217,0.27779
0.94644,0.19068,0.22896,0.19131,0.22811,0.34936,0.23436,0.46681,0.28228,0.27789
0.94656,0.19069,0.229,0.19136,0.22815,0.34938,0.2344,0.46683,0.28234,0.27798
0.94667,0.19072,0.229,0.19137,0.22815,0.34941,0.23443,0.46695,0.2824,0.27799
0.94678,0.19079,0.22901,0.19143,0.22822,0.34942,0.23447,0.46737,0.28244,0.27804
0.94689,0.1908,0.22908,0.19147,0.22827,0.34946,0.23453,0.46746,0.2825,0.27806
0.947,0.19083,0.22912,0.1915,0.22831,0.34947,0.23455,0.46746,0.28252,0.2781
0.94711,0.19088,0.22913,0.19151,0.22831,0.34947,0.23459,0.4681,0.28256,0.27814
0.94722,0.19091,0.22913,0.19155,0.22836,0.34949,0.23464,0.46876,0.28257,0.2782
0.94733,0.19093,0.22915,0.19157,0.22841,0.3495,0.23466,0.46885,0.28257,0.27822
0.94744,0.19095,0.22919,0.19161,0.22841,0.34951,0.23468,0.4691,0.28257,0.27823
0.94756,0.19096,0.22922,0.19164,0.22844,0.34953,0.23469,0.4694,0.28259,0.27826
0.94767,0.19101,0.22925,0.19165,0.22845,0.34954,0.23473,0.46968,0.28261,0.27828
0.94778,0.19101,0.22927,0.19165,0.22846,0.34955,0.23474,0.46976,0.28264,0.2783
0.94789,0.19108,0.22929,0.19167,0.22847,0.34958,0.23475,0.46978,0.28265,0.27832
0.948,0.19109,0.22935,0.19168,0.22859,0.34959,0.23479,0.47016,0.28285,0.27834
0.94811,0.19111,0.22938,0.19176,0.22861,0.34959,0.23485,0.47034,0.28285,0.27835
0.94822,0.19112,0.22947,0.19181,0.22862,0.3496,0.23491,0.47051,0.28288,0.27837
0.94833,0.19121,0.22953,0.1919,0.22863,0.34961,0.23493,0.47053,0.2829,0.2784
0.94844,0.19126,0.2296,0.1919,0.22863,0.34962,0.23495,0.4706,0.28297,0.27843
0.94856,0.19129,0.22973,0.19196,0.22868,0.34964,0.23495,0.47064,0.28297,0.27845
0.94867,0.1913,0.22974,0.1921,0.2287,0.34967,0.23496,0.47076,0.28297,0.27846
0.94878,0.19139,0.22983,0.19211,0.22872,0.34974,0.23497,0.47081,0.28299,0.27852
0.94889,0.1914,0.22992,0.19215,0.22873,0.34978,0.23518,0.47091,0.283,0.27855
0.949,0.19142,0.23002,0.19217,0.22877,0.34979,0.23525,0.47118,0.28302,0.27856
0.94911,0.19149,0.23002,0.19218,0.22886,0.3498,0.23526,0.47139,0.28305,0.27869
0.94922,0.19149,0.23006,0.19228,0.22889,0.34985,0.23529,0.47172,0.28317,0.27876
0.94933,0.19149,0.23016,0.19229,0.22892,0.3499,0.23531,0.47205,0.28323,0.27879
0.94944,0.19155,0.23021,0.1923,0.22894,0.34991,0.23532,0.47246,0.28328,0.2788
0.94956,0.19157,0.23024,0.19236,0.22911,0.34992,0.23532,0.47251,0.28333,0.27881
0.94967,0.1916,0.23027,0.19236,0.22913,0.34996,0.23533,0.47291,0.28333,0.27885
0.94978,0.19165,0.23031,0.19237,0.22914,0.34997,0.23534,0.47347,0.28337,0.27889
0.94989,0.19172,0.23043,0.19247,0.22914,0.35,0.23535,0.47364,0.28343,0.27898
0.95,0.19172,0.23045,0.19248,0.22915,0.35,0.23537,0.47371,0.28347,0.27901
0.95011,0.19175,0.23047,0.19258,0.22916,0.35003,0.23542,0.47386,0.28354,0.27912
0.95022,0.19182,0.23056,0.19258,0.22917,0.35005,0.2355,0.47432,0.2836,0.27916
0.95033,0.19186,0.23058,0.19262,0.22919,0.35007,0.23555,0.47434,0.28372,0.27927
0.95044,0.19192,0.23059,0.19265,0.22919,0.35009,0.23556,0.47437,0.28373,0.27938
0.95056,0.19194,0.2306,0.19268,0.22924,0.3501,0.23563,0.47459,0.28374,0.27938
0.95067,0.19205,0.23064,0.19276,0.22924,0.35013,0.23564,0.47482,0.28377,0.27947
0.95078,0.19205,0.23067,0.19278,0.22931,0.35017,0.23566,0.475,0.28377,0.27956
0.95089,0.1921,0.23075,0.19283,0.22934,0.35018,0.23571,0.47534,0.28377,0.27956
0.951,0.19214,0.23075,0.19286,0.22942,0.35019,0.23576,0.47536,0.28382,0.27962
0.95111,0.19225,0.23077,0.19291,0.22945,0.35021,0.23577,0.47569,0.28384,0.27963
0.95122,0.19229,0.23082,0.19292,0.22946,0.35026,0.23589,0.47572,0.28387,0.27974
0.95133,0.1923,0.23087,0.19296,0.22958,0.35027,0.23603,0.47596,0.28391,0.27978
0.95144,0.19232,0.23093,0.19302,0.22964,0.35027,0.23603,0.47611,0.28393,0.27982
0.95156,0.19235,0.23098,0.19305,0.2297,0.35027,0.23605,0.47615,0.28396,0.27982
0.95167,0.19236,0.23101,0.19306,0.22979,0.35031,0.23607,0.47643,0.28397,0.27983
0.95178,0.19236,0.23102,0.19311,0.22981,0.35033,0.23614,0.47643,0.28411,0.27991
0.95189,0.19238,0.2311,0.19314,0.22985,0.35034,0.23618,0.4767,0.28413,0.27992
0.952,0.19239,0.2311,0.19314,0.22988,0.35034,0.23622,0.47671,0.2842,0.27995
0.95211,0.19243,0.23111,0.19321,0.22991,0.35037,0.23623,0.47691,0.28422,0.27996
0.95222,0.19244,0.23112,0.19321,0.22992,0.35037,0.23626,0.47709,0.28427,0.27996
0.95233,0.19244,0.2312,0.19324,0.22996,0.35041,0.23627,0.4771,0.2843,0.27997
0.95244,0.19245,0.23122,0.19326,0.23001,0.35043,0.23631,0.47726,0.28436,0.28
0.95256,0.19249,0.23125,0.19326,0.23001,0.35043,0.23633,0.4773,0.2844,0.28
0.95267,0.1925,0.23127,0.19327,0.23002,0.35045,0.23639,0.47736,0.28441,0.28009
0.95278,0.19251,0.2313,0.19331,0.23011,0.35049,0.23642,0.4776,0.28443,0.28019
0.95289,0.19252,0.23131,0.19339,0.23016,0.3505,0.23646,0.47761,0.28447,0.28025
0.953,0.19253,0.23132,0.19342,0.23017,0.35055,0.23648,0.4777,0.28448,0.2804
0.95311,0.19254,0.23145,0.19342,0.23022,0.35055,0.23649,0.4777,0.28449,0.28045
0.95322,0.19257,0.23148,0.19344,0.23027,0.35055,0.23651,0.47776,0.28451,0.28045
0.95333,0.19257,0.23149,0.19345,0.23029,0.35058,0.23651,0.47791,0.28451,0.28048
0.95344,0.19266,0.23151,0.19352,0.23031,0.35061,0.23653,0.47806,0.28463,0.28049
0.95356,0.19267,0.23151,0.19358,0.23033,0.35062,0.23656,0.47844,0.28465,0.28053
0.95367,0.19267,0.23155,0.1936,0.23038,0.35065,0.23664,0.47868,0.28465,0.28054
0.95378,0.19271,0.23164,0.19362,0.23041,0.35065,0.23667,0.47869,0.2847,0.28054
0.95389,0.19273,0.23164,0.19363,0.23041,0.35068,0.2367,0.47883,0.28472,0.28056
0.954,0.19285,0.23168,0.19365,0.23042,0.35073,0.2368,0.47909,0.28473,0.28067
0.95411,0.19286,0.23175,0.19366,0.23063,0.35079,0.23681,0.47918,0.28475,0.28069
0.95422,0.19293,0.23181,0.1937,0.23068,0.3508,0.23681,0.47923,0.28481,0.2807
0.95433,0.19298,0.23195,0.19373,0.23068,0.35081,0.23685,0.47925,0.28486,0.28071
0.95444,0.19301,0.23196,0.19376,0.2307,0.35081,0.23686,0.47986,0.28486,0.28071
0.95456,0.19311,0.23205,0.19384,0.2307,0.35083,0.23687,0.48014,0.28492,0.28075
0.95467,0.19317,0.23206,0.19388,0.2307,0.35083,0.23693,0.48033,0.28493,0.28076
0.95478,0.19319,0.23212,0.19401,0.23073,0.35083,0.23694,0.48043,0.28495,0.28079
0.95489,0.19322,0.23219,0.19401,0.23074,0.35083,0.23699,0.48086,0.28506,0.28087
0.955,0.19323,0.2322,0.19405,0.23084,0.35087,0.23711,0.48116,0.2851,0.28134
0.95511,0.19325,0.2322,0.19406,0.23085,0.35089,0.23712,0.48119,0.28513,0.28143
0.95522,0.19327,0.23221,0.19409,0.23085,0.35096,0.23715,0.48124,0.28514,0.28146
0.95533,0.19328,0.23225,0.1941,0.23088,0.351,0.23715,0.48189,0.28514,0.28147
0.95544,0.19332,0.23225,0.19412,0.23089,0.35101,0.23718,0.48191,0.28523,0.28147
0.95556,0.19333,0.23226,0.19414,0.23093,0.35102,0.23718,0.48234,0.2853,0.2815
0.95567,0.19335,0.23228,0.19414,0.23094,0.35103,0.23719,0.48244,0.28546,0.28152
0.95578,0.19336,0.23228,0.19417,0.23104,0.35106,0.23728,0.48296,0.28546,0.28154
0.95589,0.19336,0.23234,0.19423,0.23108,0.35109,0.23731,0.48297,0.28546,0.28154
0.956,0.19338,0.23235,0.19428,0.23113,0.35111,0.23736,0.48298,0.28551,0.28157
0.95611,0.19341,0.23236,0.19428,0.23114,0.35116,0.23737,0.48302,0.2856,0.28162
0.95622,0.19343,0.2324,0.19429,0.23114,0.3512,0.23746,0.48305,0.28561,0.28163
0.95633,0.19348,0.23247,0.19429,0.2312,0.3512,0.23748,0.48315,0.28564,0.28163
0.95644,0.19352,0.2325,0.1943,0.23121,0.35121,0.23749,0.48338,0.28564,0.28163
0.95656,0.19353,0.23261,0.19439,0.23122,0.35121,0.23751,0.48378,0.28565,0.28165
0.95667,0.19354,0.23262,0.19441,0.23132,0.35123,0.23754,0.48383,0.28567,0.28171
0.95678,0.19362,0.23262,0.19443,0.23135,0.35125,0.23755,0.48387,0.28571,0.28177
0.95689,0.19366,0.23267,0.19445,0.23135,0.35129,0.23755,0.48413,0.28575,0.28179
0.957,0.19374,0.23268,0.19447,0.23139,0.35136,0.23761,0.48442,0.28575,0.28184
0.95711,0.19374,0.2327,0.19453,0.23146,0.35138,0.23771,0.48443,0.28578,0.28185
0.95722,0.19375,0.23271,0.19456,0.2315,0.35139,0.2378,0.48469,0.28586,0.28187
0.95733,0.19376,0.23271,0.19462,0.2315,0.35139,0.23781,0.48471,0.28595,0.28189
0.95744,0.19377,0.23273,0.19463,0.23158,0.35141,0.23782,0.48498,0.28598,0.28189
0.95756,0.19378,0.23276,0.19467,0.23159,0.35143,0.23784,0.48512,0.286,0.28195
0.95767,0.19385,0.23276,0.19479,0.23162,0.35146,0.23788,0.48566,0.28605,0.28199
0.95778,0.19395,0.23279,0.19481,0.23163,0.3515,0.23789,0.486,0.28608,0.28202
0.95789,0.19395,0.23282,0.19483,0.23163,0.35151,0.23789,0.48633,0.2861,0.28204
0.958,0.19396,0.23307,0.19491,0.23168,0.35152,0.23792,0.48681,0.28613,0.28211
0.95811,0.19398,0.23315,0.19492,0.23169,0.35153,0.23795,0.48729,0.28616,0.28212
0.95822,0.19398,0.23316,0.19494,0.23175,0.35153,0.23798,0.48742,0.28619,0.28214
0.95833,0.19399,0.2332,0.19496,0.23177,0.35161,0.23799,0.48808,0.28619,0.28215
0.95844,0.194,0.23321,0.19497,0.23177,0.35161,0.23801,0.48824,0.28628,0.28217
0.95856,0.19401,0.23325,0.19498,0.23179,0.35163,0.23805,0.48828,0.28628,0.28228
0.95867,0.19405,0.23326,0.19499,0.23182,0.35167,0.23809,0.48857,0.28632,0.28236
0.95878,0.19407,0.23326,0.19504,0.23183,0.35175,0.2381,0.48867,0.28639,0.28247
0.95889,0.19407,0.23326,0.19506,0.23187,0.35178,0.23815,0.48874,0.28642,0.28261
0.959,0.19414,0.23327,0.19507,0.23188,0.35183,0.23816,0.4888,0.28644,0.28263
0.95911,0.19415,0.23329,0.19513,0.23193,0.35186,0.23821,0.48925,0.28647,0.28265
0.95922,0.1942,0.23332,0.19513,0.23198,0.35192,0.23823,0.4894,0.28663,0.28266
0.95933,0.1943,0.23334,0.19513,0.23202,0.35194,0.23826,0.48951,0.28665,0.28277
0.95944,0.19433,0.23343,0.19514,0.23203,0.35195,0.23829,0.4897,0.28665,0.28279
0.95956,0.19435,0.23343,0.19514,0.23211,0.35198,0.23842,0.48977,0.28667,0.28279
0.95967,0.19438,0.23354,0.19519,0.23213,0.35202,0.23843,0.48986,0.28673,0.28279
0.95978,0.19444,0.23356,0.19521,0.23217,0.35205,0.23847,0.48997,0.28677,0.28284
0.95989,0.19446,0.23358,0.19523,0.23225,0.35205,0.23848,0.49008,0.28683,0.28291
0.96,0.19447,0.23359,0.19523,0.23226,0.35206,0.23857,0.49038,0.2869,0.28304
0.96011,0.19447,0.2336,0.19526,0.23237,0.35207,0.23864,0.49044,0.28694,0.28305
0.96022,0.19448,0.23374,0.19526,0.23242,0.35209,0.23865,0.49066,0.28695,0.28311
0.96033,0.19459,0.23375,0.1953,0.23245,0.35213,0.23867,0.49076,0.28696,0.28318
0.96044,0.19461,0.23381,0.19531,0.23245,0.35215,0.23869,0.49095,0.28698,0.28318
0.96056,0.19464,0.23388,0.19561,0.23248,0.35226,0.23878,0.49098,0.28705,0.28327
0.96067,0.19466,0.23398,0.19561,0.23249,0.35226,0.23879,0.49104,0.28707,0.28335
0.96078,0.19474,0.23409,0.1957,0.23253,0.35239,0.23885,0.4916,0.28711,0.28336
0.96089,0.19492,0.23411,0.19573,0.23273,0.35239,0.23885,0.49162,0.28722,0.28338
0.961,0.19492,0.23414,0.19576,0.23278,0.35241,0.23885,0.49192,0.28723,0.2834
0.96111,0.19504,0.23414,0.19578,0.23281,0.35248,0.23886,0.49219,0.28724,0.28343
0.96122,0.19504,0.2342,0.1958,0.23284,0.35252,0.23887,0.4925,0.28726,0.28345
0.96133,0.19508,0.23423,0.19581,0.23286,0.35254,0.23892,0.49266,0.28728,0.28354
0.96144,0.19515,0.23426,0.19593,0.23296,0.35255,0.23893,0.49275,0.2873,0.2836
0.96156,0.19521,0.23429,0.19593,0.23296,0.35268,0.23901,0.4928,0.28736,0.28361
0.96167,0.19522,0.23435,0.19595,0.233,0.35269,0.23901,0.49298,0.2874,0.28364
0.96178,0.19526,0.23435,0.19597,0.23306,0.3527,0.23901,0.49313,0.28742,0.28373
0.96189,0.19527,0.23439,0.19599,0.23312,0.35275,0.23906,0.49314,0.28746,0.28374
0.962,0.19533,0.23448,0.196,0.23314,0.35281,0.23909,0.4933,0.28746,0.28377
0.96211,0.19538,0.23463,0.19603,0.23316,0.35285,0.23911,0.49331,0.28748,0.28384
0.96222,0.19543,0.23465,0.19607,0.23317,0.35287,0.23927,0.49379,0.28752,0.28385
0.96233,0.19545,0.23466,0.19608,0.23317,0.35288,0.23928,0.49381,0.28765,0.28386
0.96244,0.19548,0.23472,0.19608,0.23319,0.3529,0.23932,0.49396,0.28771,0.28389
0.96256,0.19551,0.23479,0.19611,0.23344,0.35291,0.23935,0.494,0.28773,0.28399
0.96267,0.19553,0.23485,0.19616,0.23346,0.35291,0.23938,0.49401,0.28773,0.28402
0.96278,0.19555,0.23485,0.19618,0.23348,0.35295,0.23939,0.49407,0.2878,0.28405
0.96289,0.1957,0.23491,0.1962,0.23349,0.35298,0.23945,0.49437,0.28784,0.28414
0.963,0.19574,0.23499,0.19624,0.23356,0.35306,0.23947,0.49456,0.2879,0.28417
0.96311,0.19579,0.235,0.19624,0.23358,0.35312,0.23951,0.49466,0.28799,0.28417
0.96322,0.19588,0.23506,0.19629,0.23368,0.35316,0.23953,0.4947,0.28799,0.28419
0.96333,0.19593,0.2351,0.19631,0.23369,0.35323,0.23954,0.4951,0.28801,0.2842
0.96344,0.19597,0.23515,0.19631,0.23378,0.35326,0.23959,0.49513,0.28802,0.28422
0.96356,0.19611,0.23516,0.19637,0.23383,0.35332,0.2396,0.49515,0.28818,0.28427
0.96367,0.19612,0.2352,0.19641,0.23385,0.35334,0.23962,0.49516,0.2882,0.28432
0.96378,0.19616,0.23531,0.19645,0.23387,0.35336,0.23969,0.49561,0.28834,0.28442
0.96389,0.19618,0.23538,0.19648,0.23389,0.35336,0.23979,0.49575,0.28847,0.28443
0.964,0.19621,0.23538,0.19653,0.23396,0.35337,0.2398,0.49581,0.28849,0.28454
0.96411,0.19627,0.23546,0.19658,0.234,0.35342,0.23982,0.49582,0.28869,0.28457
0.96422,0.19633,0.2355,0.19662,0.23402,0.35344,0.23983,0.49607,0.28873,0.2846
0.96433,0.19642,0.2355,0.19681,0.23406,0.35345,0.23984,0.49621,0.28876,0.2846
0.96444,0.19645,0.23552,0.19682,0.23408,0.35346,0.23985,0.49629,0.28884,0.28461
0.96456,0.19647,0.23559,0.19684,0.23411,0.35349,0.23995,0.49655,0.28887,0.28468
0.96467,0.19652,0.23571,0.19684,0.23412,0.3535,0.23998,0.49656,0.28888,0.28468
0.96478,0.19654,0.23588,0.19686,0.23414,0.35351,0.24012,0.4966,0.28893,0.28476
0.96489,0.19657,0.23594,0.19686,0.23415,0.35352,0.24016,0.49694,0.289,0.28491
0.965,0.1966,0.23595,0.19687,0.23422,0.35361,0.24019,0.49717,0.28901,0.28491
0.96511,0.1966,0.23602,0.19689,0.23436,0.35363,0.24019,0.49747,0.28903,0.28496
0.96522,0.19662,0.23612,0.1969,0.23442,0.35365,0.24032,0.49784,0.28908,0.28506
0.96533,0.19663,0.23618,0.19691,0.23447,0.35367,0.24033,0.49784,0.28914,0.28513
0.96544,0.19667,0.23627,0.19704,0.2345,0.35368,0.24035,0.49802,0.28914,0.28515
0.96556,0.1967,0.23631,0.19706,0.23457,0.35368,0.24036,0.49804,0.28915,0.28523
0.96567,0.19675,0.23633,0.19708,0.23457,0.35375,0.24041,0.49806,0.2892,0.28524
0.96578,0.19679,0.23637,0.1972,0.23463,0.35378,0.24041,0.49856,0.28933,0.2853
0.96589,0.19679,0.23643,0.19727,0.23464,0.3538,0.24043,0.49913,0.28933,0.28537
0.966,0.19679,0.23652,0.19732,0.23467,0.35381,0.24043,0.49921,0.28936,0.28538
0.96611,0.1968,0.23652,0.19734,0.23471,0.35388,0.24048,0.49932,0.28944,0.28538
0.96622,0.19703,0.23669,0.1974,0.23473,0.35391,0.2407,0.49963,0.2895,0.28548
0.96633,0.1971,0.23672,0.19742,0.23478,0.35401,0.24074,0.49971,0.28986,0.28549
0.96644,0.19714,0.23681,0.19749,0.2348,0.35402,0.24077,0.50018,0.28986,0.28558
0.96656,0.19729,0.23681,0.1975,0.23489,0.35404,0.24079,0.50036,0.29009,0.28562
0.96667,0.19733,0.23684,0.19754,0.23493,0.35407,0.24082,0.50043,0.29018,0.28562
0.96678,0.19737,0.23686,0.19755,0.23493,0.3541,0.24082,0.50142,0.2902,0.28563
0.96689,0.19741,0.23687,0.19756,0.23494,0.35411,0.24085,0.50142,0.29032,0.28565
0.967,0.19745,0.23703,0.19765,0.23502,0.35423,0.24086,0.5016,0.29038,0.28571
0.96711,0.19748,0.23708,0.19768,0.23503,0.35423,0.24095,0.50277,0.29043,0.2858
0.96722,0.1975,0.23711,0.1977,0.23506,0.35424,0.24097,0.50279,0.29052,0.28582
0.96733,0.19753,0.23717,0.1977,0.23506,0.35434,0.24105,0.5028,0.29067,0.28584
0.96744,0.19756,0.23722,0.1977,0.23515,0.35436,0.24106,0.50285,0.2907,0.2859
0.96756,0.19761,0.23723,0.19771,0.23517,0.35436,0.24112,0.50298,0.29073,0.28598
0.96767,0.19764,0.23729,0.19774,0.23518,0.35439,0.24113,0.5032,0.29074,0.28608
0.96778,0.19769,0.23732,0.19782,0.23524,0.35448,0.24113,0.50321,0.29086,0.28608
0.96789,0.19776,0.23735,0.19789,0.23528,0.3546,0.24118,0.50334,0.29087,0.28616
0.968,0.19781,0.23736,0.19796,0.23528,0.3546,0.24118,0.50337,0.29087,0.28616
0.96811,0.19787,0.23737,0.19801,0.23534,0.35465,0.24128,0.5038,0.29097,0.28619
0.96822,0.19787,0.23737,0.19801,0.23538,0.35479,0.24133,0.50417,0.29105,0.28627
0.96833,0.19791,0.2374,0.19806,0.23539,0.35482,0.24138,0.50445,0.29112,0.28629
0.96844,0.19792,0.23744,0.1982,0.2354,0.35483,0.24139,0.50476,0.29113,0.28639
0.96856,0.19795,0.23755,0.19823,0.23541,0.35489,0.24142,0.50521,0.29134,0.28641
0.96867,0.19798,0.2376,0.19827,0.23541,0.35489,0.24144,0.50541,0.29141,0.28647
0.96878,0.198,0.23763,0.19839,0.23543,0.35491,0.24149,0.50571,0.29147,0.28649
0.96889,0.19804,0.23768,0.19846,0.23554,0.35497,0.24156,0.50609,0.29149,0.28667
0.969,0.19805,0.23773,0.19847,0.23557,0.355,0.24157,0.50692,0.29153,0.28715
0.96911,0.19805,0.23776,0.1986,0.23566,0.35503,0.24162,0.50707,0.29158,0.28719
0.96922,0.19828,0.2378,0.19865,0.23566,0.35504,0.24164,0.5075,0.29164,0.28722
0.96933,0.19836,0.23781,0.19867,0.23569,0.35505,0.24165,0.5075,0.29171,0.28727
0.96944,0.19841,0.23783,0.19868,0.2357,0.35515,0.24168,0.50752,0.29194,0.28732
0.96956,0.19845,0.23784,0.1988,0.23573,0.35518,0.24174,0.50758,0.292,0.28733
0.96967,0.19859,0.23787,0.19884,0.23581,0.35523,0.24179,0.50767,0.29211,0.28734
0.96978,0.19859,0.23788,0.19886,0.23581,0.35525,0.2418,0.50789,0.29212,0.28737
0.96989,0.19859,0.23792,0.19889,0.23584,0.35526,0.24182,0.50826,0.29215,0.28756
0.97,0.1986,0.23794,0.19894,0.23595,0.35528,0.24185,0.50832,0.29217,0.28758
0.97011,0.1986,0.23794,0.19901,0.23599,0.35538,0.24188,0.50853,0.29218,0.28774
0.97022,0.19867,0.23797,0.19904,0.23601,0.35539,0.24194,0.50867,0.29222,0.28791
0.97033,0.19871,0.23803,0.19907,0.23603,0.35541,0.24194,0.50871,0.29223,0.28792
0.97044,0.19876,0.23804,0.19908,0.23608,0.35542,0.24199,0.50879,0.29254,0.28796
0.97056,0.19878,0.23806,0.19922,0.23611,0.35543,0.24203,0.50953,0.29268,0.28809
0.97067,0.19882,0.23811,0.19925,0.23613,0.35543,0.24214,0.50999,0.29268,0.28813
0.97078,0.19883,0.23815,0.19927,0.23614,0.35545,0.24216,0.5104,0.29269,0.28813
0.97089,0.19884,0.23817,0.19927,0.23621,0.35547,0.24226,0.51043,0.29272,0.28815
0.971,0.19885,0.23818,0.19927,0.23621,0.35547,0.24226,0.51061,0.29272,0.28822
0.97111,0.19893,0.23819,0.19958,0.23622,0.3555,0.24231,0.51062,0.29275,0.28827
0.97122,0.19897,0.23822,0.1997,0.23627,0.35551,0.24235,0.51134,0.29279,0.2883
0.97133,0.19898,0.23822,0.1997,0.23628,0.35555,0.24237,0.51142,0.29282,0.28833
0.97144,0.19903,0.23826,0.19978,0.2363,0.35557,0.24244,0.51218,0.29283,0.28843
0.97156,0.19906,0.23829,0.19983,0.23633,0.35574,0.24248,0.51228,0.29289,0.28848
0.97167,0.19911,0.23832,0.19994,0.23642,0.3558,0.24249,0.51249,0.29303,0.28857
0.97178,0.19916,0.23837,0.19995,0.23643,0.35582,0.24259,0.51255,0.29304,0.28858
0.97189,0.1992,0.23839,0.19997,0.23644,0.35585,0.24259,0.51268,0.29305,0.28859
0.972,0.19926,0.23843,0.19998,0.23645,0.35595,0.2426,0.51314,0.2931,0.28866
0.97211,0.1993,0.23856,0.20008,0.23662,0.35596,0.2426,0.51326,0.29318,0.28866
0.97222,0.19936,0.23859,0.20011,0.23664,0.35602,0.24272,0.5139,0.29328,0.2887
0.97233,0.19945,0.23865,0.20017,0.2367,0.35614,0.24281,0.51394,0.29337,0.28897
0.97244,0.19945,0.23867,0.20022,0.23671,0.35614,0.24285,0.51421,0.29342,0.28909
0.97256,0.19948,0.23869,0.20022,0.23673,0.35616,0.2429,0.5143,0.29354,0.2891
0.97267,0.1995,0.23873,0.20032,0.23675,0.3562,0.24295,0.51447,0.29365,0.28917
0.97278,0.1996,0.23876,0.20033,0.2368,0.3562,0.24298,0.51507,0.29378,0.28927
0.97289,0.19973,0.23878,0.20037,0.23682,0.35623,0.24301,0.51547,0.29389,0.28936
0.973,0.19974,0.2388,0.20043,0.23684,0.35631,0.24311,0.51559,0.29393,0.2895
0.97311,0.19974,0.23883,0.20043,0.23696,0.35635,0.24312,0.5157,0.29418,0.28952
0.97322,0.1998,0.23886,0.20045,0.237,0.35636,0.24312,0.51583,0.29424,0.28954
0.97333,0.19981,0.23888,0.20051,0.23706,0.35638,0.2432,0.51592,0.29432,0.28957
0.97344,0.19981,0.23894,0.20068,0.23707,0.35638,0.24324,0.51594,0.29439,0.28981
0.97356,0.19986,0.23897,0.2007,0.2371,0.35642,0.24325,0.51652,0.29444,0.28991
0.97367,0.19987,0.239,0.20074,0.23711,0.35644,0.24326,0.51664,0.29446,0.28995
0.97378,0.19994,0.23902,0.2008,0.23713,0.35646,0.24326,0.51695,0.29446,0.29017
0.97389,0.19996,0.23904,0.20085,0.23715,0.35647,0.24334,0.5174,0.29459,0.29018
0.974,0.2003,0.23909,0.20085,0.23717,0.35647,0.2434,0.51926,0.29462,0.29047
0.97411,0.20034,0.23916,0.20087,0.23721,0.35647,0.24346,0.51972,0.29477,0.29061
0.97422,0.20036,0.23918,0.2011,0.23723,0.35651,0.24356,0.5199,0.29479,0.29068
0.97433,0.20042,0.23919,0.2012,0.2373,0.35652,0.24361,0.52044,0.29487,0.29078
0.97444,0.20053,0.23931,0.2013,0.23744,0.35663,0.24367,0.5205,0.29488,0.29079
0.97456,0.20061,0.23935,0.20144,0.23746,0.35667,0.24371,0.52057,0.29489,0.29089
0.97467,0.20062,0.23936,0.20144,0.23749,0.35672,0.24372,0.52073,0.29496,0.29096
0.97478,0.20064,0.2394,0.20145,0.23753,0.35681,0.24378,0.52083,0.29502,0.29097
0.97489,0.20072,0.2394,0.20178,0.23754,0.35689,0.24379,0.52085,0.29519,0.29121
0.975,0.20074,0.23944,0.20179,0.23767,0.35694,0.24379,0.52139,0.29522,0.29137
0.97511,0.20082,0.23949,0.20183,0.23776,0.35694,0.24386,0.52143,0.29534,0.29147
0.97522,0.20086,0.23951,0.20192,0.23778,0.35697,0.24388,0.52277,0.29535,0.29152
0.97533,0.20092,0.23957,0.20196,0.23779,0.35721,0.2441,0.52281,0.29541,0.29173
0.97544,0.20106,0.23978,0.20206,0.23793,0.35724,0.24427,0.52336,0.2955,0.29175
0.97556,0.20108,0.23987,0.20209,0.23794,0.35727,0.24436,0.52344,0.29552,0.29179
0.97567,0.20123,0.23987,0.2022,0.23795,0.35734,0.24439,0.52368,0.29569,0.29189
0.97578,0.20129,0.23988,0.20223,0.23802,0.35739,0.2444,0.52375,0.29582,0.292
0.97589,0.20136,0.23992,0.2023,0.23803,0.35741,0.24444,0.52387,0.29588,0.29214
0.976,0.20139,0.23994,0.20232,0.23804,0.35753,0.2445,0.52492,0.29591,0.29239
0.97611,0.20142,0.23996,0.20237,0.23806,0.3577,0.24457,0.52561,0.29603,0.29251
0.97622,0.20144,0.23999,0.20239,0.23813,0.35774,0.24457,0.52591,0.2963,0.29253
0.97633,0.20144,0.24004,0.20247,0.23814,0.35777,0.24458,0.52604,0.29632,0.29254
0.97644,0.20156,0.24005,0.2025,0.23819,0.35778,0.2447,0.52605,0.2966,0.29254
0.97656,0.20158,0.24006,0.20253,0.23821,0.3578,0.24499,0.52606,0.29665,0.29267
0.97667,0.20165,0.24007,0.20267,0.23826,0.35784,0.24504,0.52607,0.2967,0.29268
0.97678,0.20165,0.24017,0.2028,0.23828,0.35785,0.24512,0.52631,0.29675,0.29315
0.97689,0.20166,0.24028,0.20281,0.2383,0.35788,0.24518,0.52683,0.29681,0.29316
0.977,0.20171,0.24034,0.20282,0.23834,0.35792,0.24519,0.52683,0.29681,0.2932
0.97711,0.20176,0.24041,0.20296,0.23842,0.35803,0.24523,0.52691,0.29697,0.2933
0.97722,0.20177,0.24046,0.20298,0.23869,0.35812,0.24525,0.52726,0.29716,0.29335
0.97733,0.20181,0.24056,0.20305,0.23882,0.35814,0.24528,0.52736,0.29723,0.29338
0.97744,0.20188,0.24057,0.20316,0.23891,0.35834,0.24528,0.52802,0.29723,0.2934
0.97756,0.20194,0.24057,0.20319,0.23896,0.35835,0.24544,0.52818,0.29727,0.29343
0.97767,0.20197,0.24059,0.20326,0.23904,0.35837,0.24545,0.52823,0.29741,0.2936
0.97778,0.202,0.24063,0.20326,0.23914,0.35838,0.24554,0.52903,0.29745,0.29368
0.97789,0.202,0.24066,0.20328,0.23929,0.3585,0.24564,0.53014,0.29754,0.29372
0.978,0.20211,0.24067,0.20329,0.23976,0.3585,0.24565,0.53034,0.29765,0.2938
0.97811,0.20211,0.24076,0.20331,0.23978,0.35852,0.24565,0.53146,0.29771,0.29381
0.97822,0.2022,0.24077,0.20332,0.23984,0.35853,0.2457,0.53153,0.2978,0.29386
0.97833,0.20229,0.24077,0.20344,0.24017,0.35858,0.24571,0.53181,0.29781,0.29404
0.97844,0.2023,0.24081,0.20345,0.24028,0.35867,0.24573,0.53227,0.29802,0.29426
0.97856,0.2023,0.24083,0.20359,0.24029,0.35871,0.24583,0.53333,0.29808,0.29426
0.97867,0.20239,0.24086,0.20361,0.24031,0.35872,0.24606,0.53363,0.29809,0.29439
0.97878,0.2024,0.24088,0.20373,0.24033,0.35878,0.24611,0.53376,0.29812,0.29441
0.97889,0.20248,0.24089,0.20383,0.24038,0.3589,0.24612,0.53396,0.29812,0.2945
0.979,0.20254,0.24091,0.20395,0.24042,0.35895,0.2462,0.53401,0.29818,0.29456
0.97911,0.2026,0.24092,0.20396,0.24042,0.35905,0.24636,0.53428,0.29831,0.29464
0.97922,0.20261,0.24092,0.204,0.24045,0.35911,0.24641,0.53435,0.29854,0.29465
0.97933,0.20276,0.24097,0.20404,0.24047,0.35923,0.24642,0.53451,0.29878,0.29466
0.97944,0.20303,0.24101,0.2042,0.24052,0.35925,0.24644,0.53465,0.29893,0.29476
0.97956,0.20307,0.24105,0.20424,0.24068,0.35929,0.2465,0.53529,0.29894,0.29507
0.97967,0.20308,0.24106,0.20431,0.24069,0.35933,0.24652,0.53538,0.29905,0.29514
0.97978,0.20311,0.24108,0.20436,0.2407,0.35936,0.24658,0.53542,0.29907,0.29515
0.97989,0.20316,0.24108,0.20439,0.24075,0.35936,0.2466,0.53549,0.29917,0.29527
0.98,0.20323,0.2412,0.20446,0.2408,0.35939,0.24683,0.5359,0.29919,0.29533
0.98011,0.20327,0.24129,0.20447,0.24081,0.35939,0.24683,0.53619,0.29922,0.29534
0.98022,0.20334,0.24131,0.20455,0.24083,0.35946,0.24683,0.53698,0.29939,0.29539
0.98033,0.20334,0.24135,0.2047,0.24089,0.35948,0.24687,0.53755,0.29953,0.2954
0.98044,0.20334,0.24139,0.20474,0.2409,0.35948,0.24688,0.5387,0.29955,0.2954
0.98056,0.20361,0.24142,0.20478,0.2411,0.35957,0.24689,0.53922,0.29963,0.29542
0.98067,0.20364,0.2415,0.20482,0.24113,0.35964,0.24689,0.53935,0.29975,0.2955
0.98078,0.20375,0.24153,0.20495,0.24128,0.35966,0.24699,0.53953,0.29983,0.29563
0.98089,0.20379,0.24158,0.20497,0.24133,0.35973,0.24702,0.53999,0.30003,0.2957
0.981,0.20387,0.24167,0.20498,0.24136,0.35977,0.24706,0.54018,0.30009,0.29571
0.98111,0.20391,0.24213,0.20503,0.2414,0.36004,0.24718,0.54095,0.30019,0.29582
0.98122,0.20403,0.24216,0.20506,0.24146,0.36009,0.24728,0.54096,0.30023,0.29589
0.98133,0.20406,0.24232,0.20509,0.24147,0.36013,0.24752,0.54287,0.30026,0.29595
0.98144,0.20406,0.24235,0.20512,0.24151,0.36021,0.24753,0.54345,0.30046,0.29598
0.98156,0.20407,0.24244,0.20532,0.24169,0.36032,0.24754,0.54406,0.30049,0.296
0.98167,0.20408,0.24246,0.20534,0.24171,0.36033,0.24764,0.54461,0.30059,0.29615
0.98178,0.20411,0.24258,0.20541,0.24178,0.36039,0.24772,0.54494,0.30061,0.29623
0.98189,0.20416,0.24261,0.20542,0.24183,0.36053,0.24816,0.5457,0.30077,0.29625
0.982,0.2042,0.24263,0.20557,0.2419,0.36056,0.24817,0.54579,0.30081,0.29629
0.98211,0.20427,0.24266,0.20565,0.24195,0.36066,0.24831,0.54589,0.30102,0.29635
0.98222,0.20431,0.24271,0.20565,0.24197,0.3607,0.2484,0.54615,0.30108,0.29651
0.98233,0.20435,0.24296,0.20567,0.24203,0.36077,0.24849,0.54702,0.30151,0.29659
0.98244,0.2044,0.24302,0.20572,0.24206,0.36082,0.24855,0.54723,0.30166,0.29686
0.98256,0.20448,0.24314,0.20573,0.24219,0.36083,0.24865,0.5473,0.30172,0.29689
0.98267,0.20461,0.24331,0.20605,0.24225,0.36092,0.24871,0.54761,0.30183,0.29728
0.98278,0.20462,0.24337,0.20607,0.24235,0.36103,0.24871,0.54825,0.30186,0.29729
0.98289,0.20472,0.2435,0.20608,0.24241,0.36105,0.24885,0.54834,0.30188,0.29749
0.983,0.20474,0.24351,0.20613,0.24244,0.36105,0.24901,0.54859,0.30192,0.29753
0.98311,0.20477,0.24364,0.20617,0.24253,0.36107,0.24901,0.54867,0.30219,0.29775
0.98322,0.20479,0.24384,0.20625,0.24258,0.3613,0.2491,0.54886,0.30235,0.2979
0.98333,0.20479,0.24388,0.20636,0.24259,0.36137,0.24923,0.54899,0.30262,0.29795
0.98344,0.20485,0.24389,0.20665,0.24265,0.36144,0.2493,0.54901,0.3029,0.29811
0.98356,0.20488,0.2439,0.20668,0.24283,0.3615,0.24931,0.5493,0.30307,0.29812
0.98367,0.20495,0.24401,0.20673,0.243,0.3615,0.24935,0.54949,0.30311,0.29846
0.98378,0.20504,0.24406,0.2068,0.24316,0.36151,0.24938,0.55131,0.30327,0.29851
0.98389,0.20506,0.2441,0.2068,0.24317,0.36158,0.24942,0.55174,0.30327,0.29852
0.984,0.2051,0.2441,0.20687,0.24339,0.3616,0.24944,0.5518,0.30359,0.29856
0.98411,0.20514,0.24443,0.20723,0.24345,0.36166,0.24979,0.55181,0.30372,0.29865
0.98422,0.20566,0.24455,0.20727,0.24347,0.36167,0.24982,0.55251,0.3038,0.29877
0.98433,0.20569,0.24469,0.20729,0.24356,0.36192,0.24987,0.55264,0.30386,0.29877
0.98444,0.2057,0.24477,0.20731,0.24368,0.36206,0.25016,0.55297,0.30435,0.29885
0.98456,0.20582,0.245,0.20745,0.24369,0.36208,0.25019,0.55323,0.30467,0.29912
0.98467,0.20582,0.24504,0.20759,0.24369,0.36208,0.25024,0.55332,0.3052,0.29912
0.98478,0.20583,0.24506,0.20759,0.24372,0.36211,0.25037,0.55353,0.3053,0.29912
0.98489,0.20589,0.24507,0.20766,0.24373,0.36223,0.2504,0.55443,0.30534,0.29915
0.985,0.2059,0.24515,0.20776,0.24381,0.36224,0.25045,0.55444,0.30535,0.29931
0.98511,0.20624,0.24519,0.20778,0.24384,0.36225,0.25054,0.55511,0.30549,0.29937
0.98522,0.20638,0.24527,0.20782,0.24403,0.36227,0.25056,0.55559,0.30556,0.29948
0.98533,0.20646,0.24528,0.20792,0.24406,0.36261,0.2506,0.55632,0.30557,0.29966
0.98544,0.20671,0.24532,0.20801,0.2442,0.36266,0.25081,0.55649,0.3056,0.29968
0.98556,0.2068,0.24544,0.20805,0.24422,0.36269,0.25085,0.55746,0.30561,0.29984
0.98567,0.20705,0.24545,0.20838,0.24426,0.36279,0.25087,0.55758,0.30571,0.29985
0.98578,0.2071,0.24562,0.20839,0.24432,0.3628,0.25096,0.55774,0.30572,0.3003
0.98589,0.20719,0.2457,0.20839,0.24459,0.36286,0.25099,0.55807,0.30577,0.30038
0.986,0.20725,0.24575,0.20857,0.24472,0.36289,0.25111,0.55892,0.30605,0.30043
0.98611,0.20735,0.24629,0.20858,0.24472,0.36291,0.25111,0.559,0.30627,0.30049
0.98622,0.20737,0.24654,0.20859,0.24479,0.36292,0.25148,0.55955,0.30647,0.30051
0.98633,0.20757,0.24672,0.20863,0.24482,0.36315,0.2515,0.55977,0.30649,0.30062
0.98644,0.2076,0.24687,0.20873,0.24487,0.36321,0.2515,0.56006,0.30654,0.30072
0.98656,0.20763,0.24712,0.2088,0.24489,0.36328,0.25151,0.56072,0.30686,0.30105
0.98667,0.20766,0.24726,0.20886,0.24494,0.36331,0.25154,0.56174,0.30696,0.30118
0.98678,0.20767,0.2475,0.2089,0.24501,0.36341,0.25156,0.56211,0.30696,0.30123
0.98689,0.20771,0.2478,0.20909,0.24502,0.36349,0.25167,0.56331,0.307,0.30138
0.987,0.20781,0.24794,0.20934,0.24514,0.36349,0.25171,0.56419,0.30704,0.3015
0.98711,0.20787,0.24826,0.20945,0.24528,0.3635,0.25174,0.56419,0.30706,0.30181
0.98722,0.20794,0.24843,0.20953,0.24531,0.36357,0.25179,0.56452,0.30716,0.30202
0.98733,0.20798,0.24858,0.20958,0.24541,0.36358,0.25186,0.56528,0.30717,0.3021
0.98744,0.20803,0.24865,0.2096,0.24552,0.36379,0.25186,0.56634,0.30721,0.30221
0.98756,0.2081,0.24869,0.20961,0.24574,0.36395,0.25202,0.56744,0.30727,0.30224
0.98767,0.20815,0.24872,0.2097,0.2458,0.36399,0.25214,0.56844,0.30735,0.30237
0.98778,0.20817,0.24881,0.20972,0.2458,0.364,0.25218,0.56844,0.30787,0.30251
0.98789,0.20871,0.24883,0.20977,0.24593,0.36415,0.25229,0.56916,0.30813,0.30268
0.988,0.20873,0.24892,0.2098,0.24614,0.36418,0.25234,0.56965,0.30828,0.30316
0.98811,0.20895,0.24912,0.2098,0.24615,0.36423,0.2524,0.56985,0.30835,0.30327
0.98822,0.20897,0.24916,0.20989,0.24632,0.36426,0.25243,0.57002,0.30854,0.30337
0.98833,0.20903,0.24931,0.21006,0.24648,0.36434,0.25271,0.5701,0.30863,0.30355
0.98844,0.20903,0.24949,0.21006,0.24649,0.36444,0.25282,0.57014,0.30869,0.30381
0.98856,0.20908,0.24961,0.21017,0.24656,0.36447,0.25305,0.57014,0.30889,0.30388
0.98867,0.20918,0.24961,0.21023,0.24656,0.36447,0.25332,0.57071,0.30891,0.30407
0.98878,0.20936,0.24966,0.21025,0.24656,0.36456,0.25342,0.5717,0.30925,0.30413
0.98889,0.20944,0.2497,0.21027,0.24665,0.36457,0.2536,0.57214,0.3094,0.3043
0.989,0.20951,0.24987,0.21036,0.2468,0.36463,0.25362,0.57251,0.30985,0.30449
0.98911,0.20954,0.24993,0.21049,0.24685,0.3647,0.25373,0.57563,0.30989,0.30452
0.98922,0.20959,0.25002,0.2105,0.24715,0.36472,0.25407,0.57607,0.31001,0.30478
0.98933,0.20961,0.25008,0.2105,0.24722,0.36477,0.2541,0.57612,0.31049,0.30484
0.98944,0.20963,0.25019,0.21051,0.24723,0.36485,0.25411,0.57657,0.31053,0.30499
0.98956,0.20968,0.25026,0.21067,0.24725,0.36486,0.25412,0.57678,0.31073,0.30503
0.98967,0.2098,0.2503,0.21078,0.24727,0.36489,0.25413,0.57701,0.31084,0.30507
0.98978,0.20997,0.25037,0.21094,0.24742,0.36492,0.25415,0.57819,0.31092,0.30518
0.98989,0.20997,0.2504,0.21097,0.24755,0.36494,0.2542,0.57821,0.31133,0.30524
0.99,0.21004,0.25044,0.21099,0.2476,0.36513,0.25433,0.57869,0.31156,0.30534
0.99011,0.21008,0.25047,0.21102,0.24762,0.36515,0.2544,0.57886,0.31158,0.30568
0.99022,0.21027,0.25053,0.21111,0.24792,0.36516,0.25447,0.57906,0.31158,0.30608
0.99033,0.21028,0.25063,0.21115,0.24797,0.3652,0.2545,0.57947,0.31161,0.30641
0.99044,0.21029,0.25083,0.21121,0.24823,0.36521,0.25458,0.58105,0.31175,0.3066
0.99056,0.21029,0.25092,0.21126,0.2483,0.36522,0.25464,0.58142,0.31207,0.30665
0.99067,0.21037,0.25111,0.21148,0.24841,0.36523,0.25489,0.58145,0.31228,0.30667
0.99078,0.2105,0.25122,0.21161,0.24842,0.36556,0.25492,0.5822,0.31239,0.30671
0.99089,0.2105,0.25142,0.21161,0.24848,0.36557,0.2554,0.58393,0.31251,0.30672
0.991,0.21054,0.25157,0.21183,0.24851,0.36567,0.25569,0.58411,0.31256,0.30693
0.99111,0.21097,0.25167,0.21187,0.24863,0.36599,0.25577,0.58497,0.31256,0.30699
0.99122,0.21104,0.25172,0.21187,0.24872,0.3661,0.25579,0.58617,0.31257,0.30759
0.99133,0.21115,0.25201,0.21212,0.24908,0.36615,0.25592,0.58663,0.31314,0.30828
0.99144,0.21117,0.25203,0.21217,0.24909,0.36635,0.25593,0.58772,0.31331,0.3083
0.99156,0.21129,0.25204,0.21217,0.2492,0.36648,0.25593,0.58815,0.31337,0.30854
0.99167,0.21143,0.25205,0.21242,0.24935,0.36652,0.25613,0.58857,0.31381,0.3087
0.99178,0.21169,0.25205,0.21253,0.24937,0.36654,0.25635,0.58894,0.31391,0.30912
0.99189,0.21189,0.2526,0.21257,0.24961,0.36661,0.25635,0.59101,0.31422,0.30923
0.992,0.21216,0.25268,0.21264,0.24996,0.36662,0.25636,0.59153,0.31446,0.30926
0.99211,0.21245,0.2528,0.21266,0.25,0.36666,0.25646,0.59225,0.31447,0.3095
0.99222,0.21287,0.25291,0.21277,0.2501,0.36669,0.25668,0.59306,0.31522,0.30953
0.99233,0.21292,0.25313,0.21284,0.25011,0.36686,0.25681,0.59344,0.31523,0.30962
0.99244,0.21303,0.2534,0.21313,0.2503,0.36692,0.25682,0.59509,0.31547,0.30984
0.99256,0.21319,0.25348,0.2135,0.25068,0.36693,0.25709,0.59587,0.31551,0.31016
0.99267,0.21323,0.25417,0.21355,0.25095,0.36705,0.25713,0.59624,0.31575,0.31024
0.99278,0.21338,0.25421,0.21366,0.25099,0.36721,0.25724,0.59864,0.31578,0.31062
0.99289,0.21344,0.25425,0.21383,0.25101,0.36734,0.25753,0.60012,0.31599,0.31073
0.993,0.21346,0.25438,0.21397,0.25131,0.36764,0.25773,0.60023,0.31624,0.31137
0.99311,0.21363,0.25461,0.21416,0.25145,0.3677,0.25782,0.60158,0.31638,0.31166
0.99322,0.21367,0.25465,0.2146,0.25152,0.36776,0.25802,0.60292,0.31647,0.31166
0.99333,0.21403,0.2548,0.21512,0.25156,0.36785,0.25832,0.60399,0.31657,0.31239
0.99344,0.21419,0.25512,0.21528,0.25161,0.36792,0.25864,0.60489,0.31675,0.31262
0.99356,0.21426,0.25531,0.21548,0.25179,0.36804,0.25886,0.60582,0.31737,0.31275
0.99367,0.21429,0.25534,0.2155,0.25199,0.36813,0.25907,0.60764,0.31755,0.31288
0.99378,0.21432,0.25557,0.21573,0.25212,0.36841,0.25911,0.60798,0.31837,0.313
0.99389,0.21434,0.25585,0.21618,0.25227,0.36867,0.25927,0.60833,0.31843,0.31312
0.994,0.21452,0.25619,0.21632,0.25234,0.36873,0.25939,0.60874,0.31886,0.31321
0.99411,0.21493,0.2562,0.21638,0.2525,0.3689,0.25946,0.60876,0.31898,0.3134
0.99422,0.21517,0.25621,0.21654,0.25255,0.3689,0.25947,0.60932,0.31942,0.31349
0.99433,0.21551,0.25679,0.21682,0.25262,0.36918,0.25956,0.60992,0.31998,0.31349
0.99444,0.21564,0.25699,0.21684,0.25264,0.36942,0.25978,0.61116,0.32011,0.31356
0.99456,0.21574,0.25708,0.21735,0.25354,0.36946,0.26007,0.61564,0.3204,0.31374
0.99467,0.21589,0.25729,0.21764,0.25408,0.36966,0.26024,0.61628,0.32069,0.31374
0.99478,0.21653,0.25737,0.21768,0.25423,0.36978,0.26041,0.61658,0.32079,0.31447
0.99489,0.21688,0.25746,0.21788,0.25435,0.36989,0.26071,0.61973,0.32102,0.31478
0.995,0.21708,0.25785,0.21823,0.25438,0.37011,0.26082,0.62038,0.32108,0.31516
0.99511,0.21723,0.25837,0.21829,0.25494,0.37017,0.26087,0.62202,0.32185,0.31532
0.99522,0.21747,0.25848,0.21829,0.25495,0.37045,0.26131,0.62375,0.32207,0.31562
0.99533,0.21754,0.25917,0.21839,0.25524,0.37053,0.26153,0.62504,0.32216,0.31581
0.99544,0.21756,0.25927,0.2185,0.25534,0.3707,0.26154,0.62559,0.32298,0.31708
0.99556,0.21772,0.26018,0.2186,0.25558,0.37077,0.26156,0.62588,0.32422,0.31741
0.99567,0.21788,0.26028,0.21871,0.25559,0.37081,0.26164,0.62741,0.32427,0.31747
0.99578,0.21807,0.26051,0.21888,0.25584,0.37081,0.26178,0.62819,0.32481,0.31775
0.99589,0.21821,0.26158,0.21888,0.25647,0.37121,0.26203,0.62964,0.3249,0.31791
0.996,0.21847,0.26162,0.2192,0.25701,0.37186,0.26219,0.6316,0.32632,0.31825
0.99611,0.21856,0.26176,0.21922,0.2574,0.37189,0.26286,0.63384,0.32701,0.31875
0.99622,0.21866,0.26179,0.21975,0.25755,0.37196,0.26358,0.63841,0.32783,0.31955
0.99633,0.21877,0.26275,0.22022,0.25759,0.37197,0.26359,0.6398,0.32789,0.31976
0.99644,0.2188,0.26295,0.22057,0.25782,0.37198,0.26364,0.64051,0.32809,0.32004
0.99656,0.21888,0.26307,0.22097,0.25805,0.37211,0.26379,0.64056,0.32846,0.32041
0.99667,0.21903,0.2632,0.22103,0.25827,0.37252,0.26408,0.64288,0.32849,0.3207
0.99678,0.21903,0.2633,0.22115,0.25837,0.37257,0.26486,0.64392,0.32984,0.32112
0.99689,0.21904,0.26353,0.22116,0.25853,0.3735,0.26555,0.64965,0.33008,0.32277
0.997,0.21936,0.26385,0.2213,0.25865,0.3742,0.2658,0.65232,0.33083,0.3228
0.99711,0.21948,0.26506,0.22142,0.25888,0.37457,0.26641,0.65455,0.33263,0.32293
0.99722,0.21953,0.26554,0.222,0.25891,0.3746,0.26689,0.65894,0.33286,0.32296
0.99733,0.22004,0.26635,0.22241,0.25947,0.37509,0.26704,0.65968,0.33288,0.323
0.99744,0.22013,0.26671,0.2226,0.26039,0.37558,0.26737,0.67188,0.33291,0.32312
0.99756,0.22049,0.26716,0.22317,0.26043,0.3757,0.26804,0.67319,0.33317,0.3235
0.99767,0.22081,0.26751,0.22346,0.26068,0.37605,0.26836,0.67643,0.33336,0.32373
0.99778,0.22089,0.26769,0.22376,0.26114,0.37679,0.26842,0.6806,0.3334,0.32446
0.99789,0.22182,0.26779,0.22387,0.26152,0.37758,0.26895,0.6908,0.33342,0.32481
0.998,0.2219,0.26815,0.22432,0.26183,0.37813,0.26897,0.69379,0.33382,0.32527
0.99811,0.22196,0.26853,0.22549,0.26189,0.3782,0.26949,0.69668,0.33423,0.32622
0.99822,0.22232,0.26859,0.22556,0.26214,0.37832,0.26961,0.69721,0.33552,0.32807
0.99833,0.22249,0.2692,0.22595,0.26241,0.37921,0.27122,0.7014,0.33594,0.3289
0.99844,0.22255,0.26958,0.22597,0.26314,0.37941,0.27144,0.70231,0.33615,0.3293
0.99856,0.22286,0.26969,0.22838,0.26649,0.38009,0.27152,0.70399,0.33646,0.32988
0.99867,0.2235,0.27054,0.23115,0.26728,0.3803,0.27162,0.70648,0.33827,0.33008
0.99878,0.2247,0.27215,0.23428,0.26774,0.38143,0.27236,0.71042,0.33839,0.33057
0.99889,0.22475,0.27381,0.23518,0.26792,0.38275,0.2727,0.71638,0.3401,0.33348
0.999,0.22477,0.27531,0.23523,0.2686,0.38306,0.27386,0.71747,0.34063,0.33536
0.99911,0.22574,0.27537,0.23648,0.26951,0.38443,0.27538,0.71963,0.34619,0.33564
0.99922,0.22603,0.27571,0.23716,0.27134,0.38572,0.28079,0.72229,0.34713,0.3367
0.99933,0.22636,0.27829,0.23999,0.27215,0.38578,0.28218,0.7253,0.34794,0.33766
0.99944,0.22671,0.27975,0.24124,0.27267,0.38605,0.28267,0.72554,0.34943,0.33904
0.99956,0.22789,0.2858,0.24178,0.27325,0.38714,0.28327,0.73205,0.35168,0.34304
0.99967,0.2288,0.28751,0.24229,0.27826,0.39129,0.28376,0.75902,0.36933,0.34488
0.99978,0.22892,0.29082,0.24343,0.28209,0.39934,0.28597,0.77602,0.37,0.35518
1,0.22905,0.29615,0.2441,0.30111,0.40913,0.2861,0.93723,0.37788,0.36484


==> csvdat/64BS_4MS_64Pilots_5dB_cdf_all_LOS.csv <==
x,relu,softmax,relu_ul,softmax_ul,relu_mixed,softmax_mixed,LS,ML,Genie_OMP,Genie_Aided,Genie_Aided_ul
0,0.021703,0.047913,0.022181,0.049647,0.013487,0.11226,0.24316,0.046874,0.0026989,0.14009,0.13209
0.00011111,0.022046,0.047966,0.023062,0.049993,0.013846,0.11234,0.2469,0.05111,0.0036783,0.1423,0.13942
0.00022222,0.022497,0.049359,0.02402,0.051608,0.015807,0.11778,0.24703,0.052352,0.0042328,0.14419,0.14067
0.00033333,0.022851,0.049783,0.024174,0.052014,0.017034,0.11814,0.24921,0.054851,0.0044036,0.14643,0.14081
0.00044444,0.023089,0.050155,0.024359,0.052216,0.017966,0.11822,0.25007,0.055004,0.0046206,0.14737,0.14082
0.00055556,0.023258,0.050908,0.024463,0.052459,0.01846,0.11856,0.25219,0.056184,0.0046228,0.1481,0.14109
0.00066667,0.023592,0.050998,0.024785,0.052657,0.018739,0.11869,0.25439,0.056542,0.0047102,0.14814,0.14118
0.00077778,0.024385,0.051234,0.024797,0.052826,0.018755,0.11881,0.2544,0.057098,0.005333,0.14847,0.1418
0.00088889,0.024457,0.051262,0.024861,0.053127,0.018759,0.11893,0.25626,0.057831,0.0056564,0.14894,0.14202
0.001,0.02458,0.051866,0.025162,0.053556,0.019218,0.11898,0.25627,0.058309,0.00576,0.14939,0.14287
0.0011111,0.024628,0.05197,0.02527,0.05382,0.01943,0.11986,0.25688,0.059635,0.0058038,0.14996,0.14319
0.0012222,0.02487,0.053415,0.025372,0.053845,0.019633,0.12047,0.2569,0.059701,0.0060536,0.15015,0.14322
0.0013333,0.024946,0.053496,0.025379,0.053889,0.020052,0.1205,0.25722,0.059789,0.0061641,0.15035,0.1437
0.0014444,0.025257,0.053795,0.025712,0.053953,0.020667,0.12053,0.25792,0.059934,0.006212,0.15086,0.14444
0.0015556,0.025639,0.053817,0.02574,0.053974,0.020774,0.12075,0.25859,0.060481,0.0063581,0.15089,0.14455
0.0016667,0.025771,0.053945,0.025786,0.05402,0.020914,0.12092,0.25952,0.060664,0.0068181,0.15115,0.14466
0.0017778,0.025936,0.054025,0.025801,0.054213,0.021032,0.1211,0.25978,0.061215,0.0069967,0.15179,0.14471
0.0018889,0.025977,0.054186,0.025879,0.054221,0.021116,0.1213,0.26011,0.061978,0.0070433,0.15191,0.14499
0.002,0.026864,0.054246,0.025889,0.054247,0.021619,0.1214,0.26041,0.062035,0.0071222,0.15247,0.14508
0.0021111,0.026909,0.054246,0.026079,0.054278,0.021643,0.12141,0.26103,0.062052,0.0072853,0.15255,0.14511
0.0022222,0.02694,0.054296,0.02608,0.054417,0.021666,0.12146,0.26182,0.062407,0.0074723,0.15267,0.14529
0.0023333,0.027047,0.054432,0.026085,0.05452,0.021709,0.12153,0.26216,0.063078,0.0075318,0.15293,0.14537
0.0024444,0.027067,0.054468,0.02613,0.054614,0.02177,0.12184,0.26235,0.063156,0.0075504,0.15335,0.14638
0.0025556,0.027115,0.054474,0.026134,0.054799,0.021917,0.12211,0.26261,0.063349,0.0076028,0.15337,0.14641
0.0026667,0.027154,0.054669,0.026204,0.05482,0.022017,0.12226,0.26267,0.063755,0.0077335,0.15384,0.14648
0.0027778,0.02719,0.054717,0.026213,0.054916,0.022017,0.12227,0.2636,0.063935,0.0083954,0.15384,0.14657
0.0028889,0.02719,0.054844,0.026224,0.055035,0.02205,0.12233,0.26365,0.064317,0.0084315,0.15411,0.14661
0.003,0.027199,0.054909,0.026228,0.055181,0.022053,0.12237,0.26375,0.064319,0.0085162,0.1542,0.14669
0.0031111,0.027221,0.054942,0.02633,0.055271,0.022067,0.1225,0.26377,0.064321,0.0086075,0.15475,0.14694
0.0032222,0.027412,0.054994,0.026357,0.055336,0.0222,0.1226,0.2643,0.064366,0.0087085,0.155,0.14712
0.0033333,0.027442,0.055062,0.026557,0.055347,0.022391,0.12299,0.26437,0.064541,0.0087102,0.15549,0.14712
0.0034444,0.027571,0.055067,0.026617,0.055347,0.022731,0.12299,0.26449,0.06456,0.0087127,0.15609,0.14722
0.0035556,0.027653,0.055132,0.026649,0.055397,0.023025,0.12306,0.26498,0.064614,0.0087438,0.1562,0.14728
0.0036667,0.027705,0.055197,0.026661,0.055496,0.023032,0.12334,0.26528,0.064733,0.0088739,0.1563,0.14764
0.0037778,0.027747,0.055241,0.026707,0.055594,0.023052,0.12342,0.26537,0.064812,0.0089807,0.1569,0.14771
0.0038889,0.027871,0.055257,0.026709,0.055656,0.023083,0.12349,0.26542,0.065056,0.0090084,0.15698,0.14778
0.004,0.027875,0.055298,0.026736,0.055755,0.023097,0.1236,0.26566,0.065088,0.0090737,0.15709,0.148
0.0041111,0.027898,0.055306,0.026824,0.055863,0.023201,0.12375,0.26585,0.06512,0.0093074,0.15716,0.14822
0.0042222,0.027903,0.055371,0.026906,0.055867,0.023213,0.12395,0.2659,0.06515,0.0093899,0.15733,0.14822
0.0043333,0.027936,0.055407,0.026916,0.055885,0.023339,0.12403,0.26595,0.065375,0.0094001,0.15747,0.14863
0.0044444,0.028031,0.055437,0.027005,0.055911,0.023435,0.12419,0.26596,0.065482,0.0094033,0.15762,0.14876
0.0045556,0.028077,0.055504,0.027078,0.056024,0.023526,0.1242,0.26603,0.065834,0.009478,0.1577,0.14904
0.0046667,0.028093,0.055527,0.027287,0.056027,0.023772,0.12423,0.26607,0.065866,0.0094882,0.15821,0.14906
0.0047778,0.028115,0.055531,0.02735,0.056108,0.023864,0.12442,0.26663,0.065952,0.0095121,0.15821,0.14909
0.0048889,0.02823,0.055606,0.027695,0.056234,0.023884,0.12447,0.26688,0.065961,0.0096471,0.15823,0.14942
0.005,0.028256,0.05563,0.027696,0.05624,0.02389,0.12463,0.26691,0.066158,0.0097293,0.15836,0.14963
0.0051111,0.028317,0.055649,0.027741,0.056241,0.023915,0.12465,0.26693,0.066229,0.0097708,0.15837,0.14975
0.0052222,0.028325,0.055661,0.027802,0.056288,0.023941,0.12472,0.26712,0.066335,0.009865,0.15844,0.14999
0.0053333,0.028339,0.055711,0.027903,0.056408,0.023957,0.12475,0.26747,0.066443,0.0099879,0.15864,0.15002
0.0054444,0.028359,0.055838,0.028133,0.056634,0.024075,0.12476,0.26762,0.066515,0.010003,0.15866,0.15008
0.0055556,0.028387,0.056031,0.028256,0.056641,0.024084,0.12479,0.26763,0.066567,0.01005,0.15867,0.15014
0.0056667,0.028506,0.05604,0.02831,0.056793,0.02412,0.1248,0.26764,0.066691,0.010057,0.15875,0.15018
0.0057778,0.028539,0.056071,0.028327,0.056806,0.024163,0.12486,0.26774,0.066695,0.010066,0.15884,0.15021
0.0058889,0.028549,0.056114,0.028335,0.056807,0.024197,0.12494,0.26777,0.066759,0.010267,0.15903,0.15027
0.006,0.028607,0.05614,0.028385,0.056993,0.024237,0.12505,0.26777,0.066992,0.010319,0.15907,0.15029
0.0061111,0.028649,0.05622,0.028423,0.057151,0.02432,0.12516,0.26791,0.067208,0.010323,0.1591,0.15033
0.0062222,0.028676,0.056385,0.02843,0.05724,0.024382,0.12519,0.26803,0.06726,0.010326,0.15927,0.15049
0.0063333,0.028691,0.05642,0.028441,0.057318,0.024412,0.12519,0.26813,0.067339,0.010344,0.15933,0.15082
0.0064444,0.028791,0.056446,0.028453,0.057348,0.024467,0.12531,0.26813,0.067345,0.010347,0.15934,0.15083
0.0065556,0.028803,0.056532,0.028472,0.05736,0.0245,0.12531,0.26823,0.067397,0.010365,0.15944,0.15083
0.0066667,0.028835,0.056536,0.028506,0.057399,0.024542,0.12536,0.26845,0.067584,0.010412,0.15954,0.15085
0.0067778,0.028835,0.056671,0.028627,0.057535,0.024573,0.12548,0.26849,0.067599,0.010471,0.15957,0.15087
0.0068889,0.028845,0.056772,0.028753,0.057592,0.024595,0.1255,0.26864,0.068184,0.010526,0.15973,0.15097
0.007,0.028889,0.056785,0.028767,0.057639,0.024692,0.1255,0.26879,0.068684,0.01065,0.15975,0.15103
0.0071111,0.028922,0.056868,0.028858,0.057663,0.024742,0.12563,0.26885,0.06887,0.010671,0.15975,0.15117
0.0072222,0.029098,0.056893,0.028865,0.057672,0.024778,0.12565,0.26887,0.068948,0.010713,0.15975,0.15121
0.0073333,0.02911,0.057037,0.028911,0.057672,0.024812,0.12565,0.26892,0.069019,0.010724,0.15987,0.15126
0.0074444,0.029217,0.05706,0.028921,0.057678,0.024836,0.12566,0.26892,0.069073,0.01082,0.15993,0.15126
0.0075556,0.029247,0.057148,0.029003,0.057776,0.024941,0.12575,0.26902,0.06908,0.010825,0.15995,0.15146
0.0076667,0.029249,0.057167,0.029036,0.057805,0.024994,0.12579,0.26925,0.069191,0.010928,0.16005,0.15148
0.0077778,0.029282,0.057182,0.029086,0.057842,0.025115,0.12581,0.26934,0.069286,0.011033,0.16016,0.15157
0.0078889,0.029295,0.057234,0.029088,0.057902,0.025153,0.12582,0.26958,0.069419,0.011108,0.16026,0.15162
0.008,0.029396,0.057307,0.029197,0.05793,0.025284,0.12584,0.26965,0.069467,0.01114,0.16026,0.15178
0.0081111,0.029398,0.057369,0.029225,0.057952,0.025318,0.12589,0.26968,0.069592,0.011221,0.16059,0.1518
0.0082222,0.029454,0.057451,0.029249,0.057986,0.025362,0.12594,0.27005,0.069618,0.011344,0.1607,0.15194
0.0083333,0.029462,0.057535,0.029318,0.058006,0.025508,0.12605,0.27023,0.069869,0.011359,0.16093,0.15195
0.0084444,0.029473,0.057569,0.029342,0.058026,0.025529,0.1261,0.27032,0.070017,0.011402,0.16107,0.15196
0.0085556,0.029485,0.057606,0.029386,0.058054,0.025581,0.12618,0.27043,0.070291,0.011435,0.16112,0.15197
0.0086667,0.029507,0.057632,0.029416,0.05806,0.025589,0.12619,0.27058,0.070405,0.011471,0.16116,0.15197
0.0087778,0.029513,0.057649,0.029477,0.058065,0.025681,0.12625,0.2709,0.070439,0.011551,0.16125,0.15201
0.0088889,0.029517,0.057663,0.029523,0.058097,0.025795,0.12627,0.27098,0.070466,0.011598,0.16128,0.15208
0.009,0.029553,0.057666,0.029533,0.05812,0.025831,0.12629,0.271,0.070541,0.011611,0.16128,0.15221
0.0091111,0.029585,0.057719,0.029566,0.058156,0.02585,0.12631,0.271,0.070571,0.011627,0.16128,0.15225
0.0092222,0.029588,0.057731,0.029569,0.058158,0.025919,0.12635,0.27118,0.070593,0.011714,0.16128,0.15229
0.0093333,0.029689,0.057766,0.029599,0.058177,0.025956,0.12638,0.27119,0.07064,0.011754,0.16129,0.15233
0.0094444,0.029726,0.057783,0.029601,0.058234,0.026009,0.12638,0.27126,0.071032,0.011756,0.16142,0.15241
0.0095556,0.029731,0.057797,0.029655,0.058287,0.026033,0.12639,0.27131,0.071127,0.011786,0.16159,0.15243
0.0096667,0.029736,0.057814,0.029661,0.058314,0.026039,0.12644,0.27132,0.071131,0.011908,0.16191,0.15257
0.0097778,0.029765,0.057879,0.029664,0.058347,0.026063,0.12648,0.27134,0.071192,0.012017,0.16192,0.15257
0.0098889,0.02978,0.057895,0.029664,0.058373,0.026093,0.12649,0.27149,0.071219,0.01228,0.16193,0.15257
0.01,0.02986,0.057933,0.029672,0.058375,0.026125,0.1265,0.27162,0.071236,0.012303,0.16213,0.1527
0.010111,0.029866,0.057933,0.029697,0.058377,0.026226,0.12652,0.27178,0.071269,0.012514,0.16213,0.15277
0.010222,0.029876,0.057961,0.029728,0.058401,0.026244,0.12656,0.27181,0.071355,0.012551,0.16221,0.15287
0.010333,0.029906,0.057962,0.029731,0.058428,0.026305,0.1266,0.27195,0.071362,0.012645,0.16234,0.15299
0.010444,0.02991,0.058044,0.029765,0.058436,0.026331,0.12661,0.27196,0.071375,0.012692,0.16244,0.15305
0.010556,0.029917,0.058131,0.029769,0.058439,0.026363,0.12663,0.27198,0.071602,0.012722,0.16258,0.15312
0.010667,0.029965,0.058158,0.029822,0.058448,0.026418,0.12663,0.27215,0.071606,0.012728,0.16263,0.15326
0.010778,0.03,0.05817,0.029898,0.05848,0.026455,0.12664,0.27216,0.071624,0.012728,0.16264,0.15332
0.010889,0.030055,0.058171,0.03005,0.058576,0.026456,0.12668,0.27247,0.072001,0.012761,0.16278,0.15341
0.011,0.03007,0.058201,0.030112,0.058586,0.02652,0.12671,0.27257,0.072205,0.012835,0.16278,0.15354
0.011111,0.030082,0.058277,0.030151,0.058641,0.026525,0.12672,0.27263,0.0723,0.012846,0.16282,0.15358
0.011222,0.030108,0.058337,0.030203,0.058672,0.026639,0.12673,0.27267,0.072313,0.012856,0.16293,0.15358
0.011333,0.030139,0.058371,0.030244,0.058706,0.026688,0.12675,0.27269,0.072613,0.012925,0.16298,0.15369
0.011444,0.03014,0.058393,0.030288,0.058733,0.026719,0.12675,0.27271,0.072672,0.012934,0.16303,0.15378
0.011556,0.030142,0.058402,0.030342,0.058744,0.026742,0.12677,0.27273,0.072824,0.013011,0.16307,0.15392
0.011667,0.030225,0.058433,0.030355,0.058751,0.026819,0.12682,0.27292,0.072836,0.013128,0.16308,0.15399
0.011778,0.030293,0.058463,0.030357,0.058766,0.02684,0.12685,0.27299,0.07288,0.013137,0.1631,0.15399
0.011889,0.030345,0.058488,0.030377,0.058829,0.026844,0.12694,0.27304,0.072885,0.013162,0.16311,0.15403
0.012,0.030426,0.058507,0.030414,0.05885,0.026852,0.12696,0.27307,0.072891,0.013174,0.16321,0.15408
0.012111,0.030476,0.05854,0.030454,0.058875,0.026962,0.12697,0.27311,0.073038,0.013191,0.16333,0.15409
0.012222,0.030515,0.058544,0.030491,0.058893,0.026982,0.12698,0.27319,0.073124,0.01322,0.16333,0.15412
0.012333,0.030543,0.058578,0.030492,0.058951,0.027009,0.12699,0.27325,0.073162,0.013312,0.16338,0.15412
0.012444,0.0306,0.058599,0.030495,0.058977,0.027027,0.1274,0.27333,0.073488,0.013314,0.16339,0.15417
0.012556,0.030601,0.058613,0.030495,0.059009,0.027064,0.1274,0.27336,0.073543,0.013339,0.16346,0.1542
0.012667,0.030601,0.058616,0.030516,0.059013,0.027075,0.12742,0.27338,0.073573,0.01337,0.16351,0.15438
0.012778,0.030612,0.058698,0.030552,0.059017,0.027113,0.12743,0.27339,0.073579,0.013483,0.16355,0.15442
0.012889,0.030697,0.058706,0.030579,0.059028,0.027197,0.12748,0.27349,0.073603,0.013517,0.16356,0.15448
0.013,0.030701,0.058716,0.03059,0.059046,0.027214,0.12749,0.27351,0.073631,0.01352,0.16362,0.15463
0.013111,0.030789,0.058761,0.030654,0.059046,0.027251,0.12756,0.27353,0.073725,0.013566,0.16368,0.15468
0.013222,0.030805,0.058786,0.030672,0.05914,0.027278,0.1276,0.27354,0.073739,0.01358,0.16368,0.15471
0.013333,0.030825,0.05883,0.030769,0.059192,0.027365,0.12764,0.27359,0.07376,0.013593,0.16375,0.15474
0.013444,0.030869,0.058838,0.030779,0.059359,0.027375,0.12768,0.27364,0.073761,0.013629,0.16377,0.15482
0.013556,0.030916,0.058855,0.030797,0.059363,0.027403,0.12773,0.27364,0.073787,0.013635,0.16378,0.15483
0.013667,0.030924,0.058856,0.030799,0.059402,0.027443,0.12783,0.27379,0.073917,0.013667,0.16395,0.15485
0.013778,0.030933,0.058859,0.030825,0.059491,0.027485,0.12783,0.2739,0.073919,0.013694,0.16397,0.15493
0.013889,0.030941,0.058861,0.030886,0.059583,0.027505,0.12786,0.27398,0.073939,0.013697,0.16398,0.15493
0.014,0.030953,0.058997,0.030921,0.059584,0.027509,0.12797,0.27401,0.073969,0.013789,0.16404,0.15506
0.014111,0.03103,0.059013,0.030937,0.059597,0.027526,0.12801,0.27407,0.07398,0.013845,0.1641,0.15536
0.014222,0.031049,0.059039,0.031027,0.059616,0.027544,0.12803,0.2742,0.074141,0.013872,0.16411,0.15548
0.014333,0.031055,0.059076,0.031134,0.059638,0.027554,0.12806,0.27426,0.074197,0.013896,0.16417,0.15554
0.014444,0.031097,0.059102,0.031202,0.059642,0.027614,0.12809,0.27438,0.074209,0.013917,0.1642,0.15558
0.014556,0.031126,0.059137,0.031215,0.059662,0.027628,0.12812,0.27445,0.074213,0.013929,0.16429,0.15562
0.014667,0.031138,0.059168,0.031239,0.059716,0.027658,0.12812,0.27445,0.074307,0.013953,0.1643,0.15565
0.014778,0.031153,0.059189,0.031274,0.059724,0.027659,0.12812,0.27446,0.074376,0.01399,0.1643,0.15575
0.014889,0.03116,0.059231,0.031283,0.059744,0.027683,0.12812,0.27446,0.074504,0.013994,0.16435,0.15576
0.015,0.031256,0.059248,0.031283,0.059765,0.027688,0.12812,0.27454,0.074597,0.014044,0.16439,0.15577
0.015111,0.031263,0.059258,0.031307,0.059793,0.02779,0.12815,0.27456,0.074613,0.014068,0.16442,0.15594
0.015222,0.03129,0.059266,0.031326,0.059869,0.027833,0.12815,0.27468,0.074641,0.014149,0.16449,0.15599
0.015333,0.031308,0.059282,0.031368,0.059899,0.027849,0.12816,0.27477,0.074786,0.014151,0.16463,0.15612
0.015444,0.031348,0.059294,0.031434,0.059974,0.027853,0.12818,0.27477,0.0749,0.014165,0.16472,0.15621
0.015556,0.031363,0.0593,0.031457,0.059988,0.027929,0.12821,0.27477,0.075082,0.014196,0.16476,0.1563
0.015667,0.03142,0.05931,0.031496,0.060035,0.027939,0.12832,0.27486,0.075118,0.014221,0.16479,0.15639
0.015778,0.031437,0.059324,0.031498,0.06006,0.028066,0.12833,0.27504,0.075138,0.014322,0.1648,0.15645
0.015889,0.031447,0.059336,0.031523,0.060073,0.028086,0.12836,0.27507,0.075141,0.014364,0.1648,0.15653
0.016,0.03153,0.05942,0.031552,0.060089,0.028095,0.12836,0.27512,0.075169,0.014471,0.16481,0.15654
0.016111,0.031555,0.059561,0.031618,0.060121,0.028124,0.12839,0.27516,0.075174,0.014478,0.1649,0.15663
0.016222,0.031598,0.059704,0.03167,0.060154,0.028132,0.12841,0.27524,0.075266,0.014526,0.16496,0.15668
0.016333,0.031605,0.059707,0.031691,0.060183,0.028213,0.12841,0.27527,0.075324,0.014538,0.16502,0.15673
0.016444,0.031611,0.059725,0.03172,0.060184,0.028219,0.12843,0.27528,0.075428,0.014556,0.16506,0.15682
0.016556,0.031647,0.059743,0.031759,0.060202,0.028222,0.12847,0.27529,0.075453,0.014615,0.1651,0.15684
0.016667,0.031673,0.059764,0.031764,0.06023,0.028274,0.12848,0.27538,0.075462,0.014629,0.1651,0.15686
0.016778,0.031694,0.059765,0.031775,0.060231,0.028297,0.12851,0.27539,0.075465,0.014667,0.1652,0.15689
0.016889,0.031695,0.059787,0.031775,0.060243,0.028304,0.12853,0.27543,0.075485,0.014696,0.16521,0.15689
0.017,0.031721,0.059795,0.03191,0.060275,0.028393,0.12855,0.27545,0.075515,0.014701,0.16524,0.15693
0.017111,0.031728,0.059887,0.031923,0.060302,0.028397,0.12855,0.27555,0.075534,0.014767,0.16525,0.15703
0.017222,0.031736,0.05991,0.031944,0.060321,0.0285,0.12858,0.2756,0.075602,0.01479,0.16526,0.15704
0.017333,0.031782,0.059951,0.031948,0.060334,0.028504,0.12858,0.27571,0.075619,0.014822,0.16526,0.15704
0.017444,0.031829,0.05997,0.031976,0.060373,0.02851,0.12864,0.27572,0.075781,0.014829,0.16527,0.15708
0.017556,0.031841,0.05997,0.032004,0.060375,0.028589,0.12871,0.27577,0.075803,0.014838,0.16533,0.15716
0.017667,0.031867,0.059983,0.032012,0.060389,0.028596,0.12874,0.2758,0.075866,0.014883,0.16533,0.15717
0.017778,0.031872,0.060001,0.032035,0.060401,0.028624,0.12878,0.27603,0.075896,0.014893,0.16534,0.1573
0.017889,0.031917,0.060069,0.032053,0.060412,0.028653,0.12881,0.27604,0.075906,0.014898,0.16538,0.15735
0.018,0.031942,0.060115,0.03207,0.06042,0.028689,0.12886,0.2761,0.075919,0.014912,0.1654,0.15738
0.018111,0.031949,0.060123,0.032073,0.060457,0.028763,0.12887,0.27611,0.075921,0.015028,0.16541,0.15738
0.018222,0.031987,0.06013,0.032122,0.06046,0.028805,0.12892,0.27612,0.075933,0.015038,0.16541,0.15744
0.018333,0.031988,0.060168,0.032164,0.060474,0.028859,0.12892,0.27613,0.076031,0.015091,0.16554,0.1575
0.018444,0.031993,0.060173,0.032174,0.060504,0.028864,0.12895,0.27613,0.076102,0.015105,0.16555,0.15752
0.018556,0.031998,0.060188,0.032257,0.060511,0.028923,0.12897,0.27615,0.076177,0.015157,0.16555,0.15754
0.018667,0.032017,0.060202,0.032258,0.060526,0.028943,0.12897,0.27633,0.076201,0.015178,0.16561,0.15756
0.018778,0.032061,0.060206,0.032281,0.060541,0.028948,0.12901,0.27644,0.076297,0.015222,0.1657,0.15763
0.018889,0.032082,0.060239,0.032331,0.060581,0.028979,0.12904,0.27645,0.076345,0.01524,0.16574,0.15773
0.019,0.032098,0.06029,0.032343,0.06059,0.029,0.12905,0.27655,0.07636,0.015266,0.16581,0.15775
0.019111,0.032101,0.060301,0.032346,0.060617,0.029003,0.12905,0.2766,0.076394,0.015281,0.16584,0.15775
0.019222,0.032102,0.060311,0.032357,0.060664,0.029006,0.12908,0.27665,0.076479,0.015335,0.16586,0.15776
0.019333,0.032109,0.060312,0.032396,0.060674,0.029025,0.12913,0.27665,0.076497,0.015356,0.1659,0.15788
0.019444,0.032153,0.060319,0.032464,0.060712,0.029031,0.12914,0.27668,0.076535,0.015389,0.16612,0.15791
0.019556,0.032189,0.060339,0.03255,0.06074,0.029085,0.12917,0.27669,0.076605,0.015436,0.16617,0.15797
0.019667,0.0322,0.060365,0.032604,0.06076,0.029106,0.12917,0.2768,0.076682,0.015448,0.16625,0.15805
0.019778,0.032251,0.060376,0.032636,0.060792,0.029132,0.12918,0.27687,0.076737,0.015453,0.16631,0.15808
0.019889,0.032314,0.060384,0.032645,0.060798,0.029185,0.12923,0.27688,0.076761,0.015514,0.1664,0.15812
0.02,0.03237,0.060399,0.032647,0.060823,0.029195,0.12927,0.27689,0.076852,0.01559,0.16641,0.15813
0.020111,0.03239,0.060478,0.032688,0.060883,0.029207,0.12931,0.27691,0.076879,0.0156,0.16642,0.15821
0.020222,0.032422,0.060485,0.032695,0.060962,0.029271,0.12933,0.27691,0.076894,0.015603,0.16644,0.15828
0.020333,0.032423,0.060514,0.032696,0.060984,0.029289,0.12934,0.27692,0.076902,0.015619,0.16647,0.15846
0.020444,0.032423,0.060517,0.032753,0.060992,0.029291,0.12944,0.27706,0.076953,0.015626,0.16649,0.15849
0.020556,0.032442,0.06053,0.032785,0.060998,0.029367,0.12945,0.27723,0.07697,0.015629,0.16657,0.15857
0.020667,0.032448,0.06053,0.032832,0.061031,0.029402,0.12948,0.27727,0.077038,0.015632,0.16657,0.15859
0.020778,0.032492,0.060531,0.032841,0.06107,0.02941,0.12952,0.27728,0.077108,0.015646,0.16658,0.15862
0.020889,0.032502,0.060545,0.032856,0.06109,0.029445,0.12952,0.2773,0.077132,0.015722,0.1666,0.15872
0.021,0.032528,0.060557,0.032883,0.061097,0.029447,0.12952,0.27733,0.077168,0.015775,0.16666,0.15872
0.021111,0.032529,0.060565,0.032905,0.061116,0.029459,0.12955,0.2774,0.077192,0.01579,0.16668,0.15878
0.021222,0.03257,0.060567,0.032914,0.061163,0.029472,0.12957,0.27747,0.077199,0.015834,0.1667,0.15881
0.021333,0.032587,0.060572,0.032924,0.061163,0.029484,0.12957,0.27748,0.077202,0.015865,0.16675,0.15886
0.021444,0.032711,0.060591,0.032925,0.061185,0.029497,0.12958,0.2775,0.077213,0.015887,0.16682,0.15891
0.021556,0.032724,0.060622,0.03294,0.061198,0.029503,0.12959,0.27756,0.077266,0.015901,0.16684,0.15891
0.021667,0.032761,0.06063,0.032993,0.061253,0.029524,0.12961,0.27759,0.077271,0.015903,0.16686,0.15894
0.021778,0.032764,0.060641,0.032997,0.061267,0.029551,0.12961,0.27768,0.07729,0.015992,0.16708,0.15895
0.021889,0.032838,0.060691,0.033015,0.061361,0.029592,0.12962,0.27771,0.07732,0.016041,0.16711,0.15903
0.022,0.032839,0.060693,0.033019,0.061372,0.029616,0.12963,0.27778,0.077331,0.016049,0.16714,0.15906
0.022111,0.032903,0.060706,0.033024,0.061378,0.029632,0.12963,0.2778,0.077346,0.016154,0.16716,0.15918
0.022222,0.03292,0.060709,0.033068,0.061382,0.029647,0.12964,0.2778,0.077355,0.016303,0.16718,0.1592
0.022333,0.032924,0.060717,0.033109,0.061412,0.029724,0.12966,0.2778,0.077401,0.01632,0.16719,0.15922
0.022444,0.032973,0.060736,0.033158,0.061417,0.029751,0.1297,0.27782,0.077473,0.016327,0.16719,0.15923
0.022556,0.032974,0.060784,0.033164,0.061435,0.029753,0.1297,0.27783,0.077505,0.016374,0.16722,0.15928
0.022667,0.032982,0.060796,0.033195,0.061477,0.029757,0.12975,0.27787,0.077598,0.016398,0.16734,0.15933
0.022778,0.033012,0.060825,0.033219,0.061477,0.029776,0.1298,0.2779,0.077621,0.016412,0.16734,0.15934
0.022889,0.033024,0.060848,0.033252,0.061481,0.029778,0.1298,0.27792,0.077647,0.016417,0.16734,0.15945
0.023,0.033045,0.060855,0.033259,0.061483,0.029794,0.12981,0.27793,0.077651,0.016476,0.16735,0.15945
0.023111,0.033063,0.060862,0.033317,0.061488,0.029805,0.12982,0.27795,0.077689,0.016478,0.16735,0.15948
0.023222,0.033073,0.060876,0.033349,0.061503,0.029807,0.12983,0.27798,0.077693,0.016485,0.16738,0.15951
0.023333,0.033077,0.060883,0.033394,0.06153,0.029907,0.12984,0.27811,0.077706,0.016558,0.16742,0.15952
0.023444,0.03311,0.060885,0.033418,0.061537,0.029908,0.12988,0.27813,0.077712,0.016567,0.16743,0.15966
0.023556,0.033111,0.060896,0.033439,0.061559,0.029915,0.1299,0.27815,0.077714,0.016597,0.16744,0.1597
0.023667,0.033117,0.0609,0.033456,0.061579,0.029936,0.12991,0.27818,0.077714,0.016609,0.16746,0.15971
0.023778,0.033119,0.060911,0.033483,0.061601,0.029937,0.13,0.27821,0.077807,0.016614,0.16748,0.15971
0.023889,0.033141,0.060912,0.033492,0.061606,0.02996,0.13,0.27836,0.077818,0.016619,0.16754,0.1598
0.024,0.03317,0.060927,0.033493,0.061612,0.029962,0.13001,0.27839,0.077836,0.016639,0.16756,0.15987
0.024111,0.03317,0.060937,0.033495,0.061622,0.029963,0.13005,0.2784,0.07787,0.016674,0.16759,0.15989
0.024222,0.033171,0.060941,0.033524,0.061624,0.029973,0.13007,0.27843,0.077909,0.016681,0.16759,0.15991
0.024333,0.03318,0.060943,0.033527,0.061624,0.029986,0.1302,0.27843,0.077919,0.016697,0.1676,0.16005
0.024444,0.033195,0.060947,0.033565,0.061629,0.030036,0.13024,0.27847,0.077961,0.016748,0.16767,0.16008
0.024556,0.033265,0.061044,0.03357,0.061629,0.030057,0.13024,0.2785,0.077998,0.016788,0.16769,0.16009
0.024667,0.033288,0.06105,0.033604,0.061655,0.030069,0.13024,0.2785,0.078119,0.016801,0.16776,0.16012
0.024778,0.033289,0.061065,0.033621,0.061668,0.030252,0.13024,0.27854,0.078142,0.016834,0.16781,0.16018
0.024889,0.033317,0.061087,0.033633,0.06172,0.030257,0.13026,0.27856,0.0782,0.016847,0.16787,0.16024
0.025,0.033398,0.061115,0.033646,0.061728,0.030306,0.13028,0.27863,0.078268,0.016938,0.16788,0.16024
0.025111,0.033408,0.061122,0.033664,0.061759,0.030325,0.13029,0.27867,0.0783,0.01698,0.16795,0.16027
0.025222,0.03342,0.061146,0.033735,0.061761,0.030338,0.13033,0.27871,0.078302,0.016989,0.168,0.16028
0.025333,0.033434,0.061167,0.033739,0.061791,0.030349,0.13034,0.27872,0.078407,0.017001,0.16802,0.1603
0.025444,0.03346,0.061183,0.033758,0.061854,0.030358,0.13035,0.2788,0.078435,0.017019,0.16803,0.16034
0.025556,0.03348,0.061201,0.033761,0.061868,0.030382,0.13038,0.27882,0.078442,0.017053,0.16803,0.16047
0.025667,0.033508,0.061216,0.033787,0.061868,0.030386,0.1304,0.27883,0.07845,0.017057,0.16808,0.16068
0.025778,0.033549,0.061282,0.033821,0.06189,0.030398,0.13041,0.27887,0.078505,0.017068,0.16811,0.16075
0.025889,0.033549,0.061289,0.033868,0.061898,0.030402,0.13042,0.27895,0.07853,0.017071,0.16827,0.16077
0.026,0.033557,0.061337,0.033873,0.061902,0.030483,0.13043,0.27895,0.078535,0.017073,0.16829,0.16079
0.026111,0.033616,0.061374,0.033891,0.061906,0.030485,0.13043,0.27896,0.078551,0.0171,0.1684,0.16103
0.026222,0.033628,0.061401,0.0339,0.061918,0.030497,0.13045,0.27898,0.078555,0.017138,0.16844,0.16108
0.026333,0.033659,0.06141,0.033904,0.061986,0.030525,0.13049,0.27899,0.078592,0.017148,0.16845,0.16111
0.026444,0.03366,0.06143,0.033941,0.061998,0.030542,0.1305,0.279,0.078607,0.017163,0.16846,0.16112
0.026556,0.033661,0.061447,0.033943,0.062011,0.030586,0.13051,0.27906,0.078619,0.017166,0.16853,0.16113
0.026667,0.033766,0.061462,0.03395,0.062018,0.030595,0.13052,0.27911,0.078652,0.017199,0.16853,0.16115
0.026778,0.033786,0.061471,0.033985,0.062021,0.030598,0.13052,0.27913,0.078734,0.0172,0.16862,0.1612
0.026889,0.033788,0.061477,0.033993,0.062025,0.030653,0.13056,0.27917,0.078775,0.017217,0.16867,0.1612
0.027,0.033813,0.061499,0.033994,0.062032,0.030653,0.13059,0.27929,0.078813,0.017245,0.16872,0.16122
0.027111,0.033828,0.061529,0.033995,0.062038,0.030664,0.1306,0.27931,0.078895,0.017251,0.16873,0.16128
0.027222,0.033884,0.061529,0.03401,0.062059,0.030671,0.13062,0.27937,0.078919,0.017276,0.16875,0.1613
0.027333,0.03389,0.061544,0.034018,0.062075,0.030685,0.13063,0.2794,0.078957,0.017288,0.16876,0.1613
0.027444,0.033908,0.061557,0.034054,0.062081,0.030704,0.13065,0.27949,0.078978,0.017347,0.16877,0.16134
0.027556,0.03395,0.061578,0.034066,0.062092,0.03074,0.13066,0.27951,0.079013,0.017428,0.16877,0.1614
0.027667,0.033958,0.061604,0.034068,0.062102,0.030754,0.13066,0.27952,0.079091,0.017429,0.16883,0.16144
0.027778,0.033975,0.061612,0.034081,0.06213,0.030762,0.13068,0.27952,0.079115,0.017437,0.16886,0.16147
0.027889,0.034033,0.061621,0.034086,0.062131,0.030843,0.13071,0.27954,0.079127,0.017476,0.16889,0.16147
0.028,0.034041,0.061652,0.034102,0.062133,0.030862,0.13071,0.27964,0.079176,0.017503,0.16904,0.16147
0.028111,0.034049,0.061654,0.034128,0.062167,0.030895,0.13071,0.27966,0.07918,0.017514,0.16905,0.16147
0.028222,0.03406,0.061671,0.034143,0.062177,0.030909,0.13072,0.27966,0.079211,0.017541,0.16905,0.1615
0.028333,0.03414,0.061684,0.034156,0.062237,0.030912,0.13074,0.27967,0.079223,0.017599,0.16909,0.16172
0.028444,0.034149,0.061768,0.034159,0.062259,0.030918,0.13074,0.27972,0.079223,0.017635,0.16911,0.16175
0.028556,0.034173,0.061771,0.034172,0.06228,0.030921,0.13076,0.27974,0.07926,0.017696,0.16913,0.16175
0.028667,0.034175,0.061783,0.034205,0.062313,0.030929,0.13077,0.27979,0.079354,0.017738,0.16914,0.16176
0.028778,0.03421,0.061784,0.034232,0.062323,0.030958,0.13086,0.27984,0.079379,0.017821,0.16915,0.16189
0.028889,0.034222,0.061786,0.034324,0.062327,0.03099,0.13089,0.27993,0.079415,0.017822,0.16922,0.16192
0.029,0.034223,0.061787,0.034384,0.062337,0.031006,0.13089,0.27994,0.079472,0.017823,0.16923,0.16207
0.029111,0.034266,0.061798,0.034386,0.062342,0.031043,0.13091,0.27994,0.079514,0.017908,0.16923,0.16215
0.029222,0.034269,0.061802,0.034407,0.062376,0.031072,0.13091,0.28,0.07957,0.017912,0.16925,0.16216
0.029333,0.034294,0.061802,0.03441,0.062417,0.031079,0.13093,0.28003,0.079574,0.017952,0.16928,0.16218
0.029444,0.034305,0.061831,0.034439,0.062474,0.03111,0.13094,0.28004,0.079613,0.017978,0.16936,0.16226
0.029556,0.034306,0.06185,0.034471,0.062475,0.03112,0.13095,0.28005,0.079654,0.017986,0.16938,0.16226
0.029667,0.034343,0.061868,0.034496,0.062481,0.031132,0.13095,0.28005,0.079718,0.017993,0.16939,0.16237
0.029778,0.034344,0.061884,0.034525,0.062509,0.031199,0.13099,0.28009,0.079756,0.017996,0.1694,0.16238
0.029889,0.034358,0.061903,0.034527,0.062514,0.031217,0.13099,0.2801,0.079796,0.018002,0.16943,0.16241
0.03,0.034388,0.061906,0.03456,0.062527,0.031323,0.13099,0.28012,0.079796,0.018048,0.16945,0.16246
0.030111,0.034392,0.061966,0.034564,0.062528,0.031359,0.13108,0.28013,0.079799,0.018105,0.16946,0.16246
0.030222,0.034424,0.061971,0.034572,0.062557,0.03138,0.13113,0.28024,0.079939,0.018107,0.16946,0.16248
0.030333,0.034436,0.061995,0.034613,0.062634,0.031397,0.13115,0.28028,0.079971,0.018216,0.16947,0.1625
0.030444,0.034445,0.062006,0.034674,0.062635,0.031448,0.13116,0.2803,0.079971,0.018242,0.16948,0.16253
0.030556,0.034453,0.062013,0.034678,0.062667,0.031451,0.13116,0.28031,0.080116,0.018243,0.16966,0.16256
0.030667,0.034484,0.062022,0.034684,0.062742,0.031455,0.13117,0.28032,0.080172,0.018244,0.16967,0.16259
0.030778,0.034489,0.062055,0.034684,0.062748,0.03147,0.13118,0.28034,0.080197,0.018302,0.16968,0.16259
0.030889,0.034489,0.062056,0.0347,0.062761,0.031477,0.13123,0.28035,0.080241,0.018306,0.16969,0.16261
0.031,0.034506,0.06206,0.034724,0.062772,0.031483,0.13129,0.28036,0.080244,0.018347,0.16973,0.16269
0.031111,0.034524,0.062076,0.034792,0.062773,0.031492,0.1313,0.28042,0.080268,0.018352,0.16986,0.16276
0.031222,0.034541,0.062079,0.034802,0.062778,0.031517,0.1313,0.28042,0.0803,0.018384,0.16989,0.16277
0.031333,0.034613,0.062102,0.034803,0.06278,0.031566,0.13132,0.28044,0.080302,0.018393,0.16989,0.1628
0.031444,0.03465,0.062116,0.034858,0.062837,0.031573,0.13136,0.28046,0.080346,0.018395,0.1699,0.16284
0.031556,0.034653,0.062129,0.034884,0.062853,0.031636,0.13138,0.28051,0.080366,0.018395,0.17005,0.16284
0.031667,0.034659,0.062182,0.03491,0.062865,0.031639,0.13139,0.28056,0.080374,0.018412,0.17006,0.16289
0.031778,0.034725,0.06219,0.034942,0.062867,0.031642,0.13139,0.28056,0.080386,0.018448,0.17007,0.16291
0.031889,0.034732,0.062192,0.034952,0.062873,0.031647,0.13142,0.28057,0.080437,0.01845,0.17008,0.16294
0.032,0.034747,0.062206,0.034967,0.06289,0.031678,0.13145,0.2806,0.080482,0.018454,0.17012,0.16296
0.032111,0.034748,0.062216,0.034972,0.062896,0.031682,0.13146,0.28061,0.080515,0.018462,0.17015,0.16297
0.032222,0.034768,0.062226,0.034986,0.06291,0.031693,0.13146,0.28064,0.080565,0.018462,0.17018,0.163
0.032333,0.03477,0.062226,0.035013,0.062941,0.031722,0.13148,0.28064,0.080659,0.018471,0.17018,0.16303
0.032444,0.034784,0.062236,0.035051,0.062943,0.031734,0.1315,0.28065,0.08079,0.018528,0.17021,0.16304
0.032556,0.034789,0.062264,0.035065,0.062991,0.031744,0.13151,0.28065,0.080812,0.018537,0.17023,0.16306
0.032667,0.03479,0.062278,0.035116,0.063019,0.031748,0.13151,0.28066,0.080836,0.018621,0.17027,0.16307
0.032778,0.034802,0.062283,0.035202,0.063041,0.031785,0.13151,0.28068,0.08087,0.018623,0.17028,0.16308
0.032889,0.034803,0.062357,0.035224,0.063058,0.031795,0.13152,0.28072,0.080893,0.01866,0.17036,0.1631
0.033,0.034806,0.062365,0.035232,0.063058,0.031833,0.13152,0.28074,0.0809,0.01866,0.17038,0.1631
0.033111,0.034833,0.062365,0.035234,0.063074,0.031853,0.13159,0.28083,0.080917,0.018779,0.17048,0.16312
0.033222,0.034849,0.062367,0.035238,0.063109,0.031858,0.13161,0.28084,0.080922,0.018785,0.17049,0.16312
0.033333,0.034863,0.062371,0.035244,0.063114,0.031866,0.13163,0.28096,0.080923,0.018785,0.1705,0.16313
0.033444,0.034884,0.062372,0.035249,0.06312,0.031884,0.13163,0.28098,0.080934,0.018804,0.17052,0.16313
0.033556,0.034888,0.062392,0.035262,0.063126,0.031892,0.13165,0.28103,0.080939,0.018805,0.17055,0.1632
0.033667,0.034898,0.062408,0.035323,0.063138,0.031921,0.13167,0.28104,0.080999,0.018833,0.17055,0.16329
0.033778,0.034903,0.062426,0.035328,0.063156,0.031945,0.13172,0.28106,0.081005,0.018855,0.17057,0.16332
0.033889,0.034904,0.062426,0.035328,0.063157,0.031999,0.13172,0.28106,0.081065,0.018871,0.17059,0.16335
0.034,0.03491,0.062433,0.035335,0.063192,0.032,0.13176,0.28109,0.081082,0.018908,0.17063,0.16339
0.034111,0.034971,0.062453,0.035368,0.063193,0.032,0.13176,0.28112,0.08109,0.018964,0.17068,0.16339
0.034222,0.035002,0.062457,0.035373,0.063218,0.032014,0.13179,0.28113,0.081103,0.018972,0.1707,0.16341
0.034333,0.035008,0.062459,0.035435,0.06325,0.032019,0.13179,0.28115,0.081113,0.019001,0.1707,0.16343
0.034444,0.035029,0.06246,0.035442,0.063276,0.032024,0.13182,0.28117,0.081131,0.019005,0.17071,0.16346
0.034556,0.035047,0.062464,0.035448,0.063282,0.032046,0.13184,0.28117,0.08123,0.019034,0.17079,0.16352
0.034667,0.035072,0.062469,0.035451,0.063285,0.03206,0.13188,0.28127,0.081273,0.019093,0.17083,0.16353
0.034778,0.035095,0.06247,0.035465,0.063303,0.032114,0.13188,0.2813,0.081326,0.019121,0.17088,0.1636
0.034889,0.035131,0.062474,0.035474,0.06331,0.032177,0.13191,0.28132,0.081371,0.019127,0.1709,0.16362
0.035,0.035138,0.062485,0.035498,0.06334,0.032238,0.13191,0.28134,0.081377,0.019152,0.17092,0.16362
0.035111,0.035167,0.062487,0.035501,0.063351,0.032309,0.13193,0.28134,0.081389,0.019276,0.17093,0.16381
0.035222,0.035171,0.062492,0.035536,0.063382,0.032317,0.13195,0.28135,0.08143,0.019344,0.17095,0.16385
0.035333,0.03518,0.062494,0.035543,0.063415,0.032319,0.13197,0.28136,0.081437,0.019352,0.17097,0.16387
0.035444,0.035191,0.062503,0.035559,0.063422,0.032362,0.13198,0.28137,0.081439,0.019356,0.17102,0.1639
0.035556,0.0352,0.062511,0.035572,0.063425,0.032366,0.13198,0.28139,0.081443,0.019385,0.17103,0.16395
0.035667,0.035215,0.062515,0.035603,0.063447,0.03242,0.13199,0.2814,0.081448,0.019411,0.17105,0.16402
0.035778,0.035251,0.062531,0.035608,0.063451,0.032428,0.13201,0.28145,0.081465,0.01947,0.17106,0.16415
0.035889,0.035265,0.062534,0.035616,0.063458,0.032446,0.13203,0.28145,0.081466,0.019471,0.17108,0.16419
0.036,0.035274,0.062542,0.035626,0.063459,0.032452,0.13206,0.28147,0.08151,0.019481,0.17111,0.16427
0.036111,0.035279,0.062589,0.035649,0.063466,0.032478,0.13207,0.28148,0.081581,0.019495,0.17113,0.1643
0.036222,0.035291,0.062649,0.035658,0.063468,0.032516,0.13207,0.28151,0.081662,0.019512,0.17114,0.16431
0.036333,0.035309,0.062653,0.035671,0.063477,0.032535,0.13207,0.28157,0.081665,0.019544,0.1712,0.16447
0.036444,0.03533,0.062678,0.035676,0.063483,0.03266,0.13208,0.28158,0.081759,0.019548,0.17122,0.16453
0.036556,0.035344,0.062707,0.035677,0.063484,0.032662,0.13208,0.28158,0.081773,0.019549,0.17125,0.16457
0.036667,0.035357,0.062724,0.035702,0.063539,0.032665,0.1321,0.28166,0.081786,0.019563,0.17126,0.16459
0.036778,0.035361,0.062759,0.035704,0.063546,0.032668,0.13212,0.28166,0.081801,0.019576,0.17134,0.16465
0.036889,0.035379,0.062761,0.035738,0.06355,0.032673,0.13213,0.28167,0.081825,0.019599,0.17134,0.16467
0.037,0.035391,0.062792,0.035738,0.063555,0.032674,0.13219,0.28167,0.081838,0.019616,0.17134,0.1647
0.037111,0.035421,0.062793,0.035738,0.063575,0.032678,0.13219,0.28168,0.081848,0.019655,0.17138,0.16474
0.037222,0.035435,0.062794,0.035744,0.063599,0.032706,0.13221,0.28178,0.081854,0.019662,0.1714,0.1648
0.037333,0.035438,0.062847,0.035748,0.063605,0.032712,0.13221,0.28181,0.081898,0.019704,0.17142,0.16481
0.037444,0.035441,0.062873,0.035753,0.063607,0.032764,0.13223,0.28182,0.081923,0.019744,0.17142,0.16486
0.037556,0.035454,0.062877,0.03578,0.063641,0.032854,0.13227,0.2819,0.081937,0.019798,0.17142,0.16488
0.037667,0.035476,0.062891,0.0358,0.06365,0.032857,0.13231,0.28192,0.081946,0.01988,0.17143,0.16489
0.037778,0.035477,0.062951,0.0358,0.063658,0.032898,0.13231,0.28192,0.082071,0.0199,0.17144,0.16491
0.037889,0.035518,0.062958,0.035833,0.063684,0.032917,0.13235,0.28195,0.082097,0.01991,0.17145,0.16496
0.038,0.035589,0.062981,0.035863,0.063705,0.032923,0.13235,0.28197,0.082153,0.019959,0.17145,0.16498
0.038111,0.035602,0.062996,0.035863,0.063706,0.032969,0.13236,0.28198,0.082209,0.019961,0.17145,0.165
0.038222,0.035632,0.063019,0.035886,0.063718,0.033045,0.13238,0.28198,0.082217,0.020012,0.17147,0.16501
0.038333,0.035638,0.063023,0.035896,0.063739,0.033082,0.13239,0.28198,0.082235,0.020017,0.17148,0.16501
0.038444,0.03566,0.06307,0.035909,0.063741,0.03312,0.1324,0.28199,0.08226,0.020021,0.1715,0.16502
0.038556,0.035661,0.063095,0.035924,0.063748,0.033135,0.13244,0.28199,0.082292,0.020065,0.1715,0.16505
0.038667,0.035673,0.063144,0.035952,0.063754,0.033156,0.13246,0.28202,0.082309,0.020066,0.17152,0.16507
0.038778,0.035674,0.063178,0.035954,0.063767,0.03316,0.13248,0.28206,0.082358,0.020069,0.17154,0.16521
0.038889,0.035678,0.063182,0.035979,0.063823,0.033175,0.13248,0.28207,0.082365,0.020088,0.17158,0.16527
0.039,0.03568,0.063184,0.036007,0.063843,0.033206,0.13252,0.28207,0.082385,0.020109,0.17159,0.16527
0.039111,0.03569,0.063188,0.036007,0.063847,0.033236,0.13252,0.28208,0.082398,0.020164,0.1716,0.16529
0.039222,0.03572,0.063216,0.03601,0.063941,0.033242,0.13255,0.28209,0.082457,0.020175,0.17164,0.16531
0.039333,0.035735,0.06322,0.036018,0.063945,0.033301,0.13255,0.28214,0.082479,0.020198,0.17165,0.16533
0.039444,0.035738,0.06322,0.036019,0.063955,0.033374,0.13255,0.28214,0.082483,0.020199,0.17165,0.1654
0.039556,0.035757,0.063228,0.036021,0.063972,0.033401,0.13256,0.28216,0.082513,0.020218,0.17167,0.1654
0.039667,0.035765,0.063259,0.03603,0.064003,0.033433,0.13256,0.28223,0.082558,0.020268,0.17173,0.16545
0.039778,0.035782,0.063282,0.036057,0.064011,0.033451,0.13257,0.28223,0.082591,0.020284,0.17173,0.1655
0.039889,0.035784,0.063284,0.036085,0.064048,0.033451,0.13257,0.28223,0.08265,0.02032,0.17175,0.1656
0.04,0.035805,0.063295,0.036087,0.064075,0.033467,0.13259,0.28223,0.082684,0.020355,0.1718,0.16562
0.040111,0.035833,0.063324,0.036087,0.064105,0.033468,0.13263,0.28226,0.08271,0.020367,0.17181,0.16565
0.040222,0.035835,0.06336,0.036093,0.064116,0.033469,0.13263,0.28228,0.082724,0.020386,0.17181,0.1657
0.040333,0.035842,0.063372,0.036131,0.064126,0.033484,0.13263,0.28231,0.082745,0.020389,0.17184,0.1657
0.040444,0.035842,0.063374,0.036138,0.064142,0.033497,0.13265,0.28232,0.082756,0.020397,0.17188,0.16571
0.040556,0.035845,0.063377,0.036156,0.064145,0.033528,0.13265,0.28234,0.082765,0.020398,0.17188,0.16571
0.040667,0.035868,0.063379,0.036162,0.064157,0.033543,0.13267,0.28235,0.082796,0.020404,0.17189,0.1658
0.040778,0.03587,0.063417,0.036175,0.064165,0.033567,0.13268,0.28238,0.082803,0.020407,0.17189,0.16581
0.040889,0.03592,0.063423,0.036179,0.064173,0.033575,0.13268,0.28243,0.082815,0.020413,0.17195,0.16583
0.041,0.035931,0.063439,0.036183,0.06419,0.033621,0.1327,0.28246,0.082827,0.020427,0.17202,0.16585
0.041111,0.035968,0.063459,0.0362,0.064193,0.033639,0.13271,0.28248,0.082844,0.020468,0.17207,0.1659
0.041222,0.035981,0.063495,0.03624,0.064202,0.033686,0.13274,0.2825,0.08286,0.020483,0.17208,0.16592
0.041333,0.035989,0.06352,0.036292,0.064225,0.033753,0.13276,0.28252,0.083001,0.020486,0.17211,0.166
0.041444,0.036004,0.063526,0.03634,0.06432,0.033764,0.1328,0.28255,0.083028,0.020486,0.17211,0.16609
0.041556,0.036026,0.063556,0.03636,0.064323,0.033824,0.13281,0.28256,0.083039,0.020525,0.17212,0.1661
0.041667,0.03605,0.063624,0.036375,0.064327,0.033846,0.13283,0.28257,0.083086,0.020535,0.17215,0.1661
0.041778,0.036059,0.063627,0.03639,0.064335,0.03387,0.13285,0.28258,0.083086,0.020536,0.17218,0.1662
0.041889,0.036063,0.063644,0.036416,0.064363,0.033874,0.13287,0.28258,0.083091,0.020559,0.17218,0.16622
0.042,0.036083,0.06367,0.036452,0.064371,0.033916,0.13287,0.28258,0.083146,0.020597,0.17223,0.16622
0.042111,0.036084,0.063672,0.036469,0.064373,0.033954,0.13288,0.28259,0.083153,0.020625,0.17224,0.16623
0.042222,0.036161,0.063686,0.036486,0.064403,0.033965,0.13294,0.28261,0.083176,0.020648,0.17224,0.16623
0.042333,0.036165,0.063687,0.036496,0.064462,0.033971,0.13294,0.28265,0.083199,0.020663,0.17231,0.16624
0.042444,0.036186,0.063696,0.036497,0.064465,0.033975,0.13298,0.28267,0.08322,0.020678,0.17232,0.16624
0.042556,0.036229,0.063717,0.036569,0.06447,0.033993,0.13299,0.28272,0.083221,0.020684,0.17232,0.16627
0.042667,0.036242,0.063718,0.036572,0.064478,0.034,0.13299,0.28281,0.083229,0.020692,0.17233,0.16628
0.042778,0.036245,0.063728,0.036626,0.064479,0.034011,0.133,0.28283,0.083252,0.020755,0.17241,0.16629
0.042889,0.03625,0.063743,0.03664,0.064487,0.034044,0.13301,0.28285,0.083262,0.020759,0.17243,0.16634
0.043,0.036268,0.063766,0.036644,0.064504,0.03408,0.13302,0.28289,0.083279,0.02076,0.17245,0.16636
0.043111,0.036281,0.063779,0.036684,0.06451,0.034137,0.13303,0.2829,0.083293,0.020785,0.17246,0.16636
0.043222,0.036303,0.063817,0.036722,0.064515,0.034144,0.13304,0.28292,0.083374,0.0208,0.17249,0.1664
0.043333,0.036315,0.063851,0.036722,0.06453,0.034162,0.13305,0.28292,0.083437,0.020838,0.17255,0.16643
0.043444,0.036318,0.063854,0.036759,0.064535,0.034163,0.13305,0.28294,0.083477,0.020844,0.17261,0.16643
0.043556,0.036344,0.063855,0.036793,0.064543,0.034213,0.13307,0.28295,0.083494,0.020873,0.17261,0.16645
0.043667,0.036347,0.063857,0.036808,0.064563,0.034227,0.13307,0.28296,0.083522,0.020875,0.17274,0.16646
0.043778,0.036347,0.063866,0.036809,0.064584,0.03425,0.13307,0.28298,0.083527,0.020893,0.17275,0.16648
0.043889,0.036383,0.063871,0.036848,0.064595,0.034255,0.13313,0.28299,0.083537,0.020897,0.17275,0.16648
0.044,0.036406,0.063883,0.036855,0.064604,0.034264,0.13313,0.283,0.083541,0.02095,0.17278,0.16651
0.044111,0.036423,0.063895,0.036869,0.064612,0.034279,0.13316,0.28301,0.08359,0.020961,0.17278,0.16651
0.044222,0.03643,0.063915,0.036876,0.064616,0.034288,0.13321,0.28301,0.083595,0.020966,0.17279,0.16654
0.044333,0.03645,0.063925,0.036881,0.064662,0.03432,0.13322,0.28302,0.08369,0.020974,0.17279,0.16655
0.044444,0.036459,0.063929,0.036953,0.064667,0.034329,0.13323,0.28304,0.083694,0.020975,0.17281,0.16656
0.044556,0.036462,0.063983,0.036979,0.064669,0.03434,0.13323,0.28304,0.083702,0.020991,0.17282,0.1666
0.044667,0.036464,0.064013,0.036998,0.064673,0.034345,0.13324,0.28308,0.083717,0.020999,0.17289,0.16667
0.044778,0.036467,0.064032,0.03703,0.064681,0.034352,0.13325,0.28309,0.083726,0.021005,0.17289,0.16669
0.044889,0.03648,0.064039,0.037032,0.064685,0.034376,0.13325,0.28315,0.083772,0.02101,0.17291,0.1667
0.045,0.036481,0.064046,0.037045,0.064694,0.034393,0.13326,0.28316,0.083794,0.021012,0.17299,0.16671
0.045111,0.036488,0.064057,0.037068,0.064708,0.034404,0.13326,0.2832,0.083829,0.021035,0.17304,0.16671
0.045222,0.03652,0.064066,0.037096,0.064732,0.034435,0.13328,0.2832,0.083843,0.021038,0.17308,0.16674
0.045333,0.036525,0.06407,0.037098,0.064741,0.034458,0.13329,0.28321,0.083859,0.021064,0.17309,0.1668
0.045444,0.036544,0.064077,0.037101,0.06479,0.034468,0.13329,0.28322,0.083884,0.021067,0.1731,0.16682
0.045556,0.03655,0.06408,0.037113,0.064802,0.034483,0.1333,0.28325,0.083923,0.021076,0.1731,0.16686
0.045667,0.036561,0.064088,0.037113,0.064822,0.034488,0.13332,0.28327,0.083925,0.021107,0.1731,0.16687
0.045778,0.036578,0.064093,0.037141,0.064829,0.034502,0.13336,0.28329,0.083935,0.021122,0.17312,0.16687
0.045889,0.036585,0.064096,0.037182,0.064859,0.034519,0.13339,0.2833,0.083973,0.021188,0.17313,0.16687
0.046,0.036591,0.064096,0.037185,0.06487,0.034524,0.13339,0.28335,0.083995,0.021229,0.17316,0.16688
0.046111,0.036599,0.064102,0.037191,0.06488,0.034534,0.1334,0.28335,0.084001,0.02123,0.17327,0.16688
0.046222,0.036618,0.064106,0.037205,0.064882,0.034544,0.13341,0.28335,0.084013,0.021231,0.17327,0.167
0.046333,0.036626,0.064155,0.037223,0.064888,0.034556,0.13343,0.28341,0.084105,0.021232,0.17328,0.16701
0.046444,0.036655,0.064172,0.037254,0.06489,0.034563,0.13343,0.28342,0.084109,0.021253,0.1733,0.16709
0.046556,0.036676,0.064197,0.03726,0.064897,0.03459,0.13343,0.28344,0.084122,0.021269,0.1733,0.1671
0.046667,0.036683,0.064203,0.037261,0.064908,0.034625,0.13345,0.28351,0.084166,0.021285,0.1733,0.16712
0.046778,0.036688,0.064212,0.037274,0.064979,0.034647,0.13348,0.28355,0.084173,0.021293,0.17332,0.16712
0.046889,0.03671,0.064217,0.037296,0.064998,0.03466,0.13349,0.28356,0.084174,0.021296,0.17333,0.16715
0.047,0.036731,0.064247,0.037318,0.065019,0.034686,0.1335,0.28363,0.084201,0.021338,0.17335,0.16716
0.047111,0.036746,0.064267,0.037323,0.065023,0.034691,0.13352,0.28364,0.08422,0.021338,0.17337,0.16716
0.047222,0.036753,0.064278,0.037335,0.065073,0.034697,0.13353,0.28368,0.08423,0.021338,0.17341,0.16718
0.047333,0.03676,0.064293,0.037337,0.065087,0.034744,0.13353,0.28368,0.084312,0.021343,0.17341,0.1672
0.047444,0.036763,0.064307,0.037349,0.065092,0.034789,0.13353,0.28368,0.084352,0.021403,0.17343,0.16721
0.047556,0.036767,0.064349,0.037368,0.065103,0.034789,0.13356,0.2837,0.084397,0.021403,0.17344,0.16724
0.047667,0.036781,0.06435,0.037377,0.065136,0.034791,0.13356,0.28375,0.084501,0.021435,0.17344,0.1673
0.047778,0.036783,0.064369,0.037391,0.065142,0.034798,0.13356,0.28376,0.084535,0.021472,0.17345,0.16731
0.047889,0.036789,0.06438,0.037404,0.065194,0.034801,0.13358,0.28383,0.084546,0.021484,0.17347,0.16734
0.048,0.036804,0.06439,0.037407,0.065203,0.034869,0.1336,0.28385,0.084549,0.021495,0.17348,0.16734
0.048111,0.036866,0.064411,0.037412,0.065253,0.034874,0.13361,0.28386,0.084553,0.021505,0.17348,0.16735
0.048222,0.036906,0.064417,0.037419,0.065285,0.034899,0.13361,0.28387,0.084587,0.021554,0.1735,0.16736
0.048333,0.036908,0.064426,0.03742,0.065311,0.034917,0.13361,0.28388,0.084611,0.021568,0.17351,0.16739
0.048444,0.036912,0.064438,0.037438,0.065333,0.034925,0.13362,0.28393,0.084629,0.021589,0.17353,0.16739
0.048556,0.036939,0.06448,0.037448,0.065368,0.03499,0.13363,0.28393,0.084638,0.021591,0.17355,0.1674
0.048667,0.036952,0.064511,0.037456,0.065403,0.034994,0.13364,0.28394,0.084641,0.021628,0.17355,0.16751
0.048778,0.036956,0.064512,0.03751,0.065408,0.03504,0.13366,0.28394,0.084667,0.021644,0.17355,0.16754
0.048889,0.036985,0.064521,0.037522,0.065419,0.035043,0.13367,0.28395,0.084685,0.021678,0.17361,0.16759
0.049,0.037006,0.064538,0.037604,0.065435,0.035057,0.13368,0.28396,0.084764,0.021693,0.17363,0.16761
0.049111,0.03703,0.064555,0.037611,0.065439,0.035093,0.13368,0.284,0.084801,0.021695,0.17366,0.16765
0.049222,0.037041,0.064559,0.037637,0.06544,0.035096,0.13369,0.28407,0.08481,0.021736,0.17369,0.16766
0.049333,0.037053,0.064565,0.037638,0.065466,0.035146,0.1337,0.28412,0.084833,0.021737,0.17374,0.16767
0.049444,0.037062,0.064575,0.037657,0.065495,0.035148,0.1337,0.28413,0.084842,0.021739,0.17375,0.16771
0.049556,0.037078,0.064604,0.03768,0.065505,0.03516,0.13373,0.28415,0.084878,0.021746,0.17376,0.16774
0.049667,0.037208,0.064608,0.037709,0.06551,0.035171,0.13375,0.28416,0.084912,0.021751,0.17376,0.16775
0.049778,0.037246,0.064608,0.037711,0.065522,0.035187,0.13378,0.28419,0.084918,0.021807,0.17376,0.16782
0.049889,0.037271,0.064616,0.037715,0.06553,0.0352,0.13381,0.28423,0.084963,0.021812,0.17379,0.16786
0.05,0.037278,0.064621,0.037739,0.065545,0.0352,0.13383,0.28424,0.085021,0.021827,0.17379,0.16787
0.050111,0.037283,0.064654,0.037764,0.065546,0.03522,0.13384,0.28425,0.085105,0.021854,0.1738,0.16791
0.050222,0.037302,0.064654,0.037767,0.065565,0.035235,0.13384,0.28425,0.085113,0.021862,0.1738,0.16793
0.050333,0.037335,0.064659,0.03779,0.065581,0.03526,0.13386,0.28428,0.085123,0.021896,0.17383,0.16796
0.050444,0.037358,0.064662,0.037791,0.065581,0.03531,0.13386,0.28428,0.085124,0.021902,0.17385,0.16799
0.050556,0.037377,0.064749,0.037804,0.065619,0.03531,0.13388,0.28429,0.085125,0.021917,0.17386,0.168
0.050667,0.037393,0.064822,0.037814,0.065628,0.035386,0.1339,0.28431,0.085136,0.021926,0.17391,0.16801
0.050778,0.037393,0.064859,0.037825,0.065643,0.035386,0.1339,0.28433,0.085141,0.021955,0.17394,0.16801
0.050889,0.037397,0.064869,0.037863,0.065656,0.035386,0.1339,0.28437,0.08516,0.021976,0.17396,0.16803
0.051,0.037399,0.064874,0.037873,0.065668,0.035397,0.13393,0.28441,0.085169,0.021986,0.17397,0.16804
0.051111,0.03743,0.064885,0.037878,0.06569,0.035402,0.13395,0.28441,0.085171,0.022017,0.17398,0.16806
0.051222,0.037476,0.06489,0.037884,0.065694,0.035429,0.13397,0.28443,0.085173,0.022042,0.17399,0.16812
0.051333,0.037499,0.064893,0.037885,0.065708,0.03549,0.13399,0.28448,0.085181,0.022048,0.174,0.16813
0.051444,0.037507,0.064895,0.037972,0.06571,0.035492,0.134,0.28451,0.085208,0.022049,0.17405,0.16819
0.051556,0.037537,0.064925,0.037972,0.065711,0.035505,0.13401,0.28452,0.085216,0.022073,0.17407,0.1682
0.051667,0.037541,0.064928,0.037992,0.065729,0.035508,0.13401,0.28452,0.085259,0.022092,0.17408,0.16824
0.051778,0.037557,0.064946,0.038019,0.06573,0.035509,0.13401,0.28452,0.085266,0.02211,0.17408,0.16825
0.051889,0.037574,0.064947,0.038059,0.065737,0.035513,0.13402,0.28452,0.085266,0.022124,0.1741,0.16829
0.052,0.037574,0.064984,0.038077,0.065742,0.035525,0.13403,0.28457,0.08529,0.022133,0.1741,0.16829
0.052111,0.037583,0.064984,0.038084,0.065755,0.035557,0.13404,0.28457,0.085306,0.022187,0.17411,0.16831
0.052222,0.037583,0.064989,0.038095,0.065764,0.035578,0.13406,0.28457,0.085546,0.022238,0.17411,0.16832
0.052333,0.037583,0.064997,0.038127,0.065825,0.03558,0.13406,0.2846,0.085567,0.022243,0.17413,0.16836
0.052444,0.037625,0.064998,0.038139,0.065829,0.035582,0.13409,0.28462,0.085601,0.02225,0.17413,0.16837
0.052556,0.037628,0.065001,0.038143,0.06586,0.03562,0.13409,0.28462,0.085672,0.022258,0.17414,0.16838
0.052667,0.037677,0.06503,0.038167,0.065869,0.035629,0.13409,0.28463,0.085672,0.022271,0.17421,0.16841
0.052778,0.03771,0.06503,0.038181,0.065875,0.03564,0.13412,0.28465,0.0857,0.02234,0.17421,0.16844
0.052889,0.037718,0.065056,0.038192,0.065883,0.035642,0.13413,0.28469,0.085729,0.02234,0.17425,0.16846
0.053,0.037719,0.065063,0.038209,0.065887,0.035648,0.13415,0.28469,0.085802,0.022343,0.17428,0.16847
0.053111,0.037725,0.065076,0.03821,0.065898,0.035654,0.1342,0.28469,0.085828,0.022353,0.17429,0.16847
0.053222,0.037758,0.065113,0.038222,0.065909,0.035699,0.13421,0.28472,0.085892,0.022377,0.17432,0.16851
0.053333,0.037768,0.065118,0.038232,0.065928,0.035703,0.13421,0.28472,0.085945,0.022411,0.17432,0.16851
0.053444,0.03782,0.065122,0.038281,0.065937,0.035722,0.13422,0.28474,0.085946,0.022438,0.17435,0.16854
0.053556,0.03784,0.065159,0.038286,0.065942,0.035742,0.13422,0.28477,0.085948,0.022447,0.17438,0.16856
0.053667,0.037844,0.06517,0.038298,0.065946,0.03575,0.13424,0.2848,0.086097,0.022466,0.17441,0.16857
0.053778,0.037849,0.065177,0.038304,0.065953,0.035753,0.13427,0.28482,0.086119,0.022469,0.17442,0.16861
0.053889,0.037858,0.065204,0.038313,0.065959,0.035753,0.13427,0.28482,0.086139,0.022483,0.17443,0.16863
0.054,0.037902,0.065207,0.038317,0.065965,0.03576,0.13428,0.28483,0.086168,0.022485,0.17453,0.16865
0.054111,0.037903,0.065211,0.038322,0.065975,0.035781,0.13428,0.28483,0.086205,0.022485,0.17454,0.16865
0.054222,0.03795,0.065216,0.038324,0.065985,0.035786,0.13428,0.28484,0.08623,0.022529,0.17457,0.16869
0.054333,0.03797,0.065221,0.038337,0.066039,0.035799,0.13428,0.28486,0.08624,0.022535,0.17459,0.1687
0.054444,0.037982,0.06523,0.03835,0.066055,0.035816,0.13429,0.28487,0.086311,0.022542,0.17465,0.1687
0.054556,0.037983,0.065284,0.038392,0.066055,0.035824,0.1343,0.2849,0.086344,0.022546,0.17466,0.16884
0.054667,0.037997,0.065284,0.038392,0.066056,0.035842,0.1343,0.28492,0.086353,0.022573,0.17467,0.16885
0.054778,0.038,0.065291,0.038409,0.066061,0.03585,0.13432,0.28493,0.086385,0.022618,0.17471,0.16886
0.054889,0.038001,0.065296,0.038415,0.066061,0.035878,0.13433,0.28496,0.086388,0.022638,0.17473,0.16888
0.055,0.038039,0.065301,0.03842,0.066063,0.035893,0.13433,0.28497,0.086498,0.022647,0.17475,0.1689
0.055111,0.03805,0.065302,0.038425,0.066067,0.035894,0.13434,0.28501,0.086519,0.022655,0.17475,0.16894
0.055222,0.038064,0.065314,0.038429,0.066068,0.035901,0.13437,0.28505,0.086524,0.022669,0.17475,0.16897
0.055333,0.038096,0.065328,0.03845,0.066087,0.035923,0.13439,0.28514,0.086562,0.022673,0.17478,0.16898
0.055444,0.038103,0.065331,0.038483,0.066106,0.035933,0.1344,0.28516,0.086571,0.022676,0.17486,0.16898
0.055556,0.038121,0.065335,0.038498,0.066107,0.035937,0.1344,0.28517,0.086578,0.022684,0.17487,0.16899
0.055667,0.038127,0.065361,0.038523,0.066109,0.035958,0.13443,0.28517,0.08658,0.022711,0.17487,0.169
0.055778,0.038127,0.065373,0.038556,0.066114,0.035984,0.13443,0.28518,0.086591,0.022721,0.17488,0.16903
0.055889,0.038132,0.065378,0.03856,0.066123,0.035988,0.13445,0.28518,0.086609,0.02275,0.17489,0.16903
0.056,0.038145,0.065391,0.038565,0.066129,0.036035,0.13447,0.28522,0.086639,0.022753,0.17492,0.16909
0.056111,0.038183,0.065407,0.038597,0.066146,0.036051,0.13448,0.28523,0.086663,0.022758,0.17492,0.1691
0.056222,0.038197,0.06544,0.038598,0.06615,0.036089,0.13449,0.28524,0.086708,0.022783,0.17493,0.16912
0.056333,0.038224,0.065457,0.038632,0.066167,0.036122,0.1345,0.28527,0.086721,0.022794,0.17496,0.16914
0.056444,0.038228,0.065466,0.038637,0.066168,0.036136,0.13451,0.28527,0.08675,0.022804,0.17496,0.16914
0.056556,0.038249,0.065482,0.038648,0.066169,0.036144,0.13451,0.28528,0.08677,0.022805,0.17497,0.16915
0.056667,0.038261,0.065498,0.038649,0.066175,0.036175,0.13451,0.28529,0.086778,0.022806,0.17498,0.16917
0.056778,0.038262,0.065507,0.038665,0.066178,0.036197,0.13452,0.28531,0.086854,0.022844,0.17508,0.16918
0.056889,0.038269,0.065517,0.038681,0.066241,0.036226,0.13453,0.28534,0.086876,0.022883,0.1751,0.16918
0.057,0.038283,0.06553,0.038683,0.066242,0.036237,0.13453,0.28535,0.08689,0.022892,0.17511,0.16918
0.057111,0.038328,0.065532,0.038688,0.066243,0.036247,0.13454,0.28536,0.086901,0.022896,0.17513,0.16919
0.057222,0.038333,0.065599,0.038698,0.066245,0.036281,0.13455,0.28537,0.086916,0.022899,0.17515,0.16919
0.057333,0.03834,0.065601,0.038716,0.066254,0.036283,0.13455,0.28538,0.086926,0.022933,0.1752,0.16921
0.057444,0.038341,0.065602,0.038737,0.066255,0.036319,0.13458,0.2854,0.086938,0.022952,0.17522,0.16921
0.057556,0.038376,0.065626,0.038751,0.066293,0.036341,0.13458,0.28542,0.086988,0.022955,0.17524,0.16923
0.057667,0.038394,0.06563,0.038752,0.066321,0.036349,0.13458,0.28544,0.087016,0.022981,0.17531,0.16931
0.057778,0.038394,0.065633,0.038756,0.066346,0.036355,0.13461,0.28545,0.087028,0.022995,0.17532,0.16933
0.057889,0.038424,0.065642,0.038771,0.066367,0.036356,0.13461,0.28545,0.087037,0.023004,0.17538,0.16935
0.058,0.038446,0.065683,0.038772,0.066376,0.03636,0.13463,0.28546,0.087045,0.023014,0.1754,0.16936
0.058111,0.038474,0.065696,0.038784,0.066387,0.03638,0.13463,0.28546,0.087047,0.023018,0.1754,0.16938
0.058222,0.038509,0.065709,0.038787,0.066388,0.036381,0.13464,0.28552,0.087093,0.023041,0.17542,0.16938
0.058333,0.038513,0.065718,0.038815,0.066391,0.036383,0.13466,0.28552,0.087099,0.023044,0.17543,0.16939
0.058444,0.038515,0.065721,0.038821,0.066399,0.036386,0.13466,0.28553,0.087122,0.023052,0.17543,0.16941
0.058556,0.038515,0.065731,0.038834,0.066419,0.036403,0.13466,0.28555,0.087144,0.023104,0.17546,0.16941
0.058667,0.03853,0.065735,0.038883,0.066425,0.036432,0.13466,0.2856,0.087192,0.02311,0.17546,0.16945
0.058778,0.038541,0.065767,0.038916,0.066465,0.036452,0.13467,0.28561,0.087206,0.023145,0.17551,0.16946
0.058889,0.038552,0.065768,0.038918,0.066482,0.036456,0.13467,0.28562,0.08721,0.023149,0.17553,0.16946
0.059,0.038558,0.065775,0.038924,0.066484,0.036469,0.13467,0.28563,0.087221,0.023158,0.17556,0.16948
0.059111,0.038559,0.065789,0.038933,0.0665,0.03647,0.13468,0.28564,0.087223,0.023167,0.17557,0.16952
0.059222,0.038568,0.065789,0.038935,0.066518,0.036483,0.13468,0.28565,0.087277,0.023169,0.17557,0.16952
0.059333,0.038573,0.065799,0.038938,0.066528,0.036504,0.13468,0.28567,0.087326,0.02317,0.17557,0.16953
0.059444,0.038573,0.065805,0.038941,0.066536,0.036506,0.13469,0.28571,0.087356,0.023206,0.17558,0.16962
0.059556,0.038578,0.065806,0.038979,0.066554,0.03652,0.13469,0.28573,0.087388,0.023238,0.17559,0.16965
0.059667,0.038581,0.065814,0.03903,0.066555,0.036522,0.13471,0.28574,0.087416,0.023241,0.17561,0.16968
0.059778,0.038597,0.065818,0.039031,0.066586,0.03655,0.13474,0.28575,0.08743,0.023246,0.17566,0.16969
0.059889,0.038598,0.065819,0.039041,0.0666,0.036556,0.13475,0.28576,0.087524,0.023263,0.17566,0.16969
0.06,0.0386,0.065819,0.039087,0.066625,0.036564,0.13475,0.28577,0.087545,0.023283,0.17568,0.1697
0.060111,0.038613,0.065827,0.039103,0.066633,0.036586,0.13476,0.28577,0.087555,0.023295,0.17568,0.16972
0.060222,0.038635,0.065834,0.039104,0.066636,0.036596,0.13477,0.28582,0.087632,0.023299,0.17573,0.16976
0.060333,0.038638,0.065838,0.039133,0.066644,0.036605,0.13478,0.28584,0.08764,0.023331,0.1758,0.16976
0.060444,0.038642,0.065848,0.039142,0.066663,0.036606,0.13478,0.28586,0.087688,0.023334,0.17585,0.16977
0.060556,0.038654,0.06586,0.039157,0.066669,0.036626,0.13478,0.28587,0.08769,0.023343,0.17586,0.16981
0.060667,0.038654,0.065864,0.039205,0.066678,0.036647,0.13479,0.28589,0.08771,0.023356,0.17587,0.16982
0.060778,0.038665,0.065875,0.039217,0.066722,0.036667,0.13479,0.2859,0.087732,0.023384,0.17588,0.16985
0.060889,0.038676,0.065923,0.039219,0.066742,0.036669,0.13481,0.28593,0.087741,0.023404,0.17588,0.16989
0.061,0.038678,0.065937,0.039261,0.066753,0.036676,0.13481,0.28594,0.087743,0.023418,0.17589,0.1699
0.061111,0.038679,0.065945,0.039271,0.066761,0.03668,0.13481,0.28595,0.087764,0.023419,0.17589,0.16991
0.061222,0.038704,0.06596,0.03929,0.066774,0.036697,0.13484,0.28597,0.087774,0.02344,0.1759,0.16991
0.061333,0.038758,0.065962,0.039292,0.066781,0.036706,0.13485,0.28598,0.087784,0.023448,0.17591,0.16992
0.061444,0.038764,0.065973,0.039352,0.066792,0.036708,0.13487,0.28599,0.087788,0.023479,0.17595,0.16996
0.061556,0.038778,0.065991,0.039355,0.066816,0.036716,0.13487,0.28599,0.087848,0.023481,0.17602,0.17001
0.061667,0.038783,0.065996,0.039358,0.066817,0.036732,0.13489,0.286,0.087892,0.023515,0.17603,0.17008
0.061778,0.038783,0.066013,0.03939,0.06688,0.036754,0.1349,0.28602,0.087901,0.023528,0.17603,0.17013
0.061889,0.038809,0.066015,0.039417,0.066883,0.036786,0.1349,0.28604,0.087913,0.023572,0.17606,0.17014
0.062,0.038816,0.066019,0.039463,0.066894,0.036787,0.13491,0.28606,0.087921,0.023592,0.17607,0.17016
0.062111,0.038823,0.06602,0.039532,0.066906,0.036825,0.13493,0.28607,0.087932,0.023614,0.17607,0.17018
0.062222,0.038832,0.066032,0.039535,0.066914,0.036827,0.13493,0.28608,0.088,0.023633,0.17607,0.17024
0.062333,0.038868,0.06604,0.039536,0.066918,0.036843,0.13494,0.28612,0.088034,0.02365,0.17608,0.17024
0.062444,0.038911,0.066041,0.039555,0.066925,0.036848,0.13494,0.28614,0.088046,0.023668,0.1761,0.17026
0.062556,0.038921,0.066043,0.039555,0.066935,0.036868,0.13495,0.28614,0.088056,0.023674,0.17612,0.17026
0.062667,0.038953,0.066054,0.03956,0.066954,0.036881,0.13495,0.28617,0.088057,0.023696,0.17612,0.17027
0.062778,0.038985,0.066059,0.039573,0.066963,0.036884,0.13497,0.28618,0.088066,0.023697,0.17615,0.17027
0.062889,0.039002,0.066064,0.039604,0.067001,0.036971,0.13498,0.28619,0.088109,0.023704,0.17617,0.17028
0.063,0.039016,0.066075,0.039614,0.067005,0.036992,0.13502,0.28622,0.08818,0.023706,0.17618,0.17028
0.063111,0.039043,0.06609,0.039664,0.067019,0.036993,0.13502,0.28622,0.088196,0.023707,0.17619,0.17029
0.063222,0.03905,0.066095,0.039672,0.067028,0.037012,0.13505,0.28623,0.088207,0.023712,0.17621,0.17034
0.063333,0.039051,0.066097,0.039673,0.067029,0.037018,0.13507,0.28627,0.088225,0.023715,0.17623,0.17044
0.063444,0.039052,0.066097,0.039704,0.067046,0.037028,0.1351,0.28628,0.088238,0.023729,0.17625,0.17044
0.063556,0.039062,0.066103,0.039735,0.067047,0.037031,0.13511,0.28629,0.088248,0.023781,0.17625,0.17045
0.063667,0.039084,0.066104,0.039739,0.067061,0.037049,0.13514,0.28629,0.088275,0.023812,0.17626,0.17051
0.063778,0.039087,0.066107,0.039745,0.067091,0.037059,0.13514,0.28631,0.088288,0.023829,0.1763,0.17053
0.063889,0.03912,0.066124,0.039748,0.067106,0.037065,0.13514,0.28632,0.088307,0.023849,0.17633,0.17053
0.064,0.039141,0.06613,0.039754,0.067117,0.037071,0.13516,0.28633,0.088334,0.023857,0.17635,0.17054
0.064111,0.039144,0.066137,0.039767,0.067119,0.037083,0.13516,0.28637,0.088345,0.023857,0.17636,0.17055
0.064222,0.039152,0.066155,0.039779,0.067132,0.037096,0.13517,0.28638,0.088358,0.02392,0.17638,0.17056
0.064333,0.039196,0.066165,0.039784,0.067138,0.037128,0.13517,0.28647,0.088375,0.023926,0.17639,0.17057
0.064444,0.039206,0.066171,0.039797,0.067162,0.037131,0.13518,0.28649,0.08839,0.023937,0.17641,0.17063
0.064556,0.039218,0.066181,0.039799,0.067168,0.037133,0.13519,0.28652,0.088391,0.023942,0.17642,0.17063
0.064667,0.039239,0.06619,0.039848,0.067173,0.037165,0.1352,0.28654,0.088398,0.02395,0.17643,0.17064
0.064778,0.039255,0.066197,0.03986,0.067192,0.037183,0.1352,0.28655,0.088405,0.023954,0.17647,0.17067
0.064889,0.039256,0.066201,0.039866,0.067204,0.037222,0.13521,0.28655,0.088405,0.024019,0.17648,0.17068
0.065,0.039288,0.066239,0.039869,0.067213,0.037239,0.13522,0.28655,0.088422,0.024021,0.17652,0.17071
0.065111,0.039303,0.066259,0.039894,0.067236,0.037275,0.13522,0.28656,0.088427,0.024028,0.17654,0.17075
0.065222,0.039308,0.06627,0.039907,0.067243,0.037282,0.13525,0.28658,0.08844,0.024039,0.17654,0.17075
0.065333,0.039313,0.066274,0.039921,0.067252,0.037288,0.13526,0.28659,0.08846,0.024053,0.17654,0.17076
0.065444,0.039314,0.066275,0.039997,0.067255,0.03732,0.13526,0.28659,0.088461,0.024063,0.17655,0.17078
0.065556,0.03932,0.066302,0.04,0.067256,0.037337,0.13526,0.2866,0.088464,0.024067,0.17656,0.17079
0.065667,0.039325,0.066365,0.040005,0.067259,0.037348,0.13526,0.28661,0.088468,0.02408,0.17656,0.17089
0.065778,0.03933,0.066377,0.040027,0.067259,0.037349,0.13529,0.28662,0.088498,0.02408,0.17659,0.17092
0.065889,0.039335,0.066377,0.040038,0.067262,0.037371,0.1353,0.28668,0.088502,0.024104,0.17659,0.17092
0.066,0.03936,0.066378,0.040038,0.067267,0.037399,0.13531,0.2867,0.088514,0.024107,0.1766,0.17093
0.066111,0.039384,0.066385,0.040087,0.067279,0.037417,0.13531,0.2867,0.088524,0.024108,0.17661,0.17095
0.066222,0.039398,0.066389,0.040095,0.067284,0.03742,0.13533,0.28673,0.088537,0.024111,0.17662,0.17099
0.066333,0.039405,0.066393,0.040097,0.067294,0.037424,0.13534,0.28673,0.088621,0.024116,0.17662,0.17104
0.066444,0.039415,0.066402,0.040102,0.06731,0.037431,0.13538,0.28673,0.088625,0.024169,0.1767,0.17106
0.066556,0.039433,0.06643,0.04012,0.067318,0.037441,0.13539,0.28675,0.08864,0.024186,0.17676,0.1711
0.066667,0.039446,0.06643,0.040141,0.067323,0.037451,0.1354,0.28676,0.088649,0.024187,0.17687,0.17111
0.066778,0.039447,0.066438,0.040151,0.067324,0.037453,0.1354,0.28677,0.088656,0.024216,0.17688,0.17112
0.066889,0.039449,0.066445,0.040154,0.067324,0.037477,0.13541,0.28678,0.088664,0.024228,0.17689,0.17112
0.067,0.039458,0.066453,0.040164,0.067344,0.037502,0.13543,0.2868,0.088665,0.024237,0.1769,0.17112
0.067111,0.039477,0.066454,0.040189,0.067354,0.037515,0.13543,0.28681,0.088672,0.024275,0.17693,0.17117
0.067222,0.03948,0.066461,0.040212,0.067379,0.037518,0.13544,0.28681,0.088691,0.024292,0.17694,0.17119
0.067333,0.039494,0.066467,0.040229,0.067386,0.037519,0.13545,0.28684,0.088701,0.024328,0.17695,0.17121
0.067444,0.039548,0.066494,0.040239,0.06739,0.037533,0.13546,0.28687,0.088718,0.024334,0.17695,0.17121
0.067556,0.039561,0.066501,0.040244,0.067411,0.037533,0.13549,0.28687,0.088718,0.024347,0.17696,0.17122
0.067667,0.039573,0.066525,0.040264,0.067417,0.037545,0.13549,0.28688,0.088723,0.02436,0.17696,0.17125
0.067778,0.039615,0.066525,0.040283,0.067421,0.037576,0.13549,0.28688,0.088746,0.024365,0.17697,0.17127
0.067889,0.039616,0.066533,0.040313,0.067435,0.037582,0.1355,0.28692,0.088747,0.024388,0.17701,0.17131
0.068,0.039623,0.066554,0.040323,0.067445,0.037588,0.1355,0.28694,0.088756,0.024394,0.17705,0.17135
0.068111,0.039624,0.066583,0.040327,0.067447,0.037607,0.13551,0.28694,0.088768,0.024438,0.17706,0.17135
0.068222,0.039634,0.066591,0.040329,0.06745,0.037626,0.13551,0.28695,0.088795,0.024443,0.17707,0.17138
0.068333,0.039641,0.066591,0.04034,0.06745,0.037631,0.13553,0.287,0.088798,0.024472,0.17709,0.17139
0.068444,0.039647,0.066602,0.040341,0.067452,0.037653,0.13557,0.287,0.088808,0.024484,0.1771,0.17141
0.068556,0.039654,0.066604,0.04035,0.067464,0.037739,0.13559,0.287,0.088813,0.024567,0.1771,0.17143
0.068667,0.039661,0.066606,0.040351,0.067479,0.037755,0.13559,0.28701,0.088827,0.024572,0.17711,0.17144
0.068778,0.039675,0.066621,0.040362,0.067479,0.037823,0.13562,0.28704,0.08884,0.02459,0.17711,0.17149
0.068889,0.039676,0.066623,0.040373,0.067483,0.03785,0.13563,0.28705,0.088882,0.024604,0.17714,0.17149
0.069,0.039678,0.066633,0.040417,0.067484,0.03786,0.13565,0.28705,0.088901,0.024608,0.17714,0.17149
0.069111,0.039678,0.066634,0.040433,0.067497,0.037877,0.13566,0.28708,0.088906,0.024616,0.17717,0.17152
0.069222,0.03968,0.06664,0.040448,0.067518,0.037925,0.13569,0.28712,0.088923,0.024625,0.17717,0.17152
0.069333,0.039695,0.066644,0.040455,0.067519,0.037932,0.13569,0.28714,0.088926,0.024641,0.17717,0.17154
0.069444,0.0397,0.066645,0.040488,0.067527,0.037937,0.1357,0.28714,0.088949,0.024654,0.17718,0.17158
0.069556,0.039744,0.066658,0.040489,0.067544,0.037958,0.1357,0.28715,0.088955,0.024679,0.17719,0.17164
0.069667,0.039779,0.066685,0.040489,0.067545,0.037968,0.13571,0.28716,0.088999,0.024692,0.17719,0.17165
0.069778,0.039789,0.066703,0.040502,0.067592,0.037987,0.13573,0.28716,0.088999,0.024706,0.17719,0.17165
0.069889,0.039803,0.066714,0.040504,0.067597,0.038034,0.13576,0.28717,0.08901,0.024717,0.17723,0.17166
0.07,0.039804,0.06672,0.040534,0.067603,0.03809,0.13576,0.28718,0.089022,0.024719,0.17726,0.17169
0.070111,0.039808,0.066761,0.040541,0.067608,0.038093,0.13578,0.2872,0.089025,0.024749,0.17726,0.1717
0.070222,0.039818,0.066773,0.040557,0.067614,0.038095,0.13578,0.28721,0.089038,0.024762,0.17727,0.17172
0.070333,0.039832,0.066774,0.040566,0.067659,0.038108,0.1358,0.28723,0.089078,0.024772,0.17727,0.17172
0.070444,0.039835,0.066779,0.040568,0.067702,0.038119,0.1358,0.2873,0.089083,0.024801,0.1773,0.17177
0.070556,0.039843,0.066783,0.040571,0.067711,0.038131,0.1358,0.28731,0.089104,0.024802,0.17732,0.17179
0.070667,0.039844,0.066808,0.040588,0.067712,0.03814,0.1358,0.28738,0.089124,0.024803,0.17732,0.17179
0.070778,0.039849,0.066813,0.040594,0.06772,0.038144,0.1358,0.28738,0.089138,0.024813,0.17737,0.17184
0.070889,0.039854,0.066816,0.040609,0.067723,0.038197,0.13581,0.2874,0.089161,0.024815,0.17738,0.17185
0.071,0.03986,0.066817,0.040646,0.067727,0.038235,0.13582,0.2874,0.089171,0.024817,0.1774,0.17186
0.071111,0.039861,0.066831,0.040661,0.067737,0.038267,0.13586,0.28742,0.089172,0.02482,0.17743,0.17186
0.071222,0.039866,0.066833,0.040664,0.067747,0.038277,0.13587,0.28742,0.089179,0.024823,0.17744,0.17187
0.071333,0.039869,0.066849,0.040673,0.067762,0.0383,0.13587,0.28744,0.089181,0.024831,0.17745,0.1719
0.071444,0.039887,0.066867,0.04069,0.06779,0.038307,0.13589,0.28745,0.089181,0.024845,0.17746,0.1719
0.071556,0.039922,0.06688,0.040722,0.067816,0.038309,0.13589,0.28748,0.089196,0.024847,0.17747,0.17191
0.071667,0.039954,0.066885,0.04073,0.067819,0.038329,0.1359,0.28749,0.089198,0.02486,0.17748,0.17192
0.071778,0.039958,0.06693,0.040733,0.067847,0.038339,0.1359,0.2875,0.08928,0.024873,0.17749,0.17197
0.071889,0.039959,0.06694,0.040741,0.067849,0.038365,0.13592,0.28751,0.089297,0.024884,0.17751,0.172
0.072,0.03996,0.06696,0.040756,0.067857,0.038378,0.13594,0.28752,0.089301,0.024969,0.17754,0.17201
0.072111,0.039993,0.066975,0.040777,0.067871,0.038381,0.13594,0.28754,0.089319,0.024969,0.17755,0.17202
0.072222,0.040007,0.066983,0.040782,0.067871,0.038383,0.13595,0.28755,0.089336,0.02498,0.17755,0.17203
0.072333,0.040024,0.066986,0.040795,0.067879,0.038391,0.13597,0.2876,0.089362,0.02501,0.17756,0.17207
0.072444,0.040034,0.067006,0.040802,0.06788,0.038393,0.13599,0.28761,0.089368,0.025058,0.17756,0.1721
0.072556,0.040037,0.067008,0.040804,0.067881,0.038396,0.136,0.28762,0.089386,0.025063,0.17757,0.17212
0.072667,0.040052,0.067013,0.040825,0.067914,0.038406,0.13602,0.28762,0.089396,0.025063,0.17759,0.17214
0.072778,0.04006,0.067017,0.040845,0.067931,0.038443,0.13606,0.28762,0.089396,0.025074,0.1776,0.17214
0.072889,0.040069,0.06702,0.040862,0.067939,0.038469,0.13606,0.28763,0.089399,0.025076,0.1776,0.17216
0.073,0.040071,0.06703,0.040881,0.067945,0.038481,0.13608,0.28765,0.089404,0.025076,0.1776,0.17217
0.073111,0.040077,0.067039,0.040891,0.067948,0.038486,0.13612,0.28766,0.089422,0.025096,0.17762,0.17217
0.073222,0.040083,0.067053,0.040927,0.06795,0.038487,0.13612,0.28767,0.089431,0.025115,0.17763,0.17218
0.073333,0.04009,0.067057,0.040946,0.067952,0.038508,0.13612,0.28768,0.089466,0.025147,0.17764,0.17218
0.073444,0.040099,0.06708,0.040948,0.067981,0.038517,0.13613,0.28772,0.089532,0.02515,0.17764,0.17234
0.073556,0.040099,0.067081,0.040954,0.068001,0.038519,0.13613,0.28775,0.089537,0.025175,0.17765,0.17237
0.073667,0.040112,0.067097,0.040954,0.068008,0.038536,0.13615,0.28776,0.08954,0.02519,0.17768,0.17238
0.073778,0.040157,0.067123,0.040991,0.068015,0.038594,0.13615,0.28777,0.089544,0.025196,0.17769,0.17239
0.073889,0.040165,0.067131,0.040993,0.06802,0.038615,0.13617,0.28778,0.089566,0.025214,0.1777,0.17241
0.074,0.040189,0.067136,0.041006,0.068031,0.038623,0.13617,0.28778,0.089569,0.025238,0.17771,0.17244
0.074111,0.040203,0.067139,0.041011,0.068054,0.038624,0.1362,0.28778,0.089576,0.025248,0.17772,0.17249
0.074222,0.040208,0.067176,0.041013,0.06806,0.038626,0.13622,0.28779,0.089595,0.025291,0.17772,0.17254
0.074333,0.040218,0.067194,0.041016,0.068065,0.038675,0.13622,0.28781,0.089621,0.02536,0.17777,0.17255
0.074444,0.040223,0.067195,0.041016,0.068104,0.038678,0.13623,0.28781,0.089623,0.025394,0.17777,0.17255
0.074556,0.040224,0.067212,0.041022,0.068111,0.038683,0.13623,0.28784,0.089624,0.025398,0.17782,0.17265
0.074667,0.040238,0.06722,0.04103,0.068117,0.038688,0.13625,0.28787,0.089661,0.025407,0.17784,0.17266
0.074778,0.040241,0.06722,0.041037,0.068147,0.038698,0.13626,0.28787,0.089694,0.025437,0.17786,0.17268
0.074889,0.040256,0.067223,0.041038,0.06817,0.038739,0.13626,0.28787,0.08973,0.025448,0.17788,0.1727
0.075,0.040278,0.067262,0.041045,0.068172,0.038749,0.13627,0.28788,0.089736,0.025453,0.1779,0.1727
0.075111,0.040279,0.067263,0.04105,0.068176,0.038752,0.13629,0.28792,0.089738,0.025484,0.1779,0.17271
0.075222,0.040283,0.067284,0.041082,0.068191,0.038809,0.13629,0.28794,0.089749,0.025507,0.1779,0.17272
0.075333,0.040285,0.067314,0.041086,0.068192,0.038819,0.13631,0.28796,0.089759,0.025513,0.1779,0.17273
0.075444,0.040301,0.067332,0.041091,0.068222,0.038826,0.13632,0.28796,0.089776,0.025517,0.17791,0.17277
0.075556,0.040324,0.067355,0.041117,0.068224,0.038842,0.13633,0.28798,0.089797,0.025538,0.17794,0.17277
0.075667,0.040374,0.06737,0.041119,0.068226,0.038867,0.13633,0.288,0.089797,0.025545,0.17795,0.1728
0.075778,0.040392,0.06738,0.041122,0.068244,0.038883,0.13633,0.28802,0.089841,0.025567,0.17796,0.17283
0.075889,0.040395,0.067395,0.041123,0.068247,0.0389,0.13634,0.28803,0.089855,0.025579,0.17796,0.17287
0.076,0.040398,0.067395,0.041144,0.06826,0.038917,0.13634,0.28807,0.089905,0.025584,0.17801,0.17289
0.076111,0.040428,0.067412,0.041162,0.068272,0.038923,0.13635,0.28809,0.089917,0.025595,0.17803,0.17291
0.076222,0.040442,0.067415,0.041171,0.06828,0.038928,0.13637,0.28811,0.089934,0.025625,0.17804,0.17293
0.076333,0.04047,0.067417,0.041195,0.068292,0.038928,0.13638,0.28813,0.089935,0.02565,0.17809,0.17293
0.076444,0.040485,0.067441,0.041208,0.068305,0.038955,0.13639,0.28816,0.089938,0.025676,0.1781,0.17293
0.076556,0.040497,0.067454,0.041213,0.068306,0.038959,0.13639,0.28817,0.08994,0.025685,0.17814,0.17294
0.076667,0.040513,0.067465,0.041282,0.068308,0.03897,0.13639,0.28819,0.089953,0.025708,0.17815,0.17297
0.076778,0.040524,0.067478,0.041282,0.068313,0.038972,0.13639,0.2882,0.089971,0.02571,0.17815,0.173
0.076889,0.04054,0.067491,0.041296,0.068318,0.038972,0.1364,0.2882,0.089998,0.02578,0.17816,0.17304
0.077,0.040607,0.067506,0.0413,0.068366,0.038981,0.1364,0.28823,0.090112,0.025785,0.17819,0.17304
0.077111,0.040616,0.06755,0.041304,0.068377,0.038983,0.13642,0.28824,0.090133,0.02582,0.17819,0.17305
0.077222,0.040636,0.067557,0.041317,0.068384,0.038985,0.13644,0.28825,0.09018,0.025839,0.17821,0.17307
0.077333,0.040639,0.067568,0.041317,0.068396,0.038996,0.13645,0.28828,0.090184,0.025849,0.17821,0.17309
0.077444,0.040654,0.067568,0.041329,0.068397,0.039025,0.13645,0.28828,0.090193,0.02588,0.17822,0.17311
0.077556,0.040655,0.06757,0.041365,0.068412,0.039038,0.13646,0.28828,0.090199,0.025884,0.17822,0.17312
0.077667,0.040658,0.067594,0.041368,0.068414,0.039058,0.13646,0.28829,0.09025,0.025916,0.17831,0.17316
0.077778,0.040664,0.067649,0.041373,0.068416,0.039059,0.13647,0.28834,0.090352,0.025926,0.17833,0.1732
0.077889,0.040664,0.067649,0.041384,0.068424,0.039086,0.13647,0.28835,0.090362,0.025926,0.17833,0.17322
0.078,0.040674,0.067658,0.041406,0.068447,0.03909,0.13647,0.28836,0.090369,0.025933,0.17835,0.17327
0.078111,0.040686,0.067686,0.041438,0.068448,0.039129,0.13648,0.28837,0.090371,0.025934,0.17836,0.17331
0.078222,0.040691,0.06769,0.041442,0.068452,0.039132,0.13649,0.28839,0.090411,0.025948,0.17838,0.17333
0.078333,0.0407,0.067712,0.041487,0.068472,0.039149,0.1365,0.2884,0.090427,0.025952,0.1784,0.17339
0.078444,0.040719,0.067732,0.041513,0.068474,0.039155,0.1365,0.28842,0.090436,0.025953,0.17843,0.17339
0.078556,0.040724,0.067739,0.041522,0.068487,0.039172,0.1365,0.28843,0.090489,0.025991,0.17843,0.1734
0.078667,0.040732,0.067765,0.041523,0.068488,0.039179,0.13652,0.28845,0.09051,0.02601,0.17846,0.1734
0.078778,0.040735,0.067796,0.041541,0.068493,0.039179,0.13655,0.28845,0.090514,0.026016,0.17847,0.17347
0.078889,0.040799,0.067802,0.041546,0.068513,0.039191,0.13655,0.28847,0.090533,0.02602,0.17848,0.17347
0.079,0.040809,0.067809,0.04156,0.068526,0.039204,0.13656,0.28851,0.090566,0.026034,0.17848,0.17348
0.079111,0.040823,0.067829,0.041563,0.068544,0.039212,0.13656,0.28853,0.090572,0.026065,0.17851,0.17349
0.079222,0.040837,0.067832,0.041565,0.068562,0.039215,0.13657,0.28854,0.090599,0.0261,0.17852,0.17349
0.079333,0.040846,0.067835,0.041568,0.06858,0.039222,0.13657,0.28858,0.090614,0.026104,0.17855,0.17353
0.079444,0.040854,0.067848,0.041577,0.068585,0.039222,0.13658,0.28859,0.09063,0.026111,0.17858,0.17357
0.079556,0.040874,0.067862,0.041615,0.068586,0.039232,0.13658,0.2886,0.090662,0.026124,0.17862,0.17358
0.079667,0.04088,0.067864,0.041621,0.068588,0.039251,0.13659,0.28861,0.090677,0.026133,0.17862,0.17359
0.079778,0.040884,0.067865,0.041623,0.068596,0.039256,0.13659,0.28862,0.090684,0.026144,0.17863,0.17363
0.079889,0.040896,0.067873,0.041632,0.068618,0.039259,0.13659,0.28864,0.090691,0.026147,0.17868,0.17364
0.08,0.040909,0.067881,0.041634,0.068622,0.039265,0.1366,0.28865,0.090713,0.026159,0.17872,0.17366
0.080111,0.04091,0.067891,0.041637,0.06865,0.039304,0.1366,0.28866,0.09072,0.026159,0.17875,0.17369
0.080222,0.040924,0.067892,0.041643,0.068664,0.039364,0.13661,0.28867,0.090738,0.026173,0.17876,0.17375
0.080333,0.040925,0.067902,0.041675,0.068668,0.039365,0.13662,0.28869,0.090741,0.02623,0.17878,0.17376
0.080444,0.040954,0.067918,0.041685,0.068671,0.03938,0.13663,0.28869,0.090741,0.026246,0.17878,0.17379
0.080556,0.040988,0.067931,0.041691,0.068671,0.039385,0.13663,0.28869,0.090767,0.026252,0.17879,0.17381
0.080667,0.041006,0.067943,0.041691,0.068686,0.039398,0.13664,0.28871,0.090779,0.026274,0.17879,0.17386
0.080778,0.041055,0.067951,0.041695,0.068699,0.039408,0.13664,0.28872,0.090807,0.026276,0.1788,0.17389
0.080889,0.041056,0.067963,0.041739,0.068705,0.039419,0.13664,0.28874,0.090807,0.02628,0.17883,0.17392
0.081,0.04107,0.067983,0.041739,0.068744,0.039438,0.13665,0.28875,0.090809,0.026283,0.17888,0.17393
0.081111,0.041076,0.067991,0.041758,0.068744,0.039454,0.13666,0.28877,0.09085,0.026303,0.17892,0.17394
0.081222,0.041077,0.068027,0.041771,0.068754,0.039457,0.13667,0.28881,0.090878,0.026309,0.17892,0.17399
0.081333,0.041092,0.068034,0.041774,0.068779,0.039474,0.13667,0.28882,0.090886,0.026318,0.17893,0.17401
0.081444,0.041093,0.068038,0.041783,0.068787,0.03952,0.13668,0.28885,0.090903,0.026351,0.17894,0.17404
0.081556,0.041098,0.068042,0.041804,0.068789,0.039538,0.1367,0.28886,0.090936,0.026368,0.17894,0.17407
0.081667,0.041106,0.068047,0.041811,0.06879,0.039542,0.1367,0.28887,0.090943,0.026368,0.17895,0.17411
0.081778,0.041114,0.068086,0.041818,0.068801,0.039551,0.13671,0.28888,0.09097,0.026372,0.17899,0.17411
0.081889,0.041115,0.068088,0.041823,0.068804,0.039564,0.13673,0.2889,0.090978,0.026385,0.17899,0.17415
0.082,0.041115,0.068097,0.041828,0.068805,0.039568,0.13674,0.2889,0.090982,0.026401,0.17902,0.17416
0.082111,0.041127,0.068098,0.041845,0.068805,0.039571,0.13675,0.28891,0.091026,0.026404,0.17903,0.17416
0.082222,0.041144,0.068111,0.04188,0.068832,0.039573,0.13675,0.28893,0.091076,0.02647,0.17904,0.17424
0.082333,0.041172,0.068112,0.041895,0.06884,0.03962,0.13676,0.28893,0.091089,0.026477,0.17904,0.17425
0.082444,0.041181,0.068114,0.041895,0.068851,0.039639,0.13676,0.28894,0.091105,0.026499,0.17906,0.17429
0.082556,0.041197,0.068119,0.041912,0.068854,0.039639,0.13677,0.28897,0.091148,0.026519,0.17907,0.17429
0.082667,0.041215,0.068124,0.041917,0.06886,0.03964,0.13677,0.28897,0.091156,0.026522,0.17908,0.1743
0.082778,0.041225,0.068125,0.04192,0.068874,0.03966,0.13679,0.28897,0.091222,0.026532,0.17909,0.17432
0.082889,0.041238,0.068128,0.041921,0.068877,0.039668,0.1368,0.28899,0.091235,0.026542,0.17909,0.17433
0.083,0.041239,0.068132,0.041928,0.068889,0.039674,0.1368,0.28901,0.091257,0.026563,0.17911,0.17434
0.083111,0.041247,0.068132,0.041969,0.068891,0.039681,0.1368,0.28902,0.091265,0.026595,0.17911,0.17435
0.083222,0.041248,0.068136,0.041975,0.068905,0.039703,0.13683,0.28907,0.091298,0.0266,0.17912,0.17436
0.083333,0.041254,0.068155,0.041981,0.068916,0.039715,0.13683,0.28907,0.091357,0.026633,0.17914,0.17436
0.083444,0.041263,0.068165,0.041982,0.068922,0.039729,0.13684,0.28908,0.091382,0.026635,0.17914,0.17441
0.083556,0.041266,0.068173,0.041994,0.068933,0.039744,0.13684,0.28908,0.091467,0.026635,0.17914,0.17442
0.083667,0.041288,0.068198,0.041997,0.068962,0.039759,0.13685,0.28909,0.091474,0.026639,0.17919,0.17444
0.083778,0.041301,0.068204,0.042004,0.068974,0.039761,0.13686,0.28912,0.091492,0.026671,0.17919,0.17446
0.083889,0.041307,0.068205,0.042036,0.06898,0.039774,0.13688,0.28912,0.091492,0.026677,0.17927,0.17446
0.084,0.041324,0.068206,0.042038,0.068986,0.039788,0.13688,0.28913,0.091494,0.026681,0.17936,0.17449
0.084111,0.041348,0.068235,0.042067,0.068987,0.039816,0.1369,0.28914,0.0915,0.02669,0.17939,0.1745
0.084222,0.041367,0.068239,0.042072,0.069018,0.039878,0.13691,0.28916,0.091509,0.026707,0.17941,0.17451
0.084333,0.041368,0.068253,0.042073,0.069053,0.039895,0.13692,0.28917,0.091516,0.026712,0.17948,0.17452
0.084444,0.041372,0.068255,0.042083,0.069061,0.039904,0.13693,0.28918,0.091518,0.026744,0.17948,0.17455
0.084556,0.041382,0.068266,0.042097,0.069075,0.039911,0.13694,0.28919,0.091544,0.026754,0.17948,0.17456
0.084667,0.041384,0.068268,0.042105,0.069078,0.039951,0.13694,0.28921,0.091553,0.026764,0.17949,0.17458
0.084778,0.041395,0.068268,0.042119,0.069119,0.039976,0.13695,0.28921,0.091554,0.02677,0.1795,0.17458
0.084889,0.041397,0.068284,0.042137,0.069123,0.039981,0.13695,0.28921,0.091562,0.026834,0.1795,0.17459
0.085,0.041458,0.068312,0.042156,0.069132,0.03999,0.13696,0.28922,0.091571,0.026838,0.17954,0.17459
0.085111,0.041465,0.068326,0.042231,0.069138,0.040016,0.13699,0.28924,0.09158,0.026862,0.17954,0.1746
0.085222,0.041468,0.068328,0.042241,0.06914,0.040026,0.137,0.28925,0.091586,0.02695,0.17954,0.17461
0.085333,0.041494,0.068333,0.042246,0.06916,0.040046,0.137,0.28926,0.091605,0.026962,0.17957,0.17463
0.085444,0.041503,0.068348,0.042267,0.06917,0.040049,0.137,0.28927,0.091662,0.026962,0.17958,0.17465
0.085556,0.041507,0.068364,0.042274,0.069176,0.040056,0.137,0.28928,0.091667,0.026974,0.17966,0.17465
0.085667,0.041531,0.068421,0.042283,0.069209,0.04006,0.13701,0.28929,0.091691,0.02698,0.17966,0.17468
0.085778,0.041533,0.068428,0.042301,0.069215,0.040064,0.13701,0.28929,0.091724,0.027007,0.17967,0.17469
0.085889,0.041558,0.068443,0.042304,0.06922,0.040072,0.13702,0.28929,0.091746,0.027044,0.17968,0.1747
0.086,0.041564,0.068446,0.042327,0.069226,0.040122,0.13703,0.2893,0.091796,0.027045,0.17968,0.1747
0.086111,0.041565,0.068449,0.04233,0.069229,0.040128,0.13705,0.28931,0.091809,0.027058,0.17969,0.17471
0.086222,0.04159,0.068455,0.042331,0.06924,0.040152,0.13707,0.28932,0.091825,0.027063,0.1797,0.17472
0.086333,0.041591,0.068457,0.042332,0.069245,0.040165,0.13712,0.28932,0.091841,0.027065,0.17972,0.17474
0.086444,0.0416,0.068463,0.04234,0.069267,0.040221,0.13713,0.28933,0.091863,0.027068,0.17972,0.17477
0.086556,0.041607,0.068509,0.042346,0.069273,0.040243,0.13714,0.28935,0.091865,0.027073,0.17975,0.17477
0.086667,0.041622,0.068511,0.042348,0.069276,0.040254,0.13715,0.28935,0.091965,0.027082,0.17977,0.17479
0.086778,0.041629,0.068523,0.042354,0.069278,0.040256,0.13716,0.28936,0.091975,0.02711,0.17978,0.17479
0.086889,0.04164,0.068543,0.042361,0.069295,0.040257,0.13717,0.28937,0.09198,0.027113,0.1798,0.17479
0.087,0.041641,0.068553,0.0424,0.069297,0.040283,0.13717,0.28937,0.092005,0.02713,0.17981,0.17479
0.087111,0.041652,0.068559,0.042401,0.069311,0.040328,0.1372,0.28937,0.092026,0.027132,0.17981,0.17484
0.087222,0.041656,0.068566,0.042406,0.069322,0.040331,0.1372,0.28942,0.092035,0.027143,0.17992,0.17486
0.087333,0.041661,0.06857,0.042406,0.069331,0.040333,0.1372,0.28944,0.092043,0.027153,0.17992,0.17489
0.087444,0.041662,0.068574,0.042416,0.069333,0.040335,0.13721,0.28945,0.092059,0.027161,0.17994,0.17491
0.087556,0.041669,0.068578,0.042427,0.069338,0.040342,0.13724,0.28946,0.09206,0.027187,0.17995,0.17494
0.087667,0.041669,0.068594,0.042438,0.069366,0.040373,0.13725,0.28948,0.092063,0.027193,0.17995,0.17495
0.087778,0.041677,0.068609,0.042456,0.069367,0.040373,0.13726,0.28949,0.09207,0.027193,0.17997,0.17501
0.087889,0.041678,0.068611,0.042473,0.06937,0.040383,0.13726,0.28949,0.092073,0.027204,0.17998,0.17504
0.088,0.041685,0.068625,0.042485,0.069374,0.040389,0.13726,0.28952,0.09209,0.027208,0.18005,0.17508
0.088111,0.041701,0.06863,0.042492,0.069395,0.04039,0.13727,0.28952,0.09209,0.027209,0.18005,0.17512
0.088222,0.041705,0.068636,0.042523,0.069407,0.040392,0.13727,0.28953,0.092105,0.027238,0.18007,0.17512
0.088333,0.041722,0.06864,0.042536,0.069408,0.040412,0.13728,0.28956,0.092148,0.027249,0.18008,0.17513
0.088444,0.041753,0.068678,0.042558,0.069433,0.040425,0.13729,0.28957,0.092174,0.027253,0.1801,0.17514
0.088556,0.041766,0.06869,0.042559,0.069443,0.04043,0.1373,0.28959,0.092188,0.027262,0.1801,0.17516
0.088667,0.041766,0.068705,0.042566,0.069448,0.040438,0.1373,0.2896,0.092226,0.027269,0.18012,0.17516
0.088778,0.041783,0.06871,0.042566,0.069452,0.040443,0.13731,0.2896,0.092263,0.027294,0.18012,0.17518
0.088889,0.04179,0.068733,0.042576,0.069463,0.040445,0.13732,0.28964,0.092276,0.027315,0.18013,0.17519
0.089,0.041807,0.06874,0.042578,0.069473,0.040457,0.13732,0.28965,0.092278,0.027328,0.18013,0.17523
0.089111,0.041834,0.068765,0.042618,0.069476,0.040484,0.13732,0.28967,0.092279,0.027355,0.18014,0.17523
0.089222,0.04184,0.068771,0.042634,0.069488,0.04049,0.13733,0.28968,0.092318,0.027394,0.18016,0.17524
0.089333,0.041851,0.068788,0.042642,0.069495,0.040537,0.13735,0.28969,0.092318,0.027399,0.18018,0.17527
0.089444,0.041881,0.068789,0.042654,0.069511,0.040573,0.13737,0.28969,0.092351,0.02741,0.18018,0.17527
0.089556,0.041884,0.068792,0.04266,0.069515,0.040582,0.13737,0.28969,0.092375,0.027437,0.1802,0.17533
0.089667,0.041895,0.06882,0.042661,0.069523,0.040584,0.13738,0.2897,0.092395,0.027438,0.18024,0.17534
0.089778,0.041899,0.068821,0.042675,0.069535,0.040592,0.13738,0.28973,0.092402,0.027441,0.18025,0.17535
0.089889,0.041917,0.068837,0.042687,0.069537,0.040597,0.13739,0.28974,0.09245,0.027478,0.18025,0.17536
0.09,0.041921,0.068874,0.042688,0.069538,0.040601,0.13739,0.28976,0.092458,0.027489,0.18028,0.17538
0.090111,0.041941,0.068905,0.04271,0.069544,0.040618,0.13739,0.28978,0.092461,0.027516,0.18032,0.17538
0.090222,0.041975,0.068915,0.042731,0.069582,0.040621,0.1374,0.28979,0.092461,0.027579,0.18032,0.17539
0.090333,0.041976,0.06892,0.042748,0.06959,0.040621,0.13741,0.2898,0.092466,0.027596,0.18036,0.17539
0.090444,0.04199,0.068924,0.04275,0.069611,0.040628,0.13742,0.28982,0.092491,0.027609,0.18037,0.17541
0.090556,0.041991,0.068925,0.042755,0.06962,0.040629,0.13743,0.28984,0.092493,0.027614,0.1804,0.17541
0.090667,0.041992,0.06893,0.042761,0.069628,0.040673,0.13744,0.28984,0.092494,0.027628,0.1804,0.17542
0.090778,0.042002,0.068938,0.042767,0.069643,0.040701,0.13746,0.28985,0.092556,0.027643,0.18042,0.17543
0.090889,0.042028,0.068943,0.042776,0.069657,0.040734,0.13747,0.28985,0.092559,0.027649,0.18042,0.17545
0.091,0.042069,0.068946,0.042779,0.06967,0.040736,0.13748,0.28986,0.092568,0.027658,0.18043,0.17551
0.091111,0.042104,0.068964,0.042781,0.069674,0.040761,0.13749,0.28987,0.092573,0.02766,0.18044,0.17557
0.091222,0.042111,0.068978,0.042804,0.069689,0.040766,0.13749,0.28987,0.092583,0.027665,0.18045,0.17562
0.091333,0.042116,0.068978,0.042835,0.06969,0.04078,0.1375,0.28989,0.092591,0.027668,0.18054,0.17565
0.091444,0.042124,0.068984,0.04284,0.069695,0.040798,0.13752,0.28991,0.092592,0.027671,0.18056,0.17566
0.091556,0.042129,0.069004,0.042848,0.069705,0.040818,0.13752,0.28994,0.092596,0.027689,0.18057,0.17569
0.091667,0.042132,0.069008,0.042857,0.06972,0.040821,0.13753,0.28995,0.092605,0.027706,0.18064,0.1757
0.091778,0.04214,0.069012,0.042872,0.069724,0.040827,0.13753,0.28997,0.092616,0.027711,0.18064,0.17571
0.091889,0.042142,0.069028,0.042897,0.069726,0.040838,0.13756,0.28997,0.092626,0.027753,0.18065,0.17572
0.092,0.042143,0.069039,0.042914,0.069734,0.040842,0.13758,0.28998,0.092629,0.027774,0.18068,0.17575
0.092111,0.042147,0.069051,0.042915,0.069744,0.040849,0.13759,0.29,0.092664,0.027779,0.18069,0.17578
0.092222,0.042153,0.069055,0.042939,0.069745,0.04086,0.1376,0.29002,0.092699,0.027785,0.18069,0.17578
0.092333,0.042175,0.069057,0.042957,0.069769,0.04087,0.13761,0.29002,0.092702,0.027809,0.18069,0.1758
0.092444,0.042186,0.06908,0.042978,0.069772,0.04088,0.13761,0.29004,0.092707,0.027812,0.1807,0.17582
0.092556,0.042198,0.06909,0.042979,0.069775,0.040886,0.13761,0.29005,0.092716,0.027816,0.18071,0.17582
0.092667,0.042238,0.069091,0.043008,0.069797,0.040908,0.13762,0.29005,0.092734,0.027816,0.18075,0.17588
0.092778,0.042258,0.069093,0.04302,0.069802,0.040918,0.13762,0.29005,0.092751,0.027836,0.18085,0.17588
0.092889,0.04227,0.069093,0.043029,0.069816,0.040936,0.13763,0.29007,0.092756,0.02784,0.18086,0.17589
0.093,0.042274,0.069094,0.043032,0.069816,0.04095,0.13765,0.29011,0.092762,0.027855,0.18086,0.17589
0.093111,0.042281,0.069095,0.043037,0.069824,0.040972,0.13767,0.29012,0.092771,0.027859,0.18087,0.1759
0.093222,0.042295,0.069103,0.043038,0.069833,0.04101,0.13769,0.29012,0.092807,0.027867,0.18088,0.17591
0.093333,0.042302,0.069105,0.043042,0.06984,0.04101,0.1377,0.29013,0.092831,0.027889,0.18089,0.17591
0.093444,0.04231,0.069118,0.043062,0.069842,0.041053,0.13771,0.29017,0.092852,0.027903,0.18089,0.17594
0.093556,0.042316,0.069128,0.043066,0.069858,0.041059,0.13771,0.29017,0.092858,0.027934,0.18091,0.17594
0.093667,0.042316,0.069129,0.04307,0.069864,0.041061,0.13772,0.29018,0.092875,0.027935,0.18091,0.17596
0.093778,0.042319,0.069134,0.043074,0.069872,0.041071,0.13772,0.29018,0.092877,0.027953,0.18092,0.17597
0.093889,0.042347,0.06914,0.043085,0.069873,0.041088,0.13773,0.2902,0.092878,0.02796,0.18095,0.17597
0.094,0.042347,0.069143,0.043132,0.069889,0.04109,0.13773,0.29023,0.092882,0.027961,0.18095,0.17604
0.094111,0.042354,0.069151,0.043139,0.069899,0.041092,0.13774,0.29026,0.092893,0.027982,0.18097,0.17609
0.094222,0.042367,0.069153,0.043142,0.069904,0.041095,0.13774,0.29027,0.092907,0.027997,0.18098,0.17609
0.094333,0.042374,0.069186,0.043154,0.06991,0.0411,0.13775,0.29028,0.09293,0.028029,0.18101,0.17614
0.094444,0.042376,0.069207,0.043155,0.069911,0.041105,0.13776,0.29028,0.09293,0.028031,0.18103,0.17616
0.094556,0.042385,0.069221,0.043168,0.069917,0.041116,0.13776,0.29028,0.09295,0.028032,0.18104,0.17616
0.094667,0.042392,0.069236,0.043173,0.069918,0.041125,0.13777,0.29028,0.092967,0.02804,0.18107,0.17618
0.094778,0.042393,0.069238,0.043205,0.069922,0.041128,0.13777,0.29029,0.092969,0.02807,0.18108,0.17621
0.094889,0.042403,0.069252,0.043277,0.069952,0.04113,0.13777,0.29029,0.092981,0.028071,0.18109,0.17622
0.095,0.042413,0.069254,0.0433,0.069966,0.041131,0.13778,0.29032,0.093003,0.028084,0.1811,0.17622
0.095111,0.042417,0.069284,0.043309,0.069966,0.041154,0.13779,0.29033,0.093084,0.028085,0.1811,0.17624
0.095222,0.042418,0.069287,0.043309,0.069968,0.041166,0.13781,0.29035,0.093123,0.028125,0.18111,0.17624
0.095333,0.042433,0.069308,0.043348,0.069991,0.041172,0.13782,0.29036,0.093139,0.028134,0.18112,0.17626
0.095444,0.042434,0.06932,0.043366,0.069992,0.041176,0.13783,0.29037,0.093143,0.02814,0.18112,0.17634
0.095556,0.042435,0.069335,0.043367,0.070013,0.041201,0.13783,0.2904,0.093144,0.028156,0.18113,0.17635
0.095667,0.042443,0.06934,0.043379,0.070015,0.041208,0.13788,0.29042,0.093145,0.028163,0.18113,0.17635
0.095778,0.042445,0.069371,0.043395,0.07002,0.04126,0.13788,0.29042,0.093164,0.028192,0.18114,0.17638
0.095889,0.042449,0.069375,0.043408,0.070043,0.041272,0.13789,0.29042,0.093166,0.028218,0.18114,0.17642
0.096,0.042461,0.069393,0.043413,0.070059,0.041272,0.13789,0.29046,0.093191,0.028263,0.18114,0.17643
0.096111,0.042481,0.069398,0.043415,0.070061,0.041275,0.13789,0.29046,0.093231,0.028298,0.18116,0.17645
0.096222,0.042491,0.069399,0.043462,0.070069,0.041277,0.1379,0.29047,0.093239,0.028318,0.18117,0.17647
0.096333,0.042517,0.069402,0.043474,0.070073,0.041282,0.13791,0.29049,0.093241,0.028322,0.18117,0.17648
0.096444,0.042525,0.069464,0.043491,0.070085,0.041308,0.13791,0.2905,0.093243,0.028356,0.18118,0.17651
0.096556,0.042534,0.069473,0.043497,0.070087,0.04135,0.13792,0.2905,0.093258,0.028361,0.18119,0.17652
0.096667,0.042551,0.069512,0.043502,0.070088,0.041365,0.13795,0.29052,0.093262,0.028388,0.1812,0.17652
0.096778,0.042558,0.069516,0.043512,0.0701,0.041383,0.13795,0.29053,0.09328,0.028391,0.18121,0.17654
0.096889,0.042604,0.069524,0.043513,0.070125,0.0414,0.13795,0.29053,0.093309,0.028422,0.18122,0.17655
0.097,0.042618,0.069525,0.043536,0.070125,0.041433,0.13796,0.29054,0.093329,0.028447,0.18124,0.17656
0.097111,0.042655,0.069542,0.04354,0.07013,0.041448,0.138,0.29054,0.093331,0.028458,0.18124,0.17661
0.097222,0.042662,0.069551,0.043541,0.070144,0.041455,0.138,0.29055,0.093371,0.028461,0.18124,0.17662
0.097333,0.042747,0.069572,0.043544,0.070169,0.041467,0.138,0.29055,0.093377,0.028466,0.18125,0.17662
0.097444,0.042756,0.069573,0.043553,0.070183,0.041469,0.13801,0.29056,0.09338,0.028468,0.1813,0.17663
0.097556,0.042772,0.069573,0.043555,0.070183,0.041507,0.13801,0.29056,0.093398,0.028477,0.18132,0.17666
0.097667,0.042775,0.069576,0.043558,0.070186,0.04151,0.13802,0.29058,0.093423,0.028513,0.18133,0.1767
0.097778,0.042809,0.069577,0.043565,0.070191,0.041522,0.13803,0.29059,0.093436,0.028526,0.18133,0.17676
0.097889,0.042818,0.06959,0.043586,0.070195,0.041531,0.13803,0.29061,0.093441,0.028559,0.18137,0.17676
0.098,0.042843,0.069606,0.043588,0.070242,0.041555,0.13804,0.29061,0.093455,0.028562,0.18138,0.1768
0.098111,0.042869,0.069617,0.043592,0.070262,0.041556,0.13808,0.29061,0.093485,0.028566,0.1814,0.1768
0.098222,0.042872,0.06964,0.043601,0.070265,0.041557,0.13809,0.29061,0.0935,0.028584,0.18141,0.17681
0.098333,0.042879,0.069645,0.043606,0.070265,0.041558,0.1381,0.29062,0.093509,0.028589,0.18143,0.17686
0.098444,0.042882,0.069649,0.043635,0.070266,0.041575,0.13811,0.29062,0.093519,0.028593,0.18144,0.17686
0.098556,0.04289,0.069652,0.043641,0.070272,0.041629,0.13813,0.29065,0.09352,0.028605,0.18144,0.17687
0.098667,0.0429,0.069657,0.043654,0.070285,0.04167,0.13813,0.29065,0.093526,0.028633,0.18145,0.17687
0.098778,0.042906,0.069663,0.043673,0.070287,0.041678,0.13814,0.29069,0.093532,0.02864,0.18146,0.17691
0.098889,0.042913,0.069684,0.043674,0.070301,0.041695,0.13814,0.29074,0.093538,0.028658,0.18147,0.17695
0.099,0.042913,0.069705,0.043697,0.070313,0.041717,0.13815,0.29074,0.093556,0.028669,0.18147,0.17698
0.099111,0.042922,0.069707,0.043705,0.070315,0.041736,0.13816,0.29075,0.093638,0.028676,0.18148,0.177
0.099222,0.042927,0.069711,0.043713,0.070318,0.041747,0.13816,0.29077,0.09364,0.028695,0.1815,0.17701
0.099333,0.042957,0.069711,0.043734,0.070335,0.04176,0.13817,0.29079,0.093642,0.028705,0.18153,0.17703
0.099444,0.042962,0.069725,0.043743,0.070336,0.041816,0.13818,0.29081,0.093643,0.02872,0.18153,0.17703
0.099556,0.042966,0.069742,0.043746,0.070343,0.041832,0.13819,0.29081,0.093644,0.028764,0.18154,0.17703
0.099667,0.042978,0.069752,0.043755,0.07038,0.041847,0.13819,0.29085,0.093666,0.028841,0.18154,0.17705
0.099778,0.042987,0.069752,0.043774,0.070395,0.041848,0.13819,0.29085,0.093668,0.028859,0.18157,0.17705
0.099889,0.042987,0.069758,0.043787,0.070408,0.041859,0.13819,0.29085,0.093669,0.028872,0.18158,0.17706
0.1,0.042994,0.069759,0.043787,0.070427,0.041861,0.13821,0.29088,0.093671,0.028912,0.18158,0.17706
0.10011,0.043003,0.069763,0.043789,0.070435,0.041889,0.13822,0.29088,0.093678,0.028931,0.18158,0.17707
0.10022,0.043004,0.069773,0.043814,0.070435,0.041893,0.13822,0.29088,0.093683,0.028936,0.1816,0.17708
0.10033,0.043016,0.069778,0.043817,0.070445,0.041898,0.13823,0.29089,0.093686,0.028946,0.1816,0.17709
0.10044,0.043029,0.069792,0.043824,0.070456,0.0419,0.13825,0.29089,0.09371,0.028952,0.18161,0.17709
0.10056,0.043032,0.069797,0.043842,0.070473,0.04191,0.13825,0.29091,0.093724,0.028971,0.18162,0.17711
0.10067,0.043039,0.069802,0.043844,0.070481,0.041933,0.13827,0.29092,0.093744,0.029016,0.18163,0.17711
0.10078,0.043042,0.069816,0.04386,0.070487,0.04195,0.1383,0.29093,0.093768,0.02902,0.18164,0.17711
0.10089,0.043046,0.069821,0.043871,0.070501,0.041955,0.13831,0.29094,0.093776,0.029039,0.18165,0.17712
0.101,0.043063,0.069825,0.043875,0.070531,0.041957,0.13832,0.29095,0.093788,0.029041,0.18166,0.17714
0.10111,0.04307,0.069826,0.043879,0.070549,0.041964,0.13833,0.29096,0.093815,0.029067,0.18168,0.1772
0.10122,0.043097,0.069842,0.043908,0.07056,0.041973,0.13835,0.29097,0.09382,0.029069,0.1817,0.17724
0.10133,0.043104,0.069848,0.043909,0.070561,0.041997,0.13836,0.29097,0.093841,0.02908,0.1817,0.17725
0.10144,0.043117,0.069852,0.043928,0.070567,0.042019,0.13837,0.29097,0.093846,0.029085,0.18171,0.17728
0.10156,0.04312,0.069863,0.043933,0.070579,0.04202,0.1384,0.29101,0.093872,0.029108,0.18172,0.17728
0.10167,0.043209,0.069873,0.043942,0.070585,0.042046,0.1384,0.29103,0.093875,0.029111,0.18173,0.17729
0.10178,0.043211,0.069874,0.04396,0.070619,0.042053,0.1384,0.29104,0.093876,0.029117,0.18176,0.17733
0.10189,0.043212,0.069876,0.043962,0.070654,0.042069,0.13841,0.29104,0.093884,0.029151,0.18178,0.17736
0.102,0.043227,0.069881,0.043976,0.070682,0.042075,0.13841,0.29106,0.093894,0.029166,0.18178,0.17737
0.10211,0.043231,0.069882,0.044014,0.070697,0.042078,0.13842,0.29106,0.093895,0.029167,0.18178,0.17737
0.10222,0.043251,0.069898,0.044024,0.070703,0.042087,0.13843,0.29109,0.093896,0.029181,0.18179,0.1774
0.10233,0.043254,0.069898,0.044026,0.070718,0.042098,0.13843,0.29111,0.093935,0.029191,0.1818,0.17743
0.10244,0.043273,0.069904,0.044028,0.070733,0.042107,0.13845,0.29112,0.093952,0.029201,0.18181,0.17745
0.10256,0.043288,0.069915,0.044043,0.070735,0.042125,0.13845,0.29113,0.093976,0.029222,0.18181,0.17747
0.10267,0.043312,0.069923,0.044045,0.070745,0.042146,0.13846,0.29113,0.093982,0.029238,0.18182,0.17748
0.10278,0.043314,0.069929,0.044049,0.070752,0.042148,0.13846,0.29114,0.093992,0.02924,0.18183,0.17748
0.10289,0.043315,0.069935,0.044075,0.070753,0.042159,0.13846,0.29116,0.093996,0.029247,0.18185,0.17748
0.103,0.043323,0.069956,0.044095,0.070764,0.042187,0.13847,0.29121,0.094034,0.029286,0.18186,0.17751
0.10311,0.043325,0.069986,0.044095,0.070764,0.04219,0.13847,0.29125,0.094035,0.029319,0.18186,0.17751
0.10322,0.043331,0.070002,0.044102,0.070779,0.04219,0.13848,0.29125,0.094039,0.02932,0.18186,0.17752
0.10333,0.043331,0.070007,0.044116,0.070791,0.042194,0.13848,0.29126,0.094084,0.029323,0.18188,0.17753
0.10344,0.043345,0.070016,0.044123,0.070819,0.042216,0.13849,0.29126,0.094095,0.029325,0.1819,0.17757
0.10356,0.043351,0.070024,0.044137,0.070825,0.04225,0.13849,0.29127,0.094101,0.029327,0.18192,0.1776
0.10367,0.043377,0.070025,0.044139,0.070826,0.042289,0.1385,0.29131,0.094106,0.029329,0.18193,0.17762
0.10378,0.043378,0.070051,0.044141,0.070829,0.042347,0.1385,0.29132,0.094132,0.02936,0.18196,0.17763
0.10389,0.043382,0.07006,0.044148,0.070829,0.04241,0.13851,0.29132,0.094147,0.029364,0.18197,0.17764
0.104,0.043411,0.070063,0.044159,0.070846,0.04243,0.13851,0.29133,0.094161,0.029377,0.18199,0.17764
0.10411,0.04342,0.070107,0.044161,0.070866,0.042438,0.13852,0.29133,0.094174,0.029394,0.18199,0.17765
0.10422,0.043452,0.070132,0.044168,0.070881,0.042473,0.13852,0.29134,0.094202,0.02941,0.18201,0.17765
0.10433,0.043452,0.070139,0.044179,0.070897,0.042474,0.13852,0.29136,0.094235,0.029416,0.18201,0.17766
0.10444,0.043461,0.070143,0.044183,0.070908,0.042482,0.13853,0.29137,0.094242,0.029417,0.18201,0.17767
0.10456,0.043463,0.070168,0.044207,0.070911,0.042492,0.13854,0.29137,0.094242,0.029429,0.18205,0.17768
0.10467,0.043467,0.070168,0.044278,0.070916,0.042493,0.13854,0.29138,0.094296,0.029454,0.18206,0.17769
0.10478,0.043476,0.070172,0.044306,0.070919,0.042495,0.13855,0.29138,0.094302,0.029474,0.18207,0.17771
0.10489,0.043482,0.070201,0.044307,0.070935,0.042501,0.13855,0.29139,0.094316,0.029477,0.18208,0.17771
0.105,0.043489,0.070206,0.044313,0.07094,0.042506,0.13857,0.29139,0.094328,0.029481,0.18209,0.17771
0.10511,0.043489,0.070207,0.044317,0.070944,0.042519,0.13858,0.29139,0.094349,0.029483,0.18213,0.17772
0.10522,0.043512,0.070216,0.044338,0.07095,0.042523,0.13858,0.2914,0.09439,0.029494,0.18214,0.17777
0.10533,0.043524,0.070216,0.044355,0.070978,0.042526,0.1386,0.29141,0.0944,0.029498,0.18214,0.17777
0.10544,0.043529,0.070219,0.044364,0.070983,0.042531,0.13861,0.29143,0.094417,0.02951,0.18214,0.17777
0.10556,0.043531,0.070236,0.044369,0.070989,0.042532,0.13861,0.29146,0.094434,0.029541,0.18215,0.17779
0.10567,0.043539,0.070236,0.044382,0.071009,0.042542,0.13863,0.29147,0.094443,0.029551,0.18215,0.1778
0.10578,0.043563,0.070238,0.04439,0.071019,0.042548,0.13864,0.29151,0.094447,0.029566,0.18216,0.17782
0.10589,0.043569,0.070243,0.044391,0.071019,0.042549,0.13864,0.29152,0.094454,0.029577,0.18218,0.17782
0.106,0.043581,0.070258,0.044393,0.071028,0.042554,0.13865,0.29152,0.094459,0.029627,0.1822,0.17786
0.10611,0.043588,0.070269,0.044436,0.07105,0.042569,0.13871,0.29156,0.094463,0.029666,0.18221,0.17788
0.10622,0.043591,0.070271,0.044441,0.071066,0.042574,0.13874,0.29157,0.094468,0.029667,0.18223,0.17788
0.10633,0.043592,0.070277,0.044446,0.07107,0.042577,0.13876,0.29157,0.09448,0.029679,0.18226,0.17791
0.10644,0.043615,0.070288,0.044458,0.071075,0.042616,0.13876,0.29158,0.094502,0.02971,0.18227,0.17792
0.10656,0.043624,0.070291,0.04446,0.071078,0.042623,0.13877,0.29158,0.094506,0.029716,0.18227,0.17795
0.10667,0.043635,0.070299,0.044469,0.071089,0.042655,0.13878,0.29159,0.094515,0.029761,0.18228,0.17796
0.10678,0.043644,0.070301,0.044472,0.07109,0.042674,0.13878,0.29163,0.094554,0.029766,0.1823,0.17798
0.10689,0.043654,0.070311,0.044477,0.071093,0.042686,0.13879,0.29164,0.094579,0.029777,0.18232,0.178
0.107,0.043655,0.070313,0.044521,0.071105,0.042702,0.1388,0.29164,0.094587,0.029778,0.18238,0.17801
0.10711,0.043667,0.07032,0.044541,0.071115,0.042708,0.13881,0.29167,0.094589,0.02979,0.18239,0.17807
0.10722,0.043677,0.070327,0.044547,0.071156,0.042722,0.13881,0.29168,0.09459,0.029798,0.18245,0.1781
0.10733,0.043679,0.070328,0.044553,0.071167,0.042743,0.13884,0.2917,0.094592,0.029807,0.18247,0.17811
0.10744,0.043687,0.070334,0.04457,0.071175,0.042751,0.13884,0.2917,0.094593,0.029827,0.18249,0.17815
0.10756,0.043691,0.07034,0.04459,0.071184,0.042752,0.13884,0.2917,0.094609,0.029828,0.1825,0.17817
0.10767,0.043723,0.070341,0.044596,0.071202,0.042753,0.13885,0.29171,0.094635,0.029864,0.1825,0.1782
0.10778,0.043754,0.070354,0.044606,0.071231,0.042758,0.13885,0.29171,0.094636,0.029872,0.18253,0.17824
0.10789,0.043758,0.070356,0.044611,0.071235,0.042783,0.13885,0.29172,0.09466,0.029877,0.18253,0.17825
0.108,0.043761,0.070358,0.044615,0.071244,0.042791,0.13886,0.29173,0.094695,0.02989,0.18254,0.17826
0.10811,0.043765,0.070372,0.044621,0.071257,0.042797,0.13887,0.29174,0.094701,0.029912,0.18254,0.17828
0.10822,0.043786,0.070373,0.044674,0.071257,0.042808,0.13888,0.29175,0.094744,0.029926,0.18254,0.17829
0.10833,0.043795,0.070388,0.044689,0.071278,0.042811,0.13889,0.29176,0.094747,0.029936,0.18255,0.17831
0.10844,0.043802,0.070389,0.044701,0.071288,0.042821,0.1389,0.29176,0.094753,0.029974,0.18257,0.17833
0.10856,0.043834,0.070397,0.044705,0.0713,0.042823,0.13891,0.2918,0.094773,0.02999,0.18259,0.17842
0.10867,0.043847,0.070399,0.044706,0.07131,0.042826,0.13891,0.29182,0.094803,0.030023,0.18266,0.17843
0.10878,0.043852,0.070415,0.044709,0.071329,0.042868,0.13892,0.29182,0.094823,0.030028,0.18266,0.17848
0.10889,0.043852,0.070444,0.044715,0.071343,0.042871,0.13892,0.29182,0.094835,0.030029,0.18268,0.1785
0.109,0.043854,0.070466,0.044717,0.071345,0.042892,0.13892,0.29183,0.094906,0.03003,0.18269,0.17851
0.10911,0.043883,0.070475,0.044728,0.071346,0.0429,0.13894,0.29187,0.094907,0.030044,0.18273,0.17853
0.10922,0.043896,0.070503,0.044759,0.071353,0.0429,0.13895,0.29188,0.09493,0.030073,0.18276,0.17856
0.10933,0.043904,0.070504,0.044774,0.071357,0.042917,0.13895,0.29188,0.094932,0.0301,0.18276,0.17859
0.10944,0.043907,0.070512,0.044832,0.071358,0.042931,0.13895,0.29188,0.094941,0.030113,0.18277,0.1786
0.10956,0.043907,0.070543,0.044836,0.071363,0.042981,0.13895,0.29189,0.094943,0.030116,0.18277,0.17864
0.10967,0.043927,0.070563,0.044845,0.071386,0.042993,0.13896,0.29191,0.094944,0.030116,0.18277,0.17867
0.10978,0.043935,0.070569,0.044845,0.071403,0.042996,0.13898,0.29191,0.094962,0.030165,0.18278,0.17868
0.10989,0.043938,0.07057,0.044868,0.071425,0.043006,0.13899,0.29191,0.09497,0.030171,0.1828,0.17869
0.11,0.04395,0.070578,0.04487,0.071437,0.043026,0.13899,0.29194,0.094997,0.030175,0.1828,0.1787
0.11011,0.043958,0.07058,0.044871,0.071438,0.043031,0.139,0.29194,0.095006,0.030178,0.1828,0.17874
0.11022,0.043985,0.070603,0.044892,0.071439,0.043064,0.139,0.29195,0.095006,0.03018,0.18283,0.17874
0.11033,0.044016,0.070618,0.044901,0.071445,0.043066,0.139,0.29195,0.095038,0.030188,0.18284,0.1788
0.11044,0.044026,0.070619,0.044908,0.071459,0.043072,0.13901,0.29196,0.095048,0.030199,0.18286,0.1788
0.11056,0.044046,0.07063,0.044909,0.07147,0.043079,0.13901,0.29196,0.09505,0.03021,0.18286,0.1788
0.11067,0.04408,0.070634,0.044932,0.071475,0.043082,0.13901,0.29197,0.095092,0.030214,0.18289,0.17882
0.11078,0.044083,0.070689,0.044936,0.071486,0.043082,0.13902,0.29201,0.095121,0.030223,0.1829,0.17883
0.11089,0.044102,0.070697,0.044953,0.071503,0.043085,0.13902,0.29201,0.095126,0.030235,0.18292,0.17884
0.111,0.044118,0.070697,0.044966,0.071532,0.043097,0.13902,0.29202,0.095149,0.030242,0.18292,0.17884
0.11111,0.044126,0.070713,0.044978,0.071539,0.043105,0.13903,0.29205,0.095153,0.030268,0.18293,0.17884
0.11122,0.044127,0.070716,0.04498,0.071556,0.043116,0.13903,0.29205,0.095159,0.030284,0.18294,0.17884
0.11133,0.044128,0.070728,0.045009,0.071556,0.043117,0.13904,0.29205,0.095185,0.030288,0.18295,0.17886
0.11144,0.044131,0.070743,0.045029,0.071563,0.043118,0.13905,0.29206,0.095192,0.030336,0.18298,0.17886
0.11156,0.044131,0.070743,0.045049,0.071572,0.043134,0.13905,0.29207,0.09521,0.030339,0.18298,0.17887
0.11167,0.044143,0.070753,0.045064,0.071578,0.043167,0.13908,0.29207,0.095212,0.030353,0.18299,0.17887
0.11178,0.044144,0.070754,0.045064,0.071614,0.043173,0.13909,0.29208,0.095214,0.03036,0.18299,0.1789
0.11189,0.044145,0.070771,0.045065,0.071621,0.043182,0.1391,0.29208,0.095217,0.030364,0.183,0.17893
0.112,0.044153,0.070773,0.045075,0.071626,0.043189,0.1391,0.29208,0.095243,0.030405,0.183,0.17898
0.11211,0.044198,0.070773,0.045076,0.07163,0.043226,0.13912,0.29208,0.095251,0.030415,0.18301,0.17899
0.11222,0.044201,0.070789,0.045077,0.071656,0.043231,0.13912,0.29209,0.095259,0.030429,0.18303,0.179
0.11233,0.044223,0.070791,0.045081,0.071661,0.043234,0.13912,0.29212,0.09528,0.030453,0.18304,0.17901
0.11244,0.044231,0.070802,0.045108,0.071663,0.04324,0.13912,0.29212,0.095295,0.030463,0.18306,0.17902
0.11256,0.044233,0.070804,0.045117,0.071677,0.043252,0.13912,0.29214,0.0953,0.030467,0.18307,0.17905
0.11267,0.044233,0.070812,0.045125,0.07168,0.04326,0.13913,0.29214,0.095322,0.03051,0.18308,0.17905
0.11278,0.044241,0.070815,0.045126,0.071682,0.04329,0.13914,0.29215,0.095375,0.030516,0.18308,0.17906
0.11289,0.044262,0.070831,0.045148,0.071684,0.043303,0.13914,0.29215,0.095399,0.03052,0.18311,0.17907
0.113,0.04429,0.070836,0.045156,0.071702,0.043312,0.13914,0.29216,0.095407,0.030556,0.18312,0.1791
0.11311,0.044303,0.070846,0.045157,0.071721,0.043315,0.13915,0.29217,0.09543,0.030577,0.18313,0.1791
0.11322,0.044305,0.070848,0.045167,0.071732,0.043347,0.13915,0.29218,0.095447,0.030577,0.18314,0.17911
0.11333,0.044312,0.070854,0.045169,0.071746,0.043362,0.13916,0.29219,0.095447,0.030583,0.18314,0.17912
0.11344,0.044312,0.070857,0.045178,0.071756,0.0434,0.13916,0.2922,0.095448,0.030614,0.18315,0.17913
0.11356,0.044322,0.070873,0.045179,0.071757,0.043406,0.13916,0.29226,0.095467,0.03064,0.18315,0.17913
0.11367,0.044335,0.070873,0.045182,0.071765,0.043408,0.13917,0.29226,0.095489,0.030646,0.18315,0.17913
0.11378,0.044357,0.070894,0.045188,0.071779,0.043441,0.13917,0.29227,0.095513,0.030652,0.18316,0.17917
0.11389,0.044371,0.070919,0.045196,0.071784,0.043449,0.13917,0.29229,0.095519,0.030661,0.18319,0.1792
0.114,0.044375,0.070922,0.045209,0.071793,0.043456,0.13918,0.29229,0.095525,0.030667,0.18321,0.17921
0.11411,0.044396,0.070931,0.045214,0.071825,0.0435,0.13919,0.29232,0.095565,0.03067,0.18321,0.17922
0.11422,0.044405,0.070943,0.045216,0.071842,0.043547,0.13919,0.29235,0.095571,0.030671,0.18322,0.17925
0.11433,0.044411,0.070951,0.045224,0.071852,0.043553,0.1392,0.29236,0.095572,0.030677,0.18324,0.17927
0.11444,0.044421,0.070958,0.045228,0.071862,0.043579,0.13921,0.29236,0.095599,0.030684,0.18326,0.17928
0.11456,0.044423,0.070959,0.04523,0.071865,0.043584,0.13922,0.29237,0.09561,0.030697,0.18327,0.17929
0.11467,0.044443,0.070962,0.045231,0.071869,0.043608,0.13923,0.29239,0.095627,0.030708,0.18327,0.17932
0.11478,0.044448,0.070973,0.045252,0.07187,0.043615,0.13923,0.29239,0.095628,0.030712,0.18328,0.17932
0.11489,0.044449,0.070979,0.045256,0.071876,0.043621,0.13923,0.29241,0.095634,0.030717,0.18328,0.17934
0.115,0.044454,0.070995,0.045261,0.071887,0.043675,0.13923,0.29241,0.095642,0.030737,0.18329,0.17935
0.11511,0.044465,0.071011,0.045273,0.071889,0.043692,0.13924,0.29241,0.095665,0.030771,0.18329,0.17936
0.11522,0.04448,0.071017,0.045279,0.071894,0.043717,0.13924,0.29243,0.095668,0.030775,0.18331,0.17937
0.11533,0.044487,0.071022,0.04528,0.071899,0.04372,0.13925,0.29243,0.095682,0.030806,0.18332,0.17939
0.11544,0.04449,0.071035,0.04528,0.071906,0.04372,0.13926,0.29245,0.095688,0.03082,0.18333,0.17944
0.11556,0.044492,0.071037,0.045285,0.071917,0.043746,0.13926,0.29245,0.09575,0.030822,0.18334,0.17947
0.11567,0.044493,0.071052,0.04529,0.071929,0.043802,0.13926,0.29248,0.095751,0.030831,0.18335,0.17948
0.11578,0.044496,0.071053,0.0453,0.07193,0.043803,0.13926,0.2925,0.095787,0.030832,0.18336,0.17949
0.11589,0.044504,0.07107,0.045302,0.071937,0.043811,0.13929,0.2925,0.095804,0.030839,0.18336,0.17957
0.116,0.044521,0.07107,0.045309,0.071946,0.043814,0.1393,0.29251,0.095809,0.030841,0.18336,0.17957
0.11611,0.044521,0.071085,0.04533,0.071974,0.04383,0.1393,0.29253,0.095816,0.030875,0.18338,0.17958
0.11622,0.044522,0.0711,0.045332,0.071975,0.043832,0.13931,0.29254,0.095823,0.030882,0.18339,0.17958
0.11633,0.044549,0.071102,0.045345,0.071978,0.043834,0.13931,0.29256,0.09583,0.030898,0.1834,0.17959
0.11644,0.04456,0.071117,0.045348,0.07198,0.043854,0.13931,0.29257,0.095857,0.030915,0.1834,0.17959
0.11656,0.044565,0.071124,0.045349,0.071982,0.043863,0.13934,0.29257,0.095872,0.03092,0.18341,0.1796
0.11667,0.044566,0.071124,0.045369,0.071984,0.043864,0.13935,0.29257,0.095886,0.030922,0.18346,0.1796
0.11678,0.044568,0.071153,0.04538,0.071999,0.043872,0.13939,0.29259,0.09589,0.030936,0.18347,0.17961
0.11689,0.044591,0.071166,0.045407,0.072012,0.043873,0.1394,0.29262,0.095892,0.030945,0.18348,0.17962
0.117,0.044591,0.071177,0.045421,0.072013,0.043874,0.13941,0.29263,0.095905,0.030961,0.18349,0.17963
0.11711,0.044596,0.07119,0.045445,0.072016,0.043898,0.13941,0.29266,0.095914,0.030984,0.1835,0.17965
0.11722,0.044621,0.071195,0.045446,0.072016,0.043918,0.13942,0.29268,0.095936,0.030996,0.18353,0.17966
0.11733,0.044624,0.071197,0.045456,0.072031,0.043938,0.13943,0.29269,0.095949,0.031015,0.18358,0.17966
0.11744,0.044625,0.071205,0.045462,0.072069,0.04394,0.13943,0.29269,0.095988,0.031016,0.1836,0.17969
0.11756,0.044625,0.071219,0.04547,0.072079,0.043942,0.13944,0.2927,0.09599,0.031022,0.1836,0.17969
0.11767,0.044644,0.071226,0.045471,0.07208,0.043943,0.13945,0.29272,0.096045,0.031023,0.1836,0.17973
0.11778,0.044666,0.071259,0.045475,0.072095,0.043944,0.13945,0.29273,0.096076,0.031024,0.18361,0.17974
0.11789,0.044673,0.07129,0.045478,0.072095,0.043958,0.13948,0.29274,0.096094,0.031031,0.18361,0.17975
0.118,0.044687,0.071298,0.04548,0.072101,0.04396,0.13948,0.29275,0.096112,0.031032,0.18362,0.17984
0.11811,0.044692,0.071311,0.045483,0.072102,0.043975,0.13949,0.2928,0.096129,0.031076,0.18364,0.17984
0.11822,0.044694,0.071351,0.045494,0.07211,0.043978,0.13954,0.2928,0.096143,0.031088,0.18365,0.17985
0.11833,0.044706,0.071355,0.045514,0.072111,0.043986,0.13954,0.2928,0.096143,0.031107,0.18369,0.17987
0.11844,0.044724,0.071373,0.045516,0.072118,0.043987,0.13957,0.29281,0.096152,0.031107,0.1837,0.17995
0.11856,0.044732,0.071379,0.045544,0.072119,0.043988,0.13958,0.29282,0.096156,0.031109,0.18371,0.17996
0.11867,0.044764,0.071384,0.045546,0.07212,0.044005,0.13959,0.29282,0.096169,0.031115,0.18376,0.17997
0.11878,0.044769,0.071386,0.045553,0.07214,0.044006,0.1396,0.29284,0.096176,0.031121,0.18376,0.17999
0.11889,0.044795,0.071386,0.045561,0.07216,0.04401,0.1396,0.29285,0.09619,0.031121,0.18376,0.18001
0.119,0.044814,0.071393,0.045568,0.072182,0.044011,0.1396,0.29285,0.096201,0.031134,0.18377,0.18001
0.11911,0.044832,0.071404,0.045585,0.072192,0.044019,0.13961,0.29286,0.096206,0.031148,0.1838,0.18005
0.11922,0.044832,0.071414,0.045595,0.072206,0.044028,0.13961,0.29288,0.096221,0.031159,0.18381,0.18005
0.11933,0.044846,0.071431,0.045603,0.072212,0.044034,0.13961,0.29288,0.096224,0.03117,0.18381,0.18006
0.11944,0.044849,0.071432,0.045606,0.072216,0.044052,0.13965,0.29289,0.096228,0.031195,0.18385,0.18012
0.11956,0.044872,0.071446,0.045621,0.07223,0.044055,0.13966,0.2929,0.096259,0.031196,0.18387,0.18013
0.11967,0.044894,0.071452,0.045622,0.072237,0.04406,0.13967,0.29293,0.096271,0.031206,0.18392,0.18013
0.11978,0.044894,0.071466,0.045624,0.072242,0.044067,0.13967,0.29293,0.096272,0.031209,0.18394,0.18013
0.11989,0.044936,0.071468,0.045625,0.072258,0.04407,0.13968,0.29293,0.096315,0.031229,0.18395,0.18014
0.12,0.044943,0.071472,0.045648,0.072258,0.044107,0.13968,0.29294,0.096325,0.031285,0.18395,0.18019
0.12011,0.044956,0.071477,0.045663,0.072269,0.044137,0.13969,0.29298,0.096339,0.031295,0.18397,0.18022
0.12022,0.044984,0.071525,0.045669,0.072272,0.044145,0.13971,0.29298,0.096342,0.031322,0.18397,0.18024
0.12033,0.044996,0.071526,0.045683,0.072284,0.044147,0.13971,0.293,0.096363,0.031325,0.18397,0.18024
0.12044,0.045001,0.071532,0.045693,0.072287,0.04417,0.13972,0.29302,0.096373,0.031332,0.18398,0.18026
0.12056,0.045009,0.071534,0.045696,0.072331,0.044174,0.13972,0.29302,0.09639,0.031382,0.18398,0.18028
0.12067,0.045042,0.071534,0.045699,0.072362,0.044175,0.13974,0.29303,0.096397,0.031395,0.184,0.18028
0.12078,0.045095,0.071547,0.045704,0.072373,0.044212,0.13974,0.29305,0.096421,0.031397,0.18405,0.18031
0.12089,0.045108,0.071551,0.045711,0.072383,0.044215,0.13975,0.29309,0.096428,0.031433,0.18406,0.18032
0.121,0.045112,0.071571,0.045712,0.072404,0.044217,0.13975,0.29309,0.096432,0.031433,0.18407,0.18033
0.12111,0.045119,0.071593,0.045712,0.072411,0.04422,0.13976,0.29309,0.096437,0.031434,0.18407,0.18034
0.12122,0.045128,0.0716,0.045719,0.072413,0.044245,0.13977,0.29309,0.09645,0.031459,0.18412,0.18037
0.12133,0.045129,0.07162,0.04572,0.072426,0.044266,0.13978,0.29309,0.096455,0.03146,0.18415,0.18038
0.12144,0.045131,0.071638,0.045741,0.072442,0.044279,0.13978,0.2931,0.096468,0.03147,0.18417,0.18038
0.12156,0.045133,0.071649,0.04575,0.072447,0.04428,0.13979,0.29311,0.096494,0.031494,0.18417,0.18038
0.12167,0.045138,0.071654,0.045759,0.072448,0.044281,0.1398,0.29311,0.096504,0.031496,0.18421,0.18039
0.12178,0.045143,0.071661,0.045761,0.072472,0.044312,0.1398,0.29313,0.096517,0.0315,0.18422,0.18039
0.12189,0.045159,0.07168,0.045767,0.072474,0.044324,0.13983,0.29313,0.096531,0.031508,0.18427,0.18042
0.122,0.045163,0.071694,0.045768,0.072496,0.04433,0.13984,0.29313,0.096543,0.031521,0.18429,0.18045
0.12211,0.045174,0.071709,0.045773,0.0725,0.044334,0.13985,0.29313,0.096544,0.031527,0.18429,0.18046
0.12222,0.04518,0.071729,0.045782,0.072508,0.044351,0.13985,0.29316,0.096545,0.031551,0.18431,0.18046
0.12233,0.045206,0.071733,0.045785,0.072509,0.044383,0.13986,0.2932,0.096588,0.031571,0.18434,0.18046
0.12244,0.045206,0.071755,0.045792,0.072526,0.044402,0.13986,0.29321,0.096594,0.0316,0.18435,0.18048
0.12256,0.045233,0.071757,0.045812,0.072527,0.044411,0.13987,0.29324,0.096599,0.031602,0.18436,0.1805
0.12267,0.04525,0.07176,0.045814,0.072544,0.044413,0.13988,0.29325,0.0966,0.031623,0.18437,0.18052
0.12278,0.045253,0.071782,0.045837,0.072553,0.044436,0.13988,0.29325,0.096604,0.031633,0.18438,0.18052
0.12289,0.045256,0.071791,0.045838,0.072554,0.044446,0.13988,0.29325,0.096607,0.031674,0.18439,0.18053
0.123,0.045261,0.071791,0.045844,0.072561,0.044473,0.13989,0.29327,0.096628,0.031676,0.18441,0.18053
0.12311,0.045262,0.071798,0.045846,0.072569,0.044485,0.13989,0.29327,0.096635,0.031679,0.18445,0.18053
0.12322,0.045265,0.071803,0.04585,0.072579,0.044497,0.1399,0.29328,0.096635,0.031682,0.18445,0.18057
0.12333,0.045283,0.071803,0.045853,0.072581,0.044507,0.1399,0.29328,0.096639,0.031691,0.18447,0.18058
0.12344,0.045288,0.071806,0.045865,0.072589,0.044512,0.1399,0.29329,0.096652,0.031693,0.18448,0.18059
0.12356,0.045301,0.071821,0.045878,0.072591,0.044515,0.1399,0.2933,0.096656,0.031711,0.18449,0.18059
0.12367,0.045315,0.071824,0.045893,0.072628,0.044524,0.1399,0.29331,0.096656,0.031716,0.18454,0.18063
0.12378,0.04532,0.071825,0.045895,0.072658,0.044528,0.1399,0.29334,0.096656,0.031728,0.18454,0.18064
0.12389,0.045329,0.071827,0.045898,0.072664,0.044533,0.13991,0.29335,0.09671,0.031788,0.18454,0.18065
0.124,0.045336,0.071833,0.045906,0.072672,0.044541,0.13991,0.29338,0.096722,0.031813,0.18454,0.1807
0.12411,0.045341,0.071857,0.045907,0.072674,0.044541,0.13992,0.29341,0.09673,0.031814,0.18458,0.18072
0.12422,0.045345,0.071866,0.045916,0.072687,0.044544,0.13992,0.29343,0.096765,0.03182,0.18459,0.18083
0.12433,0.045348,0.07189,0.045917,0.072705,0.044558,0.13992,0.29344,0.096778,0.031834,0.1846,0.18084
0.12444,0.045349,0.071893,0.045922,0.072708,0.044567,0.13994,0.29345,0.096781,0.031846,0.18461,0.18088
0.12456,0.045374,0.071895,0.045932,0.072709,0.04457,0.13995,0.29348,0.096794,0.031895,0.18463,0.18089
0.12467,0.045404,0.071906,0.045938,0.072716,0.044575,0.13995,0.29352,0.096802,0.031905,0.18466,0.1809
0.12478,0.045414,0.071914,0.045941,0.072725,0.044575,0.13995,0.29352,0.096814,0.031908,0.18467,0.18092
0.12489,0.04543,0.071915,0.045976,0.07275,0.044576,0.13996,0.29354,0.096819,0.031934,0.18467,0.18092
0.125,0.045466,0.071917,0.045992,0.072758,0.044585,0.13997,0.29355,0.096826,0.03194,0.18469,0.18095
0.12511,0.045471,0.071918,0.045997,0.072764,0.044588,0.13997,0.29357,0.096841,0.031945,0.18471,0.18095
0.12522,0.04548,0.071945,0.046039,0.072765,0.044589,0.13999,0.29357,0.096845,0.031946,0.18471,0.18098
0.12533,0.045508,0.071961,0.046042,0.072771,0.044593,0.14001,0.29358,0.096883,0.031991,0.18472,0.181
0.12544,0.045517,0.071967,0.046051,0.072797,0.044598,0.14002,0.29359,0.096895,0.032,0.18473,0.18101
0.12556,0.045517,0.071969,0.046055,0.072798,0.044603,0.14003,0.2936,0.096906,0.032006,0.18474,0.18101
0.12567,0.045549,0.071975,0.046064,0.072802,0.044604,0.14003,0.29361,0.096912,0.032028,0.18476,0.18102
0.12578,0.04555,0.071982,0.046073,0.072804,0.044616,0.14003,0.29362,0.096933,0.032041,0.18478,0.18103
0.12589,0.045553,0.071984,0.046077,0.072833,0.044649,0.14004,0.29365,0.096943,0.032056,0.18478,0.18105
0.126,0.045569,0.07199,0.046079,0.072841,0.044654,0.14005,0.29369,0.096951,0.032061,0.18479,0.18106
0.12611,0.045571,0.072002,0.046094,0.072847,0.044658,0.14005,0.29369,0.096958,0.032095,0.18479,0.18107
0.12622,0.045576,0.072011,0.046096,0.072853,0.044701,0.14005,0.29372,0.096966,0.032111,0.1848,0.18107
0.12633,0.045596,0.072012,0.046132,0.072858,0.044705,0.14006,0.29372,0.096967,0.032132,0.18482,0.18108
0.12644,0.045598,0.072022,0.046137,0.072877,0.044708,0.14007,0.29372,0.096969,0.032136,0.18482,0.18108
0.12656,0.0456,0.072022,0.046142,0.072884,0.044738,0.14007,0.29372,0.09697,0.032136,0.18482,0.1811
0.12667,0.045603,0.072025,0.046143,0.072885,0.044738,0.14009,0.29373,0.09698,0.032167,0.18484,0.18113
0.12678,0.045617,0.072074,0.046159,0.072903,0.044749,0.14009,0.29373,0.096997,0.032178,0.18484,0.18113
0.12689,0.045619,0.0721,0.046174,0.072914,0.044751,0.14009,0.29374,0.097022,0.032187,0.18492,0.18113
0.127,0.045675,0.072106,0.046174,0.072919,0.04476,0.14011,0.29375,0.09704,0.032191,0.18493,0.18116
0.12711,0.045686,0.072107,0.04618,0.072922,0.044764,0.14011,0.29378,0.097056,0.03225,0.18495,0.18117
0.12722,0.045742,0.072114,0.046185,0.072943,0.044772,0.14012,0.29378,0.097057,0.032254,0.18497,0.18118
0.12733,0.045748,0.072117,0.046185,0.07295,0.044784,0.14012,0.29378,0.097066,0.032255,0.18498,0.18123
0.12744,0.045758,0.072122,0.046187,0.072951,0.044789,0.14012,0.2938,0.097074,0.032267,0.185,0.18126
0.12756,0.04577,0.072123,0.046225,0.07296,0.044791,0.14012,0.29381,0.097091,0.032272,0.18501,0.18126
0.12767,0.045794,0.072126,0.046233,0.072968,0.044795,0.14012,0.29382,0.097097,0.032279,0.18502,0.18126
0.12778,0.045813,0.072132,0.046234,0.072976,0.044802,0.14013,0.29384,0.097141,0.03228,0.18503,0.18138
0.12789,0.045819,0.072132,0.046258,0.072979,0.04481,0.14013,0.29386,0.097145,0.032301,0.18504,0.18138
0.128,0.045822,0.072138,0.046265,0.072999,0.044822,0.14013,0.29386,0.09715,0.032304,0.18505,0.18139
0.12811,0.045834,0.072164,0.046266,0.073009,0.044859,0.14015,0.29388,0.097156,0.032315,0.18508,0.18141
0.12822,0.045861,0.072166,0.046289,0.073021,0.044901,0.14015,0.2939,0.097179,0.032347,0.18509,0.18142
0.12833,0.045861,0.07218,0.046303,0.073023,0.044914,0.14016,0.29391,0.097186,0.032362,0.18511,0.18142
0.12844,0.045875,0.072188,0.04632,0.073026,0.04492,0.14017,0.29391,0.097193,0.032368,0.18512,0.18145
0.12856,0.045876,0.072189,0.046323,0.073034,0.044922,0.14019,0.29391,0.097194,0.032384,0.18514,0.18146
0.12867,0.045889,0.072193,0.04633,0.073092,0.04493,0.1402,0.29394,0.097212,0.032393,0.18523,0.18146
0.12878,0.045893,0.072206,0.046337,0.073092,0.044966,0.1402,0.29394,0.097217,0.032397,0.18524,0.18146
0.12889,0.045894,0.072215,0.046338,0.073094,0.044981,0.14021,0.29395,0.097221,0.032414,0.18527,0.18147
0.129,0.045895,0.072216,0.046356,0.073094,0.044985,0.14022,0.29396,0.097236,0.032424,0.18528,0.18149
0.12911,0.045902,0.072232,0.046356,0.073113,0.045009,0.14023,0.29396,0.097252,0.032443,0.1853,0.1815
0.12922,0.045903,0.072244,0.046364,0.073113,0.045052,0.14023,0.29397,0.09727,0.032462,0.1853,0.1815
0.12933,0.045905,0.072249,0.046377,0.073128,0.045062,0.14024,0.29397,0.097289,0.032464,0.18531,0.18151
0.12944,0.045911,0.072257,0.046401,0.073133,0.045063,0.14024,0.29398,0.097301,0.032533,0.18532,0.18153
0.12956,0.045913,0.072264,0.046403,0.073143,0.045071,0.14025,0.29398,0.097322,0.032533,0.18533,0.18154
0.12967,0.045936,0.072271,0.046405,0.073151,0.045085,0.14026,0.29398,0.097334,0.032563,0.18533,0.18155
0.12978,0.045939,0.072289,0.046427,0.073192,0.045088,0.14027,0.29399,0.097338,0.032573,0.18537,0.18155
0.12989,0.04594,0.072292,0.046433,0.073193,0.045101,0.14027,0.29399,0.097352,0.032576,0.18538,0.18162
0.13,0.045954,0.072316,0.046437,0.073196,0.045103,0.14028,0.294,0.097354,0.03258,0.1854,0.18164
0.13011,0.045955,0.072322,0.046441,0.073214,0.045115,0.14028,0.294,0.097355,0.032585,0.18541,0.18165
0.13022,0.045956,0.072342,0.046454,0.073216,0.045118,0.14028,0.294,0.097369,0.032602,0.18542,0.18167
0.13033,0.045959,0.072349,0.046479,0.073217,0.045119,0.14028,0.29401,0.097378,0.032603,0.18542,0.18168
0.13044,0.045979,0.072356,0.046486,0.073232,0.045128,0.1403,0.29402,0.097403,0.03261,0.18544,0.18169
0.13056,0.045993,0.072364,0.0465,0.073259,0.045142,0.1403,0.29402,0.097416,0.032611,0.18544,0.18173
0.13067,0.046,0.072376,0.046502,0.073281,0.04515,0.14032,0.29403,0.097427,0.032629,0.18544,0.18174
0.13078,0.046041,0.072379,0.046508,0.073295,0.045163,0.14032,0.29403,0.097487,0.032634,0.18545,0.18175
0.13089,0.046055,0.072384,0.046512,0.073296,0.045165,0.14032,0.29404,0.097499,0.032645,0.18546,0.18182
0.131,0.046059,0.072388,0.04652,0.073296,0.045193,0.14033,0.29404,0.097513,0.032652,0.18546,0.18182
0.13111,0.046061,0.072397,0.046532,0.073296,0.045227,0.14035,0.29405,0.097517,0.032671,0.18546,0.18183
0.13122,0.046094,0.072403,0.046532,0.073303,0.045229,0.14035,0.29406,0.097543,0.032676,0.18548,0.18184
0.13133,0.046098,0.072409,0.046539,0.073307,0.045248,0.14035,0.29406,0.09756,0.032678,0.18548,0.18187
0.13144,0.046111,0.072422,0.046554,0.073316,0.045248,0.14036,0.29407,0.097564,0.032679,0.18548,0.18188
0.13156,0.046118,0.072423,0.046559,0.073316,0.04526,0.14036,0.29408,0.09757,0.032695,0.18549,0.18189
0.13167,0.046133,0.072424,0.046559,0.073325,0.045281,0.14038,0.29409,0.097577,0.032697,0.18549,0.18189
0.13178,0.046148,0.072429,0.04656,0.073331,0.045312,0.14038,0.29409,0.097592,0.032707,0.1855,0.18191
0.13189,0.046151,0.072463,0.046568,0.073333,0.045354,0.14039,0.29409,0.097615,0.032732,0.18551,0.18193
0.132,0.046156,0.072466,0.046593,0.07334,0.045376,0.14039,0.29409,0.097634,0.032735,0.18551,0.18193
0.13211,0.046156,0.072472,0.046608,0.073344,0.04539,0.14039,0.29411,0.097687,0.032765,0.18551,0.18194
0.13222,0.046175,0.072478,0.046611,0.073356,0.045395,0.1404,0.29412,0.097692,0.032768,0.1856,0.18195
0.13233,0.046195,0.072488,0.046615,0.073368,0.045411,0.14042,0.29414,0.097694,0.032776,0.18562,0.18195
0.13244,0.046221,0.072501,0.046618,0.073381,0.045428,0.14042,0.29416,0.097697,0.032789,0.18565,0.18197
0.13256,0.046222,0.072507,0.046626,0.073381,0.04544,0.14043,0.29419,0.097717,0.032808,0.18565,0.18197
0.13267,0.046225,0.072518,0.046629,0.073389,0.045442,0.14043,0.29419,0.097722,0.032824,0.18568,0.182
0.13278,0.046242,0.072536,0.046638,0.073399,0.045443,0.14044,0.29419,0.097752,0.032835,0.18569,0.182
0.13289,0.046244,0.072545,0.046642,0.073418,0.045446,0.14045,0.29419,0.097789,0.032866,0.18571,0.18201
0.133,0.046246,0.072569,0.046647,0.073419,0.045449,0.14045,0.29421,0.097872,0.032881,0.18574,0.18202
0.13311,0.04625,0.072587,0.046661,0.073435,0.045456,0.14046,0.29421,0.0979,0.032919,0.18576,0.18203
0.13322,0.046255,0.072588,0.046674,0.073437,0.045465,0.14047,0.29422,0.0979,0.032925,0.18577,0.18206
0.13333,0.046276,0.072601,0.046675,0.073445,0.045498,0.14049,0.29423,0.097901,0.032952,0.18577,0.18207
0.13344,0.046284,0.072608,0.046689,0.073451,0.045512,0.14051,0.29423,0.097916,0.032963,0.18577,0.18207
0.13356,0.046295,0.072611,0.046711,0.073453,0.045524,0.14051,0.29424,0.09793,0.032981,0.18578,0.18209
0.13367,0.046301,0.07262,0.046736,0.073468,0.045551,0.14051,0.29425,0.097959,0.032986,0.18578,0.1821
0.13378,0.046316,0.072621,0.046737,0.073512,0.045558,0.14052,0.29425,0.097964,0.033011,0.18579,0.18211
0.13389,0.04634,0.072622,0.046743,0.073515,0.045568,0.14053,0.29426,0.097976,0.033027,0.18581,0.18215
0.134,0.046353,0.072625,0.04675,0.07352,0.045578,0.14053,0.29427,0.098005,0.033039,0.18581,0.18215
0.13411,0.046356,0.072625,0.04675,0.07354,0.045585,0.14054,0.29427,0.098009,0.033083,0.18581,0.18216
0.13422,0.04636,0.072629,0.046753,0.073548,0.045619,0.14054,0.29427,0.098022,0.033085,0.18584,0.18217
0.13433,0.046395,0.072678,0.046768,0.073549,0.045646,0.14055,0.29429,0.098028,0.033093,0.18585,0.18218
0.13444,0.046398,0.07268,0.04678,0.073562,0.045652,0.14055,0.29429,0.098035,0.033102,0.1859,0.18219
0.13456,0.046413,0.07268,0.0468,0.073566,0.045677,0.14056,0.2943,0.098047,0.033123,0.1859,0.18221
0.13467,0.046423,0.072686,0.046806,0.073568,0.045682,0.14056,0.29431,0.098052,0.033126,0.1859,0.18222
0.13478,0.046427,0.072693,0.046813,0.073578,0.045687,0.14057,0.29431,0.098063,0.033131,0.18591,0.18224
0.13489,0.046428,0.072708,0.046835,0.073582,0.045696,0.14058,0.29433,0.098063,0.033135,0.18593,0.18225
0.135,0.046432,0.07271,0.046837,0.073583,0.045734,0.1406,0.29434,0.098073,0.033146,0.18594,0.18228
0.13511,0.046439,0.072719,0.04685,0.073589,0.045734,0.1406,0.29436,0.098083,0.03316,0.18595,0.18228
0.13522,0.046444,0.07272,0.046856,0.073592,0.045736,0.1406,0.29441,0.098098,0.033177,0.18596,0.18229
0.13533,0.046445,0.072722,0.046885,0.073603,0.04574,0.1406,0.29442,0.098098,0.033183,0.18598,0.18232
0.13544,0.046449,0.072723,0.046888,0.073606,0.045743,0.1406,0.29444,0.098105,0.033186,0.186,0.18236
0.13556,0.04645,0.07273,0.046918,0.073614,0.045761,0.14061,0.29444,0.098145,0.033195,0.18601,0.18237
0.13567,0.04647,0.072733,0.046919,0.073615,0.045772,0.14061,0.29446,0.098151,0.033197,0.18601,0.18242
0.13578,0.04647,0.072733,0.046922,0.073631,0.045792,0.14061,0.29448,0.098158,0.033216,0.18603,0.18242
0.13589,0.046473,0.072751,0.046932,0.073641,0.045804,0.14062,0.29448,0.098187,0.033221,0.18603,0.18243
0.136,0.046488,0.072753,0.046945,0.073652,0.045804,0.14063,0.29448,0.098198,0.033249,0.18605,0.18243
0.13611,0.046494,0.072756,0.046962,0.073658,0.045811,0.14063,0.29449,0.098214,0.03329,0.18605,0.18246
0.13622,0.046514,0.072763,0.046991,0.07366,0.045815,0.14064,0.2945,0.098221,0.033297,0.18605,0.18247
0.13633,0.046517,0.072766,0.046999,0.073661,0.04583,0.14064,0.29454,0.098221,0.033299,0.1861,0.18248
0.13644,0.046526,0.072766,0.047012,0.073689,0.045845,0.14065,0.29454,0.098225,0.033323,0.18611,0.1825
0.13656,0.046553,0.072776,0.047019,0.073702,0.045848,0.14065,0.29455,0.098227,0.033328,0.18611,0.1825
0.13667,0.046561,0.072778,0.04702,0.073708,0.045874,0.14065,0.29456,0.098229,0.033362,0.18612,0.18251
0.13678,0.046566,0.072782,0.04703,0.073733,0.045914,0.14065,0.29456,0.098241,0.033375,0.18615,0.18251
0.13689,0.046623,0.072785,0.047036,0.073734,0.045916,0.14066,0.29456,0.098251,0.033397,0.18615,0.18255
0.137,0.046623,0.072789,0.047042,0.07374,0.045947,0.14068,0.29457,0.098259,0.033398,0.18615,0.18255
0.13711,0.046656,0.072798,0.047046,0.073752,0.045953,0.14068,0.29458,0.098263,0.033416,0.18615,0.18255
0.13722,0.046657,0.07281,0.047048,0.073793,0.045961,0.14069,0.29458,0.09827,0.033423,0.18618,0.18255
0.13733,0.046665,0.072814,0.047056,0.073797,0.045967,0.1407,0.29459,0.098281,0.033429,0.1862,0.18257
0.13744,0.046666,0.072815,0.047059,0.073815,0.045994,0.14071,0.2946,0.098308,0.033434,0.1862,0.18258
0.13756,0.046671,0.072816,0.047068,0.073819,0.046,0.14071,0.2946,0.098312,0.033456,0.1862,0.1826
0.13767,0.046671,0.072869,0.047086,0.07384,0.046009,0.14071,0.29461,0.098319,0.0335,0.18621,0.1826
0.13778,0.046677,0.07287,0.047092,0.073849,0.046022,0.14073,0.29461,0.098344,0.033549,0.18622,0.18261
0.13789,0.046685,0.072881,0.047093,0.073863,0.046032,0.14075,0.29461,0.098357,0.033592,0.18622,0.18264
0.138,0.0467,0.072895,0.047095,0.073872,0.046055,0.14075,0.29463,0.098374,0.03361,0.18623,0.18265
0.13811,0.046714,0.072902,0.04711,0.073873,0.04607,0.14077,0.29464,0.098375,0.033621,0.18624,0.18266
0.13822,0.046721,0.072916,0.047116,0.073879,0.046072,0.14077,0.29465,0.098395,0.033621,0.18624,0.18266
0.13833,0.046737,0.072923,0.047116,0.073881,0.046079,0.14079,0.29465,0.098399,0.033641,0.18625,0.1827
0.13844,0.046753,0.072924,0.047132,0.07389,0.04609,0.14079,0.29466,0.09841,0.033644,0.18626,0.18272
0.13856,0.046753,0.072934,0.047142,0.073899,0.046095,0.14079,0.29466,0.098412,0.033671,0.18629,0.18273
0.13867,0.046766,0.072967,0.047169,0.073911,0.046116,0.1408,0.29467,0.098415,0.033671,0.1863,0.18274
0.13878,0.046769,0.072989,0.047179,0.073927,0.046118,0.14081,0.29467,0.098428,0.033672,0.1863,0.18274
0.13889,0.046773,0.072999,0.047189,0.073936,0.04612,0.14082,0.29467,0.09843,0.0337,0.18635,0.18276
0.139,0.046773,0.073005,0.047192,0.073938,0.046132,0.14083,0.29467,0.09844,0.033714,0.18636,0.18276
0.13911,0.046779,0.073008,0.047213,0.073942,0.046151,0.14083,0.29468,0.098445,0.033721,0.18636,0.18276
0.13922,0.04678,0.073011,0.047216,0.073953,0.046155,0.14083,0.29468,0.09847,0.033742,0.18637,0.18277
0.13933,0.046794,0.073027,0.047221,0.073958,0.046163,0.14084,0.29468,0.098487,0.033787,0.18637,0.18279
0.13944,0.046809,0.073027,0.047231,0.073966,0.046165,0.14084,0.29469,0.098491,0.033794,0.18638,0.18282
0.13956,0.046813,0.073044,0.047238,0.073982,0.046186,0.14085,0.29471,0.098512,0.0338,0.18641,0.18286
0.13967,0.046838,0.073045,0.04725,0.073988,0.046191,0.14085,0.29473,0.098519,0.033824,0.18643,0.18288
0.13978,0.046841,0.073063,0.047264,0.074001,0.046206,0.14085,0.29475,0.098526,0.033828,0.18644,0.18289
0.13989,0.046843,0.073075,0.047283,0.074004,0.046211,0.14086,0.29482,0.098527,0.033838,0.18644,0.18289
0.14,0.046843,0.073078,0.047289,0.074044,0.046212,0.14087,0.29483,0.09854,0.033841,0.18644,0.18291
0.14011,0.046844,0.073081,0.047289,0.074045,0.04623,0.14087,0.29483,0.098558,0.033843,0.18644,0.18294
0.14022,0.04685,0.073105,0.047303,0.074048,0.046239,0.14087,0.29483,0.098593,0.033852,0.18645,0.18297
0.14033,0.04686,0.07312,0.047338,0.074062,0.046257,0.14087,0.29484,0.0986,0.033855,0.18647,0.18297
0.14044,0.04687,0.073153,0.047339,0.074063,0.046259,0.14088,0.29484,0.098606,0.033862,0.18647,0.18299
0.14056,0.046874,0.073158,0.047341,0.074069,0.046259,0.14088,0.29485,0.09861,0.033868,0.18648,0.183
0.14067,0.046885,0.073164,0.04738,0.074079,0.04627,0.14088,0.29485,0.098613,0.033883,0.18648,0.18301
0.14078,0.04689,0.073172,0.047416,0.07409,0.046281,0.14089,0.29485,0.098614,0.033887,0.18649,0.18302
0.14089,0.046892,0.073175,0.047421,0.074096,0.046295,0.1409,0.29486,0.098625,0.033914,0.18652,0.18304
0.141,0.046897,0.073176,0.047428,0.074099,0.046306,0.14091,0.29487,0.098631,0.033928,0.18653,0.18304
0.14111,0.046898,0.073184,0.047443,0.074111,0.046332,0.14091,0.29488,0.098649,0.033946,0.18654,0.18305
0.14122,0.046932,0.073197,0.047451,0.074113,0.046343,0.14092,0.29489,0.098676,0.033954,0.18654,0.18305
0.14133,0.046956,0.073213,0.04747,0.074118,0.046399,0.14092,0.29492,0.098712,0.033962,0.18655,0.18306
0.14144,0.046958,0.073216,0.047478,0.074119,0.046409,0.14092,0.29493,0.098714,0.033979,0.18656,0.18306
0.14156,0.046969,0.07323,0.047496,0.074163,0.046431,0.14093,0.29494,0.098725,0.033989,0.18658,0.18307
0.14167,0.046979,0.073236,0.047514,0.074168,0.046436,0.14093,0.29495,0.098734,0.033995,0.18659,0.18308
0.14178,0.046984,0.073265,0.047515,0.07417,0.046449,0.14093,0.29496,0.098763,0.034034,0.18659,0.18309
0.14189,0.046987,0.073271,0.047515,0.074184,0.046474,0.14094,0.29496,0.098777,0.03404,0.18661,0.1831
0.142,0.047,0.073277,0.047526,0.074192,0.046486,0.14094,0.29498,0.098781,0.034042,0.18661,0.18315
0.14211,0.04701,0.073283,0.047528,0.074198,0.046488,0.14096,0.29498,0.098818,0.034049,0.18665,0.18316
0.14222,0.047025,0.073287,0.047546,0.074203,0.046496,0.14097,0.29499,0.098827,0.034051,0.18667,0.18316
0.14233,0.047052,0.073306,0.047548,0.074204,0.046503,0.14097,0.29499,0.09883,0.034057,0.18667,0.1832
0.14244,0.047066,0.073311,0.04756,0.074205,0.046528,0.14097,0.29499,0.098847,0.034093,0.18667,0.18321
0.14256,0.047066,0.073326,0.047567,0.074213,0.046546,0.14097,0.29501,0.098905,0.034099,0.18669,0.18322
0.14267,0.047094,0.073332,0.047578,0.074228,0.046591,0.14098,0.29501,0.098921,0.034111,0.18669,0.18324
0.14278,0.047096,0.073342,0.047586,0.074238,0.046611,0.14098,0.29501,0.098925,0.034114,0.1867,0.18324
0.14289,0.047146,0.073344,0.047588,0.074238,0.04662,0.14099,0.29502,0.098942,0.034124,0.18671,0.18324
0.143,0.047161,0.073351,0.047597,0.074238,0.046652,0.14099,0.29502,0.098959,0.034154,0.18672,0.18325
0.14311,0.047161,0.073386,0.047599,0.074239,0.04666,0.141,0.29503,0.098981,0.034161,0.18674,0.18325
0.14322,0.047167,0.073405,0.047601,0.074244,0.046679,0.141,0.29503,0.098983,0.034162,0.18674,0.1833
0.14333,0.0472,0.073407,0.047623,0.074247,0.046682,0.14102,0.29504,0.099,0.034175,0.18674,0.18331
0.14344,0.047211,0.073408,0.047634,0.074248,0.046688,0.14103,0.29504,0.099017,0.03418,0.18676,0.18331
0.14356,0.047213,0.073427,0.047637,0.074253,0.04671,0.14103,0.29504,0.099023,0.034206,0.18678,0.18332
0.14367,0.047217,0.073434,0.047654,0.074255,0.046721,0.14103,0.29505,0.099068,0.03423,0.18678,0.18333
0.14378,0.047225,0.073492,0.047656,0.074255,0.046731,0.14104,0.29506,0.09911,0.034236,0.18679,0.18335
0.14389,0.047229,0.073509,0.047657,0.074275,0.046731,0.14105,0.29511,0.099113,0.034245,0.18681,0.18336
0.144,0.04724,0.073517,0.047697,0.074278,0.046738,0.14106,0.29514,0.09913,0.034247,0.18682,0.18337
0.14411,0.047241,0.073523,0.047703,0.074279,0.046738,0.14106,0.29515,0.099132,0.034261,0.18683,0.18339
0.14422,0.047274,0.073525,0.047712,0.074288,0.046757,0.14107,0.29517,0.099142,0.034273,0.18683,0.1834
0.14433,0.047281,0.07353,0.047715,0.07429,0.046759,0.14107,0.29518,0.099148,0.034282,0.18686,0.18341
0.14444,0.047281,0.07353,0.047732,0.074292,0.046761,0.14107,0.29519,0.099192,0.034289,0.18686,0.18343
0.14456,0.047315,0.073536,0.047739,0.074311,0.046764,0.14108,0.29519,0.099208,0.034322,0.18688,0.18345
0.14467,0.047329,0.07356,0.047757,0.074321,0.046764,0.14109,0.29519,0.099217,0.03433,0.1869,0.18346
0.14478,0.047352,0.073577,0.047761,0.074328,0.046767,0.14109,0.29522,0.09922,0.034352,0.18692,0.18349
0.14489,0.047358,0.07358,0.047777,0.074329,0.046781,0.14109,0.29523,0.099237,0.034354,0.18696,0.1835
0.145,0.047359,0.073592,0.04778,0.074329,0.04679,0.14111,0.29523,0.099243,0.034356,0.18697,0.18352
0.14511,0.047382,0.073594,0.047792,0.074329,0.046791,0.14111,0.29523,0.099244,0.034366,0.18698,0.18353
0.14522,0.047389,0.073598,0.047798,0.074341,0.046804,0.14112,0.29524,0.099245,0.034378,0.187,0.18353
0.14533,0.0474,0.073602,0.047825,0.074346,0.046804,0.14114,0.29524,0.099257,0.034381,0.187,0.18354
0.14544,0.047409,0.073609,0.047828,0.074366,0.046807,0.14115,0.29524,0.099264,0.034388,0.187,0.18354
0.14556,0.047419,0.073628,0.047845,0.074422,0.046832,0.14115,0.29524,0.09928,0.034394,0.187,0.18354
0.14567,0.047425,0.073641,0.047849,0.074438,0.046892,0.14115,0.29525,0.099297,0.03444,0.18701,0.18356
0.14578,0.047434,0.073651,0.047853,0.074445,0.046928,0.14116,0.29526,0.099335,0.03444,0.18703,0.18358
0.14589,0.04744,0.073653,0.047853,0.074445,0.046931,0.14116,0.29527,0.09934,0.034446,0.18704,0.18358
0.146,0.047469,0.073656,0.047865,0.074453,0.046972,0.14117,0.29528,0.099346,0.034452,0.18704,0.18359
0.14611,0.047477,0.073657,0.047871,0.074454,0.046976,0.14117,0.29528,0.099363,0.034473,0.18705,0.18362
0.14622,0.047484,0.073667,0.047875,0.074463,0.047005,0.14118,0.29529,0.099373,0.034491,0.18705,0.18363
0.14633,0.047491,0.07368,0.047887,0.074463,0.047011,0.14119,0.29531,0.09938,0.0345,0.18706,0.18365
0.14644,0.047513,0.073689,0.047896,0.074494,0.047028,0.14119,0.29531,0.099399,0.034515,0.18708,0.18365
0.14656,0.047514,0.073692,0.047902,0.074502,0.047033,0.14119,0.29532,0.0994,0.034518,0.1871,0.18367
0.14667,0.047515,0.073699,0.047905,0.074503,0.047037,0.14121,0.29533,0.099409,0.034536,0.18711,0.18367
0.14678,0.047517,0.07371,0.047919,0.07451,0.047039,0.14121,0.29533,0.099425,0.034567,0.18715,0.18369
0.14689,0.04752,0.073713,0.047945,0.074521,0.047041,0.14121,0.29541,0.099438,0.034567,0.18717,0.1837
0.147,0.04754,0.073726,0.047946,0.074529,0.047041,0.14122,0.29542,0.099442,0.0346,0.18717,0.18376
0.14711,0.047545,0.073726,0.047971,0.074533,0.047046,0.14123,0.29542,0.099463,0.03461,0.18719,0.18376
0.14722,0.047593,0.073728,0.047986,0.074534,0.047051,0.14124,0.29542,0.099464,0.034646,0.18719,0.18376
0.14733,0.047596,0.073743,0.047989,0.074542,0.047057,0.14124,0.29545,0.099476,0.034651,0.1872,0.18379
0.14744,0.047613,0.073745,0.047991,0.074547,0.047059,0.14125,0.29548,0.099476,0.034655,0.18722,0.18382
0.14756,0.047614,0.073753,0.048028,0.074567,0.047063,0.14125,0.29548,0.099481,0.034668,0.18722,0.18382
0.14767,0.047623,0.073763,0.048031,0.07459,0.047091,0.14125,0.29549,0.099514,0.03467,0.18724,0.18382
0.14778,0.047623,0.073767,0.048036,0.074591,0.047097,0.14129,0.2955,0.099528,0.034689,0.18725,0.18383
0.14789,0.047625,0.073779,0.048039,0.074599,0.047101,0.14131,0.2955,0.09953,0.034689,0.18727,0.18384
0.148,0.047638,0.073783,0.048041,0.0746,0.047135,0.14131,0.29551,0.09956,0.034699,0.18728,0.18384
0.14811,0.047644,0.07379,0.048043,0.074605,0.047151,0.14131,0.29553,0.099566,0.034709,0.18731,0.18386
0.14822,0.047656,0.07381,0.048044,0.074607,0.047154,0.14131,0.29553,0.099584,0.034709,0.18731,0.18387
0.14833,0.047658,0.073811,0.048061,0.074621,0.047169,0.14131,0.29554,0.099592,0.03471,0.18731,0.18389
0.14844,0.047696,0.073814,0.048074,0.074623,0.047197,0.14132,0.29555,0.099604,0.034712,0.18731,0.1839
0.14856,0.047697,0.073816,0.048095,0.074636,0.047208,0.14132,0.29555,0.099628,0.034712,0.18732,0.18391
0.14867,0.047708,0.073816,0.048105,0.07464,0.047246,0.14132,0.29557,0.099629,0.034721,0.18732,0.18391
0.14878,0.047733,0.073821,0.048107,0.074661,0.047247,0.14132,0.2956,0.099649,0.034723,0.18733,0.18393
0.14889,0.047744,0.073826,0.048111,0.074663,0.047248,0.14134,0.29561,0.099675,0.034724,0.18733,0.18396
0.149,0.047764,0.073833,0.048111,0.074663,0.047253,0.14134,0.29562,0.09968,0.034725,0.18734,0.18396
0.14911,0.047775,0.073838,0.048138,0.074664,0.047261,0.14135,0.29563,0.099687,0.034734,0.18734,0.18399
0.14922,0.047791,0.073838,0.048142,0.074665,0.047264,0.14136,0.29563,0.099691,0.034744,0.18735,0.18399
0.14933,0.047804,0.07385,0.048146,0.074682,0.047272,0.14136,0.29563,0.099692,0.034748,0.18736,0.184
0.14944,0.047813,0.073862,0.04816,0.074708,0.047293,0.14136,0.29564,0.099708,0.034757,0.18739,0.184
0.14956,0.047835,0.07387,0.048161,0.074709,0.047308,0.14137,0.29564,0.099708,0.034759,0.18739,0.18403
0.14967,0.047842,0.073876,0.048177,0.074715,0.047327,0.14137,0.29564,0.099718,0.034778,0.18741,0.18405
0.14978,0.047848,0.07388,0.0482,0.074749,0.047328,0.14137,0.29565,0.099725,0.034783,0.18744,0.18406
0.14989,0.047866,0.073881,0.048206,0.07475,0.047356,0.14138,0.29567,0.09976,0.034784,0.18744,0.18407
0.15,0.047882,0.073884,0.048207,0.074759,0.047366,0.14138,0.29567,0.099767,0.034824,0.18745,0.18409
0.15011,0.047882,0.073891,0.048238,0.074764,0.047386,0.14138,0.29568,0.099768,0.034829,0.18745,0.18411
0.15022,0.047894,0.073903,0.048248,0.074771,0.04745,0.14139,0.29569,0.099778,0.034837,0.18747,0.18415
0.15033,0.047904,0.073919,0.048258,0.074787,0.047471,0.14139,0.29569,0.099782,0.034842,0.18749,0.18415
0.15044,0.047921,0.073923,0.048265,0.074788,0.047491,0.14139,0.2957,0.099786,0.034847,0.18749,0.18418
0.15056,0.047931,0.073933,0.048269,0.074789,0.047492,0.14139,0.2957,0.099802,0.03485,0.1875,0.18419
0.15067,0.047931,0.073942,0.048277,0.074793,0.047507,0.1414,0.29573,0.099844,0.034852,0.18752,0.1842
0.15078,0.047934,0.073945,0.048281,0.074803,0.047527,0.1414,0.29575,0.099872,0.03486,0.18753,0.1842
0.15089,0.047938,0.073946,0.048285,0.074807,0.047531,0.14144,0.29577,0.099875,0.034862,0.18753,0.18423
0.151,0.04794,0.073949,0.048288,0.074811,0.047552,0.14145,0.29577,0.099889,0.03487,0.18756,0.18423
0.15111,0.047946,0.07396,0.048289,0.074814,0.047565,0.14145,0.29579,0.099917,0.034887,0.18756,0.18424
0.15122,0.047947,0.073963,0.04832,0.074845,0.047571,0.14145,0.29579,0.099918,0.034899,0.18758,0.18426
0.15133,0.047949,0.073966,0.048324,0.074859,0.047579,0.14147,0.29579,0.099922,0.034905,0.1876,0.1843
0.15144,0.047955,0.073967,0.048331,0.074861,0.047605,0.14148,0.2958,0.099927,0.034905,0.1876,0.1843
0.15156,0.047956,0.073967,0.048332,0.074866,0.047618,0.14148,0.2958,0.099958,0.034909,0.18761,0.18434
0.15167,0.047964,0.073968,0.048365,0.074868,0.047676,0.14149,0.2958,0.099983,0.034911,0.18761,0.18435
0.15178,0.047983,0.073991,0.048367,0.074875,0.047678,0.14149,0.29581,0.099995,0.03493,0.18763,0.18435
0.15189,0.047983,0.073995,0.048378,0.074879,0.047686,0.14149,0.29581,0.099996,0.034958,0.18764,0.18435
0.152,0.047984,0.073999,0.048397,0.074889,0.047694,0.1415,0.29583,0.10006,0.034959,0.18766,0.18437
0.15211,0.047986,0.074016,0.048405,0.074892,0.047715,0.14151,0.29583,0.10007,0.034967,0.18766,0.18437
0.15222,0.047986,0.074026,0.048415,0.074905,0.047733,0.14151,0.29584,0.10008,0.034988,0.18767,0.18439
0.15233,0.047987,0.07403,0.048441,0.074927,0.047734,0.14153,0.29584,0.10009,0.034995,0.18767,0.1844
0.15244,0.04799,0.074046,0.048445,0.074961,0.047742,0.14153,0.29584,0.10014,0.035004,0.18768,0.1844
0.15256,0.048006,0.074052,0.048456,0.074975,0.047744,0.14154,0.29584,0.10019,0.035005,0.18768,0.1844
0.15267,0.048028,0.074056,0.04846,0.074984,0.047754,0.14154,0.29585,0.1002,0.035017,0.1877,0.1844
0.15278,0.048044,0.074063,0.048479,0.074987,0.047762,0.14154,0.29585,0.10023,0.035023,0.18772,0.18441
0.15289,0.048047,0.074078,0.04848,0.07499,0.047787,0.14157,0.29585,0.10023,0.035029,0.18774,0.18441
0.153,0.048053,0.074095,0.048518,0.074992,0.047787,0.14157,0.29585,0.10027,0.035031,0.18774,0.18443
0.15311,0.048068,0.074095,0.048522,0.074994,0.047804,0.14157,0.29586,0.10028,0.035062,0.18775,0.18446
0.15322,0.048084,0.074097,0.048531,0.074994,0.047824,0.14158,0.29588,0.10031,0.035062,0.18775,0.18447
0.15333,0.048086,0.0741,0.048554,0.075008,0.047826,0.14158,0.29591,0.10031,0.035068,0.18776,0.18447
0.15344,0.048092,0.074101,0.048554,0.07501,0.047849,0.14158,0.29591,0.10031,0.035073,0.18779,0.18448
0.15356,0.048101,0.074116,0.048557,0.07503,0.047854,0.14159,0.29592,0.10031,0.035091,0.18779,0.18448
0.15367,0.048107,0.074137,0.048557,0.075031,0.047861,0.1416,0.29592,0.10032,0.035102,0.1878,0.18449
0.15378,0.048108,0.074138,0.048573,0.075039,0.047873,0.14161,0.29599,0.10033,0.035102,0.18781,0.18449
0.15389,0.048114,0.074148,0.048578,0.075053,0.047881,0.14161,0.296,0.10034,0.035109,0.18782,0.1845
0.154,0.048118,0.074158,0.048578,0.075067,0.047889,0.14161,0.29601,0.10035,0.035126,0.18782,0.18453
0.15411,0.048123,0.074172,0.048581,0.075074,0.047903,0.14162,0.29602,0.10035,0.035131,0.18783,0.18453
0.15422,0.048142,0.074177,0.048586,0.075088,0.047909,0.14162,0.29602,0.10037,0.03515,0.18784,0.18455
0.15433,0.048147,0.074199,0.048587,0.075101,0.047919,0.14163,0.29603,0.10038,0.035155,0.18785,0.18456
0.15444,0.048151,0.074208,0.048608,0.075114,0.047952,0.14164,0.29603,0.1004,0.035159,0.18785,0.18456
0.15456,0.048158,0.07421,0.048611,0.075121,0.047963,0.14165,0.29603,0.10041,0.035166,0.18786,0.18457
0.15467,0.048162,0.074213,0.048621,0.075126,0.047984,0.14165,0.29604,0.10042,0.035171,0.18786,0.18459
0.15478,0.048162,0.074225,0.048652,0.075151,0.047985,0.14165,0.29605,0.10043,0.035182,0.18787,0.1846
0.15489,0.048163,0.074227,0.048659,0.075159,0.047985,0.14165,0.29605,0.10047,0.035216,0.18787,0.18461
0.155,0.048165,0.074237,0.048675,0.075173,0.047987,0.14166,0.29606,0.10047,0.035217,0.18788,0.18465
0.15511,0.048166,0.074249,0.04868,0.075182,0.047989,0.14166,0.29607,0.10048,0.03523,0.18789,0.18465
0.15522,0.048169,0.07425,0.048693,0.075187,0.048011,0.14167,0.29608,0.10048,0.035231,0.18796,0.18467
0.15533,0.048174,0.074274,0.048724,0.07519,0.048014,0.14168,0.29608,0.1005,0.035233,0.18796,0.18469
0.15544,0.048219,0.074281,0.048726,0.075198,0.048017,0.14168,0.29608,0.10053,0.035236,0.18797,0.18472
0.15556,0.048249,0.074286,0.048733,0.075199,0.048045,0.14168,0.2961,0.10054,0.035251,0.18797,0.18474
0.15567,0.048252,0.074297,0.048734,0.075201,0.048045,0.14168,0.29611,0.1006,0.035263,0.18799,0.18474
0.15578,0.048254,0.0743,0.048758,0.07521,0.048062,0.14169,0.29612,0.10062,0.035295,0.18799,0.18475
0.15589,0.048257,0.074328,0.048772,0.075218,0.048071,0.1417,0.29613,0.10062,0.035296,0.18799,0.18478
0.156,0.04829,0.074337,0.048778,0.075235,0.048075,0.1417,0.29614,0.10064,0.035305,0.188,0.18481
0.15611,0.0483,0.074344,0.048784,0.075254,0.048085,0.14171,0.29615,0.10064,0.035309,0.188,0.18483
0.15622,0.048307,0.074345,0.04879,0.075277,0.048097,0.14173,0.29616,0.10067,0.035312,0.18801,0.18486
0.15633,0.048315,0.07435,0.048793,0.075283,0.048103,0.14173,0.29618,0.10068,0.035313,0.18801,0.1849
0.15644,0.048316,0.074356,0.048796,0.075286,0.048114,0.14174,0.29618,0.10069,0.035341,0.18802,0.18492
0.15656,0.048325,0.074385,0.048821,0.075291,0.048129,0.14175,0.2962,0.10069,0.035384,0.18803,0.18494
0.15667,0.04833,0.074386,0.048821,0.075301,0.048184,0.14176,0.2962,0.10069,0.035396,0.18803,0.18496
0.15678,0.048331,0.074414,0.04883,0.075304,0.048186,0.14176,0.29621,0.10069,0.035421,0.18805,0.18497
0.15689,0.048331,0.074429,0.048832,0.07531,0.048196,0.14177,0.29621,0.10071,0.035432,0.18807,0.18497
0.157,0.048334,0.074432,0.048832,0.075332,0.048196,0.14177,0.29622,0.10071,0.035444,0.18811,0.18499
0.15711,0.048338,0.074438,0.048851,0.075357,0.04821,0.14178,0.29623,0.10073,0.035457,0.18811,0.18502
0.15722,0.048342,0.074441,0.048858,0.07536,0.048213,0.14178,0.29624,0.10074,0.035509,0.18813,0.18504
0.15733,0.048361,0.07446,0.048862,0.075371,0.048219,0.14178,0.29626,0.10076,0.03551,0.18814,0.18504
0.15744,0.048375,0.074479,0.048863,0.07539,0.048219,0.14179,0.29627,0.10076,0.035554,0.18814,0.18506
0.15756,0.0484,0.074488,0.048874,0.075396,0.048226,0.14179,0.29628,0.10078,0.035564,0.18815,0.18508
0.15767,0.048411,0.07449,0.048901,0.075399,0.048276,0.14179,0.29631,0.10079,0.035565,0.18816,0.18508
0.15778,0.048447,0.074504,0.048908,0.0754,0.048276,0.1418,0.29632,0.10079,0.035609,0.18816,0.18509
0.15789,0.048451,0.074516,0.048922,0.075403,0.048301,0.14181,0.29633,0.10083,0.035626,0.18817,0.18514
0.158,0.048499,0.074518,0.048923,0.07541,0.048331,0.14182,0.29634,0.10084,0.035637,0.18819,0.18519
0.15811,0.048505,0.07452,0.048926,0.075416,0.048333,0.14183,0.29634,0.10085,0.03565,0.18819,0.18521
0.15822,0.048523,0.074526,0.048944,0.075424,0.048338,0.14183,0.29634,0.10086,0.035658,0.18821,0.18521
0.15833,0.048524,0.074528,0.048959,0.075451,0.048367,0.14183,0.29635,0.10088,0.035663,0.18821,0.18521
0.15844,0.048526,0.074529,0.048964,0.075456,0.048374,0.14184,0.29636,0.10088,0.035664,0.18821,0.18522
0.15856,0.048532,0.074535,0.048983,0.075475,0.048375,0.14184,0.29636,0.10089,0.035672,0.18823,0.18528
0.15867,0.048539,0.074539,0.048984,0.07549,0.048392,0.14184,0.29637,0.10089,0.035755,0.18823,0.18529
0.15878,0.048541,0.074543,0.048984,0.07551,0.048405,0.14185,0.29637,0.10089,0.035755,0.18824,0.18534
0.15889,0.048566,0.074547,0.048986,0.075524,0.048424,0.14185,0.29639,0.1009,0.035759,0.18824,0.18534
0.159,0.048573,0.074581,0.048995,0.075526,0.048443,0.14186,0.29639,0.1009,0.035762,0.18825,0.18534
0.15911,0.04858,0.074587,0.048997,0.07553,0.04845,0.14186,0.29639,0.10091,0.035796,0.18825,0.18535
0.15922,0.048585,0.074589,0.048998,0.07554,0.048455,0.14186,0.2964,0.10092,0.035853,0.18826,0.18538
0.15933,0.048613,0.074604,0.049003,0.075545,0.048477,0.14187,0.29642,0.10094,0.035853,0.18826,0.1854
0.15944,0.04862,0.074607,0.049005,0.075547,0.048487,0.14188,0.29642,0.10098,0.035865,0.18826,0.1854
0.15956,0.048622,0.074608,0.049005,0.07556,0.048493,0.14188,0.29643,0.10104,0.035867,0.18828,0.18541
0.15967,0.048626,0.074615,0.049015,0.075566,0.048498,0.14189,0.29645,0.10104,0.035889,0.1883,0.18542
0.15978,0.048639,0.074628,0.049019,0.075571,0.048507,0.14189,0.29645,0.10105,0.035911,0.18832,0.18545
0.15989,0.04864,0.074641,0.049023,0.075587,0.04851,0.14189,0.29647,0.10105,0.035914,0.18835,0.18545
0.16,0.048652,0.074659,0.049025,0.075589,0.048547,0.1419,0.29647,0.10106,0.035928,0.18836,0.18545
0.16011,0.048662,0.074693,0.049027,0.075605,0.048553,0.1419,0.29647,0.10108,0.035929,0.18836,0.18548
0.16022,0.048669,0.074701,0.049034,0.075612,0.048594,0.1419,0.29647,0.10112,0.035944,0.18837,0.18548
0.16033,0.048689,0.074702,0.049043,0.075616,0.048605,0.14191,0.29648,0.10112,0.035954,0.18839,0.18549
0.16044,0.048703,0.074719,0.049055,0.075625,0.048627,0.14191,0.29649,0.10113,0.035957,0.18839,0.18551
0.16056,0.048703,0.074725,0.049056,0.075647,0.04863,0.14192,0.29649,0.10113,0.035969,0.1884,0.18554
0.16067,0.048709,0.074731,0.049077,0.075652,0.048643,0.14192,0.2965,0.10113,0.035976,0.18841,0.18555
0.16078,0.048717,0.074744,0.049094,0.075655,0.048664,0.14192,0.2965,0.10114,0.035981,0.18841,0.18555
0.16089,0.048734,0.074747,0.049095,0.075666,0.048669,0.14193,0.29651,0.10115,0.035994,0.18841,0.1856
0.161,0.048737,0.074749,0.049097,0.075676,0.048679,0.14194,0.29652,0.10116,0.035998,0.18842,0.18563
0.16111,0.048743,0.07475,0.049099,0.075677,0.048681,0.14194,0.29652,0.10118,0.036007,0.18845,0.18563
0.16122,0.048767,0.074756,0.049103,0.075681,0.048695,0.14194,0.29653,0.1012,0.036025,0.18848,0.18564
0.16133,0.048775,0.074762,0.049106,0.075687,0.048716,0.14195,0.29653,0.1012,0.036048,0.1885,0.18566
0.16144,0.048776,0.074763,0.049115,0.075695,0.048733,0.14195,0.29656,0.10121,0.036054,0.18854,0.18566
0.16156,0.04878,0.074777,0.049125,0.075698,0.048738,0.14195,0.29656,0.10122,0.036139,0.18856,0.18566
0.16167,0.048801,0.074794,0.049134,0.075704,0.048739,0.14196,0.29656,0.10122,0.036156,0.18856,0.18567
0.16178,0.048819,0.074794,0.049136,0.075717,0.048741,0.14196,0.29657,0.10123,0.036196,0.18858,0.18568
0.16189,0.048837,0.074806,0.049148,0.075718,0.048743,0.14196,0.29657,0.10124,0.036201,0.18859,0.18568
0.162,0.048844,0.07482,0.049161,0.075722,0.048752,0.14196,0.29657,0.10125,0.036217,0.18862,0.18568
0.16211,0.048861,0.074824,0.049199,0.075732,0.048771,0.14197,0.29657,0.10126,0.036277,0.18863,0.18569
0.16222,0.048865,0.074832,0.049211,0.075744,0.048792,0.14197,0.29659,0.10127,0.036278,0.18863,0.1857
0.16233,0.048866,0.074842,0.049214,0.075744,0.048806,0.14198,0.29659,0.10127,0.0363,0.18863,0.18573
0.16244,0.048886,0.074852,0.049215,0.075746,0.048806,0.142,0.29659,0.10128,0.036317,0.18864,0.18573
0.16256,0.048893,0.074857,0.049251,0.075757,0.048812,0.14201,0.2966,0.10129,0.036345,0.18864,0.18575
0.16267,0.048914,0.074858,0.049257,0.075762,0.04882,0.14201,0.2966,0.10132,0.036381,0.18865,0.18576
0.16278,0.048922,0.074881,0.049257,0.075768,0.048829,0.14202,0.2966,0.10136,0.036392,0.18868,0.18579
0.16289,0.048944,0.074884,0.049261,0.075778,0.048831,0.14203,0.2966,0.10136,0.036412,0.1887,0.18581
0.163,0.048956,0.074888,0.049273,0.07579,0.048832,0.14204,0.29661,0.10137,0.036463,0.1887,0.18582
0.16311,0.048958,0.074889,0.049275,0.075792,0.048882,0.14204,0.29662,0.10138,0.036471,0.18871,0.18584
0.16322,0.048961,0.074893,0.049298,0.075792,0.048885,0.14205,0.29663,0.10138,0.036477,0.18873,0.18584
0.16333,0.048966,0.074924,0.049299,0.075803,0.048909,0.14205,0.29664,0.10139,0.036505,0.18875,0.18585
0.16344,0.048967,0.074927,0.049301,0.075826,0.048909,0.14206,0.29664,0.1014,0.036507,0.18875,0.18585
0.16356,0.048973,0.074931,0.049311,0.075835,0.048911,0.14206,0.29665,0.1014,0.036525,0.18875,0.18588
0.16367,0.048984,0.074938,0.049313,0.075843,0.048929,0.14207,0.29665,0.10144,0.036527,0.18878,0.18589
0.16378,0.048988,0.074948,0.049319,0.075852,0.048938,0.14207,0.29665,0.10144,0.036548,0.18879,0.18589
0.16389,0.048991,0.074952,0.049352,0.075865,0.048956,0.14208,0.29666,0.10145,0.036556,0.18881,0.18593
0.164,0.048992,0.074953,0.049366,0.075865,0.048957,0.14208,0.29667,0.10146,0.036567,0.18882,0.18595
0.16411,0.049013,0.074962,0.049367,0.075869,0.048979,0.14209,0.29672,0.10147,0.036578,0.18882,0.18595
0.16422,0.049022,0.074962,0.049391,0.07588,0.048981,0.14209,0.29675,0.1015,0.036587,0.18883,0.18596
0.16433,0.04903,0.074963,0.049397,0.075883,0.048985,0.14211,0.29676,0.10153,0.03661,0.18883,0.18597
0.16444,0.049035,0.074967,0.049404,0.075888,0.048995,0.14213,0.29678,0.10153,0.036617,0.18884,0.18597
0.16456,0.049041,0.074971,0.04942,0.075894,0.049005,0.14215,0.2968,0.10153,0.036644,0.18885,0.18598
0.16467,0.049042,0.074988,0.049429,0.075895,0.049009,0.14216,0.2968,0.10153,0.036677,0.18886,0.18599
0.16478,0.049043,0.074994,0.049429,0.075905,0.049013,0.14217,0.29681,0.10154,0.036687,0.18887,0.18599
0.16489,0.049047,0.074995,0.049429,0.075915,0.049013,0.14217,0.29681,0.10156,0.036691,0.18887,0.18601
0.165,0.049107,0.075002,0.049433,0.075932,0.049048,0.14217,0.29682,0.10166,0.036693,0.18893,0.18604
0.16511,0.049109,0.075011,0.049435,0.07594,0.049049,0.14218,0.29683,0.10167,0.036704,0.18894,0.18604
0.16522,0.049126,0.075012,0.049438,0.075949,0.049101,0.14218,0.29684,0.10168,0.036711,0.18895,0.18608
0.16533,0.049128,0.075013,0.049441,0.07595,0.049101,0.14218,0.29684,0.10169,0.036712,0.18897,0.18611
0.16544,0.049134,0.075014,0.049445,0.075966,0.049102,0.14219,0.29684,0.10169,0.036714,0.189,0.18614
0.16556,0.049142,0.07503,0.049455,0.07599,0.049106,0.14219,0.29684,0.10169,0.036715,0.189,0.18618
0.16567,0.049161,0.075031,0.049467,0.076025,0.04912,0.14219,0.29684,0.1017,0.036722,0.18901,0.18621
0.16578,0.049164,0.075036,0.049474,0.076025,0.049127,0.1422,0.29685,0.1017,0.036724,0.18901,0.18621
0.16589,0.049184,0.07504,0.049476,0.076031,0.049139,0.1422,0.29685,0.10171,0.036761,0.18901,0.18622
0.166,0.049188,0.075051,0.049479,0.076055,0.04915,0.14221,0.29685,0.10171,0.036761,0.18902,0.18622
0.16611,0.049189,0.075052,0.04948,0.076058,0.049187,0.14221,0.29686,0.10172,0.036764,0.18903,0.18632
0.16622,0.049192,0.075058,0.049486,0.076059,0.049191,0.14221,0.29686,0.10175,0.036776,0.18905,0.18634
0.16633,0.049194,0.075062,0.049487,0.076067,0.049198,0.14222,0.29689,0.10175,0.036807,0.18905,0.18638
0.16644,0.049195,0.075109,0.049487,0.076077,0.049213,0.14222,0.29689,0.10178,0.036807,0.18906,0.1864
0.16656,0.049214,0.075111,0.049492,0.076079,0.049228,0.14223,0.2969,0.1018,0.03682,0.18907,0.18643
0.16667,0.049234,0.075127,0.049509,0.076081,0.049257,0.14224,0.29691,0.10181,0.036822,0.18907,0.18644
0.16678,0.049256,0.075129,0.049517,0.076095,0.049274,0.14224,0.29691,0.10181,0.036826,0.18908,0.18647
0.16689,0.049259,0.075137,0.049521,0.076099,0.049283,0.14225,0.29692,0.10184,0.036872,0.18908,0.18647
0.167,0.049274,0.075147,0.049535,0.07611,0.049284,0.14225,0.29694,0.10184,0.036886,0.18909,0.18647
0.16711,0.049281,0.075155,0.049544,0.076111,0.04932,0.14225,0.29694,0.10185,0.036891,0.18909,0.18651
0.16722,0.049297,0.075169,0.049549,0.076149,0.049347,0.14225,0.29695,0.10186,0.036921,0.1891,0.18652
0.16733,0.049301,0.075187,0.04955,0.076155,0.049351,0.14229,0.29695,0.10187,0.036925,0.18915,0.18652
0.16744,0.049304,0.075195,0.049573,0.076206,0.049357,0.1423,0.29696,0.10187,0.036932,0.18915,0.18653
0.16756,0.049314,0.075209,0.049582,0.076222,0.049367,0.1423,0.29696,0.10188,0.036937,0.18916,0.1866
0.16767,0.04932,0.075246,0.049586,0.076224,0.049368,0.14231,0.29697,0.1019,0.036943,0.18917,0.18661
0.16778,0.049325,0.075248,0.049602,0.076232,0.049391,0.14232,0.29699,0.10191,0.03699,0.18917,0.18662
0.16789,0.049344,0.075248,0.04961,0.076233,0.04941,0.14233,0.29701,0.10191,0.037048,0.18918,0.18663
0.168,0.049345,0.075268,0.049618,0.076244,0.049413,0.14233,0.29702,0.10191,0.037052,0.18919,0.18664
0.16811,0.049345,0.075274,0.049651,0.076254,0.049414,0.14234,0.29702,0.10192,0.037056,0.18921,0.18667
0.16822,0.049368,0.07529,0.049652,0.076261,0.049444,0.14236,0.29702,0.10194,0.037063,0.18923,0.1867
0.16833,0.049373,0.075307,0.049654,0.076266,0.049457,0.14236,0.29702,0.10195,0.037089,0.18923,0.18671
0.16844,0.049382,0.075322,0.0497,0.076268,0.049457,0.14237,0.29703,0.10197,0.037095,0.18929,0.18672
0.16856,0.049386,0.075327,0.049702,0.076272,0.049474,0.14237,0.29704,0.10197,0.037098,0.18929,0.18672
0.16867,0.049423,0.075344,0.049705,0.076293,0.049476,0.14237,0.29705,0.10198,0.037099,0.1893,0.18673
0.16878,0.049424,0.075351,0.049727,0.0763,0.049513,0.14238,0.29705,0.10199,0.037108,0.18931,0.18674
0.16889,0.049452,0.075353,0.049727,0.07631,0.049535,0.14238,0.29708,0.10201,0.037113,0.18933,0.18674
0.169,0.049455,0.075363,0.049759,0.076332,0.049537,0.14238,0.29708,0.10203,0.037118,0.18933,0.18675
0.16911,0.049484,0.075369,0.049769,0.076338,0.049538,0.14242,0.29709,0.10204,0.037153,0.18933,0.18676
0.16922,0.04949,0.075377,0.049773,0.076341,0.049541,0.14244,0.29709,0.10205,0.037172,0.18934,0.18678
0.16933,0.049557,0.075395,0.049786,0.076343,0.049542,0.14244,0.29712,0.10208,0.037178,0.18934,0.18678
0.16944,0.049583,0.075401,0.049788,0.076375,0.049552,0.14246,0.29713,0.1021,0.037189,0.18934,0.18679
0.16956,0.049595,0.075423,0.049794,0.076382,0.049599,0.14246,0.29714,0.10212,0.037197,0.18935,0.1868
0.16967,0.049607,0.075444,0.049799,0.076387,0.049608,0.14246,0.29714,0.10213,0.037202,0.18935,0.18682
0.16978,0.049618,0.075445,0.049808,0.076388,0.04961,0.14247,0.29715,0.10214,0.037212,0.18936,0.18682
0.16989,0.049622,0.075458,0.049814,0.076407,0.04962,0.14248,0.29716,0.10215,0.037249,0.18937,0.18687
0.17,0.04963,0.075458,0.049832,0.076413,0.049643,0.14248,0.29718,0.10215,0.037274,0.18937,0.18692
0.17011,0.049637,0.07546,0.04984,0.076415,0.049644,0.14248,0.29719,0.10215,0.037293,0.18937,0.18692
0.17022,0.049639,0.075462,0.049848,0.076417,0.04965,0.14249,0.29719,0.10217,0.037341,0.18938,0.18693
0.17033,0.049646,0.075467,0.049848,0.076425,0.049652,0.1425,0.2972,0.10217,0.037353,0.18939,0.18694
0.17044,0.049646,0.075468,0.049848,0.07644,0.049727,0.1425,0.2972,0.10217,0.037361,0.18939,0.18696
0.17056,0.049648,0.075482,0.04988,0.076441,0.049728,0.1425,0.29721,0.10218,0.037365,0.1894,0.187
0.17067,0.049649,0.075482,0.049883,0.076448,0.049736,0.14251,0.29722,0.10222,0.037371,0.1894,0.18701
0.17078,0.049657,0.075486,0.049886,0.076456,0.04974,0.14251,0.29725,0.10223,0.037375,0.18941,0.18703
0.17089,0.049659,0.07549,0.049886,0.076458,0.049744,0.14253,0.29725,0.10224,0.037377,0.18944,0.18703
0.171,0.049662,0.075496,0.049898,0.076462,0.049744,0.14253,0.29727,0.10225,0.037415,0.18944,0.18704
0.17111,0.049669,0.075506,0.049921,0.076475,0.049752,0.14255,0.29727,0.10226,0.037415,0.18947,0.18706
0.17122,0.049686,0.075508,0.049921,0.076511,0.049752,0.14255,0.29728,0.10227,0.037418,0.18947,0.18706
0.17133,0.049692,0.075511,0.049936,0.076515,0.049755,0.14256,0.29729,0.10228,0.037444,0.18949,0.18706
0.17144,0.049731,0.075511,0.049941,0.076523,0.049755,0.14256,0.2973,0.10233,0.037463,0.18953,0.18707
0.17156,0.049737,0.075516,0.049945,0.076525,0.049773,0.14257,0.29732,0.10236,0.037473,0.18957,0.18708
0.17167,0.04974,0.075521,0.049945,0.076543,0.049822,0.14257,0.29733,0.10236,0.037479,0.18959,0.18708
0.17178,0.049741,0.075539,0.049961,0.076558,0.049827,0.14258,0.29733,0.10238,0.0375,0.1896,0.1871
0.17189,0.049746,0.07554,0.049963,0.076567,0.04983,0.14258,0.29734,0.10239,0.03751,0.18961,0.18712
0.172,0.049757,0.075546,0.049963,0.076572,0.049841,0.14258,0.29735,0.10239,0.037517,0.18963,0.18713
0.17211,0.049766,0.075546,0.049963,0.076574,0.049847,0.14259,0.29736,0.1024,0.037519,0.18964,0.18713
0.17222,0.049774,0.075551,0.049979,0.076579,0.049851,0.14259,0.2974,0.10241,0.037519,0.18965,0.18716
0.17233,0.049775,0.075556,0.050009,0.076589,0.049858,0.14259,0.2974,0.10241,0.037532,0.18969,0.18718
0.17244,0.049775,0.075558,0.050024,0.07659,0.04987,0.1426,0.2974,0.10241,0.037556,0.1897,0.18718
0.17256,0.049779,0.07556,0.050034,0.07662,0.049884,0.1426,0.29741,0.10242,0.037581,0.1897,0.18719
0.17267,0.049786,0.075569,0.050055,0.076623,0.04989,0.1426,0.29741,0.10243,0.037583,0.18971,0.1872
0.17278,0.049802,0.075572,0.05007,0.076623,0.049895,0.14261,0.29742,0.10244,0.037606,0.18976,0.18721
0.17289,0.049807,0.075587,0.050072,0.076624,0.049909,0.14261,0.29742,0.10245,0.037613,0.18976,0.18723
0.173,0.049843,0.075595,0.050075,0.076638,0.049922,0.14261,0.29742,0.10246,0.037635,0.18977,0.18723
0.17311,0.049852,0.075597,0.050087,0.076647,0.049946,0.14262,0.29743,0.10246,0.037638,0.18978,0.18724
0.17322,0.049864,0.075599,0.050098,0.076668,0.049953,0.14263,0.29743,0.10248,0.037643,0.18988,0.18727
0.17333,0.049864,0.075612,0.050107,0.076675,0.049958,0.14264,0.29746,0.1025,0.037645,0.18989,0.18731
0.17344,0.049884,0.075629,0.050108,0.076676,0.049958,0.14264,0.29746,0.10251,0.037648,0.18989,0.18732
0.17356,0.049891,0.075634,0.050119,0.076678,0.049962,0.14265,0.29746,0.10255,0.037658,0.18989,0.18732
0.17367,0.049894,0.075653,0.05013,0.076679,0.049969,0.14266,0.29747,0.10256,0.037662,0.18989,0.18733
0.17378,0.049917,0.075672,0.050135,0.076681,0.049999,0.14266,0.29747,0.10258,0.037688,0.1899,0.18733
0.17389,0.049925,0.075674,0.050141,0.076686,0.049999,0.14267,0.29748,0.10261,0.037701,0.18991,0.18733
0.174,0.049931,0.075676,0.050149,0.076688,0.050012,0.14268,0.29748,0.10262,0.037728,0.18992,0.18733
0.17411,0.049938,0.075676,0.050204,0.076696,0.050047,0.14269,0.29748,0.10262,0.037745,0.18994,0.18734
0.17422,0.049942,0.075691,0.050208,0.076698,0.05005,0.1427,0.29749,0.10264,0.037754,0.18994,0.18736
0.17433,0.049947,0.075692,0.050233,0.076699,0.050052,0.1427,0.29749,0.10265,0.037755,0.18996,0.18736
0.17444,0.049949,0.075696,0.050241,0.076707,0.05006,0.1427,0.2975,0.10268,0.037759,0.18997,0.18739
0.17456,0.049954,0.075701,0.050245,0.076715,0.050061,0.14271,0.29751,0.10273,0.037773,0.18999,0.18742
0.17467,0.04996,0.075715,0.050247,0.076718,0.050118,0.14271,0.29753,0.10275,0.037796,0.18999,0.18742
0.17478,0.049963,0.075723,0.050258,0.076737,0.050119,0.14272,0.29754,0.10276,0.037815,0.19,0.18743
0.17489,0.049968,0.075728,0.050275,0.076776,0.050135,0.14275,0.29754,0.10276,0.037834,0.19001,0.18745
0.175,0.049977,0.075751,0.050276,0.076778,0.050143,0.14275,0.29755,0.10276,0.037837,0.19003,0.18749
0.17511,0.049978,0.075751,0.0503,0.076786,0.050144,0.14276,0.29755,0.10276,0.037839,0.19003,0.18751
0.17522,0.050001,0.075753,0.050304,0.076789,0.050149,0.14276,0.29755,0.10278,0.037848,0.19003,0.18752
0.17533,0.050005,0.07576,0.050313,0.076811,0.05015,0.14276,0.29756,0.10278,0.037859,0.19005,0.18753
0.17544,0.050017,0.075781,0.050324,0.076815,0.05017,0.14277,0.29756,0.10278,0.037894,0.19005,0.18755
0.17556,0.05003,0.075798,0.050326,0.076816,0.050192,0.14278,0.29757,0.10281,0.037919,0.19007,0.18759
0.17567,0.050037,0.075801,0.050332,0.076819,0.050198,0.14279,0.29757,0.10283,0.037928,0.19009,0.18761
0.17578,0.050038,0.075801,0.050353,0.07682,0.050207,0.14279,0.29759,0.10283,0.037932,0.19009,0.18764
0.17589,0.050038,0.075805,0.050357,0.07682,0.050222,0.14279,0.2976,0.10284,0.037959,0.19009,0.18767
0.176,0.050044,0.075813,0.05036,0.076825,0.050239,0.1428,0.2976,0.10285,0.037969,0.1901,0.18768
0.17611,0.050048,0.075816,0.050363,0.076845,0.050241,0.1428,0.29761,0.10285,0.03799,0.1901,0.1877
0.17622,0.05005,0.075823,0.050375,0.076846,0.050247,0.1428,0.29762,0.10287,0.038034,0.19011,0.1877
0.17633,0.050054,0.07583,0.050389,0.076855,0.050268,0.1428,0.29762,0.10289,0.038035,0.19013,0.18774
0.17644,0.050056,0.075846,0.050397,0.07687,0.050273,0.1428,0.29763,0.1029,0.038094,0.19015,0.18776
0.17656,0.050064,0.075846,0.050401,0.076878,0.050305,0.14281,0.29763,0.1029,0.038106,0.19016,0.18778
0.17667,0.050067,0.075847,0.050403,0.076883,0.05031,0.14281,0.29766,0.10292,0.038121,0.19017,0.18778
0.17678,0.050068,0.075858,0.05042,0.076889,0.050313,0.14282,0.29768,0.10292,0.038128,0.19017,0.1878
0.17689,0.050078,0.075858,0.050421,0.076897,0.05033,0.14283,0.29768,0.10293,0.038128,0.19018,0.18781
0.177,0.050089,0.07586,0.050422,0.076914,0.050346,0.14283,0.29768,0.10293,0.038148,0.19019,0.18784
0.17711,0.050093,0.07586,0.050444,0.07692,0.050346,0.14284,0.29769,0.10298,0.038161,0.19019,0.18785
0.17722,0.050098,0.075873,0.050478,0.076921,0.050353,0.14285,0.2977,0.103,0.038182,0.19022,0.18787
0.17733,0.050103,0.075875,0.050488,0.076945,0.050358,0.14285,0.29771,0.10301,0.038186,0.19022,0.1879
0.17744,0.050124,0.075876,0.050518,0.076945,0.050365,0.14286,0.29771,0.10303,0.038197,0.19023,0.18792
0.17756,0.050137,0.075881,0.050519,0.076945,0.050372,0.14286,0.29771,0.10305,0.0382,0.19023,0.18793
0.17767,0.050149,0.075882,0.050525,0.076971,0.050379,0.14287,0.29772,0.10305,0.038206,0.19023,0.18799
0.17778,0.050158,0.07589,0.050527,0.076973,0.050383,0.14287,0.29773,0.10306,0.038228,0.19023,0.188
0.17789,0.05017,0.075893,0.050532,0.076979,0.050384,0.14287,0.29774,0.10306,0.038234,0.19024,0.18801
0.178,0.050171,0.0759,0.050537,0.076987,0.050384,0.14288,0.29774,0.10307,0.038239,0.19028,0.18803
0.17811,0.050171,0.075905,0.050545,0.076993,0.050386,0.14288,0.29775,0.10307,0.03824,0.19028,0.18803
0.17822,0.05018,0.075907,0.050551,0.076998,0.050404,0.14288,0.29775,0.10308,0.03826,0.19028,0.18804
0.17833,0.050187,0.075914,0.050556,0.076999,0.050405,0.1429,0.29776,0.1031,0.038263,0.19029,0.18806
0.17844,0.050189,0.075967,0.050556,0.077009,0.050407,0.1429,0.29776,0.10311,0.038268,0.19031,0.18807
0.17856,0.05019,0.075972,0.050563,0.07701,0.05041,0.14291,0.29778,0.10318,0.03827,0.19032,0.18807
0.17867,0.050201,0.075976,0.050564,0.077033,0.050417,0.14292,0.29781,0.1032,0.038279,0.19033,0.18807
0.17878,0.050203,0.07598,0.050587,0.077037,0.050452,0.14293,0.29781,0.10321,0.038282,0.19033,0.18809
0.17889,0.050206,0.076033,0.050591,0.077043,0.050455,0.14293,0.29782,0.10323,0.038297,0.19033,0.18809
0.179,0.050207,0.076037,0.05061,0.077079,0.050459,0.14293,0.29782,0.10323,0.03834,0.19035,0.18809
0.17911,0.05021,0.076045,0.050622,0.077087,0.05046,0.14294,0.29782,0.10324,0.038391,0.19037,0.18812
0.17922,0.050212,0.076046,0.050643,0.077094,0.050461,0.14294,0.29783,0.10324,0.038423,0.19037,0.18813
0.17933,0.050219,0.076077,0.05065,0.077103,0.050464,0.14294,0.29784,0.10325,0.038424,0.19039,0.18814
0.17944,0.050242,0.076095,0.050666,0.07711,0.05047,0.14294,0.29784,0.10328,0.038434,0.19043,0.18815
0.17956,0.050242,0.076102,0.050666,0.077111,0.050484,0.14295,0.29784,0.10328,0.038439,0.19043,0.18817
0.17967,0.050245,0.076103,0.050686,0.077135,0.050501,0.14296,0.29784,0.10328,0.038441,0.19044,0.18818
0.17978,0.05025,0.076107,0.050687,0.077149,0.050505,0.14296,0.29784,0.10333,0.038444,0.19044,0.18822
0.17989,0.050255,0.076124,0.050697,0.077159,0.050512,0.14296,0.29785,0.10334,0.038453,0.19044,0.18827
0.18,0.050283,0.07613,0.050715,0.07716,0.050532,0.14296,0.29785,0.10334,0.038462,0.19045,0.18827
0.18011,0.050284,0.076171,0.050736,0.077165,0.05054,0.14297,0.29786,0.10335,0.038477,0.19045,0.18827
0.18022,0.050285,0.076179,0.050751,0.07718,0.050543,0.14297,0.29786,0.10335,0.038523,0.19047,0.1883
0.18033,0.050322,0.076185,0.050756,0.077184,0.05056,0.14297,0.29789,0.10335,0.038525,0.19052,0.18833
0.18044,0.050323,0.076195,0.050761,0.077193,0.050571,0.14298,0.29789,0.10337,0.038532,0.19052,0.18835
0.18056,0.050341,0.076196,0.050763,0.077196,0.050572,0.14299,0.2979,0.10339,0.038553,0.19056,0.18836
0.18067,0.050357,0.076198,0.050767,0.077205,0.050572,0.14299,0.2979,0.1034,0.038554,0.19057,0.18838
0.18078,0.05036,0.0762,0.050786,0.077212,0.050579,0.14299,0.29793,0.10341,0.038554,0.19057,0.1884
0.18089,0.05036,0.076209,0.050792,0.077225,0.050592,0.143,0.29793,0.10343,0.038562,0.19057,0.1884
0.181,0.050361,0.076234,0.050801,0.077235,0.050594,0.14301,0.29794,0.10343,0.038582,0.19058,0.1884
0.18111,0.050365,0.076235,0.050802,0.077237,0.050594,0.14302,0.29795,0.10343,0.03859,0.19058,0.18842
0.18122,0.050367,0.076236,0.050813,0.07725,0.050616,0.14303,0.29795,0.10343,0.038608,0.19059,0.18843
0.18133,0.050371,0.076236,0.050814,0.077294,0.050619,0.14304,0.29796,0.10343,0.038608,0.19063,0.18843
0.18144,0.050381,0.076241,0.050835,0.077296,0.050637,0.14304,0.29799,0.10344,0.038621,0.19063,0.18843
0.18156,0.050385,0.076241,0.050843,0.077301,0.050649,0.14305,0.29799,0.10344,0.038625,0.19063,0.18843
0.18167,0.050394,0.076278,0.05085,0.07731,0.050651,0.14308,0.298,0.10345,0.038643,0.19064,0.18843
0.18178,0.050396,0.076285,0.05085,0.077317,0.050657,0.14309,0.29801,0.10345,0.038646,0.19064,0.18846
0.18189,0.050398,0.07629,0.050851,0.077324,0.050658,0.14309,0.29802,0.10345,0.038661,0.19065,0.18847
0.182,0.050413,0.076293,0.050865,0.077332,0.05066,0.14309,0.29802,0.10345,0.038673,0.19066,0.18847
0.18211,0.050425,0.076316,0.050875,0.077336,0.05066,0.14311,0.29802,0.10346,0.038676,0.19067,0.18848
0.18222,0.050437,0.076321,0.05088,0.077341,0.050676,0.14311,0.29802,0.10346,0.038682,0.19068,0.18849
0.18233,0.050441,0.076337,0.050902,0.077351,0.050693,0.14313,0.29806,0.10346,0.038687,0.19068,0.18855
0.18244,0.05045,0.076338,0.050914,0.077363,0.050696,0.14314,0.29807,0.10347,0.038697,0.1907,0.18858
0.18256,0.050467,0.076346,0.050921,0.077374,0.050699,0.14315,0.29807,0.10349,0.038728,0.19071,0.18858
0.18267,0.050471,0.076346,0.050924,0.077393,0.050713,0.14315,0.29809,0.10349,0.038739,0.19072,0.18861
0.18278,0.050495,0.07637,0.050928,0.0774,0.050714,0.14315,0.29809,0.10349,0.038739,0.19073,0.18861
0.18289,0.050498,0.076373,0.05093,0.077409,0.050725,0.14315,0.29809,0.10351,0.03874,0.19073,0.18862
0.183,0.050502,0.076406,0.050932,0.077427,0.050732,0.14316,0.29809,0.10353,0.038749,0.19074,0.18864
0.18311,0.050505,0.076424,0.050939,0.077464,0.050736,0.14316,0.2981,0.10355,0.038759,0.19075,0.18865
0.18322,0.05051,0.076428,0.050962,0.077475,0.050744,0.14316,0.2981,0.10355,0.038769,0.19075,0.18866
0.18333,0.050511,0.076431,0.050965,0.077489,0.050752,0.14317,0.2981,0.10355,0.038827,0.19075,0.18868
0.18344,0.050519,0.076473,0.050967,0.077498,0.050758,0.14317,0.29813,0.10356,0.038831,0.19076,0.18869
0.18356,0.050525,0.076473,0.050982,0.077504,0.050761,0.14317,0.29813,0.10359,0.038836,0.19077,0.18871
0.18367,0.050543,0.076485,0.051007,0.077506,0.050768,0.14319,0.29813,0.10362,0.038846,0.19078,0.18871
0.18378,0.050549,0.076491,0.051009,0.077525,0.050777,0.14319,0.29816,0.10366,0.038852,0.19078,0.18872
0.18389,0.050553,0.076506,0.051018,0.077531,0.05079,0.1432,0.29817,0.10367,0.038868,0.19079,0.18876
0.184,0.050566,0.076506,0.051024,0.077537,0.050791,0.14321,0.29817,0.10367,0.03887,0.1908,0.18877
0.18411,0.050577,0.076513,0.051028,0.077549,0.050803,0.14321,0.29818,0.10368,0.038875,0.1908,0.18877
0.18422,0.050583,0.076543,0.051059,0.077574,0.050828,0.14322,0.29818,0.10368,0.038892,0.19081,0.1888
0.18433,0.050591,0.076563,0.051068,0.077576,0.050833,0.14322,0.29819,0.10369,0.038903,0.19081,0.18886
0.18444,0.0506,0.076601,0.051076,0.07758,0.050837,0.14323,0.29819,0.1037,0.038907,0.19082,0.18887
0.18456,0.050601,0.076604,0.051077,0.077595,0.050847,0.14325,0.29819,0.1037,0.038909,0.19084,0.18888
0.18467,0.050623,0.076607,0.05108,0.077596,0.050859,0.14325,0.29819,0.10376,0.038928,0.19086,0.18888
0.18478,0.050644,0.076617,0.051081,0.077617,0.050869,0.14326,0.2982,0.10377,0.038934,0.19087,0.18892
0.18489,0.050646,0.076618,0.051087,0.077622,0.050885,0.14327,0.29823,0.10377,0.038967,0.19087,0.18893
0.185,0.050647,0.076632,0.051114,0.077632,0.050935,0.14329,0.29823,0.10378,0.038975,0.19087,0.18896
0.18511,0.05065,0.076632,0.051118,0.077643,0.050942,0.14329,0.29824,0.10379,0.03898,0.19088,0.18899
0.18522,0.050676,0.076636,0.051132,0.077644,0.05095,0.1433,0.29824,0.10379,0.038984,0.19089,0.18901
0.18533,0.050679,0.076644,0.051144,0.077664,0.050968,0.14331,0.29824,0.1038,0.038989,0.19089,0.18902
0.18544,0.050693,0.076646,0.051144,0.077667,0.050975,0.14331,0.29824,0.1038,0.038998,0.19092,0.18905
0.18556,0.050708,0.076648,0.051147,0.077679,0.05098,0.14332,0.29825,0.10382,0.039012,0.19093,0.18906
0.18567,0.050709,0.07665,0.051153,0.077682,0.050999,0.14332,0.29827,0.10383,0.039012,0.19093,0.18908
0.18578,0.050724,0.076653,0.051153,0.077698,0.051001,0.14333,0.29827,0.10384,0.039019,0.19093,0.18909
0.18589,0.050739,0.076665,0.051161,0.077699,0.051028,0.14333,0.29828,0.10385,0.039019,0.19095,0.18915
0.186,0.050743,0.07667,0.051162,0.077709,0.051069,0.14333,0.29828,0.10386,0.039032,0.19096,0.1893
0.18611,0.050754,0.076679,0.051174,0.077715,0.051073,0.14333,0.29829,0.10386,0.039038,0.19096,0.18931
0.18622,0.050755,0.076683,0.051196,0.077718,0.05109,0.14334,0.29829,0.10386,0.03904,0.19097,0.18932
0.18633,0.050796,0.076688,0.0512,0.077721,0.051093,0.14334,0.2983,0.10388,0.039047,0.19098,0.18937
0.18644,0.050811,0.076693,0.051211,0.077723,0.051115,0.14335,0.29833,0.10388,0.03905,0.19098,0.18939
0.18656,0.050813,0.076709,0.051212,0.077725,0.051126,0.14335,0.29833,0.10389,0.039055,0.19099,0.18939
0.18667,0.050815,0.076711,0.051225,0.077729,0.051137,0.14335,0.29838,0.10389,0.039076,0.19099,0.1894
0.18678,0.050816,0.076715,0.051229,0.077736,0.051144,0.14337,0.29838,0.1039,0.039107,0.19102,0.18941
0.18689,0.05082,0.076721,0.051231,0.077739,0.051151,0.14338,0.29839,0.1039,0.039108,0.19104,0.18941
0.187,0.050824,0.076747,0.051237,0.077749,0.051157,0.14339,0.29839,0.10391,0.039116,0.19104,0.18941
0.18711,0.050825,0.076756,0.051252,0.07775,0.05116,0.14339,0.2984,0.10391,0.039144,0.19105,0.18941
0.18722,0.050827,0.076757,0.051268,0.077766,0.051164,0.1434,0.2984,0.10392,0.039144,0.19105,0.18942
0.18733,0.050831,0.076757,0.051273,0.077777,0.051177,0.14341,0.29842,0.10392,0.039161,0.19106,0.18945
0.18744,0.050842,0.076761,0.051296,0.077783,0.051196,0.14341,0.29843,0.10393,0.039212,0.19112,0.18945
0.18756,0.050855,0.076776,0.051312,0.077789,0.051213,0.14341,0.29844,0.10398,0.03923,0.19115,0.18945
0.18767,0.050862,0.076791,0.051318,0.077794,0.051214,0.14342,0.29845,0.10398,0.039239,0.19116,0.18946
0.18778,0.050868,0.076806,0.051327,0.077803,0.051217,0.14344,0.29846,0.10398,0.039262,0.19117,0.18947
0.18789,0.05087,0.076807,0.05133,0.077805,0.051219,0.14345,0.29846,0.10399,0.039268,0.19117,0.18947
0.188,0.050876,0.076823,0.051334,0.077806,0.051221,0.14345,0.29848,0.104,0.03927,0.19117,0.18948
0.18811,0.050879,0.076829,0.05134,0.077814,0.051231,0.14347,0.29848,0.10401,0.039298,0.19118,0.18953
0.18822,0.050888,0.076845,0.05135,0.077826,0.051231,0.14348,0.2985,0.10401,0.039325,0.19118,0.18955
0.18833,0.050889,0.076845,0.051359,0.077839,0.051238,0.14349,0.29851,0.10403,0.039339,0.19118,0.18957
0.18844,0.050895,0.076846,0.051369,0.077843,0.051247,0.1435,0.29854,0.10404,0.039344,0.19121,0.18958
0.18856,0.050899,0.076849,0.051379,0.077857,0.051266,0.1435,0.29854,0.10406,0.039358,0.19122,0.1896
0.18867,0.050913,0.076858,0.051381,0.077876,0.051271,0.14351,0.29855,0.10406,0.039379,0.19123,0.18961
0.18878,0.050914,0.076877,0.051382,0.077879,0.051288,0.14351,0.29856,0.10407,0.039379,0.19124,0.18962
0.18889,0.050929,0.076878,0.051385,0.077879,0.051293,0.14352,0.29859,0.10407,0.0394,0.19125,0.18963
0.189,0.050931,0.076916,0.051389,0.077885,0.051301,0.14352,0.29861,0.10409,0.039406,0.19126,0.18964
0.18911,0.050935,0.076934,0.051422,0.077887,0.051306,0.14352,0.29862,0.10409,0.039407,0.19129,0.18964
0.18922,0.050941,0.076938,0.051425,0.077901,0.051313,0.14353,0.29862,0.10412,0.039409,0.19131,0.18969
0.18933,0.050945,0.076941,0.051428,0.077903,0.051316,0.14353,0.29862,0.10414,0.03941,0.19132,0.1897
0.18944,0.05098,0.076945,0.051431,0.077923,0.051318,0.14353,0.29862,0.10415,0.039422,0.19133,0.18972
0.18956,0.05099,0.076946,0.051443,0.077929,0.051324,0.14353,0.29864,0.10415,0.039423,0.19133,0.18974
0.18967,0.050992,0.076947,0.051448,0.077934,0.051327,0.14354,0.29865,0.10417,0.039429,0.19133,0.18977
0.18978,0.050998,0.076948,0.051463,0.077937,0.051328,0.14354,0.29865,0.10419,0.039433,0.19137,0.18978
0.18989,0.051011,0.07696,0.051464,0.077953,0.05133,0.14354,0.29865,0.1042,0.039435,0.19139,0.1898
0.19,0.051014,0.076964,0.051467,0.077962,0.051333,0.14355,0.29865,0.10421,0.039451,0.19144,0.1898
0.19011,0.051015,0.076968,0.051468,0.077976,0.051336,0.14356,0.29866,0.10422,0.039458,0.19144,0.18987
0.19022,0.051023,0.076973,0.051471,0.077999,0.051341,0.14356,0.29868,0.10422,0.039476,0.19145,0.18988
0.19033,0.051047,0.076985,0.051506,0.078009,0.051343,0.14357,0.2987,0.10422,0.039481,0.19147,0.1899
0.19044,0.051053,0.076991,0.051507,0.078013,0.051379,0.14357,0.2987,0.10424,0.039485,0.19148,0.1899
0.19056,0.051059,0.076994,0.051514,0.078016,0.051407,0.14357,0.2987,0.1043,0.039489,0.19148,0.18993
0.19067,0.051073,0.077012,0.051523,0.078022,0.051418,0.14357,0.29871,0.10431,0.039528,0.19149,0.18994
0.19078,0.051074,0.077016,0.051526,0.078029,0.051425,0.14358,0.29871,0.10432,0.039546,0.19149,0.18996
0.19089,0.051079,0.077019,0.051531,0.078029,0.051445,0.14358,0.29872,0.10432,0.039548,0.19149,0.18997
0.191,0.051093,0.077024,0.051572,0.07803,0.05146,0.1436,0.29872,0.10432,0.039556,0.1915,0.18997
0.19111,0.051094,0.07703,0.051574,0.078035,0.051464,0.14361,0.29877,0.10433,0.039559,0.1915,0.19
0.19122,0.051123,0.077062,0.051576,0.078042,0.051469,0.14361,0.29878,0.10434,0.03956,0.19151,0.19
0.19133,0.051124,0.07707,0.051576,0.078057,0.051487,0.14361,0.29878,0.10434,0.039562,0.19152,0.19
0.19144,0.051134,0.077075,0.051577,0.078063,0.051497,0.14361,0.29879,0.10436,0.039573,0.19154,0.19
0.19156,0.051141,0.077083,0.051584,0.078079,0.051519,0.14362,0.29879,0.10436,0.039579,0.19154,0.19001
0.19167,0.05115,0.077084,0.05159,0.07808,0.051522,0.14363,0.29882,0.10437,0.039599,0.19154,0.19002
0.19178,0.051156,0.077098,0.051598,0.07808,0.051539,0.14363,0.29883,0.10438,0.039608,0.19158,0.19003
0.19189,0.051168,0.077099,0.051602,0.078081,0.051552,0.14364,0.29884,0.1044,0.039611,0.19159,0.19004
0.192,0.051173,0.077121,0.051608,0.078095,0.051586,0.14366,0.29886,0.1044,0.039621,0.1916,0.19006
0.19211,0.051178,0.077133,0.051609,0.078105,0.051589,0.14366,0.29887,0.10441,0.039633,0.19161,0.19007
0.19222,0.05118,0.077212,0.051619,0.078115,0.051596,0.14366,0.29888,0.10443,0.03965,0.19161,0.19007
0.19233,0.051182,0.077225,0.051626,0.078117,0.051597,0.14366,0.29888,0.10444,0.039653,0.19162,0.19009
0.19244,0.051185,0.07723,0.051633,0.078128,0.051598,0.14366,0.29889,0.10445,0.039666,0.19162,0.19011
0.19256,0.051194,0.077233,0.051633,0.078136,0.051599,0.14367,0.29889,0.10446,0.039676,0.19163,0.19012
0.19267,0.051201,0.077241,0.051645,0.078137,0.0516,0.14367,0.29891,0.10446,0.039683,0.19166,0.19012
0.19278,0.051204,0.077259,0.051655,0.078144,0.051601,0.14367,0.29891,0.10447,0.039685,0.19168,0.19013
0.19289,0.051209,0.077265,0.051673,0.078154,0.051607,0.14368,0.29893,0.10447,0.039703,0.1917,0.19015
0.193,0.051214,0.077266,0.051685,0.078163,0.051613,0.14368,0.29893,0.10448,0.039755,0.19172,0.19015
0.19311,0.051224,0.077269,0.051692,0.078165,0.051617,0.14368,0.29894,0.10448,0.039758,0.19173,0.19015
0.19322,0.051225,0.077273,0.051712,0.078167,0.051619,0.1437,0.29894,0.10448,0.039761,0.19177,0.19015
0.19333,0.051246,0.077292,0.051726,0.078181,0.051622,0.14371,0.29895,0.10451,0.039766,0.19177,0.19016
0.19344,0.051247,0.077293,0.051744,0.078189,0.051628,0.14371,0.29896,0.10452,0.039792,0.19181,0.19017
0.19356,0.051252,0.077296,0.051754,0.078205,0.051634,0.14372,0.29896,0.10453,0.039804,0.19181,0.19019
0.19367,0.051257,0.077309,0.051756,0.078227,0.051639,0.14372,0.29898,0.10454,0.039823,0.19182,0.19022
0.19378,0.051264,0.077328,0.05176,0.078238,0.051646,0.14372,0.29898,0.10459,0.039825,0.19183,0.19022
0.19389,0.051274,0.077334,0.05176,0.078238,0.051647,0.14373,0.29898,0.10459,0.039826,0.19184,0.19022
0.194,0.051277,0.077337,0.051763,0.078247,0.051656,0.14374,0.29899,0.10459,0.039836,0.19185,0.19025
0.19411,0.051282,0.077341,0.051771,0.078257,0.051663,0.14374,0.29899,0.10459,0.039842,0.19185,0.19027
0.19422,0.051317,0.077347,0.051781,0.078273,0.051665,0.14375,0.29899,0.1046,0.039873,0.19186,0.19029
0.19433,0.051332,0.077348,0.051789,0.078278,0.051684,0.14375,0.299,0.10461,0.03989,0.19187,0.1903
0.19444,0.051338,0.077354,0.051796,0.078278,0.051702,0.14376,0.29901,0.10467,0.039891,0.19188,0.19031
0.19456,0.051347,0.077367,0.051821,0.078289,0.051716,0.14376,0.29901,0.10468,0.039895,0.19188,0.19031
0.19467,0.05136,0.077378,0.051822,0.078306,0.051742,0.14376,0.29902,0.10468,0.039897,0.19189,0.19032
0.19478,0.051361,0.077387,0.051846,0.078309,0.051744,0.14377,0.29903,0.10469,0.039906,0.1919,0.19033
0.19489,0.051369,0.07739,0.051847,0.078319,0.051745,0.14377,0.29904,0.10471,0.039952,0.1919,0.19035
0.195,0.051377,0.077425,0.051849,0.078324,0.051745,0.14377,0.29904,0.10473,0.039958,0.19191,0.19036
0.19511,0.051378,0.077436,0.051879,0.078325,0.051752,0.14379,0.29904,0.10473,0.039987,0.19192,0.19037
0.19522,0.051387,0.077439,0.051923,0.078327,0.051761,0.1438,0.29904,0.10473,0.039996,0.19192,0.19039
0.19533,0.05139,0.077455,0.051934,0.078333,0.051762,0.1438,0.29906,0.10474,0.04003,0.19194,0.19039
0.19544,0.051401,0.077456,0.051952,0.078336,0.051762,0.1438,0.29907,0.10477,0.040041,0.19194,0.1904
0.19556,0.051414,0.077461,0.051954,0.078338,0.051768,0.1438,0.29909,0.10478,0.040059,0.19194,0.1904
0.19567,0.051421,0.07747,0.051955,0.078341,0.051773,0.1438,0.29909,0.10479,0.04006,0.19195,0.19041
0.19578,0.051424,0.077485,0.051961,0.078344,0.051782,0.14381,0.2991,0.10479,0.04006,0.19197,0.19045
0.19589,0.051444,0.077493,0.051963,0.078344,0.05181,0.14382,0.2991,0.1048,0.040076,0.19197,0.19046
0.196,0.051455,0.077493,0.051965,0.078375,0.05181,0.14382,0.2991,0.1048,0.040085,0.192,0.19046
0.19611,0.051464,0.0775,0.051976,0.078377,0.051823,0.14382,0.2991,0.10481,0.0401,0.19201,0.19048
0.19622,0.051483,0.077503,0.051978,0.07838,0.051833,0.14383,0.2991,0.10482,0.040114,0.19203,0.19048
0.19633,0.051489,0.077511,0.05198,0.078395,0.051845,0.14383,0.29911,0.10482,0.04013,0.19205,0.19048
0.19644,0.05149,0.077517,0.051981,0.078405,0.051857,0.14383,0.29912,0.10482,0.04013,0.19205,0.1905
0.19656,0.051491,0.07752,0.051994,0.078407,0.051861,0.14383,0.29912,0.10483,0.040137,0.19206,0.19052
0.19667,0.051522,0.07753,0.051994,0.078409,0.051863,0.14384,0.29913,0.10483,0.040149,0.19206,0.19052
0.19678,0.051524,0.077545,0.052009,0.078409,0.051868,0.14384,0.29914,0.10485,0.04015,0.19208,0.19055
0.19689,0.05153,0.077547,0.052027,0.078411,0.051869,0.14384,0.29917,0.10487,0.040152,0.19208,0.19056
0.197,0.051547,0.077573,0.052033,0.078422,0.051872,0.14384,0.29917,0.1049,0.040165,0.19209,0.19057
0.19711,0.051553,0.077582,0.052038,0.078427,0.051877,0.14385,0.29918,0.1049,0.040181,0.1921,0.19058
0.19722,0.05156,0.077593,0.052051,0.078438,0.051894,0.14386,0.29919,0.10491,0.040193,0.1921,0.19059
0.19733,0.051591,0.077597,0.05211,0.078439,0.051903,0.14387,0.29919,0.10491,0.040199,0.1921,0.19061
0.19744,0.051594,0.077598,0.052111,0.078456,0.051908,0.14387,0.2992,0.10491,0.040203,0.19211,0.19062
0.19756,0.051599,0.077602,0.052112,0.078457,0.051913,0.14388,0.29921,0.10492,0.040219,0.19211,0.19063
0.19767,0.051603,0.077604,0.052116,0.078464,0.051918,0.14389,0.29921,0.10494,0.040247,0.19213,0.19064
0.19778,0.051605,0.077618,0.052122,0.078466,0.051922,0.14391,0.29921,0.10495,0.040254,0.19213,0.19065
0.19789,0.051613,0.07763,0.05214,0.07848,0.051928,0.14391,0.29921,0.10497,0.040286,0.19214,0.19065
0.198,0.051626,0.077631,0.052141,0.07848,0.051952,0.14391,0.29922,0.10499,0.040298,0.19214,0.19065
0.19811,0.05163,0.077633,0.052151,0.078481,0.051992,0.14391,0.29926,0.105,0.040299,0.19214,0.19069
0.19822,0.051647,0.077636,0.052155,0.078481,0.051994,0.14393,0.29927,0.105,0.040307,0.19214,0.1907
0.19833,0.051666,0.077643,0.052184,0.078483,0.052008,0.14393,0.29927,0.10502,0.040309,0.19215,0.1907
0.19844,0.051672,0.077643,0.052189,0.078487,0.05201,0.14394,0.29929,0.10502,0.040309,0.19215,0.19071
0.19856,0.051673,0.077645,0.052198,0.0785,0.052017,0.14394,0.2993,0.10504,0.040319,0.19215,0.19072
0.19867,0.051688,0.077656,0.052207,0.078513,0.052031,0.14394,0.2993,0.10504,0.040324,0.19215,0.19072
0.19878,0.051703,0.077662,0.052209,0.078516,0.052045,0.14395,0.29931,0.10504,0.040326,0.19217,0.19072
0.19889,0.051711,0.077671,0.052221,0.078523,0.052057,0.14395,0.29932,0.10505,0.040339,0.19219,0.19073
0.199,0.051762,0.077676,0.052226,0.078545,0.05207,0.14396,0.29933,0.10506,0.04034,0.1922,0.19074
0.19911,0.051764,0.077677,0.052227,0.078548,0.052072,0.14396,0.29936,0.10506,0.04035,0.1922,0.19074
0.19922,0.051769,0.077677,0.052232,0.078548,0.052079,0.14396,0.29938,0.10507,0.040353,0.19221,0.19076
0.19933,0.051771,0.077682,0.052234,0.07857,0.052081,0.14397,0.29939,0.10507,0.040363,0.19221,0.19077
0.19944,0.051773,0.077699,0.052234,0.078581,0.052093,0.14397,0.29939,0.10509,0.040371,0.19221,0.19077
0.19956,0.0518,0.077722,0.052247,0.078591,0.052094,0.14397,0.2994,0.10513,0.040382,0.19222,0.19079
0.19967,0.051804,0.07773,0.052251,0.078598,0.0521,0.14398,0.29941,0.10514,0.040384,0.19222,0.1908
0.19978,0.051806,0.077749,0.052253,0.078603,0.052102,0.14398,0.29941,0.10514,0.0404,0.19225,0.19082
0.19989,0.051813,0.077755,0.052274,0.078607,0.052108,0.14398,0.29942,0.10514,0.040416,0.19226,0.19082
0.2,0.051823,0.077757,0.052279,0.078628,0.052111,0.14398,0.29942,0.10517,0.040419,0.19227,0.19082
0.20011,0.051828,0.077758,0.052285,0.078629,0.052121,0.14399,0.29944,0.10517,0.040426,0.19227,0.19085
0.20022,0.051828,0.077759,0.05229,0.078639,0.052122,0.14399,0.29945,0.10517,0.040438,0.19228,0.19086
0.20033,0.05185,0.077763,0.052291,0.078644,0.052131,0.144,0.29945,0.10519,0.04044,0.19229,0.19088
0.20044,0.051855,0.077766,0.052302,0.078647,0.052161,0.144,0.29945,0.10519,0.040447,0.1923,0.19092
0.20056,0.051877,0.077768,0.052306,0.078662,0.052165,0.144,0.29947,0.10522,0.040449,0.19232,0.19092
0.20067,0.051895,0.07778,0.052307,0.078667,0.052175,0.144,0.29947,0.10522,0.040465,0.19232,0.19097
0.20078,0.0519,0.077792,0.052325,0.078667,0.052176,0.14401,0.29947,0.10522,0.040483,0.19233,0.19097
0.20089,0.051904,0.0778,0.052328,0.078669,0.052177,0.14402,0.29949,0.10522,0.040491,0.19234,0.19099
0.201,0.051906,0.077809,0.052337,0.078675,0.052178,0.14402,0.29949,0.10525,0.040495,0.19235,0.19101
0.20111,0.051937,0.077812,0.052348,0.078676,0.052198,0.14403,0.29949,0.10526,0.040502,0.19235,0.19101
0.20122,0.051956,0.077839,0.052353,0.078677,0.052208,0.14403,0.2995,0.10527,0.040504,0.19237,0.19102
0.20133,0.05196,0.077839,0.052376,0.078678,0.052209,0.14403,0.29952,0.10529,0.040504,0.19241,0.19102
0.20144,0.051961,0.077839,0.052377,0.078682,0.052217,0.14404,0.29953,0.10529,0.040518,0.19241,0.19105
0.20156,0.051965,0.077842,0.052379,0.078682,0.052223,0.14404,0.29954,0.10529,0.040535,0.19243,0.19107
0.20167,0.051965,0.077851,0.052381,0.078687,0.052228,0.14404,0.29954,0.1053,0.040555,0.19244,0.19107
0.20178,0.051989,0.077852,0.052384,0.078689,0.052239,0.14405,0.29955,0.1053,0.040558,0.19245,0.19108
0.20189,0.05202,0.077866,0.052389,0.078695,0.052242,0.14405,0.29956,0.1053,0.040586,0.19246,0.19109
0.202,0.052024,0.07787,0.052395,0.078705,0.052245,0.14405,0.29956,0.10533,0.040586,0.19247,0.19116
0.20211,0.052045,0.077883,0.052397,0.078715,0.052246,0.14406,0.29957,0.10533,0.040602,0.19247,0.19118
0.20222,0.052048,0.077888,0.052411,0.078721,0.052247,0.14406,0.29958,0.10535,0.040638,0.19249,0.1912
0.20233,0.052057,0.077895,0.052427,0.078738,0.052253,0.14407,0.29958,0.10536,0.040639,0.1925,0.19122
0.20244,0.052061,0.077913,0.052428,0.078738,0.052268,0.14408,0.29959,0.10537,0.040656,0.1925,0.19125
0.20256,0.05207,0.077917,0.052431,0.078745,0.052283,0.14409,0.29961,0.10538,0.040665,0.19252,0.19127
0.20267,0.052072,0.077927,0.052432,0.078745,0.052294,0.14409,0.29964,0.10542,0.040699,0.19254,0.19128
0.20278,0.052072,0.077933,0.052435,0.078748,0.052295,0.14409,0.29965,0.10544,0.040721,0.19254,0.19131
0.20289,0.052073,0.077952,0.052437,0.078761,0.0523,0.14409,0.29965,0.10545,0.040724,0.19255,0.19133
0.203,0.052088,0.077953,0.05246,0.078765,0.052309,0.1441,0.29966,0.10546,0.040743,0.19256,0.19133
0.20311,0.052106,0.077966,0.052473,0.078767,0.052318,0.14411,0.29966,0.10549,0.040753,0.19256,0.19135
0.20322,0.052117,0.077972,0.052479,0.078767,0.052326,0.14411,0.29967,0.10549,0.040756,0.19256,0.19136
0.20333,0.052122,0.077974,0.052501,0.07877,0.052332,0.14412,0.29967,0.10549,0.040757,0.19258,0.19137
0.20344,0.052132,0.07798,0.05253,0.078774,0.052335,0.14412,0.29968,0.1055,0.040764,0.19258,0.19137
0.20356,0.05214,0.078001,0.052551,0.078809,0.05234,0.14412,0.29969,0.10552,0.040772,0.19259,0.19139
0.20367,0.052144,0.078005,0.052556,0.07881,0.052368,0.14412,0.29969,0.10553,0.040777,0.19259,0.19141
0.20378,0.052161,0.078006,0.052563,0.078817,0.052375,0.14412,0.2997,0.10555,0.040802,0.19262,0.19141
0.20389,0.05217,0.078031,0.052565,0.078822,0.05239,0.14413,0.29972,0.10556,0.040814,0.19262,0.19144
0.204,0.052174,0.078044,0.05258,0.078826,0.052417,0.14413,0.29973,0.10558,0.04082,0.19263,0.19149
0.20411,0.052178,0.078051,0.052594,0.078827,0.052433,0.14414,0.29973,0.10558,0.040821,0.19264,0.1915
0.20422,0.052193,0.078054,0.052597,0.07883,0.052433,0.14414,0.29973,0.10562,0.040841,0.19264,0.19152
0.20433,0.052197,0.078064,0.052618,0.078838,0.052437,0.14415,0.29975,0.10563,0.040842,0.19264,0.19152
0.20444,0.052198,0.078079,0.052625,0.078843,0.052442,0.14416,0.29975,0.10564,0.040859,0.19266,0.19153
0.20456,0.052201,0.078085,0.052626,0.078853,0.052446,0.14417,0.29975,0.10565,0.040863,0.19268,0.19154
0.20467,0.052215,0.078087,0.05263,0.078858,0.052449,0.14418,0.29975,0.10569,0.04089,0.19269,0.19156
0.20478,0.052228,0.0781,0.052648,0.078859,0.052454,0.14418,0.29975,0.1057,0.040918,0.19269,0.19157
0.20489,0.052229,0.078105,0.052652,0.078874,0.052456,0.14419,0.29976,0.10571,0.040923,0.19271,0.19162
0.205,0.052244,0.07811,0.052657,0.078878,0.052472,0.1442,0.29976,0.10571,0.040926,0.19272,0.19162
0.20511,0.052253,0.078116,0.05266,0.078882,0.052476,0.14421,0.29976,0.10571,0.040928,0.19272,0.19163
0.20522,0.052255,0.07813,0.052669,0.078884,0.052485,0.14421,0.29976,0.10572,0.040931,0.19273,0.19164
0.20533,0.052257,0.078141,0.05267,0.078888,0.052506,0.14421,0.29978,0.10575,0.04096,0.19276,0.19165
0.20544,0.05226,0.078171,0.052684,0.0789,0.052519,0.14422,0.29978,0.10575,0.04096,0.19276,0.19165
0.20556,0.052264,0.078178,0.05269,0.078905,0.052519,0.14423,0.29979,0.10577,0.040989,0.19278,0.19167
0.20567,0.052294,0.078182,0.0527,0.07891,0.052521,0.14424,0.29979,0.10579,0.041011,0.19278,0.19167
0.20578,0.052303,0.078192,0.052703,0.078916,0.052539,0.14425,0.29981,0.10582,0.041012,0.19278,0.19169
0.20589,0.052305,0.078195,0.05271,0.078937,0.052548,0.14425,0.29981,0.10583,0.041024,0.19278,0.1917
0.206,0.052323,0.078218,0.052733,0.078964,0.052559,0.14425,0.29981,0.10585,0.041028,0.1928,0.19172
0.20611,0.052338,0.078219,0.052767,0.078967,0.052606,0.14426,0.29981,0.10587,0.041065,0.19281,0.19173
0.20622,0.052348,0.078222,0.052768,0.07897,0.05263,0.14426,0.29983,0.10589,0.041067,0.19282,0.19175
0.20633,0.052353,0.078223,0.052774,0.078979,0.052632,0.14427,0.29984,0.10591,0.041069,0.19283,0.19176
0.20644,0.052355,0.078251,0.052783,0.078981,0.052638,0.14427,0.29984,0.10591,0.041071,0.19285,0.19177
0.20656,0.052355,0.078252,0.052791,0.078993,0.052643,0.14428,0.29986,0.10592,0.041075,0.19285,0.19178
0.20667,0.052355,0.078252,0.052791,0.078994,0.052648,0.14428,0.29987,0.10594,0.041088,0.19285,0.19179
0.20678,0.052375,0.078253,0.052799,0.078999,0.05265,0.14428,0.29987,0.10595,0.041104,0.19285,0.19181
0.20689,0.052386,0.078259,0.052815,0.079013,0.052666,0.14429,0.29988,0.10595,0.041117,0.19286,0.19181
0.207,0.052418,0.078261,0.052822,0.079019,0.052683,0.14429,0.29988,0.106,0.041119,0.19287,0.19186
0.20711,0.052421,0.078265,0.052831,0.07902,0.052683,0.1443,0.2999,0.10602,0.041136,0.19288,0.19186
0.20722,0.052435,0.078266,0.052834,0.07902,0.052693,0.1443,0.29991,0.10602,0.041145,0.19288,0.19188
0.20733,0.052436,0.078269,0.052852,0.079031,0.052697,0.14431,0.29992,0.10603,0.041146,0.1929,0.19188
0.20744,0.052443,0.078279,0.052855,0.079032,0.052733,0.14431,0.29993,0.10603,0.041158,0.1929,0.19188
0.20756,0.052444,0.078293,0.052908,0.079033,0.052733,0.14432,0.29994,0.10604,0.041178,0.19292,0.19188
0.20767,0.052451,0.078295,0.052911,0.079036,0.052745,0.14432,0.29995,0.10604,0.041183,0.19294,0.19189
0.20778,0.052473,0.078304,0.052933,0.079045,0.052745,0.14432,0.29995,0.10606,0.041188,0.19294,0.1919
0.20789,0.052473,0.078306,0.052944,0.07906,0.052752,0.14434,0.29996,0.10609,0.041191,0.19295,0.19191
0.208,0.05248,0.07831,0.052945,0.079063,0.052755,0.14434,0.29998,0.10609,0.041198,0.19296,0.19193
0.20811,0.052485,0.078314,0.052945,0.07907,0.052768,0.14435,0.29998,0.10609,0.041218,0.19296,0.19195
0.20822,0.0525,0.078315,0.052947,0.07909,0.052782,0.14435,0.29999,0.1061,0.041222,0.19297,0.19197
0.20833,0.052513,0.078319,0.052978,0.079095,0.052785,0.14436,0.29999,0.10611,0.041236,0.19297,0.19205
0.20844,0.052527,0.078334,0.052978,0.079097,0.052816,0.14436,0.3,0.10614,0.041238,0.19298,0.19206
0.20856,0.05254,0.078355,0.052998,0.079106,0.052818,0.14436,0.30001,0.10614,0.041261,0.193,0.19207
0.20867,0.052543,0.078365,0.053004,0.079111,0.052834,0.14437,0.30001,0.10616,0.041286,0.193,0.19207
0.20878,0.052553,0.07837,0.053009,0.079115,0.052835,0.14437,0.30002,0.10616,0.041296,0.19302,0.19208
0.20889,0.052553,0.078383,0.053013,0.079117,0.052835,0.14438,0.30003,0.10619,0.041309,0.19304,0.19209
0.209,0.052554,0.078386,0.053022,0.079127,0.052838,0.14438,0.30003,0.1062,0.041314,0.19304,0.19209
0.20911,0.052584,0.078413,0.053025,0.079135,0.052853,0.14438,0.30004,0.1062,0.041368,0.19305,0.19209
0.20922,0.052591,0.078427,0.053027,0.079142,0.052867,0.14438,0.30004,0.10621,0.04141,0.19305,0.1921
0.20933,0.052593,0.078437,0.053032,0.079142,0.052877,0.14439,0.30005,0.10621,0.041412,0.19306,0.19211
0.20944,0.052608,0.078441,0.053034,0.07916,0.052881,0.14439,0.30006,0.10622,0.041418,0.19307,0.19211
0.20956,0.052618,0.078452,0.053037,0.079163,0.052884,0.14441,0.30008,0.10624,0.041436,0.19309,0.19212
0.20967,0.052629,0.078454,0.053095,0.079166,0.052902,0.14441,0.3001,0.10624,0.041447,0.1931,0.19213
0.20978,0.052644,0.078457,0.053097,0.079167,0.052907,0.14441,0.30011,0.10624,0.041465,0.1931,0.19213
0.20989,0.052647,0.078457,0.053099,0.079191,0.052922,0.14442,0.30013,0.10627,0.041511,0.19311,0.19214
0.21,0.052666,0.078461,0.053103,0.079201,0.052928,0.14442,0.30013,0.10627,0.041527,0.19312,0.19219
0.21011,0.05267,0.078463,0.053104,0.079201,0.052929,0.14442,0.30013,0.10628,0.04155,0.19314,0.19219
0.21022,0.052681,0.078469,0.053106,0.079205,0.052931,0.14443,0.30013,0.10628,0.04158,0.19317,0.19219
0.21033,0.052683,0.07847,0.05312,0.079215,0.052937,0.14443,0.30014,0.10629,0.041588,0.19317,0.19222
0.21044,0.052687,0.078492,0.053121,0.079216,0.05294,0.14443,0.30014,0.1063,0.04159,0.19318,0.19222
0.21056,0.052691,0.078501,0.053133,0.079236,0.052941,0.14444,0.30015,0.10631,0.04161,0.19318,0.19224
0.21067,0.052694,0.078507,0.053136,0.079266,0.052962,0.14444,0.30015,0.10631,0.041644,0.1932,0.19229
0.21078,0.052696,0.078517,0.053164,0.079273,0.052969,0.14445,0.30015,0.10632,0.041646,0.1932,0.19234
0.21089,0.05272,0.078517,0.053169,0.079273,0.052982,0.14445,0.30016,0.10632,0.041652,0.19321,0.19236
0.211,0.052728,0.078519,0.053179,0.079276,0.052987,0.14445,0.30016,0.10633,0.041709,0.19321,0.19239
0.21111,0.052733,0.078522,0.053184,0.079281,0.052992,0.14446,0.30016,0.10634,0.041718,0.19322,0.19244
0.21122,0.052733,0.078541,0.053197,0.079282,0.053004,0.14447,0.30018,0.10634,0.041732,0.19325,0.19245
0.21133,0.052739,0.078566,0.0532,0.079283,0.053006,0.14447,0.30019,0.10635,0.041737,0.19325,0.19245
0.21144,0.052762,0.078569,0.053242,0.079288,0.053018,0.14449,0.30021,0.10635,0.041751,0.19327,0.19245
0.21156,0.052774,0.078571,0.053249,0.079296,0.05304,0.1445,0.30022,0.10636,0.041755,0.19328,0.19246
0.21167,0.052779,0.078581,0.053259,0.07931,0.053051,0.1445,0.30023,0.10637,0.041757,0.19329,0.19246
0.21178,0.052789,0.078587,0.053261,0.079311,0.053066,0.14451,0.30024,0.10637,0.041766,0.19329,0.19248
0.21189,0.052791,0.078587,0.053269,0.079313,0.053087,0.14452,0.30024,0.10638,0.041771,0.1933,0.19249
0.212,0.052793,0.078597,0.053283,0.079328,0.053097,0.14452,0.30024,0.10638,0.041782,0.19331,0.19249
0.21211,0.052794,0.078599,0.053302,0.079336,0.053101,0.14454,0.30025,0.10639,0.041785,0.19332,0.19249
0.21222,0.052807,0.078604,0.053307,0.079343,0.053104,0.14455,0.30025,0.10639,0.041803,0.19332,0.19255
0.21233,0.05281,0.078606,0.053309,0.079344,0.053112,0.14455,0.30025,0.10639,0.041804,0.19333,0.19257
0.21244,0.052813,0.078609,0.053317,0.079349,0.053114,0.14456,0.30027,0.10639,0.041809,0.19334,0.19265
0.21256,0.052814,0.078609,0.053321,0.079353,0.053133,0.14456,0.30027,0.1064,0.041817,0.19334,0.19266
0.21267,0.052826,0.078638,0.053324,0.079385,0.053149,0.14458,0.30028,0.1064,0.041821,0.19337,0.19266
0.21278,0.052828,0.078651,0.053329,0.079386,0.053153,0.14458,0.3003,0.1064,0.041834,0.19339,0.19268
0.21289,0.052835,0.078657,0.053337,0.079416,0.053159,0.14459,0.3003,0.10641,0.041837,0.19339,0.19268
0.213,0.052837,0.078669,0.053338,0.079416,0.053161,0.14459,0.30032,0.10641,0.041837,0.1934,0.19271
0.21311,0.052839,0.078674,0.05334,0.079429,0.053161,0.1446,0.30033,0.10642,0.04184,0.19341,0.19271
0.21322,0.052846,0.078675,0.053349,0.07943,0.053184,0.14461,0.30034,0.10643,0.041847,0.19344,0.19273
0.21333,0.052846,0.078687,0.05335,0.079431,0.053201,0.14461,0.30035,0.10645,0.041851,0.19344,0.19275
0.21344,0.052851,0.078692,0.053374,0.079431,0.053207,0.14462,0.30035,0.10647,0.041861,0.19345,0.19276
0.21356,0.052852,0.078702,0.053387,0.079433,0.05322,0.14464,0.30036,0.10649,0.041893,0.19345,0.19277
0.21367,0.052854,0.078708,0.0534,0.079433,0.053225,0.14464,0.30039,0.10649,0.041905,0.19346,0.1928
0.21378,0.052861,0.078709,0.053402,0.079445,0.05323,0.14464,0.30039,0.1065,0.041908,0.19347,0.19281
0.21389,0.052869,0.078721,0.053402,0.079449,0.053253,0.14464,0.30039,0.1065,0.041935,0.19348,0.19282
0.214,0.052876,0.078721,0.053406,0.079463,0.053272,0.14464,0.30039,0.1065,0.04198,0.19348,0.19282
0.21411,0.052884,0.078724,0.053412,0.079467,0.053281,0.14465,0.30041,0.10652,0.041986,0.19348,0.19282
0.21422,0.052901,0.078725,0.053415,0.079487,0.053315,0.14466,0.30041,0.10653,0.041989,0.19348,0.19283
0.21433,0.052903,0.078742,0.053426,0.079494,0.053316,0.14468,0.30044,0.10653,0.042028,0.19349,0.19284
0.21444,0.052918,0.07875,0.053426,0.079508,0.053322,0.14468,0.30044,0.10654,0.04203,0.19349,0.19288
0.21456,0.05293,0.078752,0.053442,0.079519,0.053322,0.14468,0.30044,0.10656,0.04205,0.1935,0.19294
0.21467,0.05293,0.078763,0.053461,0.07952,0.05333,0.14469,0.30045,0.10656,0.042065,0.19351,0.19294
0.21478,0.052936,0.078765,0.053467,0.079522,0.053341,0.14469,0.30046,0.10657,0.042079,0.19354,0.19294
0.21489,0.052944,0.078791,0.053471,0.079532,0.053349,0.1447,0.30046,0.10657,0.0421,0.19354,0.19298
0.215,0.052949,0.078794,0.053472,0.079536,0.053365,0.1447,0.30047,0.10659,0.042121,0.19355,0.19298
0.21511,0.052966,0.078799,0.053474,0.079539,0.05337,0.14471,0.30047,0.10659,0.042131,0.19356,0.19299
0.21522,0.05297,0.078802,0.053477,0.079544,0.05337,0.14472,0.30047,0.10659,0.042133,0.19357,0.19299
0.21533,0.052971,0.07881,0.053483,0.079545,0.053379,0.14472,0.30048,0.10663,0.042134,0.19357,0.19304
0.21544,0.05299,0.078838,0.053483,0.079564,0.053385,0.14472,0.30048,0.10666,0.042146,0.19358,0.19304
0.21556,0.052996,0.078839,0.053483,0.079576,0.053389,0.14472,0.3005,0.10669,0.042155,0.19359,0.19306
0.21567,0.052998,0.078841,0.053501,0.079592,0.053398,0.14473,0.3005,0.1067,0.042156,0.19361,0.19307
0.21578,0.053005,0.078843,0.053516,0.079594,0.05341,0.14473,0.30052,0.10671,0.042171,0.19362,0.19308
0.21589,0.053006,0.078849,0.053516,0.079603,0.053413,0.14473,0.30052,0.10672,0.042183,0.19362,0.1931
0.216,0.053008,0.07885,0.053518,0.079615,0.053419,0.14473,0.30053,0.10673,0.042195,0.19363,0.1931
0.21611,0.053025,0.078853,0.053522,0.07962,0.053425,0.14473,0.30053,0.10673,0.042196,0.19364,0.19311
0.21622,0.053028,0.078863,0.053554,0.079633,0.053438,0.14473,0.30054,0.10674,0.042227,0.19367,0.19312
0.21633,0.05303,0.078872,0.053555,0.079637,0.053442,0.14474,0.30055,0.10674,0.04223,0.1937,0.19313
0.21644,0.053053,0.078883,0.053562,0.079643,0.053474,0.14474,0.30055,0.10675,0.042238,0.19372,0.19314
0.21656,0.053062,0.078892,0.053565,0.079644,0.053484,0.14474,0.30055,0.10676,0.042287,0.19373,0.19319
0.21667,0.053084,0.078915,0.053577,0.079645,0.053488,0.14475,0.30055,0.10677,0.042287,0.19373,0.19319
0.21678,0.053088,0.078917,0.053579,0.079646,0.053503,0.14475,0.30056,0.10677,0.042287,0.19374,0.1932
0.21689,0.05309,0.078918,0.053582,0.079675,0.053519,0.14476,0.30057,0.10677,0.042293,0.19374,0.19323
0.217,0.053096,0.07893,0.053595,0.079679,0.053552,0.14477,0.30058,0.10677,0.042313,0.19375,0.19324
0.21711,0.053103,0.078932,0.053604,0.079683,0.053559,0.14477,0.30061,0.10678,0.042317,0.19375,0.19329
0.21722,0.053122,0.078945,0.053609,0.0797,0.053574,0.14478,0.30061,0.10678,0.04233,0.19375,0.19329
0.21733,0.053149,0.078945,0.053622,0.079704,0.053575,0.14478,0.30063,0.10679,0.042332,0.19376,0.19329
0.21744,0.053157,0.078946,0.053635,0.079716,0.053577,0.14479,0.30063,0.10679,0.042344,0.19376,0.19332
0.21756,0.053159,0.078968,0.053639,0.079726,0.053581,0.14479,0.30065,0.10681,0.042347,0.19377,0.19335
0.21767,0.053163,0.078968,0.053643,0.079727,0.053612,0.14479,0.30065,0.10682,0.042378,0.19379,0.19336
0.21778,0.05317,0.07897,0.053648,0.079733,0.053619,0.1448,0.30065,0.10682,0.042386,0.1938,0.19336
0.21789,0.053177,0.078978,0.053653,0.079733,0.053682,0.1448,0.30068,0.10682,0.04239,0.1938,0.19337
0.218,0.053185,0.07898,0.053653,0.079741,0.053695,0.14481,0.30069,0.10683,0.042444,0.1938,0.19338
0.21811,0.053187,0.078982,0.053674,0.079741,0.053708,0.14482,0.3007,0.10683,0.042451,0.1938,0.1934
0.21822,0.053192,0.078991,0.053675,0.079742,0.05375,0.14482,0.3007,0.10683,0.042464,0.19381,0.1934
0.21833,0.053195,0.079013,0.053678,0.079746,0.053765,0.14482,0.3007,0.10684,0.042486,0.19383,0.19341
0.21844,0.053197,0.07902,0.053685,0.079746,0.053765,0.14483,0.3007,0.10685,0.042499,0.19386,0.19342
0.21856,0.053199,0.079022,0.053711,0.07977,0.053772,0.14483,0.30071,0.10686,0.042502,0.1939,0.19343
0.21867,0.053203,0.079024,0.053718,0.079776,0.053774,0.14484,0.30072,0.10687,0.042503,0.19394,0.19344
0.21878,0.053205,0.07903,0.053719,0.079777,0.053797,0.14485,0.30073,0.10689,0.04251,0.19395,0.19345
0.21889,0.053222,0.079031,0.053728,0.079786,0.053802,0.14486,0.30073,0.10689,0.042529,0.19397,0.19347
0.219,0.053236,0.079045,0.053746,0.07979,0.053814,0.14487,0.30074,0.1069,0.042532,0.19398,0.19348
0.21911,0.053241,0.079061,0.053753,0.079797,0.05383,0.14488,0.30074,0.1069,0.042534,0.19399,0.1935
0.21922,0.053242,0.079063,0.053759,0.079799,0.053839,0.14488,0.30074,0.10691,0.042555,0.19401,0.19353
0.21933,0.053253,0.079068,0.053762,0.079811,0.053843,0.14488,0.30077,0.10691,0.042566,0.19401,0.19355
0.21944,0.053257,0.07907,0.053771,0.079818,0.053844,0.14488,0.30078,0.10692,0.042567,0.19401,0.19356
0.21956,0.053267,0.079073,0.053787,0.079829,0.053855,0.14488,0.3008,0.10692,0.042574,0.19403,0.19356
0.21967,0.053274,0.079081,0.053827,0.079836,0.053861,0.14489,0.3008,0.10692,0.042575,0.19404,0.19356
0.21978,0.053276,0.079085,0.053827,0.079839,0.053866,0.14489,0.3008,0.10693,0.04258,0.19404,0.19358
0.21989,0.053277,0.079089,0.053849,0.079871,0.053878,0.1449,0.30083,0.10695,0.042581,0.19404,0.19359
0.22,0.05328,0.079092,0.053854,0.079874,0.053884,0.14491,0.30084,0.10696,0.042584,0.19405,0.19359
0.22011,0.053292,0.079095,0.053855,0.079883,0.053899,0.14491,0.30084,0.10699,0.042595,0.19406,0.19362
0.22022,0.053293,0.0791,0.053876,0.079905,0.05392,0.14491,0.30085,0.10702,0.042601,0.19406,0.19363
0.22033,0.053301,0.079102,0.053886,0.079915,0.053924,0.14491,0.30085,0.10704,0.042608,0.19407,0.19363
0.22044,0.053302,0.079104,0.053898,0.079917,0.053938,0.14493,0.30086,0.10705,0.04261,0.19408,0.19366
0.22056,0.053302,0.079121,0.053903,0.079921,0.053947,0.14493,0.30086,0.10706,0.042631,0.19408,0.19367
0.22067,0.053306,0.079135,0.053909,0.079928,0.053961,0.14493,0.30086,0.10706,0.042632,0.19408,0.19369
0.22078,0.053306,0.07914,0.053909,0.079929,0.053963,0.14494,0.30087,0.10707,0.042699,0.19409,0.1937
0.22089,0.053321,0.079152,0.053912,0.079941,0.053975,0.14495,0.30088,0.10708,0.042708,0.19409,0.1937
0.221,0.053325,0.07917,0.05392,0.079941,0.053977,0.14497,0.30089,0.10708,0.042732,0.1941,0.19371
0.22111,0.053333,0.079206,0.053937,0.079943,0.054002,0.14498,0.30089,0.10708,0.042734,0.1941,0.19371
0.22122,0.053339,0.079213,0.053969,0.079945,0.054007,0.14498,0.30089,0.10708,0.042737,0.1941,0.19371
0.22133,0.053346,0.079217,0.053971,0.079947,0.05401,0.14499,0.30089,0.10709,0.04274,0.1941,0.19372
0.22144,0.05335,0.07922,0.05398,0.079953,0.054011,0.145,0.3009,0.1071,0.04274,0.19412,0.19373
0.22156,0.053358,0.07922,0.05398,0.079958,0.054013,0.145,0.30091,0.10713,0.042749,0.19412,0.19374
0.22167,0.053361,0.079238,0.05398,0.079971,0.054014,0.145,0.30093,0.10713,0.042753,0.19413,0.19376
0.22178,0.053364,0.079242,0.053988,0.079974,0.054068,0.14502,0.30093,0.10713,0.042762,0.19416,0.19376
0.22189,0.05338,0.079245,0.053997,0.079977,0.054078,0.14502,0.30094,0.10716,0.042766,0.19421,0.19376
0.222,0.053386,0.079254,0.054009,0.07998,0.054083,0.14503,0.30094,0.10717,0.04277,0.19422,0.19377
0.22211,0.053388,0.079266,0.054012,0.079987,0.054085,0.14504,0.30097,0.10719,0.042772,0.19425,0.19378
0.22222,0.053397,0.079276,0.054018,0.07999,0.054106,0.14504,0.30098,0.1072,0.042776,0.19426,0.19381
0.22233,0.053407,0.079289,0.054029,0.079995,0.054107,0.14505,0.30098,0.10721,0.042781,0.19428,0.19381
0.22244,0.053429,0.079298,0.054031,0.080015,0.05411,0.14505,0.30099,0.10725,0.04279,0.19428,0.19386
0.22256,0.05343,0.079298,0.054033,0.080018,0.054119,0.14505,0.301,0.10727,0.042794,0.19429,0.19389
0.22267,0.05344,0.0793,0.054034,0.080023,0.05413,0.14506,0.30101,0.10728,0.042796,0.19429,0.19389
0.22278,0.053442,0.079304,0.054045,0.08003,0.054139,0.14506,0.30101,0.10728,0.042805,0.19429,0.19389
0.22289,0.053449,0.079308,0.054047,0.080037,0.054141,0.14506,0.30102,0.10729,0.042815,0.19429,0.19389
0.223,0.053454,0.079313,0.054059,0.080055,0.054162,0.14506,0.30104,0.10729,0.042827,0.1943,0.19389
0.22311,0.053455,0.079314,0.05406,0.080057,0.05418,0.14507,0.30104,0.10729,0.042853,0.19433,0.1939
0.22322,0.053466,0.079314,0.05406,0.08006,0.054186,0.14507,0.30105,0.10731,0.042855,0.19434,0.1939
0.22333,0.053483,0.079318,0.054062,0.080061,0.054192,0.14507,0.30106,0.10732,0.042858,0.19436,0.19391
0.22344,0.05349,0.07932,0.054065,0.080074,0.054208,0.14507,0.30106,0.10732,0.042864,0.19438,0.19391
0.22356,0.053494,0.079327,0.054072,0.08008,0.054213,0.14509,0.30106,0.10732,0.042865,0.1944,0.19392
0.22367,0.053496,0.07934,0.054079,0.080081,0.054231,0.14509,0.30107,0.10732,0.042889,0.1944,0.19393
0.22378,0.053508,0.079346,0.054085,0.080086,0.054236,0.14509,0.30108,0.10733,0.04289,0.1944,0.19394
0.22389,0.05352,0.079347,0.054087,0.080093,0.05425,0.14509,0.30108,0.10735,0.042918,0.1944,0.19394
0.224,0.053523,0.079348,0.054113,0.080096,0.054256,0.14511,0.30109,0.10735,0.04292,0.19443,0.19394
0.22411,0.053529,0.079353,0.054115,0.080097,0.054269,0.14512,0.30109,0.10737,0.042937,0.19445,0.19397
0.22422,0.053532,0.079359,0.054115,0.080098,0.05427,0.14512,0.30111,0.10738,0.042937,0.19445,0.19398
0.22433,0.05354,0.079366,0.054116,0.080104,0.054274,0.14514,0.30111,0.10739,0.04296,0.19445,0.19399
0.22444,0.053551,0.079368,0.05413,0.080106,0.054299,0.14514,0.30112,0.10739,0.042965,0.19446,0.194
0.22456,0.053556,0.079373,0.054145,0.080116,0.054328,0.14514,0.30113,0.1074,0.042975,0.19448,0.194
0.22467,0.053559,0.079398,0.05416,0.080121,0.054331,0.14514,0.30113,0.10741,0.042987,0.19448,0.19401
0.22478,0.05358,0.079403,0.054175,0.080124,0.05434,0.14515,0.30114,0.10742,0.042988,0.19449,0.19401
0.22489,0.053583,0.079408,0.054179,0.080126,0.054369,0.14515,0.30114,0.10742,0.042999,0.1945,0.19403
0.225,0.0536,0.079409,0.054237,0.080127,0.054385,0.14515,0.30114,0.10742,0.043002,0.19453,0.19406
0.22511,0.053603,0.079419,0.054242,0.080128,0.054388,0.14515,0.30115,0.10742,0.043019,0.19453,0.19406
0.22522,0.053603,0.079422,0.05425,0.080142,0.054402,0.14516,0.30115,0.10744,0.043027,0.19454,0.19407
0.22533,0.053605,0.079434,0.054285,0.080164,0.054407,0.14516,0.30116,0.10744,0.043035,0.19455,0.19409
0.22544,0.053614,0.079434,0.05431,0.080168,0.054408,0.14516,0.30116,0.10745,0.043068,0.19456,0.19412
0.22556,0.053639,0.079459,0.054317,0.080176,0.054431,0.14518,0.30117,0.10745,0.043068,0.19457,0.19412
0.22567,0.053653,0.079475,0.054322,0.080188,0.054436,0.14518,0.30118,0.10746,0.043069,0.19458,0.19417
0.22578,0.053665,0.079477,0.054336,0.080207,0.05444,0.14518,0.30119,0.10746,0.043073,0.19458,0.19419
0.22589,0.053677,0.079488,0.054339,0.080221,0.054475,0.14519,0.30119,0.10748,0.043082,0.19459,0.1942
0.226,0.053679,0.079489,0.054347,0.080221,0.054489,0.14521,0.3012,0.10749,0.043106,0.1946,0.19421
0.22611,0.053681,0.079491,0.054358,0.080224,0.054498,0.14521,0.30121,0.10749,0.043111,0.19462,0.19428
0.22622,0.053683,0.079495,0.054366,0.080224,0.054504,0.14521,0.30124,0.10751,0.043118,0.19464,0.19429
0.22633,0.053708,0.079501,0.054366,0.080227,0.054508,0.14522,0.30124,0.10752,0.043128,0.19465,0.1943
0.22644,0.053709,0.079517,0.054372,0.080246,0.054509,0.14522,0.30125,0.10754,0.04315,0.19466,0.19434
0.22656,0.053712,0.079521,0.054382,0.080254,0.054517,0.14523,0.30125,0.10754,0.043151,0.19467,0.19434
0.22667,0.053712,0.079526,0.054383,0.080259,0.054543,0.14524,0.30126,0.10754,0.043156,0.19467,0.19436
0.22678,0.053731,0.07954,0.054417,0.080261,0.054543,0.14524,0.30127,0.10756,0.043165,0.19468,0.19438
0.22689,0.053746,0.079542,0.054418,0.080261,0.054618,0.14525,0.30128,0.10756,0.04318,0.19468,0.19439
0.227,0.053746,0.079547,0.05442,0.080261,0.054638,0.14525,0.30128,0.10757,0.04319,0.19469,0.1944
0.22711,0.053756,0.079561,0.054428,0.080263,0.05464,0.14526,0.30128,0.10758,0.043215,0.1947,0.19441
0.22722,0.05376,0.079562,0.054428,0.080285,0.054647,0.14526,0.30128,0.10759,0.043216,0.19471,0.19442
0.22733,0.053772,0.079573,0.054431,0.080285,0.054679,0.14527,0.30129,0.10762,0.043223,0.19473,0.19442
0.22744,0.053787,0.079584,0.054452,0.080289,0.054686,0.14527,0.3013,0.10762,0.043229,0.19474,0.19446
0.22756,0.053788,0.079609,0.05446,0.080294,0.054687,0.14527,0.3013,0.10763,0.043232,0.19475,0.19449
0.22767,0.053791,0.079617,0.054474,0.080299,0.054687,0.14528,0.30131,0.10763,0.043253,0.19475,0.19449
0.22778,0.053793,0.079643,0.054486,0.080301,0.054697,0.14529,0.30131,0.10765,0.043255,0.19476,0.19451
0.22789,0.053806,0.07965,0.0545,0.080311,0.054703,0.14529,0.30131,0.1077,0.043259,0.19477,0.19452
0.228,0.05381,0.079653,0.054504,0.080314,0.054703,0.14529,0.30132,0.10772,0.043265,0.19478,0.19453
0.22811,0.053812,0.079654,0.054505,0.080316,0.054709,0.1453,0.30132,0.10774,0.043282,0.1948,0.19454
0.22822,0.05383,0.079656,0.054507,0.080319,0.05471,0.14531,0.30132,0.10775,0.04329,0.19481,0.1946
0.22833,0.053832,0.079659,0.054535,0.080325,0.054719,0.14531,0.30133,0.10775,0.043313,0.19482,0.19461
0.22844,0.053833,0.079661,0.054536,0.080346,0.054728,0.14531,0.30135,0.10775,0.043315,0.19483,0.19462
0.22856,0.053847,0.079666,0.054549,0.080362,0.054728,0.14532,0.30135,0.10776,0.043326,0.19483,0.19462
0.22867,0.053852,0.079667,0.054549,0.08037,0.054753,0.14532,0.30135,0.10777,0.043365,0.19484,0.19465
0.22878,0.053874,0.07968,0.054552,0.080371,0.054766,0.14533,0.30136,0.10778,0.04337,0.19484,0.19468
0.22889,0.053875,0.079694,0.054561,0.080391,0.054784,0.14534,0.30136,0.10779,0.043381,0.19486,0.19469
0.229,0.053886,0.079697,0.054579,0.080391,0.054785,0.14535,0.30137,0.10779,0.043382,0.19487,0.1947
0.22911,0.053893,0.079724,0.05458,0.080404,0.054788,0.14535,0.30137,0.10781,0.043384,0.19487,0.19471
0.22922,0.053894,0.079735,0.054587,0.080417,0.05481,0.14536,0.30138,0.10781,0.043391,0.19489,0.19472
0.22933,0.0539,0.079735,0.054593,0.080426,0.054813,0.14536,0.30139,0.10781,0.043394,0.19489,0.19472
0.22944,0.053901,0.079736,0.0546,0.080428,0.054822,0.14536,0.30139,0.10783,0.043405,0.19491,0.19472
0.22956,0.053908,0.079739,0.054619,0.080432,0.054837,0.14536,0.30139,0.10784,0.043465,0.19493,0.19473
0.22967,0.053915,0.079755,0.054629,0.080438,0.054842,0.14536,0.30139,0.10785,0.04347,0.19493,0.19477
0.22978,0.053918,0.079756,0.054635,0.080447,0.054853,0.14538,0.3014,0.10787,0.04348,0.19494,0.19477
0.22989,0.053919,0.079761,0.054637,0.08045,0.054853,0.14539,0.30141,0.10788,0.043486,0.19494,0.19478
0.23,0.053929,0.079767,0.054648,0.080456,0.054863,0.14539,0.30142,0.10788,0.043497,0.19494,0.19479
0.23011,0.053935,0.079779,0.054662,0.080478,0.054901,0.14539,0.30143,0.10789,0.043503,0.19494,0.1948
0.23022,0.053935,0.079795,0.054664,0.08048,0.054903,0.14541,0.30144,0.10793,0.043504,0.19494,0.19482
0.23033,0.053943,0.079795,0.054673,0.080483,0.054904,0.14541,0.30144,0.10795,0.043558,0.19494,0.19483
0.23044,0.053953,0.079803,0.054687,0.080508,0.054908,0.14541,0.30145,0.10798,0.043558,0.19495,0.19485
0.23056,0.053955,0.079806,0.054688,0.080522,0.054912,0.14541,0.30145,0.10799,0.043571,0.19497,0.19485
0.23067,0.053969,0.079807,0.054704,0.080536,0.054926,0.14542,0.30145,0.10799,0.043591,0.19497,0.19486
0.23078,0.05397,0.079825,0.054704,0.080552,0.054931,0.14542,0.30145,0.10802,0.043596,0.19497,0.19488
0.23089,0.05399,0.079863,0.054711,0.080558,0.054938,0.14542,0.30146,0.10804,0.04364,0.19497,0.19489
0.231,0.053997,0.079898,0.054712,0.080561,0.054944,0.14543,0.30148,0.10805,0.043641,0.19498,0.1949
0.23111,0.054011,0.079904,0.054721,0.080575,0.054949,0.14545,0.30149,0.10805,0.043656,0.19498,0.19492
0.23122,0.054012,0.079915,0.054734,0.080592,0.054966,0.14545,0.30149,0.10806,0.043682,0.19499,0.19493
0.23133,0.054019,0.079925,0.054739,0.080606,0.054971,0.14545,0.30149,0.10807,0.043718,0.19501,0.19493
0.23144,0.054023,0.079936,0.054743,0.080606,0.054986,0.14546,0.30149,0.10809,0.043724,0.19501,0.19496
0.23156,0.054023,0.079941,0.054751,0.080607,0.054987,0.14546,0.3015,0.10812,0.043738,0.19502,0.19496
0.23167,0.054029,0.079944,0.054755,0.080616,0.05503,0.14546,0.30151,0.10812,0.043754,0.19503,0.19497
0.23178,0.05404,0.079945,0.054766,0.080629,0.055033,0.14547,0.30151,0.10813,0.043789,0.19503,0.19497
0.23189,0.054044,0.079946,0.054768,0.080645,0.055034,0.14547,0.30154,0.10813,0.04379,0.19506,0.19498
0.232,0.054044,0.079949,0.05477,0.080655,0.055035,0.14547,0.30155,0.10816,0.043822,0.19508,0.19499
0.23211,0.054047,0.079956,0.054778,0.080678,0.055042,0.14549,0.30155,0.10816,0.043825,0.1951,0.19504
0.23222,0.054056,0.079967,0.054782,0.080692,0.055057,0.14549,0.30155,0.10816,0.043875,0.19511,0.19506
0.23233,0.054071,0.07997,0.054784,0.08071,0.055105,0.14552,0.30156,0.10817,0.043878,0.19512,0.19506
0.23244,0.054075,0.079976,0.054787,0.080718,0.055114,0.14552,0.30156,0.1082,0.043882,0.19513,0.19511
0.23256,0.054079,0.079984,0.054797,0.080745,0.055118,0.14552,0.30156,0.10821,0.043894,0.19514,0.19513
0.23267,0.054082,0.079989,0.054805,0.080758,0.055135,0.14552,0.30157,0.10826,0.043897,0.19514,0.19515
0.23278,0.054084,0.080028,0.054805,0.080769,0.055144,0.14552,0.30158,0.10826,0.0439,0.19516,0.19518
0.23289,0.054117,0.080041,0.054809,0.080769,0.055149,0.14552,0.30159,0.10827,0.0439,0.19517,0.19518
0.233,0.05413,0.080044,0.054811,0.080775,0.05515,0.14553,0.30163,0.10828,0.043919,0.19518,0.19519
0.23311,0.054135,0.080046,0.054811,0.080791,0.055157,0.14553,0.30164,0.10833,0.043927,0.19521,0.19519
0.23322,0.054141,0.080049,0.054818,0.080793,0.055161,0.14553,0.30164,0.10833,0.043938,0.19521,0.1952
0.23333,0.054142,0.080056,0.054824,0.080825,0.055179,0.14553,0.30164,0.10833,0.043942,0.19522,0.1952
0.23344,0.054149,0.080057,0.054834,0.080826,0.055187,0.14553,0.30164,0.10833,0.043942,0.19523,0.1952
0.23356,0.054172,0.08006,0.054843,0.08085,0.055206,0.14555,0.30165,0.10835,0.043943,0.19523,0.19522
0.23367,0.05418,0.080062,0.054845,0.080853,0.05522,0.14555,0.30165,0.10835,0.043947,0.19523,0.19524
0.23378,0.054182,0.080067,0.054855,0.080868,0.05523,0.14556,0.30165,0.10836,0.043973,0.19523,0.19524
0.23389,0.054184,0.08007,0.054867,0.080871,0.055234,0.14556,0.30166,0.10838,0.04398,0.19523,0.19524
0.234,0.054186,0.080077,0.054873,0.080871,0.055239,0.14556,0.30166,0.10838,0.043981,0.19524,0.19527
0.23411,0.054197,0.080096,0.054879,0.080876,0.055243,0.14557,0.30167,0.10839,0.044004,0.19525,0.19528
0.23422,0.054208,0.0801,0.05492,0.080881,0.055246,0.14557,0.30167,0.10839,0.044005,0.19526,0.19528
0.23433,0.054226,0.080103,0.054925,0.080888,0.055253,0.14557,0.30168,0.1084,0.044012,0.19526,0.19529
0.23444,0.054243,0.080107,0.054932,0.080891,0.055254,0.14559,0.30168,0.1084,0.044039,0.19527,0.19535
0.23456,0.054245,0.080123,0.054946,0.080914,0.055259,0.14559,0.30169,0.10841,0.044043,0.19528,0.19535
0.23467,0.054273,0.080139,0.054956,0.080914,0.05527,0.14559,0.30171,0.10841,0.04406,0.19529,0.19535
0.23478,0.054281,0.080141,0.054962,0.080915,0.055282,0.1456,0.30171,0.10841,0.044072,0.19529,0.1954
0.23489,0.054292,0.080147,0.054967,0.080922,0.055307,0.1456,0.30171,0.10842,0.044074,0.1953,0.19542
0.235,0.054295,0.080166,0.054972,0.080948,0.055312,0.1456,0.30174,0.10842,0.044079,0.1953,0.19546
0.23511,0.054295,0.080166,0.054972,0.080957,0.05532,0.14561,0.30174,0.10844,0.044126,0.1953,0.19548
0.23522,0.054295,0.080175,0.054979,0.080974,0.055333,0.14562,0.30175,0.10844,0.044137,0.19533,0.19549
0.23533,0.054296,0.080182,0.054995,0.080976,0.055335,0.14563,0.30175,0.10845,0.044149,0.19534,0.1955
0.23544,0.05431,0.080194,0.054996,0.080988,0.055349,0.14563,0.30175,0.10846,0.044165,0.19534,0.19552
0.23556,0.05432,0.080194,0.054998,0.081011,0.055355,0.14563,0.30175,0.10847,0.044174,0.19534,0.19553
0.23567,0.054323,0.080211,0.055015,0.081024,0.055361,0.14563,0.30178,0.10849,0.04419,0.19535,0.19553
0.23578,0.054326,0.080215,0.05502,0.081032,0.055367,0.14563,0.30178,0.10849,0.044205,0.19535,0.19556
0.23589,0.05433,0.080218,0.055034,0.08104,0.055423,0.14564,0.30179,0.1085,0.044219,0.19535,0.19558
0.236,0.054332,0.080236,0.055043,0.081043,0.055435,0.14565,0.30179,0.1085,0.044226,0.19536,0.19559
0.23611,0.054334,0.080237,0.055044,0.081045,0.055442,0.14565,0.30179,0.10852,0.044226,0.19537,0.1956
0.23622,0.054349,0.080239,0.055056,0.081048,0.055457,0.14565,0.3018,0.10852,0.044258,0.19537,0.1956
0.23633,0.054359,0.080244,0.055064,0.081055,0.055459,0.14566,0.3018,0.10853,0.044265,0.19538,0.1956
0.23644,0.054361,0.080245,0.055078,0.081066,0.055462,0.14566,0.30181,0.10853,0.044281,0.19539,0.19561
0.23656,0.05437,0.08025,0.055081,0.081071,0.055473,0.14567,0.30181,0.10854,0.044296,0.19539,0.19562
0.23667,0.054371,0.08025,0.055082,0.081084,0.055477,0.14567,0.30182,0.10854,0.044317,0.1954,0.19563
0.23678,0.054388,0.080254,0.05509,0.0811,0.05548,0.14567,0.30183,0.10854,0.044323,0.19542,0.19565
0.23689,0.054391,0.080274,0.055103,0.081102,0.055483,0.14569,0.30183,0.10855,0.044343,0.19543,0.19565
0.237,0.054396,0.080283,0.055105,0.081116,0.055508,0.1457,0.30183,0.10855,0.044354,0.19544,0.19565
0.23711,0.054398,0.080285,0.055114,0.081117,0.055513,0.1457,0.30183,0.10856,0.044354,0.19545,0.19568
0.23722,0.05442,0.080288,0.055123,0.081155,0.05552,0.1457,0.30183,0.10856,0.044355,0.19546,0.1957
0.23733,0.054425,0.080299,0.055123,0.081168,0.055536,0.14571,0.30184,0.10857,0.044357,0.19546,0.19572
0.23744,0.054427,0.0803,0.055126,0.081178,0.055539,0.14571,0.30184,0.10857,0.04436,0.19546,0.19572
0.23756,0.05443,0.080302,0.055152,0.081179,0.055551,0.14571,0.30184,0.10858,0.044372,0.19546,0.19573
0.23767,0.05443,0.080307,0.05516,0.08118,0.055572,0.14572,0.30185,0.10858,0.044373,0.19546,0.19573
0.23778,0.054433,0.080308,0.055161,0.081182,0.055589,0.14572,0.30186,0.10858,0.044395,0.19547,0.19575
0.23789,0.054464,0.080309,0.055162,0.081187,0.055608,0.14572,0.30187,0.10859,0.0444,0.19551,0.19575
0.238,0.054477,0.080323,0.055174,0.081189,0.055608,0.14572,0.30188,0.1086,0.044427,0.19551,0.19576
0.23811,0.054478,0.080329,0.055187,0.081191,0.055613,0.14573,0.30189,0.1086,0.044438,0.19553,0.19577
0.23822,0.054481,0.080335,0.055189,0.081206,0.055658,0.14573,0.30189,0.1086,0.044439,0.19553,0.19577
0.23833,0.054488,0.080348,0.055237,0.081219,0.055661,0.14573,0.30189,0.10864,0.04444,0.19554,0.19578
0.23844,0.054505,0.080352,0.055243,0.08125,0.055675,0.14573,0.3019,0.10864,0.044453,0.19554,0.1958
0.23856,0.054531,0.08036,0.055263,0.081251,0.055687,0.14574,0.30191,0.10864,0.044454,0.19557,0.19581
0.23867,0.054532,0.080362,0.055278,0.081259,0.055701,0.14574,0.30192,0.10865,0.04446,0.19557,0.19581
0.23878,0.054562,0.080363,0.055278,0.08126,0.05574,0.14575,0.30192,0.10865,0.04448,0.19557,0.19586
0.23889,0.05457,0.08037,0.055286,0.081268,0.055748,0.14575,0.30192,0.10865,0.044513,0.19559,0.19587
0.239,0.054592,0.080373,0.055304,0.081273,0.055759,0.14576,0.30195,0.10867,0.044569,0.1956,0.19587
0.23911,0.054611,0.080375,0.055306,0.081277,0.055779,0.14576,0.30196,0.10867,0.044588,0.19561,0.19587
0.23922,0.054614,0.080378,0.055319,0.08128,0.055782,0.14577,0.30197,0.10868,0.044595,0.19561,0.19589
0.23933,0.054617,0.080383,0.055339,0.081288,0.0558,0.14577,0.30199,0.10868,0.0446,0.19562,0.19589
0.23944,0.054628,0.080414,0.05534,0.081293,0.055805,0.14577,0.302,0.10868,0.044604,0.19562,0.1959
0.23956,0.05463,0.080427,0.05534,0.081295,0.055814,0.14577,0.30203,0.1087,0.044608,0.19562,0.1959
0.23967,0.054632,0.080431,0.055351,0.081295,0.055815,0.14577,0.30204,0.10872,0.044615,0.19563,0.19592
0.23978,0.054638,0.080447,0.055352,0.081302,0.055821,0.14577,0.30205,0.10874,0.04462,0.19564,0.19595
0.23989,0.054641,0.080453,0.055361,0.08131,0.055832,0.14579,0.30205,0.10874,0.044669,0.19564,0.19596
0.24,0.054656,0.080453,0.055367,0.081312,0.055838,0.1458,0.30206,0.10878,0.044674,0.19564,0.19596
0.24011,0.054661,0.080458,0.055384,0.081317,0.055842,0.1458,0.30206,0.10879,0.044675,0.19564,0.19596
0.24022,0.054665,0.080467,0.055397,0.08132,0.055859,0.1458,0.30206,0.10879,0.044676,0.19565,0.19597
0.24033,0.054679,0.080477,0.055397,0.081329,0.055862,0.14581,0.30206,0.1088,0.044688,0.19566,0.196
0.24044,0.05468,0.080477,0.0554,0.081364,0.055877,0.14581,0.30206,0.10881,0.044691,0.19567,0.19602
0.24056,0.054682,0.080482,0.055407,0.081374,0.055882,0.14581,0.30208,0.10881,0.044763,0.19568,0.19602
0.24067,0.054683,0.080523,0.05541,0.081377,0.055884,0.14582,0.30209,0.10882,0.044788,0.19568,0.19603
0.24078,0.054685,0.08053,0.055416,0.08138,0.055892,0.14582,0.30209,0.10884,0.044805,0.19568,0.19604
0.24089,0.054692,0.080541,0.055422,0.081392,0.055917,0.14582,0.3021,0.10886,0.044807,0.19571,0.19604
0.241,0.054699,0.080558,0.055424,0.081398,0.055933,0.14583,0.3021,0.10887,0.04486,0.19572,0.19607
0.24111,0.054705,0.080564,0.055457,0.081399,0.055936,0.14583,0.30211,0.10888,0.04486,0.19572,0.19608
0.24122,0.054713,0.080565,0.055471,0.081402,0.055938,0.14583,0.30211,0.10889,0.044862,0.19574,0.19609
0.24133,0.05472,0.080573,0.055486,0.081402,0.05594,0.14583,0.30211,0.1089,0.044877,0.19576,0.19609
0.24144,0.054735,0.080575,0.055506,0.081403,0.055956,0.14584,0.30211,0.10891,0.044878,0.19576,0.19609
0.24156,0.054741,0.080581,0.055506,0.081435,0.055972,0.14585,0.30212,0.10891,0.044886,0.19576,0.1961
0.24167,0.054761,0.080592,0.055527,0.08144,0.055977,0.14587,0.30214,0.10891,0.044891,0.19577,0.19612
0.24178,0.054767,0.080598,0.055536,0.081442,0.05598,0.14587,0.30214,0.10892,0.044914,0.19578,0.19612
0.24189,0.054783,0.080615,0.055548,0.081449,0.056004,0.14587,0.30214,0.10892,0.044929,0.19579,0.19613
0.242,0.054786,0.080615,0.05555,0.081457,0.056024,0.14587,0.30214,0.10892,0.044955,0.19579,0.19614
0.24211,0.054793,0.08062,0.055555,0.081473,0.056025,0.14589,0.30215,0.10892,0.045008,0.19582,0.19615
0.24222,0.054802,0.080629,0.055558,0.081487,0.056036,0.14589,0.30215,0.10893,0.045012,0.19585,0.19616
0.24233,0.054817,0.080642,0.055578,0.081498,0.056046,0.14589,0.30216,0.10893,0.045019,0.19586,0.19617
0.24244,0.054842,0.080645,0.05558,0.081511,0.05606,0.1459,0.30217,0.10893,0.04504,0.19587,0.19622
0.24256,0.054843,0.080655,0.055587,0.081512,0.056065,0.1459,0.30217,0.10894,0.045045,0.19587,0.19622
0.24267,0.054844,0.080655,0.055591,0.081516,0.056067,0.1459,0.30217,0.10895,0.045048,0.19587,0.19624
0.24278,0.054845,0.080668,0.055605,0.081519,0.056067,0.1459,0.30217,0.10895,0.045055,0.19589,0.19624
0.24289,0.054851,0.080675,0.055606,0.08152,0.056081,0.14591,0.30218,0.10895,0.045067,0.1959,0.19624
0.243,0.054857,0.080691,0.055607,0.081528,0.056083,0.14592,0.30218,0.10897,0.045076,0.19593,0.19625
0.24311,0.054859,0.080706,0.055616,0.081532,0.056092,0.14593,0.30219,0.10898,0.045093,0.19593,0.19626
0.24322,0.054872,0.080707,0.055623,0.081539,0.056092,0.14594,0.3022,0.109,0.045132,0.19594,0.19626
0.24333,0.054879,0.080709,0.055626,0.081543,0.0561,0.14595,0.3022,0.10901,0.045135,0.19594,0.1963
0.24344,0.054882,0.08072,0.055631,0.081553,0.056112,0.14595,0.3022,0.10902,0.045179,0.19595,0.1963
0.24356,0.054884,0.080739,0.055632,0.081557,0.056114,0.14595,0.30221,0.10902,0.045191,0.19598,0.19631
0.24367,0.054912,0.08074,0.055635,0.08156,0.056121,0.14595,0.30221,0.10903,0.045198,0.19599,0.19634
0.24378,0.054916,0.080754,0.055642,0.081564,0.056131,0.14595,0.30221,0.10904,0.045201,0.19601,0.19634
0.24389,0.054919,0.080763,0.055643,0.081564,0.056132,0.14596,0.30222,0.10905,0.045217,0.19602,0.19636
0.244,0.054922,0.080772,0.055647,0.081589,0.056136,0.14596,0.30225,0.10906,0.045231,0.19602,0.19636
0.24411,0.05493,0.080776,0.055648,0.081591,0.056168,0.14596,0.30225,0.10907,0.045236,0.19603,0.19637
0.24422,0.054936,0.080797,0.055649,0.0816,0.05618,0.14596,0.30225,0.10908,0.045267,0.19604,0.19637
0.24433,0.054936,0.080805,0.05565,0.081629,0.056192,0.14597,0.30226,0.10908,0.045282,0.19605,0.19639
0.24444,0.054941,0.080812,0.055654,0.08163,0.056211,0.14598,0.30226,0.10908,0.045302,0.19605,0.19642
0.24456,0.054952,0.080829,0.055656,0.081673,0.05622,0.14599,0.30227,0.10908,0.045306,0.19605,0.19643
0.24467,0.054955,0.080841,0.055659,0.081674,0.056247,0.14599,0.30227,0.10909,0.045321,0.19606,0.19646
0.24478,0.054959,0.080841,0.055668,0.081687,0.056249,0.146,0.30229,0.10909,0.045322,0.19606,0.19646
0.24489,0.054968,0.080852,0.05567,0.081693,0.056262,0.14601,0.30229,0.1091,0.045328,0.19607,0.19647
0.245,0.055001,0.08086,0.05567,0.081701,0.056271,0.14601,0.3023,0.10911,0.045335,0.19608,0.19648
0.24511,0.055009,0.080863,0.055675,0.081703,0.056285,0.14603,0.3023,0.10911,0.045343,0.19609,0.1965
0.24522,0.055014,0.080867,0.055694,0.081703,0.056286,0.14603,0.3023,0.10911,0.045354,0.19609,0.1965
0.24533,0.055023,0.080873,0.055708,0.081705,0.0563,0.14603,0.3023,0.10911,0.045372,0.1961,0.1965
0.24544,0.055031,0.080876,0.055728,0.081708,0.056303,0.14603,0.30231,0.10917,0.045377,0.1961,0.19652
0.24556,0.055031,0.080907,0.055753,0.08171,0.056323,0.14603,0.30232,0.10919,0.045383,0.19611,0.19652
0.24567,0.055033,0.080911,0.055756,0.081712,0.056326,0.14604,0.30233,0.1092,0.045392,0.19615,0.19653
0.24578,0.055039,0.080915,0.055756,0.081714,0.056333,0.14604,0.30234,0.10923,0.045398,0.19615,0.19653
0.24589,0.055052,0.080928,0.055757,0.081735,0.056336,0.14604,0.30237,0.10923,0.045399,0.19616,0.19653
0.246,0.055052,0.080957,0.05576,0.081739,0.056357,0.14605,0.30237,0.10923,0.0454,0.19617,0.19655
0.24611,0.055053,0.080958,0.05577,0.081742,0.056359,0.14606,0.30237,0.10923,0.045402,0.19617,0.19658
0.24622,0.055064,0.080967,0.055777,0.081744,0.056362,0.14608,0.3024,0.10923,0.045407,0.19618,0.19659
0.24633,0.05507,0.080973,0.055788,0.081749,0.056372,0.14608,0.3024,0.10925,0.045426,0.19619,0.19659
0.24644,0.055101,0.080979,0.055788,0.081756,0.056379,0.14608,0.3024,0.10926,0.045432,0.19622,0.1966
0.24656,0.055114,0.08098,0.055793,0.081772,0.056386,0.14609,0.3024,0.10926,0.045438,0.19622,0.1966
0.24667,0.055119,0.080981,0.055799,0.081772,0.056391,0.14609,0.3024,0.10927,0.04545,0.19623,0.19661
0.24678,0.05512,0.080988,0.055805,0.081788,0.056399,0.14611,0.30241,0.10929,0.045478,0.19623,0.19661
0.24689,0.055122,0.080989,0.055814,0.081788,0.056422,0.14611,0.30241,0.10929,0.045492,0.19624,0.19662
0.247,0.055122,0.081004,0.055817,0.081794,0.056424,0.14611,0.30242,0.10929,0.045495,0.19624,0.19663
0.24711,0.055132,0.081021,0.055821,0.081795,0.056427,0.14612,0.30242,0.1093,0.04552,0.19624,0.19663
0.24722,0.055137,0.08103,0.055822,0.081802,0.056428,0.14612,0.30242,0.10931,0.045545,0.19624,0.19664
0.24733,0.055138,0.081039,0.055825,0.081807,0.056443,0.14613,0.30242,0.10933,0.045545,0.19626,0.19665
0.24744,0.055141,0.081049,0.055832,0.081818,0.056444,0.14613,0.30242,0.10933,0.045569,0.19628,0.19666
0.24756,0.055145,0.081054,0.055833,0.08182,0.056472,0.14614,0.30243,0.10934,0.045588,0.1963,0.19668
0.24767,0.055155,0.081063,0.055854,0.08182,0.056481,0.14614,0.30243,0.10934,0.04559,0.19631,0.19669
0.24778,0.055158,0.081063,0.055859,0.08182,0.056487,0.14614,0.30243,0.10935,0.045596,0.19631,0.19672
0.24789,0.055163,0.081069,0.05586,0.081827,0.056489,0.14614,0.30243,0.10935,0.045596,0.19631,0.19673
0.248,0.055169,0.081082,0.055865,0.081831,0.056491,0.14615,0.30244,0.10936,0.045628,0.19633,0.19674
0.24811,0.055169,0.081087,0.055868,0.081833,0.056521,0.14615,0.30245,0.10938,0.045653,0.19633,0.19675
0.24822,0.055172,0.081087,0.055868,0.081837,0.056544,0.14616,0.30245,0.10938,0.045654,0.19633,0.19675
0.24833,0.055182,0.081089,0.05588,0.081846,0.056559,0.14616,0.30246,0.10938,0.045684,0.19638,0.19676
0.24844,0.055183,0.081092,0.055881,0.08186,0.056573,0.14617,0.30246,0.10939,0.045687,0.19639,0.19677
0.24856,0.055186,0.081099,0.055888,0.081867,0.056573,0.14617,0.30247,0.1094,0.04569,0.1964,0.19677
0.24867,0.055208,0.081106,0.055901,0.081873,0.056578,0.14617,0.30248,0.1094,0.045697,0.1964,0.1968
0.24878,0.055212,0.081111,0.055904,0.081882,0.056578,0.14618,0.30249,0.10941,0.045704,0.1964,0.1968
0.24889,0.055228,0.081123,0.055916,0.081883,0.056578,0.14618,0.30249,0.10941,0.045718,0.19641,0.19683
0.249,0.055241,0.081134,0.055917,0.081902,0.05659,0.14619,0.3025,0.10947,0.045727,0.19641,0.19684
0.24911,0.05525,0.081136,0.055944,0.081903,0.056591,0.14619,0.30251,0.10947,0.045744,0.19642,0.19685
0.24922,0.05526,0.081147,0.055957,0.081944,0.0566,0.14619,0.30251,0.10948,0.045749,0.19643,0.19686
0.24933,0.05526,0.081166,0.055963,0.081948,0.056607,0.14621,0.30252,0.1095,0.045757,0.19645,0.19688
0.24944,0.055273,0.081178,0.055977,0.081949,0.056628,0.14621,0.30253,0.10951,0.045759,0.19647,0.19688
0.24956,0.055294,0.081198,0.055992,0.08195,0.056648,0.14621,0.30253,0.10953,0.045765,0.19647,0.19689
0.24967,0.055319,0.081207,0.056022,0.081954,0.056649,0.14623,0.30254,0.10953,0.045825,0.19647,0.1969
0.24978,0.055328,0.081207,0.056025,0.081957,0.056652,0.14623,0.30254,0.10953,0.045838,0.19649,0.1969
0.24989,0.055332,0.081208,0.05603,0.081958,0.05666,0.14623,0.30254,0.10954,0.045861,0.1965,0.19693
0.25,0.055335,0.081225,0.056031,0.081962,0.056685,0.14624,0.30258,0.10955,0.045881,0.19652,0.19693
0.25011,0.055338,0.081235,0.056035,0.081974,0.056699,0.14624,0.3026,0.10957,0.045898,0.19653,0.19694
0.25022,0.055347,0.081244,0.05604,0.081975,0.056701,0.14624,0.30263,0.10959,0.045903,0.19655,0.19695
0.25033,0.055376,0.081286,0.056049,0.081975,0.056708,0.14625,0.30263,0.10961,0.045907,0.19655,0.19695
0.25044,0.055378,0.081296,0.05605,0.081992,0.056711,0.14625,0.30263,0.10962,0.045941,0.19655,0.19696
0.25056,0.055381,0.081297,0.05605,0.081995,0.056723,0.14625,0.30263,0.10963,0.045946,0.19656,0.19698
0.25067,0.055384,0.081306,0.056063,0.081995,0.056729,0.14627,0.30264,0.10963,0.045957,0.19656,0.19699
0.25078,0.055394,0.081307,0.056073,0.082023,0.056737,0.14627,0.30264,0.10965,0.045967,0.19656,0.19699
0.25089,0.0554,0.081325,0.056075,0.082029,0.05674,0.14628,0.30266,0.10967,0.045997,0.1966,0.19701
0.251,0.055426,0.081325,0.056102,0.082034,0.056755,0.14628,0.30267,0.10968,0.046006,0.1966,0.19701
0.25111,0.055431,0.081325,0.056109,0.082041,0.056771,0.14629,0.30268,0.10968,0.046007,0.1966,0.19702
0.25122,0.055437,0.08133,0.056157,0.082044,0.056779,0.14629,0.30269,0.10971,0.046015,0.19661,0.19703
0.25133,0.055457,0.081346,0.05616,0.082045,0.056793,0.14629,0.30269,0.10972,0.046018,0.19662,0.19703
0.25144,0.055476,0.081347,0.056175,0.082055,0.056804,0.14629,0.30269,0.10972,0.046019,0.19664,0.19705
0.25156,0.055477,0.081373,0.056195,0.082087,0.056824,0.1463,0.3027,0.10972,0.046022,0.19667,0.19705
0.25167,0.055526,0.081374,0.056198,0.082088,0.056836,0.14631,0.30272,0.10973,0.046028,0.19667,0.19705
0.25178,0.055528,0.081376,0.056231,0.082089,0.056847,0.14632,0.30272,0.10973,0.046048,0.19669,0.19705
0.25189,0.055537,0.081386,0.056234,0.082105,0.056863,0.14632,0.30272,0.10973,0.046056,0.19671,0.19706
0.252,0.055545,0.081394,0.056237,0.082105,0.056865,0.14633,0.30272,0.10975,0.046056,0.19671,0.19708
0.25211,0.055552,0.081395,0.056239,0.082106,0.056875,0.14634,0.30273,0.10975,0.046069,0.19673,0.19708
0.25222,0.05556,0.081408,0.056245,0.082113,0.056886,0.14635,0.30273,0.10976,0.046076,0.19674,0.19708
0.25233,0.055565,0.081411,0.056262,0.082113,0.056886,0.14635,0.30274,0.10977,0.046124,0.19674,0.19709
0.25244,0.055608,0.081412,0.056268,0.082118,0.056891,0.14635,0.30274,0.10977,0.046148,0.19675,0.1971
0.25256,0.055609,0.081422,0.056285,0.082146,0.056901,0.14636,0.30275,0.10977,0.046149,0.19676,0.19714
0.25267,0.055613,0.081435,0.05629,0.08216,0.056922,0.14636,0.30276,0.10978,0.046161,0.19677,0.19714
0.25278,0.055616,0.081441,0.056292,0.082165,0.056943,0.14637,0.30276,0.10978,0.046203,0.19679,0.19717
0.25289,0.055616,0.081445,0.056306,0.082168,0.056964,0.14638,0.30276,0.10979,0.046207,0.1968,0.19718
0.253,0.055631,0.081453,0.056312,0.082175,0.056975,0.14639,0.30277,0.10982,0.046217,0.1968,0.1972
0.25311,0.055638,0.081454,0.05632,0.082197,0.056996,0.14639,0.30278,0.10985,0.046229,0.19681,0.19722
0.25322,0.055646,0.081457,0.056323,0.082201,0.057004,0.14641,0.30279,0.10986,0.046247,0.19681,0.19723
0.25333,0.055674,0.081461,0.056333,0.082205,0.057029,0.14641,0.30279,0.10988,0.046272,0.19681,0.19724
0.25344,0.055674,0.081477,0.056335,0.082214,0.057038,0.14642,0.30279,0.10989,0.046274,0.19682,0.19724
0.25356,0.05568,0.081478,0.056346,0.082227,0.057043,0.14643,0.3028,0.10989,0.046303,0.19682,0.19724
0.25367,0.055706,0.081486,0.056346,0.082245,0.057048,0.14643,0.3028,0.10991,0.046306,0.19683,0.19725
0.25378,0.055709,0.081486,0.056349,0.082252,0.057054,0.14643,0.30281,0.10991,0.046318,0.19684,0.19726
0.25389,0.055717,0.081495,0.056353,0.08226,0.057064,0.14643,0.30281,0.10992,0.04636,0.19684,0.19729
0.254,0.055737,0.081496,0.056354,0.082261,0.057074,0.14643,0.30282,0.10992,0.046375,0.19685,0.19733
0.25411,0.055738,0.081501,0.05636,0.082272,0.057076,0.14645,0.30283,0.10994,0.046406,0.19686,0.19734
0.25422,0.055768,0.081519,0.056377,0.082274,0.057081,0.14646,0.30283,0.10995,0.046407,0.19688,0.19735
0.25433,0.055776,0.081521,0.056393,0.082291,0.057102,0.14646,0.30284,0.10995,0.046434,0.19689,0.19736
0.25444,0.055781,0.08153,0.056404,0.082295,0.057109,0.14647,0.30285,0.10995,0.046435,0.19689,0.19737
0.25456,0.055787,0.081533,0.056406,0.082307,0.057112,0.14647,0.30285,0.10996,0.046485,0.19689,0.19738
0.25467,0.055788,0.081562,0.056411,0.082312,0.057116,0.14647,0.30285,0.10996,0.04656,0.19691,0.19739
0.25478,0.055792,0.081597,0.056425,0.082313,0.057118,0.14647,0.30285,0.10997,0.046567,0.19691,0.1974
0.25489,0.055798,0.081597,0.056434,0.082349,0.057125,0.14648,0.30286,0.10997,0.04658,0.19692,0.19741
0.255,0.0558,0.081609,0.056452,0.08236,0.057137,0.14648,0.30286,0.10998,0.046584,0.19695,0.19741
0.25511,0.055806,0.08161,0.056455,0.082362,0.057147,0.14648,0.30287,0.10999,0.046586,0.19695,0.19744
0.25522,0.055818,0.081615,0.056467,0.082374,0.057158,0.14648,0.30287,0.10999,0.046588,0.19696,0.19747
0.25533,0.055826,0.08162,0.056476,0.08238,0.057159,0.14649,0.30288,0.11,0.046598,0.19696,0.19749
0.25544,0.055845,0.081623,0.056488,0.082396,0.057171,0.14649,0.30289,0.11002,0.046606,0.19697,0.1975
0.25556,0.055853,0.081632,0.056506,0.082405,0.057171,0.1465,0.30289,0.11002,0.04661,0.19701,0.1975
0.25567,0.055871,0.081649,0.056526,0.082426,0.057188,0.1465,0.3029,0.11003,0.04663,0.19703,0.1975
0.25578,0.055899,0.081649,0.056535,0.082439,0.057202,0.14651,0.3029,0.11003,0.046633,0.19703,0.19752
0.25589,0.055899,0.081653,0.056537,0.082448,0.057203,0.14651,0.3029,0.11004,0.046663,0.19703,0.19753
0.256,0.055905,0.081663,0.056544,0.082448,0.057209,0.14652,0.3029,0.11005,0.046693,0.19704,0.19753
0.25611,0.055914,0.081675,0.056547,0.082457,0.057213,0.14653,0.3029,0.11006,0.046694,0.19704,0.19754
0.25622,0.055919,0.081677,0.056551,0.082463,0.057216,0.14653,0.30291,0.11006,0.046703,0.19705,0.19755
0.25633,0.05592,0.08168,0.056552,0.082466,0.057236,0.14654,0.30291,0.11007,0.046717,0.19707,0.19756
0.25644,0.055934,0.081693,0.056553,0.082481,0.057242,0.14654,0.30292,0.11007,0.046731,0.19707,0.19757
0.25656,0.05594,0.081716,0.056555,0.082497,0.057266,0.14654,0.30292,0.11007,0.046753,0.19708,0.19761
0.25667,0.055942,0.081718,0.056558,0.082498,0.057274,0.14654,0.30292,0.11007,0.046753,0.19708,0.19764
0.25678,0.055953,0.081726,0.056569,0.0825,0.05728,0.14655,0.30293,0.11009,0.046756,0.1971,0.19766
0.25689,0.055954,0.08175,0.056573,0.082507,0.057282,0.14655,0.30294,0.11009,0.046768,0.19711,0.19768
0.257,0.055955,0.081756,0.056597,0.082515,0.057302,0.14655,0.30294,0.11009,0.046771,0.19714,0.19768
0.25711,0.055959,0.081761,0.056607,0.082542,0.05731,0.14655,0.30297,0.1101,0.046772,0.19715,0.19769
0.25722,0.055961,0.081771,0.056608,0.082557,0.057313,0.14656,0.30297,0.11011,0.046785,0.19716,0.1977
0.25733,0.055962,0.081776,0.056609,0.082572,0.057316,0.14657,0.30298,0.11013,0.046811,0.19716,0.19771
0.25744,0.055983,0.081779,0.056624,0.082585,0.057319,0.14657,0.30299,0.11015,0.046825,0.19716,0.19773
0.25756,0.055999,0.081788,0.056636,0.082602,0.057326,0.14658,0.30299,0.11015,0.046854,0.19719,0.19773
0.25767,0.056007,0.081797,0.05665,0.082606,0.057335,0.14658,0.30299,0.11018,0.046858,0.19719,0.19774
0.25778,0.05601,0.081798,0.056654,0.08261,0.057345,0.14658,0.303,0.11018,0.046862,0.1972,0.19774
0.25789,0.056016,0.081798,0.056664,0.082619,0.057354,0.14659,0.30302,0.11018,0.046864,0.1972,0.19777
0.258,0.05602,0.081805,0.056665,0.082621,0.057359,0.14659,0.30302,0.11019,0.046865,0.19722,0.19778
0.25811,0.056035,0.08181,0.056676,0.082621,0.057368,0.1466,0.30302,0.11021,0.046881,0.19722,0.1978
0.25822,0.056035,0.081831,0.056689,0.082623,0.057369,0.1466,0.30303,0.11021,0.046883,0.19722,0.19782
0.25833,0.056036,0.081836,0.05669,0.08264,0.057387,0.14661,0.30303,0.11022,0.046885,0.19723,0.19783
0.25844,0.056052,0.081841,0.056699,0.082647,0.0574,0.14662,0.30303,0.11022,0.046912,0.19725,0.19785
0.25856,0.056066,0.081852,0.056701,0.08265,0.057425,0.14663,0.30303,0.11023,0.046926,0.19726,0.19785
0.25867,0.056067,0.081858,0.056707,0.082652,0.057429,0.14663,0.30303,0.11023,0.046928,0.19727,0.19786
0.25878,0.056069,0.081869,0.056715,0.082667,0.05743,0.14664,0.30304,0.11024,0.046945,0.1973,0.19788
0.25889,0.056071,0.081875,0.056716,0.08267,0.057431,0.14664,0.30305,0.11026,0.046947,0.1973,0.19791
0.259,0.056077,0.081876,0.056723,0.082699,0.057435,0.14664,0.30306,0.11026,0.04698,0.19733,0.19793
0.25911,0.056081,0.081876,0.056733,0.082699,0.057438,0.14664,0.30306,0.11026,0.047065,0.19734,0.19794
0.25922,0.056102,0.081876,0.056734,0.082703,0.05744,0.14665,0.30307,0.11027,0.04707,0.19735,0.19795
0.25933,0.056107,0.081905,0.056734,0.082717,0.057465,0.14665,0.3031,0.11027,0.047074,0.19735,0.19795
0.25944,0.05611,0.081919,0.05674,0.082726,0.057475,0.14666,0.30311,0.11028,0.047089,0.19736,0.19795
0.25956,0.056132,0.081939,0.056745,0.082729,0.057478,0.14666,0.30313,0.11028,0.047089,0.19737,0.19796
0.25967,0.056134,0.081951,0.056746,0.08273,0.057482,0.14668,0.30314,0.11031,0.047109,0.19738,0.19798
0.25978,0.056134,0.081953,0.056746,0.082731,0.057487,0.14668,0.30315,0.11031,0.04711,0.19738,0.19799
0.25989,0.056135,0.081968,0.056749,0.082735,0.057509,0.14669,0.30315,0.11031,0.047131,0.19738,0.19799
0.26,0.056138,0.081974,0.056766,0.082737,0.057529,0.1467,0.30315,0.11033,0.047187,0.19739,0.19803
0.26011,0.056141,0.08198,0.056768,0.08274,0.057531,0.1467,0.30317,0.11034,0.047191,0.19739,0.19803
0.26022,0.056152,0.081984,0.05677,0.082745,0.057542,0.1467,0.30318,0.11034,0.047197,0.19742,0.19804
0.26033,0.056166,0.081985,0.056773,0.082758,0.057551,0.1467,0.30322,0.11036,0.0472,0.19744,0.19804
0.26044,0.056167,0.082002,0.056783,0.08276,0.057553,0.14671,0.30323,0.11036,0.047206,0.19746,0.19806
0.26056,0.056168,0.082012,0.056791,0.082775,0.057554,0.14671,0.30323,0.11037,0.04721,0.19746,0.19807
0.26067,0.056171,0.082014,0.056813,0.082779,0.057557,0.14671,0.30324,0.11037,0.04724,0.19747,0.19808
0.26078,0.056175,0.082021,0.056819,0.082784,0.057579,0.14671,0.30324,0.11038,0.047248,0.19749,0.19808
0.26089,0.056182,0.082021,0.056846,0.082796,0.057599,0.14671,0.30324,0.11039,0.047252,0.19749,0.19809
0.261,0.056185,0.08203,0.056848,0.082803,0.057616,0.14672,0.30326,0.11039,0.047283,0.1975,0.19809
0.26111,0.0562,0.082044,0.056867,0.082815,0.057635,0.14673,0.30327,0.11039,0.047302,0.1975,0.1981
0.26122,0.056216,0.08205,0.05687,0.082815,0.057637,0.14673,0.30328,0.1104,0.047306,0.19751,0.19811
0.26133,0.056228,0.082061,0.056872,0.08284,0.057677,0.14673,0.30329,0.11041,0.047318,0.19751,0.19811
0.26144,0.056239,0.082067,0.056873,0.082841,0.0577,0.14673,0.30329,0.11042,0.047323,0.19751,0.19812
0.26156,0.056242,0.08208,0.056881,0.082842,0.057707,0.14673,0.3033,0.11043,0.047341,0.19752,0.19812
0.26167,0.056246,0.082082,0.056892,0.082851,0.057714,0.14673,0.3033,0.11044,0.04737,0.19753,0.19814
0.26178,0.056254,0.082086,0.056894,0.082867,0.057716,0.14673,0.3033,0.11045,0.047378,0.19753,0.19816
0.26189,0.05626,0.082089,0.056909,0.082868,0.057722,0.14674,0.3033,0.11047,0.047389,0.19753,0.19817
0.262,0.05628,0.082096,0.056927,0.082871,0.057743,0.14674,0.30331,0.11048,0.047398,0.19754,0.19817
0.26211,0.056294,0.082104,0.056935,0.082874,0.057767,0.14675,0.30332,0.11051,0.04741,0.19755,0.19818
0.26222,0.056315,0.082114,0.056937,0.082874,0.057778,0.14676,0.30332,0.11052,0.047419,0.19756,0.19818
0.26233,0.056337,0.082117,0.056954,0.082885,0.057801,0.14676,0.30332,0.11053,0.047419,0.19756,0.19818
0.26244,0.056342,0.082119,0.056959,0.082897,0.057805,0.14676,0.30333,0.11055,0.04744,0.19756,0.19821
0.26256,0.056345,0.082128,0.05698,0.082899,0.057831,0.14676,0.30334,0.11056,0.047447,0.19756,0.19823
0.26267,0.056347,0.082134,0.056981,0.082899,0.057848,0.14676,0.30334,0.11057,0.047468,0.19756,0.19824
0.26278,0.056348,0.08214,0.057014,0.082901,0.057872,0.14677,0.30335,0.11062,0.047494,0.19756,0.19827
0.26289,0.056349,0.082143,0.057022,0.082928,0.057877,0.14677,0.30335,0.11063,0.047506,0.19757,0.19827
0.263,0.056357,0.082153,0.057022,0.082928,0.057881,0.14677,0.30336,0.11064,0.047543,0.19757,0.1983
0.26311,0.05639,0.082158,0.057048,0.082959,0.057881,0.14678,0.30338,0.11067,0.047561,0.19758,0.19831
0.26322,0.056404,0.082162,0.057052,0.082964,0.057882,0.1468,0.30339,0.11067,0.047606,0.19758,0.19831
0.26333,0.056417,0.082179,0.057057,0.082983,0.057886,0.1468,0.3034,0.11068,0.047617,0.19758,0.19832
0.26344,0.056424,0.082179,0.057061,0.083013,0.057888,0.14681,0.3034,0.11068,0.047621,0.19759,0.19832
0.26356,0.056428,0.08219,0.057097,0.083014,0.057894,0.14681,0.30341,0.11068,0.047623,0.1976,0.19835
0.26367,0.056431,0.082208,0.057098,0.083019,0.057894,0.14682,0.30341,0.11069,0.047632,0.1976,0.19839
0.26378,0.056436,0.082211,0.057099,0.083024,0.057896,0.14682,0.30341,0.1107,0.047635,0.1976,0.19839
0.26389,0.056437,0.082214,0.05711,0.08303,0.057898,0.14683,0.30342,0.11072,0.047638,0.1976,0.19841
0.264,0.056439,0.082228,0.057124,0.083039,0.057902,0.14683,0.30342,0.11072,0.047646,0.19761,0.19842
0.26411,0.056453,0.082234,0.05713,0.083043,0.057908,0.14683,0.30342,0.11075,0.047652,0.19762,0.19844
0.26422,0.056455,0.082234,0.057136,0.08305,0.05793,0.14684,0.30342,0.11077,0.047653,0.19763,0.19846
0.26433,0.056459,0.082242,0.057141,0.08305,0.057939,0.14684,0.30343,0.11078,0.047669,0.19765,0.19847
0.26444,0.05646,0.082247,0.057142,0.083064,0.057942,0.14684,0.30344,0.11079,0.047673,0.19767,0.19847
0.26456,0.05647,0.082258,0.057151,0.083066,0.057964,0.14684,0.30344,0.11079,0.047678,0.19767,0.19849
0.26467,0.056474,0.082271,0.057154,0.083068,0.057974,0.14686,0.30344,0.1108,0.04769,0.19767,0.19849
0.26478,0.056489,0.082274,0.057154,0.083081,0.057976,0.14686,0.30345,0.11082,0.047702,0.19767,0.19849
0.26489,0.056492,0.082281,0.057171,0.08309,0.057982,0.14686,0.30347,0.11082,0.047715,0.19768,0.1985
0.265,0.056493,0.082292,0.057172,0.083094,0.057985,0.14687,0.3035,0.11086,0.047739,0.1977,0.1985
0.26511,0.056494,0.082294,0.057173,0.083094,0.057988,0.14687,0.30353,0.11086,0.047751,0.19773,0.19851
0.26522,0.056509,0.0823,0.05719,0.083097,0.057995,0.14688,0.30353,0.11089,0.047765,0.19775,0.19855
0.26533,0.056509,0.082302,0.057206,0.08311,0.057998,0.14688,0.30354,0.1109,0.047779,0.19775,0.19857
0.26544,0.056541,0.082323,0.057212,0.083113,0.058028,0.14689,0.30355,0.1109,0.047786,0.19776,0.19864
0.26556,0.056548,0.082325,0.057219,0.083145,0.058035,0.14689,0.30356,0.11091,0.047806,0.19777,0.19867
0.26567,0.056556,0.082326,0.05722,0.083146,0.058043,0.14689,0.30356,0.11091,0.047813,0.19777,0.19868
0.26578,0.056589,0.082347,0.057224,0.083149,0.058047,0.14689,0.30356,0.11092,0.047845,0.19778,0.19868
0.26589,0.056596,0.082349,0.057224,0.083152,0.058049,0.1469,0.30358,0.11092,0.047851,0.19779,0.19869
0.266,0.056606,0.082352,0.057227,0.083155,0.05805,0.14691,0.30359,0.11093,0.047864,0.19779,0.1987
0.26611,0.05663,0.082354,0.057231,0.083157,0.058065,0.14691,0.30359,0.11094,0.047868,0.1978,0.19874
0.26622,0.056638,0.082363,0.05724,0.083162,0.058068,0.14692,0.30362,0.11094,0.047871,0.1978,0.19876
0.26633,0.056638,0.082368,0.057242,0.083164,0.058078,0.14693,0.30362,0.11095,0.047877,0.19781,0.19876
0.26644,0.05665,0.082376,0.057253,0.083167,0.05808,0.14693,0.30362,0.11098,0.047896,0.19785,0.19877
0.26656,0.056676,0.082379,0.057268,0.08317,0.058086,0.14694,0.30363,0.11099,0.047902,0.19785,0.19878
0.26667,0.056677,0.082389,0.057268,0.083174,0.058099,0.14694,0.30363,0.11099,0.047916,0.19786,0.19879
0.26678,0.056679,0.082395,0.057272,0.083183,0.0581,0.14694,0.30364,0.11099,0.047931,0.19787,0.19879
0.26689,0.056686,0.0824,0.057283,0.083195,0.058103,0.14694,0.30364,0.111,0.047947,0.19788,0.1988
0.267,0.056688,0.082402,0.0573,0.083196,0.058127,0.14695,0.30364,0.111,0.047979,0.19789,0.19881
0.26711,0.05669,0.082406,0.057301,0.083202,0.058136,0.14695,0.30365,0.11103,0.047991,0.19791,0.19883
0.26722,0.056691,0.082409,0.057302,0.083203,0.058146,0.14695,0.30367,0.11103,0.048011,0.19793,0.19884
0.26733,0.056704,0.082417,0.057309,0.08321,0.058158,0.14695,0.30368,0.11104,0.048015,0.19793,0.19885
0.26744,0.05672,0.082423,0.057322,0.083243,0.05816,0.14695,0.30368,0.11105,0.048025,0.19793,0.19885
0.26756,0.056725,0.082425,0.05733,0.083245,0.058217,0.14696,0.30369,0.11106,0.048047,0.19794,0.19887
0.26767,0.056728,0.082449,0.057331,0.083247,0.058224,0.14696,0.30369,0.11106,0.048057,0.19795,0.1989
0.26778,0.056739,0.082453,0.057335,0.083268,0.058243,0.14697,0.30369,0.11108,0.048082,0.19795,0.19898
0.26789,0.056751,0.08246,0.057344,0.083289,0.058248,0.14697,0.30369,0.11108,0.048089,0.19795,0.19898
0.268,0.056766,0.082464,0.057348,0.083295,0.058271,0.14697,0.30369,0.11109,0.048111,0.19797,0.19899
0.26811,0.056766,0.082489,0.057351,0.083309,0.058273,0.14698,0.3037,0.11109,0.048111,0.19799,0.19899
0.26822,0.056767,0.082504,0.057352,0.083335,0.058278,0.14698,0.3037,0.1111,0.048136,0.19799,0.199
0.26833,0.056772,0.08251,0.057353,0.083336,0.05829,0.14699,0.30373,0.1111,0.048153,0.198,0.19902
0.26844,0.056774,0.082528,0.057363,0.083338,0.058316,0.14699,0.30373,0.1111,0.048155,0.19801,0.19904
0.26856,0.056779,0.082551,0.05737,0.083345,0.058323,0.147,0.30374,0.11112,0.048189,0.19801,0.19904
0.26867,0.056789,0.082566,0.057379,0.083346,0.058327,0.147,0.30375,0.11113,0.048198,0.19802,0.19905
0.26878,0.056804,0.08257,0.05738,0.083353,0.058346,0.147,0.30376,0.11113,0.048201,0.19805,0.19905
0.26889,0.056816,0.082583,0.057383,0.083363,0.058369,0.147,0.30377,0.11114,0.048204,0.19806,0.19906
0.269,0.056821,0.082584,0.057385,0.083386,0.058374,0.14701,0.30378,0.11115,0.048213,0.19806,0.19909
0.26911,0.056824,0.08259,0.057391,0.08339,0.058375,0.14701,0.30379,0.11116,0.048231,0.19806,0.19911
0.26922,0.056824,0.082596,0.057401,0.083392,0.058396,0.14702,0.3038,0.11118,0.048239,0.19807,0.19911
0.26933,0.056841,0.082598,0.057402,0.083398,0.058397,0.14702,0.3038,0.11118,0.048276,0.19808,0.19913
0.26944,0.056846,0.082609,0.05742,0.083413,0.058415,0.14703,0.3038,0.11119,0.048288,0.19808,0.19913
0.26956,0.056848,0.082619,0.057421,0.083415,0.058424,0.14703,0.3038,0.11121,0.048288,0.19808,0.19914
0.26967,0.056859,0.082649,0.057427,0.083416,0.058426,0.14703,0.30381,0.11121,0.048296,0.19809,0.19915
0.26978,0.05686,0.082653,0.057455,0.083417,0.058429,0.14704,0.30381,0.11122,0.048297,0.1981,0.19915
0.26989,0.05686,0.082653,0.05746,0.083419,0.058451,0.14705,0.30381,0.11122,0.048304,0.1981,0.19916
0.27,0.056861,0.082659,0.057465,0.083428,0.058474,0.14705,0.30382,0.11122,0.04833,0.19814,0.19916
0.27011,0.056883,0.082676,0.057468,0.083429,0.058475,0.14706,0.30382,0.11122,0.048338,0.19815,0.19917
0.27022,0.056884,0.082678,0.057497,0.08344,0.058478,0.14707,0.30383,0.11123,0.048412,0.19816,0.19918
0.27033,0.05689,0.082681,0.057506,0.083444,0.058502,0.14707,0.30383,0.11123,0.048429,0.19816,0.19919
0.27044,0.056896,0.082696,0.057521,0.083459,0.058513,0.14708,0.30385,0.11124,0.048463,0.19817,0.19919
0.27056,0.056904,0.082698,0.057527,0.08346,0.058514,0.14708,0.30385,0.11124,0.04847,0.19818,0.19919
0.27067,0.056908,0.082731,0.057543,0.083462,0.058515,0.14709,0.30385,0.11125,0.048479,0.19818,0.1992
0.27078,0.056917,0.082732,0.057552,0.083493,0.058519,0.1471,0.30386,0.11126,0.048488,0.19818,0.19921
0.27089,0.056921,0.08274,0.057569,0.083505,0.058519,0.1471,0.30386,0.11128,0.048492,0.19819,0.19921
0.271,0.056933,0.082742,0.057569,0.083508,0.058529,0.14711,0.30387,0.1113,0.04851,0.19822,0.19923
0.27111,0.05695,0.082747,0.057573,0.083522,0.058537,0.14711,0.30387,0.1113,0.048548,0.19822,0.19924
0.27122,0.056954,0.082759,0.057574,0.083533,0.05854,0.14713,0.30387,0.11131,0.048556,0.19822,0.19925
0.27133,0.056978,0.082769,0.057582,0.083577,0.058543,0.14714,0.30388,0.11131,0.048559,0.19823,0.19926
0.27144,0.056981,0.08277,0.057598,0.083579,0.058545,0.14714,0.30388,0.11131,0.048564,0.19824,0.19926
0.27156,0.056984,0.08277,0.0576,0.08362,0.058572,0.14714,0.30388,0.11132,0.048586,0.19825,0.19927
0.27167,0.056987,0.082772,0.0576,0.083622,0.058575,0.14715,0.30389,0.11133,0.048591,0.19828,0.19928
0.27178,0.056989,0.082773,0.057609,0.083629,0.058585,0.14716,0.30389,0.11134,0.048594,0.19828,0.1993
0.27189,0.057021,0.082787,0.057641,0.083631,0.05859,0.14716,0.30389,0.11134,0.048599,0.19829,0.19931
0.272,0.057024,0.082796,0.057642,0.083642,0.058598,0.14716,0.3039,0.11136,0.048607,0.19831,0.19933
0.27211,0.057041,0.0828,0.057645,0.083651,0.058599,0.14717,0.30391,0.11136,0.048626,0.19831,0.19933
0.27222,0.057052,0.08281,0.057651,0.083654,0.0586,0.14718,0.30392,0.1114,0.048634,0.19832,0.19935
0.27233,0.057065,0.082832,0.057658,0.083658,0.058617,0.14718,0.30393,0.11145,0.048645,0.19832,0.19935
0.27244,0.057068,0.082845,0.05768,0.083669,0.058617,0.14718,0.30394,0.11145,0.04865,0.19833,0.19936
0.27256,0.057074,0.082848,0.057682,0.08369,0.058618,0.14719,0.30394,0.11147,0.048658,0.19835,0.19937
0.27267,0.057076,0.082856,0.057683,0.083692,0.058637,0.14719,0.30394,0.11147,0.048667,0.19835,0.19938
0.27278,0.057085,0.08286,0.057688,0.083693,0.058657,0.1472,0.30395,0.11149,0.048667,0.19835,0.19938
0.27289,0.057089,0.082864,0.057691,0.083695,0.058661,0.1472,0.30395,0.11149,0.048671,0.19835,0.19939
0.273,0.057118,0.08287,0.057696,0.083697,0.058662,0.1472,0.30395,0.1115,0.048673,0.19836,0.1994
0.27311,0.057125,0.082872,0.057702,0.083705,0.058689,0.14721,0.30395,0.11151,0.048694,0.19836,0.19941
0.27322,0.05713,0.082874,0.057705,0.083706,0.058691,0.14721,0.30396,0.11151,0.048695,0.19837,0.19944
0.27333,0.05714,0.082874,0.057709,0.083707,0.058694,0.14722,0.30396,0.11152,0.048697,0.19837,0.19945
0.27344,0.05716,0.082882,0.057711,0.08372,0.0587,0.14722,0.30397,0.11153,0.048707,0.19837,0.19946
0.27356,0.057161,0.082886,0.057714,0.083722,0.058701,0.14722,0.30397,0.11154,0.048712,0.19838,0.19946
0.27367,0.05717,0.082893,0.057717,0.083743,0.058719,0.14722,0.30398,0.11154,0.048717,0.19839,0.19952
0.27378,0.057178,0.082912,0.057719,0.083762,0.058719,0.14722,0.30398,0.11155,0.048729,0.19839,0.19952
0.27389,0.057197,0.082934,0.057723,0.083768,0.058728,0.14723,0.30399,0.11155,0.048741,0.1984,0.19953
0.274,0.057222,0.082934,0.057726,0.083768,0.058734,0.14723,0.304,0.1116,0.048745,0.19841,0.19953
0.27411,0.05723,0.082934,0.057741,0.083778,0.058748,0.14723,0.304,0.11161,0.048764,0.19842,0.19955
0.27422,0.057255,0.08294,0.057741,0.083787,0.058755,0.14724,0.30401,0.11162,0.04877,0.19842,0.19958
0.27433,0.057266,0.082959,0.057742,0.083799,0.058773,0.14724,0.30401,0.11166,0.048775,0.19843,0.19959
0.27444,0.05727,0.082985,0.057743,0.083801,0.058774,0.14725,0.30401,0.11166,0.048806,0.19844,0.19959
0.27456,0.057272,0.082995,0.057748,0.083807,0.058775,0.14725,0.30402,0.11166,0.048827,0.19845,0.1996
0.27467,0.057276,0.082998,0.057771,0.083809,0.05878,0.14725,0.30402,0.11167,0.048851,0.19846,0.19961
0.27478,0.05728,0.083016,0.057783,0.083817,0.058793,0.14726,0.30403,0.11169,0.048859,0.19847,0.19964
0.27489,0.057286,0.083026,0.05779,0.083818,0.058802,0.14726,0.30404,0.11171,0.04886,0.1985,0.19967
0.275,0.057296,0.083027,0.057818,0.083831,0.058807,0.14726,0.30405,0.11175,0.048862,0.1985,0.19967
0.27511,0.057308,0.083033,0.057821,0.083852,0.058813,0.14726,0.30405,0.11176,0.048865,0.1985,0.19969
0.27522,0.057318,0.083036,0.057824,0.083857,0.058815,0.14726,0.30406,0.11176,0.048872,0.19852,0.19972
0.27533,0.057329,0.083039,0.057826,0.083858,0.058818,0.14727,0.30407,0.11176,0.048891,0.19853,0.19974
0.27544,0.057333,0.083042,0.057827,0.083865,0.058826,0.14727,0.30407,0.11176,0.048901,0.19854,0.19975
0.27556,0.057343,0.083043,0.05783,0.083865,0.058839,0.14727,0.30408,0.11177,0.048905,0.19855,0.19975
0.27567,0.057351,0.083044,0.057836,0.083868,0.058843,0.14727,0.30409,0.11177,0.048913,0.19856,0.19975
0.27578,0.057358,0.083053,0.057836,0.083873,0.058844,0.14727,0.3041,0.11178,0.048954,0.19856,0.19977
0.27589,0.057374,0.083057,0.057837,0.083878,0.058886,0.14728,0.3041,0.1118,0.048991,0.19857,0.19978
0.276,0.057389,0.083058,0.057894,0.083884,0.05889,0.14728,0.30413,0.11185,0.048998,0.19859,0.19979
0.27611,0.057396,0.083065,0.05792,0.08389,0.058906,0.14728,0.30414,0.11186,0.049017,0.1986,0.19982
0.27622,0.057407,0.083066,0.057926,0.083909,0.058927,0.14728,0.30415,0.11187,0.049018,0.1986,0.19982
0.27633,0.05741,0.083067,0.057939,0.083924,0.058954,0.14729,0.30415,0.1119,0.049019,0.19861,0.19985
0.27644,0.057443,0.083082,0.05795,0.083927,0.058955,0.14729,0.30417,0.11191,0.049024,0.19861,0.19985
0.27656,0.057456,0.083088,0.05796,0.08394,0.05898,0.1473,0.30417,0.11191,0.049026,0.19862,0.19986
0.27667,0.057458,0.083105,0.057962,0.083944,0.058999,0.1473,0.30418,0.11193,0.049052,0.19862,0.19986
0.27678,0.057474,0.083124,0.057964,0.083952,0.058999,0.1473,0.30418,0.11193,0.049054,0.19862,0.19986
0.27689,0.057475,0.083141,0.057966,0.083957,0.059015,0.14731,0.3042,0.11195,0.049061,0.19863,0.19987
0.277,0.057477,0.083143,0.057973,0.08398,0.059021,0.14731,0.3042,0.11197,0.04907,0.19863,0.19989
0.27711,0.057477,0.083155,0.057997,0.083985,0.059021,0.14731,0.30421,0.11198,0.049081,0.19863,0.19989
0.27722,0.057488,0.083158,0.058002,0.083985,0.059048,0.14731,0.30422,0.112,0.049081,0.19863,0.19989
0.27733,0.057494,0.083164,0.058012,0.084019,0.05905,0.14731,0.30422,0.11201,0.049083,0.19864,0.19991
0.27744,0.057495,0.083168,0.058012,0.084023,0.059058,0.14732,0.30422,0.11201,0.049085,0.19864,0.19992
0.27756,0.057521,0.083191,0.058013,0.084025,0.05906,0.14732,0.30422,0.11201,0.04909,0.19864,0.19992
0.27767,0.057549,0.083192,0.058018,0.084038,0.059062,0.14733,0.30423,0.11202,0.049107,0.19865,0.19995
0.27778,0.057556,0.083194,0.058022,0.084038,0.059075,0.14733,0.30423,0.11203,0.049126,0.19866,0.19995
0.27789,0.057563,0.083194,0.058026,0.08404,0.05908,0.14733,0.30424,0.11205,0.049135,0.19867,0.19995
0.278,0.057565,0.083197,0.058033,0.084052,0.059098,0.14733,0.30425,0.11205,0.04916,0.19868,0.19995
0.27811,0.057569,0.083217,0.058034,0.084055,0.059099,0.14733,0.30425,0.11206,0.049193,0.19868,0.19998
0.27822,0.057577,0.083226,0.058044,0.084073,0.059109,0.14734,0.30425,0.11209,0.049209,0.19868,0.19998
0.27833,0.057577,0.083245,0.058056,0.084082,0.059112,0.14734,0.30425,0.11209,0.049222,0.19869,0.19999
0.27844,0.057579,0.083245,0.058059,0.084082,0.059135,0.14734,0.30426,0.11209,0.049224,0.1987,0.20002
0.27856,0.05758,0.083246,0.05807,0.084088,0.05914,0.14735,0.30427,0.11209,0.049234,0.1987,0.20002
0.27867,0.057598,0.083258,0.058088,0.084088,0.059146,0.14736,0.30427,0.1121,0.049245,0.19871,0.20004
0.27878,0.057603,0.083272,0.058092,0.084102,0.05919,0.14736,0.30427,0.1121,0.049245,0.19872,0.20008
0.27889,0.057612,0.083282,0.058096,0.084107,0.059191,0.14737,0.30428,0.1121,0.049266,0.19874,0.20009
0.279,0.057617,0.083284,0.058102,0.084121,0.059203,0.14738,0.30428,0.11211,0.049304,0.1988,0.2001
0.27911,0.057617,0.083296,0.058114,0.084135,0.059206,0.14738,0.30428,0.11213,0.049322,0.1988,0.20015
0.27922,0.057623,0.083302,0.058116,0.084135,0.059214,0.14739,0.30429,0.11215,0.049323,0.19881,0.20015
0.27933,0.057641,0.083308,0.058117,0.08415,0.059216,0.14739,0.30429,0.11216,0.049347,0.19882,0.20017
0.27944,0.057656,0.083308,0.058123,0.084151,0.059219,0.14739,0.30429,0.11216,0.049363,0.19882,0.20017
0.27956,0.057666,0.083312,0.058125,0.084154,0.059229,0.14739,0.3043,0.11216,0.049404,0.19883,0.20018
0.27967,0.057666,0.083327,0.058127,0.084173,0.059246,0.14739,0.3043,0.11221,0.049418,0.19884,0.20018
0.27978,0.057691,0.083329,0.058131,0.084182,0.059253,0.14739,0.3043,0.11222,0.049422,0.19884,0.20018
0.27989,0.057694,0.083341,0.058142,0.084207,0.059259,0.1474,0.30431,0.11223,0.049439,0.19884,0.20022
0.28,0.0577,0.083347,0.058167,0.084215,0.059276,0.1474,0.30432,0.11224,0.049444,0.19886,0.20024
0.28011,0.057718,0.083354,0.058196,0.084219,0.059315,0.14741,0.30432,0.11224,0.049451,0.19888,0.20027
0.28022,0.057737,0.083363,0.058205,0.084226,0.059323,0.14741,0.30432,0.11226,0.049458,0.19889,0.20028
0.28033,0.057745,0.083367,0.058211,0.084242,0.059359,0.14741,0.30433,0.11226,0.04947,0.19889,0.2003
0.28044,0.057758,0.083378,0.058217,0.084251,0.059367,0.14741,0.30433,0.11227,0.049481,0.1989,0.2003
0.28056,0.057764,0.083385,0.058235,0.084256,0.05938,0.14742,0.30433,0.11229,0.049483,0.19893,0.20031
0.28067,0.057773,0.083396,0.058238,0.084276,0.059388,0.14743,0.30434,0.1123,0.049497,0.19894,0.20031
0.28078,0.057775,0.083406,0.058243,0.084277,0.059408,0.14743,0.30435,0.1123,0.049498,0.19896,0.20035
0.28089,0.057785,0.083408,0.058247,0.084284,0.059419,0.14744,0.30435,0.1123,0.049519,0.19898,0.20035
0.281,0.0578,0.08341,0.058256,0.084285,0.059425,0.14745,0.30436,0.11232,0.049565,0.19898,0.20036
0.28111,0.057803,0.083412,0.058292,0.084303,0.059433,0.14745,0.30436,0.11233,0.049582,0.19898,0.20037
0.28122,0.057807,0.083418,0.058295,0.084309,0.059446,0.14745,0.30437,0.11234,0.049582,0.19898,0.20038
0.28133,0.057847,0.083421,0.058331,0.084312,0.059468,0.14746,0.30437,0.11235,0.049605,0.199,0.2004
0.28144,0.05785,0.083423,0.058332,0.084322,0.059471,0.14746,0.30438,0.11236,0.049611,0.19902,0.20043
0.28156,0.057854,0.083428,0.058334,0.084323,0.059477,0.14746,0.30438,0.11237,0.049629,0.19905,0.20043
0.28167,0.057855,0.083435,0.05834,0.084331,0.059484,0.14747,0.30438,0.11237,0.049631,0.19906,0.20044
0.28178,0.057862,0.083439,0.058355,0.084352,0.059488,0.14747,0.30439,0.1124,0.049639,0.19907,0.20045
0.28189,0.05787,0.083444,0.058359,0.084353,0.059495,0.14747,0.3044,0.11241,0.049642,0.19907,0.20045
0.282,0.057871,0.083447,0.058362,0.084354,0.059499,0.14748,0.3044,0.11242,0.049661,0.19908,0.20046
0.28211,0.057876,0.083448,0.058365,0.084356,0.059502,0.14748,0.3044,0.11244,0.049701,0.19913,0.20047
0.28222,0.05788,0.083449,0.058377,0.084366,0.059516,0.14749,0.30441,0.11245,0.049718,0.19914,0.20053
0.28233,0.057904,0.08345,0.058378,0.084366,0.059542,0.1475,0.30441,0.11246,0.049724,0.19914,0.20053
0.28244,0.057905,0.083478,0.05838,0.084368,0.059545,0.1475,0.30442,0.11247,0.049738,0.19915,0.20054
0.28256,0.057905,0.083481,0.058388,0.084377,0.059567,0.1475,0.30443,0.11248,0.049745,0.19916,0.20054
0.28267,0.057925,0.083482,0.058391,0.084389,0.059569,0.14751,0.30443,0.11248,0.049752,0.19916,0.20059
0.28278,0.057945,0.083485,0.058409,0.084402,0.05958,0.14751,0.30444,0.11249,0.049785,0.19917,0.20059
0.28289,0.057948,0.083488,0.058417,0.08441,0.05959,0.14751,0.30444,0.1125,0.049813,0.19918,0.20061
0.283,0.057971,0.08349,0.058421,0.08441,0.059598,0.14751,0.30444,0.1125,0.049852,0.19919,0.20061
0.28311,0.057971,0.083492,0.058421,0.084417,0.059601,0.14751,0.30445,0.11251,0.049862,0.1992,0.20061
0.28322,0.057971,0.083495,0.058425,0.084417,0.05962,0.14752,0.30446,0.11252,0.049865,0.19923,0.20062
0.28333,0.057986,0.083499,0.058432,0.084418,0.059623,0.14752,0.30446,0.11252,0.049871,0.19923,0.20063
0.28344,0.057988,0.08352,0.058437,0.084423,0.059627,0.14752,0.30446,0.11255,0.049872,0.19924,0.20064
0.28356,0.057992,0.083522,0.058444,0.084456,0.059629,0.14752,0.30446,0.11255,0.049882,0.19927,0.20065
0.28367,0.058,0.083529,0.058448,0.084466,0.059635,0.14752,0.30447,0.11255,0.04989,0.19928,0.20068
0.28378,0.058,0.083539,0.05846,0.084469,0.059636,0.14753,0.30447,0.11255,0.049894,0.19929,0.20072
0.28389,0.058003,0.083564,0.058473,0.084474,0.059648,0.14753,0.30448,0.11257,0.049918,0.19929,0.20072
0.284,0.058004,0.083565,0.058485,0.084475,0.059651,0.14753,0.30449,0.11257,0.049921,0.19929,0.20072
0.28411,0.058008,0.083576,0.058489,0.084479,0.059709,0.14754,0.30449,0.1126,0.04994,0.19932,0.20073
0.28422,0.058034,0.083602,0.058491,0.0845,0.059734,0.14754,0.30451,0.11261,0.049948,0.19933,0.20075
0.28433,0.058036,0.083625,0.058503,0.084504,0.05974,0.14755,0.30452,0.11261,0.049955,0.19933,0.20075
0.28444,0.058038,0.083631,0.058503,0.084508,0.059743,0.14756,0.30452,0.11262,0.049958,0.19934,0.20078
0.28456,0.058042,0.083648,0.058507,0.084527,0.059745,0.14756,0.30454,0.11262,0.049989,0.19934,0.20079
0.28467,0.05805,0.08366,0.058511,0.08453,0.059748,0.14756,0.30455,0.11264,0.049991,0.19936,0.20081
0.28478,0.058057,0.083665,0.058522,0.084548,0.059759,0.14756,0.30455,0.11267,0.050002,0.19938,0.20081
0.28489,0.058062,0.083669,0.058546,0.084565,0.059764,0.14757,0.30455,0.11269,0.050006,0.19938,0.20082
0.285,0.058071,0.083676,0.058573,0.084575,0.059769,0.14757,0.30456,0.1127,0.05001,0.19938,0.20082
0.28511,0.058077,0.083681,0.058576,0.084583,0.059772,0.14758,0.30456,0.11272,0.050043,0.1994,0.20082
0.28522,0.058078,0.083683,0.058591,0.084593,0.059789,0.14758,0.30457,0.11272,0.050044,0.1994,0.20083
0.28533,0.058081,0.083694,0.058612,0.084594,0.059801,0.14759,0.30458,0.11273,0.050045,0.19941,0.20085
0.28544,0.058083,0.083697,0.05862,0.084614,0.059805,0.14759,0.30458,0.11275,0.050051,0.19942,0.20085
0.28556,0.058095,0.083698,0.058623,0.084618,0.059815,0.14759,0.30458,0.11277,0.050055,0.19942,0.20085
0.28567,0.058095,0.083705,0.058636,0.084619,0.059842,0.1476,0.3046,0.11277,0.05006,0.19943,0.20089
0.28578,0.058135,0.083708,0.058657,0.08462,0.059845,0.1476,0.3046,0.11279,0.050066,0.19943,0.2009
0.28589,0.058137,0.083709,0.058665,0.08462,0.059846,0.1476,0.3046,0.11279,0.050068,0.19943,0.20093
0.286,0.058143,0.083709,0.05867,0.084626,0.059848,0.14761,0.30465,0.1128,0.050075,0.19945,0.20095
0.28611,0.058152,0.083713,0.058673,0.084628,0.059857,0.14762,0.30465,0.11281,0.050115,0.19945,0.20096
0.28622,0.05817,0.083714,0.058676,0.084629,0.059877,0.14762,0.30466,0.11282,0.05012,0.19946,0.20097
0.28633,0.058172,0.083728,0.058679,0.084631,0.05992,0.14762,0.30466,0.11283,0.050121,0.19948,0.20098
0.28644,0.058175,0.083733,0.058687,0.084633,0.059944,0.14763,0.30467,0.11284,0.050123,0.19949,0.201
0.28656,0.058183,0.083749,0.058698,0.084664,0.059949,0.14763,0.30467,0.11284,0.050164,0.1995,0.20101
0.28667,0.058187,0.083757,0.058703,0.084665,0.059976,0.14764,0.30469,0.11285,0.050167,0.19952,0.20104
0.28678,0.05819,0.083762,0.058717,0.084684,0.059987,0.14764,0.3047,0.11285,0.050169,0.19952,0.20105
0.28689,0.05819,0.083786,0.058729,0.084691,0.05999,0.14764,0.3047,0.11288,0.05018,0.19956,0.20105
0.287,0.0582,0.083818,0.058743,0.084705,0.059999,0.14764,0.3047,0.11289,0.050184,0.19956,0.20109
0.28711,0.058207,0.08382,0.058746,0.084723,0.060014,0.14765,0.3047,0.11291,0.050191,0.19956,0.2011
0.28722,0.058208,0.083832,0.058763,0.084731,0.060014,0.14767,0.30471,0.11292,0.050213,0.19957,0.20111
0.28733,0.058227,0.083851,0.058767,0.084734,0.060036,0.14767,0.30473,0.11293,0.050222,0.19957,0.20112
0.28744,0.058229,0.083856,0.058767,0.084734,0.060046,0.14767,0.30473,0.11294,0.050222,0.19958,0.20116
0.28756,0.058265,0.083856,0.058772,0.084738,0.060049,0.14767,0.30474,0.11295,0.050233,0.1996,0.20117
0.28767,0.058274,0.083858,0.058777,0.08474,0.060081,0.14768,0.30474,0.11295,0.050235,0.19964,0.20117
0.28778,0.058274,0.083877,0.058805,0.084747,0.0601,0.14768,0.30478,0.11297,0.050238,0.19964,0.20117
0.28789,0.058301,0.083887,0.058807,0.084761,0.060102,0.14768,0.30478,0.11298,0.05024,0.19969,0.20117
0.288,0.058333,0.083896,0.058817,0.084779,0.060114,0.14769,0.30482,0.11298,0.050249,0.1997,0.20118
0.28811,0.05835,0.083909,0.058819,0.084779,0.060124,0.14769,0.30484,0.11301,0.050259,0.1997,0.20119
0.28822,0.058353,0.083917,0.058832,0.084781,0.060128,0.14769,0.30484,0.11302,0.050264,0.1997,0.2012
0.28833,0.058365,0.083923,0.058836,0.084797,0.060142,0.1477,0.30484,0.11302,0.050309,0.19973,0.2012
0.28844,0.058368,0.083925,0.058836,0.084799,0.06015,0.1477,0.30484,0.11302,0.05031,0.19973,0.2012
0.28856,0.058374,0.083937,0.058842,0.084809,0.060171,0.14771,0.30485,0.11304,0.050342,0.19975,0.2012
0.28867,0.058385,0.083971,0.058872,0.084809,0.060177,0.14771,0.30485,0.11304,0.050346,0.19975,0.20121
0.28878,0.058394,0.083973,0.058876,0.084835,0.060187,0.14771,0.30487,0.11307,0.050361,0.1998,0.20121
0.28889,0.058397,0.083974,0.058906,0.084836,0.060208,0.14771,0.30488,0.11309,0.050381,0.19982,0.20122
0.289,0.0584,0.083984,0.058909,0.084864,0.060219,0.14772,0.30489,0.1131,0.050382,0.19982,0.20122
0.28911,0.058414,0.08401,0.058915,0.084875,0.060235,0.14773,0.30491,0.1131,0.050385,0.19983,0.20124
0.28922,0.058432,0.08403,0.058934,0.084879,0.060238,0.14773,0.30491,0.11311,0.050423,0.19984,0.20125
0.28933,0.058437,0.08403,0.058951,0.084881,0.06025,0.14774,0.30491,0.11311,0.05044,0.19985,0.20125
0.28944,0.058439,0.084039,0.058984,0.084884,0.060251,0.14774,0.30492,0.11312,0.050461,0.19986,0.20126
0.28956,0.058441,0.08406,0.058988,0.084915,0.060265,0.14774,0.30492,0.11312,0.050462,0.19986,0.20126
0.28967,0.058453,0.084068,0.059007,0.08492,0.060277,0.14774,0.30492,0.11312,0.050464,0.19987,0.20127
0.28978,0.058473,0.084069,0.059013,0.084935,0.060296,0.14774,0.30492,0.11314,0.050464,0.19992,0.20127
0.28989,0.058487,0.084094,0.059022,0.084941,0.060299,0.14774,0.30494,0.11316,0.050471,0.19993,0.20128
0.29,0.058487,0.084103,0.059051,0.084947,0.060309,0.14774,0.30495,0.11317,0.050484,0.19993,0.20128
0.29011,0.05849,0.084105,0.059075,0.084948,0.060322,0.14775,0.30496,0.11317,0.05049,0.19994,0.20128
0.29022,0.058494,0.084107,0.059096,0.084962,0.060325,0.14775,0.30497,0.11317,0.050513,0.19994,0.20129
0.29033,0.058499,0.084118,0.059101,0.084966,0.060348,0.14775,0.30499,0.11318,0.050513,0.19995,0.20133
0.29044,0.058505,0.084119,0.059103,0.084973,0.060353,0.14775,0.305,0.11318,0.05053,0.19996,0.20134
0.29056,0.058512,0.08412,0.059111,0.084974,0.060369,0.14776,0.30501,0.11318,0.050536,0.19996,0.20135
0.29067,0.058514,0.084127,0.059118,0.084988,0.060391,0.14776,0.30502,0.11319,0.050541,0.19996,0.20135
0.29078,0.058517,0.084128,0.05912,0.084994,0.060402,0.14776,0.30502,0.11319,0.05056,0.19996,0.20136
0.29089,0.058518,0.084139,0.059126,0.084995,0.060413,0.14776,0.30502,0.11324,0.050568,0.19997,0.20136
0.291,0.058525,0.084142,0.05913,0.08501,0.060424,0.14776,0.30502,0.11326,0.050581,0.19998,0.20136
0.29111,0.058527,0.08415,0.059132,0.085011,0.060428,0.14777,0.30503,0.11326,0.050591,0.19998,0.20138
0.29122,0.058527,0.084163,0.05914,0.085017,0.060431,0.14777,0.30504,0.11326,0.050594,0.19999,0.20138
0.29133,0.05853,0.084193,0.059148,0.085023,0.060436,0.14778,0.30505,0.11327,0.050609,0.19999,0.20138
0.29144,0.058533,0.084194,0.059159,0.085066,0.060437,0.14778,0.30506,0.11328,0.050609,0.19999,0.20138
0.29156,0.058542,0.0842,0.059161,0.085073,0.06045,0.14779,0.30507,0.1133,0.05065,0.2,0.20142
0.29167,0.058549,0.084205,0.059163,0.085077,0.060461,0.1478,0.30507,0.11331,0.050668,0.2,0.20143
0.29178,0.058552,0.084206,0.059165,0.085092,0.060464,0.1478,0.30507,0.11331,0.050682,0.20001,0.20143
0.29189,0.058552,0.08421,0.05917,0.085098,0.060469,0.1478,0.30508,0.11333,0.050684,0.20002,0.20146
0.292,0.058557,0.084218,0.059171,0.085113,0.060475,0.14781,0.3051,0.11333,0.050699,0.20003,0.20149
0.29211,0.058563,0.084228,0.059174,0.085114,0.06048,0.14781,0.30511,0.11336,0.050704,0.20004,0.20152
0.29222,0.058583,0.08423,0.059177,0.085122,0.060494,0.14782,0.30511,0.11336,0.05072,0.20005,0.20153
0.29233,0.058593,0.08423,0.059184,0.085133,0.060502,0.14784,0.30512,0.11337,0.050739,0.20007,0.20157
0.29244,0.058615,0.084232,0.05919,0.085134,0.060505,0.14784,0.30513,0.11338,0.050745,0.20007,0.20158
0.29256,0.058621,0.084239,0.0592,0.085136,0.060526,0.14784,0.30513,0.11338,0.050757,0.20007,0.20159
0.29267,0.058625,0.084248,0.059201,0.085136,0.060528,0.14784,0.30514,0.11338,0.050784,0.20008,0.2016
0.29278,0.058626,0.084254,0.059213,0.085166,0.060533,0.14784,0.30516,0.1134,0.05081,0.20009,0.2016
0.29289,0.058651,0.084255,0.059216,0.085167,0.060534,0.14784,0.30516,0.11341,0.050822,0.2001,0.20161
0.293,0.058657,0.084257,0.059222,0.085197,0.060541,0.14785,0.30516,0.11342,0.050824,0.2001,0.20162
0.29311,0.058661,0.084268,0.05923,0.085203,0.060554,0.14786,0.30517,0.11343,0.050828,0.20012,0.20162
0.29322,0.058664,0.084276,0.059238,0.085215,0.060554,0.14786,0.30517,0.11343,0.050832,0.20013,0.20165
0.29333,0.058667,0.084278,0.059248,0.08522,0.060558,0.14788,0.30517,0.11344,0.050849,0.20015,0.20165
0.29344,0.058671,0.084281,0.05925,0.085223,0.060558,0.14788,0.30517,0.11344,0.050871,0.20016,0.20166
0.29356,0.0587,0.084282,0.05928,0.085229,0.060564,0.14788,0.30519,0.11344,0.050891,0.20016,0.20168
0.29367,0.0587,0.084284,0.05932,0.085234,0.060573,0.14788,0.30521,0.11345,0.0509,0.20018,0.20173
0.29378,0.058714,0.084288,0.059342,0.085239,0.060592,0.14789,0.30521,0.11346,0.050909,0.20019,0.20173
0.29389,0.058715,0.084293,0.059346,0.085246,0.060624,0.14789,0.30522,0.11346,0.050914,0.20022,0.20175
0.294,0.058766,0.084294,0.059358,0.085248,0.060629,0.14789,0.30523,0.11346,0.050915,0.20023,0.20177
0.29411,0.058771,0.084302,0.059368,0.08526,0.060655,0.14789,0.30523,0.11347,0.050935,0.20023,0.20178
0.29422,0.058775,0.084328,0.059393,0.085276,0.060657,0.1479,0.30523,0.11349,0.05097,0.20023,0.20178
0.29433,0.058806,0.084339,0.059395,0.08529,0.060672,0.14791,0.30523,0.11351,0.050972,0.20023,0.20178
0.29444,0.058836,0.084344,0.059402,0.085305,0.060677,0.14791,0.30524,0.11351,0.051013,0.20026,0.20179
0.29456,0.058868,0.084345,0.059407,0.08533,0.060678,0.14791,0.30525,0.11352,0.051035,0.20027,0.2018
0.29467,0.058875,0.084347,0.059407,0.085339,0.060682,0.14791,0.30525,0.11353,0.051038,0.20029,0.2018
0.29478,0.058877,0.084352,0.05941,0.08534,0.060685,0.14792,0.30526,0.11353,0.051065,0.20029,0.20181
0.29489,0.058882,0.084357,0.059417,0.085344,0.06069,0.14792,0.30526,0.11354,0.051078,0.20029,0.20181
0.295,0.058887,0.084371,0.059421,0.085344,0.06069,0.14792,0.30527,0.11356,0.051096,0.20029,0.20181
0.29511,0.058893,0.084381,0.059456,0.08535,0.060709,0.14792,0.30529,0.11356,0.051098,0.20034,0.20183
0.29522,0.058897,0.084382,0.059458,0.085353,0.06071,0.14793,0.30529,0.11356,0.051118,0.20034,0.20185
0.29533,0.058901,0.084386,0.059464,0.085362,0.060728,0.14793,0.30529,0.11357,0.051125,0.20035,0.20185
0.29544,0.058903,0.084393,0.059467,0.085376,0.060756,0.14793,0.30529,0.11357,0.051178,0.20035,0.20188
0.29556,0.058905,0.084398,0.059491,0.085377,0.060756,0.14795,0.3053,0.11357,0.051185,0.20036,0.20191
0.29567,0.058909,0.084403,0.059498,0.085382,0.060767,0.14795,0.3053,0.11359,0.051202,0.20038,0.20194
0.29578,0.058916,0.084408,0.059501,0.085383,0.060779,0.14796,0.30531,0.1136,0.051213,0.2004,0.20194
0.29589,0.058918,0.084416,0.059526,0.085383,0.060785,0.14796,0.30531,0.11362,0.051226,0.2004,0.20195
0.296,0.058921,0.084421,0.059545,0.085384,0.060786,0.14797,0.30531,0.11364,0.051231,0.20041,0.20197
0.29611,0.058925,0.08443,0.059551,0.085392,0.060787,0.14799,0.30531,0.11364,0.051247,0.20042,0.20198
0.29622,0.058934,0.084431,0.059558,0.085407,0.060803,0.14799,0.30532,0.11365,0.051255,0.20042,0.20199
0.29633,0.058938,0.084439,0.059581,0.085413,0.060811,0.14799,0.30532,0.11365,0.051271,0.20043,0.20199
0.29644,0.058938,0.084445,0.059595,0.085427,0.060821,0.14799,0.30533,0.11365,0.051273,0.20043,0.202
0.29656,0.058938,0.084456,0.059622,0.085431,0.06083,0.148,0.30533,0.11365,0.051281,0.20043,0.202
0.29667,0.058942,0.084473,0.059626,0.085447,0.060873,0.14801,0.30534,0.11367,0.0513,0.20044,0.20201
0.29678,0.05895,0.084474,0.059627,0.085452,0.060876,0.14802,0.30535,0.11369,0.051326,0.20044,0.20201
0.29689,0.058962,0.084474,0.059632,0.085463,0.060882,0.14803,0.30535,0.1137,0.051327,0.20045,0.20201
0.297,0.058971,0.08448,0.059641,0.085471,0.060884,0.14803,0.30535,0.11371,0.051354,0.20046,0.20203
0.29711,0.058972,0.084497,0.05968,0.085472,0.060891,0.14804,0.30535,0.11373,0.051415,0.20049,0.20205
0.29722,0.058989,0.084508,0.059687,0.085476,0.060898,0.14805,0.30535,0.11373,0.051433,0.20049,0.20205
0.29733,0.059003,0.084518,0.059689,0.085502,0.060904,0.14805,0.30535,0.11374,0.051438,0.20049,0.20205
0.29744,0.059008,0.08452,0.059692,0.085507,0.060905,0.14805,0.30536,0.11375,0.05146,0.20049,0.20206
0.29756,0.059014,0.08452,0.059699,0.085508,0.060909,0.14805,0.30537,0.11375,0.051484,0.2005,0.20208
0.29767,0.05902,0.084523,0.059702,0.085539,0.060945,0.14806,0.30538,0.11377,0.051491,0.2005,0.20209
0.29778,0.059021,0.084539,0.059702,0.08554,0.060948,0.14806,0.30539,0.11378,0.051518,0.20051,0.20211
0.29789,0.059022,0.08454,0.059717,0.085563,0.06095,0.14807,0.30539,0.11378,0.051521,0.20052,0.20213
0.298,0.059044,0.084558,0.059729,0.085584,0.060954,0.14807,0.3054,0.11378,0.051526,0.20052,0.20214
0.29811,0.059046,0.084562,0.059747,0.085593,0.060956,0.14807,0.3054,0.11379,0.051551,0.20052,0.20214
0.29822,0.059054,0.084575,0.059762,0.085593,0.060976,0.14807,0.3054,0.1138,0.051561,0.20052,0.20215
0.29833,0.059056,0.084577,0.059763,0.085599,0.060983,0.14807,0.3054,0.11383,0.051612,0.20053,0.20217
0.29844,0.059084,0.084582,0.059784,0.085604,0.060983,0.14808,0.30541,0.11384,0.051612,0.20055,0.20223
0.29856,0.059085,0.084584,0.059784,0.085605,0.060993,0.14808,0.30541,0.11386,0.051631,0.20056,0.20223
0.29867,0.059093,0.08459,0.059785,0.085613,0.060993,0.14808,0.30542,0.11386,0.051645,0.20057,0.20225
0.29878,0.059113,0.084592,0.059786,0.085627,0.061005,0.14808,0.30543,0.11386,0.051658,0.2006,0.20225
0.29889,0.05912,0.084603,0.059822,0.08564,0.061008,0.14808,0.30543,0.11389,0.051674,0.20061,0.20228
0.299,0.059126,0.084629,0.059825,0.085641,0.061009,0.14809,0.30543,0.11389,0.051689,0.20062,0.20229
0.29911,0.059133,0.084644,0.059827,0.085657,0.061027,0.14809,0.30543,0.11391,0.05169,0.20064,0.20232
0.29922,0.059139,0.084654,0.059844,0.085669,0.061038,0.14809,0.30543,0.11391,0.051698,0.20064,0.20234
0.29933,0.059142,0.084659,0.05988,0.08567,0.061056,0.1481,0.30543,0.11391,0.051708,0.20065,0.20235
0.29944,0.059154,0.084667,0.059881,0.085674,0.061059,0.1481,0.30544,0.11393,0.051711,0.20067,0.20238
0.29956,0.059156,0.084668,0.059887,0.085683,0.061074,0.1481,0.30545,0.11393,0.051716,0.20068,0.20242
0.29967,0.059188,0.084672,0.059891,0.085683,0.061076,0.14811,0.30546,0.11393,0.051749,0.20068,0.20243
0.29978,0.059195,0.084676,0.059895,0.08569,0.061091,0.14811,0.30546,0.11397,0.051768,0.20068,0.20243
0.29989,0.059196,0.08468,0.059906,0.08569,0.061105,0.14811,0.30546,0.11398,0.051777,0.20069,0.20249
0.3,0.059202,0.084693,0.059912,0.085691,0.06112,0.14811,0.30547,0.11399,0.051799,0.20071,0.20249
0.30011,0.059204,0.084695,0.059916,0.085703,0.061143,0.14811,0.30547,0.114,0.0518,0.20072,0.2025
0.30022,0.05923,0.084712,0.05992,0.085704,0.061156,0.14811,0.30547,0.11401,0.051829,0.20075,0.2025
0.30033,0.05923,0.084716,0.059936,0.085705,0.061159,0.14812,0.30549,0.11404,0.051851,0.20075,0.20252
0.30044,0.059241,0.084718,0.059938,0.085714,0.061162,0.14812,0.30551,0.11405,0.051886,0.20075,0.20252
0.30056,0.059255,0.084744,0.05994,0.085719,0.061171,0.14812,0.30551,0.11409,0.051928,0.20077,0.20253
0.30067,0.059266,0.084768,0.059946,0.085731,0.061189,0.14812,0.30551,0.11412,0.051955,0.20077,0.20254
0.30078,0.059275,0.084771,0.05996,0.085731,0.061207,0.14812,0.30551,0.11413,0.051976,0.20077,0.20254
0.30089,0.059276,0.084775,0.05997,0.085755,0.06121,0.14812,0.30551,0.11413,0.051982,0.20078,0.20255
0.301,0.059281,0.084776,0.05998,0.08576,0.061212,0.14813,0.30553,0.11414,0.052007,0.20079,0.20256
0.30111,0.059296,0.08479,0.059993,0.085783,0.061238,0.14814,0.30553,0.11414,0.052012,0.20079,0.20256
0.30122,0.05931,0.084804,0.059999,0.085806,0.06125,0.14814,0.30553,0.11414,0.052044,0.2008,0.20261
0.30133,0.059316,0.084805,0.060005,0.085806,0.061261,0.14815,0.30553,0.11415,0.052088,0.2008,0.20261
0.30144,0.059357,0.084807,0.060005,0.085817,0.061262,0.14815,0.30553,0.11417,0.05209,0.2008,0.20263
0.30156,0.059361,0.084808,0.060009,0.08582,0.061277,0.14815,0.30554,0.11418,0.052094,0.20081,0.20266
0.30167,0.059361,0.084823,0.060025,0.08583,0.061287,0.14816,0.30554,0.11419,0.052145,0.20081,0.20266
0.30178,0.059371,0.084823,0.060029,0.085839,0.061324,0.14816,0.30554,0.11419,0.052192,0.20081,0.20266
0.30189,0.059373,0.084826,0.06004,0.085861,0.061328,0.14816,0.30555,0.1142,0.052201,0.20083,0.2027
0.302,0.059378,0.084835,0.060058,0.085867,0.061378,0.14816,0.30555,0.11421,0.05221,0.20083,0.2027
0.30211,0.059378,0.084836,0.060061,0.085881,0.061382,0.14816,0.30556,0.11421,0.052216,0.20084,0.2027
0.30222,0.059383,0.084842,0.060075,0.085888,0.061387,0.14817,0.30556,0.11422,0.052265,0.20084,0.20271
0.30233,0.059385,0.084845,0.060095,0.085892,0.061388,0.14817,0.30559,0.11422,0.052296,0.20086,0.20274
0.30244,0.059405,0.08485,0.060106,0.085898,0.061408,0.14817,0.30562,0.11423,0.052322,0.20087,0.20274
0.30256,0.05941,0.084852,0.060107,0.0859,0.061411,0.14818,0.30563,0.11425,0.052343,0.20088,0.20274
0.30267,0.059413,0.084861,0.060107,0.085905,0.061445,0.14819,0.30564,0.11427,0.052365,0.20088,0.20274
0.30278,0.059414,0.084863,0.060108,0.085908,0.061449,0.1482,0.30564,0.11429,0.052374,0.20089,0.20274
0.30289,0.059418,0.084867,0.060117,0.085916,0.061482,0.1482,0.30565,0.11429,0.052375,0.2009,0.20275
0.303,0.059424,0.084869,0.060121,0.085924,0.061484,0.1482,0.30565,0.11431,0.052388,0.2009,0.20275
0.30311,0.059433,0.084891,0.060126,0.085939,0.061498,0.1482,0.30565,0.11431,0.052407,0.20091,0.2028
0.30322,0.059442,0.084895,0.060147,0.085948,0.061501,0.1482,0.30566,0.11432,0.05241,0.20092,0.2028
0.30333,0.059448,0.084902,0.060168,0.085948,0.061505,0.1482,0.30566,0.11432,0.052423,0.20092,0.2028
0.30344,0.059454,0.084904,0.060169,0.085951,0.061516,0.14821,0.30566,0.11432,0.052462,0.20093,0.20286
0.30356,0.059455,0.084919,0.060173,0.085955,0.061523,0.14821,0.30568,0.11434,0.052486,0.20093,0.20286
0.30367,0.059466,0.084925,0.060176,0.085986,0.06153,0.14821,0.3057,0.11437,0.052494,0.20093,0.20287
0.30378,0.059475,0.084942,0.060182,0.085988,0.061536,0.14822,0.3057,0.11438,0.052499,0.20094,0.20291
0.30389,0.059481,0.084987,0.06021,0.086001,0.061544,0.14823,0.30571,0.11438,0.052505,0.20095,0.20291
0.304,0.059482,0.085011,0.060212,0.086002,0.061556,0.14823,0.30571,0.1144,0.052509,0.20095,0.20291
0.30411,0.059484,0.085011,0.060216,0.086003,0.061587,0.14824,0.30572,0.1144,0.05251,0.20096,0.20293
0.30422,0.059486,0.085016,0.060227,0.086005,0.061615,0.14824,0.30572,0.11441,0.052511,0.20097,0.20295
0.30433,0.059488,0.085025,0.060233,0.086045,0.061627,0.14824,0.30572,0.11442,0.052525,0.20097,0.20297
0.30444,0.059489,0.085036,0.060244,0.08606,0.061642,0.14824,0.30573,0.11443,0.05254,0.20098,0.20297
0.30456,0.059491,0.085048,0.060256,0.086068,0.061659,0.14824,0.30574,0.11443,0.052553,0.20099,0.20298
0.30467,0.059506,0.08505,0.060267,0.086072,0.06166,0.14825,0.30575,0.11444,0.052562,0.20101,0.20298
0.30478,0.059509,0.085052,0.060286,0.08608,0.061661,0.14826,0.30576,0.11444,0.052575,0.20102,0.20298
0.30489,0.059515,0.085061,0.060289,0.086085,0.061673,0.14826,0.30576,0.11445,0.052576,0.20102,0.20299
0.305,0.059516,0.085087,0.060292,0.086103,0.061673,0.14827,0.30577,0.11445,0.0526,0.20103,0.20301
0.30511,0.059518,0.085122,0.060297,0.086112,0.061678,0.14827,0.30577,0.11445,0.052605,0.20106,0.20302
0.30522,0.059519,0.085122,0.060312,0.086134,0.061681,0.14829,0.30577,0.11447,0.052605,0.20108,0.20303
0.30533,0.059535,0.085145,0.060323,0.086135,0.061686,0.14829,0.30577,0.11447,0.052624,0.20108,0.20304
0.30544,0.059541,0.085157,0.060324,0.086135,0.06169,0.14829,0.30577,0.1145,0.052644,0.2011,0.20306
0.30556,0.059545,0.085161,0.060329,0.086135,0.06169,0.1483,0.30577,0.1145,0.052647,0.20111,0.2031
0.30567,0.059563,0.085166,0.060331,0.086142,0.06171,0.1483,0.30578,0.1145,0.052647,0.20112,0.20311
0.30578,0.059563,0.085167,0.060333,0.086143,0.061717,0.1483,0.30579,0.11451,0.052677,0.20113,0.20312
0.30589,0.05957,0.08517,0.060335,0.086149,0.061723,0.14831,0.30579,0.11451,0.052681,0.20115,0.20312
0.306,0.059585,0.085172,0.060361,0.086164,0.061724,0.14831,0.30579,0.11452,0.0527,0.20116,0.20312
0.30611,0.059589,0.085181,0.060368,0.086166,0.061731,0.14831,0.3058,0.11452,0.052702,0.20118,0.20313
0.30622,0.059592,0.085181,0.060396,0.086182,0.061739,0.14832,0.30582,0.11452,0.052711,0.20119,0.20313
0.30633,0.059613,0.085197,0.060403,0.086194,0.061739,0.14833,0.30582,0.11452,0.052722,0.2012,0.20313
0.30644,0.059613,0.085203,0.060414,0.086203,0.06174,0.14833,0.30583,0.11453,0.052746,0.2012,0.20314
0.30656,0.059614,0.085206,0.060418,0.086208,0.061744,0.14834,0.30583,0.11453,0.052751,0.2012,0.20314
0.30667,0.059618,0.085222,0.06042,0.08621,0.061752,0.14834,0.30583,0.11455,0.052763,0.2012,0.20315
0.30678,0.059629,0.085224,0.060429,0.086213,0.061753,0.14835,0.30584,0.11455,0.052771,0.2012,0.20315
0.30689,0.059631,0.085225,0.060449,0.086217,0.061758,0.14835,0.30585,0.11456,0.052772,0.20121,0.20317
0.307,0.059631,0.085236,0.060465,0.086237,0.061781,0.14836,0.30587,0.11456,0.052772,0.20123,0.20317
0.30711,0.059643,0.085242,0.060469,0.086262,0.061811,0.14836,0.30588,0.11457,0.052775,0.20125,0.20318
0.30722,0.059647,0.085242,0.060483,0.086264,0.061815,0.14837,0.3059,0.11457,0.052776,0.20127,0.20318
0.30733,0.059657,0.085245,0.060484,0.086272,0.061851,0.14837,0.30591,0.11457,0.052784,0.20127,0.20318
0.30744,0.059661,0.085281,0.060496,0.086275,0.061885,0.14837,0.30592,0.11458,0.05281,0.20128,0.20319
0.30756,0.059671,0.085299,0.060511,0.086277,0.061885,0.14838,0.30592,0.11461,0.052815,0.20128,0.2032
0.30767,0.059698,0.085299,0.060515,0.086291,0.061906,0.14838,0.30593,0.11462,0.052819,0.20129,0.20321
0.30778,0.059707,0.085314,0.06054,0.086292,0.061909,0.14838,0.30594,0.11463,0.052857,0.20129,0.20321
0.30789,0.059708,0.085316,0.060553,0.086294,0.06191,0.14838,0.30594,0.11464,0.052861,0.2013,0.20322
0.308,0.059724,0.08532,0.060574,0.086299,0.061911,0.14839,0.30594,0.11466,0.052863,0.20131,0.20322
0.30811,0.05974,0.085322,0.060584,0.086302,0.061916,0.14839,0.30594,0.11467,0.052865,0.20131,0.20322
0.30822,0.059746,0.085347,0.060628,0.086304,0.061928,0.14839,0.30595,0.11468,0.052878,0.20131,0.20326
0.30833,0.059746,0.08537,0.060631,0.086316,0.061967,0.1484,0.30596,0.11468,0.052885,0.20133,0.20328
0.30844,0.059747,0.085381,0.060636,0.086327,0.061969,0.1484,0.30597,0.11468,0.05289,0.20133,0.2033
0.30856,0.059751,0.085396,0.060637,0.08633,0.061975,0.1484,0.30597,0.11469,0.0529,0.20135,0.20331
0.30867,0.059754,0.085397,0.060642,0.086349,0.062,0.14841,0.30599,0.1147,0.052901,0.20135,0.20333
0.30878,0.059754,0.085418,0.060644,0.086366,0.062006,0.14841,0.30599,0.1147,0.052905,0.20136,0.20333
0.30889,0.059755,0.085425,0.060651,0.086374,0.062011,0.14842,0.306,0.11471,0.052924,0.20137,0.20334
0.309,0.059756,0.085431,0.060666,0.086375,0.062012,0.14843,0.30601,0.11472,0.05293,0.20139,0.20335
0.30911,0.05976,0.085448,0.06068,0.086378,0.062033,0.14843,0.30601,0.11472,0.052951,0.2014,0.20335
0.30922,0.059797,0.085464,0.060684,0.086397,0.062034,0.14844,0.30602,0.11473,0.052954,0.2014,0.20336
0.30933,0.059799,0.085466,0.060684,0.086404,0.062035,0.14844,0.30603,0.11474,0.052959,0.2014,0.20336
0.30944,0.059806,0.085467,0.060692,0.08642,0.062051,0.14845,0.30603,0.11474,0.052979,0.20141,0.20338
0.30956,0.059817,0.085475,0.060697,0.086435,0.062075,0.14846,0.30604,0.11476,0.052979,0.20142,0.20339
0.30967,0.059824,0.085486,0.060705,0.08644,0.062081,0.14846,0.30604,0.11477,0.052988,0.20143,0.20339
0.30978,0.059825,0.085487,0.060723,0.086452,0.062094,0.14846,0.30605,0.11478,0.052993,0.20144,0.2034
0.30989,0.059826,0.085493,0.060727,0.086473,0.062095,0.14846,0.30605,0.11479,0.053,0.20144,0.20343
0.31,0.059831,0.085494,0.060748,0.086484,0.062098,0.14847,0.30606,0.11479,0.053008,0.20145,0.20346
0.31011,0.059846,0.085496,0.060753,0.086485,0.0621,0.14847,0.30606,0.1148,0.053014,0.20145,0.20347
0.31022,0.059863,0.085512,0.060753,0.086498,0.062103,0.14847,0.30606,0.11482,0.053046,0.20149,0.20348
0.31033,0.059872,0.085518,0.060756,0.086503,0.062109,0.14848,0.30606,0.11482,0.053055,0.20149,0.20348
0.31044,0.059878,0.085531,0.060757,0.086512,0.062111,0.14848,0.30607,0.11482,0.053093,0.20149,0.20348
0.31056,0.059879,0.085532,0.060762,0.086516,0.062123,0.14848,0.30607,0.11482,0.053104,0.20149,0.20349
0.31067,0.05988,0.085534,0.060762,0.08652,0.062126,0.14849,0.30607,0.11482,0.053109,0.2015,0.2035
0.31078,0.059884,0.085543,0.060773,0.086529,0.062128,0.1485,0.30608,0.11482,0.053113,0.2015,0.20351
0.31089,0.059888,0.085561,0.060796,0.086533,0.062128,0.1485,0.30608,0.11483,0.053113,0.20152,0.20353
0.311,0.059894,0.085563,0.060805,0.086535,0.062138,0.14851,0.30609,0.11484,0.053115,0.20152,0.20354
0.31111,0.059932,0.085569,0.060805,0.086539,0.06215,0.14852,0.30611,0.11484,0.053117,0.20153,0.20356
0.31122,0.059939,0.085572,0.060813,0.086542,0.06217,0.14852,0.30612,0.11484,0.053127,0.20153,0.20359
0.31133,0.05996,0.085575,0.060816,0.086544,0.062181,0.14853,0.30612,0.11486,0.053132,0.20153,0.20359
0.31144,0.059962,0.085579,0.06082,0.086554,0.062194,0.14853,0.30612,0.11487,0.053134,0.20154,0.2036
0.31156,0.05997,0.085591,0.060822,0.086558,0.062213,0.14853,0.30615,0.1149,0.053171,0.20154,0.20363
0.31167,0.059972,0.085609,0.060832,0.086572,0.062223,0.14853,0.30615,0.11491,0.053181,0.20155,0.20364
0.31178,0.059977,0.085617,0.060832,0.086574,0.062233,0.14853,0.30616,0.11493,0.053195,0.20156,0.20364
0.31189,0.059985,0.085621,0.060837,0.086588,0.062239,0.14855,0.30616,0.11494,0.0532,0.2016,0.20365
0.312,0.059993,0.085622,0.060837,0.086614,0.062242,0.14855,0.30616,0.11494,0.053203,0.2016,0.20367
0.31211,0.060011,0.085623,0.060863,0.086628,0.06225,0.14855,0.30617,0.11494,0.053214,0.20162,0.20367
0.31222,0.060013,0.085638,0.060867,0.086632,0.06225,0.14855,0.30617,0.11495,0.053233,0.20164,0.20368
0.31233,0.060014,0.085644,0.060892,0.086636,0.062254,0.14856,0.30617,0.11495,0.053282,0.20167,0.20369
0.31244,0.060031,0.085649,0.060893,0.086639,0.06227,0.14856,0.30618,0.11496,0.053289,0.20171,0.20369
0.31256,0.060035,0.085655,0.060896,0.08664,0.06227,0.14856,0.30618,0.11496,0.053291,0.20171,0.20372
0.31267,0.060039,0.085657,0.0609,0.086645,0.06228,0.14856,0.30618,0.11496,0.053292,0.20171,0.20374
0.31278,0.060041,0.085658,0.06091,0.086654,0.062293,0.14857,0.3062,0.11497,0.053308,0.20173,0.20376
0.31289,0.060043,0.085658,0.060911,0.086657,0.062304,0.14857,0.3062,0.11497,0.053311,0.20177,0.20376
0.313,0.060049,0.085661,0.06093,0.086671,0.062322,0.14858,0.30621,0.11497,0.053328,0.20178,0.20376
0.31311,0.060056,0.085676,0.06093,0.086687,0.062358,0.14858,0.30621,0.11498,0.05334,0.20178,0.20377
0.31322,0.060071,0.085677,0.060932,0.086688,0.062368,0.14858,0.30624,0.11498,0.053406,0.20178,0.2038
0.31333,0.060076,0.085682,0.060939,0.086688,0.062368,0.14858,0.30624,0.11498,0.053434,0.20179,0.20382
0.31344,0.060099,0.085683,0.06094,0.086688,0.06237,0.14859,0.30625,0.11499,0.053447,0.2018,0.20382
0.31356,0.060099,0.085687,0.060947,0.086693,0.062376,0.14859,0.30625,0.11501,0.053453,0.2018,0.20382
0.31367,0.060102,0.085688,0.060948,0.086714,0.062386,0.14859,0.30626,0.11501,0.053475,0.20182,0.20383
0.31378,0.060104,0.085692,0.060952,0.086731,0.06239,0.1486,0.30626,0.11501,0.053483,0.20183,0.20384
0.31389,0.060104,0.085693,0.060953,0.086734,0.062406,0.1486,0.30627,0.11502,0.053496,0.20185,0.20384
0.314,0.060105,0.085719,0.06096,0.086747,0.062435,0.1486,0.30627,0.11502,0.053499,0.20185,0.20385
0.31411,0.060107,0.08572,0.060961,0.086749,0.062436,0.14861,0.30627,0.11503,0.053501,0.20186,0.20385
0.31422,0.060107,0.085721,0.060962,0.086753,0.062464,0.14861,0.30628,0.11504,0.053514,0.20186,0.20388
0.31433,0.060109,0.085723,0.060967,0.086758,0.062464,0.14861,0.30629,0.11505,0.053547,0.20193,0.20388
0.31444,0.060125,0.085733,0.060972,0.086758,0.06247,0.14863,0.3063,0.11506,0.053557,0.20194,0.20389
0.31456,0.060134,0.085736,0.06098,0.086764,0.062496,0.14863,0.3063,0.11508,0.05357,0.20196,0.2039
0.31467,0.060137,0.085745,0.06101,0.086771,0.062499,0.14863,0.3063,0.11508,0.053571,0.20196,0.2039
0.31478,0.060139,0.085752,0.061034,0.086774,0.062504,0.14864,0.30632,0.11509,0.053576,0.20196,0.2039
0.31489,0.060147,0.085753,0.061036,0.086783,0.062509,0.14864,0.30633,0.1151,0.053633,0.20197,0.20393
0.315,0.06015,0.085753,0.061039,0.086804,0.062529,0.14865,0.30634,0.11511,0.053637,0.20197,0.20394
0.31511,0.060151,0.085756,0.06104,0.08681,0.062549,0.14865,0.30634,0.11512,0.05364,0.20198,0.20394
0.31522,0.060158,0.085756,0.06105,0.086823,0.062558,0.14865,0.30635,0.11512,0.053656,0.20199,0.20395
0.31533,0.06016,0.085757,0.061053,0.086828,0.062565,0.14866,0.30635,0.11513,0.053674,0.202,0.20396
0.31544,0.060163,0.085761,0.061064,0.086843,0.062573,0.14866,0.30635,0.11514,0.053688,0.202,0.20401
0.31556,0.060171,0.085779,0.061074,0.086844,0.062592,0.14866,0.30635,0.11515,0.053693,0.20201,0.20401
0.31567,0.060192,0.085797,0.061089,0.086861,0.062612,0.14866,0.30635,0.11516,0.053718,0.20202,0.20402
0.31578,0.060221,0.085814,0.061104,0.086874,0.06264,0.14867,0.30635,0.11516,0.053738,0.20202,0.20403
0.31589,0.060232,0.085827,0.061107,0.086877,0.062642,0.14867,0.30637,0.11516,0.053747,0.20203,0.20403
0.316,0.060242,0.085832,0.061108,0.08688,0.062644,0.14867,0.30637,0.1152,0.053747,0.20203,0.20406
0.31611,0.060248,0.085832,0.06111,0.086883,0.062661,0.14868,0.30637,0.1152,0.053748,0.20206,0.20406
0.31622,0.06026,0.085839,0.061113,0.086887,0.062672,0.14868,0.30637,0.1152,0.053757,0.2021,0.20407
0.31633,0.060272,0.085841,0.061114,0.08689,0.062676,0.14868,0.30638,0.1152,0.053761,0.20211,0.20407
0.31644,0.060274,0.085845,0.061128,0.086904,0.062679,0.14869,0.30639,0.11521,0.053777,0.20212,0.20408
0.31656,0.060279,0.085845,0.061141,0.086914,0.062694,0.14869,0.30639,0.11522,0.053807,0.20214,0.20409
0.31667,0.060281,0.08586,0.061147,0.086952,0.062695,0.14869,0.3064,0.11522,0.053812,0.20215,0.20409
0.31678,0.060312,0.08586,0.061162,0.086956,0.0627,0.1487,0.30641,0.11522,0.053822,0.20215,0.20411
0.31689,0.060326,0.085865,0.061162,0.086962,0.0627,0.14871,0.30641,0.11524,0.053825,0.20216,0.20411
0.317,0.060329,0.085865,0.061165,0.086968,0.062702,0.14872,0.30642,0.11526,0.053827,0.20216,0.20414
0.31711,0.060329,0.085878,0.061171,0.086972,0.06271,0.14873,0.30643,0.11528,0.05384,0.20217,0.20415
0.31722,0.06034,0.085896,0.061189,0.086979,0.062712,0.14873,0.30646,0.11529,0.053865,0.20218,0.20417
0.31733,0.060341,0.085903,0.061196,0.086983,0.062715,0.14873,0.30646,0.11529,0.053871,0.20218,0.20418
0.31744,0.060355,0.085909,0.0612,0.086984,0.062716,0.14873,0.30646,0.11529,0.053885,0.2022,0.20418
0.31756,0.060357,0.085916,0.061204,0.086988,0.062731,0.14874,0.30647,0.11529,0.053894,0.2022,0.20419
0.31767,0.060363,0.085919,0.061214,0.086998,0.062735,0.14874,0.30647,0.11531,0.053902,0.2022,0.20419
0.31778,0.060364,0.08593,0.061215,0.086999,0.062737,0.14875,0.30647,0.11534,0.053909,0.20221,0.2042
0.31789,0.060366,0.085932,0.061232,0.087006,0.062738,0.14875,0.30648,0.11538,0.053926,0.20221,0.2042
0.318,0.060377,0.085974,0.061277,0.087009,0.062765,0.14877,0.30648,0.11539,0.05393,0.20222,0.2042
0.31811,0.060381,0.085975,0.061283,0.087037,0.06278,0.14877,0.30648,0.11539,0.053955,0.20223,0.20421
0.31822,0.060409,0.085976,0.061286,0.087038,0.062782,0.14877,0.30649,0.1154,0.053956,0.20223,0.20421
0.31833,0.060412,0.085983,0.061299,0.087047,0.062794,0.14877,0.30649,0.11541,0.05399,0.20225,0.20425
0.31844,0.060442,0.085993,0.061303,0.087049,0.062811,0.14877,0.30649,0.11541,0.053996,0.20225,0.20425
0.31856,0.060465,0.085999,0.06131,0.087084,0.062811,0.14877,0.30651,0.11543,0.054012,0.20226,0.20426
0.31867,0.060467,0.08601,0.061312,0.087085,0.062815,0.14878,0.30651,0.11544,0.054038,0.20227,0.20427
0.31878,0.060471,0.086013,0.061316,0.087088,0.062827,0.14878,0.30652,0.11545,0.054055,0.20227,0.20428
0.31889,0.060481,0.086016,0.061326,0.087088,0.062866,0.14878,0.30652,0.11545,0.054056,0.20227,0.20428
0.319,0.060488,0.086022,0.061327,0.087098,0.062907,0.14878,0.30653,0.11546,0.054084,0.20227,0.20429
0.31911,0.060496,0.086023,0.061327,0.087103,0.062917,0.14879,0.30654,0.11547,0.054089,0.20227,0.20429
0.31922,0.060502,0.086024,0.061333,0.087109,0.062924,0.1488,0.30655,0.11548,0.054114,0.20228,0.20429
0.31933,0.060505,0.086025,0.061335,0.087113,0.062951,0.1488,0.30656,0.11549,0.054125,0.20228,0.20429
0.31944,0.060512,0.08607,0.061348,0.08712,0.062954,0.1488,0.30657,0.1155,0.054131,0.20229,0.20435
0.31956,0.060516,0.08607,0.061371,0.087126,0.06296,0.1488,0.30658,0.11552,0.05414,0.20229,0.20436
0.31967,0.060521,0.086073,0.061381,0.087128,0.062966,0.14881,0.30658,0.11553,0.054159,0.2023,0.20437
0.31978,0.060541,0.086078,0.061394,0.087136,0.062968,0.14881,0.30658,0.11554,0.054167,0.20231,0.20437
0.31989,0.06055,0.086086,0.061394,0.087141,0.06298,0.14881,0.3066,0.11554,0.054179,0.20231,0.20439
0.32,0.060557,0.08609,0.061402,0.087163,0.062987,0.14882,0.30661,0.11554,0.054197,0.20232,0.2044
0.32011,0.060565,0.0861,0.061405,0.087168,0.062991,0.14882,0.30661,0.11555,0.054199,0.20232,0.20444
0.32022,0.060573,0.086102,0.061427,0.087177,0.063001,0.14883,0.30662,0.11556,0.054223,0.20234,0.20445
0.32033,0.060586,0.086102,0.061432,0.087181,0.063005,0.14883,0.30662,0.11557,0.054245,0.20235,0.20445
0.32044,0.060594,0.086108,0.061442,0.087194,0.063007,0.14883,0.30662,0.11557,0.054257,0.20235,0.20449
0.32056,0.060595,0.08611,0.061444,0.087197,0.063013,0.14884,0.30662,0.11558,0.054265,0.20236,0.20451
0.32067,0.0606,0.086116,0.061457,0.087199,0.063015,0.14884,0.30663,0.11559,0.054271,0.20236,0.20453
0.32078,0.060608,0.086118,0.061465,0.087215,0.063017,0.14884,0.30664,0.11559,0.054276,0.20236,0.20455
0.32089,0.060636,0.086126,0.061475,0.087216,0.06306,0.14885,0.30665,0.11559,0.054277,0.20236,0.20455
0.321,0.060637,0.08614,0.061481,0.087231,0.063062,0.14885,0.30665,0.11559,0.05428,0.20237,0.2046
0.32111,0.060643,0.086144,0.061489,0.087238,0.063066,0.14885,0.30665,0.11559,0.054283,0.20237,0.20461
0.32122,0.060655,0.086149,0.061492,0.087259,0.06307,0.14886,0.30666,0.1156,0.054298,0.20238,0.20464
0.32133,0.060674,0.086155,0.061493,0.087261,0.063074,0.14886,0.30666,0.11562,0.054313,0.20238,0.20464
0.32144,0.060683,0.086162,0.061495,0.087265,0.063079,0.14887,0.30668,0.11565,0.054321,0.20239,0.20465
0.32156,0.060684,0.086165,0.061498,0.087273,0.06309,0.14887,0.30669,0.11566,0.054341,0.2024,0.20465
0.32167,0.060689,0.086168,0.061514,0.087276,0.063093,0.14887,0.30669,0.11567,0.054363,0.2024,0.20467
0.32178,0.060703,0.08618,0.061514,0.087285,0.063101,0.14888,0.30669,0.11569,0.054373,0.2024,0.20469
0.32189,0.060707,0.08618,0.061521,0.087292,0.063109,0.14888,0.3067,0.11569,0.054381,0.20241,0.20469
0.322,0.060712,0.086184,0.061539,0.087301,0.063121,0.14888,0.30673,0.11571,0.054397,0.20242,0.2047
0.32211,0.06072,0.086184,0.061539,0.087313,0.06313,0.14888,0.30673,0.11573,0.054405,0.20243,0.20477
0.32222,0.060729,0.086191,0.06155,0.087318,0.063151,0.14888,0.30673,0.11574,0.054412,0.20244,0.20479
0.32233,0.06073,0.0862,0.061564,0.087325,0.063152,0.14889,0.30674,0.11574,0.054412,0.20245,0.20481
0.32244,0.060734,0.0862,0.061564,0.087327,0.063153,0.14889,0.30674,0.11576,0.054426,0.20246,0.20481
0.32256,0.06075,0.0862,0.061569,0.087347,0.063154,0.14889,0.30674,0.11577,0.054452,0.20247,0.20482
0.32267,0.060756,0.086215,0.061569,0.087351,0.06317,0.1489,0.30674,0.11578,0.054461,0.20248,0.20483
0.32278,0.06076,0.086221,0.061569,0.087355,0.063173,0.1489,0.30674,0.11578,0.054482,0.20249,0.20485
0.32289,0.060764,0.086227,0.061578,0.087358,0.063182,0.1489,0.30675,0.11581,0.05451,0.20252,0.20486
0.323,0.060774,0.086231,0.061581,0.087377,0.06319,0.14891,0.30676,0.11582,0.054525,0.20252,0.20487
0.32311,0.060778,0.086236,0.061582,0.087389,0.063214,0.14891,0.30677,0.11582,0.05453,0.20256,0.20487
0.32322,0.060786,0.08625,0.061588,0.08739,0.063219,0.14892,0.30677,0.11582,0.054565,0.20258,0.20489
0.32333,0.060808,0.086258,0.06159,0.087391,0.063252,0.14892,0.30677,0.11582,0.054568,0.20261,0.2049
0.32344,0.060832,0.086259,0.061612,0.087414,0.063266,0.14892,0.30678,0.11582,0.054571,0.20262,0.2049
0.32356,0.060833,0.086262,0.061631,0.087414,0.063272,0.14893,0.30679,0.11584,0.054575,0.20266,0.20492
0.32367,0.060836,0.086262,0.061635,0.087423,0.063282,0.14894,0.3068,0.11585,0.054626,0.20266,0.20492
0.32378,0.060866,0.086267,0.061639,0.087428,0.063297,0.14894,0.3068,0.11585,0.054629,0.20266,0.20492
0.32389,0.060881,0.086272,0.061641,0.087467,0.06331,0.14894,0.3068,0.11587,0.054648,0.20267,0.20494
0.324,0.060882,0.086273,0.061642,0.087469,0.063318,0.14895,0.30681,0.11591,0.054663,0.20268,0.20494
0.32411,0.060884,0.086273,0.06165,0.087473,0.06333,0.14896,0.30681,0.11591,0.054668,0.20269,0.20496
0.32422,0.060887,0.086275,0.061657,0.087473,0.063341,0.14896,0.30681,0.11591,0.054673,0.2027,0.20496
0.32433,0.060888,0.08628,0.061696,0.087476,0.063358,0.14897,0.30681,0.11593,0.054674,0.2027,0.20497
0.32444,0.060891,0.086293,0.061698,0.087483,0.063364,0.14897,0.30681,0.11593,0.054681,0.20271,0.20499
0.32456,0.060894,0.086296,0.061708,0.087489,0.063366,0.14898,0.30681,0.11593,0.054726,0.20271,0.20501
0.32467,0.060905,0.086298,0.061718,0.08749,0.063379,0.14898,0.30682,0.11593,0.054733,0.20271,0.20502
0.32478,0.060907,0.086299,0.061744,0.087498,0.063386,0.14898,0.30683,0.11594,0.054739,0.20273,0.20504
0.32489,0.060911,0.086309,0.06175,0.087514,0.063388,0.14899,0.30683,0.11595,0.054743,0.20273,0.20506
0.325,0.060922,0.08633,0.061766,0.087517,0.063398,0.149,0.30684,0.11597,0.054753,0.20274,0.20508
0.32511,0.060923,0.08633,0.061773,0.087519,0.063411,0.14901,0.30684,0.11599,0.054759,0.20275,0.20508
0.32522,0.060929,0.086332,0.061776,0.087525,0.063414,0.14901,0.30685,0.11601,0.054786,0.20276,0.2051
0.32533,0.060932,0.086343,0.061781,0.087526,0.063428,0.14902,0.30685,0.11601,0.054795,0.20278,0.20512
0.32544,0.060966,0.086358,0.061784,0.087542,0.063429,0.14902,0.30685,0.11602,0.054801,0.20279,0.20512
0.32556,0.060966,0.086373,0.061793,0.087556,0.063434,0.14903,0.30685,0.11603,0.054808,0.2028,0.20514
0.32567,0.060975,0.086376,0.061814,0.087562,0.063447,0.14903,0.30685,0.11604,0.054811,0.20281,0.20514
0.32578,0.060984,0.086381,0.061833,0.087572,0.063454,0.14903,0.30686,0.11606,0.054822,0.20281,0.20515
0.32589,0.060984,0.086389,0.061835,0.087573,0.063454,0.14903,0.30687,0.11607,0.054828,0.20282,0.20516
0.326,0.060988,0.086396,0.061862,0.087577,0.063467,0.14904,0.30687,0.11607,0.054843,0.20282,0.20516
0.32611,0.061033,0.0864,0.061867,0.08759,0.063468,0.14904,0.30687,0.11608,0.054861,0.20283,0.20518
0.32622,0.061037,0.08641,0.061871,0.08759,0.063479,0.14905,0.30687,0.11609,0.054876,0.20284,0.20522
0.32633,0.061042,0.086419,0.061882,0.087592,0.06348,0.14905,0.30688,0.11611,0.054879,0.20286,0.20523
0.32644,0.061044,0.086427,0.061899,0.087597,0.063492,0.14906,0.30688,0.11611,0.054889,0.20286,0.20525
0.32656,0.061053,0.086431,0.061906,0.0876,0.063498,0.14906,0.30689,0.11611,0.054913,0.20286,0.20525
0.32667,0.061056,0.086432,0.06193,0.087604,0.063507,0.14908,0.3069,0.11612,0.054916,0.20287,0.20528
0.32678,0.061063,0.086437,0.061955,0.087606,0.063508,0.14908,0.3069,0.11612,0.054928,0.20287,0.20528
0.32689,0.061064,0.086443,0.061958,0.087646,0.063528,0.14908,0.3069,0.11612,0.054939,0.20289,0.2053
0.327,0.06107,0.086444,0.06197,0.087649,0.063532,0.14908,0.30691,0.11612,0.054942,0.2029,0.20532
0.32711,0.061091,0.08646,0.062038,0.087658,0.063541,0.14908,0.30691,0.11612,0.054947,0.2029,0.20535
0.32722,0.061093,0.086477,0.062039,0.087659,0.063554,0.14909,0.30693,0.11612,0.054948,0.2029,0.20539
0.32733,0.061107,0.086482,0.062058,0.087675,0.063555,0.1491,0.30694,0.11612,0.05504,0.20293,0.2054
0.32744,0.061116,0.086483,0.062061,0.087681,0.06356,0.1491,0.30695,0.11617,0.055087,0.20294,0.20542
0.32756,0.06112,0.086491,0.062063,0.087682,0.063564,0.1491,0.30696,0.11619,0.05512,0.20295,0.20544
0.32767,0.061124,0.0865,0.06207,0.087683,0.063577,0.14912,0.30698,0.1162,0.055145,0.20296,0.20544
0.32778,0.061128,0.086504,0.062078,0.087692,0.063578,0.14913,0.30698,0.11621,0.055178,0.20296,0.20546
0.32789,0.061146,0.086506,0.062082,0.087695,0.063582,0.14914,0.30698,0.11621,0.055209,0.20297,0.20546
0.328,0.061168,0.086517,0.0621,0.087695,0.063587,0.14914,0.30698,0.11623,0.055214,0.20299,0.20546
0.32811,0.061168,0.086522,0.062107,0.0877,0.063596,0.14914,0.30698,0.11624,0.05523,0.203,0.20546
0.32822,0.061204,0.086541,0.062128,0.087717,0.063602,0.14914,0.30698,0.11626,0.055232,0.203,0.20551
0.32833,0.061206,0.086547,0.062129,0.087728,0.063602,0.14915,0.30698,0.11626,0.055238,0.20301,0.20552
0.32844,0.061221,0.086564,0.062159,0.087736,0.063624,0.14915,0.30699,0.11626,0.055245,0.20301,0.20552
0.32856,0.061224,0.086574,0.062161,0.087764,0.063628,0.14915,0.30699,0.11628,0.055251,0.20301,0.20552
0.32867,0.061258,0.086574,0.062166,0.087764,0.06363,0.14916,0.30699,0.11628,0.055259,0.20302,0.20553
0.32878,0.061262,0.086586,0.062174,0.087773,0.063645,0.14916,0.307,0.11628,0.055268,0.20302,0.20556
0.32889,0.061266,0.086601,0.062188,0.087778,0.063657,0.14916,0.307,0.11629,0.055315,0.20303,0.20557
0.329,0.061267,0.086603,0.06219,0.087781,0.063657,0.14917,0.307,0.1163,0.055329,0.20303,0.20557
0.32911,0.061271,0.086607,0.062193,0.087793,0.063661,0.14917,0.30701,0.11631,0.055331,0.20303,0.20558
0.32922,0.061274,0.086615,0.062208,0.087795,0.06368,0.14918,0.30702,0.11631,0.055339,0.20303,0.20559
0.32933,0.061277,0.086619,0.062211,0.087809,0.063716,0.14918,0.30703,0.11631,0.055345,0.20304,0.20562
0.32944,0.061285,0.086633,0.062213,0.08781,0.063744,0.1492,0.30704,0.11632,0.055354,0.20305,0.20564
0.32956,0.061297,0.086665,0.06222,0.087819,0.063748,0.1492,0.30704,0.11633,0.055364,0.20308,0.20565
0.32967,0.061301,0.086684,0.062228,0.087822,0.063785,0.14922,0.30705,0.11634,0.055365,0.20309,0.20566
0.32978,0.061309,0.086694,0.062229,0.087823,0.063789,0.14922,0.30706,0.11634,0.055369,0.2031,0.20567
0.32989,0.06131,0.086698,0.062259,0.087826,0.063803,0.14922,0.30707,0.11635,0.055383,0.20311,0.20569
0.33,0.061315,0.086704,0.062264,0.08784,0.063806,0.14922,0.30707,0.11636,0.055394,0.20313,0.20569
0.33011,0.061322,0.086706,0.062269,0.08784,0.063807,0.14922,0.30708,0.11637,0.055422,0.20313,0.2057
0.33022,0.061322,0.08671,0.06227,0.087842,0.063822,0.14922,0.30708,0.11637,0.055427,0.20313,0.20571
0.33033,0.061323,0.086717,0.06227,0.087853,0.063841,0.14923,0.30708,0.11637,0.055438,0.20314,0.20572
0.33044,0.061327,0.086721,0.062274,0.087853,0.063844,0.14924,0.30709,0.11638,0.055457,0.20315,0.20573
0.33056,0.061338,0.086722,0.062279,0.087863,0.063844,0.14924,0.30711,0.11638,0.055466,0.20315,0.20575
0.33067,0.06134,0.086723,0.062286,0.087869,0.06385,0.14924,0.30712,0.11639,0.055506,0.20316,0.20575
0.33078,0.061343,0.086731,0.062296,0.087878,0.063854,0.14925,0.30712,0.1164,0.055515,0.20316,0.20576
0.33089,0.061348,0.086731,0.062297,0.087884,0.063884,0.14925,0.30713,0.11641,0.055521,0.20317,0.20579
0.331,0.061359,0.086764,0.062301,0.087893,0.063907,0.14925,0.30715,0.11641,0.055535,0.20318,0.2058
0.33111,0.061365,0.086773,0.062303,0.087897,0.063913,0.14925,0.30716,0.11643,0.055547,0.20319,0.20581
0.33122,0.061378,0.086774,0.062308,0.087905,0.063914,0.14925,0.30717,0.11646,0.055586,0.20321,0.20581
0.33133,0.061382,0.086776,0.062316,0.087919,0.063926,0.14926,0.30718,0.11646,0.05561,0.20321,0.20581
0.33144,0.061392,0.086778,0.062322,0.087922,0.063932,0.14927,0.3072,0.11647,0.05563,0.20322,0.20581
0.33156,0.061397,0.086811,0.062327,0.087934,0.063942,0.14927,0.3072,0.11647,0.055689,0.20323,0.20585
0.33167,0.0614,0.086818,0.062335,0.087938,0.063955,0.14927,0.30721,0.11647,0.05569,0.20324,0.20585
0.33178,0.061404,0.086858,0.062352,0.087945,0.063973,0.14927,0.30721,0.11649,0.055721,0.20324,0.20588
0.33189,0.061406,0.086866,0.062352,0.087948,0.063977,0.14928,0.30721,0.11649,0.055737,0.20324,0.20588
0.332,0.061412,0.086866,0.062357,0.087955,0.063983,0.14928,0.30722,0.11649,0.055746,0.20325,0.20589
0.33211,0.061423,0.086868,0.062359,0.087968,0.063985,0.14928,0.30722,0.1165,0.055765,0.20325,0.20597
0.33222,0.061442,0.086877,0.062362,0.087968,0.063995,0.14929,0.30723,0.11651,0.055771,0.20325,0.20598
0.33233,0.061461,0.08688,0.062362,0.08797,0.064,0.1493,0.30723,0.11652,0.055778,0.20326,0.20599
0.33244,0.061462,0.086882,0.062368,0.087976,0.06403,0.14931,0.30725,0.11653,0.055781,0.20329,0.206
0.33256,0.061471,0.086887,0.062388,0.087981,0.064039,0.14931,0.30726,0.11654,0.05579,0.2033,0.206
0.33267,0.061477,0.086898,0.062411,0.087982,0.064041,0.14931,0.30726,0.11656,0.055797,0.2033,0.206
0.33278,0.061478,0.086899,0.062418,0.087984,0.064066,0.14932,0.30727,0.11656,0.055813,0.2033,0.206
0.33289,0.061488,0.086909,0.062422,0.088008,0.064074,0.14933,0.30727,0.11657,0.055831,0.20332,0.20603
0.333,0.061501,0.086913,0.062425,0.088009,0.064082,0.14933,0.30728,0.11657,0.055832,0.20333,0.20606
0.33311,0.061512,0.08692,0.062428,0.088017,0.064096,0.14934,0.30728,0.11658,0.055855,0.20333,0.20606
0.33322,0.061521,0.086922,0.062438,0.088027,0.064101,0.14934,0.30728,0.11659,0.055857,0.20333,0.20606
0.33333,0.061528,0.08693,0.062438,0.088031,0.064117,0.14935,0.30729,0.11659,0.055863,0.20334,0.20606
0.33344,0.061529,0.086931,0.062471,0.088032,0.064124,0.14936,0.3073,0.11661,0.0559,0.20335,0.20606
0.33356,0.061532,0.086939,0.062473,0.08804,0.064129,0.14937,0.30732,0.11661,0.055925,0.20336,0.20607
0.33367,0.061533,0.08694,0.06248,0.088041,0.064134,0.14938,0.30733,0.11662,0.055971,0.20337,0.2061
0.33378,0.061544,0.086945,0.062485,0.088044,0.064169,0.14938,0.30734,0.11662,0.055976,0.20337,0.2061
0.33389,0.061547,0.086954,0.062487,0.088049,0.064187,0.14938,0.30735,0.11664,0.055983,0.20337,0.20611
0.334,0.061548,0.086971,0.062495,0.088053,0.064197,0.14938,0.30735,0.11664,0.055983,0.20338,0.20611
0.33411,0.061553,0.086975,0.062499,0.088059,0.064198,0.14938,0.30736,0.1167,0.055986,0.20338,0.20613
0.33422,0.061559,0.086977,0.062501,0.08806,0.064225,0.14939,0.30736,0.11671,0.055995,0.20338,0.20615
0.33433,0.061565,0.086987,0.062504,0.088071,0.064238,0.1494,0.30737,0.11673,0.056006,0.20339,0.20618
0.33444,0.061567,0.086988,0.062504,0.088083,0.064255,0.1494,0.30737,0.11673,0.056033,0.2034,0.20619
0.33456,0.06159,0.086989,0.062533,0.088086,0.064263,0.14942,0.30738,0.11674,0.056036,0.20342,0.20623
0.33467,0.061615,0.086989,0.062561,0.088103,0.06427,0.14942,0.30739,0.11674,0.056047,0.20343,0.20624
0.33478,0.061617,0.08704,0.062562,0.088106,0.064282,0.14942,0.3074,0.11675,0.05607,0.20343,0.20624
0.33489,0.06162,0.087043,0.062563,0.088121,0.064294,0.14943,0.3074,0.11675,0.056093,0.20344,0.20625
0.335,0.06162,0.087051,0.062566,0.088125,0.064296,0.14944,0.30741,0.11676,0.056126,0.20344,0.20626
0.33511,0.061621,0.087052,0.062566,0.088133,0.064299,0.14944,0.30741,0.11676,0.056138,0.20345,0.20626
0.33522,0.061622,0.087063,0.062568,0.088137,0.064306,0.14945,0.30742,0.11677,0.056145,0.20346,0.20626
0.33533,0.06163,0.087069,0.062572,0.088166,0.064311,0.14946,0.30743,0.11678,0.056161,0.20348,0.20627
0.33544,0.061631,0.087082,0.062574,0.088175,0.064324,0.14946,0.30743,0.11678,0.056193,0.20348,0.20629
0.33556,0.061661,0.087099,0.062578,0.088229,0.064362,0.14947,0.30743,0.1168,0.056194,0.20349,0.2063
0.33567,0.061674,0.087111,0.06258,0.088233,0.06437,0.14947,0.30744,0.11681,0.056204,0.2035,0.20632
0.33578,0.061701,0.087114,0.062607,0.088235,0.064372,0.14947,0.30744,0.11681,0.05621,0.20351,0.20633
0.33589,0.061705,0.087123,0.062632,0.088246,0.064381,0.14947,0.30745,0.11682,0.056214,0.20352,0.20633
0.336,0.061735,0.087131,0.062634,0.088276,0.064406,0.14948,0.30746,0.11682,0.056221,0.20353,0.20637
0.33611,0.061736,0.087148,0.062657,0.088278,0.064448,0.14948,0.30746,0.11682,0.056226,0.20354,0.20637
0.33622,0.061739,0.087155,0.062662,0.088281,0.064454,0.14949,0.30749,0.11683,0.056229,0.20355,0.2064
0.33633,0.061751,0.08716,0.062673,0.088299,0.064464,0.14949,0.30749,0.11684,0.056232,0.20355,0.2064
0.33644,0.061752,0.087178,0.062678,0.08831,0.064468,0.1495,0.30751,0.11684,0.056247,0.20356,0.20642
0.33656,0.061753,0.087182,0.062689,0.088313,0.064478,0.1495,0.30752,0.11686,0.056247,0.20357,0.20643
0.33667,0.061784,0.087189,0.062693,0.088332,0.064479,0.1495,0.30752,0.11686,0.056252,0.20358,0.20644
0.33678,0.061789,0.08719,0.062719,0.088334,0.064484,0.1495,0.30753,0.11687,0.056261,0.20359,0.20647
0.33689,0.061793,0.087205,0.062722,0.088336,0.064486,0.14951,0.30753,0.11688,0.056278,0.2036,0.20648
0.337,0.061818,0.087207,0.062725,0.088339,0.064494,0.14952,0.30754,0.11688,0.056279,0.20362,0.20656
0.33711,0.061823,0.087208,0.062735,0.088348,0.064501,0.14953,0.30755,0.11688,0.056284,0.20363,0.20656
0.33722,0.061829,0.087219,0.06277,0.088361,0.064518,0.14954,0.30756,0.11689,0.056284,0.20366,0.20657
0.33733,0.061834,0.087229,0.062785,0.088368,0.064521,0.14954,0.30756,0.11689,0.056299,0.20367,0.20663
0.33744,0.061845,0.087234,0.062794,0.088372,0.064523,0.14955,0.30757,0.11689,0.056301,0.20367,0.20664
0.33756,0.061853,0.087236,0.062798,0.088376,0.064527,0.14955,0.30757,0.1169,0.056318,0.20367,0.20664
0.33767,0.061854,0.087254,0.062801,0.088379,0.064556,0.14955,0.30758,0.11691,0.056376,0.20368,0.20665
0.33778,0.061894,0.087261,0.062813,0.088383,0.064556,0.14956,0.30758,0.11693,0.056395,0.20368,0.20666
0.33789,0.061896,0.087266,0.062844,0.088387,0.064559,0.14956,0.30759,0.11696,0.056428,0.20368,0.20666
0.338,0.061914,0.087268,0.062889,0.088388,0.064561,0.14957,0.30759,0.11697,0.056446,0.20369,0.20671
0.33811,0.061914,0.087273,0.062906,0.088394,0.064574,0.14957,0.30759,0.11697,0.056466,0.20369,0.20672
0.33822,0.061917,0.08728,0.062907,0.088405,0.064595,0.14957,0.30759,0.11698,0.056479,0.2037,0.20674
0.33833,0.061923,0.087282,0.06291,0.088406,0.064602,0.14958,0.30759,0.11698,0.056494,0.2037,0.20676
0.33844,0.061926,0.087285,0.062927,0.088418,0.064629,0.14959,0.3076,0.11699,0.056507,0.20371,0.20679
0.33856,0.061972,0.0873,0.062928,0.088419,0.064666,0.1496,0.3076,0.11699,0.056535,0.20371,0.20682
0.33867,0.061974,0.087301,0.062931,0.088431,0.064682,0.14961,0.30761,0.11701,0.056552,0.20372,0.20682
0.33878,0.062,0.087311,0.062975,0.088444,0.064694,0.14961,0.30761,0.11701,0.056566,0.20373,0.20682
0.33889,0.062009,0.087329,0.062985,0.088445,0.064694,0.14962,0.30762,0.11702,0.056566,0.20374,0.20688
0.339,0.062022,0.087336,0.063005,0.088453,0.064695,0.14962,0.30763,0.11702,0.05657,0.20375,0.20688
0.33911,0.062027,0.087336,0.063008,0.088457,0.064721,0.14963,0.30763,0.11702,0.056589,0.20377,0.20689
0.33922,0.062039,0.087345,0.06302,0.088458,0.064722,0.14963,0.30764,0.11703,0.056591,0.20378,0.20702
0.33933,0.062054,0.087353,0.063054,0.088467,0.064747,0.14963,0.30764,0.11705,0.05661,0.20379,0.20702
0.33944,0.062059,0.087356,0.063054,0.088504,0.064758,0.14965,0.30764,0.11706,0.056611,0.20379,0.20704
0.33956,0.062064,0.087358,0.063061,0.088517,0.064758,0.14965,0.30764,0.11706,0.056614,0.2038,0.20705
0.33967,0.062068,0.087361,0.063064,0.088517,0.064759,0.14965,0.30765,0.11706,0.056628,0.20382,0.20706
0.33978,0.06208,0.087376,0.063076,0.088525,0.064767,0.14965,0.30765,0.11706,0.056631,0.20383,0.20707
0.33989,0.062089,0.087379,0.063085,0.088526,0.06477,0.14965,0.30766,0.11709,0.056649,0.20383,0.20712
0.34,0.062089,0.087386,0.063093,0.088536,0.064784,0.14966,0.30766,0.1171,0.056654,0.20384,0.20712
0.34011,0.062099,0.087399,0.063098,0.088542,0.064807,0.14966,0.30766,0.1171,0.056739,0.20385,0.20714
0.34022,0.062099,0.087402,0.063113,0.088544,0.064808,0.14966,0.30768,0.1171,0.056774,0.20386,0.20714
0.34033,0.062106,0.087404,0.063113,0.088547,0.064821,0.14966,0.30768,0.11711,0.0568,0.20387,0.20715
0.34044,0.062113,0.087405,0.063124,0.088548,0.06483,0.14967,0.30768,0.11711,0.056808,0.20387,0.20716
0.34056,0.062127,0.087405,0.063127,0.08855,0.064847,0.14968,0.30768,0.11714,0.056817,0.20388,0.20717
0.34067,0.062134,0.087413,0.063127,0.088552,0.06485,0.14968,0.30769,0.11715,0.056826,0.20388,0.20718
0.34078,0.062146,0.087416,0.063128,0.088557,0.064871,0.1497,0.3077,0.11716,0.056835,0.20389,0.20718
0.34089,0.062158,0.087417,0.063164,0.088568,0.064892,0.1497,0.30771,0.11716,0.056846,0.2039,0.20723
0.341,0.062161,0.087417,0.063172,0.088571,0.064895,0.14971,0.30772,0.11718,0.05685,0.2039,0.20725
0.34111,0.062186,0.087423,0.063175,0.088577,0.064898,0.14972,0.30772,0.11719,0.056854,0.2039,0.20726
0.34122,0.062195,0.087424,0.063181,0.088579,0.064905,0.14972,0.30773,0.1172,0.056866,0.2039,0.20726
0.34133,0.062198,0.087433,0.063203,0.08858,0.064909,0.14972,0.30773,0.1172,0.056873,0.20391,0.20727
0.34144,0.062207,0.087435,0.063221,0.088597,0.064919,0.14973,0.30774,0.11723,0.056888,0.20391,0.2073
0.34156,0.062227,0.087442,0.063228,0.088598,0.064921,0.14973,0.30774,0.11724,0.056893,0.20393,0.20732
0.34167,0.062228,0.087442,0.063231,0.088616,0.064923,0.14973,0.30776,0.11724,0.056893,0.20393,0.20732
0.34178,0.062238,0.08745,0.063257,0.088647,0.064932,0.14974,0.30777,0.11724,0.056907,0.20394,0.20734
0.34189,0.062252,0.087475,0.063262,0.088652,0.064935,0.14974,0.30777,0.11725,0.056943,0.20394,0.20735
0.342,0.062263,0.087482,0.063266,0.088655,0.064938,0.14974,0.30777,0.11726,0.056951,0.20395,0.20735
0.34211,0.062277,0.087488,0.063274,0.08868,0.064942,0.14975,0.30778,0.11726,0.056965,0.20396,0.20738
0.34222,0.06228,0.087515,0.063275,0.088682,0.064947,0.14975,0.30778,0.11727,0.056981,0.20397,0.20738
0.34233,0.062284,0.087516,0.063278,0.088691,0.064948,0.14975,0.30779,0.11727,0.056999,0.20397,0.2074
0.34244,0.062296,0.087532,0.063306,0.088695,0.06495,0.14975,0.30779,0.11728,0.057,0.20398,0.2074
0.34256,0.062298,0.087536,0.063317,0.088705,0.064964,0.14975,0.3078,0.11728,0.057001,0.20399,0.20741
0.34267,0.0623,0.08754,0.063318,0.088713,0.064969,0.14976,0.30783,0.1173,0.057015,0.204,0.20741
0.34278,0.0623,0.087551,0.063335,0.088725,0.064971,0.14976,0.30783,0.11731,0.057026,0.20401,0.20742
0.34289,0.062306,0.087553,0.063337,0.088726,0.064977,0.14977,0.30783,0.11731,0.057053,0.20402,0.20743
0.343,0.062314,0.087566,0.063347,0.08873,0.064989,0.14977,0.30783,0.11733,0.057071,0.20403,0.20747
0.34311,0.062339,0.087569,0.063352,0.088736,0.064993,0.14977,0.30785,0.11733,0.057103,0.20403,0.2075
0.34322,0.062348,0.087571,0.06336,0.088739,0.065012,0.14977,0.3079,0.11733,0.057116,0.20403,0.20752
0.34333,0.062365,0.087582,0.063376,0.08874,0.06502,0.14978,0.3079,0.11734,0.057117,0.20403,0.20754
0.34344,0.062373,0.087588,0.063377,0.088749,0.065021,0.14978,0.30791,0.11735,0.057118,0.20404,0.2076
0.34356,0.062381,0.087589,0.063389,0.088756,0.065041,0.14978,0.30792,0.11735,0.057177,0.20405,0.20761
0.34367,0.062396,0.087593,0.063398,0.088762,0.065042,0.14978,0.30793,0.11737,0.057182,0.20406,0.20762
0.34378,0.062403,0.087598,0.063401,0.088769,0.065042,0.14978,0.30793,0.11738,0.057188,0.20407,0.20762
0.34389,0.062413,0.087604,0.063402,0.088779,0.065044,0.14978,0.30793,0.1174,0.057197,0.20408,0.20763
0.344,0.062416,0.087609,0.063409,0.088787,0.065062,0.14978,0.30795,0.1174,0.057216,0.20408,0.20767
0.34411,0.062417,0.087617,0.063414,0.088789,0.065063,0.14978,0.30795,0.1174,0.057224,0.20409,0.20772
0.34422,0.062419,0.08762,0.063419,0.0888,0.06507,0.14979,0.30796,0.11742,0.057283,0.20409,0.20773
0.34433,0.062432,0.087622,0.063427,0.088821,0.065072,0.14979,0.30796,0.11744,0.05729,0.2041,0.20773
0.34444,0.062433,0.087626,0.063429,0.088831,0.065077,0.14981,0.30797,0.11745,0.057299,0.20411,0.20775
0.34456,0.062446,0.08763,0.063444,0.088846,0.065093,0.14982,0.30798,0.11747,0.057299,0.20411,0.20776
0.34467,0.062469,0.087633,0.063449,0.088883,0.065112,0.14982,0.30799,0.11748,0.057305,0.20412,0.20776
0.34478,0.062493,0.087638,0.063453,0.088891,0.06512,0.14982,0.30799,0.11749,0.05731,0.20412,0.20778
0.34489,0.062499,0.087663,0.063462,0.088892,0.065127,0.14982,0.308,0.11751,0.057323,0.20413,0.20779
0.345,0.062513,0.087683,0.063475,0.088915,0.065153,0.14983,0.30801,0.11751,0.057342,0.20414,0.20779
0.34511,0.06253,0.087693,0.063485,0.088917,0.065154,0.14983,0.30803,0.11752,0.057347,0.20414,0.2078
0.34522,0.062536,0.087716,0.063499,0.088919,0.065173,0.14984,0.30803,0.11753,0.057349,0.20417,0.2078
0.34533,0.062545,0.08772,0.063517,0.088919,0.065184,0.14984,0.30804,0.11754,0.057357,0.20418,0.20781
0.34544,0.062559,0.087739,0.063535,0.088923,0.065188,0.14985,0.30804,0.11754,0.05738,0.2042,0.20781
0.34556,0.062594,0.087742,0.063541,0.088929,0.065194,0.14985,0.30807,0.11754,0.057381,0.2042,0.20782
0.34567,0.062602,0.087751,0.063544,0.088933,0.065207,0.14986,0.30807,0.11755,0.057386,0.2042,0.20782
0.34578,0.062618,0.087754,0.06355,0.088946,0.065213,0.14986,0.30807,0.11756,0.05741,0.20423,0.20783
0.34589,0.062621,0.087757,0.063571,0.088953,0.065217,0.14986,0.30807,0.11757,0.057424,0.20423,0.20784
0.346,0.062624,0.08776,0.063624,0.088953,0.06522,0.14987,0.30808,0.11759,0.057457,0.20424,0.20786
0.34611,0.062628,0.087764,0.063646,0.088954,0.065224,0.14987,0.30809,0.1176,0.057457,0.20425,0.20786
0.34622,0.062635,0.087768,0.063651,0.088963,0.065225,0.14987,0.3081,0.1176,0.057465,0.20426,0.20789
0.34633,0.06266,0.08777,0.063665,0.088977,0.065226,0.14987,0.3081,0.1176,0.057479,0.20427,0.2079
0.34644,0.062665,0.087779,0.063668,0.088987,0.065231,0.14987,0.3081,0.11762,0.057487,0.20428,0.2079
0.34656,0.062666,0.087779,0.063686,0.088992,0.065232,0.14988,0.30811,0.11764,0.05749,0.20432,0.20792
0.34667,0.062668,0.087796,0.063697,0.089004,0.065236,0.14988,0.30811,0.11766,0.0575,0.20432,0.20792
0.34678,0.062669,0.087802,0.063731,0.08901,0.065243,0.14988,0.30811,0.11766,0.057501,0.20433,0.20794
0.34689,0.062719,0.087804,0.063731,0.089015,0.065259,0.14989,0.30812,0.11767,0.057527,0.20435,0.20794
0.347,0.062728,0.087841,0.063733,0.089025,0.06526,0.1499,0.30812,0.11767,0.057537,0.20435,0.20795
0.34711,0.062734,0.087847,0.063734,0.089032,0.065264,0.1499,0.30813,0.11769,0.057539,0.20436,0.20797
0.34722,0.062736,0.087866,0.063745,0.089035,0.065317,0.1499,0.30815,0.11769,0.057541,0.20436,0.20797
0.34733,0.062736,0.087866,0.063759,0.089038,0.065322,0.1499,0.30815,0.11769,0.057543,0.20437,0.20798
0.34744,0.06276,0.087911,0.063778,0.089061,0.065332,0.14991,0.30815,0.11771,0.057575,0.20438,0.208
0.34756,0.062775,0.087916,0.063815,0.089064,0.065339,0.14991,0.30816,0.11771,0.057578,0.20438,0.20801
0.34767,0.062784,0.087919,0.063827,0.089066,0.06534,0.14991,0.30816,0.11773,0.057594,0.20439,0.20802
0.34778,0.062784,0.087922,0.063834,0.089075,0.065341,0.14991,0.30817,0.11774,0.057606,0.20439,0.20803
0.34789,0.062791,0.087925,0.06385,0.089076,0.065343,0.14991,0.30818,0.11774,0.057607,0.2044,0.20805
0.348,0.062863,0.087926,0.063859,0.089077,0.065347,0.14992,0.30818,0.11775,0.057617,0.20441,0.20806
0.34811,0.062872,0.087936,0.063862,0.089077,0.065359,0.14993,0.30818,0.11776,0.057645,0.20442,0.20807
0.34822,0.062887,0.087937,0.063871,0.089083,0.065375,0.14994,0.30819,0.11776,0.057646,0.20442,0.20812
0.34833,0.062889,0.087941,0.063875,0.089088,0.065379,0.14994,0.30819,0.11776,0.057649,0.20442,0.20812
0.34844,0.062894,0.087953,0.063881,0.089093,0.065382,0.14994,0.3082,0.11778,0.057659,0.20443,0.20813
0.34856,0.062907,0.087959,0.063882,0.089107,0.065398,0.14995,0.30821,0.11778,0.05766,0.20444,0.20814
0.34867,0.062909,0.08796,0.063888,0.089109,0.065406,0.14996,0.30821,0.11778,0.057687,0.20444,0.20816
0.34878,0.062917,0.087976,0.063891,0.089123,0.065419,0.14996,0.30822,0.11778,0.057703,0.20445,0.20816
0.34889,0.062931,0.087986,0.063894,0.089124,0.065427,0.14996,0.30822,0.11779,0.057704,0.20446,0.20816
0.349,0.062938,0.087988,0.063912,0.089143,0.065443,0.14997,0.30822,0.11783,0.057717,0.20447,0.2082
0.34911,0.062943,0.08799,0.063924,0.089152,0.065446,0.14997,0.30823,0.11788,0.057719,0.20448,0.20821
0.34922,0.06296,0.088003,0.063925,0.089164,0.065449,0.14998,0.30823,0.11788,0.057725,0.20448,0.20823
0.34933,0.062966,0.088004,0.063926,0.089167,0.065452,0.14999,0.30823,0.11789,0.057729,0.20448,0.20824
0.34944,0.062972,0.088022,0.063933,0.089172,0.065468,0.15,0.30824,0.11789,0.057756,0.20448,0.20826
0.34956,0.062986,0.088042,0.063945,0.089179,0.065476,0.15001,0.30824,0.1179,0.057793,0.2045,0.20827
0.34967,0.062995,0.088047,0.063945,0.08918,0.065478,0.15001,0.30824,0.11791,0.057824,0.2045,0.20831
0.34978,0.062998,0.088057,0.063946,0.089182,0.065481,0.15001,0.30825,0.11791,0.057829,0.20451,0.20833
0.34989,0.063011,0.088062,0.063953,0.089208,0.065485,0.15001,0.30826,0.11791,0.057847,0.20451,0.20834
0.35,0.063022,0.088064,0.063957,0.089208,0.065494,0.15001,0.30826,0.11792,0.057864,0.20452,0.20838
0.35011,0.063025,0.088066,0.063981,0.089216,0.065494,0.15002,0.30827,0.11792,0.057895,0.20452,0.20839
0.35022,0.063032,0.088067,0.063988,0.089221,0.065495,0.15002,0.30827,0.11793,0.057916,0.20453,0.2084
0.35033,0.063037,0.088068,0.063991,0.089225,0.065504,0.15002,0.30827,0.11793,0.057918,0.20454,0.2084
0.35044,0.06304,0.088071,0.063994,0.089231,0.065508,0.15002,0.30828,0.11795,0.057921,0.20455,0.20841
0.35056,0.063052,0.088075,0.063998,0.089239,0.065519,0.15002,0.30828,0.11795,0.057939,0.20455,0.20842
0.35067,0.063066,0.088092,0.064005,0.089239,0.06552,0.15003,0.30829,0.11797,0.057953,0.20455,0.20846
0.35078,0.063071,0.088097,0.064017,0.08924,0.065532,0.15004,0.30831,0.11798,0.057966,0.20458,0.20848
0.35089,0.063105,0.088102,0.064017,0.089247,0.065539,0.15005,0.30831,0.11798,0.057967,0.20462,0.2085
0.351,0.06311,0.088111,0.064024,0.089248,0.065567,0.15006,0.30831,0.118,0.058015,0.20462,0.2085
0.35111,0.063117,0.088119,0.064025,0.089257,0.065579,0.15006,0.30832,0.118,0.058023,0.20465,0.20852
0.35122,0.063122,0.088152,0.064029,0.089259,0.065585,0.15006,0.30832,0.11802,0.058025,0.20465,0.20852
0.35133,0.063127,0.08816,0.064046,0.089261,0.065593,0.15007,0.30832,0.11802,0.058027,0.20465,0.20853
0.35144,0.063158,0.088164,0.064047,0.089269,0.065612,0.15007,0.30833,0.11804,0.058057,0.20465,0.20854
0.35156,0.06316,0.088175,0.064059,0.089273,0.065612,0.15007,0.30834,0.11804,0.058076,0.20465,0.20854
0.35167,0.06316,0.088177,0.064072,0.089314,0.065616,0.15007,0.30835,0.11806,0.058076,0.20471,0.20856
0.35178,0.063175,0.08818,0.06412,0.089318,0.065619,0.15008,0.30837,0.11806,0.058077,0.20473,0.20857
0.35189,0.063175,0.088194,0.064135,0.08932,0.065622,0.15008,0.30838,0.11808,0.058084,0.20473,0.20859
0.352,0.063183,0.088204,0.064139,0.089325,0.065624,0.15008,0.30838,0.11808,0.0581,0.20474,0.20859
0.35211,0.063195,0.088206,0.064156,0.08934,0.065642,0.15008,0.3084,0.11808,0.058123,0.20476,0.2086
0.35222,0.063207,0.088207,0.064161,0.089342,0.065657,0.15008,0.3084,0.11809,0.058126,0.20477,0.20861
0.35233,0.063235,0.088209,0.0642,0.089353,0.065696,0.15008,0.30841,0.11809,0.058151,0.20477,0.20862
0.35244,0.063266,0.088223,0.064205,0.08936,0.065698,0.15009,0.30841,0.11809,0.058207,0.20477,0.20864
0.35256,0.063275,0.088231,0.064208,0.089363,0.065701,0.15009,0.30842,0.1181,0.05821,0.20477,0.20865
0.35267,0.063284,0.088235,0.064217,0.089364,0.065708,0.1501,0.30842,0.1181,0.058216,0.20478,0.20867
0.35278,0.063306,0.088246,0.064219,0.089369,0.065711,0.1501,0.30843,0.11811,0.058227,0.20479,0.20867
0.35289,0.063309,0.088254,0.064223,0.089376,0.065714,0.15011,0.30844,0.11812,0.058233,0.2048,0.2087
0.353,0.063311,0.088261,0.064245,0.089377,0.065724,0.15011,0.30844,0.11813,0.058252,0.2048,0.20871
0.35311,0.063339,0.088263,0.064266,0.089378,0.065726,0.15011,0.30846,0.11813,0.05826,0.20482,0.20871
0.35322,0.063343,0.088265,0.064275,0.08938,0.065751,0.15011,0.30846,0.11813,0.058276,0.20483,0.20871
0.35333,0.063346,0.088269,0.064288,0.089383,0.065755,0.15011,0.30846,0.11814,0.058295,0.20483,0.20874
0.35344,0.063348,0.088272,0.064291,0.089385,0.06576,0.15012,0.30847,0.11814,0.058296,0.20484,0.20876
0.35356,0.063359,0.088289,0.064295,0.089395,0.065765,0.15012,0.30848,0.11815,0.058304,0.20485,0.20876
0.35367,0.063359,0.088295,0.064298,0.089401,0.065766,0.15013,0.30848,0.11816,0.058321,0.20487,0.20877
0.35378,0.063375,0.088301,0.064305,0.08941,0.065778,0.15014,0.3085,0.11817,0.058334,0.20488,0.20878
0.35389,0.063376,0.088304,0.064314,0.089417,0.065781,0.15015,0.3085,0.11819,0.05834,0.20488,0.20878
0.354,0.063388,0.088306,0.064315,0.089417,0.065786,0.15016,0.30851,0.1182,0.058345,0.20488,0.20881
0.35411,0.063392,0.088314,0.064316,0.089423,0.065787,0.15017,0.30852,0.1182,0.058367,0.20489,0.20883
0.35422,0.063397,0.088315,0.064339,0.089434,0.065792,0.15017,0.30853,0.11823,0.058369,0.2049,0.20886
0.35433,0.063397,0.088317,0.064344,0.089438,0.065793,0.15017,0.30853,0.11823,0.058391,0.20491,0.20888
0.35444,0.063401,0.088322,0.064348,0.089439,0.065796,0.15018,0.30854,0.11824,0.058394,0.20494,0.20889
0.35456,0.063415,0.088335,0.06435,0.089441,0.065811,0.15018,0.30854,0.11824,0.058395,0.20495,0.20889
0.35467,0.063416,0.088342,0.064366,0.089442,0.065812,0.15021,0.30855,0.11825,0.05842,0.20497,0.2089
0.35478,0.063427,0.088354,0.064367,0.089446,0.065814,0.15021,0.30855,0.11825,0.058456,0.20499,0.20891
0.35489,0.063451,0.088355,0.064368,0.089451,0.06582,0.15021,0.30856,0.11826,0.058461,0.20501,0.20893
0.355,0.063469,0.088363,0.064377,0.089469,0.065829,0.15021,0.30857,0.11827,0.058462,0.20501,0.20896
0.35511,0.063473,0.08837,0.064384,0.08947,0.065847,0.15021,0.30857,0.11828,0.058489,0.20501,0.20897
0.35522,0.063475,0.088372,0.064409,0.089476,0.065862,0.15022,0.30858,0.11828,0.058492,0.20502,0.20897
0.35533,0.06348,0.088373,0.064418,0.089478,0.065866,0.15022,0.30858,0.11829,0.058493,0.20502,0.20898
0.35544,0.063494,0.088375,0.064419,0.089492,0.065875,0.15022,0.30858,0.1183,0.058512,0.20504,0.20901
0.35556,0.063506,0.088377,0.06442,0.089502,0.065892,0.15023,0.3086,0.1183,0.058512,0.20504,0.20903
0.35567,0.06351,0.088383,0.064425,0.089504,0.065914,0.15023,0.3086,0.1183,0.058514,0.20507,0.20903
0.35578,0.063517,0.08839,0.064427,0.089509,0.065921,0.15023,0.3086,0.11833,0.05854,0.20508,0.20905
0.35589,0.063527,0.088398,0.064428,0.089514,0.065922,0.15024,0.3086,0.11833,0.058561,0.20508,0.20905
0.356,0.06353,0.088402,0.064436,0.08953,0.065932,0.15024,0.30861,0.11834,0.058566,0.20508,0.20908
0.35611,0.06356,0.088403,0.064451,0.089546,0.065935,0.15024,0.30861,0.11834,0.058599,0.20509,0.20909
0.35622,0.063568,0.088414,0.064464,0.089549,0.065936,0.15025,0.30862,0.11835,0.058611,0.20512,0.20909
0.35633,0.063569,0.088422,0.064467,0.08956,0.06594,0.15026,0.30862,0.11837,0.058663,0.20512,0.20909
0.35644,0.063573,0.088425,0.064469,0.089565,0.065947,0.15026,0.30862,0.11837,0.058672,0.20513,0.2091
0.35656,0.063575,0.088428,0.06447,0.089574,0.065952,0.15027,0.30862,0.11838,0.058677,0.20514,0.20911
0.35667,0.063575,0.088428,0.064475,0.089583,0.065954,0.15027,0.30862,0.11838,0.058679,0.20514,0.20911
0.35678,0.063577,0.08843,0.064486,0.089592,0.06597,0.15029,0.30863,0.11839,0.058701,0.20515,0.20912
0.35689,0.063596,0.088439,0.06449,0.089593,0.065985,0.15029,0.30864,0.11839,0.058707,0.20516,0.20913
0.357,0.063605,0.088446,0.064502,0.0896,0.066064,0.15031,0.30864,0.1184,0.058722,0.20516,0.20913
0.35711,0.063619,0.088467,0.064502,0.0896,0.066067,0.15031,0.30864,0.11841,0.058726,0.20516,0.20913
0.35722,0.063624,0.088467,0.064536,0.089603,0.06607,0.15032,0.30864,0.11842,0.058736,0.20518,0.20913
0.35733,0.063625,0.088469,0.064561,0.08961,0.066072,0.15032,0.30865,0.11843,0.05874,0.20519,0.20914
0.35744,0.063644,0.088471,0.064565,0.089627,0.066089,0.15032,0.30865,0.11844,0.058784,0.20519,0.20914
0.35756,0.063659,0.088476,0.064572,0.089628,0.066098,0.15033,0.30867,0.11845,0.05879,0.2052,0.20915
0.35767,0.063682,0.08848,0.064575,0.089633,0.066144,0.15033,0.30867,0.11845,0.058809,0.20521,0.20916
0.35778,0.063692,0.088489,0.064578,0.089638,0.066147,0.15033,0.30868,0.11845,0.058815,0.20522,0.20917
0.35789,0.063692,0.08849,0.064583,0.089649,0.066154,0.15034,0.3087,0.11846,0.058865,0.20522,0.20917
0.358,0.063706,0.088492,0.064586,0.089653,0.066162,0.15034,0.30871,0.11847,0.058866,0.20522,0.20919
0.35811,0.063722,0.088492,0.064599,0.089667,0.066166,0.15035,0.30871,0.11848,0.05888,0.20522,0.20922
0.35822,0.063726,0.088501,0.0646,0.089686,0.066176,0.15035,0.30872,0.11849,0.058884,0.20522,0.20922
0.35833,0.063738,0.088506,0.064624,0.089692,0.066184,0.15036,0.30872,0.11849,0.058896,0.20524,0.20925
0.35844,0.063748,0.088515,0.064636,0.089695,0.066184,0.15036,0.30873,0.11849,0.058901,0.20524,0.20925
0.35856,0.063751,0.088534,0.064669,0.089701,0.066215,0.15037,0.30873,0.1185,0.058906,0.20524,0.20927
0.35867,0.063781,0.088537,0.064688,0.089732,0.066244,0.15037,0.30873,0.1185,0.05891,0.20525,0.20933
0.35878,0.063783,0.088545,0.064705,0.089743,0.066264,0.15037,0.30874,0.11851,0.058917,0.20525,0.20933
0.35889,0.063785,0.088572,0.064716,0.089759,0.066272,0.15037,0.30875,0.11851,0.058926,0.20525,0.20935
0.359,0.063801,0.088577,0.064745,0.089762,0.066276,0.15038,0.30876,0.11853,0.058983,0.20526,0.20936
0.35911,0.063821,0.088581,0.064773,0.089771,0.066303,0.15039,0.30876,0.11854,0.058983,0.20527,0.20942
0.35922,0.063823,0.088591,0.064781,0.089776,0.066305,0.15039,0.30877,0.11855,0.058984,0.20527,0.20943
0.35933,0.063828,0.0886,0.064784,0.08978,0.066307,0.15041,0.30877,0.11855,0.059001,0.20527,0.20943
0.35944,0.06383,0.088615,0.064796,0.089785,0.066308,0.15042,0.30878,0.11855,0.059017,0.20527,0.20943
0.35956,0.063836,0.088618,0.0648,0.089799,0.066316,0.15043,0.30878,0.11856,0.059023,0.20528,0.20944
0.35967,0.063841,0.08862,0.064803,0.089806,0.066317,0.15043,0.3088,0.11857,0.059032,0.20528,0.20946
0.35978,0.063848,0.088627,0.064816,0.089821,0.066317,0.15044,0.3088,0.11859,0.059044,0.20529,0.20946
0.35989,0.063851,0.088646,0.064829,0.089823,0.066325,0.15045,0.3088,0.1186,0.059048,0.20529,0.20948
0.36,0.063854,0.088652,0.064831,0.089832,0.066345,0.15045,0.30881,0.1186,0.059099,0.20529,0.20948
0.36011,0.063862,0.088658,0.064858,0.089839,0.066349,0.15046,0.30882,0.11861,0.059101,0.20532,0.20948
0.36022,0.063866,0.088663,0.064867,0.089842,0.06635,0.15046,0.30882,0.11862,0.059103,0.20533,0.20948
0.36033,0.063877,0.088664,0.064868,0.08985,0.06637,0.15046,0.30883,0.11862,0.059105,0.20535,0.20949
0.36044,0.063896,0.088666,0.064876,0.089858,0.066372,0.15047,0.30883,0.11862,0.059117,0.20536,0.20952
0.36056,0.063925,0.088676,0.064876,0.089861,0.066399,0.15047,0.30884,0.11863,0.059133,0.20536,0.20954
0.36067,0.063927,0.088698,0.064882,0.089866,0.066404,0.15048,0.30884,0.11863,0.059139,0.2054,0.20959
0.36078,0.06395,0.088703,0.064911,0.089871,0.06642,0.15048,0.30885,0.11863,0.059146,0.2054,0.2096
0.36089,0.063951,0.088705,0.064952,0.089897,0.066425,0.15048,0.30885,0.11864,0.059155,0.20546,0.2096
0.361,0.063965,0.088708,0.064962,0.089938,0.066447,0.15049,0.30886,0.11867,0.059167,0.20546,0.20966
0.36111,0.063973,0.088709,0.064978,0.089949,0.066459,0.15049,0.30886,0.11868,0.059191,0.20547,0.20968
0.36122,0.063986,0.088716,0.064982,0.089957,0.066489,0.15049,0.30886,0.11869,0.059198,0.20547,0.20968
0.36133,0.063988,0.088736,0.064987,0.089965,0.06649,0.15049,0.30887,0.1187,0.0592,0.20548,0.20973
0.36144,0.064006,0.088741,0.064996,0.089965,0.066494,0.15049,0.30887,0.1187,0.059235,0.20549,0.20975
0.36156,0.064025,0.088742,0.065,0.089977,0.066518,0.1505,0.30888,0.1187,0.059238,0.2055,0.20975
0.36167,0.064032,0.088748,0.065007,0.089981,0.066521,0.1505,0.30889,0.11872,0.059241,0.2055,0.20976
0.36178,0.064036,0.088753,0.065007,0.089985,0.066536,0.15053,0.30889,0.11872,0.059245,0.20551,0.20977
0.36189,0.06404,0.08876,0.065017,0.089986,0.066543,0.15054,0.30889,0.11873,0.059269,0.20552,0.20979
0.362,0.064055,0.088761,0.065026,0.089989,0.066554,0.15054,0.30889,0.11873,0.05936,0.20552,0.2098
0.36211,0.064085,0.08877,0.065033,0.089992,0.06656,0.15055,0.30889,0.11873,0.05938,0.20552,0.2098
0.36222,0.064087,0.08877,0.065034,0.089992,0.066571,0.15055,0.30889,0.11876,0.059404,0.20553,0.20987
0.36233,0.064097,0.088774,0.065036,0.090003,0.066572,0.15056,0.30892,0.11878,0.059432,0.20556,0.20987
0.36244,0.064112,0.088791,0.065044,0.09001,0.066574,0.15056,0.30893,0.11878,0.059439,0.20556,0.20988
0.36256,0.064123,0.088803,0.065045,0.090016,0.0666,0.15056,0.30894,0.11879,0.059449,0.20557,0.20994
0.36267,0.064131,0.088805,0.065079,0.090016,0.066647,0.15057,0.30894,0.1188,0.059451,0.20558,0.20994
0.36278,0.064153,0.088807,0.065082,0.090019,0.066683,0.15057,0.30896,0.11881,0.059463,0.20559,0.20997
0.36289,0.064165,0.088818,0.065084,0.090023,0.06671,0.15058,0.30897,0.11883,0.059475,0.2056,0.20998
0.363,0.064167,0.088821,0.065102,0.090027,0.06671,0.15058,0.30897,0.11883,0.05948,0.2056,0.20999
0.36311,0.0642,0.088826,0.065135,0.090039,0.066728,0.15059,0.30898,0.11884,0.059494,0.20561,0.21
0.36322,0.06421,0.088837,0.06514,0.090049,0.066731,0.15059,0.30898,0.11884,0.059499,0.20562,0.21001
0.36333,0.064236,0.088852,0.065156,0.090049,0.066731,0.15059,0.30898,0.11884,0.059519,0.20562,0.21002
0.36344,0.06424,0.088853,0.065157,0.090049,0.066733,0.1506,0.30899,0.11884,0.059552,0.20564,0.21002
0.36356,0.064248,0.088881,0.065159,0.090057,0.066741,0.15061,0.30899,0.11885,0.059558,0.20565,0.21003
0.36367,0.064259,0.088889,0.06516,0.090058,0.066752,0.15061,0.30899,0.11885,0.05956,0.20569,0.21007
0.36378,0.064262,0.088904,0.065176,0.090064,0.066753,0.15061,0.309,0.11887,0.059565,0.2057,0.21008
0.36389,0.064268,0.088915,0.065181,0.090087,0.066756,0.15061,0.30901,0.11887,0.059567,0.2057,0.2101
0.364,0.064268,0.088928,0.065182,0.090091,0.066757,0.15062,0.30902,0.11887,0.059593,0.20571,0.2101
0.36411,0.064292,0.088933,0.065214,0.090108,0.066768,0.15063,0.30903,0.11892,0.059602,0.20571,0.21013
0.36422,0.064298,0.088934,0.065221,0.090118,0.066773,0.15065,0.30904,0.11893,0.059605,0.20571,0.21013
0.36433,0.064303,0.088935,0.065222,0.090154,0.0668,0.15065,0.30904,0.11895,0.059618,0.20571,0.21014
0.36444,0.064316,0.08894,0.065228,0.09016,0.066846,0.15066,0.30904,0.11897,0.059639,0.20572,0.21015
0.36456,0.064339,0.088947,0.065234,0.090172,0.06686,0.15066,0.30904,0.11897,0.059661,0.20573,0.21019
0.36467,0.064352,0.088951,0.06525,0.090172,0.066864,0.15067,0.30905,0.11898,0.059667,0.20573,0.21019
0.36478,0.064361,0.088952,0.065263,0.09018,0.066868,0.15068,0.30905,0.11898,0.059672,0.20573,0.21024
0.36489,0.064365,0.08896,0.065263,0.090185,0.066887,0.15069,0.30906,0.11898,0.059677,0.20574,0.21025
0.365,0.064375,0.088989,0.065264,0.090186,0.066888,0.15069,0.30906,0.11901,0.059691,0.20574,0.21027
0.36511,0.064407,0.089001,0.065265,0.090186,0.066889,0.1507,0.30907,0.11901,0.059711,0.20574,0.21027
0.36522,0.064423,0.089023,0.065276,0.090216,0.066931,0.1507,0.30908,0.11903,0.059719,0.20575,0.2103
0.36533,0.064434,0.089028,0.065283,0.090235,0.066934,0.1507,0.30908,0.11903,0.059729,0.20576,0.21031
0.36544,0.064434,0.089038,0.065295,0.090241,0.066946,0.1507,0.30909,0.11903,0.059754,0.20576,0.21033
0.36556,0.064435,0.08904,0.065298,0.090251,0.066967,0.15071,0.3091,0.11903,0.059761,0.20576,0.21034
0.36567,0.064456,0.089046,0.0653,0.090253,0.066981,0.15071,0.30911,0.11904,0.059765,0.20577,0.21035
0.36578,0.064465,0.089057,0.065304,0.090254,0.066982,0.15071,0.30911,0.11905,0.059767,0.20578,0.21037
0.36589,0.064477,0.089069,0.065308,0.090257,0.066986,0.15072,0.30911,0.11906,0.059773,0.20578,0.21044
0.366,0.064477,0.08907,0.065309,0.090259,0.066989,0.15072,0.30912,0.11909,0.059804,0.20578,0.21048
0.36611,0.064488,0.089071,0.065313,0.090278,0.066991,0.15072,0.30912,0.11909,0.059816,0.20579,0.21049
0.36622,0.064495,0.08909,0.065326,0.090278,0.066991,0.15072,0.30913,0.11909,0.059856,0.20579,0.21049
0.36633,0.0645,0.089092,0.065327,0.090279,0.066993,0.15073,0.30913,0.1191,0.059906,0.20579,0.2105
0.36644,0.06453,0.089124,0.065338,0.09029,0.067022,0.15074,0.30914,0.11911,0.059916,0.20579,0.21052
0.36656,0.064534,0.089137,0.065352,0.090304,0.067022,0.15075,0.30914,0.11911,0.059918,0.20582,0.21052
0.36667,0.064539,0.089143,0.065354,0.090314,0.067023,0.15075,0.30915,0.11912,0.05992,0.20583,0.21053
0.36678,0.064539,0.089156,0.065359,0.090315,0.067032,0.15076,0.30915,0.11912,0.059934,0.20584,0.21053
0.36689,0.064542,0.089164,0.065366,0.090315,0.067044,0.15076,0.30917,0.11914,0.059938,0.20585,0.21054
0.367,0.064549,0.089171,0.065367,0.090332,0.067048,0.15076,0.30917,0.11914,0.059941,0.20587,0.21055
0.36711,0.064553,0.089178,0.065367,0.090343,0.067048,0.15076,0.30917,0.11914,0.059962,0.20588,0.21056
0.36722,0.064573,0.089185,0.065393,0.090343,0.06707,0.15076,0.30919,0.11918,0.059981,0.20589,0.21057
0.36733,0.064582,0.089187,0.065404,0.090354,0.067088,0.15077,0.30919,0.11919,0.059992,0.2059,0.21057
0.36744,0.064589,0.089191,0.065418,0.090407,0.067094,0.15077,0.30919,0.11919,0.059999,0.2059,0.21059
0.36756,0.064592,0.089195,0.065425,0.090414,0.067096,0.15077,0.30919,0.11919,0.060006,0.20591,0.21059
0.36767,0.064592,0.089198,0.065441,0.090417,0.067098,0.15077,0.3092,0.11921,0.060009,0.20592,0.21061
0.36778,0.064593,0.089198,0.065458,0.090419,0.06711,0.15078,0.3092,0.11922,0.060013,0.20592,0.21061
0.36789,0.064604,0.089202,0.065461,0.090427,0.06712,0.15078,0.3092,0.11922,0.060016,0.20594,0.21064
0.368,0.064608,0.089204,0.065461,0.090429,0.067141,0.15079,0.3092,0.11925,0.06005,0.20595,0.21065
0.36811,0.06464,0.089205,0.065467,0.090437,0.067142,0.1508,0.3092,0.11926,0.060056,0.20596,0.21066
0.36822,0.064651,0.089223,0.065469,0.090454,0.067143,0.1508,0.30921,0.11927,0.060061,0.20596,0.21069
0.36833,0.064654,0.089236,0.065471,0.090457,0.067157,0.15081,0.30921,0.11927,0.06009,0.20598,0.2107
0.36844,0.064655,0.089244,0.06548,0.09048,0.067179,0.15082,0.30922,0.11928,0.060107,0.20599,0.21073
0.36856,0.064663,0.089253,0.065489,0.09048,0.067182,0.15082,0.30922,0.11928,0.060114,0.206,0.21075
0.36867,0.064663,0.089256,0.065494,0.0905,0.06719,0.15082,0.30922,0.11928,0.060144,0.20603,0.21075
0.36878,0.064674,0.089259,0.065494,0.0905,0.067193,0.15084,0.30923,0.11929,0.060147,0.20603,0.21076
0.36889,0.064681,0.089263,0.065495,0.090508,0.067203,0.15084,0.30924,0.11929,0.060154,0.20603,0.21078
0.369,0.064687,0.089264,0.065496,0.090511,0.067218,0.15085,0.30925,0.11929,0.060156,0.20604,0.21078
0.36911,0.064689,0.089268,0.065498,0.09054,0.067225,0.15085,0.30926,0.11929,0.060158,0.20605,0.21079
0.36922,0.06469,0.089269,0.065505,0.090552,0.067234,0.15085,0.30926,0.1193,0.060172,0.20606,0.2108
0.36933,0.064698,0.089284,0.065523,0.090559,0.067236,0.15085,0.30927,0.11931,0.060193,0.20607,0.2108
0.36944,0.064717,0.089291,0.06553,0.090561,0.06724,0.15085,0.30927,0.11932,0.060193,0.20608,0.21084
0.36956,0.06472,0.089292,0.065531,0.090563,0.067247,0.15085,0.30927,0.11933,0.060194,0.20609,0.21085
0.36967,0.06473,0.089307,0.065539,0.090577,0.067265,0.15085,0.30928,0.11935,0.060206,0.20609,0.21085
0.36978,0.064738,0.08931,0.065551,0.090598,0.067285,0.15085,0.30928,0.11937,0.060253,0.2061,0.21086
0.36989,0.064739,0.089318,0.065551,0.0906,0.067293,0.15086,0.30928,0.11939,0.060272,0.2061,0.21086
0.37,0.064743,0.089324,0.065574,0.090602,0.067294,0.15086,0.30928,0.1194,0.060275,0.20611,0.21092
0.37011,0.064753,0.089325,0.065574,0.090606,0.067328,0.15086,0.30929,0.11941,0.060287,0.20612,0.21092
0.37022,0.064762,0.089341,0.065577,0.090607,0.06733,0.15086,0.30929,0.11941,0.060291,0.20613,0.21094
0.37033,0.064775,0.089343,0.065594,0.090616,0.06734,0.15087,0.3093,0.11942,0.060295,0.20614,0.21094
0.37044,0.064775,0.089348,0.065602,0.09062,0.067348,0.15087,0.3093,0.11943,0.060308,0.20614,0.21094
0.37056,0.064782,0.089356,0.065616,0.09062,0.067355,0.15087,0.30932,0.11944,0.06031,0.20616,0.21095
0.37067,0.064784,0.089379,0.065627,0.090627,0.067359,0.15087,0.30933,0.11944,0.060322,0.20617,0.21097
0.37078,0.064789,0.08938,0.065664,0.090644,0.067362,0.15089,0.30934,0.11945,0.060324,0.20617,0.21098
0.37089,0.064794,0.089402,0.065676,0.090646,0.067375,0.15089,0.30935,0.11945,0.060382,0.20617,0.21099
0.371,0.064799,0.089417,0.065686,0.090653,0.067383,0.15089,0.30936,0.11945,0.060397,0.20618,0.211
0.37111,0.064807,0.089429,0.065697,0.090665,0.067383,0.15089,0.30936,0.11946,0.060401,0.20618,0.21102
0.37122,0.064809,0.089438,0.065702,0.090666,0.067388,0.15089,0.30936,0.11947,0.060404,0.2062,0.21103
0.37133,0.064811,0.08944,0.065702,0.090667,0.067389,0.1509,0.30938,0.11947,0.060408,0.2062,0.21103
0.37144,0.064818,0.089463,0.065706,0.090675,0.067391,0.1509,0.30939,0.11947,0.060415,0.20621,0.21103
0.37156,0.064821,0.089467,0.065714,0.090688,0.067397,0.1509,0.30939,0.11948,0.060423,0.20622,0.21105
0.37167,0.064828,0.089471,0.065716,0.090689,0.067401,0.1509,0.3094,0.1195,0.060424,0.20622,0.21105
0.37178,0.064831,0.089472,0.065728,0.09069,0.067426,0.1509,0.3094,0.11951,0.060454,0.20624,0.21106
0.37189,0.064839,0.089476,0.065739,0.090693,0.06744,0.1509,0.30941,0.11951,0.060481,0.20624,0.21106
0.372,0.064842,0.089501,0.065747,0.090697,0.067471,0.15091,0.30941,0.11951,0.060495,0.20625,0.21107
0.37211,0.064861,0.089503,0.065751,0.090698,0.067473,0.15091,0.30942,0.11952,0.060502,0.20625,0.21108
0.37222,0.064864,0.089516,0.065758,0.090699,0.067483,0.15091,0.30943,0.11952,0.060531,0.20626,0.21108
0.37233,0.064882,0.08952,0.06577,0.090708,0.067499,0.15092,0.30943,0.11952,0.060573,0.20626,0.21109
0.37244,0.064882,0.089523,0.065779,0.090728,0.06751,0.15093,0.30944,0.11952,0.060578,0.20627,0.21109
0.37256,0.064887,0.08953,0.065779,0.09073,0.067527,0.15093,0.30944,0.11953,0.060626,0.20629,0.2111
0.37267,0.064893,0.089532,0.065791,0.090731,0.067529,0.15094,0.30945,0.11953,0.060629,0.20629,0.2111
0.37278,0.0649,0.089534,0.065806,0.090734,0.067551,0.15094,0.30945,0.11954,0.060633,0.20629,0.21112
0.37289,0.064906,0.089547,0.065812,0.090736,0.067553,0.15095,0.30945,0.11957,0.060634,0.2063,0.21112
0.373,0.064908,0.08955,0.065816,0.090742,0.067557,0.15096,0.30945,0.11958,0.060675,0.20631,0.21112
0.37311,0.064912,0.08955,0.065821,0.090743,0.067561,0.15096,0.30946,0.11959,0.060726,0.20631,0.21113
0.37322,0.064912,0.089556,0.065827,0.090745,0.067571,0.15096,0.30947,0.11959,0.060743,0.20632,0.21113
0.37333,0.064916,0.089573,0.065836,0.090752,0.067577,0.15097,0.30948,0.11959,0.060744,0.20633,0.21113
0.37344,0.064918,0.089585,0.065845,0.090768,0.067578,0.15097,0.30948,0.11959,0.060746,0.20634,0.21113
0.37356,0.064918,0.089586,0.065849,0.090769,0.067592,0.15097,0.30948,0.1196,0.060778,0.20634,0.21115
0.37367,0.064921,0.089589,0.065858,0.090774,0.067613,0.15098,0.30948,0.1196,0.060792,0.20634,0.21115
0.37378,0.06493,0.08959,0.065874,0.09078,0.067616,0.15099,0.3095,0.1196,0.06081,0.20635,0.21116
0.37389,0.06494,0.089593,0.065884,0.090783,0.06762,0.151,0.3095,0.11961,0.060811,0.20635,0.21116
0.374,0.064946,0.089594,0.065886,0.090807,0.067624,0.151,0.30951,0.11962,0.060815,0.20635,0.21118
0.37411,0.064954,0.089595,0.065918,0.090817,0.067648,0.151,0.30951,0.11962,0.060822,0.20636,0.2112
0.37422,0.06496,0.089618,0.06592,0.090818,0.06765,0.151,0.30951,0.11962,0.060828,0.20637,0.2112
0.37433,0.064966,0.08963,0.065926,0.090819,0.067671,0.15101,0.30952,0.11962,0.060898,0.20637,0.2112
0.37444,0.064968,0.089637,0.065931,0.090828,0.067675,0.15101,0.30953,0.11963,0.060932,0.20637,0.21121
0.37456,0.064985,0.089643,0.065944,0.090831,0.067678,0.15102,0.30953,0.11964,0.060936,0.20637,0.21122
0.37467,0.064987,0.089643,0.065953,0.090844,0.067686,0.15102,0.30953,0.11966,0.060941,0.2064,0.21124
0.37478,0.064991,0.089645,0.06598,0.090846,0.067716,0.15103,0.30954,0.11967,0.06095,0.2064,0.21124
0.37489,0.06502,0.089671,0.066,0.090849,0.067718,0.15103,0.30955,0.11967,0.060956,0.20641,0.21125
0.375,0.065023,0.089685,0.066015,0.090872,0.067733,0.15104,0.30955,0.11968,0.060981,0.20642,0.21126
0.37511,0.065044,0.089692,0.066034,0.090874,0.067733,0.15104,0.30956,0.11969,0.060984,0.20642,0.21127
0.37522,0.065051,0.089696,0.066036,0.090885,0.067733,0.15105,0.30956,0.1197,0.060987,0.20642,0.21129
0.37533,0.065063,0.089704,0.066042,0.09089,0.067739,0.15105,0.30957,0.11971,0.060996,0.20643,0.2113
0.37544,0.065066,0.08971,0.06605,0.090899,0.067746,0.15105,0.30957,0.11973,0.061012,0.20643,0.21131
0.37556,0.065072,0.089726,0.066062,0.090917,0.067749,0.15106,0.30957,0.11974,0.061036,0.20643,0.21133
0.37567,0.065081,0.089732,0.066073,0.09092,0.067751,0.15106,0.30957,0.11975,0.061037,0.20645,0.21135
0.37578,0.065089,0.089737,0.066074,0.090931,0.067779,0.15107,0.30957,0.11976,0.061041,0.20647,0.21135
0.37589,0.065094,0.089743,0.066077,0.090937,0.067799,0.15107,0.30958,0.11978,0.061052,0.20648,0.21137
0.376,0.065107,0.089747,0.066085,0.090967,0.067808,0.15107,0.30959,0.1198,0.061054,0.20648,0.21137
0.37611,0.065124,0.089753,0.066098,0.090985,0.067817,0.15108,0.30959,0.1198,0.061057,0.20648,0.21138
0.37622,0.065131,0.089757,0.066098,0.09099,0.067817,0.15109,0.30959,0.11981,0.06107,0.20648,0.21141
0.37633,0.065156,0.089759,0.066102,0.091003,0.067825,0.15111,0.3096,0.11983,0.061078,0.20649,0.21142
0.37644,0.065163,0.089759,0.066113,0.091006,0.067829,0.15112,0.30961,0.11984,0.061085,0.2065,0.21143
0.37656,0.065168,0.08976,0.066115,0.091012,0.067835,0.15112,0.30961,0.11985,0.061086,0.2065,0.21143
0.37667,0.065172,0.089795,0.066127,0.091015,0.067836,0.15112,0.30961,0.11986,0.061114,0.20651,0.21148
0.37678,0.065172,0.089798,0.066128,0.09102,0.067839,0.15113,0.30962,0.11986,0.061128,0.20652,0.21151
0.37689,0.065188,0.089802,0.066133,0.091033,0.06789,0.15113,0.30962,0.11988,0.061156,0.20652,0.21154
0.377,0.065195,0.089805,0.066141,0.091036,0.067898,0.15114,0.30962,0.11989,0.061161,0.20653,0.21156
0.37711,0.065204,0.089806,0.066151,0.091048,0.0679,0.15114,0.30964,0.11991,0.061172,0.20654,0.21162
0.37722,0.065214,0.089822,0.066158,0.091057,0.067904,0.15114,0.30964,0.11991,0.061212,0.20655,0.21164
0.37733,0.065217,0.089829,0.06616,0.091063,0.067907,0.15115,0.30965,0.11993,0.061254,0.20655,0.21165
0.37744,0.065235,0.089831,0.06616,0.091067,0.067908,0.15115,0.30966,0.11994,0.061273,0.20657,0.21166
0.37756,0.065246,0.089838,0.06619,0.091072,0.067908,0.15116,0.30966,0.11995,0.061282,0.20657,0.21169
0.37767,0.065249,0.089846,0.066195,0.091073,0.067914,0.15117,0.30966,0.11996,0.061302,0.20658,0.2117
0.37778,0.065257,0.089852,0.066198,0.091075,0.067919,0.15118,0.30967,0.11997,0.061317,0.20661,0.21171
0.37789,0.065265,0.089853,0.066228,0.091078,0.06792,0.15118,0.30968,0.11998,0.061345,0.20661,0.21173
0.378,0.065275,0.089862,0.066233,0.091087,0.067948,0.15118,0.30969,0.11999,0.061347,0.20661,0.21174
0.37811,0.06528,0.08988,0.066239,0.091101,0.067951,0.15118,0.30969,0.12,0.06135,0.20662,0.21176
0.37822,0.065299,0.089894,0.066241,0.091112,0.06797,0.15118,0.30969,0.12,0.061357,0.20664,0.21177
0.37833,0.065302,0.089895,0.066259,0.091134,0.06797,0.15119,0.3097,0.12,0.061373,0.20666,0.21177
0.37844,0.065305,0.089896,0.066263,0.091135,0.068013,0.15119,0.3097,0.12001,0.06138,0.20667,0.2118
0.37856,0.065309,0.089904,0.066273,0.091135,0.068025,0.15119,0.30971,0.12001,0.061408,0.20667,0.2118
0.37867,0.065329,0.089906,0.066275,0.091137,0.068027,0.15119,0.30971,0.12001,0.061414,0.20667,0.21182
0.37878,0.065331,0.089908,0.066279,0.091144,0.068028,0.1512,0.30972,0.12001,0.061418,0.20669,0.21184
0.37889,0.065333,0.08991,0.066298,0.091152,0.068034,0.15121,0.30972,0.12002,0.061424,0.20671,0.21186
0.379,0.065335,0.089914,0.066306,0.091159,0.068043,0.15121,0.30973,0.12003,0.06145,0.20671,0.2119
0.37911,0.065341,0.089914,0.066316,0.091161,0.068055,0.15122,0.30974,0.12004,0.061467,0.20672,0.21191
0.37922,0.065355,0.089927,0.066322,0.09117,0.06806,0.15123,0.30974,0.12004,0.06148,0.20674,0.21191
0.37933,0.065355,0.08994,0.066328,0.091175,0.068065,0.15123,0.30974,0.12005,0.061483,0.20674,0.21191
0.37944,0.065357,0.089953,0.066331,0.091179,0.068067,0.15124,0.30976,0.12007,0.061488,0.20676,0.21191
0.37956,0.065361,0.089959,0.066334,0.091195,0.068098,0.15124,0.30976,0.12008,0.061509,0.20676,0.21193
0.37967,0.065363,0.08996,0.06635,0.091207,0.068105,0.15124,0.30976,0.12009,0.061514,0.20678,0.21195
0.37978,0.065377,0.089961,0.066364,0.091218,0.068112,0.15124,0.30976,0.1201,0.061523,0.20678,0.21197
0.37989,0.065382,0.089984,0.066387,0.091224,0.06814,0.15125,0.30977,0.1201,0.061542,0.2068,0.21197
0.38,0.065383,0.09003,0.066389,0.091227,0.068152,0.15125,0.30977,0.12011,0.061561,0.2068,0.21197
0.38011,0.065383,0.090044,0.066394,0.091252,0.068176,0.15125,0.30977,0.12011,0.061589,0.20681,0.21198
0.38022,0.065391,0.090058,0.066396,0.091284,0.068191,0.15125,0.30977,0.12011,0.061592,0.20682,0.21199
0.38033,0.065401,0.090064,0.066398,0.091289,0.068199,0.15126,0.30978,0.12013,0.061617,0.20684,0.21201
0.38044,0.065419,0.090066,0.066398,0.091291,0.06822,0.15126,0.30978,0.12014,0.061649,0.20684,0.21206
0.38056,0.065429,0.090079,0.066405,0.091311,0.068224,0.15127,0.30978,0.12016,0.061705,0.20684,0.21208
0.38067,0.065449,0.090098,0.066421,0.091318,0.068235,0.15127,0.30978,0.12019,0.061733,0.20685,0.2121
0.38078,0.065454,0.090101,0.06643,0.09132,0.068265,0.15127,0.30979,0.12019,0.061766,0.20685,0.21211
0.38089,0.065459,0.090103,0.066432,0.091322,0.068267,0.15128,0.30979,0.1202,0.061767,0.20685,0.21213
0.381,0.065483,0.090108,0.06644,0.091329,0.068271,0.15129,0.30979,0.12021,0.061815,0.20687,0.21214
0.38111,0.065491,0.090108,0.066449,0.091337,0.068286,0.15129,0.3098,0.12021,0.061832,0.20687,0.21214
0.38122,0.065498,0.090116,0.066461,0.091339,0.068301,0.1513,0.3098,0.12022,0.06184,0.20687,0.21214
0.38133,0.0655,0.090124,0.066464,0.091347,0.068301,0.1513,0.30981,0.12022,0.061861,0.20688,0.21217
0.38144,0.065512,0.090127,0.066498,0.091347,0.068333,0.15131,0.30983,0.12023,0.061885,0.20691,0.21218
0.38156,0.065542,0.090143,0.066529,0.091356,0.068336,0.15132,0.30983,0.12023,0.061888,0.20693,0.21222
0.38167,0.065562,0.090146,0.066537,0.091356,0.068341,0.15132,0.30986,0.12024,0.061908,0.20693,0.21225
0.38178,0.065582,0.090158,0.066551,0.091365,0.068349,0.15133,0.30986,0.12026,0.061929,0.20695,0.21226
0.38189,0.065593,0.090165,0.066556,0.091371,0.068357,0.15134,0.30988,0.12028,0.06193,0.20695,0.21227
0.382,0.065594,0.090171,0.066575,0.091372,0.068366,0.15135,0.30989,0.12028,0.061948,0.20696,0.21227
0.38211,0.065608,0.090175,0.066592,0.091384,0.068378,0.15135,0.3099,0.12028,0.061972,0.20696,0.21229
0.38222,0.065623,0.09018,0.066592,0.091387,0.068382,0.15135,0.3099,0.12028,0.062001,0.20696,0.21231
0.38233,0.065639,0.090182,0.066594,0.091396,0.068384,0.15136,0.3099,0.1203,0.062004,0.20697,0.21231
0.38244,0.065642,0.090188,0.066596,0.091402,0.068404,0.15136,0.30991,0.12032,0.062007,0.20698,0.21232
0.38256,0.065645,0.090194,0.066611,0.091426,0.068412,0.15137,0.30991,0.12034,0.062018,0.20699,0.21232
0.38267,0.065649,0.0902,0.066611,0.091427,0.068413,0.15138,0.30992,0.12034,0.062025,0.20699,0.21235
0.38278,0.06565,0.090208,0.066628,0.091436,0.068415,0.15139,0.30994,0.12034,0.062042,0.207,0.21236
0.38289,0.065654,0.090234,0.066639,0.091449,0.068419,0.15141,0.30995,0.12035,0.062061,0.20701,0.21236
0.383,0.065662,0.090239,0.066642,0.091456,0.068428,0.15141,0.30996,0.12035,0.062098,0.20701,0.21238
0.38311,0.065663,0.090251,0.066643,0.091465,0.068441,0.15141,0.30997,0.12035,0.062107,0.20704,0.21239
0.38322,0.065671,0.090255,0.066659,0.091469,0.068445,0.15143,0.30998,0.12035,0.062113,0.20704,0.21239
0.38333,0.065678,0.090263,0.066681,0.091478,0.068451,0.15143,0.30998,0.12036,0.062136,0.20705,0.21242
0.38344,0.065684,0.090269,0.066683,0.091488,0.068464,0.15143,0.30999,0.12036,0.062143,0.20707,0.21243
0.38356,0.065685,0.090282,0.066687,0.091499,0.068478,0.15143,0.30999,0.12037,0.062143,0.20707,0.21244
0.38367,0.065688,0.090297,0.066703,0.091505,0.068482,0.15143,0.30999,0.12037,0.062148,0.20708,0.21244
0.38378,0.06569,0.090302,0.066712,0.091537,0.068487,0.15144,0.30999,0.12038,0.062196,0.20709,0.21244
0.38389,0.065691,0.090308,0.066716,0.091559,0.068497,0.15144,0.31,0.12039,0.062202,0.20711,0.21247
0.384,0.065695,0.090313,0.066722,0.091572,0.068507,0.15145,0.31,0.1204,0.06221,0.20711,0.21249
0.38411,0.065709,0.09032,0.066734,0.091581,0.068512,0.15145,0.31001,0.1204,0.062226,0.20711,0.21249
0.38422,0.065713,0.090321,0.066735,0.091586,0.068517,0.15145,0.31002,0.12042,0.062244,0.20712,0.2125
0.38433,0.065718,0.090322,0.066747,0.091591,0.068525,0.15146,0.31004,0.12042,0.062252,0.20716,0.2125
0.38444,0.065723,0.090322,0.066751,0.091599,0.068528,0.15146,0.31004,0.12043,0.062264,0.20717,0.21251
0.38456,0.065733,0.090325,0.066766,0.091614,0.068531,0.15147,0.31004,0.12048,0.062268,0.20717,0.21252
0.38467,0.065735,0.09033,0.066776,0.091615,0.068555,0.15147,0.31004,0.12049,0.062278,0.20719,0.21253
0.38478,0.065755,0.090344,0.06678,0.091619,0.068565,0.15147,0.31004,0.12049,0.062283,0.2072,0.21254
0.38489,0.06577,0.090368,0.066791,0.091621,0.068608,0.15148,0.31005,0.12053,0.062291,0.20721,0.21255
0.385,0.065775,0.090369,0.066831,0.091623,0.068629,0.15149,0.31005,0.12054,0.062313,0.20721,0.21258
0.38511,0.065779,0.090374,0.066836,0.091627,0.068639,0.15149,0.31005,0.12056,0.062328,0.20722,0.21258
0.38522,0.065787,0.090381,0.066859,0.091629,0.068641,0.1515,0.31005,0.12057,0.062345,0.20725,0.21259
0.38533,0.065789,0.090387,0.066862,0.091635,0.068643,0.1515,0.31006,0.12057,0.062365,0.20725,0.21259
0.38544,0.065791,0.09039,0.066864,0.091636,0.06865,0.1515,0.31006,0.12058,0.062372,0.20726,0.21259
0.38556,0.065804,0.090414,0.066864,0.091643,0.068651,0.15152,0.31009,0.12058,0.062397,0.20726,0.21261
0.38567,0.065806,0.090418,0.066881,0.091649,0.068651,0.15152,0.3101,0.12058,0.062432,0.20726,0.21262
0.38578,0.065821,0.09042,0.066891,0.091654,0.068655,0.15154,0.3101,0.12059,0.062459,0.20727,0.21262
0.38589,0.065824,0.090433,0.066893,0.091658,0.068673,0.15155,0.3101,0.12059,0.062488,0.20728,0.21263
0.386,0.065826,0.090444,0.066894,0.091662,0.068694,0.15155,0.31011,0.12059,0.062493,0.2073,0.21263
0.38611,0.065843,0.090444,0.066908,0.091664,0.068697,0.15156,0.31011,0.12061,0.062498,0.2073,0.21264
0.38622,0.065871,0.09045,0.066922,0.09167,0.068705,0.15156,0.31011,0.12062,0.062505,0.20732,0.21264
0.38633,0.065876,0.090455,0.066931,0.091678,0.068709,0.15157,0.31011,0.12063,0.062511,0.20733,0.21265
0.38644,0.065882,0.090466,0.066938,0.091685,0.068722,0.15158,0.31012,0.12064,0.062513,0.20734,0.21266
0.38656,0.065883,0.090473,0.066984,0.091693,0.068722,0.15159,0.31012,0.12065,0.062525,0.20735,0.21267
0.38667,0.065884,0.090475,0.066986,0.091695,0.068723,0.15159,0.31012,0.12066,0.06254,0.20738,0.21267
0.38678,0.065894,0.090479,0.066988,0.091701,0.068725,0.1516,0.31013,0.12066,0.062542,0.20738,0.2127
0.38689,0.065903,0.090487,0.066989,0.091709,0.068737,0.1516,0.31013,0.12068,0.062606,0.20739,0.2127
0.387,0.06591,0.09049,0.06699,0.091716,0.068739,0.1516,0.31014,0.12068,0.062621,0.2074,0.21271
0.38711,0.065915,0.090502,0.066993,0.091719,0.068741,0.15161,0.31014,0.12069,0.062621,0.20741,0.21274
0.38722,0.065918,0.090519,0.066998,0.091719,0.06876,0.15161,0.31014,0.1207,0.062651,0.20742,0.21277
0.38733,0.065919,0.090534,0.067013,0.091723,0.068763,0.15161,0.31014,0.12071,0.062672,0.20743,0.21277
0.38744,0.065926,0.090538,0.067018,0.091725,0.068767,0.15162,0.31015,0.12071,0.062677,0.20743,0.21282
0.38756,0.065928,0.090542,0.067022,0.091732,0.068777,0.15162,0.31015,0.12073,0.062695,0.20744,0.21283
0.38767,0.065931,0.090553,0.067041,0.091741,0.068789,0.15163,0.31015,0.12076,0.062707,0.20744,0.21283
0.38778,0.065951,0.090553,0.06705,0.091743,0.068816,0.15163,0.31015,0.12076,0.062712,0.20745,0.21287
0.38789,0.065956,0.090554,0.067051,0.091743,0.068829,0.15164,0.31015,0.12077,0.06272,0.20748,0.2129
0.388,0.065973,0.090556,0.067057,0.091748,0.068831,0.15164,0.31016,0.12077,0.062772,0.20748,0.21291
0.38811,0.065975,0.090557,0.067064,0.091751,0.068833,0.15165,0.31017,0.12078,0.062786,0.20749,0.21291
0.38822,0.065978,0.090558,0.067068,0.091759,0.068835,0.15166,0.31019,0.12079,0.062831,0.20749,0.21293
0.38833,0.065982,0.090563,0.067075,0.09176,0.068859,0.15166,0.31019,0.1208,0.062848,0.20751,0.21293
0.38844,0.066007,0.09058,0.067076,0.09176,0.06887,0.15166,0.31021,0.12081,0.062851,0.20752,0.21294
0.38856,0.066017,0.09058,0.067092,0.091765,0.068877,0.15167,0.31022,0.12081,0.062902,0.20752,0.21296
0.38867,0.066021,0.090585,0.067099,0.091776,0.06888,0.15167,0.31023,0.12081,0.062917,0.20752,0.21296
0.38878,0.066026,0.090589,0.067102,0.091778,0.06889,0.15167,0.31024,0.12083,0.062927,0.20753,0.21296
0.38889,0.066027,0.090591,0.067107,0.091784,0.068908,0.15168,0.31025,0.12083,0.062929,0.20754,0.21296
0.389,0.066032,0.090592,0.067127,0.091789,0.068908,0.15168,0.31027,0.12083,0.062934,0.20754,0.21297
0.38911,0.066033,0.090593,0.067131,0.091796,0.068918,0.15168,0.31028,0.12084,0.062961,0.20755,0.21297
0.38922,0.066045,0.090597,0.067136,0.091819,0.068942,0.15169,0.31028,0.12084,0.062973,0.20756,0.21299
0.38933,0.066045,0.090597,0.067137,0.091824,0.068947,0.15169,0.31029,0.12085,0.062987,0.20756,0.21299
0.38944,0.06605,0.090654,0.06714,0.091839,0.068953,0.15169,0.3103,0.12085,0.063052,0.20758,0.21306
0.38956,0.066052,0.090654,0.067151,0.091845,0.06897,0.1517,0.31032,0.12086,0.063057,0.20759,0.21308
0.38967,0.066056,0.090672,0.067151,0.091858,0.068972,0.1517,0.31032,0.12087,0.063069,0.2076,0.21308
0.38978,0.066062,0.090676,0.067155,0.091869,0.068973,0.1517,0.31032,0.1209,0.063093,0.20762,0.21308
0.38989,0.066067,0.090682,0.067159,0.091874,0.068981,0.1517,0.31032,0.12092,0.063094,0.20762,0.2131
0.39,0.06607,0.0907,0.067172,0.091882,0.068991,0.15171,0.31032,0.12093,0.063111,0.20762,0.2131
0.39011,0.066079,0.090708,0.067181,0.091884,0.069001,0.15171,0.31033,0.12094,0.063112,0.20763,0.2131
0.39022,0.06609,0.090727,0.06719,0.091894,0.069016,0.15171,0.31033,0.12096,0.063119,0.20763,0.21311
0.39033,0.06611,0.090732,0.067204,0.091897,0.069033,0.15172,0.31033,0.12097,0.06316,0.20763,0.21311
0.39044,0.066114,0.090735,0.067212,0.091901,0.069034,0.15172,0.31034,0.12101,0.063161,0.20766,0.21315
0.39056,0.066116,0.090754,0.067225,0.091912,0.069047,0.15172,0.31034,0.12102,0.063171,0.20768,0.21315
0.39067,0.06615,0.090757,0.067229,0.091915,0.069057,0.15172,0.31035,0.12102,0.063175,0.20768,0.21316
0.39078,0.066158,0.09077,0.067232,0.091927,0.069096,0.15174,0.31036,0.12103,0.063187,0.20769,0.21319
0.39089,0.066171,0.090771,0.067243,0.091943,0.069097,0.15174,0.31036,0.12104,0.063203,0.20769,0.21323
0.391,0.066175,0.090773,0.067243,0.091945,0.069118,0.15174,0.31036,0.12106,0.063206,0.2077,0.21324
0.39111,0.066188,0.090785,0.067251,0.091952,0.069127,0.15175,0.31038,0.12106,0.063239,0.2077,0.21324
0.39122,0.066189,0.090787,0.067254,0.09196,0.06914,0.15175,0.3104,0.12107,0.063254,0.20771,0.21325
0.39133,0.066195,0.090794,0.067268,0.091961,0.06916,0.15175,0.31043,0.12109,0.063323,0.20771,0.21325
0.39144,0.066216,0.090832,0.067286,0.091962,0.069174,0.15175,0.31044,0.12113,0.063323,0.20772,0.21326
0.39156,0.066222,0.090842,0.067296,0.091968,0.069184,0.15175,0.31044,0.12114,0.063346,0.20772,0.21327
0.39167,0.066231,0.090865,0.067298,0.091978,0.069188,0.15175,0.31044,0.12115,0.06336,0.20773,0.21328
0.39178,0.066253,0.090867,0.067315,0.091984,0.069192,0.15175,0.31044,0.12116,0.063405,0.20773,0.21332
0.39189,0.066274,0.090868,0.067327,0.091992,0.069194,0.15175,0.31045,0.12117,0.063408,0.20773,0.21334
0.392,0.066277,0.090874,0.067332,0.092003,0.069205,0.15176,0.31046,0.12118,0.06342,0.20774,0.21334
0.39211,0.066282,0.09088,0.067333,0.092005,0.06923,0.15177,0.31046,0.12119,0.063439,0.20774,0.21339
0.39222,0.066283,0.090893,0.067347,0.092008,0.069248,0.15177,0.31047,0.12119,0.063443,0.20776,0.21341
0.39233,0.066284,0.090894,0.067355,0.092011,0.06925,0.15177,0.31048,0.12119,0.063456,0.20777,0.21341
0.39244,0.066287,0.090896,0.067361,0.092015,0.069272,0.15177,0.31048,0.1212,0.063469,0.2078,0.21342
0.39256,0.066289,0.090896,0.06737,0.09202,0.069276,0.15178,0.31048,0.12122,0.063487,0.20781,0.21344
0.39267,0.066293,0.090902,0.067395,0.092023,0.069276,0.15178,0.31049,0.12122,0.063505,0.20781,0.21346
0.39278,0.066306,0.090904,0.067407,0.092031,0.069284,0.15178,0.3105,0.12122,0.063533,0.20782,0.21348
0.39289,0.066309,0.090911,0.067407,0.092039,0.069289,0.15178,0.31051,0.12123,0.063538,0.20782,0.21349
0.393,0.066315,0.090924,0.067434,0.092047,0.069291,0.15179,0.31052,0.12123,0.063546,0.20783,0.2135
0.39311,0.066325,0.090927,0.067437,0.092077,0.069325,0.1518,0.31053,0.12123,0.063547,0.20784,0.2135
0.39322,0.066334,0.090927,0.067452,0.092098,0.069344,0.15181,0.31054,0.12124,0.063549,0.20784,0.21351
0.39333,0.066334,0.090933,0.067474,0.092099,0.06935,0.15181,0.31056,0.12128,0.063566,0.20785,0.21351
0.39344,0.066336,0.090941,0.067485,0.092115,0.069396,0.15182,0.3106,0.12129,0.06357,0.20786,0.21355
0.39356,0.066345,0.090943,0.067498,0.092119,0.069408,0.15182,0.3106,0.12129,0.063637,0.20786,0.21357
0.39367,0.066378,0.090946,0.067499,0.092133,0.069445,0.15182,0.31062,0.12129,0.063638,0.20786,0.21357
0.39378,0.066389,0.090956,0.067504,0.092176,0.069452,0.15182,0.31062,0.12129,0.063638,0.20787,0.21358
0.39389,0.066389,0.090956,0.067505,0.092176,0.069461,0.15183,0.31062,0.1213,0.06366,0.20789,0.21358
0.394,0.066391,0.090962,0.067509,0.092186,0.069474,0.15183,0.31063,0.1213,0.063663,0.2079,0.21359
0.39411,0.066394,0.090965,0.06751,0.092195,0.069475,0.15183,0.31063,0.1213,0.063676,0.20792,0.21366
0.39422,0.066409,0.090977,0.067515,0.092199,0.069493,0.15183,0.31064,0.12131,0.063682,0.20792,0.21367
0.39433,0.06642,0.090978,0.067524,0.092204,0.069494,0.15183,0.31065,0.12131,0.063712,0.20794,0.21367
0.39444,0.066422,0.090986,0.067529,0.092206,0.069497,0.15183,0.31065,0.12133,0.063726,0.20794,0.21368
0.39456,0.066428,0.090987,0.06753,0.092214,0.069497,0.15183,0.31065,0.12133,0.063732,0.20794,0.21369
0.39467,0.066435,0.09099,0.067537,0.092224,0.069518,0.15183,0.31065,0.12135,0.063735,0.20795,0.21369
0.39478,0.066441,0.090991,0.067572,0.09225,0.069523,0.15183,0.31066,0.12136,0.063744,0.20795,0.2137
0.39489,0.066442,0.090993,0.067576,0.092258,0.069526,0.15184,0.31066,0.12136,0.063762,0.20797,0.2137
0.395,0.066447,0.090994,0.067618,0.092269,0.069528,0.15184,0.31066,0.12138,0.063801,0.20798,0.21371
0.39511,0.066455,0.090999,0.067627,0.092273,0.06953,0.15184,0.31066,0.12138,0.063807,0.20798,0.21371
0.39522,0.066456,0.09101,0.067646,0.092281,0.069535,0.15184,0.31067,0.12138,0.06382,0.20798,0.21372
0.39533,0.066471,0.091018,0.067652,0.092285,0.069549,0.15184,0.31068,0.1214,0.063863,0.208,0.21372
0.39544,0.066475,0.091024,0.067652,0.092302,0.069553,0.15185,0.3107,0.1214,0.063868,0.208,0.21373
0.39556,0.066488,0.091047,0.067659,0.092305,0.069554,0.15185,0.3107,0.12142,0.063878,0.20801,0.21373
0.39567,0.066489,0.091048,0.067664,0.09231,0.069557,0.15186,0.3107,0.12142,0.063886,0.20801,0.21374
0.39578,0.066493,0.091051,0.067676,0.092332,0.069557,0.15186,0.3107,0.12142,0.063929,0.20801,0.21376
0.39589,0.066511,0.09107,0.067681,0.092337,0.069568,0.15187,0.31071,0.12143,0.063935,0.20802,0.21377
0.396,0.066512,0.091073,0.067691,0.092346,0.069586,0.15187,0.31071,0.12145,0.063949,0.20802,0.2138
0.39611,0.066534,0.091095,0.067717,0.092355,0.069601,0.15188,0.31072,0.12151,0.063955,0.20803,0.21382
0.39622,0.066536,0.091097,0.067722,0.092378,0.069616,0.15189,0.31073,0.12151,0.063961,0.20803,0.21382
0.39633,0.066539,0.0911,0.067724,0.09238,0.069621,0.15189,0.31073,0.12151,0.06398,0.20804,0.21384
0.39644,0.066549,0.091105,0.067734,0.092404,0.069645,0.15189,0.31073,0.12152,0.063981,0.20806,0.21386
0.39656,0.06655,0.091115,0.067739,0.092406,0.069651,0.1519,0.31073,0.12153,0.063986,0.20809,0.21386
0.39667,0.066554,0.091142,0.067756,0.092412,0.069674,0.1519,0.31074,0.12154,0.064016,0.20809,0.21389
0.39678,0.066567,0.091143,0.067761,0.092421,0.069675,0.15191,0.31074,0.12154,0.064039,0.2081,0.2139
0.39689,0.066568,0.091147,0.067764,0.092426,0.069676,0.15191,0.31075,0.12155,0.06407,0.2081,0.2139
0.397,0.066575,0.091152,0.067766,0.092427,0.069679,0.15191,0.31076,0.12156,0.064073,0.20812,0.2139
0.39711,0.066578,0.091159,0.067773,0.092433,0.069684,0.15191,0.31076,0.12156,0.06409,0.20813,0.2139
0.39722,0.066583,0.091171,0.067777,0.092435,0.069684,0.15191,0.31077,0.12156,0.064102,0.20813,0.21391
0.39733,0.066584,0.091174,0.067791,0.092435,0.069692,0.15192,0.31077,0.12157,0.064103,0.20815,0.21393
0.39744,0.066591,0.091181,0.067792,0.092453,0.069693,0.15192,0.31078,0.12157,0.064106,0.20815,0.21394
0.39756,0.066599,0.091184,0.067797,0.092483,0.069706,0.15192,0.31078,0.12159,0.064109,0.20816,0.21394
0.39767,0.0666,0.091185,0.067806,0.092494,0.069744,0.15193,0.31079,0.12159,0.064112,0.20817,0.21394
0.39778,0.066601,0.091186,0.067807,0.092495,0.069751,0.15193,0.31081,0.12159,0.064116,0.20819,0.21396
0.39789,0.066614,0.091215,0.067815,0.092496,0.069752,0.15193,0.31081,0.1216,0.064134,0.20821,0.21397
0.398,0.066652,0.09122,0.067834,0.092504,0.069754,0.15193,0.31082,0.12161,0.064138,0.20822,0.21398
0.39811,0.066657,0.091226,0.067846,0.092515,0.069755,0.15194,0.31082,0.12161,0.06414,0.20822,0.21399
0.39822,0.066665,0.091229,0.067851,0.092538,0.069787,0.15194,0.31082,0.12161,0.064173,0.20824,0.214
0.39833,0.066666,0.091231,0.067852,0.092546,0.069787,0.15195,0.31084,0.12164,0.064179,0.20824,0.214
0.39844,0.066697,0.091237,0.067857,0.092551,0.069788,0.15195,0.31084,0.12166,0.06419,0.20825,0.214
0.39856,0.066715,0.091248,0.06786,0.092558,0.069789,0.15195,0.31084,0.12167,0.064193,0.20825,0.214
0.39867,0.066738,0.091251,0.067889,0.092561,0.069792,0.15196,0.31086,0.1217,0.064236,0.20827,0.21401
0.39878,0.06675,0.091259,0.067893,0.092572,0.069796,0.15196,0.31086,0.1217,0.064241,0.20828,0.21401
0.39889,0.066756,0.091277,0.067897,0.092585,0.069808,0.15197,0.31086,0.12171,0.064261,0.2083,0.21402
0.399,0.066758,0.091278,0.0679,0.092587,0.06981,0.15197,0.31086,0.12171,0.064263,0.2083,0.21403
0.39911,0.066768,0.091287,0.067917,0.092591,0.069815,0.15198,0.31087,0.12171,0.064274,0.20831,0.21405
0.39922,0.066774,0.091303,0.067924,0.092591,0.069842,0.15198,0.31088,0.12172,0.064313,0.20831,0.21405
0.39933,0.066792,0.091311,0.067941,0.092598,0.069842,0.15199,0.31088,0.12173,0.064315,0.20833,0.21409
0.39944,0.066801,0.091314,0.06795,0.092599,0.069862,0.152,0.31088,0.12174,0.064341,0.20835,0.21409
0.39956,0.066815,0.091325,0.067966,0.092608,0.069868,0.152,0.31088,0.12174,0.064349,0.20836,0.21411
0.39967,0.066825,0.091328,0.067971,0.092612,0.069877,0.15201,0.31089,0.12176,0.064361,0.20837,0.21411
0.39978,0.066839,0.091329,0.067976,0.092629,0.069883,0.15201,0.31089,0.12176,0.064371,0.20837,0.21411
0.39989,0.066857,0.091331,0.067982,0.092632,0.069886,0.15201,0.3109,0.12177,0.064418,0.20837,0.21412
0.4,0.066862,0.091354,0.067985,0.092635,0.06991,0.15201,0.3109,0.12178,0.064448,0.20838,0.21412
0.40011,0.066864,0.091366,0.067987,0.092648,0.069914,0.15202,0.3109,0.12178,0.064459,0.20839,0.21412
0.40022,0.066866,0.091369,0.06799,0.09266,0.06992,0.15202,0.31091,0.12178,0.06446,0.20841,0.21414
0.40033,0.066889,0.091373,0.068003,0.09268,0.06993,0.15202,0.31092,0.12179,0.064495,0.20842,0.21415
0.40044,0.066893,0.091381,0.068013,0.092681,0.069948,0.15203,0.31092,0.12179,0.064531,0.20842,0.21417
0.40056,0.066895,0.091381,0.068017,0.092685,0.06995,0.15203,0.31093,0.1218,0.06454,0.20842,0.21417
0.40067,0.066899,0.091382,0.068028,0.092692,0.069953,0.15203,0.31093,0.12181,0.064594,0.20842,0.21418
0.40078,0.066906,0.091382,0.068034,0.092694,0.069971,0.15203,0.31094,0.12181,0.064624,0.20842,0.21418
0.40089,0.066906,0.091389,0.068043,0.0927,0.069985,0.15204,0.31096,0.12183,0.064628,0.20843,0.2142
0.401,0.066909,0.091411,0.068074,0.092705,0.069991,0.15205,0.31096,0.12185,0.064691,0.20844,0.2142
0.40111,0.066914,0.091419,0.068088,0.092708,0.069994,0.15205,0.31097,0.12185,0.064692,0.20845,0.2142
0.40122,0.066921,0.091436,0.06809,0.09272,0.070012,0.15205,0.31098,0.12186,0.064723,0.20846,0.21423
0.40133,0.066956,0.091445,0.068092,0.092727,0.070041,0.15205,0.31098,0.12187,0.064741,0.20848,0.21425
0.40144,0.066993,0.091458,0.068097,0.092727,0.070052,0.15206,0.31099,0.12188,0.064744,0.2085,0.21427
0.40156,0.066998,0.091469,0.068104,0.092742,0.070059,0.15206,0.311,0.12189,0.064757,0.2085,0.21429
0.40167,0.066999,0.091476,0.068106,0.092744,0.070068,0.15207,0.31101,0.12189,0.064764,0.20851,0.2143
0.40178,0.067002,0.091476,0.06811,0.092753,0.070095,0.15208,0.31101,0.1219,0.064772,0.20851,0.2143
0.40189,0.067018,0.091479,0.068118,0.092762,0.070096,0.15208,0.31101,0.1219,0.064794,0.20854,0.21431
0.402,0.06703,0.091479,0.068123,0.092776,0.070104,0.15208,0.31101,0.12191,0.064807,0.20855,0.21431
0.40211,0.067064,0.091491,0.068131,0.092779,0.070124,0.15209,0.31101,0.12191,0.064827,0.20855,0.21433
0.40222,0.067094,0.091506,0.068131,0.092786,0.070125,0.15209,0.31101,0.12192,0.064839,0.20856,0.21434
0.40233,0.067114,0.09152,0.068134,0.092792,0.070145,0.1521,0.31101,0.12192,0.064848,0.20857,0.21436
0.40244,0.067122,0.091526,0.06814,0.092802,0.070151,0.1521,0.31102,0.12192,0.064851,0.20858,0.21437
0.40256,0.067123,0.091529,0.068147,0.092813,0.070162,0.15211,0.31103,0.12192,0.064883,0.20859,0.21437
0.40267,0.067125,0.091538,0.068164,0.092825,0.070164,0.15211,0.31103,0.12194,0.064892,0.2086,0.21438
0.40278,0.067128,0.091572,0.068202,0.092825,0.070171,0.15211,0.31104,0.12194,0.064956,0.2086,0.21438
0.40289,0.067131,0.091584,0.068207,0.092852,0.070177,0.15212,0.31104,0.12194,0.064963,0.20861,0.21438
0.403,0.067145,0.091599,0.068213,0.092884,0.070187,0.15212,0.31104,0.12195,0.065027,0.20862,0.2144
0.40311,0.06716,0.091607,0.068219,0.092892,0.070188,0.15213,0.31105,0.12195,0.065031,0.20863,0.2144
0.40322,0.067204,0.091615,0.068219,0.092906,0.070192,0.15213,0.31105,0.12198,0.065039,0.20865,0.21441
0.40333,0.067217,0.091622,0.068221,0.092906,0.070194,0.15213,0.31108,0.12199,0.065048,0.20865,0.21442
0.40344,0.067218,0.091634,0.068224,0.092909,0.070196,0.15213,0.31108,0.12199,0.065064,0.20866,0.21449
0.40356,0.067221,0.091635,0.068227,0.092913,0.070202,0.15214,0.31109,0.12201,0.065092,0.20866,0.21453
0.40367,0.067223,0.09164,0.068228,0.092939,0.070205,0.15215,0.3111,0.12203,0.065124,0.20867,0.21453
0.40378,0.067239,0.091641,0.06824,0.092941,0.070235,0.15216,0.3111,0.12203,0.065136,0.20867,0.21454
0.40389,0.067254,0.091642,0.068241,0.092964,0.07025,0.15217,0.3111,0.12203,0.065147,0.20869,0.21454
0.404,0.06726,0.09165,0.068242,0.092967,0.070253,0.15217,0.31111,0.12203,0.065156,0.20871,0.21455
0.40411,0.067265,0.091652,0.068265,0.092968,0.070306,0.15218,0.31111,0.12203,0.065163,0.20871,0.21456
0.40422,0.067276,0.091654,0.068282,0.092975,0.070313,0.15218,0.31111,0.12204,0.065168,0.20871,0.21456
0.40433,0.067284,0.091658,0.068293,0.092998,0.070326,0.15218,0.31112,0.12205,0.065172,0.20874,0.21456
0.40444,0.067289,0.091659,0.068342,0.093,0.070364,0.15219,0.31112,0.12206,0.065187,0.20874,0.21457
0.40456,0.067304,0.091669,0.068342,0.09301,0.070391,0.15219,0.31112,0.12207,0.065193,0.20874,0.21457
0.40467,0.06731,0.091679,0.068351,0.093014,0.070395,0.15219,0.31112,0.12207,0.065193,0.20876,0.21457
0.40478,0.067312,0.091681,0.068371,0.093016,0.070399,0.15219,0.31113,0.12208,0.065196,0.20877,0.21458
0.40489,0.067338,0.091699,0.068374,0.093018,0.0704,0.15219,0.31113,0.12208,0.065219,0.20877,0.21459
0.405,0.067341,0.091703,0.068378,0.093026,0.070407,0.1522,0.31113,0.12208,0.065228,0.20878,0.2146
0.40511,0.067341,0.091703,0.068378,0.093043,0.070414,0.15221,0.31114,0.12208,0.065266,0.20878,0.21465
0.40522,0.067361,0.091704,0.068384,0.093044,0.07047,0.15222,0.31115,0.12209,0.06529,0.20879,0.21466
0.40533,0.067365,0.091724,0.068387,0.093044,0.070471,0.15222,0.31116,0.1221,0.065307,0.20879,0.21468
0.40544,0.067367,0.091741,0.068392,0.093056,0.070476,0.15223,0.31117,0.1221,0.065316,0.2088,0.21468
0.40556,0.067372,0.091748,0.068394,0.093058,0.070484,0.15223,0.31117,0.12212,0.065332,0.20881,0.21469
0.40567,0.067373,0.091761,0.068394,0.093059,0.07049,0.15224,0.3112,0.12214,0.065333,0.20881,0.2147
0.40578,0.067375,0.091766,0.068395,0.093062,0.070491,0.15224,0.3112,0.12216,0.065336,0.20882,0.21471
0.40589,0.067378,0.091769,0.068402,0.093066,0.070496,0.15225,0.3112,0.12217,0.065362,0.20885,0.21473
0.406,0.067387,0.091775,0.068411,0.093069,0.0705,0.15225,0.3112,0.12218,0.065375,0.20885,0.21474
0.40611,0.067394,0.091799,0.068426,0.093075,0.070525,0.15226,0.3112,0.12219,0.065385,0.20886,0.21477
0.40622,0.0674,0.091799,0.068436,0.093075,0.070535,0.15226,0.31121,0.1222,0.065394,0.20886,0.21479
0.40633,0.067416,0.091802,0.068446,0.093097,0.070536,0.15227,0.31121,0.12221,0.065394,0.20887,0.2148
0.40644,0.067417,0.091808,0.068446,0.093102,0.070548,0.15227,0.31121,0.12221,0.065433,0.20889,0.21481
0.40656,0.06743,0.091816,0.068448,0.093103,0.070548,0.15228,0.31121,0.12221,0.065436,0.20889,0.21481
0.40667,0.067432,0.091818,0.068461,0.093106,0.070554,0.15229,0.31122,0.12221,0.065438,0.2089,0.21482
0.40678,0.067465,0.09182,0.068473,0.093155,0.07056,0.15229,0.31123,0.12222,0.065457,0.2089,0.21483
0.40689,0.06747,0.091825,0.068474,0.093183,0.070573,0.15229,0.31123,0.12223,0.065479,0.2089,0.21485
0.407,0.06748,0.091827,0.06849,0.093183,0.070581,0.15229,0.31123,0.12224,0.065517,0.20891,0.21486
0.40711,0.06749,0.091828,0.068492,0.093188,0.070593,0.1523,0.31124,0.12225,0.065529,0.20892,0.21486
0.40722,0.067497,0.091846,0.068512,0.093194,0.070594,0.1523,0.31124,0.12226,0.065548,0.20892,0.21487
0.40733,0.067543,0.091849,0.068516,0.093198,0.070603,0.1523,0.31125,0.1223,0.065549,0.20894,0.21489
0.40744,0.067545,0.091852,0.06852,0.093207,0.070611,0.1523,0.31125,0.12231,0.065552,0.20894,0.21489
0.40756,0.067571,0.091854,0.068524,0.093227,0.070613,0.1523,0.31126,0.12233,0.065557,0.20895,0.21489
0.40767,0.067585,0.091859,0.068543,0.093242,0.070637,0.1523,0.31126,0.12234,0.065577,0.20897,0.21489
0.40778,0.067597,0.091876,0.068544,0.093251,0.070652,0.15231,0.31127,0.12234,0.065582,0.20898,0.21489
0.40789,0.067611,0.091888,0.068578,0.093256,0.070669,0.15231,0.31127,0.12234,0.06562,0.20898,0.21491
0.408,0.067626,0.091921,0.068582,0.093295,0.070673,0.15232,0.31127,0.12234,0.065707,0.20899,0.21493
0.40811,0.067638,0.091935,0.068582,0.093315,0.070715,0.15232,0.31127,0.12235,0.065746,0.20899,0.21493
0.40822,0.067644,0.091936,0.068586,0.093319,0.070742,0.15232,0.31128,0.12237,0.065773,0.20899,0.21493
0.40833,0.067653,0.091937,0.068597,0.093324,0.070744,0.15233,0.31129,0.12238,0.065805,0.20899,0.21494
0.40844,0.067655,0.091941,0.068608,0.093334,0.070746,0.15233,0.31129,0.12241,0.065821,0.20899,0.21496
0.40856,0.067668,0.09195,0.068614,0.09334,0.070752,0.15235,0.3113,0.12241,0.06584,0.209,0.21498
0.40867,0.067682,0.09197,0.068621,0.093343,0.070752,0.15235,0.31131,0.12242,0.065885,0.209,0.21498
0.40878,0.067689,0.091979,0.06865,0.093346,0.070755,0.15236,0.31132,0.12244,0.065886,0.20901,0.21499
0.40889,0.067695,0.091983,0.068653,0.093351,0.070777,0.15236,0.31132,0.12244,0.06593,0.20903,0.21501
0.409,0.067707,0.091986,0.068669,0.093352,0.070781,0.15236,0.31134,0.12245,0.065935,0.20903,0.21502
0.40911,0.067713,0.091991,0.068669,0.093352,0.070783,0.15237,0.31134,0.12246,0.065946,0.20906,0.21503
0.40922,0.06772,0.091992,0.068675,0.093381,0.070788,0.15238,0.31135,0.12249,0.065952,0.20907,0.21503
0.40933,0.06772,0.092005,0.068678,0.093393,0.070792,0.15238,0.31135,0.1225,0.065953,0.20907,0.21508
0.40944,0.067722,0.092012,0.068678,0.093405,0.070799,0.15238,0.31136,0.12251,0.065954,0.20908,0.21508
0.40956,0.06774,0.092016,0.068681,0.093416,0.070806,0.15238,0.31136,0.12253,0.065965,0.20908,0.21508
0.40967,0.06774,0.092018,0.068686,0.093419,0.070814,0.15239,0.31136,0.12253,0.066015,0.2091,0.21513
0.40978,0.067742,0.092034,0.068686,0.09342,0.070821,0.15239,0.31137,0.12253,0.06603,0.20911,0.21516
0.40989,0.067752,0.09206,0.068703,0.09342,0.070823,0.15239,0.31137,0.12253,0.066049,0.20911,0.21516
0.41,0.067788,0.092068,0.068704,0.093422,0.070823,0.1524,0.31138,0.12255,0.066071,0.20912,0.21518
0.41011,0.067797,0.092081,0.068715,0.093423,0.070832,0.1524,0.31138,0.12259,0.066078,0.20913,0.2152
0.41022,0.067806,0.092091,0.068724,0.093427,0.070861,0.1524,0.31139,0.12263,0.066078,0.20914,0.21522
0.41033,0.06781,0.092097,0.068731,0.093439,0.070872,0.15241,0.31139,0.12264,0.066078,0.20915,0.21523
0.41044,0.06781,0.092101,0.06874,0.093444,0.070892,0.15241,0.31139,0.12265,0.066084,0.20918,0.21523
0.41056,0.067812,0.092115,0.06874,0.093447,0.070898,0.15242,0.31139,0.12267,0.066086,0.20918,0.21524
0.41067,0.067815,0.092116,0.068748,0.093465,0.0709,0.15242,0.3114,0.12267,0.06611,0.20918,0.21524
0.41078,0.067824,0.092124,0.068748,0.093466,0.070905,0.15243,0.31141,0.12267,0.066111,0.2092,0.21526
0.41089,0.067825,0.092147,0.068752,0.093468,0.070905,0.15244,0.31142,0.12268,0.066114,0.2092,0.21526
0.411,0.067826,0.092147,0.068756,0.093474,0.070907,0.15244,0.31142,0.12269,0.066126,0.2092,0.21527
0.41111,0.067828,0.092175,0.068764,0.093479,0.070911,0.15245,0.31143,0.12269,0.066138,0.2092,0.2153
0.41122,0.067835,0.092182,0.068768,0.093486,0.070922,0.15245,0.31143,0.12269,0.066141,0.20921,0.21531
0.41133,0.067848,0.092211,0.068771,0.093489,0.070934,0.15245,0.31143,0.1227,0.066145,0.20923,0.21532
0.41144,0.067853,0.092234,0.068772,0.093518,0.070935,0.15246,0.31143,0.12271,0.066152,0.20923,0.21532
0.41156,0.067856,0.092245,0.068773,0.093524,0.070965,0.15246,0.31143,0.12272,0.066186,0.20923,0.21535
0.41167,0.06786,0.092245,0.068781,0.093525,0.070986,0.15247,0.31144,0.12273,0.066192,0.20924,0.21536
0.41178,0.067883,0.092247,0.068789,0.093534,0.071003,0.15247,0.31145,0.12274,0.066201,0.20924,0.21537
0.41189,0.067901,0.092253,0.068817,0.093543,0.071005,0.15247,0.31145,0.12275,0.066203,0.20925,0.21537
0.412,0.067913,0.092262,0.068821,0.093547,0.071013,0.15248,0.31146,0.12276,0.066215,0.20925,0.21539
0.41211,0.067933,0.092263,0.068831,0.093559,0.071032,0.15248,0.31148,0.12276,0.066221,0.20926,0.21541
0.41222,0.067945,0.092277,0.06884,0.093564,0.071052,0.15248,0.31149,0.12279,0.066223,0.20926,0.21541
0.41233,0.067951,0.092281,0.068842,0.093573,0.071062,0.15248,0.31149,0.12281,0.066225,0.20928,0.21543
0.41244,0.067975,0.092301,0.068852,0.093581,0.071087,0.15248,0.31149,0.12281,0.066228,0.20928,0.21547
0.41256,0.068002,0.092316,0.068857,0.093586,0.071092,0.15249,0.3115,0.12283,0.066244,0.20928,0.21552
0.41267,0.068006,0.092335,0.068861,0.093605,0.071106,0.15249,0.31151,0.12284,0.066265,0.2093,0.21553
0.41278,0.068017,0.092341,0.068869,0.093607,0.071118,0.15249,0.31151,0.12285,0.066278,0.20931,0.21555
0.41289,0.068023,0.092344,0.068877,0.093621,0.071141,0.15249,0.31151,0.12285,0.066279,0.20932,0.21555
0.413,0.068028,0.092346,0.068886,0.093625,0.071152,0.1525,0.31151,0.12287,0.066286,0.20932,0.21556
0.41311,0.06803,0.09236,0.068888,0.093627,0.07116,0.15251,0.31151,0.12288,0.066308,0.20933,0.21558
0.41322,0.068037,0.092362,0.068909,0.093628,0.071164,0.15252,0.31151,0.12289,0.066323,0.20934,0.21558
0.41333,0.068037,0.092363,0.068912,0.093636,0.071164,0.15253,0.31152,0.12289,0.06636,0.20936,0.21561
0.41344,0.068072,0.092365,0.068913,0.093645,0.071167,0.15253,0.31153,0.12289,0.066369,0.20936,0.21562
0.41356,0.068078,0.092374,0.068914,0.093649,0.071175,0.15253,0.31153,0.12293,0.066376,0.20936,0.21562
0.41367,0.068084,0.092377,0.068922,0.09366,0.071181,0.15253,0.31154,0.12294,0.06638,0.20937,0.21563
0.41378,0.068088,0.0924,0.068922,0.093678,0.071184,0.15253,0.31154,0.12294,0.066432,0.20938,0.21564
0.41389,0.068092,0.092418,0.068925,0.093706,0.071192,0.15255,0.31154,0.12296,0.066433,0.20939,0.21564
0.414,0.068102,0.092432,0.068929,0.093709,0.071204,0.15255,0.31156,0.12296,0.06644,0.20939,0.21565
0.41411,0.068103,0.092433,0.068934,0.093721,0.071205,0.15255,0.31156,0.12296,0.066441,0.2094,0.21566
0.41422,0.068125,0.092442,0.068938,0.093725,0.071215,0.15255,0.31159,0.12296,0.066444,0.20941,0.21567
0.41433,0.068131,0.092445,0.068941,0.093735,0.071216,0.15256,0.31159,0.12297,0.066461,0.20943,0.21568
0.41444,0.068148,0.092446,0.068944,0.093737,0.071233,0.15257,0.3116,0.12297,0.066492,0.20944,0.21568
0.41456,0.068176,0.092453,0.068944,0.093745,0.071235,0.1526,0.31161,0.12298,0.066496,0.20945,0.21569
0.41467,0.068181,0.092454,0.06896,0.093747,0.071257,0.1526,0.31161,0.12298,0.066503,0.20947,0.2157
0.41478,0.068197,0.092476,0.068967,0.093767,0.071261,0.1526,0.31162,0.12299,0.066508,0.20949,0.21571
0.41489,0.068206,0.092477,0.068973,0.093774,0.07127,0.1526,0.31162,0.123,0.066508,0.2095,0.21571
0.415,0.068209,0.092481,0.068985,0.093781,0.07127,0.15261,0.31163,0.12301,0.066539,0.2095,0.21572
0.41511,0.068209,0.092486,0.068988,0.093782,0.071271,0.15261,0.31164,0.12301,0.066545,0.20951,0.21572
0.41522,0.068213,0.092506,0.069,0.093783,0.07129,0.15261,0.31164,0.12301,0.066563,0.20952,0.21573
0.41533,0.068214,0.092512,0.06902,0.093806,0.071312,0.15261,0.31164,0.12301,0.066564,0.20953,0.21574
0.41544,0.068216,0.092518,0.069021,0.093809,0.071314,0.15262,0.31165,0.12301,0.06663,0.20956,0.21575
0.41556,0.068221,0.092521,0.069025,0.093811,0.071317,0.15262,0.31165,0.12303,0.066635,0.20957,0.21576
0.41567,0.068225,0.092525,0.069027,0.093815,0.071323,0.15263,0.31165,0.12304,0.066655,0.20959,0.21576
0.41578,0.068232,0.09253,0.069027,0.093816,0.071344,0.15263,0.31167,0.12304,0.066662,0.20959,0.21577
0.41589,0.068247,0.092538,0.069033,0.093819,0.071345,0.15264,0.31168,0.12304,0.066668,0.2096,0.21578
0.416,0.068263,0.092544,0.069035,0.093819,0.071347,0.15264,0.31168,0.12306,0.066677,0.2096,0.21579
0.41611,0.068282,0.092545,0.069044,0.093836,0.071365,0.15264,0.31169,0.12306,0.066685,0.2096,0.21579
0.41622,0.068291,0.092588,0.06906,0.093839,0.071382,0.15264,0.31169,0.12307,0.066693,0.2096,0.2158
0.41633,0.068303,0.092588,0.069065,0.093849,0.071406,0.15265,0.31169,0.12308,0.066709,0.20961,0.21581
0.41644,0.068318,0.092596,0.069078,0.093854,0.071412,0.15266,0.3117,0.12308,0.066737,0.20961,0.21583
0.41656,0.068341,0.092598,0.069089,0.093871,0.071433,0.15266,0.31171,0.12308,0.066759,0.20961,0.21587
0.41667,0.068346,0.0926,0.069094,0.093885,0.071439,0.15267,0.31171,0.12309,0.066785,0.20961,0.21589
0.41678,0.068349,0.092603,0.069095,0.093902,0.071443,0.15267,0.31172,0.12309,0.066792,0.20962,0.2159
0.41689,0.06836,0.09261,0.069113,0.09391,0.071443,0.15267,0.31172,0.12309,0.066794,0.20962,0.21591
0.417,0.068375,0.092631,0.069116,0.093913,0.071447,0.15268,0.31172,0.1231,0.066795,0.20963,0.21592
0.41711,0.068381,0.092637,0.069119,0.093916,0.071462,0.15268,0.31173,0.1231,0.066803,0.20963,0.21593
0.41722,0.068392,0.092638,0.069123,0.093922,0.071483,0.15268,0.31173,0.12311,0.066807,0.20963,0.21593
0.41733,0.0684,0.092644,0.06913,0.093931,0.071486,0.15268,0.31174,0.12311,0.066809,0.20965,0.21593
0.41744,0.068409,0.092645,0.069134,0.093934,0.071504,0.1527,0.31174,0.12312,0.066814,0.20965,0.21596
0.41756,0.068432,0.092652,0.069144,0.093942,0.071511,0.1527,0.31174,0.12313,0.066817,0.20966,0.21596
0.41767,0.068445,0.092678,0.069158,0.093948,0.071513,0.15271,0.31174,0.12313,0.066825,0.20966,0.21596
0.41778,0.068456,0.092678,0.069162,0.09397,0.071544,0.15271,0.31177,0.12313,0.066837,0.20967,0.21597
0.41789,0.068472,0.092679,0.069164,0.093978,0.07155,0.15272,0.31178,0.12313,0.066837,0.20968,0.21598
0.418,0.068475,0.09268,0.069172,0.09399,0.071572,0.15272,0.31179,0.12314,0.066872,0.20969,0.21598
0.41811,0.068479,0.092695,0.069173,0.09399,0.071589,0.15272,0.3118,0.12315,0.066881,0.20969,0.21599
0.41822,0.068484,0.092696,0.069179,0.093993,0.071597,0.15272,0.3118,0.12317,0.066916,0.2097,0.21601
0.41833,0.068486,0.092696,0.0692,0.094012,0.071612,0.15272,0.3118,0.12318,0.066964,0.2097,0.21608
0.41844,0.068487,0.092704,0.069207,0.094033,0.071617,0.15273,0.3118,0.1232,0.066965,0.20971,0.21608
0.41856,0.068523,0.092704,0.069214,0.094046,0.071617,0.15273,0.31183,0.1232,0.066968,0.20971,0.21608
0.41867,0.068533,0.092715,0.069222,0.094048,0.07162,0.15273,0.31183,0.12322,0.066971,0.20971,0.21609
0.41878,0.068549,0.092727,0.069256,0.094051,0.071629,0.15273,0.31183,0.12325,0.06698,0.20972,0.2161
0.41889,0.068553,0.092734,0.069263,0.094052,0.071641,0.15274,0.31184,0.12326,0.067006,0.20972,0.21611
0.419,0.068559,0.092739,0.069275,0.094067,0.071645,0.15274,0.31184,0.12326,0.067007,0.20973,0.21611
0.41911,0.068567,0.092742,0.069286,0.09407,0.071666,0.15274,0.31184,0.12329,0.067039,0.20973,0.21612
0.41922,0.068568,0.092746,0.069287,0.094089,0.071668,0.15275,0.31184,0.12329,0.06704,0.20976,0.21614
0.41933,0.068572,0.092761,0.06929,0.094096,0.071673,0.15275,0.31184,0.12331,0.067051,0.20976,0.21616
0.41944,0.068578,0.092766,0.06929,0.0941,0.071676,0.15275,0.31184,0.12332,0.067059,0.20978,0.21621
0.41956,0.068584,0.092773,0.069293,0.094104,0.071688,0.15275,0.31185,0.12333,0.067098,0.20979,0.21621
0.41967,0.068589,0.092779,0.069324,0.09411,0.071702,0.15275,0.31185,0.12334,0.067098,0.2098,0.21622
0.41978,0.068593,0.092784,0.069326,0.094117,0.071709,0.15277,0.31186,0.12336,0.067104,0.20981,0.21622
0.41989,0.06861,0.09279,0.069329,0.094121,0.07172,0.15277,0.31188,0.12336,0.067107,0.20982,0.21623
0.42,0.068615,0.092791,0.069338,0.094126,0.071739,0.15277,0.31189,0.12337,0.067147,0.20982,0.21624
0.42011,0.068615,0.092804,0.069343,0.094134,0.071743,0.15277,0.31189,0.12338,0.067154,0.20982,0.21628
0.42022,0.068621,0.092816,0.069354,0.094139,0.071746,0.15278,0.3119,0.12339,0.067162,0.20983,0.21628
0.42033,0.068624,0.092821,0.069359,0.09414,0.071748,0.15278,0.3119,0.12339,0.067174,0.20985,0.21629
0.42044,0.068651,0.092837,0.069368,0.09414,0.071756,0.15278,0.31191,0.12341,0.067178,0.20985,0.21632
0.42056,0.068656,0.092837,0.069369,0.094155,0.071766,0.15278,0.31191,0.12342,0.067204,0.20986,0.21632
0.42067,0.068675,0.092852,0.069385,0.094172,0.071779,0.15278,0.31191,0.12343,0.067217,0.20987,0.21632
0.42078,0.068676,0.092858,0.069385,0.094179,0.071783,0.15279,0.31191,0.12344,0.067217,0.20988,0.21634
0.42089,0.068678,0.092863,0.069387,0.094199,0.071798,0.15279,0.31192,0.12344,0.067227,0.20988,0.21637
0.421,0.068691,0.092865,0.06939,0.0942,0.071821,0.1528,0.31192,0.12345,0.067236,0.2099,0.21638
0.42111,0.068698,0.092865,0.069394,0.094224,0.071823,0.15281,0.31192,0.12345,0.067255,0.2099,0.21642
0.42122,0.068708,0.092866,0.069398,0.094238,0.071844,0.15281,0.31193,0.12346,0.067285,0.2099,0.21643
0.42133,0.068725,0.092869,0.06941,0.094238,0.071849,0.15281,0.31193,0.12346,0.067327,0.2099,0.21643
0.42144,0.068742,0.092888,0.069427,0.094247,0.071868,0.15282,0.31193,0.12348,0.067333,0.20992,0.21647
0.42156,0.068748,0.092888,0.069431,0.094286,0.07187,0.15282,0.31193,0.12348,0.067351,0.20992,0.21649
0.42167,0.068752,0.092908,0.069439,0.094293,0.071888,0.15282,0.31193,0.12352,0.067352,0.20992,0.2165
0.42178,0.068758,0.092911,0.069439,0.094302,0.071892,0.15282,0.31195,0.12354,0.067369,0.20993,0.21654
0.42189,0.068762,0.092913,0.069443,0.094314,0.071905,0.15283,0.31195,0.12354,0.067435,0.20994,0.21654
0.422,0.068805,0.09293,0.069454,0.094318,0.071909,0.15284,0.31196,0.12355,0.067452,0.20994,0.21655
0.42211,0.068827,0.092941,0.069456,0.09432,0.071912,0.15284,0.31196,0.12356,0.067467,0.20995,0.21658
0.42222,0.06883,0.092954,0.069462,0.094326,0.071916,0.15284,0.31198,0.12357,0.067489,0.20997,0.21658
0.42233,0.068834,0.092974,0.069483,0.094326,0.071921,0.15284,0.31198,0.12358,0.067506,0.20997,0.21659
0.42244,0.068836,0.092977,0.06949,0.094332,0.071926,0.15285,0.31199,0.12359,0.06755,0.20997,0.21659
0.42256,0.068845,0.092988,0.069494,0.094336,0.071964,0.15286,0.31199,0.12359,0.067556,0.20997,0.2166
0.42267,0.06886,0.093012,0.0695,0.094337,0.071987,0.15286,0.312,0.1236,0.067568,0.21002,0.2166
0.42278,0.068863,0.093018,0.069525,0.094344,0.071988,0.15286,0.312,0.12361,0.067575,0.21002,0.21661
0.42289,0.068867,0.093019,0.069539,0.094378,0.071993,0.15286,0.31203,0.12362,0.067578,0.21002,0.21661
0.423,0.068876,0.093026,0.069539,0.094385,0.072002,0.15286,0.31203,0.12363,0.06758,0.21003,0.21662
0.42311,0.06888,0.093029,0.069543,0.094398,0.072008,0.15286,0.31203,0.12364,0.067584,0.21004,0.21664
0.42322,0.068891,0.093035,0.069559,0.094398,0.072015,0.15287,0.31204,0.12365,0.067605,0.21005,0.21664
0.42333,0.0689,0.09304,0.069564,0.094402,0.072028,0.15288,0.31204,0.12365,0.067646,0.21006,0.21666
0.42344,0.068908,0.093043,0.069566,0.094409,0.072035,0.15289,0.31205,0.12366,0.067651,0.21006,0.21666
0.42356,0.068913,0.093044,0.069576,0.094452,0.072039,0.15289,0.31205,0.12366,0.067652,0.21007,0.21667
0.42367,0.068917,0.093048,0.069601,0.094453,0.072042,0.1529,0.31206,0.12368,0.06767,0.21008,0.21669
0.42378,0.068919,0.09307,0.069667,0.094483,0.072064,0.1529,0.31206,0.1237,0.067679,0.21009,0.2167
0.42389,0.068925,0.09308,0.069688,0.094492,0.072073,0.1529,0.31207,0.12371,0.067685,0.2101,0.21671
0.424,0.068948,0.093086,0.069693,0.094498,0.07209,0.1529,0.31208,0.12371,0.067694,0.21013,0.21671
0.42411,0.06895,0.093093,0.069694,0.094524,0.072103,0.1529,0.31208,0.12371,0.067703,0.21013,0.21671
0.42422,0.068956,0.093094,0.069725,0.094525,0.072109,0.1529,0.3121,0.12374,0.067721,0.21014,0.21674
0.42433,0.068967,0.093098,0.069747,0.094533,0.07211,0.15291,0.3121,0.12375,0.067747,0.21015,0.21675
0.42444,0.06897,0.093098,0.069749,0.094534,0.072117,0.15291,0.31211,0.12376,0.067761,0.21017,0.21677
0.42456,0.068975,0.093104,0.069764,0.094542,0.07212,0.15292,0.31211,0.12379,0.067778,0.21017,0.21681
0.42467,0.068984,0.093113,0.069765,0.094551,0.072121,0.15292,0.31212,0.12382,0.06779,0.21017,0.21683
0.42478,0.068988,0.093118,0.069767,0.094555,0.072122,0.15292,0.31212,0.12384,0.067812,0.21018,0.21683
0.42489,0.06899,0.093126,0.069768,0.094569,0.072148,0.15292,0.31212,0.12385,0.067813,0.2102,0.21683
0.425,0.069003,0.093126,0.069788,0.094574,0.07215,0.15292,0.31213,0.12387,0.06783,0.21021,0.21685
0.42511,0.069007,0.09313,0.069789,0.094585,0.072151,0.15293,0.31214,0.12389,0.067862,0.21022,0.21685
0.42522,0.069007,0.093133,0.069791,0.094585,0.072151,0.15293,0.31215,0.12392,0.067886,0.21022,0.21686
0.42533,0.069011,0.093134,0.069797,0.094605,0.072154,0.15293,0.31215,0.12393,0.067897,0.21022,0.21688
0.42544,0.069026,0.093144,0.069809,0.094612,0.072154,0.15293,0.31216,0.12393,0.067916,0.21023,0.2169
0.42556,0.069029,0.093147,0.06981,0.094623,0.07217,0.15293,0.31218,0.12395,0.067921,0.21024,0.2169
0.42567,0.069029,0.09315,0.069817,0.094625,0.072174,0.15294,0.31218,0.12395,0.067932,0.21024,0.21692
0.42578,0.069035,0.093158,0.06982,0.094626,0.072182,0.15294,0.31219,0.12395,0.067937,0.21024,0.21693
0.42589,0.069036,0.093164,0.069823,0.094627,0.072202,0.15294,0.31219,0.12395,0.067956,0.21031,0.21697
0.426,0.069051,0.093175,0.06984,0.094629,0.07221,0.15295,0.3122,0.124,0.068,0.21033,0.21697
0.42611,0.069061,0.093191,0.06985,0.09463,0.072211,0.15295,0.3122,0.12402,0.068015,0.21033,0.21698
0.42622,0.069062,0.093198,0.069851,0.094638,0.072236,0.15295,0.31221,0.12404,0.068017,0.21034,0.21698
0.42633,0.069064,0.093208,0.069851,0.094641,0.072247,0.15297,0.31221,0.12405,0.068033,0.21035,0.21699
0.42644,0.06907,0.093212,0.069856,0.09465,0.072255,0.15297,0.31222,0.12405,0.068038,0.21039,0.217
0.42656,0.069078,0.093229,0.069857,0.094654,0.072257,0.15298,0.31222,0.12406,0.068042,0.2104,0.21701
0.42667,0.0691,0.093231,0.069858,0.09466,0.072286,0.15298,0.31222,0.12406,0.068047,0.21042,0.21703
0.42678,0.069111,0.093237,0.069858,0.094682,0.072289,0.15298,0.31222,0.12407,0.068094,0.21044,0.21703
0.42689,0.069119,0.093264,0.069871,0.094687,0.072298,0.15299,0.31223,0.12407,0.068096,0.21046,0.21704
0.427,0.069125,0.093265,0.069874,0.0947,0.072299,0.15299,0.31224,0.12413,0.068105,0.21047,0.21704
0.42711,0.06913,0.093277,0.069893,0.094718,0.072305,0.15299,0.31224,0.12415,0.068107,0.21048,0.21706
0.42722,0.069131,0.093298,0.069929,0.094721,0.072307,0.15299,0.31224,0.12416,0.068107,0.21048,0.21707
0.42733,0.069143,0.093301,0.069942,0.094725,0.072309,0.15302,0.31224,0.12418,0.068138,0.21049,0.2171
0.42744,0.069157,0.093303,0.069943,0.094729,0.072309,0.15303,0.31225,0.12418,0.068176,0.2105,0.21711
0.42756,0.069167,0.093303,0.069944,0.094729,0.07232,0.15304,0.31226,0.12418,0.068178,0.21051,0.21712
0.42767,0.069189,0.093306,0.069945,0.094729,0.072326,0.15305,0.31227,0.12419,0.068181,0.21051,0.21712
0.42778,0.069193,0.093307,0.069946,0.094734,0.072329,0.15306,0.31227,0.12419,0.068189,0.21052,0.21713
0.42789,0.069211,0.093314,0.069959,0.094737,0.072342,0.15306,0.31228,0.12419,0.068215,0.21052,0.21713
0.428,0.069224,0.093316,0.069984,0.094747,0.072359,0.15306,0.31229,0.1242,0.068227,0.21054,0.21714
0.42811,0.069243,0.093319,0.069993,0.09475,0.072363,0.15307,0.31229,0.12423,0.068261,0.21057,0.21714
0.42822,0.069244,0.093321,0.069995,0.094752,0.072365,0.15307,0.31229,0.12424,0.068274,0.21057,0.21715
0.42833,0.069245,0.093331,0.069998,0.094766,0.072396,0.15307,0.3123,0.12424,0.06828,0.21059,0.21715
0.42844,0.069255,0.093343,0.070009,0.094772,0.0724,0.15307,0.3123,0.12426,0.068288,0.2106,0.21716
0.42856,0.069264,0.093347,0.070038,0.094782,0.072411,0.15307,0.31231,0.12427,0.068313,0.2106,0.21717
0.42867,0.06927,0.093353,0.070062,0.09483,0.072419,0.15307,0.31231,0.12427,0.068315,0.2106,0.21717
0.42878,0.069271,0.093362,0.070066,0.094842,0.072426,0.15308,0.31231,0.12428,0.068349,0.2106,0.21718
0.42889,0.069276,0.09337,0.070069,0.094845,0.072437,0.15308,0.31231,0.12429,0.068353,0.21061,0.21719
0.429,0.069291,0.093378,0.07007,0.094851,0.072438,0.15308,0.31232,0.12429,0.068357,0.21061,0.21719
0.42911,0.069291,0.093382,0.07007,0.094855,0.072444,0.15309,0.31235,0.1243,0.068357,0.21062,0.21721
0.42922,0.069292,0.093392,0.070071,0.094859,0.072476,0.15309,0.31235,0.12431,0.068369,0.21063,0.21723
0.42933,0.069309,0.093393,0.0701,0.094872,0.072499,0.1531,0.31236,0.12431,0.068431,0.21065,0.21727
0.42944,0.069333,0.093409,0.070105,0.094898,0.072515,0.15311,0.31236,0.12431,0.068443,0.21069,0.21727
0.42956,0.069348,0.093421,0.070118,0.094902,0.072531,0.15311,0.31236,0.12431,0.068448,0.21069,0.2173
0.42967,0.069364,0.093424,0.070124,0.094911,0.072554,0.15311,0.31236,0.12432,0.068453,0.21069,0.21731
0.42978,0.06937,0.093425,0.070154,0.094923,0.072558,0.15314,0.31236,0.12433,0.06846,0.21069,0.21733
0.42989,0.069372,0.093441,0.070188,0.094923,0.072565,0.15314,0.31236,0.12434,0.068492,0.21071,0.21734
0.43,0.069382,0.093442,0.070196,0.094924,0.072568,0.15314,0.31236,0.12436,0.068523,0.21073,0.21735
0.43011,0.069383,0.093452,0.070205,0.094929,0.072602,0.15314,0.31237,0.12438,0.068554,0.21073,0.21735
0.43022,0.069399,0.093459,0.070214,0.094985,0.072606,0.15315,0.31237,0.12441,0.068579,0.21073,0.21736
0.43033,0.069402,0.093461,0.070226,0.095001,0.072617,0.15316,0.31237,0.12441,0.068592,0.21074,0.21737
0.43044,0.069414,0.09347,0.070234,0.095002,0.072626,0.15316,0.31238,0.12442,0.068593,0.21074,0.2174
0.43056,0.069415,0.093471,0.070248,0.095007,0.072631,0.15317,0.31238,0.12443,0.068601,0.21075,0.21741
0.43067,0.069423,0.093483,0.070251,0.095009,0.072638,0.15317,0.31239,0.12444,0.068623,0.21075,0.21742
0.43078,0.069429,0.093486,0.070258,0.09501,0.072648,0.15317,0.31239,0.12445,0.068649,0.21076,0.21743
0.43089,0.069431,0.093487,0.070272,0.095043,0.072674,0.15317,0.31239,0.12446,0.068669,0.21077,0.21743
0.431,0.069434,0.093488,0.070279,0.095046,0.072694,0.15318,0.3124,0.12448,0.06867,0.21077,0.21743
0.43111,0.069436,0.093497,0.07029,0.095048,0.072704,0.1532,0.3124,0.12448,0.068673,0.21078,0.21744
0.43122,0.06944,0.093506,0.070317,0.095048,0.07272,0.1532,0.3124,0.12448,0.068679,0.21079,0.21746
0.43133,0.069446,0.093509,0.070318,0.095059,0.072731,0.15321,0.31241,0.1245,0.068684,0.21079,0.21748
0.43144,0.069448,0.093536,0.070328,0.095072,0.072733,0.15321,0.31241,0.12452,0.068686,0.21079,0.2175
0.43156,0.069461,0.093541,0.070333,0.095073,0.072736,0.15322,0.31241,0.12453,0.068688,0.21081,0.21751
0.43167,0.069469,0.093543,0.070348,0.095076,0.072744,0.15322,0.31241,0.12453,0.06869,0.21081,0.21752
0.43178,0.069479,0.09357,0.070356,0.095078,0.072747,0.15323,0.31241,0.12454,0.068693,0.21082,0.21753
0.43189,0.069479,0.093578,0.070357,0.095081,0.072759,0.15323,0.31242,0.12455,0.068732,0.21083,0.21753
0.432,0.069503,0.0936,0.070357,0.095081,0.072792,0.15323,0.31242,0.12455,0.068738,0.21084,0.21754
0.43211,0.069513,0.093603,0.070363,0.095087,0.072795,0.15323,0.31242,0.12456,0.068753,0.21084,0.21755
0.43222,0.069523,0.093606,0.070367,0.095116,0.072798,0.15324,0.31243,0.12457,0.068788,0.21085,0.21756
0.43233,0.069527,0.093617,0.070372,0.09512,0.072801,0.15324,0.31243,0.12457,0.068822,0.21087,0.21763
0.43244,0.069546,0.093618,0.070387,0.095126,0.072812,0.15324,0.31244,0.12457,0.068841,0.21087,0.21764
0.43256,0.069548,0.09362,0.070391,0.095126,0.072833,0.15325,0.31244,0.12458,0.068843,0.21087,0.21765
0.43267,0.069551,0.093622,0.0704,0.095136,0.072856,0.15326,0.31244,0.12458,0.06885,0.21092,0.21766
0.43278,0.069552,0.09363,0.070407,0.095138,0.072866,0.15326,0.31244,0.12461,0.068852,0.21092,0.21767
0.43289,0.069559,0.093632,0.070412,0.095139,0.072869,0.15326,0.31245,0.12463,0.068882,0.21092,0.21769
0.433,0.069565,0.093659,0.070428,0.095157,0.072873,0.15327,0.31245,0.12464,0.068907,0.21092,0.2177
0.43311,0.06957,0.093695,0.070435,0.095165,0.072877,0.15328,0.31246,0.12464,0.068912,0.21094,0.21772
0.43322,0.06957,0.093716,0.070447,0.095169,0.072878,0.15328,0.31246,0.12465,0.068916,0.21094,0.21772
0.43333,0.069608,0.093754,0.070462,0.095179,0.072879,0.15328,0.31246,0.12465,0.068982,0.21096,0.21775
0.43344,0.069649,0.093765,0.070462,0.09518,0.072882,0.15328,0.31246,0.12465,0.068985,0.21097,0.21776
0.43356,0.069666,0.093766,0.070464,0.095197,0.072882,0.15328,0.31246,0.12465,0.069,0.21098,0.21776
0.43367,0.069684,0.093773,0.070466,0.0952,0.07291,0.15329,0.31247,0.12465,0.069014,0.21101,0.21779
0.43378,0.069703,0.09378,0.070467,0.0952,0.072911,0.1533,0.31248,0.12466,0.069027,0.21102,0.2178
0.43389,0.069707,0.093786,0.070473,0.095202,0.072924,0.1533,0.31249,0.12468,0.069083,0.21102,0.21784
0.434,0.069711,0.093793,0.070475,0.095221,0.072924,0.1533,0.31249,0.12469,0.069083,0.21106,0.21784
0.43411,0.069712,0.093794,0.070482,0.095226,0.072938,0.1533,0.3125,0.12474,0.069089,0.21106,0.21786
0.43422,0.069715,0.093796,0.070491,0.095239,0.072955,0.15332,0.3125,0.12475,0.069108,0.21107,0.21787
0.43433,0.069737,0.093812,0.070516,0.095241,0.072964,0.15333,0.31251,0.12476,0.06911,0.21107,0.21791
0.43444,0.069759,0.093815,0.070528,0.095247,0.072975,0.15333,0.31251,0.12476,0.069115,0.21108,0.21792
0.43456,0.069764,0.093822,0.070544,0.095253,0.07298,0.15333,0.31251,0.12477,0.069129,0.21108,0.21793
0.43467,0.069786,0.093827,0.07056,0.095256,0.072987,0.15334,0.31251,0.12479,0.069144,0.21109,0.21794
0.43478,0.06979,0.093851,0.070562,0.095259,0.072988,0.15334,0.31252,0.12479,0.069149,0.21109,0.21796
0.43489,0.06979,0.093866,0.070569,0.09526,0.072999,0.15334,0.31252,0.12481,0.069156,0.2111,0.21797
0.435,0.069792,0.093868,0.070569,0.095273,0.073002,0.15334,0.31253,0.12481,0.06918,0.2111,0.21798
0.43511,0.069794,0.093878,0.070575,0.09529,0.073003,0.15334,0.31253,0.12481,0.069217,0.2111,0.21799
0.43522,0.0698,0.09388,0.07058,0.095308,0.073004,0.15335,0.31255,0.12484,0.069238,0.2111,0.21799
0.43533,0.069808,0.093886,0.070603,0.095337,0.073019,0.15336,0.31255,0.12485,0.069257,0.21111,0.218
0.43544,0.069809,0.093894,0.070621,0.095355,0.073021,0.15336,0.31256,0.12485,0.069261,0.21112,0.21801
0.43556,0.069814,0.093895,0.070628,0.095368,0.073036,0.15336,0.31256,0.12485,0.069265,0.21113,0.21801
0.43567,0.069822,0.093898,0.070628,0.095379,0.073037,0.15336,0.31256,0.12486,0.069276,0.21113,0.21802
0.43578,0.069832,0.093899,0.07063,0.095388,0.073051,0.15336,0.31257,0.12486,0.069293,0.21115,0.21803
0.43589,0.069851,0.093902,0.070637,0.095389,0.073057,0.15336,0.31258,0.12487,0.069327,0.21117,0.21804
0.436,0.069851,0.09391,0.070664,0.095394,0.073066,0.15336,0.31258,0.12487,0.069353,0.21117,0.21804
0.43611,0.069859,0.093912,0.070698,0.095394,0.073102,0.15337,0.31259,0.12488,0.069367,0.21122,0.21804
0.43622,0.069899,0.093912,0.070701,0.095402,0.073108,0.15337,0.3126,0.12488,0.069388,0.21124,0.21805
0.43633,0.069916,0.093913,0.070711,0.095407,0.073108,0.15338,0.3126,0.1249,0.069421,0.21126,0.21805
0.43644,0.069919,0.093931,0.070726,0.095409,0.073125,0.15338,0.31261,0.12491,0.069434,0.21126,0.21805
0.43656,0.069945,0.093934,0.070727,0.095436,0.073128,0.15338,0.31261,0.12491,0.069445,0.21126,0.21805
0.43667,0.069948,0.093938,0.070742,0.095448,0.073128,0.15339,0.31262,0.12492,0.069449,0.21127,0.21805
0.43678,0.069959,0.093951,0.070743,0.095451,0.073133,0.15339,0.31263,0.12493,0.069462,0.21127,0.21806
0.43689,0.069979,0.093969,0.070747,0.095456,0.073134,0.15339,0.31263,0.12494,0.069468,0.21131,0.21807
0.437,0.06998,0.093975,0.070747,0.095468,0.073142,0.1534,0.31264,0.12496,0.069478,0.21131,0.21808
0.43711,0.069986,0.093981,0.070758,0.095469,0.073155,0.1534,0.31264,0.12496,0.06948,0.21133,0.21809
0.43722,0.069996,0.093985,0.070767,0.095491,0.073175,0.15341,0.31265,0.12497,0.069497,0.21133,0.21811
0.43733,0.069996,0.093997,0.070776,0.095505,0.073184,0.15342,0.31266,0.12498,0.069513,0.21134,0.21812
0.43744,0.069998,0.094011,0.070789,0.09551,0.073185,0.15342,0.31266,0.125,0.069517,0.21135,0.21813
0.43756,0.070008,0.094013,0.070804,0.095511,0.073193,0.15342,0.31268,0.12501,0.069577,0.21135,0.21813
0.43767,0.070011,0.094014,0.070806,0.095514,0.073196,0.15343,0.31268,0.12502,0.069588,0.21137,0.21815
0.43778,0.070015,0.094016,0.070811,0.095515,0.0732,0.15344,0.31268,0.12505,0.069626,0.2114,0.21817
0.43789,0.070018,0.094024,0.070816,0.095517,0.073204,0.15344,0.31268,0.12506,0.069643,0.2114,0.21817
0.438,0.070019,0.094037,0.070824,0.095541,0.073212,0.15344,0.31268,0.12506,0.069674,0.2114,0.21818
0.43811,0.070025,0.094048,0.070826,0.095545,0.073222,0.15345,0.31269,0.12506,0.069676,0.21141,0.21819
0.43822,0.070028,0.094054,0.070835,0.095559,0.073233,0.15345,0.31269,0.12508,0.069685,0.21141,0.21819
0.43833,0.070034,0.094062,0.070884,0.095561,0.073236,0.15345,0.3127,0.12511,0.069685,0.21141,0.21819
0.43844,0.07004,0.094065,0.070893,0.095573,0.073255,0.15345,0.3127,0.12511,0.069687,0.21141,0.21823
0.43856,0.070044,0.094066,0.070915,0.095576,0.07328,0.15346,0.31272,0.12511,0.069701,0.21142,0.21826
0.43867,0.070051,0.09412,0.070934,0.095578,0.073315,0.15346,0.31273,0.12511,0.069733,0.21144,0.21828
0.43878,0.070061,0.094139,0.070942,0.095578,0.073317,0.15347,0.31275,0.12513,0.069766,0.21145,0.21828
0.43889,0.070065,0.094147,0.070967,0.095578,0.073337,0.15348,0.31276,0.12514,0.069807,0.21147,0.21828
0.439,0.07008,0.094149,0.070968,0.095579,0.073339,0.15348,0.31277,0.12514,0.069816,0.21147,0.21829
0.43911,0.070087,0.09415,0.070978,0.095588,0.073358,0.15348,0.31277,0.12515,0.069838,0.21149,0.21829
0.43922,0.070087,0.094158,0.070981,0.095588,0.07336,0.15349,0.31278,0.12517,0.069847,0.21149,0.21829
0.43933,0.070092,0.094179,0.070984,0.095596,0.073392,0.15349,0.31279,0.12518,0.069849,0.2115,0.2183
0.43944,0.070112,0.094184,0.071012,0.095604,0.073409,0.15349,0.31279,0.12518,0.069856,0.21151,0.21831
0.43956,0.070128,0.094196,0.071015,0.095616,0.073414,0.1535,0.31279,0.12518,0.069858,0.21151,0.21833
0.43967,0.070134,0.094197,0.071023,0.095619,0.073423,0.1535,0.3128,0.1252,0.069872,0.21152,0.21833
0.43978,0.070139,0.09421,0.071059,0.095641,0.073432,0.15351,0.3128,0.1252,0.069881,0.21155,0.21836
0.43989,0.070139,0.094228,0.071063,0.095656,0.073447,0.15351,0.31281,0.12521,0.069903,0.21157,0.21837
0.44,0.070143,0.094235,0.071066,0.095656,0.073457,0.15351,0.31281,0.12522,0.069921,0.21158,0.21839
0.44011,0.070145,0.094238,0.071066,0.095675,0.073465,0.15351,0.31281,0.12522,0.069925,0.21159,0.2184
0.44022,0.070152,0.094248,0.071101,0.095681,0.073488,0.15351,0.31282,0.12523,0.06993,0.21159,0.2184
0.44033,0.070154,0.094266,0.071109,0.095699,0.073511,0.15352,0.31283,0.12524,0.069945,0.21161,0.2184
0.44044,0.07016,0.094276,0.071118,0.095704,0.07352,0.15352,0.31283,0.12526,0.069984,0.21161,0.21841
0.44056,0.070168,0.094295,0.071124,0.095711,0.073524,0.15352,0.31284,0.12526,0.070011,0.21163,0.21841
0.44067,0.070175,0.094304,0.071125,0.09572,0.073546,0.15353,0.31286,0.12527,0.070011,0.21163,0.21841
0.44078,0.070205,0.09431,0.071127,0.095721,0.073548,0.15353,0.31287,0.12527,0.070059,0.21167,0.21843
0.44089,0.070217,0.094318,0.071133,0.095732,0.073569,0.15355,0.31287,0.12528,0.070094,0.21168,0.21843
0.441,0.070232,0.094324,0.071135,0.095733,0.07359,0.15355,0.31288,0.12529,0.070102,0.21169,0.21846
0.44111,0.070252,0.094345,0.071138,0.095744,0.073594,0.15355,0.3129,0.12529,0.070108,0.21169,0.21847
0.44122,0.070257,0.094357,0.071157,0.09575,0.073597,0.15355,0.3129,0.12529,0.070126,0.2117,0.21848
0.44133,0.070264,0.094359,0.071166,0.095755,0.073609,0.15356,0.3129,0.12529,0.070131,0.21172,0.21848
0.44144,0.070274,0.094371,0.071177,0.095776,0.073614,0.15356,0.31291,0.1253,0.070141,0.21173,0.21848
0.44156,0.070278,0.094372,0.071182,0.095794,0.073615,0.15357,0.31291,0.12531,0.070177,0.21173,0.2185
0.44167,0.070279,0.094379,0.071189,0.095796,0.073616,0.15357,0.31291,0.12532,0.07019,0.21174,0.21856
0.44178,0.07029,0.094392,0.071203,0.095803,0.073628,0.15358,0.31291,0.12532,0.070195,0.21175,0.21857
0.44189,0.070295,0.094417,0.07121,0.09581,0.073659,0.15358,0.31292,0.12533,0.07022,0.21176,0.21857
0.442,0.070313,0.094426,0.071214,0.095811,0.073672,0.15358,0.31294,0.12533,0.070223,0.21176,0.21858
0.44211,0.070333,0.094426,0.071215,0.095818,0.073688,0.15358,0.31295,0.12534,0.070226,0.21176,0.21859
0.44222,0.070343,0.094427,0.071216,0.095821,0.073697,0.15358,0.31297,0.12535,0.070256,0.21177,0.21865
0.44233,0.070348,0.094445,0.07122,0.095823,0.0737,0.15358,0.31298,0.12535,0.070264,0.21177,0.21865
0.44244,0.070361,0.094453,0.071222,0.095858,0.073719,0.15359,0.31299,0.12537,0.070273,0.21177,0.21866
0.44256,0.070385,0.094454,0.071243,0.09586,0.073723,0.15359,0.31299,0.12538,0.070279,0.21178,0.21866
0.44267,0.070386,0.094455,0.071246,0.095866,0.073731,0.15359,0.31299,0.12538,0.07029,0.21181,0.21866
0.44278,0.070391,0.094459,0.071269,0.095869,0.073733,0.1536,0.31299,0.12538,0.0703,0.21181,0.21867
0.44289,0.070414,0.094462,0.071281,0.09588,0.073746,0.15361,0.313,0.1254,0.070306,0.21181,0.21867
0.443,0.070415,0.094481,0.071288,0.095881,0.073756,0.15361,0.313,0.12541,0.070311,0.21183,0.21869
0.44311,0.070422,0.094482,0.071293,0.095887,0.073774,0.15361,0.31301,0.12541,0.070311,0.21183,0.21872
0.44322,0.070438,0.094482,0.07131,0.095895,0.073794,0.15361,0.31302,0.12545,0.070349,0.21183,0.21872
0.44333,0.070441,0.094491,0.071346,0.095897,0.073796,0.15361,0.31303,0.12545,0.070359,0.21186,0.21872
0.44344,0.070442,0.0945,0.071348,0.095907,0.073814,0.15361,0.31303,0.12546,0.070373,0.21186,0.21873
0.44356,0.070457,0.094503,0.071364,0.095916,0.07383,0.15362,0.31303,0.12546,0.070376,0.21187,0.21874
0.44367,0.070459,0.094505,0.07137,0.095943,0.073838,0.15362,0.31303,0.12546,0.070407,0.21187,0.21877
0.44378,0.07046,0.094534,0.071375,0.095944,0.073863,0.15363,0.31304,0.12547,0.070441,0.21187,0.21881
0.44389,0.070466,0.094537,0.071376,0.095945,0.073879,0.15363,0.31304,0.12547,0.070447,0.21188,0.21883
0.444,0.070475,0.094547,0.071407,0.095955,0.073891,0.15364,0.31305,0.12547,0.070456,0.2119,0.21883
0.44411,0.070489,0.094566,0.071414,0.095966,0.073906,0.15365,0.31306,0.12548,0.070466,0.2119,0.21885
0.44422,0.0705,0.094572,0.071418,0.095967,0.073911,0.15365,0.31306,0.12548,0.070495,0.2119,0.21886
0.44433,0.070501,0.094583,0.071423,0.095967,0.073915,0.15365,0.31307,0.12549,0.070514,0.21192,0.21886
0.44444,0.070506,0.094584,0.071428,0.095969,0.073923,0.15365,0.31307,0.1255,0.070517,0.21192,0.21889
0.44456,0.070516,0.094585,0.071434,0.095981,0.073931,0.15366,0.31308,0.12554,0.07052,0.21192,0.2189
0.44467,0.070516,0.09461,0.071439,0.095985,0.073949,0.15366,0.31308,0.12554,0.070536,0.21193,0.21892
0.44478,0.070524,0.094611,0.071447,0.095994,0.073962,0.15367,0.31308,0.12556,0.07056,0.21194,0.21895
0.44489,0.07053,0.094632,0.071453,0.096006,0.073995,0.15368,0.31309,0.12556,0.070564,0.21194,0.21898
0.445,0.070553,0.094639,0.071474,0.096008,0.074003,0.15369,0.31309,0.12557,0.070582,0.21195,0.21898
0.44511,0.070556,0.094649,0.071475,0.096011,0.074012,0.15369,0.3131,0.12557,0.070585,0.21195,0.21904
0.44522,0.070564,0.094668,0.071475,0.09602,0.074016,0.15369,0.31311,0.12559,0.070615,0.21195,0.21904
0.44533,0.070574,0.094683,0.071485,0.096028,0.07402,0.15369,0.31311,0.12559,0.070619,0.21196,0.21906
0.44544,0.070574,0.094697,0.071486,0.09603,0.074033,0.1537,0.31313,0.1256,0.070626,0.212,0.21908
0.44556,0.070581,0.094706,0.071489,0.096035,0.074042,0.1537,0.31313,0.1256,0.070687,0.212,0.2191
0.44567,0.070598,0.094711,0.071491,0.096037,0.074052,0.1537,0.31314,0.1256,0.070688,0.21201,0.21911
0.44578,0.070608,0.094713,0.071491,0.096047,0.074057,0.1537,0.31314,0.1256,0.070694,0.21201,0.21911
0.44589,0.070627,0.094723,0.071522,0.09605,0.07406,0.1537,0.31314,0.1256,0.070704,0.21201,0.21912
0.446,0.070629,0.094729,0.071527,0.096059,0.074063,0.15371,0.31316,0.12562,0.07071,0.21203,0.21913
0.44611,0.070634,0.094731,0.071535,0.09606,0.074063,0.15372,0.31316,0.12562,0.070742,0.21203,0.21913
0.44622,0.070645,0.094744,0.071553,0.096066,0.074075,0.15373,0.31317,0.12565,0.070746,0.21205,0.21915
0.44633,0.070652,0.094754,0.071554,0.09607,0.074076,0.15374,0.31319,0.12567,0.070764,0.21205,0.21915
0.44644,0.070657,0.094758,0.071558,0.096071,0.074077,0.15374,0.31319,0.12567,0.070768,0.21206,0.21916
0.44656,0.070658,0.094759,0.071589,0.096073,0.074082,0.15374,0.31319,0.12567,0.070771,0.21206,0.2192
0.44667,0.070659,0.094771,0.071626,0.096078,0.074083,0.15374,0.31319,0.12568,0.070784,0.21207,0.2192
0.44678,0.07066,0.094775,0.071637,0.096082,0.074113,0.15374,0.3132,0.12569,0.070784,0.21208,0.2192
0.44689,0.070674,0.094798,0.071637,0.096087,0.074123,0.15375,0.31321,0.12569,0.070788,0.21208,0.21922
0.447,0.070691,0.094801,0.071642,0.096089,0.074147,0.15375,0.31322,0.12569,0.070831,0.21208,0.21923
0.44711,0.070692,0.094803,0.07167,0.096091,0.07416,0.15375,0.31322,0.1257,0.070842,0.21208,0.21923
0.44722,0.070732,0.094807,0.071687,0.096117,0.07417,0.15376,0.31323,0.1257,0.070881,0.21209,0.21925
0.44733,0.070742,0.09481,0.071703,0.096123,0.074171,0.15377,0.31323,0.1257,0.070899,0.21209,0.21928
0.44744,0.07075,0.094815,0.071711,0.096125,0.074173,0.15377,0.31323,0.12571,0.070918,0.2121,0.21931
0.44756,0.07075,0.094819,0.071714,0.096129,0.074187,0.15378,0.31323,0.12571,0.070955,0.21211,0.21931
0.44767,0.070758,0.094833,0.07172,0.096138,0.07419,0.15379,0.31324,0.12572,0.070955,0.21213,0.21932
0.44778,0.07077,0.094837,0.071736,0.09615,0.074193,0.15379,0.31324,0.12573,0.07097,0.21216,0.21932
0.44789,0.070799,0.094864,0.071741,0.096163,0.074193,0.15379,0.31325,0.12573,0.071019,0.21216,0.21933
0.448,0.070834,0.0949,0.071744,0.096164,0.0742,0.1538,0.31325,0.12573,0.071029,0.21216,0.21933
0.44811,0.070836,0.094903,0.071746,0.096164,0.074206,0.1538,0.31326,0.12574,0.071086,0.21217,0.21934
0.44822,0.070849,0.094906,0.071777,0.096164,0.074211,0.1538,0.31327,0.12574,0.071106,0.21218,0.21934
0.44833,0.070854,0.094908,0.07178,0.096168,0.074216,0.15381,0.31327,0.12575,0.071118,0.2122,0.21935
0.44844,0.070873,0.094908,0.071785,0.096206,0.074232,0.15381,0.31327,0.12575,0.071156,0.21223,0.2194
0.44856,0.070878,0.094909,0.071792,0.09621,0.074236,0.15381,0.31328,0.12577,0.071216,0.21225,0.21941
0.44867,0.070879,0.094911,0.071795,0.096218,0.074266,0.15383,0.31328,0.12579,0.071229,0.21226,0.21941
0.44878,0.070885,0.094913,0.071798,0.096226,0.074273,0.15383,0.31328,0.12581,0.07124,0.21229,0.21941
0.44889,0.070892,0.094937,0.07181,0.096229,0.074276,0.15383,0.31329,0.12582,0.071247,0.21229,0.21944
0.449,0.070893,0.094937,0.071813,0.096246,0.074289,0.15383,0.31329,0.12582,0.071248,0.2123,0.21944
0.44911,0.070906,0.094947,0.071822,0.096248,0.074293,0.15384,0.31329,0.12583,0.071253,0.2123,0.21945
0.44922,0.070916,0.094955,0.071822,0.096258,0.07431,0.15385,0.3133,0.12585,0.071256,0.21231,0.21948
0.44933,0.070922,0.094986,0.071841,0.096258,0.074324,0.15385,0.31331,0.12585,0.071259,0.21231,0.21948
0.44944,0.070929,0.094994,0.071845,0.096262,0.074331,0.15386,0.31331,0.12585,0.071282,0.21232,0.21949
0.44956,0.070932,0.094998,0.071847,0.09628,0.074337,0.15387,0.31332,0.12586,0.0713,0.21232,0.2195
0.44967,0.070932,0.094998,0.071847,0.096283,0.074372,0.15387,0.31332,0.12591,0.07133,0.21233,0.2195
0.44978,0.070945,0.095,0.071865,0.096292,0.07438,0.15388,0.31332,0.12591,0.071373,0.21233,0.21952
0.44989,0.070952,0.095002,0.071866,0.096305,0.074383,0.15389,0.31332,0.12592,0.071384,0.21234,0.21953
0.45,0.070963,0.095008,0.071873,0.096306,0.074391,0.15389,0.31332,0.12592,0.071387,0.21234,0.21954
0.45011,0.070971,0.095008,0.071877,0.096308,0.074392,0.15389,0.31333,0.12593,0.071414,0.21235,0.21954
0.45022,0.070973,0.095025,0.071893,0.096318,0.074433,0.1539,0.31333,0.12595,0.071438,0.21236,0.21956
0.45033,0.070984,0.095028,0.071913,0.096343,0.074434,0.1539,0.31334,0.12597,0.07144,0.21236,0.21956
0.45044,0.070986,0.095036,0.071916,0.096346,0.074439,0.1539,0.31334,0.12598,0.071472,0.21237,0.21957
0.45056,0.070995,0.095058,0.071919,0.096349,0.074441,0.15391,0.31335,0.12599,0.07148,0.21237,0.21958
0.45067,0.070996,0.095072,0.071919,0.096353,0.07446,0.15392,0.31335,0.126,0.071486,0.21238,0.21958
0.45078,0.071015,0.095086,0.071926,0.096372,0.074466,0.15392,0.31336,0.126,0.071512,0.2124,0.21959
0.45089,0.071026,0.095091,0.071932,0.096385,0.074503,0.15393,0.31336,0.12601,0.071537,0.2124,0.21959
0.451,0.071029,0.095101,0.071932,0.096387,0.074508,0.15393,0.31337,0.12602,0.071543,0.21241,0.21961
0.45111,0.071046,0.095114,0.071957,0.096409,0.074521,0.15393,0.31337,0.12602,0.071545,0.21241,0.21962
0.45122,0.071063,0.095121,0.071959,0.09641,0.074523,0.15394,0.31338,0.12605,0.071556,0.21241,0.21962
0.45133,0.071081,0.09513,0.071975,0.096422,0.07453,0.15394,0.31338,0.12605,0.071557,0.21244,0.21962
0.45144,0.071089,0.095135,0.071978,0.096423,0.074559,0.15394,0.31338,0.12606,0.071585,0.21244,0.21963
0.45156,0.071108,0.095138,0.071981,0.096424,0.074566,0.15394,0.31339,0.12606,0.071588,0.21245,0.21964
0.45167,0.071111,0.09514,0.071995,0.096435,0.074568,0.15394,0.31339,0.12606,0.07159,0.21245,0.21964
0.45178,0.071132,0.095147,0.072002,0.096436,0.074578,0.15394,0.3134,0.12606,0.071615,0.21246,0.21965
0.45189,0.071137,0.095149,0.072012,0.096443,0.07458,0.15395,0.3134,0.12608,0.071624,0.21247,0.21966
0.452,0.071137,0.095157,0.072016,0.096465,0.074606,0.15395,0.3134,0.12608,0.071627,0.21247,0.21966
0.45211,0.071139,0.095167,0.072028,0.096475,0.074607,0.15396,0.31341,0.12609,0.071644,0.21249,0.21969
0.45222,0.071143,0.095169,0.072031,0.096483,0.07461,0.15396,0.31342,0.1261,0.071649,0.21249,0.2197
0.45233,0.071192,0.095202,0.072039,0.096487,0.074629,0.15397,0.31342,0.12612,0.071672,0.2125,0.21974
0.45244,0.071193,0.095205,0.072044,0.096507,0.074641,0.15397,0.31342,0.12612,0.071683,0.21251,0.21978
0.45256,0.071199,0.095225,0.072049,0.096519,0.074644,0.15397,0.31342,0.12613,0.071719,0.21255,0.21979
0.45267,0.071204,0.095226,0.072049,0.096526,0.074655,0.15397,0.31343,0.12613,0.07176,0.21255,0.21983
0.45278,0.071206,0.095231,0.072057,0.096527,0.074655,0.15398,0.31344,0.12613,0.071813,0.21256,0.21986
0.45289,0.071216,0.095236,0.072089,0.096531,0.074667,0.15399,0.31346,0.12615,0.071829,0.21257,0.21986
0.453,0.071221,0.095264,0.072098,0.096532,0.074668,0.154,0.31346,0.12616,0.071889,0.21259,0.21986
0.45311,0.071236,0.095264,0.072104,0.096534,0.074669,0.154,0.31346,0.12616,0.071896,0.2126,0.21991
0.45322,0.071238,0.095268,0.072114,0.096541,0.074672,0.15401,0.31347,0.12618,0.071912,0.2126,0.21991
0.45333,0.07125,0.095279,0.072114,0.096551,0.074681,0.15401,0.31347,0.1262,0.071913,0.21263,0.21992
0.45344,0.071252,0.095311,0.072121,0.096572,0.074684,0.15401,0.31347,0.1262,0.071917,0.21263,0.21992
0.45356,0.07127,0.095333,0.072123,0.096592,0.074696,0.15401,0.31348,0.12621,0.071924,0.21265,0.21992
0.45367,0.071272,0.095344,0.072126,0.096627,0.074703,0.15401,0.31349,0.12622,0.071967,0.21265,0.21992
0.45378,0.07128,0.095348,0.072139,0.096631,0.074721,0.15401,0.31349,0.12622,0.071972,0.21266,0.21997
0.45389,0.071285,0.095348,0.072141,0.096633,0.074768,0.15402,0.31349,0.12623,0.071981,0.21267,0.21998
0.454,0.071287,0.095368,0.072161,0.096633,0.074782,0.15402,0.3135,0.12624,0.072,0.21268,0.22
0.45411,0.071298,0.095371,0.072164,0.096639,0.074784,0.15402,0.3135,0.12625,0.072002,0.21268,0.22002
0.45422,0.071305,0.095376,0.072167,0.096668,0.074808,0.15402,0.31351,0.12626,0.072045,0.2127,0.22006
0.45433,0.071349,0.095382,0.072173,0.096673,0.074812,0.15403,0.31351,0.12627,0.072045,0.21271,0.22007
0.45444,0.071352,0.095404,0.072195,0.096676,0.074822,0.15403,0.31351,0.12628,0.072056,0.21271,0.22008
0.45456,0.071353,0.095424,0.072198,0.096678,0.074823,0.15404,0.31351,0.12628,0.072062,0.21271,0.22009
0.45467,0.071359,0.095427,0.07223,0.096684,0.074843,0.15404,0.31351,0.12629,0.072123,0.21273,0.22011
0.45478,0.071366,0.095427,0.072246,0.096689,0.07485,0.15404,0.31351,0.1263,0.072136,0.21273,0.22013
0.45489,0.071373,0.095433,0.072252,0.096692,0.074865,0.15404,0.31352,0.12631,0.072146,0.21273,0.22016
0.455,0.071373,0.095442,0.072253,0.096701,0.074873,0.15404,0.31352,0.12632,0.072149,0.21275,0.22016
0.45511,0.071382,0.095448,0.072258,0.096702,0.074882,0.15404,0.31352,0.12633,0.072169,0.21275,0.22017
0.45522,0.071393,0.095451,0.07226,0.096703,0.074889,0.15405,0.31352,0.12636,0.072228,0.21276,0.22022
0.45533,0.071442,0.095459,0.072264,0.096705,0.074896,0.15405,0.31354,0.12637,0.072233,0.21276,0.22022
0.45544,0.071444,0.095468,0.072288,0.096711,0.074903,0.15406,0.31354,0.12638,0.072237,0.21277,0.22024
0.45556,0.071445,0.095478,0.072291,0.096712,0.074918,0.15407,0.31354,0.12638,0.072242,0.21277,0.22025
0.45567,0.071451,0.095502,0.072311,0.096715,0.07492,0.15408,0.31354,0.1264,0.072254,0.21278,0.22025
0.45578,0.071452,0.095519,0.072313,0.096716,0.074967,0.15408,0.31354,0.12641,0.072258,0.21278,0.22027
0.45589,0.071459,0.095523,0.072315,0.096726,0.074971,0.15409,0.31355,0.12642,0.072258,0.21278,0.22029
0.456,0.071464,0.095549,0.072325,0.096726,0.074983,0.15411,0.31356,0.12643,0.072264,0.2128,0.22029
0.45611,0.071472,0.095555,0.072336,0.096736,0.075,0.15411,0.31356,0.12643,0.072279,0.21282,0.22029
0.45622,0.071482,0.095577,0.072348,0.096737,0.075001,0.15413,0.31357,0.12643,0.07228,0.21282,0.22031
0.45633,0.071511,0.095581,0.072356,0.096738,0.075011,0.15414,0.31357,0.12645,0.072282,0.21283,0.22036
0.45644,0.07152,0.095581,0.072362,0.096754,0.075019,0.15415,0.31358,0.12646,0.072311,0.21283,0.22037
0.45656,0.071525,0.095604,0.072374,0.096776,0.075023,0.15415,0.31358,0.12647,0.072313,0.21283,0.22038
0.45667,0.07153,0.095607,0.072402,0.096801,0.075023,0.15415,0.31358,0.12648,0.072331,0.21284,0.2204
0.45678,0.071537,0.095609,0.072402,0.096821,0.075037,0.15416,0.31359,0.12648,0.072378,0.21286,0.22041
0.45689,0.071547,0.095611,0.072411,0.096821,0.075063,0.15417,0.31359,0.12649,0.072496,0.21288,0.22041
0.457,0.07155,0.095613,0.072419,0.096826,0.075066,0.15417,0.31359,0.1265,0.072513,0.21289,0.22045
0.45711,0.071553,0.095614,0.072421,0.096835,0.075066,0.15417,0.3136,0.1265,0.072526,0.21289,0.22045
0.45722,0.071555,0.095623,0.072434,0.096836,0.075082,0.15417,0.31362,0.12651,0.072528,0.21289,0.22045
0.45733,0.071558,0.095629,0.072451,0.096844,0.075086,0.15419,0.31362,0.12652,0.072528,0.21292,0.22046
0.45744,0.071562,0.095633,0.072451,0.096846,0.075091,0.15419,0.31363,0.12652,0.072563,0.21293,0.22047
0.45756,0.071572,0.095644,0.072475,0.096847,0.075102,0.1542,0.31363,0.12654,0.072563,0.21293,0.2205
0.45767,0.071581,0.095657,0.07248,0.09685,0.075107,0.1542,0.31363,0.12655,0.072567,0.21294,0.2205
0.45778,0.071585,0.095664,0.072481,0.09685,0.07511,0.15421,0.31363,0.12656,0.072567,0.21296,0.22051
0.45789,0.071591,0.095669,0.072495,0.09686,0.075114,0.15422,0.31363,0.1266,0.072572,0.21296,0.22053
0.458,0.071601,0.095673,0.072498,0.096861,0.075119,0.15422,0.31364,0.1266,0.072584,0.21298,0.22054
0.45811,0.071609,0.095675,0.072504,0.096871,0.075126,0.15422,0.31364,0.12661,0.072607,0.21298,0.22054
0.45822,0.071611,0.095675,0.072504,0.096873,0.075141,0.15422,0.31365,0.12663,0.072621,0.21298,0.22054
0.45833,0.071624,0.095677,0.072512,0.096873,0.075148,0.15422,0.31367,0.12665,0.072629,0.213,0.22055
0.45844,0.071651,0.095679,0.072515,0.096874,0.075164,0.15422,0.31367,0.12667,0.072643,0.213,0.22055
0.45856,0.071653,0.095695,0.072516,0.096892,0.075173,0.15422,0.31368,0.12669,0.072659,0.21302,0.22055
0.45867,0.071655,0.0957,0.072542,0.096902,0.075182,0.15423,0.31368,0.1267,0.072663,0.21302,0.22055
0.45878,0.071659,0.095721,0.072547,0.096905,0.075222,0.15423,0.31369,0.1267,0.072663,0.21302,0.22056
0.45889,0.071662,0.095725,0.072547,0.096908,0.07525,0.15423,0.31369,0.12671,0.072667,0.21303,0.22057
0.459,0.071665,0.095731,0.072554,0.09691,0.075262,0.15425,0.31369,0.12674,0.07269,0.21303,0.22058
0.45911,0.071672,0.095743,0.072578,0.096916,0.075288,0.15425,0.3137,0.12676,0.072705,0.21303,0.22058
0.45922,0.071674,0.095752,0.072601,0.09692,0.07529,0.15425,0.31371,0.12676,0.072712,0.21304,0.22062
0.45933,0.071674,0.095758,0.072606,0.096923,0.075303,0.15425,0.31371,0.12676,0.072736,0.21306,0.22065
0.45944,0.071675,0.095763,0.072607,0.09693,0.075308,0.15427,0.31371,0.12676,0.072741,0.21306,0.22066
0.45956,0.071682,0.095776,0.072624,0.096941,0.075311,0.15427,0.31372,0.12676,0.072744,0.21306,0.22069
0.45967,0.071715,0.095777,0.072626,0.096947,0.07532,0.15428,0.31372,0.12677,0.072753,0.21308,0.2207
0.45978,0.071726,0.095779,0.072628,0.09695,0.075337,0.15428,0.31373,0.12678,0.072778,0.21309,0.2207
0.45989,0.071738,0.095783,0.072649,0.096962,0.075343,0.1543,0.31373,0.12678,0.072782,0.21312,0.22072
0.46,0.071738,0.095786,0.072651,0.096966,0.075345,0.15431,0.31374,0.12678,0.072787,0.21312,0.22074
0.46011,0.071743,0.095786,0.072691,0.096976,0.075369,0.15431,0.31374,0.12679,0.072806,0.21313,0.22075
0.46022,0.071743,0.095793,0.0727,0.096979,0.075398,0.15431,0.31376,0.12679,0.07282,0.21313,0.22077
0.46033,0.071758,0.095798,0.072705,0.096988,0.075409,0.15432,0.31376,0.12679,0.072829,0.21313,0.22077
0.46044,0.071771,0.095817,0.072718,0.09699,0.075428,0.15432,0.31376,0.12683,0.072839,0.21314,0.22077
0.46056,0.071809,0.095827,0.07274,0.096993,0.075434,0.15432,0.31376,0.12683,0.072842,0.21314,0.2208
0.46067,0.071816,0.095828,0.072745,0.097005,0.075449,0.15433,0.31376,0.12684,0.072859,0.21315,0.22081
0.46078,0.071836,0.095836,0.072763,0.097007,0.075479,0.15433,0.31377,0.12685,0.072876,0.21316,0.22082
0.46089,0.071842,0.095853,0.072766,0.097025,0.075507,0.15436,0.31377,0.12685,0.072904,0.21317,0.22082
0.461,0.071852,0.095862,0.072778,0.097033,0.075518,0.15436,0.31377,0.12685,0.072915,0.21318,0.22082
0.46111,0.071853,0.095885,0.072798,0.097036,0.075536,0.15437,0.31377,0.12685,0.072918,0.21318,0.22082
0.46122,0.071865,0.095889,0.072799,0.097052,0.075544,0.15437,0.31378,0.12686,0.072952,0.21319,0.22084
0.46133,0.071879,0.095891,0.072805,0.097053,0.07555,0.15437,0.31378,0.12686,0.072962,0.21319,0.22084
0.46144,0.071882,0.095901,0.07281,0.097062,0.075552,0.15437,0.31379,0.12687,0.072964,0.2132,0.22084
0.46156,0.0719,0.095916,0.072813,0.097069,0.075555,0.15438,0.31379,0.12687,0.072971,0.21321,0.22084
0.46167,0.071918,0.095921,0.072827,0.097076,0.075573,0.15439,0.31379,0.12688,0.072986,0.21322,0.22085
0.46178,0.071921,0.095937,0.072833,0.09708,0.075576,0.15439,0.31379,0.12688,0.072988,0.21324,0.22085
0.46189,0.071945,0.095943,0.072841,0.097089,0.07558,0.1544,0.3138,0.12689,0.073006,0.21325,0.22087
0.462,0.071947,0.095945,0.072875,0.097094,0.075611,0.15441,0.3138,0.1269,0.073012,0.21326,0.2209
0.46211,0.071966,0.095953,0.072889,0.09711,0.075619,0.15441,0.3138,0.1269,0.073053,0.21327,0.2209
0.46222,0.071979,0.095957,0.0729,0.097111,0.075619,0.15441,0.31381,0.12692,0.073057,0.21327,0.22092
0.46233,0.071985,0.095958,0.072902,0.097122,0.075623,0.15442,0.31382,0.12692,0.073061,0.21329,0.22092
0.46244,0.071986,0.095966,0.072903,0.097129,0.07563,0.15442,0.31382,0.12692,0.073102,0.21329,0.22093
0.46256,0.071989,0.095972,0.072904,0.097142,0.075642,0.15442,0.31382,0.12692,0.073103,0.21331,0.22093
0.46267,0.07199,0.095979,0.072914,0.097165,0.075644,0.15442,0.31383,0.12694,0.073115,0.21332,0.22095
0.46278,0.071993,0.096002,0.072915,0.097181,0.075662,0.15443,0.31383,0.12694,0.07312,0.21332,0.22096
0.46289,0.071999,0.096006,0.072927,0.097182,0.075682,0.15443,0.31385,0.12696,0.073121,0.21333,0.22097
0.463,0.072001,0.096008,0.072932,0.097188,0.075692,0.15443,0.31385,0.12696,0.073135,0.21334,0.22099
0.46311,0.072006,0.096016,0.072939,0.097208,0.075694,0.15444,0.31385,0.12696,0.073136,0.21334,0.22099
0.46322,0.072007,0.096033,0.072951,0.097229,0.075696,0.15445,0.31385,0.12697,0.073136,0.21334,0.22099
0.46333,0.072014,0.096038,0.072956,0.097232,0.0757,0.15446,0.31386,0.12697,0.073173,0.21335,0.221
0.46344,0.072024,0.096044,0.072967,0.097237,0.075703,0.15447,0.31386,0.12698,0.073221,0.21335,0.22101
0.46356,0.072027,0.096046,0.072986,0.097241,0.075705,0.15448,0.31386,0.12698,0.073236,0.21336,0.22103
0.46367,0.072027,0.096048,0.072994,0.097244,0.075715,0.15448,0.31386,0.12699,0.073251,0.21336,0.22104
0.46378,0.072035,0.096052,0.072998,0.09726,0.075723,0.15449,0.31387,0.127,0.073252,0.21337,0.22105
0.46389,0.072038,0.096056,0.073004,0.097274,0.075736,0.1545,0.31387,0.12701,0.073265,0.21339,0.22105
0.464,0.072042,0.096056,0.073007,0.09728,0.075744,0.1545,0.31387,0.12702,0.07327,0.21342,0.22105
0.46411,0.072043,0.096065,0.073023,0.097306,0.075758,0.15451,0.31387,0.12703,0.073274,0.21346,0.22105
0.46422,0.072044,0.096077,0.073041,0.097308,0.075759,0.15451,0.31389,0.12705,0.073314,0.21346,0.22106
0.46433,0.072045,0.09608,0.073046,0.097309,0.075769,0.15451,0.31392,0.12705,0.073329,0.21347,0.22106
0.46444,0.072051,0.096083,0.073048,0.097333,0.075773,0.15451,0.31392,0.12706,0.073347,0.21348,0.22107
0.46456,0.072053,0.096091,0.073065,0.097338,0.075782,0.15452,0.31393,0.12706,0.073385,0.21348,0.22108
0.46467,0.072065,0.096091,0.073086,0.097342,0.075784,0.15452,0.31393,0.12707,0.07341,0.2135,0.22108
0.46478,0.072073,0.096099,0.073098,0.097356,0.075792,0.15452,0.31393,0.12707,0.073423,0.21351,0.22109
0.46489,0.072078,0.096099,0.073111,0.097374,0.0758,0.15453,0.31393,0.12707,0.073441,0.21354,0.22111
0.465,0.072087,0.096116,0.073127,0.097396,0.075802,0.15453,0.31393,0.12708,0.073445,0.21354,0.22111
0.46511,0.072092,0.096127,0.073149,0.097405,0.07581,0.15453,0.31394,0.12708,0.07345,0.21355,0.22112
0.46522,0.072109,0.096127,0.073158,0.097434,0.075811,0.15453,0.31394,0.12711,0.073454,0.21356,0.22112
0.46533,0.072127,0.096148,0.073177,0.097455,0.075817,0.15454,0.31394,0.12712,0.073456,0.21357,0.22114
0.46544,0.07213,0.096148,0.073204,0.097459,0.075818,0.15454,0.31394,0.12717,0.073471,0.21358,0.22116
0.46556,0.072152,0.096153,0.073221,0.097462,0.075838,0.15454,0.31395,0.12717,0.073482,0.21359,0.22116
0.46567,0.072171,0.096154,0.073238,0.097474,0.075858,0.15454,0.31395,0.12719,0.073498,0.2136,0.22119
0.46578,0.072182,0.096192,0.073241,0.097478,0.075871,0.15455,0.31395,0.12719,0.073498,0.2136,0.2212
0.46589,0.07219,0.096195,0.073243,0.09748,0.075877,0.15455,0.31395,0.12719,0.073499,0.21361,0.2212
0.466,0.072208,0.096214,0.073254,0.097483,0.075901,0.15456,0.31398,0.1272,0.073507,0.21361,0.22124
0.46611,0.072247,0.096231,0.073259,0.097502,0.075918,0.15457,0.31398,0.1272,0.073507,0.21362,0.22125
0.46622,0.072254,0.096232,0.073267,0.097504,0.075922,0.15459,0.31398,0.12721,0.073536,0.21363,0.22126
0.46633,0.072259,0.096253,0.073275,0.097508,0.075927,0.15459,0.31399,0.12722,0.073538,0.21363,0.22127
0.46644,0.072279,0.096255,0.07328,0.097536,0.075929,0.15459,0.31399,0.12723,0.073543,0.21365,0.22128
0.46656,0.072296,0.096256,0.073283,0.097547,0.075963,0.15459,0.31399,0.12724,0.073578,0.21366,0.22129
0.46667,0.072299,0.096275,0.073304,0.097552,0.075969,0.15459,0.314,0.12724,0.07358,0.21368,0.22129
0.46678,0.072331,0.096278,0.073307,0.097555,0.075975,0.1546,0.31401,0.12725,0.073597,0.21368,0.22129
0.46689,0.072336,0.096281,0.073312,0.097566,0.07598,0.1546,0.31403,0.12727,0.073618,0.21368,0.2213
0.467,0.072353,0.096288,0.073329,0.09757,0.075983,0.15461,0.31405,0.12727,0.073638,0.21369,0.22131
0.46711,0.072356,0.096293,0.073332,0.097571,0.075991,0.15462,0.31406,0.12727,0.073641,0.2137,0.22132
0.46722,0.072365,0.096299,0.073336,0.097574,0.075992,0.15463,0.31408,0.12728,0.073648,0.2137,0.22132
0.46733,0.072384,0.096305,0.073337,0.097577,0.076002,0.15463,0.31408,0.12729,0.07365,0.2137,0.22135
0.46744,0.072388,0.096321,0.073349,0.097588,0.076004,0.15463,0.31408,0.12729,0.073689,0.2137,0.22135
0.46756,0.072399,0.096322,0.07335,0.097595,0.076016,0.15463,0.31409,0.1273,0.073742,0.21372,0.22137
0.46767,0.072407,0.096324,0.073409,0.097608,0.076017,0.15464,0.31409,0.12731,0.073743,0.21373,0.22137
0.46778,0.072413,0.096328,0.073412,0.097608,0.07602,0.15464,0.3141,0.12732,0.073759,0.21375,0.22138
0.46789,0.072414,0.09634,0.073439,0.097618,0.076028,0.15465,0.31411,0.12732,0.073778,0.21375,0.22138
0.468,0.072418,0.09634,0.07344,0.097619,0.076039,0.15465,0.31412,0.12734,0.073782,0.21375,0.22138
0.46811,0.072419,0.096342,0.07345,0.097625,0.07606,0.15466,0.31412,0.12735,0.073809,0.21378,0.2214
0.46822,0.072431,0.096342,0.073453,0.097637,0.076064,0.15466,0.31413,0.12736,0.073826,0.21379,0.22142
0.46833,0.072435,0.096345,0.073458,0.097648,0.076066,0.15467,0.31414,0.12737,0.073859,0.21379,0.22144
0.46844,0.072452,0.096351,0.073459,0.097662,0.076081,0.15468,0.31415,0.12737,0.073888,0.21382,0.22145
0.46856,0.07246,0.09636,0.07347,0.097663,0.076087,0.15468,0.31415,0.12738,0.073896,0.21382,0.22145
0.46867,0.072461,0.096366,0.07347,0.097682,0.076096,0.15469,0.31415,0.12738,0.073897,0.21382,0.22148
0.46878,0.072473,0.096367,0.073476,0.097687,0.076099,0.15469,0.31416,0.12738,0.073908,0.21383,0.22148
0.46889,0.072493,0.09637,0.073498,0.09769,0.076118,0.15469,0.31416,0.1274,0.073911,0.21384,0.22149
0.469,0.072495,0.096395,0.073527,0.097702,0.076121,0.15469,0.31416,0.12741,0.073923,0.21384,0.22149
0.46911,0.072529,0.096399,0.073533,0.097703,0.076128,0.1547,0.31416,0.12741,0.073939,0.21384,0.2215
0.46922,0.072529,0.096401,0.073551,0.097717,0.076138,0.1547,0.31417,0.12745,0.073947,0.21386,0.2215
0.46933,0.07253,0.096404,0.073556,0.097728,0.076147,0.15471,0.31417,0.12745,0.07399,0.21389,0.22152
0.46944,0.072531,0.09641,0.073561,0.097739,0.076148,0.15472,0.31417,0.12746,0.074011,0.21392,0.22152
0.46956,0.072536,0.096424,0.073564,0.097741,0.07617,0.15472,0.31419,0.12747,0.074059,0.21392,0.22152
0.46967,0.072544,0.096425,0.073587,0.097755,0.076177,0.15472,0.3142,0.12748,0.074131,0.21393,0.22154
0.46978,0.072545,0.096432,0.073589,0.097761,0.07618,0.15473,0.3142,0.1275,0.074146,0.21394,0.22158
0.46989,0.072551,0.096454,0.073592,0.09777,0.076183,0.15474,0.31422,0.1275,0.07416,0.21394,0.22159
0.47,0.072554,0.096461,0.073593,0.097789,0.076183,0.15474,0.31422,0.12751,0.074161,0.21395,0.2216
0.47011,0.072565,0.096462,0.073596,0.097806,0.07619,0.15474,0.31422,0.12751,0.074179,0.21395,0.2216
0.47022,0.072569,0.096464,0.073599,0.097811,0.076196,0.15475,0.31423,0.12751,0.074191,0.21396,0.22161
0.47033,0.072572,0.096464,0.07361,0.097816,0.076219,0.15475,0.31423,0.12752,0.074204,0.21399,0.22161
0.47044,0.072572,0.09648,0.073622,0.097822,0.076223,0.15475,0.31423,0.12753,0.074211,0.21399,0.22168
0.47056,0.072577,0.096486,0.073628,0.09783,0.076249,0.15476,0.31424,0.12753,0.074218,0.214,0.22168
0.47067,0.072589,0.096496,0.073632,0.097836,0.076257,0.15476,0.31425,0.12754,0.074223,0.214,0.2217
0.47078,0.072597,0.096514,0.073634,0.097842,0.076263,0.15476,0.31425,0.12756,0.074226,0.214,0.22173
0.47089,0.072599,0.096518,0.073635,0.097853,0.076264,0.15477,0.31425,0.12756,0.074232,0.21401,0.22174
0.471,0.072607,0.096519,0.073642,0.097867,0.07627,0.15477,0.31425,0.12758,0.074238,0.21401,0.22175
0.47111,0.072613,0.096521,0.073645,0.097868,0.076275,0.15477,0.31426,0.12759,0.07424,0.21405,0.22176
0.47122,0.072613,0.096531,0.073647,0.097869,0.076277,0.15478,0.31427,0.12759,0.074278,0.21406,0.22177
0.47133,0.072624,0.096537,0.07366,0.097869,0.076281,0.15478,0.31428,0.1276,0.074311,0.21406,0.22179
0.47144,0.072632,0.096542,0.073663,0.097885,0.076305,0.15478,0.31428,0.1276,0.074325,0.21408,0.2218
0.47156,0.072636,0.09655,0.073665,0.097894,0.076334,0.15479,0.31428,0.12761,0.074334,0.21409,0.22181
0.47167,0.072639,0.096553,0.073672,0.0979,0.076336,0.15479,0.31429,0.12763,0.074374,0.2141,0.22182
0.47178,0.072651,0.096566,0.073679,0.0979,0.076343,0.1548,0.31429,0.12763,0.074415,0.2141,0.22183
0.47189,0.072657,0.096567,0.073684,0.097916,0.076351,0.1548,0.31431,0.12764,0.074428,0.21411,0.22183
0.472,0.072664,0.096568,0.073692,0.097934,0.076352,0.15481,0.31431,0.12765,0.074431,0.21412,0.22184
0.47211,0.072667,0.09657,0.073701,0.097943,0.076378,0.15481,0.31431,0.12767,0.074445,0.21413,0.22184
0.47222,0.07268,0.096575,0.073731,0.097945,0.076385,0.15481,0.31432,0.12771,0.074457,0.21414,0.22185
0.47233,0.072684,0.09658,0.07376,0.097946,0.076435,0.15482,0.31433,0.12771,0.074471,0.21415,0.22185
0.47244,0.072702,0.096581,0.073762,0.097967,0.07644,0.15483,0.31433,0.12772,0.07448,0.21416,0.22188
0.47256,0.07271,0.096605,0.073798,0.09797,0.076443,0.15483,0.31434,0.12773,0.074484,0.21417,0.22189
0.47267,0.072711,0.096616,0.073816,0.097975,0.076468,0.15483,0.31434,0.12774,0.074492,0.21418,0.2219
0.47278,0.072713,0.096616,0.073817,0.097987,0.076469,0.15484,0.31434,0.12775,0.074492,0.21419,0.22193
0.47289,0.072714,0.096618,0.073824,0.097992,0.076471,0.15485,0.31435,0.12776,0.074533,0.21421,0.22199
0.473,0.072724,0.096618,0.073833,0.097992,0.076481,0.15486,0.31437,0.12776,0.074535,0.21421,0.222
0.47311,0.072731,0.096625,0.073843,0.098006,0.076487,0.15486,0.31438,0.12777,0.074589,0.21421,0.22202
0.47322,0.072733,0.096651,0.073844,0.098019,0.076512,0.15486,0.31438,0.12778,0.074604,0.21422,0.22202
0.47333,0.07274,0.096662,0.073854,0.098036,0.076512,0.15487,0.31438,0.12779,0.074646,0.21423,0.22203
0.47344,0.072744,0.096687,0.07386,0.098039,0.07652,0.15488,0.3144,0.1278,0.074659,0.21425,0.22205
0.47356,0.072745,0.09673,0.073869,0.098048,0.076531,0.15488,0.3144,0.1278,0.07466,0.21425,0.22205
0.47367,0.072748,0.09674,0.073894,0.098049,0.076539,0.15488,0.31441,0.12781,0.074668,0.21426,0.22207
0.47378,0.072759,0.096742,0.073902,0.098057,0.07654,0.15489,0.31442,0.12781,0.074675,0.21427,0.22207
0.47389,0.072764,0.096745,0.073913,0.098059,0.076551,0.15489,0.31442,0.12782,0.074675,0.21427,0.22207
0.474,0.072784,0.096752,0.073916,0.098071,0.076571,0.15489,0.31443,0.12783,0.074694,0.21428,0.22208
0.47411,0.072795,0.09678,0.073922,0.098104,0.076574,0.15489,0.31443,0.12784,0.074701,0.21428,0.22209
0.47422,0.072799,0.09679,0.073931,0.098122,0.076576,0.1549,0.31443,0.12785,0.074736,0.21429,0.22209
0.47433,0.072812,0.0968,0.073935,0.098124,0.076576,0.1549,0.31444,0.12786,0.074799,0.21429,0.2221
0.47444,0.072819,0.09681,0.073936,0.098134,0.07659,0.1549,0.31446,0.12787,0.074811,0.2143,0.22213
0.47456,0.072823,0.09681,0.073942,0.098139,0.076595,0.15491,0.31446,0.12788,0.074812,0.2143,0.22215
0.47467,0.072831,0.09683,0.073944,0.098156,0.076611,0.15492,0.31446,0.12788,0.074819,0.21431,0.22216
0.47478,0.072833,0.096845,0.07396,0.098171,0.076624,0.15492,0.31446,0.12789,0.074824,0.21431,0.2222
0.47489,0.072833,0.09685,0.07396,0.098177,0.076626,0.15492,0.31447,0.12789,0.074836,0.21432,0.22222
0.475,0.072836,0.09685,0.073964,0.098181,0.076629,0.15493,0.31448,0.12789,0.074852,0.21432,0.22224
0.47511,0.072863,0.096861,0.07397,0.098187,0.076657,0.15493,0.31449,0.1279,0.074893,0.21433,0.22224
0.47522,0.07288,0.096864,0.073971,0.0982,0.076663,0.15493,0.3145,0.1279,0.074908,0.21434,0.22225
0.47533,0.072881,0.096874,0.073972,0.098204,0.076672,0.15494,0.3145,0.12793,0.074916,0.21434,0.22225
0.47544,0.072921,0.096877,0.073977,0.098205,0.076695,0.15494,0.31451,0.12793,0.074929,0.21434,0.22225
0.47556,0.072934,0.096879,0.073981,0.098226,0.076696,0.15494,0.31451,0.12795,0.074935,0.21435,0.22226
0.47567,0.072935,0.096886,0.074001,0.09823,0.076697,0.15494,0.31451,0.12796,0.074939,0.21436,0.2223
0.47578,0.072938,0.096904,0.07401,0.098241,0.076698,0.15495,0.31451,0.12797,0.074948,0.21436,0.22231
0.47589,0.072941,0.096908,0.074014,0.098244,0.076701,0.15496,0.31452,0.12798,0.074952,0.2144,0.22233
0.476,0.072981,0.096916,0.074016,0.098253,0.076732,0.15496,0.31453,0.12798,0.074957,0.2144,0.22235
0.47611,0.072987,0.096919,0.074028,0.09827,0.076734,0.15496,0.31455,0.12798,0.074967,0.21441,0.22237
0.47622,0.07299,0.09692,0.074028,0.098286,0.076739,0.15497,0.31455,0.12798,0.074972,0.21441,0.22238
0.47633,0.072997,0.096941,0.074043,0.098286,0.076742,0.15497,0.31457,0.128,0.07499,0.21443,0.22238
0.47644,0.073037,0.096952,0.074053,0.098289,0.076777,0.15497,0.31457,0.12801,0.074995,0.21443,0.22239
0.47656,0.073047,0.096957,0.074053,0.098289,0.076787,0.15497,0.31457,0.12801,0.075015,0.21444,0.22239
0.47667,0.07305,0.096967,0.074054,0.098294,0.076818,0.15497,0.31459,0.12802,0.075072,0.21445,0.22241
0.47678,0.073057,0.096977,0.074055,0.098296,0.076823,0.15497,0.3146,0.12805,0.075108,0.21446,0.22242
0.47689,0.07308,0.096978,0.074068,0.098298,0.07683,0.15497,0.31461,0.12805,0.075114,0.21447,0.22243
0.477,0.073087,0.096979,0.074068,0.098312,0.076833,0.15498,0.31461,0.12806,0.07512,0.21448,0.22245
0.47711,0.073094,0.09699,0.074072,0.098313,0.076841,0.15498,0.31462,0.12809,0.075132,0.21449,0.22247
0.47722,0.073097,0.097009,0.074082,0.098316,0.076884,0.15499,0.31463,0.1281,0.07515,0.21452,0.2225
0.47733,0.073123,0.097023,0.0741,0.098317,0.07691,0.15499,0.31463,0.1281,0.07516,0.21453,0.22252
0.47744,0.073126,0.097035,0.074108,0.098319,0.076917,0.155,0.31464,0.12811,0.075198,0.21454,0.22253
0.47756,0.073136,0.097036,0.074122,0.098319,0.076927,0.155,0.31465,0.12811,0.075222,0.21455,0.22253
0.47767,0.073151,0.097041,0.07413,0.098319,0.076941,0.155,0.31467,0.12811,0.075227,0.21455,0.22253
0.47778,0.073157,0.097042,0.074136,0.098342,0.076943,0.15501,0.31468,0.12811,0.075247,0.21455,0.22253
0.47789,0.073159,0.097052,0.074143,0.098343,0.076976,0.15501,0.31468,0.12812,0.075283,0.21456,0.22253
0.478,0.073186,0.097061,0.074143,0.098347,0.076991,0.15502,0.31469,0.12813,0.075286,0.21456,0.22254
0.47811,0.07319,0.09707,0.074151,0.098366,0.07701,0.15502,0.31469,0.12814,0.075345,0.21457,0.22254
0.47822,0.073202,0.097077,0.074163,0.098368,0.077015,0.15503,0.31469,0.12815,0.075373,0.2146,0.22254
0.47833,0.073211,0.097085,0.074165,0.09837,0.077015,0.15504,0.3147,0.12816,0.075402,0.21461,0.22256
0.47844,0.073217,0.097095,0.074184,0.098388,0.077034,0.15504,0.3147,0.12816,0.075417,0.21463,0.22257
0.47856,0.07322,0.097104,0.0742,0.098389,0.077042,0.15504,0.31471,0.12817,0.07542,0.21464,0.22258
0.47867,0.073225,0.097123,0.0742,0.098392,0.077049,0.15504,0.31471,0.12818,0.075442,0.21465,0.22259
0.47878,0.073232,0.097124,0.074202,0.098394,0.077062,0.15505,0.31471,0.12818,0.075469,0.21466,0.2226
0.47889,0.073237,0.097126,0.074208,0.098396,0.077091,0.15505,0.31473,0.12819,0.075472,0.21466,0.2226
0.479,0.073238,0.097132,0.074221,0.098404,0.07713,0.15506,0.31473,0.12819,0.075478,0.21466,0.22264
0.47911,0.073239,0.097135,0.074231,0.098408,0.077138,0.15506,0.31473,0.12819,0.075491,0.21467,0.22265
0.47922,0.073243,0.097141,0.074237,0.09841,0.077139,0.15507,0.31475,0.1282,0.075501,0.21468,0.22267
0.47933,0.073269,0.097143,0.074247,0.098418,0.077146,0.15508,0.31475,0.1282,0.075513,0.21468,0.22267
0.47944,0.07327,0.097145,0.07425,0.098453,0.077162,0.15508,0.31477,0.12822,0.075567,0.21468,0.22268
0.47956,0.073285,0.097151,0.074268,0.098458,0.077165,0.15509,0.31479,0.12823,0.075585,0.21471,0.22268
0.47967,0.07329,0.097152,0.074281,0.098459,0.077169,0.15509,0.3148,0.12825,0.07559,0.21472,0.22269
0.47978,0.073294,0.097153,0.074282,0.098462,0.077181,0.15509,0.3148,0.12825,0.075595,0.21472,0.2227
0.47989,0.07332,0.097155,0.074289,0.098469,0.07719,0.15509,0.3148,0.12825,0.075615,0.21472,0.22271
0.48,0.07333,0.097186,0.07429,0.098471,0.077193,0.15509,0.3148,0.12825,0.07567,0.21473,0.22272
0.48011,0.073334,0.097189,0.074291,0.098478,0.077231,0.15509,0.31481,0.12826,0.075674,0.21474,0.22275
0.48022,0.07336,0.097191,0.0743,0.098504,0.07724,0.1551,0.31481,0.12828,0.075689,0.21475,0.22276
0.48033,0.073362,0.097202,0.074323,0.098516,0.07725,0.1551,0.31481,0.12828,0.0757,0.21476,0.22276
0.48044,0.073377,0.097212,0.074328,0.098523,0.077254,0.15512,0.31481,0.12828,0.075707,0.21477,0.22277
0.48056,0.073378,0.097216,0.07433,0.098528,0.077267,0.15512,0.31481,0.12828,0.075724,0.21477,0.22277
0.48067,0.073382,0.097278,0.074335,0.098529,0.077277,0.15513,0.31482,0.12829,0.075738,0.21478,0.22278
0.48078,0.073389,0.097289,0.074354,0.098535,0.077287,0.15513,0.31482,0.12829,0.07574,0.21478,0.22281
0.48089,0.0734,0.09731,0.07437,0.09854,0.077295,0.15514,0.31482,0.1283,0.075763,0.21478,0.22281
0.481,0.073408,0.097311,0.074402,0.098543,0.077305,0.15514,0.31482,0.1283,0.075841,0.21479,0.22281
0.48111,0.073412,0.097347,0.074404,0.098543,0.077354,0.15514,0.31483,0.1283,0.07586,0.21479,0.22285
0.48122,0.073415,0.097355,0.074404,0.098546,0.077372,0.15514,0.31484,0.12831,0.075864,0.21479,0.22286
0.48133,0.073419,0.097363,0.074409,0.098549,0.077378,0.15515,0.31484,0.12832,0.075904,0.2148,0.22287
0.48144,0.073422,0.097369,0.074422,0.098554,0.077379,0.15515,0.31484,0.12833,0.075935,0.21481,0.22288
0.48156,0.073425,0.097377,0.074433,0.098558,0.077409,0.15515,0.31485,0.12835,0.075945,0.21483,0.2229
0.48167,0.073428,0.097382,0.074436,0.098561,0.077413,0.15515,0.31485,0.12835,0.075961,0.21485,0.22293
0.48178,0.073453,0.097388,0.074444,0.098568,0.077415,0.15516,0.31487,0.12837,0.075968,0.21485,0.22296
0.48189,0.073456,0.097389,0.074448,0.09858,0.077437,0.15516,0.31487,0.12838,0.075976,0.21485,0.22296
0.482,0.073461,0.097394,0.074457,0.098583,0.077443,0.15517,0.31488,0.12839,0.075986,0.21486,0.22296
0.48211,0.073471,0.097403,0.074459,0.098591,0.077454,0.15518,0.31489,0.12844,0.075992,0.21486,0.22296
0.48222,0.073486,0.097406,0.074465,0.098624,0.077462,0.15519,0.31489,0.12844,0.076014,0.21489,0.22297
0.48233,0.073486,0.097407,0.074474,0.098705,0.07748,0.1552,0.3149,0.12846,0.076038,0.2149,0.22298
0.48244,0.073487,0.097411,0.074483,0.098707,0.07749,0.15521,0.3149,0.12846,0.076045,0.21491,0.223
0.48256,0.0735,0.097449,0.074491,0.098709,0.07749,0.15521,0.3149,0.12851,0.076062,0.21491,0.223
0.48267,0.073537,0.097449,0.074524,0.098752,0.077493,0.15522,0.31491,0.12852,0.076063,0.21491,0.22302
0.48278,0.073543,0.097456,0.074532,0.098755,0.077505,0.15522,0.31493,0.12854,0.076087,0.21492,0.22304
0.48289,0.073548,0.097467,0.074552,0.098757,0.077507,0.15522,0.31494,0.12855,0.076102,0.21493,0.22304
0.483,0.073548,0.097475,0.074554,0.098759,0.077509,0.15523,0.31494,0.12855,0.076107,0.21494,0.22305
0.48311,0.073572,0.097488,0.074557,0.098765,0.077513,0.15523,0.31494,0.12856,0.076116,0.21494,0.22305
0.48322,0.073575,0.097496,0.074564,0.098784,0.077537,0.15524,0.31494,0.12857,0.076122,0.21494,0.22306
0.48333,0.073577,0.097507,0.074574,0.098789,0.077541,0.15524,0.31495,0.12859,0.076142,0.21495,0.22306
0.48344,0.073581,0.09752,0.074577,0.098793,0.077546,0.15525,0.31496,0.1286,0.076163,0.21495,0.22308
0.48356,0.073581,0.097525,0.074586,0.098795,0.07755,0.15525,0.31497,0.1286,0.076166,0.21497,0.22308
0.48367,0.073586,0.097532,0.074589,0.0988,0.077558,0.15525,0.31497,0.12861,0.076166,0.21497,0.22309
0.48378,0.073587,0.09754,0.074592,0.098802,0.077561,0.15525,0.31497,0.12861,0.076172,0.21498,0.22309
0.48389,0.073598,0.097552,0.074595,0.098818,0.077583,0.15526,0.31497,0.12862,0.076199,0.21499,0.22311
0.484,0.0736,0.097553,0.074602,0.098824,0.07759,0.15526,0.31498,0.12862,0.076199,0.21499,0.22313
0.48411,0.073602,0.097556,0.074606,0.098829,0.077599,0.15527,0.31498,0.12864,0.076222,0.21502,0.22314
0.48422,0.073602,0.097576,0.074617,0.098853,0.077643,0.15527,0.31499,0.12864,0.076245,0.21503,0.22315
0.48433,0.073608,0.097577,0.074621,0.098856,0.077646,0.15527,0.31499,0.12866,0.076254,0.21504,0.22317
0.48444,0.073626,0.097581,0.074625,0.098882,0.077657,0.15529,0.315,0.12866,0.076302,0.21505,0.22319
0.48456,0.073635,0.097588,0.074631,0.098882,0.077688,0.15529,0.31501,0.12866,0.076344,0.21505,0.22321
0.48467,0.073641,0.097594,0.074647,0.098886,0.077714,0.15529,0.31501,0.12866,0.076353,0.2151,0.22324
0.48478,0.073652,0.097608,0.074649,0.0989,0.077714,0.15529,0.31502,0.12867,0.076415,0.21511,0.22324
0.48489,0.073656,0.097616,0.074651,0.098906,0.077721,0.15531,0.31502,0.12868,0.076428,0.21512,0.22325
0.485,0.073666,0.097634,0.074652,0.098931,0.077724,0.15531,0.31502,0.12869,0.076447,0.21514,0.22328
0.48511,0.073672,0.097641,0.074654,0.098938,0.077741,0.15531,0.31502,0.12872,0.076468,0.21515,0.22329
0.48522,0.073675,0.097649,0.074654,0.098938,0.077748,0.15531,0.31502,0.12873,0.07648,0.21516,0.2233
0.48533,0.073677,0.097655,0.074667,0.098938,0.077755,0.15531,0.31503,0.12873,0.07651,0.21516,0.22331
0.48544,0.073686,0.097655,0.07468,0.098942,0.077759,0.15532,0.31503,0.12875,0.076512,0.21519,0.22335
0.48556,0.073688,0.097656,0.074688,0.098962,0.077788,0.15532,0.31503,0.12878,0.076514,0.21519,0.22336
0.48567,0.073691,0.097675,0.074702,0.099002,0.077798,0.15533,0.31504,0.12878,0.076522,0.21519,0.22337
0.48578,0.073715,0.097678,0.074738,0.099004,0.077808,0.15533,0.31504,0.1288,0.076523,0.21521,0.22339
0.48589,0.073723,0.097688,0.074755,0.09902,0.077815,0.15534,0.31504,0.1288,0.076536,0.21522,0.2234
0.486,0.073732,0.097691,0.07476,0.099024,0.077836,0.15534,0.31505,0.12881,0.076552,0.21522,0.2234
0.48611,0.073737,0.097692,0.07476,0.099026,0.077854,0.15534,0.31506,0.12882,0.076573,0.21524,0.2234
0.48622,0.073752,0.097693,0.074763,0.099049,0.077856,0.15535,0.31506,0.12882,0.076591,0.21525,0.22344
0.48633,0.073755,0.097699,0.074766,0.099052,0.077867,0.15535,0.31507,0.12883,0.076603,0.21525,0.22346
0.48644,0.073765,0.097716,0.074774,0.099057,0.07787,0.15536,0.31507,0.12883,0.076613,0.21526,0.22348
0.48656,0.073775,0.09772,0.074775,0.099059,0.077873,0.15536,0.31507,0.12885,0.076618,0.2153,0.22349
0.48667,0.073786,0.097734,0.074781,0.099063,0.077885,0.15536,0.31508,0.12885,0.07662,0.21531,0.22349
0.48678,0.07379,0.097753,0.074784,0.099077,0.077888,0.15537,0.31508,0.12886,0.076624,0.21532,0.22352
0.48689,0.073792,0.097768,0.074786,0.099079,0.077891,0.15537,0.3151,0.12887,0.076646,0.21532,0.22353
0.487,0.0738,0.097784,0.074786,0.099085,0.077891,0.15537,0.31511,0.12887,0.076649,0.21532,0.22354
0.48711,0.073808,0.097795,0.074797,0.099092,0.07791,0.15539,0.31511,0.12887,0.076695,0.21533,0.22354
0.48722,0.073812,0.097797,0.074819,0.099093,0.077943,0.15539,0.31512,0.12887,0.076702,0.21534,0.22358
0.48733,0.073828,0.097801,0.074823,0.099099,0.077943,0.15539,0.31512,0.12889,0.076706,0.21536,0.22359
0.48744,0.073834,0.097803,0.074833,0.099104,0.077943,0.15539,0.31513,0.12889,0.07671,0.21538,0.2236
0.48756,0.073835,0.097825,0.074837,0.099105,0.077953,0.15539,0.31515,0.1289,0.076715,0.2154,0.22361
0.48767,0.073851,0.097826,0.07484,0.099139,0.077954,0.15539,0.31515,0.12891,0.076725,0.21542,0.22362
0.48778,0.073854,0.097841,0.074858,0.099143,0.077955,0.1554,0.31516,0.12892,0.076742,0.21544,0.22365
0.48789,0.073859,0.097848,0.074862,0.099145,0.077959,0.15541,0.31516,0.12892,0.07675,0.21545,0.22365
0.488,0.073866,0.097857,0.074862,0.099148,0.077978,0.15541,0.31517,0.12892,0.076767,0.21547,0.22365
0.48811,0.073883,0.09786,0.074867,0.099149,0.077992,0.15541,0.31517,0.12894,0.076771,0.21547,0.22365
0.48822,0.07389,0.097872,0.074888,0.099163,0.077994,0.15541,0.31518,0.12895,0.076772,0.21548,0.22366
0.48833,0.073899,0.09791,0.074909,0.099183,0.077996,0.15541,0.31518,0.12895,0.076775,0.2155,0.22367
0.48844,0.073901,0.097925,0.07491,0.099186,0.078036,0.15542,0.31518,0.12897,0.076778,0.2155,0.22367
0.48856,0.073945,0.097944,0.074945,0.099197,0.078047,0.15543,0.31518,0.12898,0.076783,0.2155,0.22368
0.48867,0.07395,0.097946,0.074948,0.099198,0.078068,0.15543,0.3152,0.12898,0.076789,0.2155,0.22368
0.48878,0.073953,0.097951,0.074958,0.099214,0.078072,0.15544,0.3152,0.12899,0.076815,0.2155,0.22369
0.48889,0.073964,0.09797,0.074959,0.099222,0.078088,0.15544,0.3152,0.129,0.07684,0.21551,0.2237
0.489,0.073992,0.097994,0.074966,0.099222,0.078103,0.15544,0.3152,0.129,0.076854,0.21552,0.22372
0.48911,0.073999,0.097997,0.074978,0.099223,0.07812,0.15544,0.31522,0.12901,0.076858,0.21553,0.22375
0.48922,0.07401,0.098007,0.074982,0.099226,0.078133,0.15545,0.31522,0.12901,0.076877,0.21556,0.22375
0.48933,0.074019,0.09801,0.074983,0.099259,0.078133,0.15546,0.31523,0.12902,0.076888,0.21556,0.22378
0.48944,0.074027,0.098025,0.074985,0.099261,0.078144,0.15546,0.31523,0.12903,0.076892,0.21556,0.22379
0.48956,0.074029,0.098064,0.075039,0.099269,0.078159,0.15546,0.31524,0.12904,0.076893,0.2156,0.22379
0.48967,0.074032,0.098068,0.075087,0.099278,0.078162,0.15547,0.31524,0.12904,0.0769,0.21566,0.2238
0.48978,0.074032,0.09807,0.075091,0.099282,0.07817,0.15547,0.31525,0.12906,0.076905,0.21567,0.22387
0.48989,0.074034,0.09807,0.075096,0.099287,0.078175,0.15547,0.31525,0.12906,0.076906,0.21567,0.2239
0.49,0.07404,0.098079,0.075097,0.099292,0.078177,0.15548,0.31526,0.12907,0.076916,0.21569,0.22392
0.49011,0.074051,0.098091,0.075105,0.099295,0.078179,0.15548,0.31526,0.1291,0.076916,0.21569,0.22392
0.49022,0.074054,0.098094,0.075111,0.099296,0.078182,0.15549,0.31527,0.12911,0.076919,0.21569,0.22393
0.49033,0.074068,0.098097,0.075114,0.099309,0.078198,0.15549,0.31527,0.12911,0.076922,0.2157,0.22398
0.49044,0.074072,0.098102,0.075133,0.099315,0.078204,0.15549,0.31527,0.12911,0.07693,0.2157,0.22398
0.49056,0.074075,0.098105,0.075152,0.09935,0.07823,0.1555,0.31529,0.12913,0.076973,0.21571,0.22401
0.49067,0.074075,0.098106,0.07516,0.099359,0.078255,0.1555,0.31529,0.12913,0.076994,0.21571,0.22403
0.49078,0.074081,0.098107,0.07516,0.09937,0.078275,0.15551,0.31529,0.12913,0.076999,0.21571,0.22403
0.49089,0.074101,0.098114,0.075167,0.099373,0.078317,0.15551,0.3153,0.12913,0.077023,0.21572,0.22403
0.491,0.074103,0.098118,0.075189,0.099381,0.078342,0.15551,0.3153,0.12913,0.077035,0.21572,0.22404
0.49111,0.074107,0.098125,0.075196,0.099382,0.07837,0.15551,0.31531,0.12914,0.077059,0.21572,0.22407
0.49122,0.074112,0.098133,0.075199,0.099387,0.078396,0.15551,0.31531,0.12916,0.077065,0.21572,0.22408
0.49133,0.074116,0.098139,0.0752,0.099402,0.078415,0.15552,0.31531,0.12916,0.07708,0.21573,0.22409
0.49144,0.074117,0.098154,0.075204,0.099426,0.078424,0.15552,0.31531,0.12917,0.077098,0.21574,0.22413
0.49156,0.074141,0.098156,0.075217,0.099426,0.078425,0.15552,0.31532,0.12918,0.077101,0.21575,0.22414
0.49167,0.074147,0.09816,0.075217,0.099441,0.078426,0.15553,0.31532,0.12918,0.077126,0.21576,0.22416
0.49178,0.074156,0.098164,0.075233,0.099444,0.078458,0.15554,0.31533,0.1292,0.077139,0.21576,0.22417
0.49189,0.074159,0.098184,0.075244,0.099446,0.078461,0.15555,0.31533,0.12921,0.077147,0.21578,0.22418
0.492,0.074171,0.098185,0.075248,0.099452,0.07847,0.15555,0.31534,0.12922,0.077161,0.21578,0.22418
0.49211,0.074172,0.09819,0.075255,0.099454,0.078476,0.15556,0.31534,0.12924,0.07717,0.21579,0.22418
0.49222,0.074174,0.098204,0.075263,0.099456,0.078481,0.15556,0.31534,0.12926,0.077184,0.2158,0.22421
0.49233,0.074182,0.098206,0.075276,0.099467,0.07849,0.15556,0.31535,0.12927,0.077207,0.2158,0.22424
0.49244,0.074183,0.09822,0.07531,0.09947,0.078497,0.15557,0.31535,0.12928,0.077219,0.2158,0.22427
0.49256,0.074192,0.098225,0.075348,0.099481,0.078499,0.15557,0.31538,0.12929,0.077238,0.2158,0.22429
0.49267,0.074221,0.098225,0.075354,0.099482,0.078546,0.15557,0.31538,0.1293,0.077246,0.21583,0.22429
0.49278,0.074235,0.098226,0.075355,0.09949,0.078549,0.15558,0.3154,0.1293,0.077247,0.21583,0.2243
0.49289,0.074247,0.098238,0.075356,0.099492,0.078556,0.15558,0.3154,0.1293,0.077249,0.21584,0.22432
0.493,0.074249,0.098251,0.07536,0.099511,0.078556,0.15558,0.31541,0.12932,0.077264,0.21586,0.22433
0.49311,0.074254,0.098254,0.075362,0.099513,0.078559,0.15559,0.31541,0.12933,0.077271,0.21588,0.22434
0.49322,0.074259,0.09828,0.075368,0.099519,0.078568,0.15559,0.31542,0.12935,0.077287,0.21589,0.22434
0.49333,0.074272,0.098291,0.075374,0.099545,0.078569,0.1556,0.31542,0.12936,0.077313,0.2159,0.22434
0.49344,0.07428,0.098336,0.075387,0.099548,0.078575,0.1556,0.31544,0.12936,0.077315,0.2159,0.22435
0.49356,0.074289,0.098342,0.075402,0.099551,0.07858,0.1556,0.31546,0.12939,0.077332,0.2159,0.22437
0.49367,0.07429,0.098344,0.075406,0.099551,0.078587,0.1556,0.31546,0.1294,0.077333,0.21591,0.22441
0.49378,0.074291,0.098375,0.075421,0.099557,0.07859,0.15561,0.31546,0.12942,0.077336,0.21591,0.22442
0.49389,0.0743,0.098388,0.075425,0.099596,0.078592,0.15561,0.31547,0.12942,0.077419,0.21593,0.22444
0.494,0.074311,0.098418,0.075441,0.0996,0.078605,0.15561,0.31547,0.12942,0.077445,0.21594,0.22446
0.49411,0.074315,0.098421,0.075444,0.099638,0.078605,0.15562,0.31547,0.12944,0.077469,0.21595,0.22448
0.49422,0.074318,0.098423,0.075451,0.099643,0.07861,0.15562,0.3155,0.12945,0.07748,0.21596,0.2245
0.49433,0.074343,0.098433,0.075457,0.099644,0.078616,0.15562,0.3155,0.12945,0.077482,0.21596,0.22452
0.49444,0.074356,0.098434,0.075472,0.099677,0.078622,0.15562,0.3155,0.12947,0.077482,0.21598,0.22454
0.49456,0.074377,0.098434,0.075506,0.099687,0.078623,0.15562,0.31551,0.12948,0.077495,0.21598,0.22457
0.49467,0.074381,0.098436,0.075516,0.099699,0.078657,0.15563,0.31552,0.12949,0.077498,0.216,0.22459
0.49478,0.074397,0.09844,0.075539,0.099713,0.078676,0.15565,0.31552,0.12949,0.077504,0.216,0.2246
0.49489,0.074408,0.098459,0.075558,0.099723,0.078689,0.15565,0.31552,0.12951,0.077504,0.21601,0.22462
0.495,0.074411,0.098462,0.075559,0.099731,0.078689,0.15565,0.31552,0.12952,0.077523,0.21602,0.22464
0.49511,0.074427,0.098466,0.075565,0.099733,0.078697,0.15565,0.31553,0.12952,0.07754,0.21603,0.22467
0.49522,0.074439,0.098467,0.075572,0.099735,0.078728,0.15566,0.31553,0.12954,0.077557,0.21604,0.22468
0.49533,0.07446,0.098469,0.075579,0.099771,0.078746,0.15566,0.31554,0.12956,0.077558,0.21604,0.22469
0.49544,0.074476,0.098471,0.075584,0.09978,0.078757,0.15566,0.31554,0.12958,0.077564,0.21605,0.22474
0.49556,0.074505,0.098475,0.075586,0.099792,0.078768,0.15566,0.31554,0.12958,0.077574,0.21605,0.22475
0.49567,0.074521,0.098477,0.075588,0.09981,0.078771,0.15566,0.31554,0.1296,0.07758,0.21605,0.22476
0.49578,0.074526,0.098481,0.075589,0.099817,0.078775,0.15566,0.31554,0.1296,0.077582,0.21605,0.22477
0.49589,0.07453,0.098487,0.075633,0.099818,0.078783,0.15567,0.31555,0.1296,0.077605,0.21606,0.22478
0.496,0.074533,0.098508,0.075639,0.099819,0.078787,0.15567,0.31555,0.12961,0.077614,0.21606,0.22478
0.49611,0.074535,0.098509,0.075653,0.099823,0.078809,0.15568,0.31555,0.12963,0.077632,0.21607,0.22479
0.49622,0.074558,0.098528,0.075668,0.099872,0.078813,0.15568,0.31555,0.12963,0.077636,0.21607,0.22483
0.49633,0.07457,0.098529,0.075668,0.099875,0.078825,0.15569,0.31556,0.12964,0.077646,0.21609,0.22484
0.49644,0.074574,0.098545,0.075673,0.099885,0.078829,0.15569,0.31557,0.12965,0.077656,0.21609,0.22486
0.49656,0.074576,0.098574,0.075685,0.099887,0.07884,0.1557,0.31557,0.12965,0.07766,0.2161,0.22488
0.49667,0.074578,0.098594,0.075686,0.099896,0.07886,0.15571,0.31558,0.12965,0.077666,0.2161,0.22488
0.49678,0.074579,0.098594,0.075687,0.099898,0.078861,0.15571,0.31559,0.12965,0.077676,0.21611,0.22489
0.49689,0.074591,0.098607,0.075694,0.099902,0.078872,0.15571,0.31559,0.12966,0.077684,0.21613,0.2249
0.497,0.074592,0.098609,0.075727,0.099904,0.078874,0.15571,0.3156,0.12967,0.077695,0.21613,0.22492
0.49711,0.074598,0.098613,0.075744,0.099906,0.078881,0.15572,0.3156,0.12967,0.077701,0.21614,0.22493
0.49722,0.074605,0.098616,0.075763,0.099906,0.078883,0.15572,0.31561,0.12967,0.077709,0.21616,0.22494
0.49733,0.074606,0.098634,0.075763,0.099909,0.078905,0.15573,0.31561,0.12968,0.07773,0.21616,0.22495
0.49744,0.074611,0.098645,0.075772,0.09991,0.078916,0.15573,0.31562,0.12969,0.077738,0.21618,0.22496
0.49756,0.074622,0.098651,0.075772,0.09991,0.078921,0.15574,0.31562,0.12971,0.077746,0.2162,0.22497
0.49767,0.074632,0.098663,0.075807,0.09991,0.078934,0.15575,0.31563,0.12972,0.077764,0.2162,0.225
0.49778,0.074638,0.098668,0.075807,0.099917,0.078977,0.15575,0.31564,0.12974,0.077773,0.2162,0.22502
0.49789,0.074646,0.098688,0.075822,0.099922,0.079,0.15575,0.31564,0.12975,0.077774,0.2162,0.22502
0.498,0.074647,0.098694,0.075827,0.099928,0.079008,0.15575,0.31565,0.12976,0.077793,0.2162,0.22504
0.49811,0.074654,0.098702,0.075836,0.09994,0.079008,0.15575,0.31565,0.12976,0.077828,0.21621,0.22506
0.49822,0.074658,0.098711,0.075852,0.099943,0.079039,0.15576,0.31566,0.1298,0.077863,0.21621,0.22509
0.49833,0.074669,0.098714,0.075855,0.099945,0.079043,0.15576,0.31566,0.12982,0.077879,0.21622,0.22509
0.49844,0.074669,0.098719,0.075859,0.09996,0.079045,0.15576,0.31567,0.12986,0.077882,0.21622,0.22511
0.49856,0.074669,0.098733,0.075874,0.099978,0.079046,0.15577,0.31567,0.12986,0.077888,0.21622,0.22512
0.49867,0.074673,0.098742,0.075886,0.099985,0.079054,0.15578,0.31567,0.12986,0.077895,0.21623,0.22512
0.49878,0.074688,0.098745,0.075892,0.099997,0.079081,0.15579,0.3157,0.12988,0.0779,0.21624,0.22512
0.49889,0.074691,0.098746,0.075914,0.10001,0.079101,0.15579,0.3157,0.12988,0.077907,0.21626,0.22513
0.499,0.074693,0.098757,0.075925,0.10001,0.079104,0.1558,0.31571,0.12989,0.077938,0.21626,0.22513
0.49911,0.074694,0.098769,0.075927,0.10002,0.079106,0.15581,0.31571,0.12989,0.077949,0.21627,0.22513
0.49922,0.074723,0.098773,0.075942,0.10003,0.079125,0.15581,0.31571,0.1299,0.077962,0.21627,0.22515
0.49933,0.074731,0.098786,0.075951,0.10003,0.079128,0.15581,0.31571,0.12991,0.077987,0.21627,0.22517
0.49944,0.074735,0.098792,0.075964,0.10004,0.079131,0.15582,0.31572,0.12991,0.07799,0.21628,0.22519
0.49956,0.074737,0.098794,0.075966,0.10005,0.079133,0.15582,0.31574,0.12992,0.078079,0.21628,0.2252
0.49967,0.07474,0.098825,0.075973,0.10007,0.079136,0.15582,0.31574,0.12994,0.078096,0.21629,0.2252
0.49978,0.074745,0.098827,0.075975,0.10008,0.07914,0.15583,0.31574,0.12997,0.078107,0.21629,0.22521
0.49989,0.074756,0.098829,0.075983,0.10008,0.079145,0.15583,0.31574,0.12997,0.078122,0.21631,0.22522
0.5,0.07476,0.098834,0.076011,0.10009,0.079153,0.15583,0.31575,0.13002,0.078149,0.21634,0.22524
0.50011,0.074783,0.098841,0.076015,0.10009,0.079153,0.15584,0.31575,0.13003,0.078154,0.21635,0.22524
0.50022,0.074792,0.098856,0.076025,0.1001,0.07916,0.15584,0.31578,0.13004,0.078154,0.21636,0.22524
0.50033,0.074798,0.098871,0.076027,0.1001,0.079168,0.15584,0.31578,0.13007,0.078172,0.21636,0.22525
0.50044,0.074799,0.098871,0.076027,0.1001,0.079171,0.15585,0.31579,0.13008,0.078236,0.21637,0.22526
0.50056,0.074807,0.098876,0.076035,0.1001,0.079182,0.15585,0.31579,0.13009,0.078252,0.2164,0.22527
0.50067,0.074821,0.098877,0.07604,0.10013,0.079191,0.15585,0.31579,0.13011,0.078268,0.21641,0.22528
0.50078,0.07483,0.098892,0.076042,0.10014,0.079209,0.15586,0.3158,0.13012,0.078276,0.21641,0.22532
0.50089,0.074845,0.098901,0.076047,0.10015,0.079219,0.15586,0.3158,0.13013,0.078281,0.21641,0.22533
0.501,0.074853,0.098916,0.076056,0.10016,0.079227,0.15586,0.3158,0.13014,0.078318,0.21642,0.22533
0.50111,0.074855,0.098937,0.076076,0.10016,0.079227,0.15587,0.31582,0.13014,0.078324,0.21642,0.22535
0.50122,0.074873,0.098941,0.07608,0.10017,0.07929,0.15588,0.31583,0.13015,0.078342,0.21644,0.22535
0.50133,0.074873,0.098945,0.076085,0.10017,0.079298,0.15588,0.31583,0.13016,0.078344,0.21644,0.2254
0.50144,0.07488,0.098954,0.076086,0.10017,0.079302,0.15588,0.31583,0.13016,0.078351,0.21645,0.22544
0.50156,0.074888,0.098964,0.076091,0.10017,0.079306,0.15589,0.31584,0.13017,0.078377,0.21646,0.22544
0.50167,0.07489,0.098978,0.076093,0.10017,0.079319,0.1559,0.31585,0.13017,0.078388,0.21648,0.22545
0.50178,0.074895,0.098994,0.076145,0.10019,0.079332,0.1559,0.31586,0.13018,0.078394,0.21648,0.2255
0.50189,0.074901,0.099013,0.076149,0.1002,0.079336,0.1559,0.31587,0.13018,0.078417,0.21649,0.2255
0.502,0.074907,0.099035,0.076157,0.1002,0.079369,0.1559,0.31588,0.1302,0.078438,0.21649,0.22552
0.50211,0.074924,0.099061,0.076171,0.1002,0.079381,0.15591,0.31589,0.1302,0.078515,0.21649,0.22553
0.50222,0.074925,0.099066,0.07618,0.10021,0.07941,0.15591,0.31589,0.13022,0.078527,0.21649,0.22555
0.50233,0.074928,0.099071,0.076186,0.10021,0.079419,0.15591,0.3159,0.13022,0.078554,0.21651,0.22556
0.50244,0.074938,0.099093,0.076196,0.10022,0.079428,0.15592,0.3159,0.13024,0.078565,0.21652,0.22559
0.50256,0.07494,0.099094,0.0762,0.10025,0.07944,0.15592,0.31591,0.13024,0.078569,0.21652,0.2256
0.50267,0.074953,0.099097,0.076224,0.10027,0.079462,0.15593,0.31593,0.13025,0.078576,0.21655,0.2256
0.50278,0.074966,0.09911,0.076224,0.10027,0.079474,0.15593,0.31594,0.13026,0.078613,0.21655,0.22561
0.50289,0.074967,0.099117,0.076228,0.10028,0.079475,0.15593,0.31594,0.13027,0.078641,0.21655,0.22565
0.503,0.074978,0.099118,0.076235,0.10029,0.079479,0.15593,0.31594,0.13027,0.078674,0.21655,0.22566
0.50311,0.07498,0.099123,0.076245,0.10031,0.079491,0.15593,0.31595,0.13029,0.078683,0.21657,0.22566
0.50322,0.074991,0.09913,0.076249,0.10032,0.079491,0.15594,0.31596,0.13029,0.078687,0.21657,0.22568
0.50333,0.075004,0.09913,0.076256,0.10032,0.079498,0.15594,0.31596,0.1303,0.078688,0.21658,0.22568
0.50344,0.075014,0.09914,0.07629,0.10032,0.079531,0.15595,0.31596,0.1303,0.078694,0.2166,0.22569
0.50356,0.075015,0.099146,0.076297,0.10033,0.079533,0.15595,0.31597,0.13031,0.078704,0.21661,0.2257
0.50367,0.075018,0.09915,0.076305,0.10033,0.079536,0.15595,0.31597,0.13036,0.078707,0.21662,0.22576
0.50378,0.075031,0.099158,0.076313,0.10033,0.079548,0.15596,0.31597,0.13036,0.078718,0.21662,0.22577
0.50389,0.075034,0.099173,0.076334,0.10034,0.079553,0.15596,0.31598,0.13036,0.078749,0.21664,0.22578
0.504,0.075048,0.099177,0.076336,0.10034,0.079554,0.15596,0.31598,0.13036,0.078765,0.21664,0.22578
0.50411,0.075068,0.099178,0.076337,0.10035,0.079561,0.15598,0.31599,0.13037,0.078785,0.21664,0.22579
0.50422,0.075074,0.099178,0.076338,0.10035,0.079571,0.15599,0.31599,0.13038,0.078824,0.21666,0.2258
0.50433,0.075075,0.09918,0.076344,0.10035,0.079586,0.15599,0.31599,0.13039,0.078871,0.21667,0.2258
0.50444,0.075081,0.09918,0.076367,0.10037,0.079587,0.15599,0.31601,0.1304,0.078874,0.21668,0.22581
0.50456,0.075081,0.099186,0.076393,0.10038,0.079605,0.15599,0.31602,0.13041,0.078876,0.21669,0.22581
0.50467,0.075088,0.099189,0.076394,0.10038,0.079614,0.15599,0.31603,0.13041,0.078878,0.21669,0.22582
0.50478,0.075093,0.099213,0.076396,0.10039,0.079624,0.156,0.31603,0.13042,0.078907,0.2167,0.22583
0.50489,0.075108,0.099221,0.07644,0.10039,0.079655,0.156,0.31605,0.13043,0.078907,0.21672,0.22583
0.505,0.075138,0.099259,0.076447,0.1004,0.07967,0.15601,0.31606,0.13043,0.078913,0.21672,0.22583
0.50511,0.07516,0.09927,0.076447,0.1004,0.079694,0.15601,0.31606,0.13043,0.078931,0.21672,0.22587
0.50522,0.075168,0.099274,0.076463,0.1004,0.079694,0.15602,0.31606,0.13043,0.078965,0.21672,0.22589
0.50533,0.075168,0.099274,0.076464,0.10042,0.07971,0.15602,0.31607,0.13044,0.078978,0.21673,0.22591
0.50544,0.075177,0.099275,0.076467,0.10042,0.079722,0.15602,0.31607,0.13046,0.079003,0.21674,0.22593
0.50556,0.075179,0.099288,0.076499,0.10042,0.079738,0.15602,0.31607,0.13048,0.079017,0.21675,0.22596
0.50567,0.075195,0.099297,0.07651,0.10042,0.079741,0.15602,0.31607,0.13049,0.079022,0.21675,0.22598
0.50578,0.075203,0.099302,0.076515,0.10043,0.07975,0.15602,0.31608,0.1305,0.079024,0.21676,0.22598
0.50589,0.075211,0.099356,0.076523,0.10043,0.079762,0.15603,0.31608,0.13051,0.079043,0.21677,0.22599
0.506,0.075213,0.099363,0.076538,0.10043,0.07977,0.15603,0.31608,0.13051,0.079051,0.21677,0.226
0.50611,0.075225,0.099364,0.076544,0.10044,0.079777,0.15604,0.31609,0.13054,0.079088,0.21678,0.226
0.50622,0.075225,0.099365,0.076544,0.10044,0.079781,0.15604,0.31609,0.13054,0.079105,0.21678,0.22601
0.50633,0.075235,0.099373,0.076549,0.10044,0.079819,0.15604,0.31609,0.13054,0.07912,0.21679,0.22603
0.50644,0.075236,0.099377,0.076567,0.10045,0.07982,0.15604,0.3161,0.13055,0.079166,0.21681,0.22604
0.50656,0.075246,0.099391,0.076572,0.10048,0.079825,0.15605,0.3161,0.13056,0.079194,0.21684,0.22604
0.50667,0.075249,0.099411,0.076586,0.10049,0.079837,0.15605,0.3161,0.13056,0.079211,0.21684,0.22604
0.50678,0.075252,0.099421,0.076586,0.1005,0.079839,0.15605,0.31611,0.13056,0.079257,0.21684,0.22608
0.50689,0.075257,0.09943,0.076591,0.1005,0.079871,0.15606,0.31611,0.13057,0.079259,0.21689,0.22611
0.507,0.075269,0.099435,0.076592,0.1005,0.079886,0.15606,0.31611,0.13058,0.079354,0.2169,0.22611
0.50711,0.075276,0.099473,0.07661,0.10052,0.079887,0.15606,0.31613,0.13058,0.079355,0.2169,0.22612
0.50722,0.075282,0.09948,0.076615,0.10052,0.079894,0.15607,0.31613,0.13058,0.079422,0.2169,0.22612
0.50733,0.075286,0.099495,0.07664,0.10052,0.079905,0.15607,0.31614,0.13059,0.079428,0.21691,0.22616
0.50744,0.075288,0.099508,0.076646,0.10054,0.079909,0.15608,0.31614,0.13059,0.07945,0.21691,0.22617
0.50756,0.075289,0.099514,0.076655,0.10054,0.079921,0.15608,0.31615,0.13059,0.07946,0.21693,0.22617
0.50767,0.075292,0.099517,0.076665,0.10055,0.079927,0.15608,0.31615,0.1306,0.07947,0.21694,0.22617
0.50778,0.075298,0.099533,0.076669,0.10059,0.079928,0.15609,0.31616,0.1306,0.079471,0.21695,0.22617
0.50789,0.0753,0.099537,0.076687,0.10061,0.07993,0.15609,0.31616,0.1306,0.079491,0.21696,0.22618
0.508,0.075303,0.09954,0.076695,0.10062,0.079947,0.1561,0.31617,0.13061,0.079514,0.21697,0.22619
0.50811,0.075304,0.099552,0.076723,0.10062,0.079953,0.1561,0.31618,0.13062,0.079516,0.21697,0.2262
0.50822,0.075312,0.099558,0.076746,0.10062,0.079956,0.1561,0.31619,0.13062,0.079524,0.21698,0.2262
0.50833,0.07532,0.099562,0.076749,0.10063,0.079965,0.15611,0.31619,0.13064,0.079528,0.21701,0.2262
0.50844,0.075329,0.099566,0.076779,0.10066,0.079983,0.15612,0.3162,0.13064,0.079539,0.21702,0.22622
0.50856,0.075355,0.099567,0.076794,0.10066,0.079996,0.15612,0.3162,0.13064,0.07961,0.21703,0.22623
0.50867,0.07537,0.099586,0.076808,0.10066,0.079997,0.15612,0.3162,0.13065,0.079614,0.21704,0.22624
0.50878,0.075381,0.09959,0.076808,0.10067,0.080007,0.15612,0.31621,0.13066,0.079725,0.21705,0.22625
0.50889,0.075387,0.099609,0.076809,0.10068,0.080015,0.15613,0.31622,0.13067,0.079739,0.21707,0.22625
0.509,0.075387,0.099624,0.076814,0.10069,0.080018,0.15613,0.31625,0.13068,0.07977,0.21708,0.22626
0.50911,0.075422,0.099636,0.076827,0.10069,0.080038,0.15613,0.31625,0.13069,0.079772,0.2171,0.22627
0.50922,0.075444,0.099637,0.07683,0.10069,0.080064,0.15613,0.31625,0.13069,0.079788,0.2171,0.22628
0.50933,0.07545,0.099647,0.076833,0.1007,0.080092,0.15615,0.31625,0.13069,0.079798,0.21711,0.22629
0.50944,0.075467,0.099649,0.076847,0.10073,0.080098,0.15615,0.31626,0.13071,0.079816,0.21714,0.22631
0.50956,0.075478,0.099674,0.076853,0.10075,0.080105,0.15616,0.31626,0.13073,0.079833,0.21714,0.22632
0.50967,0.075486,0.09968,0.076864,0.10075,0.080116,0.15616,0.31626,0.13073,0.079841,0.21714,0.22633
0.50978,0.075488,0.099681,0.076865,0.10076,0.08012,0.15617,0.31627,0.13073,0.079846,0.21714,0.22634
0.50989,0.075516,0.099683,0.076878,0.10076,0.080123,0.15617,0.31628,0.13074,0.079867,0.21714,0.22637
0.51,0.075526,0.099699,0.076896,0.10077,0.080131,0.15618,0.31629,0.13074,0.079868,0.21715,0.22638
0.51011,0.075531,0.099701,0.076907,0.10077,0.080134,0.15618,0.31629,0.13075,0.079886,0.21716,0.22639
0.51022,0.075531,0.099708,0.076931,0.10077,0.080143,0.15619,0.31629,0.13075,0.079908,0.21718,0.22639
0.51033,0.07557,0.099714,0.076939,0.10079,0.080168,0.15619,0.31629,0.13075,0.079926,0.21718,0.2264
0.51044,0.075583,0.099715,0.076941,0.1008,0.080179,0.1562,0.3163,0.13076,0.079959,0.21719,0.2264
0.51056,0.075585,0.099718,0.076942,0.10081,0.08019,0.15621,0.31631,0.13076,0.079963,0.2172,0.22641
0.51067,0.075591,0.099725,0.076949,0.10082,0.080202,0.15621,0.31633,0.13079,0.079983,0.21721,0.22642
0.51078,0.075599,0.099736,0.076954,0.10082,0.080203,0.15622,0.31634,0.13079,0.08001,0.21722,0.22642
0.51089,0.0756,0.099748,0.076962,0.10082,0.080203,0.15623,0.31634,0.13082,0.08001,0.21723,0.22643
0.511,0.075627,0.099763,0.076975,0.10083,0.080252,0.15623,0.31634,0.13082,0.080056,0.21723,0.22644
0.51111,0.075629,0.099785,0.076982,0.10083,0.080264,0.15623,0.31634,0.13083,0.08009,0.21724,0.22645
0.51122,0.075632,0.099785,0.076984,0.10084,0.080264,0.15624,0.31635,0.13083,0.080099,0.21725,0.22645
0.51133,0.075632,0.099798,0.077007,0.10085,0.080266,0.15625,0.31635,0.13085,0.080153,0.21725,0.22646
0.51144,0.07566,0.09985,0.077014,0.10086,0.080269,0.15625,0.31635,0.13085,0.080163,0.21725,0.22646
0.51156,0.075674,0.099851,0.077018,0.10086,0.080273,0.15625,0.31636,0.13086,0.080164,0.21725,0.22646
0.51167,0.075685,0.099879,0.07702,0.10086,0.080276,0.15625,0.31636,0.13087,0.080164,0.21725,0.2265
0.51178,0.075687,0.099883,0.07702,0.10086,0.080284,0.15625,0.31636,0.13087,0.080176,0.21726,0.22652
0.51189,0.075691,0.099894,0.077022,0.10088,0.08029,0.15626,0.31636,0.13088,0.080188,0.21727,0.22654
0.512,0.075716,0.099903,0.077043,0.10089,0.0803,0.15626,0.31637,0.13089,0.080218,0.2173,0.22655
0.51211,0.075732,0.099904,0.077051,0.1009,0.080304,0.15627,0.31637,0.13091,0.080226,0.21731,0.22656
0.51222,0.075734,0.099909,0.077064,0.1009,0.080306,0.15627,0.31638,0.13091,0.080246,0.21733,0.22657
0.51233,0.075739,0.099917,0.077069,0.1009,0.080307,0.15628,0.31639,0.13092,0.080268,0.21735,0.22659
0.51244,0.075753,0.099938,0.077098,0.10091,0.080307,0.15628,0.3164,0.13093,0.080271,0.21735,0.22659
0.51256,0.07576,0.099963,0.077103,0.10091,0.080309,0.15629,0.3164,0.13093,0.080305,0.21735,0.2266
0.51267,0.075762,0.09997,0.077122,0.10091,0.08031,0.1563,0.3164,0.13096,0.080342,0.21739,0.22661
0.51278,0.075771,0.099979,0.077131,0.10092,0.080316,0.1563,0.31641,0.13097,0.080358,0.21741,0.22661
0.51289,0.075786,0.099984,0.077143,0.10096,0.080319,0.1563,0.31641,0.13097,0.080375,0.21741,0.22666
0.513,0.075803,0.099989,0.07715,0.10096,0.080322,0.1563,0.31641,0.13098,0.080395,0.21741,0.22667
0.51311,0.075825,0.09999,0.077159,0.10096,0.080338,0.1563,0.31642,0.13099,0.080423,0.21742,0.22667
0.51322,0.075825,0.099991,0.077178,0.10098,0.08034,0.15631,0.31643,0.13099,0.080443,0.21744,0.22668
0.51333,0.075839,0.10001,0.077181,0.101,0.080341,0.15631,0.31643,0.131,0.080452,0.21745,0.22669
0.51344,0.075849,0.10001,0.077225,0.101,0.080343,0.15631,0.31643,0.13101,0.080453,0.21745,0.22671
0.51356,0.07585,0.10002,0.077231,0.101,0.080347,0.15631,0.31643,0.13101,0.080456,0.21746,0.22672
0.51367,0.075851,0.10003,0.077245,0.10102,0.080361,0.15632,0.31644,0.13102,0.080504,0.21746,0.22672
0.51378,0.075864,0.10004,0.077246,0.10102,0.080365,0.15632,0.31645,0.13102,0.080548,0.21747,0.22674
0.51389,0.075869,0.10006,0.077248,0.10103,0.08037,0.15632,0.31645,0.13104,0.080558,0.21749,0.22675
0.514,0.075871,0.10009,0.077249,0.10104,0.080371,0.15632,0.31645,0.13104,0.080596,0.2175,0.22677
0.51411,0.075873,0.10009,0.077249,0.10104,0.080386,0.15633,0.31645,0.13105,0.080641,0.2175,0.22677
0.51422,0.075888,0.10009,0.077267,0.10104,0.080387,0.15633,0.31646,0.13105,0.080654,0.21751,0.22678
0.51433,0.075934,0.1001,0.077276,0.10107,0.080393,0.15633,0.31646,0.13107,0.080658,0.21751,0.22679
0.51444,0.075936,0.1001,0.077286,0.10107,0.080395,0.15633,0.31648,0.13107,0.080676,0.21751,0.22681
0.51456,0.075951,0.10011,0.077292,0.10108,0.080434,0.15633,0.31649,0.13108,0.080716,0.21751,0.22682
0.51467,0.075952,0.10011,0.077307,0.10108,0.080457,0.15634,0.31649,0.1311,0.080719,0.21752,0.22683
0.51478,0.075952,0.10012,0.077307,0.10109,0.080477,0.15634,0.31649,0.1311,0.080731,0.21752,0.22683
0.51489,0.075964,0.10014,0.077332,0.10111,0.080486,0.15635,0.3165,0.13111,0.080733,0.21754,0.22683
0.515,0.075975,0.10015,0.077332,0.10112,0.080502,0.15635,0.3165,0.13112,0.08075,0.21758,0.22683
0.51511,0.075977,0.10015,0.077341,0.10112,0.080507,0.15635,0.3165,0.13112,0.080758,0.21761,0.22685
0.51522,0.075983,0.10015,0.077346,0.10112,0.080527,0.15635,0.3165,0.13112,0.080779,0.21761,0.22687
0.51533,0.075989,0.10016,0.077357,0.10113,0.080529,0.15636,0.3165,0.13113,0.080782,0.21761,0.2269
0.51544,0.076003,0.10017,0.077381,0.10113,0.080536,0.15636,0.3165,0.13114,0.080791,0.21762,0.2269
0.51556,0.07601,0.1002,0.077382,0.10114,0.080564,0.15636,0.31652,0.13115,0.080798,0.21763,0.2269
0.51567,0.07601,0.1002,0.07739,0.10114,0.080581,0.15637,0.31653,0.13118,0.080809,0.21763,0.22691
0.51578,0.076038,0.1002,0.077391,0.10114,0.080586,0.15637,0.31654,0.13118,0.08084,0.21765,0.22691
0.51589,0.076041,0.10022,0.077404,0.10116,0.08059,0.15637,0.31654,0.13118,0.080908,0.21769,0.22693
0.516,0.076042,0.10022,0.077412,0.10116,0.080593,0.15638,0.31655,0.13119,0.080921,0.21769,0.22694
0.51611,0.076052,0.10022,0.077451,0.10116,0.080601,0.15638,0.31655,0.13122,0.080921,0.21772,0.22695
0.51622,0.07608,0.10023,0.077462,0.10116,0.080604,0.15639,0.31655,0.13123,0.080984,0.21773,0.22697
0.51633,0.076081,0.10023,0.077512,0.10116,0.080628,0.1564,0.31655,0.13123,0.080992,0.21773,0.22697
0.51644,0.076082,0.10023,0.077514,0.10116,0.080635,0.15641,0.31656,0.13123,0.081002,0.21775,0.22698
0.51656,0.076098,0.10024,0.077526,0.10117,0.080642,0.15641,0.31656,0.13124,0.081008,0.21776,0.22699
0.51667,0.07613,0.10024,0.077537,0.10117,0.080652,0.15641,0.31657,0.13124,0.081018,0.21776,0.227
0.51678,0.076136,0.10024,0.077548,0.10118,0.080656,0.15642,0.31657,0.13124,0.081023,0.21776,0.22701
0.51689,0.076183,0.10025,0.077551,0.1012,0.080657,0.15643,0.31658,0.13125,0.081024,0.21777,0.22701
0.517,0.076196,0.10025,0.077551,0.1012,0.080661,0.15643,0.31658,0.13126,0.081057,0.21778,0.22703
0.51711,0.0762,0.10025,0.077562,0.10121,0.080661,0.15643,0.31659,0.13127,0.081062,0.21778,0.22705
0.51722,0.076201,0.10026,0.07757,0.10122,0.080662,0.15643,0.31659,0.13128,0.081089,0.21779,0.22707
0.51733,0.076206,0.10027,0.077591,0.10122,0.080666,0.15643,0.31659,0.13128,0.081092,0.2178,0.22707
0.51744,0.076208,0.10027,0.077605,0.10123,0.080682,0.15644,0.3166,0.13129,0.081097,0.2178,0.22708
0.51756,0.076219,0.10028,0.077606,0.10125,0.080687,0.15644,0.3166,0.13132,0.081121,0.21781,0.22708
0.51767,0.076221,0.10028,0.077609,0.10126,0.080691,0.15644,0.3166,0.13132,0.081123,0.21781,0.22709
0.51778,0.076233,0.10028,0.077614,0.10127,0.080694,0.15644,0.31661,0.13133,0.081129,0.21781,0.2271
0.51789,0.076236,0.10033,0.077617,0.10127,0.080706,0.15645,0.31662,0.13134,0.081137,0.21782,0.2271
0.518,0.076247,0.10034,0.077617,0.10129,0.080723,0.15645,0.31665,0.13135,0.081138,0.21783,0.2271
0.51811,0.076265,0.10036,0.077622,0.1013,0.080733,0.15645,0.31667,0.13135,0.081162,0.21784,0.22711
0.51822,0.076279,0.10037,0.07763,0.1013,0.08075,0.15646,0.31667,0.13135,0.081189,0.21787,0.22714
0.51833,0.076289,0.10038,0.077632,0.10131,0.080751,0.15646,0.31667,0.13136,0.081196,0.21787,0.22714
0.51844,0.076291,0.10038,0.077642,0.10132,0.080762,0.15646,0.31667,0.13136,0.081215,0.21789,0.22715
0.51856,0.076292,0.10039,0.077646,0.10133,0.080776,0.15647,0.31667,0.13136,0.081292,0.2179,0.22716
0.51867,0.076306,0.1004,0.077647,0.10134,0.080777,0.15648,0.31668,0.13137,0.081307,0.2179,0.22716
0.51878,0.076311,0.1004,0.077659,0.10135,0.080788,0.15649,0.31669,0.13138,0.08131,0.21791,0.22717
0.51889,0.076316,0.1004,0.077668,0.10136,0.080801,0.15649,0.3167,0.13138,0.081353,0.21793,0.22718
0.519,0.076319,0.10041,0.077682,0.10137,0.080817,0.15649,0.31671,0.13138,0.08136,0.21793,0.22719
0.51911,0.076333,0.10041,0.077684,0.10137,0.080835,0.1565,0.31673,0.13138,0.08137,0.21794,0.22719
0.51922,0.076334,0.10041,0.077695,0.10138,0.08085,0.15651,0.31673,0.13139,0.081379,0.21796,0.2272
0.51933,0.076343,0.10042,0.077697,0.10138,0.080851,0.15652,0.31673,0.13139,0.081464,0.21797,0.22721
0.51944,0.07636,0.10042,0.077706,0.10139,0.080863,0.15652,0.31673,0.13139,0.081472,0.21799,0.22724
0.51956,0.076361,0.10044,0.077707,0.1014,0.080867,0.15653,0.31673,0.1314,0.081477,0.218,0.22724
0.51967,0.076366,0.10044,0.077714,0.1014,0.08087,0.15654,0.31674,0.1314,0.081483,0.218,0.22726
0.51978,0.076375,0.10045,0.077714,0.10142,0.080881,0.15654,0.31674,0.13141,0.081487,0.21801,0.22726
0.51989,0.0764,0.10045,0.077731,0.10142,0.080892,0.15655,0.31675,0.13142,0.08152,0.21805,0.22728
0.52,0.076422,0.10047,0.077738,0.10143,0.080904,0.15655,0.31676,0.13142,0.081526,0.21805,0.2273
0.52011,0.07643,0.10049,0.077738,0.10143,0.080919,0.15656,0.31676,0.13143,0.081537,0.21806,0.22732
0.52022,0.076446,0.10051,0.077743,0.10145,0.080928,0.15656,0.31676,0.13144,0.081577,0.21808,0.22734
0.52033,0.076446,0.10051,0.077752,0.10145,0.08094,0.15656,0.31676,0.13146,0.081589,0.2181,0.22737
0.52044,0.076452,0.10052,0.077799,0.10146,0.080957,0.15657,0.31676,0.13147,0.081601,0.21811,0.22739
0.52056,0.076462,0.10053,0.077803,0.10147,0.080966,0.15658,0.31677,0.13148,0.081604,0.21811,0.22739
0.52067,0.076475,0.10053,0.077812,0.10148,0.080971,0.15658,0.31677,0.13148,0.081672,0.21812,0.22739
0.52078,0.076479,0.10055,0.077833,0.10149,0.080987,0.15658,0.31678,0.13149,0.081679,0.21814,0.22741
0.52089,0.076483,0.10055,0.077836,0.1015,0.080997,0.15658,0.31679,0.1315,0.08168,0.21814,0.22741
0.521,0.076483,0.10056,0.077851,0.10151,0.081,0.15659,0.31679,0.1315,0.081687,0.21814,0.22741
0.52111,0.076487,0.10056,0.077858,0.10152,0.081002,0.1566,0.3168,0.13151,0.081691,0.21815,0.22741
0.52122,0.076488,0.10058,0.077863,0.10152,0.081003,0.15661,0.3168,0.13151,0.081699,0.21815,0.22742
0.52133,0.076488,0.10058,0.07788,0.10152,0.081007,0.15661,0.3168,0.13152,0.081791,0.21815,0.22743
0.52144,0.076492,0.10058,0.077904,0.10153,0.081014,0.15661,0.3168,0.13152,0.081794,0.21815,0.22745
0.52156,0.076494,0.1006,0.077908,0.10154,0.081019,0.15662,0.31681,0.13152,0.081813,0.21819,0.22745
0.52167,0.076507,0.1006,0.077914,0.10155,0.081045,0.15662,0.31681,0.13153,0.081814,0.2182,0.22747
0.52178,0.07651,0.1006,0.077923,0.10156,0.081068,0.15662,0.31682,0.13153,0.081841,0.2182,0.22748
0.52189,0.07651,0.10061,0.07794,0.1016,0.081069,0.15662,0.31682,0.13155,0.081841,0.21821,0.22748
0.522,0.076514,0.10061,0.07795,0.1016,0.081076,0.15662,0.31683,0.13156,0.081845,0.21821,0.22749
0.52211,0.076518,0.10061,0.077971,0.10161,0.081084,0.15663,0.31684,0.13156,0.08186,0.21821,0.22751
0.52222,0.076574,0.10061,0.077991,0.10161,0.081094,0.15664,0.31684,0.13156,0.08188,0.21822,0.22752
0.52233,0.076575,0.10061,0.078,0.10162,0.081119,0.15664,0.31684,0.13157,0.081947,0.21822,0.22752
0.52244,0.076575,0.10062,0.078014,0.10164,0.081121,0.15665,0.31684,0.13157,0.081985,0.21823,0.22753
0.52256,0.076585,0.10063,0.07802,0.10164,0.081124,0.15665,0.31685,0.13157,0.081991,0.21823,0.22755
0.52267,0.076593,0.10065,0.078049,0.10165,0.081125,0.15665,0.31685,0.13159,0.081992,0.21823,0.22757
0.52278,0.076599,0.10065,0.078053,0.10166,0.081128,0.15665,0.31686,0.1316,0.082023,0.21824,0.22761
0.52289,0.076601,0.10065,0.078058,0.10166,0.081128,0.15665,0.31686,0.1316,0.082039,0.21824,0.22769
0.523,0.076638,0.10066,0.078069,0.10168,0.081144,0.15667,0.31686,0.13161,0.082071,0.21824,0.22771
0.52311,0.076645,0.10066,0.078089,0.10169,0.081165,0.15667,0.31687,0.13161,0.082096,0.21825,0.22775
0.52322,0.076665,0.10068,0.078089,0.1017,0.08117,0.15668,0.31687,0.13162,0.082106,0.21827,0.22777
0.52333,0.076679,0.1007,0.078094,0.10172,0.081171,0.1567,0.31687,0.13162,0.082117,0.21828,0.22779
0.52344,0.076689,0.10074,0.078098,0.10174,0.081176,0.1567,0.31687,0.13165,0.082154,0.2183,0.22782
0.52356,0.076701,0.10075,0.078115,0.10175,0.081177,0.15671,0.31687,0.13167,0.082156,0.2183,0.22782
0.52367,0.076711,0.10076,0.078121,0.10176,0.081188,0.15671,0.31687,0.13167,0.082166,0.21833,0.22783
0.52378,0.076747,0.10077,0.078128,0.10177,0.081189,0.15672,0.31688,0.13168,0.082186,0.21834,0.22783
0.52389,0.076767,0.10079,0.078139,0.10177,0.081194,0.15672,0.31688,0.13168,0.082239,0.21835,0.22784
0.524,0.076803,0.1008,0.078158,0.10181,0.081194,0.15673,0.31689,0.13169,0.082253,0.21836,0.22785
0.52411,0.076813,0.1008,0.078159,0.10182,0.081223,0.15673,0.3169,0.13169,0.082258,0.21836,0.22787
0.52422,0.076814,0.10081,0.078176,0.10182,0.081234,0.15674,0.3169,0.13169,0.082265,0.2184,0.22788
0.52433,0.076819,0.10081,0.078188,0.10183,0.081245,0.15674,0.31691,0.1317,0.082282,0.21841,0.22788
0.52444,0.076828,0.10081,0.078197,0.10183,0.081246,0.15674,0.31691,0.1317,0.082308,0.21841,0.22789
0.52456,0.076832,0.10082,0.078231,0.10184,0.081265,0.15676,0.31692,0.1317,0.08233,0.21842,0.22789
0.52467,0.076832,0.10083,0.078237,0.10184,0.081277,0.15676,0.31692,0.1317,0.082332,0.21843,0.22792
0.52478,0.076846,0.10083,0.07824,0.10184,0.081281,0.15676,0.31692,0.13171,0.082349,0.21843,0.22793
0.52489,0.076855,0.10084,0.078248,0.10184,0.081294,0.15677,0.31692,0.13172,0.082429,0.21845,0.22794
0.525,0.076856,0.10084,0.078251,0.10185,0.081298,0.15677,0.31693,0.13173,0.082455,0.21846,0.22794
0.52511,0.076861,0.10085,0.078254,0.10185,0.081299,0.15677,0.31693,0.13173,0.082476,0.21847,0.22796
0.52522,0.076883,0.10085,0.078255,0.10186,0.0813,0.15678,0.31693,0.13175,0.082483,0.21848,0.22798
0.52533,0.076899,0.10085,0.078269,0.10188,0.08131,0.15678,0.31693,0.13176,0.082494,0.21848,0.22801
0.52544,0.076933,0.10087,0.078305,0.1019,0.081317,0.15678,0.31696,0.13177,0.082496,0.21849,0.22801
0.52556,0.07694,0.10088,0.078308,0.1019,0.081319,0.15679,0.31697,0.13177,0.082538,0.2185,0.22803
0.52567,0.076951,0.10088,0.078311,0.1019,0.081322,0.15679,0.31698,0.13178,0.08256,0.21851,0.22811
0.52578,0.076965,0.10089,0.078314,0.10191,0.081329,0.1568,0.317,0.13178,0.082634,0.21852,0.22815
0.52589,0.076969,0.10089,0.078317,0.10192,0.081333,0.1568,0.317,0.13179,0.082652,0.21853,0.22816
0.526,0.076971,0.1009,0.078319,0.10194,0.08134,0.1568,0.31701,0.13181,0.082657,0.21857,0.22819
0.52611,0.077005,0.10093,0.078358,0.10194,0.081342,0.15681,0.31701,0.13181,0.082657,0.21859,0.2282
0.52622,0.077019,0.10094,0.078369,0.10195,0.08135,0.15681,0.31702,0.13182,0.082665,0.21859,0.22821
0.52633,0.077042,0.10094,0.078376,0.10195,0.081351,0.15681,0.31702,0.13182,0.082706,0.21859,0.22825
0.52644,0.077043,0.10096,0.078393,0.10195,0.08137,0.15681,0.31704,0.13182,0.082716,0.21859,0.22826
0.52656,0.077043,0.10097,0.078405,0.10195,0.081375,0.15681,0.31705,0.13183,0.08273,0.2186,0.22826
0.52667,0.077044,0.10097,0.078409,0.10196,0.08138,0.15683,0.31705,0.13187,0.08277,0.21862,0.22828
0.52678,0.077047,0.10097,0.078418,0.10197,0.081381,0.15683,0.31705,0.13187,0.082772,0.21862,0.22828
0.52689,0.077057,0.10098,0.078422,0.10199,0.081394,0.15683,0.31705,0.1319,0.082812,0.21863,0.22829
0.527,0.077065,0.10098,0.078427,0.10199,0.081412,0.15683,0.31705,0.1319,0.082824,0.21864,0.22829
0.52711,0.077066,0.101,0.078435,0.102,0.081439,0.15683,0.31706,0.13191,0.082848,0.21864,0.2283
0.52722,0.077076,0.101,0.078447,0.102,0.081448,0.15684,0.31706,0.13193,0.082869,0.21864,0.22831
0.52733,0.077078,0.10101,0.078462,0.10201,0.08145,0.15684,0.31708,0.13193,0.082874,0.21865,0.22831
0.52744,0.077083,0.10102,0.07847,0.10201,0.081463,0.15684,0.3171,0.13194,0.082917,0.21865,0.22832
0.52756,0.077083,0.10104,0.078492,0.10201,0.08147,0.15684,0.3171,0.13195,0.082946,0.21865,0.22833
0.52767,0.077084,0.10104,0.078509,0.10202,0.081471,0.15684,0.31711,0.13196,0.082998,0.21865,0.22837
0.52778,0.077093,0.10104,0.078523,0.10203,0.081471,0.15684,0.31712,0.13196,0.082999,0.21868,0.22837
0.52789,0.077131,0.10105,0.078558,0.10203,0.081479,0.15684,0.31714,0.13196,0.083007,0.21868,0.22839
0.528,0.07714,0.10105,0.078559,0.10203,0.081487,0.15684,0.31714,0.13197,0.083017,0.21868,0.2284
0.52811,0.077142,0.10107,0.078585,0.10204,0.081504,0.15684,0.31715,0.13199,0.083017,0.21869,0.22841
0.52822,0.077143,0.10109,0.078592,0.10204,0.081551,0.15685,0.31717,0.13199,0.083059,0.21869,0.22844
0.52833,0.077143,0.1011,0.078599,0.10205,0.081591,0.15685,0.31717,0.13201,0.083121,0.2187,0.22845
0.52844,0.077151,0.10111,0.07865,0.10206,0.081613,0.15685,0.31719,0.13202,0.083122,0.2187,0.22845
0.52856,0.077155,0.10112,0.078651,0.10208,0.081632,0.15685,0.3172,0.13202,0.083123,0.2187,0.22847
0.52867,0.077158,0.10112,0.078669,0.10212,0.081643,0.15686,0.31721,0.13203,0.083162,0.21871,0.22847
0.52878,0.077161,0.10113,0.078682,0.10213,0.081646,0.15686,0.31722,0.13205,0.08317,0.21872,0.22849
0.52889,0.077161,0.10113,0.078695,0.10213,0.081658,0.15688,0.31723,0.13206,0.083192,0.21872,0.2285
0.529,0.077179,0.10113,0.078697,0.10214,0.081662,0.15689,0.31724,0.13206,0.083195,0.21873,0.22851
0.52911,0.07721,0.10115,0.0787,0.10216,0.081694,0.15689,0.31724,0.13206,0.083202,0.21875,0.22852
0.52922,0.077219,0.10116,0.078701,0.10217,0.081699,0.15689,0.31726,0.13209,0.083259,0.21875,0.22853
0.52933,0.077226,0.10116,0.078726,0.10217,0.081726,0.1569,0.31726,0.13211,0.083308,0.21876,0.22854
0.52944,0.077232,0.10117,0.07877,0.10218,0.081735,0.1569,0.31726,0.13211,0.08333,0.21878,0.22855
0.52956,0.077239,0.10117,0.078771,0.10218,0.081742,0.1569,0.31726,0.13213,0.083345,0.21878,0.22855
0.52967,0.077251,0.10118,0.078781,0.10219,0.081744,0.1569,0.31726,0.13215,0.083353,0.21879,0.22855
0.52978,0.077262,0.10118,0.078788,0.10221,0.08175,0.15691,0.31727,0.13215,0.083369,0.21879,0.22856
0.52989,0.077281,0.10119,0.078801,0.10222,0.081773,0.15691,0.31727,0.13217,0.083373,0.21879,0.22859
0.53,0.077282,0.10119,0.078801,0.10222,0.081785,0.15692,0.31728,0.13217,0.083418,0.21883,0.2286
0.53011,0.077285,0.10122,0.078802,0.10222,0.081788,0.15693,0.31728,0.13219,0.083421,0.21883,0.22862
0.53022,0.077295,0.10122,0.078827,0.10223,0.081836,0.15693,0.31728,0.13219,0.083424,0.21883,0.22862
0.53033,0.077309,0.10122,0.078833,0.10224,0.081838,0.15695,0.3173,0.13222,0.083444,0.21884,0.22864
0.53044,0.077315,0.10126,0.078848,0.10224,0.081872,0.15695,0.3173,0.13222,0.083447,0.21884,0.22866
0.53056,0.077327,0.10127,0.078849,0.10225,0.081878,0.15696,0.3173,0.13223,0.083464,0.21884,0.22868
0.53067,0.077349,0.10127,0.078865,0.10225,0.081889,0.15696,0.31731,0.13225,0.083486,0.21886,0.22869
0.53078,0.077351,0.10128,0.078869,0.10226,0.081892,0.15696,0.31732,0.13225,0.08351,0.21886,0.2287
0.53089,0.077355,0.10129,0.078873,0.10226,0.081892,0.15696,0.31732,0.13227,0.083594,0.21886,0.22871
0.531,0.07737,0.10129,0.078875,0.10227,0.081916,0.15696,0.31732,0.13227,0.083616,0.21886,0.22871
0.53111,0.077385,0.1013,0.078877,0.10228,0.081926,0.15697,0.31733,0.13227,0.083634,0.21887,0.22875
0.53122,0.077398,0.10133,0.078903,0.10228,0.081927,0.15697,0.31733,0.13228,0.083677,0.21888,0.22875
0.53133,0.0774,0.10136,0.078912,0.10229,0.081945,0.15699,0.31735,0.13231,0.083727,0.21889,0.22875
0.53144,0.077413,0.10136,0.078917,0.1023,0.081946,0.15699,0.31737,0.13231,0.083744,0.21889,0.22876
0.53156,0.077415,0.10137,0.078925,0.1023,0.081949,0.15699,0.31737,0.13232,0.083747,0.21892,0.22878
0.53167,0.077416,0.10137,0.078927,0.10232,0.081958,0.157,0.31737,0.13232,0.08376,0.21892,0.22878
0.53178,0.077428,0.10138,0.078944,0.10233,0.081971,0.157,0.31738,0.13232,0.083763,0.21893,0.22881
0.53189,0.077432,0.10139,0.078959,0.10233,0.081976,0.15701,0.31738,0.13232,0.083768,0.21894,0.22882
0.532,0.077444,0.10144,0.078963,0.10234,0.081977,0.15701,0.31739,0.13234,0.083794,0.21894,0.22883
0.53211,0.077447,0.10144,0.078977,0.10235,0.081978,0.15701,0.31739,0.13234,0.083798,0.21894,0.22885
0.53222,0.077451,0.10144,0.078979,0.10235,0.081983,0.15701,0.3174,0.13234,0.083838,0.21895,0.2289
0.53233,0.077465,0.10145,0.078985,0.10236,0.081993,0.15701,0.3174,0.13236,0.083842,0.21896,0.2289
0.53244,0.077478,0.10146,0.078985,0.10236,0.082009,0.15701,0.31741,0.13236,0.083851,0.21896,0.22892
0.53256,0.077481,0.10151,0.078987,0.10237,0.082026,0.15702,0.31742,0.13238,0.083904,0.21898,0.22892
0.53267,0.077482,0.10152,0.079011,0.10237,0.082032,0.15702,0.31742,0.13241,0.083905,0.21898,0.22892
0.53278,0.077495,0.10153,0.079012,0.10238,0.082034,0.15703,0.31743,0.13243,0.08394,0.219,0.22895
0.53289,0.077497,0.10154,0.079013,0.1024,0.082036,0.15703,0.31743,0.13243,0.083958,0.21902,0.22895
0.533,0.077501,0.10154,0.07902,0.1024,0.082059,0.15704,0.31744,0.13244,0.083959,0.21904,0.22898
0.53311,0.077515,0.10155,0.079029,0.10241,0.082072,0.15704,0.31744,0.13246,0.083959,0.21906,0.22899
0.53322,0.077517,0.10156,0.079048,0.10242,0.082074,0.15705,0.31744,0.13246,0.083983,0.21906,0.22901
0.53333,0.077552,0.10159,0.079048,0.10246,0.08208,0.15705,0.31744,0.13246,0.083994,0.21907,0.22901
0.53344,0.077585,0.10159,0.079054,0.10246,0.082084,0.15706,0.31745,0.13247,0.084006,0.21907,0.22901
0.53356,0.077605,0.10161,0.079072,0.10247,0.082093,0.15706,0.31746,0.13247,0.084036,0.21908,0.22902
0.53367,0.077611,0.10162,0.079076,0.10247,0.082123,0.15706,0.31747,0.13251,0.084063,0.21909,0.22907
0.53378,0.077633,0.10162,0.079077,0.10248,0.082129,0.15707,0.31747,0.13251,0.084084,0.2191,0.22908
0.53389,0.077639,0.10162,0.079089,0.10248,0.082142,0.15708,0.31747,0.13253,0.084106,0.2191,0.22909
0.534,0.07765,0.10163,0.079092,0.10249,0.082154,0.15709,0.31747,0.13254,0.084141,0.2191,0.22912
0.53411,0.077653,0.10163,0.079102,0.1025,0.082159,0.15709,0.31748,0.13254,0.084142,0.2191,0.22912
0.53422,0.077657,0.10164,0.079104,0.10251,0.082163,0.1571,0.31748,0.13255,0.084147,0.21911,0.22912
0.53433,0.07766,0.10164,0.079105,0.10253,0.082165,0.1571,0.31748,0.13256,0.084158,0.21912,0.22913
0.53444,0.07766,0.10165,0.079119,0.10254,0.082171,0.15711,0.31748,0.13256,0.084189,0.21912,0.22913
0.53456,0.077661,0.10165,0.079138,0.10255,0.082175,0.15711,0.31749,0.13257,0.084198,0.21913,0.22913
0.53467,0.077663,0.10166,0.079139,0.10256,0.082178,0.15711,0.31749,0.13257,0.084236,0.21914,0.22914
0.53478,0.077676,0.10167,0.079155,0.10258,0.082182,0.15712,0.31749,0.13257,0.08425,0.21916,0.22915
0.53489,0.07769,0.10168,0.079155,0.10259,0.082192,0.15713,0.3175,0.13258,0.084258,0.21917,0.22918
0.535,0.077692,0.10169,0.079165,0.1026,0.082198,0.15713,0.3175,0.13258,0.084276,0.21918,0.22919
0.53511,0.077701,0.10169,0.079178,0.1026,0.082204,0.15713,0.31752,0.13259,0.084322,0.21919,0.22919
0.53522,0.077717,0.10169,0.079191,0.10262,0.082213,0.15713,0.31752,0.1326,0.084345,0.21919,0.2292
0.53533,0.077745,0.1017,0.079215,0.10262,0.082231,0.15713,0.31752,0.1326,0.084355,0.21919,0.22922
0.53544,0.077781,0.1017,0.079217,0.10263,0.082273,0.15714,0.31753,0.1326,0.084359,0.21919,0.22923
0.53556,0.077782,0.10171,0.07923,0.10264,0.082287,0.15714,0.31754,0.13261,0.084371,0.2192,0.22923
0.53567,0.077793,0.10172,0.079242,0.10264,0.082288,0.15715,0.31755,0.13263,0.084388,0.21923,0.22926
0.53578,0.077794,0.10172,0.079246,0.10266,0.0823,0.15715,0.31755,0.13263,0.084403,0.21924,0.22928
0.53589,0.077809,0.10173,0.079252,0.10267,0.082307,0.15716,0.31756,0.13264,0.084458,0.21924,0.22929
0.536,0.077822,0.10173,0.079262,0.10269,0.082309,0.15716,0.31756,0.13265,0.084458,0.21924,0.2293
0.53611,0.077831,0.10173,0.079285,0.1027,0.082315,0.15716,0.31757,0.13265,0.084462,0.21928,0.2293
0.53622,0.077836,0.10174,0.079288,0.1027,0.082316,0.15716,0.31757,0.13267,0.084463,0.21929,0.22934
0.53633,0.077858,0.10178,0.079333,0.10272,0.08232,0.15716,0.31757,0.13269,0.084497,0.2193,0.22936
0.53644,0.077869,0.10182,0.079345,0.10272,0.082321,0.15717,0.31758,0.1327,0.084511,0.2193,0.22936
0.53656,0.077878,0.10182,0.079356,0.10272,0.082326,0.15717,0.31759,0.13271,0.084522,0.21931,0.22936
0.53667,0.07788,0.10182,0.079359,0.10273,0.082328,0.15717,0.3176,0.13271,0.084557,0.21932,0.2294
0.53678,0.077891,0.10185,0.079368,0.10273,0.082332,0.15718,0.3176,0.13271,0.084603,0.21936,0.22941
0.53689,0.077896,0.10185,0.079372,0.10276,0.082332,0.15718,0.31761,0.13272,0.08462,0.21936,0.22943
0.537,0.07791,0.10188,0.079397,0.10277,0.082334,0.15719,0.31761,0.13273,0.084633,0.21937,0.22945
0.53711,0.07791,0.10189,0.079401,0.10278,0.082367,0.1572,0.31761,0.13273,0.084634,0.21938,0.22945
0.53722,0.077914,0.10191,0.079402,0.10278,0.082379,0.1572,0.31762,0.13274,0.084656,0.21938,0.22946
0.53733,0.077919,0.10192,0.079402,0.10278,0.082393,0.1572,0.31763,0.13274,0.08467,0.21939,0.22946
0.53744,0.077937,0.10193,0.079406,0.10278,0.082395,0.1572,0.31763,0.13274,0.084685,0.2194,0.22947
0.53756,0.077951,0.10193,0.079423,0.10278,0.082396,0.1572,0.31763,0.13275,0.08471,0.21941,0.22947
0.53767,0.077953,0.10193,0.079424,0.10279,0.082405,0.1572,0.31763,0.13275,0.084737,0.21941,0.2295
0.53778,0.077955,0.10194,0.079426,0.10281,0.082429,0.1572,0.31764,0.13276,0.084768,0.21941,0.22955
0.53789,0.077979,0.10195,0.079447,0.10282,0.082437,0.15721,0.31764,0.13278,0.084794,0.21944,0.22956
0.538,0.077986,0.10195,0.079448,0.10283,0.082481,0.15721,0.31765,0.13278,0.084799,0.21945,0.22957
0.53811,0.077992,0.10198,0.079451,0.10283,0.082504,0.15722,0.31765,0.1328,0.084828,0.21946,0.22959
0.53822,0.077994,0.10198,0.079454,0.10283,0.082511,0.15722,0.31765,0.13281,0.084833,0.21948,0.2296
0.53833,0.078005,0.10198,0.079464,0.10283,0.082523,0.15723,0.31767,0.13283,0.084834,0.21948,0.22961
0.53844,0.078013,0.10201,0.079482,0.10283,0.082541,0.15723,0.31768,0.13283,0.084838,0.21949,0.22961
0.53856,0.078017,0.10203,0.079484,0.10285,0.082561,0.15724,0.31769,0.13284,0.08486,0.21949,0.22963
0.53867,0.078033,0.10203,0.079489,0.10286,0.082563,0.15724,0.3177,0.13284,0.084884,0.21949,0.22966
0.53878,0.078038,0.10203,0.079491,0.10288,0.082596,0.15724,0.31771,0.13285,0.084892,0.21951,0.22967
0.53889,0.078042,0.10204,0.079496,0.10288,0.082596,0.15724,0.31771,0.13289,0.084918,0.21954,0.22968
0.539,0.078044,0.10205,0.079503,0.1029,0.082613,0.15725,0.31771,0.1329,0.084936,0.21954,0.22973
0.53911,0.078059,0.10205,0.079507,0.10291,0.082614,0.15725,0.31772,0.1329,0.084951,0.21955,0.22975
0.53922,0.07806,0.10205,0.079532,0.10291,0.082619,0.15725,0.31773,0.1329,0.084983,0.21955,0.22978
0.53933,0.078064,0.10206,0.079539,0.10291,0.082636,0.15725,0.31773,0.13291,0.084984,0.21956,0.2298
0.53944,0.078075,0.10207,0.079549,0.10291,0.08264,0.15726,0.31775,0.13291,0.085003,0.21959,0.22982
0.53956,0.078078,0.10207,0.079564,0.10294,0.082648,0.15727,0.31775,0.13295,0.085004,0.21959,0.22982
0.53967,0.078086,0.10208,0.079572,0.10294,0.082657,0.15727,0.31775,0.13296,0.085071,0.21959,0.22987
0.53978,0.078089,0.10209,0.079579,0.10294,0.08266,0.15727,0.31775,0.13296,0.085122,0.2196,0.22988
0.53989,0.078105,0.10211,0.079583,0.10295,0.082681,0.15727,0.31776,0.13297,0.085138,0.2196,0.2299
0.54,0.078108,0.10211,0.079596,0.10295,0.082695,0.15727,0.31776,0.13299,0.085154,0.21961,0.22992
0.54011,0.078109,0.10212,0.07961,0.10298,0.082705,0.15727,0.31776,0.133,0.085157,0.21963,0.22993
0.54022,0.078109,0.10212,0.07963,0.10299,0.082713,0.15728,0.31777,0.13302,0.085165,0.21963,0.22994
0.54033,0.078131,0.10213,0.079634,0.10299,0.082717,0.15728,0.31778,0.13302,0.08517,0.21963,0.22994
0.54044,0.078135,0.10213,0.079635,0.103,0.082718,0.15728,0.31779,0.13302,0.08518,0.21964,0.22999
0.54056,0.078137,0.10214,0.079641,0.103,0.082728,0.15728,0.31779,0.13302,0.0852,0.21967,0.22999
0.54067,0.078146,0.10216,0.079667,0.103,0.08273,0.15729,0.31779,0.13302,0.085201,0.21967,0.23
0.54078,0.078159,0.10216,0.079668,0.10301,0.082736,0.15729,0.31779,0.13303,0.085203,0.21968,0.23001
0.54089,0.07816,0.1022,0.079668,0.10302,0.082743,0.15729,0.3178,0.13304,0.085224,0.21969,0.23001
0.541,0.078163,0.10221,0.079669,0.10303,0.082747,0.15729,0.31782,0.13307,0.085228,0.21969,0.23002
0.54111,0.078173,0.10221,0.079669,0.10303,0.082748,0.1573,0.31782,0.13307,0.08532,0.2197,0.23002
0.54122,0.078183,0.10221,0.079675,0.10304,0.08275,0.1573,0.31783,0.13309,0.085341,0.2197,0.23004
0.54133,0.078199,0.10222,0.079679,0.10304,0.082751,0.1573,0.31783,0.13309,0.08536,0.2197,0.23006
0.54144,0.078202,0.10225,0.07968,0.10305,0.082768,0.1573,0.31784,0.13309,0.085381,0.21971,0.23007
0.54156,0.078206,0.10225,0.079688,0.10305,0.082781,0.15731,0.31784,0.13309,0.085381,0.21971,0.23008
0.54167,0.07821,0.10226,0.079689,0.10308,0.082787,0.15731,0.31784,0.13309,0.085403,0.21971,0.23008
0.54178,0.078231,0.10226,0.0797,0.10308,0.08279,0.15731,0.31785,0.1331,0.085414,0.21972,0.2301
0.54189,0.078233,0.10227,0.079752,0.10309,0.082797,0.15732,0.31787,0.13311,0.085437,0.21973,0.23011
0.542,0.078245,0.10228,0.07976,0.10309,0.082825,0.15733,0.31788,0.13311,0.085453,0.21975,0.23012
0.54211,0.078248,0.10228,0.079771,0.10309,0.082827,0.15734,0.31788,0.13312,0.085511,0.21975,0.23013
0.54222,0.078258,0.10229,0.079772,0.1031,0.082836,0.15734,0.31788,0.13313,0.085521,0.21976,0.23013
0.54233,0.078263,0.1023,0.079789,0.10311,0.082838,0.15734,0.31788,0.13313,0.085545,0.21976,0.23016
0.54244,0.078263,0.10231,0.079804,0.10313,0.08284,0.15735,0.31788,0.13315,0.085584,0.21978,0.23017
0.54256,0.078264,0.10231,0.079804,0.10313,0.082847,0.15735,0.31789,0.13316,0.085593,0.21978,0.23018
0.54267,0.078267,0.10231,0.079816,0.10315,0.08288,0.15736,0.3179,0.13318,0.085615,0.21979,0.23019
0.54278,0.078287,0.10233,0.079828,0.10315,0.082903,0.15737,0.31792,0.13318,0.085679,0.2198,0.23021
0.54289,0.078291,0.10234,0.079836,0.10316,0.082904,0.15737,0.31792,0.13318,0.085696,0.2198,0.23022
0.543,0.078297,0.10234,0.079841,0.10319,0.082916,0.15737,0.31793,0.13319,0.085699,0.21981,0.23024
0.54311,0.078301,0.10234,0.079842,0.1032,0.082917,0.15737,0.31793,0.1332,0.08571,0.21981,0.23024
0.54322,0.078305,0.10234,0.079849,0.1032,0.082926,0.15738,0.31794,0.1332,0.08572,0.21983,0.23026
0.54333,0.078319,0.10236,0.079852,0.1032,0.082949,0.15738,0.31794,0.13321,0.085734,0.21983,0.23028
0.54344,0.078335,0.10237,0.079865,0.10321,0.082955,0.15739,0.31795,0.13322,0.085738,0.21983,0.23028
0.54356,0.078339,0.10238,0.079866,0.10321,0.08298,0.15739,0.31796,0.13323,0.085742,0.21985,0.23028
0.54367,0.078347,0.10239,0.079879,0.10322,0.08298,0.15739,0.31797,0.13324,0.085747,0.21985,0.23029
0.54378,0.078364,0.10239,0.07988,0.10323,0.082982,0.15739,0.31797,0.13326,0.085754,0.21985,0.23029
0.54389,0.078366,0.1024,0.079888,0.10325,0.082982,0.1574,0.31798,0.13326,0.085793,0.21987,0.23036
0.544,0.078377,0.10242,0.079937,0.10327,0.082995,0.15741,0.31798,0.13327,0.085813,0.21987,0.23039
0.54411,0.078409,0.10242,0.079949,0.10327,0.083007,0.15741,0.31799,0.13329,0.085816,0.2199,0.23046
0.54422,0.07842,0.10243,0.079957,0.10328,0.083013,0.15741,0.318,0.13329,0.085881,0.21993,0.23047
0.54433,0.078426,0.10243,0.079962,0.10328,0.083022,0.15741,0.31801,0.1333,0.085886,0.21996,0.23048
0.54444,0.078428,0.10244,0.079966,0.10329,0.083024,0.15742,0.31801,0.13332,0.085907,0.21996,0.23049
0.54456,0.078438,0.10245,0.079966,0.10331,0.083036,0.15742,0.31801,0.13332,0.08597,0.21999,0.23051
0.54467,0.078439,0.10248,0.079973,0.10331,0.083043,0.15742,0.31802,0.13334,0.085982,0.22,0.23052
0.54478,0.07844,0.10248,0.079984,0.10334,0.083047,0.15742,0.31803,0.13334,0.085983,0.22,0.23053
0.54489,0.078466,0.10248,0.079986,0.10338,0.083047,0.15743,0.31803,0.13335,0.085999,0.22004,0.23053
0.545,0.078472,0.10248,0.079988,0.10339,0.083064,0.15744,0.31805,0.13335,0.086007,0.22005,0.23054
0.54511,0.078482,0.10249,0.080002,0.1034,0.083064,0.15744,0.31805,0.13335,0.08601,0.22006,0.23056
0.54522,0.078485,0.10249,0.080002,0.10341,0.083065,0.15745,0.31806,0.13337,0.086015,0.22007,0.23058
0.54533,0.078486,0.1025,0.080005,0.10341,0.08307,0.15745,0.31807,0.13337,0.086017,0.22008,0.23058
0.54544,0.078495,0.1025,0.080018,0.10342,0.083071,0.15745,0.31808,0.13341,0.086017,0.22008,0.23059
0.54556,0.0785,0.1025,0.080027,0.10346,0.083078,0.15746,0.31808,0.13342,0.086024,0.2201,0.23061
0.54567,0.078506,0.1025,0.080037,0.10346,0.083082,0.15746,0.31808,0.13344,0.086054,0.22012,0.23064
0.54578,0.07851,0.10252,0.080049,0.10346,0.083083,0.15746,0.31808,0.13345,0.086071,0.22012,0.23066
0.54589,0.078511,0.10253,0.080069,0.10348,0.083084,0.15747,0.31809,0.13345,0.086087,0.22014,0.23066
0.546,0.078516,0.10253,0.08007,0.1035,0.083097,0.15748,0.31809,0.13345,0.086103,0.22017,0.23067
0.54611,0.078547,0.10254,0.080079,0.10352,0.08311,0.15749,0.3181,0.13346,0.086104,0.22017,0.23069
0.54622,0.078549,0.10254,0.080091,0.10353,0.083112,0.1575,0.3181,0.13347,0.086118,0.22019,0.23072
0.54633,0.078552,0.10256,0.080099,0.10355,0.08314,0.15751,0.31812,0.13348,0.086126,0.22019,0.23073
0.54644,0.078573,0.10258,0.080106,0.10356,0.083163,0.15751,0.31812,0.13348,0.08613,0.22019,0.23074
0.54656,0.078574,0.10259,0.080114,0.10357,0.083166,0.15752,0.31813,0.13349,0.086131,0.22019,0.23077
0.54667,0.078597,0.1026,0.080117,0.10357,0.083171,0.15753,0.31813,0.13349,0.086147,0.22021,0.23085
0.54678,0.0786,0.10261,0.080117,0.10359,0.083173,0.15753,0.31815,0.13352,0.086147,0.22022,0.2309
0.54689,0.078612,0.10261,0.080125,0.10359,0.083188,0.15754,0.31815,0.13353,0.086192,0.22022,0.2309
0.547,0.078615,0.10262,0.080128,0.10359,0.083192,0.15754,0.31816,0.13353,0.086224,0.22022,0.23092
0.54711,0.078616,0.10263,0.080132,0.10359,0.083195,0.15755,0.31816,0.13356,0.086246,0.22024,0.23094
0.54722,0.078626,0.10263,0.080133,0.1036,0.083202,0.15756,0.31817,0.13356,0.086333,0.22024,0.23096
0.54733,0.078637,0.10264,0.080175,0.10361,0.083207,0.15757,0.31818,0.13356,0.086358,0.22024,0.23098
0.54744,0.07865,0.10265,0.08018,0.10361,0.083217,0.15757,0.31819,0.13358,0.086361,0.22025,0.231
0.54756,0.078657,0.10265,0.08018,0.10361,0.083228,0.15757,0.3182,0.13358,0.086425,0.22026,0.23101
0.54767,0.078671,0.10265,0.080185,0.10361,0.083232,0.15757,0.31821,0.13359,0.086426,0.22026,0.23104
0.54778,0.078678,0.10266,0.080187,0.10361,0.083233,0.15758,0.31821,0.13359,0.086432,0.22028,0.23106
0.54789,0.078696,0.10267,0.080189,0.10361,0.083246,0.15758,0.31821,0.1336,0.086495,0.2203,0.23107
0.548,0.078719,0.10267,0.080194,0.10363,0.083271,0.15758,0.31821,0.13361,0.086517,0.2203,0.23108
0.54811,0.078719,0.10268,0.080216,0.10364,0.083277,0.15759,0.31821,0.13362,0.086533,0.2203,0.23109
0.54822,0.078731,0.1027,0.080221,0.10365,0.083298,0.15759,0.31822,0.13363,0.086541,0.22031,0.23112
0.54833,0.07874,0.1027,0.080221,0.10368,0.083314,0.15759,0.31822,0.13363,0.08657,0.22031,0.23112
0.54844,0.078749,0.10273,0.080221,0.10368,0.083328,0.15759,0.31823,0.13365,0.086577,0.22032,0.23112
0.54856,0.078755,0.10273,0.080222,0.10369,0.083337,0.15759,0.31824,0.13366,0.086587,0.22032,0.23112
0.54867,0.078779,0.10273,0.080223,0.10369,0.083342,0.1576,0.31825,0.13366,0.086593,0.22034,0.23114
0.54878,0.078801,0.10274,0.080232,0.1037,0.083343,0.1576,0.31825,0.13366,0.086597,0.22034,0.23116
0.54889,0.078802,0.10275,0.08025,0.1037,0.083344,0.15761,0.31826,0.13367,0.0866,0.22035,0.23116
0.549,0.078815,0.10276,0.080254,0.10373,0.083362,0.15762,0.31826,0.13367,0.086604,0.22035,0.23116
0.54911,0.078815,0.10276,0.080254,0.10374,0.08337,0.15762,0.31826,0.13368,0.086614,0.22036,0.23116
0.54922,0.078818,0.10278,0.080264,0.10375,0.083371,0.15763,0.31827,0.13368,0.086635,0.22037,0.23118
0.54933,0.078824,0.10278,0.080289,0.10376,0.083374,0.15763,0.31828,0.13371,0.086638,0.22037,0.23118
0.54944,0.078836,0.10279,0.080311,0.10376,0.083377,0.15764,0.31828,0.13371,0.086662,0.22038,0.23118
0.54956,0.078838,0.1028,0.080314,0.10377,0.083388,0.15764,0.31829,0.13373,0.086694,0.2204,0.2312
0.54967,0.07884,0.1028,0.080326,0.10378,0.083391,0.15765,0.3183,0.13373,0.086706,0.2204,0.23121
0.54978,0.078858,0.1028,0.080336,0.10378,0.083393,0.15766,0.31831,0.13376,0.086708,0.2204,0.23121
0.54989,0.078868,0.1028,0.080346,0.1038,0.083404,0.15766,0.31831,0.13376,0.08676,0.22041,0.23121
0.55,0.078884,0.10281,0.080351,0.10381,0.083428,0.15766,0.31832,0.13377,0.086764,0.22043,0.23122
0.55011,0.078931,0.10281,0.080351,0.10382,0.083441,0.15767,0.31833,0.13378,0.086775,0.22043,0.23126
0.55022,0.078932,0.10281,0.080358,0.10383,0.083441,0.15768,0.31833,0.1338,0.086788,0.22043,0.23127
0.55033,0.07894,0.10282,0.080366,0.10383,0.083446,0.15768,0.31833,0.1338,0.086806,0.22043,0.23127
0.55044,0.078945,0.10283,0.080373,0.10384,0.083455,0.15769,0.31833,0.1338,0.086808,0.22044,0.23129
0.55056,0.078957,0.10286,0.080377,0.10386,0.083487,0.1577,0.31834,0.13381,0.086813,0.22045,0.23131
0.55067,0.078966,0.10286,0.080378,0.10387,0.08349,0.1577,0.31834,0.13381,0.086815,0.22048,0.23131
0.55078,0.078969,0.10288,0.08041,0.1039,0.08349,0.1577,0.31834,0.13382,0.086868,0.2205,0.23132
0.55089,0.078972,0.10289,0.080415,0.1039,0.083497,0.1577,0.31836,0.13382,0.086882,0.22051,0.23132
0.551,0.078984,0.1029,0.080416,0.1039,0.083505,0.15771,0.31836,0.13382,0.08689,0.22052,0.23133
0.55111,0.078995,0.1029,0.080425,0.10391,0.083557,0.15771,0.31837,0.13382,0.086899,0.22057,0.23134
0.55122,0.079002,0.10291,0.080425,0.10391,0.083559,0.15771,0.31837,0.13382,0.086958,0.22057,0.23134
0.55133,0.079037,0.10292,0.080428,0.10392,0.083575,0.15771,0.31837,0.13383,0.086983,0.22057,0.23136
0.55144,0.079045,0.10297,0.080432,0.10393,0.083585,0.15771,0.31837,0.13384,0.087002,0.22061,0.23136
0.55156,0.079058,0.10297,0.080433,0.10394,0.083596,0.15772,0.31838,0.13384,0.087005,0.22061,0.23137
0.55167,0.079076,0.10299,0.08044,0.10397,0.083611,0.15773,0.31838,0.13386,0.087037,0.22062,0.23138
0.55178,0.079088,0.103,0.080445,0.10399,0.08362,0.15773,0.31838,0.13387,0.087067,0.22062,0.23138
0.55189,0.079094,0.10304,0.080447,0.10401,0.083623,0.15774,0.31839,0.13387,0.087082,0.22062,0.23138
0.552,0.0791,0.10304,0.080449,0.10403,0.083623,0.15774,0.31839,0.13388,0.087118,0.22063,0.23139
0.55211,0.079107,0.10306,0.080453,0.10403,0.083635,0.15774,0.31839,0.13388,0.08713,0.22063,0.2314
0.55222,0.079109,0.10309,0.080486,0.10404,0.083637,0.15774,0.3184,0.13388,0.087143,0.22063,0.23142
0.55233,0.07911,0.1031,0.080505,0.10404,0.083641,0.15775,0.31841,0.13391,0.087147,0.22064,0.23146
0.55244,0.079112,0.1031,0.08051,0.10409,0.083644,0.15775,0.31841,0.13392,0.087169,0.22064,0.23146
0.55256,0.079114,0.10312,0.080534,0.10411,0.083672,0.15776,0.31841,0.13392,0.087172,0.22065,0.23147
0.55267,0.079122,0.10312,0.080552,0.10412,0.083683,0.15776,0.31841,0.13392,0.087188,0.22066,0.23154
0.55278,0.079124,0.10312,0.080554,0.10412,0.083706,0.15776,0.31842,0.13393,0.087199,0.22066,0.2316
0.55289,0.079126,0.10312,0.080557,0.10414,0.083718,0.15777,0.31842,0.13394,0.087244,0.22067,0.23162
0.553,0.079128,0.10313,0.080565,0.10415,0.083735,0.15777,0.31842,0.13395,0.087285,0.22068,0.23162
0.55311,0.079137,0.10314,0.080567,0.10415,0.083755,0.15777,0.31842,0.13395,0.087322,0.22069,0.23162
0.55322,0.079139,0.10314,0.080568,0.10417,0.083758,0.15777,0.31843,0.13396,0.087331,0.22071,0.23167
0.55333,0.079143,0.10316,0.080574,0.10417,0.083769,0.15778,0.31844,0.13396,0.087334,0.22071,0.23171
0.55344,0.079148,0.10316,0.080597,0.10417,0.083795,0.15778,0.31845,0.13397,0.087351,0.22071,0.23171
0.55356,0.079154,0.10316,0.080603,0.10419,0.083827,0.15779,0.31845,0.13398,0.087416,0.22072,0.23172
0.55367,0.079155,0.10318,0.080617,0.10419,0.083828,0.15779,0.31846,0.13399,0.087428,0.22072,0.23173
0.55378,0.079158,0.10319,0.080628,0.10419,0.083849,0.1578,0.31846,0.13402,0.087444,0.22073,0.23173
0.55389,0.07916,0.10319,0.080639,0.10419,0.083856,0.15781,0.31846,0.13403,0.087452,0.22073,0.23173
0.554,0.079164,0.1032,0.080641,0.10419,0.08387,0.15782,0.31848,0.13404,0.08747,0.22074,0.23174
0.55411,0.079179,0.1032,0.080652,0.10419,0.083876,0.15783,0.31848,0.13405,0.087493,0.22075,0.23175
0.55422,0.079181,0.1032,0.080653,0.1042,0.083886,0.15783,0.31849,0.13406,0.087508,0.22076,0.23175
0.55433,0.079182,0.1032,0.08066,0.10422,0.083887,0.15783,0.31849,0.13406,0.08751,0.22077,0.23175
0.55444,0.079197,0.10322,0.08066,0.10425,0.083905,0.15783,0.31851,0.13409,0.087537,0.22078,0.23175
0.55456,0.079201,0.10322,0.080666,0.10428,0.08391,0.15783,0.31853,0.1341,0.087538,0.22078,0.23178
0.55467,0.079207,0.10323,0.080697,0.1043,0.083913,0.15783,0.31853,0.1341,0.087584,0.22079,0.2318
0.55478,0.079211,0.10325,0.080705,0.1043,0.083924,0.15784,0.31853,0.13411,0.087586,0.22079,0.2318
0.55489,0.079217,0.10327,0.080723,0.10431,0.083925,0.15785,0.31854,0.13411,0.087609,0.2208,0.23183
0.555,0.07925,0.10328,0.080729,0.10431,0.083936,0.15785,0.31854,0.13412,0.087624,0.22081,0.23188
0.55511,0.079275,0.10331,0.080746,0.10432,0.083951,0.15785,0.31855,0.13413,0.087681,0.22081,0.23189
0.55522,0.079294,0.10334,0.080751,0.10432,0.083956,0.15786,0.31856,0.13414,0.087696,0.22081,0.2319
0.55533,0.079303,0.10336,0.080754,0.10433,0.083972,0.15786,0.31857,0.13416,0.087737,0.22082,0.23191
0.55544,0.079344,0.10339,0.080767,0.10433,0.083977,0.15787,0.31857,0.13417,0.087748,0.22083,0.23194
0.55556,0.079347,0.10339,0.080775,0.10438,0.083977,0.15787,0.31858,0.13419,0.087753,0.22083,0.23195
0.55567,0.079385,0.10339,0.080799,0.1044,0.084006,0.15787,0.31858,0.13419,0.087755,0.22085,0.23196
0.55578,0.079405,0.10339,0.080812,0.10444,0.084008,0.15788,0.31859,0.1342,0.087785,0.22085,0.23196
0.55589,0.07942,0.1034,0.080835,0.10445,0.084019,0.15788,0.3186,0.13423,0.087811,0.22086,0.23196
0.556,0.079447,0.1034,0.080893,0.10446,0.08405,0.15788,0.3186,0.13427,0.087822,0.22086,0.232
0.55611,0.079488,0.10341,0.080896,0.10447,0.084053,0.1579,0.3186,0.13428,0.087833,0.22087,0.23201
0.55622,0.079494,0.10342,0.0809,0.10449,0.08406,0.1579,0.31861,0.13428,0.087835,0.22088,0.23202
0.55633,0.079496,0.10342,0.080902,0.1045,0.084062,0.15791,0.31861,0.13432,0.087856,0.22089,0.23203
0.55644,0.079509,0.10343,0.08091,0.1045,0.084067,0.15791,0.31862,0.13433,0.087858,0.22089,0.23205
0.55656,0.079511,0.10343,0.080926,0.10451,0.084097,0.15791,0.31863,0.13433,0.087876,0.2209,0.23206
0.55667,0.079511,0.10344,0.080926,0.10451,0.084098,0.15792,0.31864,0.13437,0.087885,0.22091,0.23206
0.55678,0.079537,0.10345,0.080958,0.10451,0.084143,0.15792,0.31865,0.13437,0.08789,0.22092,0.23208
0.55689,0.079558,0.10347,0.080992,0.10452,0.084184,0.15793,0.31865,0.13438,0.087927,0.22093,0.23209
0.557,0.07956,0.10349,0.08101,0.10453,0.084191,0.15793,0.31865,0.13439,0.087935,0.22094,0.23211
0.55711,0.079567,0.10349,0.081011,0.10454,0.084193,0.15794,0.31865,0.13439,0.087945,0.22094,0.23212
0.55722,0.079568,0.10349,0.081029,0.10454,0.084216,0.15794,0.31866,0.13442,0.087978,0.22096,0.23212
0.55733,0.079572,0.1035,0.081031,0.10456,0.084217,0.15795,0.31866,0.13442,0.087992,0.22096,0.23218
0.55744,0.079575,0.10351,0.081051,0.10456,0.084229,0.15795,0.31866,0.13442,0.087994,0.22097,0.23218
0.55756,0.079598,0.10352,0.081055,0.10457,0.08423,0.15797,0.31867,0.13442,0.088034,0.22098,0.23221
0.55767,0.079607,0.10352,0.081066,0.10458,0.084234,0.15797,0.31867,0.13443,0.088037,0.221,0.23222
0.55778,0.079614,0.10353,0.081069,0.10458,0.084241,0.15797,0.31868,0.13443,0.088038,0.221,0.23223
0.55789,0.079621,0.10354,0.081078,0.10459,0.084257,0.15797,0.31869,0.13444,0.088042,0.22101,0.23224
0.558,0.079634,0.10354,0.081082,0.10459,0.084263,0.15797,0.3187,0.13446,0.088081,0.22101,0.23226
0.55811,0.07964,0.10357,0.081088,0.1046,0.084268,0.15798,0.31871,0.13446,0.088108,0.22102,0.23227
0.55822,0.079728,0.10357,0.081096,0.1046,0.084268,0.15798,0.31871,0.13447,0.088117,0.22105,0.23231
0.55833,0.079742,0.10359,0.081109,0.1046,0.084276,0.158,0.31872,0.13447,0.088132,0.22105,0.23232
0.55844,0.079765,0.10362,0.081136,0.10461,0.084283,0.158,0.31872,0.13448,0.088139,0.22105,0.23234
0.55856,0.079773,0.10363,0.081137,0.10462,0.084288,0.158,0.31872,0.13449,0.088143,0.22106,0.23234
0.55867,0.079774,0.10363,0.081137,0.10462,0.084303,0.15801,0.31872,0.13452,0.088162,0.22107,0.23236
0.55878,0.079777,0.10367,0.081141,0.10462,0.08433,0.15801,0.31873,0.13453,0.088167,0.22108,0.23236
0.55889,0.079785,0.10368,0.081142,0.10463,0.084345,0.15801,0.31874,0.13453,0.088215,0.2211,0.23237
0.559,0.079787,0.10369,0.08115,0.10464,0.084363,0.15801,0.31874,0.13454,0.088225,0.2211,0.23239
0.55911,0.079798,0.10369,0.081154,0.10464,0.084371,0.15803,0.31874,0.13454,0.088257,0.22111,0.23239
0.55922,0.079801,0.10369,0.081159,0.10466,0.084378,0.15804,0.31877,0.13455,0.088261,0.22111,0.2324
0.55933,0.079811,0.10369,0.081173,0.10467,0.084387,0.15805,0.3188,0.13455,0.088294,0.22111,0.23242
0.55944,0.079819,0.1037,0.081179,0.10467,0.084407,0.15805,0.31882,0.13456,0.088317,0.22111,0.23242
0.55956,0.079828,0.10373,0.081181,0.10468,0.084423,0.15805,0.31883,0.13456,0.088319,0.22112,0.23243
0.55967,0.079828,0.10373,0.081186,0.10469,0.084437,0.15807,0.31883,0.13456,0.088325,0.22113,0.23247
0.55978,0.079831,0.10373,0.081188,0.10469,0.084441,0.15808,0.31884,0.13457,0.088327,0.22114,0.23248
0.55989,0.079837,0.10375,0.081198,0.1047,0.084442,0.15809,0.31884,0.13458,0.088373,0.22114,0.2325
0.56,0.079837,0.10376,0.081199,0.10471,0.084449,0.15809,0.31886,0.13461,0.088389,0.22116,0.2325
0.56011,0.079842,0.10376,0.081202,0.10473,0.084455,0.1581,0.31886,0.13462,0.088396,0.22117,0.23251
0.56022,0.079844,0.10377,0.081229,0.10474,0.084464,0.15811,0.31886,0.13463,0.0884,0.22118,0.23253
0.56033,0.07985,0.10377,0.081232,0.10475,0.084465,0.15812,0.31886,0.13464,0.088401,0.22119,0.23253
0.56044,0.079886,0.10378,0.081234,0.10475,0.084474,0.15813,0.31887,0.13465,0.088421,0.22121,0.23258
0.56056,0.079897,0.10378,0.081244,0.10478,0.084474,0.15813,0.31888,0.13468,0.088445,0.22122,0.23259
0.56067,0.079908,0.10379,0.081248,0.10478,0.084482,0.15814,0.31889,0.13475,0.088469,0.22122,0.23259
0.56078,0.079938,0.10382,0.081249,0.10478,0.084484,0.15814,0.3189,0.13475,0.088475,0.22125,0.23263
0.56089,0.079942,0.10382,0.081263,0.1048,0.084497,0.15814,0.31891,0.13476,0.088481,0.22125,0.23264
0.561,0.079952,0.10382,0.081275,0.10481,0.084499,0.15814,0.31891,0.13479,0.088488,0.22126,0.23264
0.56111,0.079972,0.10387,0.08128,0.10481,0.0845,0.15815,0.31891,0.1348,0.0885,0.22127,0.23265
0.56122,0.079976,0.10387,0.081294,0.10481,0.084505,0.15816,0.31891,0.13482,0.088536,0.22127,0.23267
0.56133,0.079993,0.10389,0.081298,0.10484,0.084508,0.15816,0.31892,0.13485,0.088543,0.22129,0.23268
0.56144,0.080003,0.10391,0.081298,0.10485,0.084533,0.15816,0.31892,0.13485,0.088561,0.22132,0.23268
0.56156,0.080007,0.10394,0.081326,0.10485,0.084548,0.15816,0.31893,0.13485,0.088577,0.22133,0.2327
0.56167,0.08002,0.10394,0.081333,0.10485,0.08455,0.15816,0.31893,0.13488,0.088587,0.22133,0.23273
0.56178,0.080024,0.10394,0.08134,0.10486,0.084589,0.15816,0.31894,0.13489,0.088594,0.22134,0.23274
0.56189,0.080027,0.10395,0.081351,0.10487,0.0846,0.15818,0.31894,0.13494,0.088625,0.22136,0.23275
0.562,0.080036,0.10395,0.081376,0.10487,0.084614,0.15818,0.31894,0.13494,0.088662,0.22136,0.23275
0.56211,0.080052,0.10395,0.081382,0.10489,0.084653,0.15821,0.31894,0.13494,0.088668,0.22136,0.23275
0.56222,0.080053,0.10396,0.081394,0.1049,0.084659,0.15821,0.31894,0.13494,0.088704,0.22136,0.23275
0.56233,0.080054,0.10398,0.081414,0.1049,0.084664,0.15822,0.31896,0.13495,0.08871,0.2214,0.23276
0.56244,0.080055,0.10398,0.081415,0.10492,0.084668,0.15822,0.31896,0.13496,0.088743,0.2214,0.23277
0.56256,0.080074,0.10399,0.08143,0.10494,0.084671,0.15822,0.31896,0.13498,0.088768,0.22142,0.23277
0.56267,0.080081,0.10399,0.081458,0.10496,0.084672,0.15822,0.31896,0.13499,0.088795,0.22142,0.23277
0.56278,0.080106,0.10399,0.081459,0.10498,0.08468,0.15823,0.31896,0.13499,0.088798,0.22145,0.2328
0.56289,0.080112,0.10399,0.08146,0.10498,0.08469,0.15823,0.31896,0.135,0.088852,0.22145,0.23281
0.563,0.080115,0.104,0.081471,0.10498,0.084701,0.15823,0.31897,0.13501,0.088975,0.22145,0.23282
0.56311,0.080119,0.10403,0.081481,0.10499,0.084703,0.15824,0.31897,0.13503,0.088983,0.22146,0.23283
0.56322,0.08012,0.10403,0.081487,0.10501,0.084722,0.15824,0.31898,0.13503,0.089033,0.22147,0.23283
0.56333,0.080122,0.10405,0.081489,0.10502,0.084723,0.15824,0.31899,0.13504,0.089073,0.22147,0.23284
0.56344,0.080125,0.10406,0.08149,0.10503,0.084733,0.15825,0.31899,0.13505,0.08911,0.22148,0.23292
0.56356,0.080132,0.10406,0.081506,0.10503,0.084738,0.15825,0.31899,0.13505,0.089136,0.2215,0.23294
0.56367,0.080133,0.10406,0.081512,0.10505,0.084744,0.15826,0.31899,0.13506,0.089136,0.2215,0.23294
0.56378,0.08015,0.10407,0.081515,0.10506,0.084745,0.15827,0.319,0.13508,0.08915,0.22151,0.23294
0.56389,0.080159,0.10408,0.081517,0.10506,0.084746,0.15828,0.319,0.13508,0.089298,0.22152,0.23298
0.564,0.080161,0.10408,0.081519,0.10509,0.08475,0.15828,0.319,0.13508,0.089309,0.22153,0.23299
0.56411,0.080167,0.10409,0.081519,0.1051,0.084756,0.15828,0.31901,0.13509,0.089311,0.22154,0.23301
0.56422,0.080183,0.10409,0.081526,0.10511,0.084762,0.15829,0.31901,0.13511,0.089313,0.22155,0.23301
0.56433,0.080184,0.10411,0.081536,0.10513,0.084807,0.1583,0.31901,0.13512,0.089323,0.22155,0.23303
0.56444,0.08019,0.10411,0.081553,0.10514,0.084818,0.15831,0.31902,0.13512,0.089345,0.22156,0.23303
0.56456,0.080195,0.10413,0.081559,0.10517,0.084862,0.15831,0.31902,0.13512,0.089352,0.22158,0.23305
0.56467,0.080197,0.10413,0.081573,0.10518,0.084868,0.15832,0.31904,0.13513,0.089359,0.22158,0.23305
0.56478,0.080216,0.10414,0.081584,0.10519,0.084869,0.15832,0.31904,0.13514,0.089474,0.22158,0.23305
0.56489,0.08022,0.10415,0.08159,0.10521,0.084871,0.15833,0.31904,0.13515,0.089505,0.22159,0.23308
0.565,0.080221,0.10415,0.081596,0.10522,0.084875,0.15833,0.31905,0.13515,0.089506,0.2216,0.2331
0.56511,0.080236,0.10416,0.081596,0.10522,0.084889,0.15833,0.31906,0.13515,0.089601,0.22162,0.23311
0.56522,0.080246,0.10417,0.0816,0.10522,0.084889,0.15833,0.31906,0.13515,0.089633,0.22162,0.23311
0.56533,0.080254,0.10417,0.0816,0.10523,0.084893,0.15835,0.31907,0.13515,0.089644,0.22165,0.23312
0.56544,0.080261,0.10417,0.081605,0.10523,0.084893,0.15835,0.31907,0.13516,0.089669,0.22165,0.23313
0.56556,0.080287,0.10418,0.081606,0.10524,0.084898,0.15835,0.31907,0.13516,0.089685,0.22169,0.23313
0.56567,0.080292,0.10419,0.08161,0.10526,0.084901,0.15836,0.31908,0.13517,0.089691,0.2217,0.23315
0.56578,0.080296,0.10422,0.081611,0.10528,0.084902,0.15836,0.31908,0.13518,0.089732,0.2217,0.23316
0.56589,0.080301,0.10423,0.081619,0.1053,0.084907,0.15837,0.3191,0.13519,0.089761,0.22171,0.23316
0.566,0.080324,0.10424,0.081634,0.1053,0.08491,0.15837,0.3191,0.13519,0.089776,0.22171,0.23317
0.56611,0.08034,0.10425,0.081648,0.1053,0.084912,0.15837,0.31912,0.13522,0.089778,0.22172,0.2332
0.56622,0.08034,0.10425,0.081654,0.10532,0.084916,0.15837,0.31912,0.13523,0.089813,0.22172,0.23322
0.56633,0.080345,0.10426,0.081667,0.10532,0.084944,0.15837,0.31913,0.13524,0.089815,0.22174,0.23325
0.56644,0.080349,0.10426,0.081668,0.10535,0.084945,0.15837,0.31913,0.13526,0.089816,0.22176,0.23326
0.56656,0.080361,0.10428,0.081676,0.10535,0.084972,0.15838,0.31914,0.13528,0.089817,0.22177,0.23327
0.56667,0.08037,0.10428,0.081686,0.10535,0.084984,0.15838,0.31914,0.13528,0.089833,0.22178,0.23334
0.56678,0.080383,0.10429,0.081702,0.10537,0.084989,0.15839,0.31915,0.13528,0.089845,0.22182,0.23334
0.56689,0.080384,0.10429,0.081715,0.10538,0.084994,0.15839,0.31915,0.13529,0.089856,0.22184,0.23338
0.567,0.080405,0.10432,0.081728,0.10538,0.085008,0.15839,0.31916,0.13529,0.08994,0.22184,0.23341
0.56711,0.080416,0.10433,0.081728,0.10538,0.085012,0.15839,0.31916,0.1353,0.089944,0.22186,0.23343
0.56722,0.080426,0.10433,0.081763,0.1054,0.085036,0.1584,0.31917,0.13531,0.089974,0.22191,0.23343
0.56733,0.080436,0.10433,0.081764,0.10542,0.085049,0.1584,0.31917,0.13531,0.089985,0.22192,0.23343
0.56744,0.080446,0.10434,0.081769,0.10542,0.08505,0.15842,0.31918,0.13532,0.089986,0.22195,0.23344
0.56756,0.080449,0.10434,0.08177,0.10544,0.08505,0.15842,0.31918,0.13532,0.089993,0.22196,0.23345
0.56767,0.080468,0.10435,0.081774,0.10546,0.085053,0.15843,0.31919,0.13533,0.089996,0.22196,0.23345
0.56778,0.080469,0.10435,0.08178,0.10549,0.085084,0.15843,0.31921,0.13534,0.089999,0.22197,0.23345
0.56789,0.080488,0.10436,0.081782,0.1055,0.085084,0.15843,0.31922,0.13537,0.090021,0.22202,0.23345
0.568,0.080489,0.10437,0.081789,0.10551,0.085098,0.15843,0.31922,0.1354,0.090021,0.22203,0.23346
0.56811,0.080534,0.10438,0.081789,0.10551,0.085132,0.15843,0.31922,0.1354,0.090027,0.22203,0.23346
0.56822,0.080542,0.10438,0.081793,0.10552,0.085139,0.15843,0.31923,0.1354,0.090037,0.22205,0.23348
0.56833,0.080558,0.10439,0.081807,0.10554,0.085144,0.15844,0.31924,0.1354,0.09005,0.22205,0.2335
0.56844,0.080558,0.10439,0.081835,0.10556,0.085154,0.15844,0.31924,0.13541,0.090069,0.22205,0.2335
0.56856,0.080569,0.1044,0.081866,0.10556,0.085158,0.15845,0.31925,0.13543,0.090076,0.22207,0.23352
0.56867,0.080571,0.10442,0.081874,0.10557,0.085166,0.15845,0.31925,0.13544,0.090097,0.22212,0.23355
0.56878,0.080582,0.10442,0.08188,0.10559,0.08517,0.15845,0.31926,0.13546,0.090098,0.22213,0.23355
0.56889,0.080583,0.10443,0.081902,0.1056,0.085175,0.15845,0.31926,0.13546,0.090102,0.22215,0.23356
0.569,0.080591,0.10443,0.081903,0.1056,0.085175,0.15846,0.31926,0.13546,0.090103,0.22217,0.23358
0.56911,0.080597,0.10443,0.081903,0.10563,0.085185,0.15846,0.31928,0.13551,0.090122,0.22217,0.23359
0.56922,0.080599,0.10446,0.081905,0.10563,0.085186,0.15847,0.31928,0.13553,0.09013,0.2222,0.23362
0.56933,0.080603,0.10447,0.081907,0.10564,0.085193,0.15847,0.31929,0.13553,0.090141,0.22222,0.23363
0.56944,0.080608,0.10448,0.081923,0.10566,0.085203,0.15848,0.3193,0.13553,0.090173,0.22223,0.23363
0.56956,0.080618,0.10448,0.081928,0.10566,0.085204,0.15848,0.31931,0.13554,0.090173,0.22223,0.23364
0.56967,0.080629,0.10449,0.081931,0.10568,0.085219,0.15848,0.31931,0.13559,0.090203,0.22225,0.23364
0.56978,0.080632,0.10449,0.081932,0.10569,0.085222,0.15848,0.31932,0.1356,0.090335,0.22225,0.23366
0.56989,0.080638,0.10449,0.081942,0.1057,0.085232,0.15849,0.31932,0.13561,0.090347,0.22225,0.23366
0.57,0.080639,0.1045,0.081946,0.1057,0.085247,0.1585,0.31932,0.13569,0.090351,0.22228,0.23367
0.57011,0.080645,0.10451,0.081953,0.10571,0.085255,0.1585,0.31933,0.1357,0.090377,0.22228,0.23368
0.57022,0.080648,0.10452,0.081962,0.10573,0.085255,0.1585,0.31933,0.1357,0.09054,0.22229,0.23369
0.57033,0.080649,0.10453,0.081963,0.10573,0.085258,0.15851,0.31933,0.13571,0.090592,0.22229,0.2337
0.57044,0.080652,0.10454,0.081968,0.10573,0.085272,0.15851,0.31934,0.13571,0.0906,0.22229,0.2337
0.57056,0.080672,0.10454,0.08197,0.10574,0.08529,0.15852,0.31934,0.13574,0.090603,0.2223,0.2337
0.57067,0.080672,0.10454,0.081979,0.10574,0.085295,0.15852,0.31934,0.13575,0.090667,0.22233,0.23375
0.57078,0.080677,0.10455,0.081986,0.10576,0.085299,0.15852,0.31936,0.13575,0.090672,0.22237,0.23375
0.57089,0.080696,0.10456,0.082011,0.10576,0.085307,0.15852,0.31938,0.13579,0.090681,0.2224,0.23377
0.571,0.080697,0.10456,0.082017,0.10576,0.085313,0.15852,0.31939,0.1358,0.090726,0.2224,0.23379
0.57111,0.080701,0.10456,0.082035,0.10577,0.085315,0.15853,0.3194,0.13582,0.090735,0.22243,0.23379
0.57122,0.080704,0.10457,0.082057,0.10577,0.085325,0.15854,0.3194,0.13582,0.09076,0.22243,0.23381
0.57133,0.080705,0.10457,0.082059,0.10577,0.085327,0.15855,0.31941,0.13582,0.090797,0.22244,0.23382
0.57144,0.080712,0.10457,0.082075,0.10577,0.085349,0.15855,0.31941,0.13584,0.090811,0.22244,0.23383
0.57156,0.080716,0.10459,0.082082,0.10578,0.085351,0.15855,0.31941,0.13584,0.090815,0.22244,0.23383
0.57167,0.080718,0.10459,0.082096,0.10578,0.085392,0.15855,0.31942,0.13585,0.090832,0.22247,0.23385
0.57178,0.080723,0.10459,0.0821,0.1058,0.085419,0.15856,0.31942,0.13587,0.090835,0.22247,0.23386
0.57189,0.080724,0.10462,0.08212,0.10581,0.085422,0.15856,0.31943,0.13587,0.09088,0.2225,0.23388
0.572,0.080746,0.10462,0.082127,0.10581,0.085423,0.15857,0.31943,0.13588,0.090882,0.22251,0.23388
0.57211,0.080758,0.10463,0.082131,0.10582,0.085457,0.15857,0.31945,0.13588,0.090885,0.22253,0.23389
0.57222,0.08076,0.10465,0.082148,0.10582,0.085457,0.15858,0.31945,0.13588,0.090949,0.22253,0.2339
0.57233,0.080772,0.10466,0.082152,0.10583,0.085487,0.15858,0.31946,0.13589,0.090956,0.22254,0.23391
0.57244,0.080791,0.10466,0.082157,0.10584,0.08549,0.15858,0.31946,0.1359,0.090971,0.22254,0.23392
0.57256,0.080799,0.10469,0.082161,0.10587,0.085507,0.15858,0.31947,0.1359,0.090979,0.22255,0.23392
0.57267,0.080814,0.10471,0.082166,0.10588,0.085514,0.15859,0.31948,0.1359,0.090995,0.22256,0.23393
0.57278,0.08082,0.10471,0.0822,0.10588,0.085522,0.15859,0.31949,0.13591,0.091008,0.22257,0.23395
0.57289,0.080829,0.10472,0.082234,0.10589,0.085535,0.15859,0.31949,0.13592,0.091029,0.22257,0.23397
0.573,0.080841,0.10473,0.082253,0.10589,0.085553,0.15859,0.3195,0.13592,0.091055,0.22258,0.23399
0.57311,0.080853,0.10474,0.082253,0.1059,0.085555,0.15859,0.3195,0.13593,0.091055,0.22258,0.23401
0.57322,0.080856,0.10474,0.082255,0.10591,0.085566,0.1586,0.3195,0.13593,0.091065,0.22259,0.23403
0.57333,0.080857,0.10475,0.082265,0.10594,0.085586,0.1586,0.3195,0.13595,0.091092,0.22259,0.23403
0.57344,0.08087,0.10476,0.082271,0.10595,0.085591,0.15861,0.31951,0.13597,0.091102,0.22262,0.23406
0.57356,0.08088,0.1048,0.08228,0.10595,0.085604,0.15863,0.31951,0.13599,0.091145,0.22262,0.2341
0.57367,0.080882,0.10482,0.082287,0.10595,0.085606,0.15863,0.31952,0.13601,0.091202,0.22265,0.23411
0.57378,0.080883,0.10482,0.082303,0.10596,0.085611,0.15863,0.31952,0.13603,0.091262,0.22266,0.23411
0.57389,0.080911,0.10484,0.082306,0.10596,0.085617,0.15863,0.31952,0.13605,0.091283,0.22266,0.23413
0.574,0.080911,0.10486,0.082306,0.10597,0.085623,0.15863,0.31953,0.13606,0.091296,0.22266,0.23413
0.57411,0.08092,0.10486,0.082311,0.10598,0.085624,0.15863,0.31953,0.13607,0.0913,0.22269,0.23415
0.57422,0.080923,0.10489,0.082312,0.10598,0.08563,0.15864,0.31955,0.13607,0.091303,0.22269,0.23416
0.57433,0.080935,0.10489,0.082316,0.106,0.085643,0.15864,0.31956,0.13609,0.091306,0.22271,0.2342
0.57444,0.080941,0.10492,0.082321,0.106,0.085645,0.15865,0.31956,0.13612,0.091311,0.22273,0.2342
0.57456,0.080946,0.10492,0.082339,0.10601,0.085662,0.15865,0.31957,0.13613,0.091314,0.22273,0.23421
0.57467,0.080951,0.10493,0.082343,0.10601,0.085673,0.15865,0.31958,0.13613,0.091329,0.22274,0.23421
0.57478,0.080959,0.10493,0.082344,0.10602,0.085677,0.15865,0.31958,0.13614,0.091347,0.22275,0.23422
0.57489,0.080988,0.10493,0.082359,0.10602,0.085688,0.15866,0.31958,0.13614,0.09135,0.22276,0.23422
0.575,0.080991,0.10494,0.082372,0.10602,0.085693,0.15866,0.31959,0.13616,0.091405,0.22278,0.23423
0.57511,0.080994,0.10494,0.082374,0.10603,0.085695,0.15866,0.31961,0.13616,0.091415,0.2228,0.23424
0.57522,0.081016,0.10495,0.082375,0.10603,0.085698,0.15867,0.31961,0.13617,0.091437,0.22281,0.23424
0.57533,0.081017,0.10496,0.082375,0.10604,0.085705,0.15867,0.31961,0.13618,0.091442,0.22281,0.23424
0.57544,0.08103,0.10497,0.082379,0.10604,0.085707,0.15868,0.31961,0.13618,0.09151,0.22283,0.23425
0.57556,0.081044,0.10497,0.08238,0.10607,0.085714,0.15868,0.31962,0.13619,0.091556,0.22289,0.23427
0.57567,0.081076,0.10499,0.082383,0.10607,0.085716,0.15868,0.31962,0.1362,0.091593,0.22289,0.23427
0.57578,0.081081,0.10501,0.082406,0.10609,0.085728,0.15868,0.31963,0.13623,0.091607,0.2229,0.23432
0.57589,0.081085,0.10501,0.082418,0.10609,0.085729,0.15868,0.31963,0.13624,0.09163,0.2229,0.23434
0.576,0.081098,0.10501,0.082433,0.10609,0.085729,0.15868,0.31963,0.13624,0.091642,0.22291,0.23437
0.57611,0.081098,0.10503,0.082443,0.10609,0.085741,0.15869,0.31963,0.13624,0.091657,0.22292,0.23443
0.57622,0.081112,0.10503,0.082455,0.1061,0.085751,0.15869,0.31964,0.13626,0.091659,0.22292,0.23445
0.57633,0.081129,0.10504,0.082472,0.1061,0.085753,0.15869,0.31964,0.13626,0.091671,0.22294,0.23445
0.57644,0.081136,0.10504,0.082475,0.1061,0.085777,0.1587,0.31965,0.13628,0.091676,0.22295,0.23448
0.57656,0.081137,0.10504,0.082479,0.10611,0.085787,0.15871,0.31965,0.13629,0.091709,0.22296,0.23449
0.57667,0.081148,0.10505,0.082483,0.10612,0.085803,0.15871,0.31965,0.13629,0.091714,0.22296,0.2345
0.57678,0.081154,0.10505,0.082488,0.10613,0.085805,0.15872,0.31966,0.13631,0.091716,0.22296,0.23451
0.57689,0.08116,0.10505,0.082511,0.10614,0.085817,0.15872,0.31968,0.13632,0.091728,0.22296,0.23452
0.577,0.081163,0.10507,0.082517,0.10614,0.085819,0.15872,0.3197,0.13632,0.091731,0.22297,0.23452
0.57711,0.081193,0.10508,0.082565,0.10619,0.08582,0.15872,0.31972,0.13632,0.091743,0.22297,0.23453
0.57722,0.081207,0.1051,0.082566,0.10622,0.085824,0.15873,0.31972,0.13634,0.091748,0.22297,0.23454
0.57733,0.081221,0.1051,0.082589,0.10622,0.085829,0.15874,0.31972,0.13634,0.091753,0.22297,0.23454
0.57744,0.081232,0.10512,0.082589,0.10623,0.085834,0.15875,0.31973,0.13635,0.091767,0.22299,0.23455
0.57756,0.08124,0.10513,0.082609,0.10624,0.085834,0.15876,0.31973,0.13636,0.091828,0.22299,0.23458
0.57767,0.08125,0.10516,0.082619,0.10624,0.085835,0.15876,0.31973,0.13636,0.091832,0.223,0.23462
0.57778,0.081256,0.10516,0.082632,0.10625,0.085838,0.15876,0.31974,0.13637,0.091851,0.22301,0.23463
0.57789,0.081296,0.10517,0.082636,0.10626,0.085841,0.15876,0.31974,0.13639,0.09186,0.22302,0.23468
0.578,0.081298,0.10517,0.082637,0.10626,0.085877,0.15877,0.31974,0.1364,0.091873,0.22303,0.23468
0.57811,0.081307,0.10518,0.082646,0.10627,0.085895,0.15878,0.31977,0.1364,0.091884,0.22304,0.23469
0.57822,0.081315,0.10518,0.082649,0.10628,0.085914,0.15878,0.31978,0.1364,0.091894,0.22305,0.23469
0.57833,0.081319,0.10518,0.082653,0.10628,0.085924,0.15878,0.31978,0.1364,0.091929,0.22306,0.23469
0.57844,0.081324,0.10519,0.082674,0.10629,0.085934,0.15878,0.31979,0.13642,0.091929,0.22309,0.2347
0.57856,0.081352,0.1052,0.082688,0.1063,0.085935,0.15878,0.31979,0.13642,0.091935,0.22309,0.2347
0.57867,0.081352,0.10521,0.082695,0.1063,0.085982,0.15878,0.31979,0.13642,0.091949,0.22311,0.23471
0.57878,0.081353,0.10523,0.082696,0.10632,0.085987,0.15879,0.3198,0.13644,0.09196,0.22311,0.23471
0.57889,0.081362,0.10523,0.082699,0.10632,0.08599,0.15879,0.31981,0.13644,0.09197,0.22313,0.23473
0.579,0.081367,0.10523,0.08271,0.10633,0.085994,0.15879,0.31981,0.13647,0.091976,0.22314,0.23475
0.57911,0.081385,0.10525,0.082714,0.10634,0.085999,0.1588,0.31981,0.13648,0.091995,0.22314,0.23475
0.57922,0.081394,0.1053,0.082726,0.10635,0.086006,0.15881,0.31981,0.13648,0.091997,0.22314,0.23476
0.57933,0.081397,0.1053,0.082729,0.10636,0.08601,0.15882,0.31982,0.13649,0.092002,0.22317,0.23479
0.57944,0.081403,0.10531,0.08273,0.10638,0.086011,0.15882,0.31984,0.1365,0.092004,0.22318,0.23479
0.57956,0.081407,0.10532,0.082733,0.10638,0.086017,0.15883,0.31984,0.13652,0.092005,0.22318,0.23479
0.57967,0.081409,0.10533,0.082762,0.10639,0.086021,0.15884,0.31984,0.13653,0.092009,0.22319,0.23483
0.57978,0.081412,0.10534,0.082765,0.10642,0.086032,0.15884,0.31984,0.13653,0.092016,0.22319,0.23484
0.57989,0.081417,0.10535,0.082786,0.10642,0.086042,0.15886,0.31984,0.13657,0.092025,0.22323,0.23487
0.58,0.081423,0.10536,0.082796,0.10643,0.086075,0.15886,0.31986,0.13657,0.09204,0.22327,0.23489
0.58011,0.081443,0.10536,0.082818,0.10643,0.086086,0.15887,0.31987,0.13657,0.092063,0.22328,0.2349
0.58022,0.081491,0.10537,0.082829,0.10647,0.086087,0.15887,0.31987,0.13657,0.092077,0.22329,0.23491
0.58033,0.081495,0.10538,0.082846,0.10649,0.086093,0.15888,0.31987,0.13658,0.092078,0.22329,0.23494
0.58044,0.081497,0.10539,0.082851,0.10649,0.086117,0.15888,0.31987,0.13659,0.092084,0.22329,0.23496
0.58056,0.081498,0.10539,0.082872,0.10649,0.086126,0.15889,0.31987,0.1366,0.092085,0.2233,0.23497
0.58067,0.081502,0.10539,0.082876,0.10649,0.086133,0.15889,0.31987,0.13662,0.09209,0.2233,0.23499
0.58078,0.08151,0.10541,0.082878,0.1065,0.086146,0.15889,0.31988,0.13662,0.092113,0.2233,0.235
0.58089,0.08151,0.10542,0.082899,0.1065,0.086151,0.1589,0.31989,0.13663,0.092155,0.22331,0.23501
0.581,0.081544,0.10542,0.082899,0.10651,0.086164,0.1589,0.31989,0.13664,0.092165,0.22334,0.23504
0.58111,0.081548,0.10543,0.082899,0.10652,0.086164,0.1589,0.31989,0.13666,0.092173,0.22334,0.23506
0.58122,0.081562,0.10544,0.082901,0.10652,0.086167,0.1589,0.3199,0.13667,0.092199,0.22336,0.23508
0.58133,0.08159,0.10545,0.082909,0.10653,0.086167,0.15893,0.3199,0.13668,0.092247,0.22339,0.23508
0.58144,0.081609,0.10545,0.082927,0.10654,0.086175,0.15894,0.31991,0.13669,0.092284,0.22344,0.23509
0.58156,0.081628,0.10546,0.082939,0.10654,0.086181,0.15895,0.31991,0.1367,0.092293,0.22347,0.23515
0.58167,0.08164,0.10547,0.082948,0.10655,0.086191,0.15895,0.31992,0.13671,0.092358,0.22351,0.23516
0.58178,0.08165,0.10547,0.082959,0.10655,0.086195,0.15896,0.31992,0.13671,0.092371,0.22353,0.23518
0.58189,0.081655,0.10548,0.082985,0.10656,0.086205,0.15896,0.31992,0.13674,0.092375,0.22356,0.23519
0.582,0.081657,0.10548,0.082985,0.10656,0.086212,0.15897,0.31993,0.13674,0.092396,0.22357,0.2352
0.58211,0.081666,0.10549,0.082987,0.10658,0.086214,0.15898,0.31993,0.13674,0.092405,0.22361,0.23521
0.58222,0.081697,0.1055,0.082988,0.10659,0.086247,0.15898,0.31994,0.13674,0.09241,0.22362,0.23527
0.58233,0.081704,0.1055,0.082994,0.10662,0.08625,0.15898,0.31994,0.13674,0.092414,0.22363,0.23529
0.58244,0.081706,0.10552,0.083004,0.10662,0.08629,0.15899,0.31995,0.13675,0.092433,0.22364,0.23531
0.58256,0.081716,0.10552,0.083009,0.10662,0.086295,0.15899,0.31995,0.13675,0.092462,0.22366,0.23532
0.58267,0.081717,0.10553,0.08304,0.10662,0.086297,0.159,0.31995,0.13676,0.092463,0.22368,0.23533
0.58278,0.081739,0.10554,0.083093,0.10663,0.086311,0.159,0.31996,0.13678,0.092468,0.22368,0.23536
0.58289,0.081764,0.10555,0.083098,0.10666,0.086323,0.159,0.31999,0.13679,0.092473,0.2237,0.23538
0.583,0.081767,0.10555,0.083117,0.10666,0.086324,0.159,0.31999,0.13679,0.092479,0.22371,0.23538
0.58311,0.081768,0.10557,0.083119,0.10669,0.086329,0.159,0.31999,0.1368,0.092502,0.22372,0.23538
0.58322,0.081797,0.10558,0.08312,0.1067,0.086332,0.15901,0.32,0.13681,0.092543,0.22375,0.23539
0.58333,0.081805,0.1056,0.083124,0.10671,0.086333,0.15901,0.32001,0.13681,0.092564,0.22375,0.23539
0.58344,0.081832,0.10562,0.08314,0.10671,0.08634,0.15901,0.32001,0.13681,0.092585,0.22375,0.23541
0.58356,0.08186,0.10564,0.083149,0.10671,0.086353,0.15902,0.32001,0.13683,0.092592,0.22377,0.23542
0.58367,0.08187,0.10567,0.083152,0.10671,0.086369,0.15902,0.32002,0.13684,0.092642,0.22378,0.23543
0.58378,0.08192,0.10568,0.083161,0.10671,0.0864,0.15902,0.32002,0.13684,0.092651,0.22378,0.23543
0.58389,0.081927,0.10569,0.083171,0.10672,0.086408,0.15903,0.32003,0.13684,0.092676,0.22379,0.23545
0.584,0.081935,0.1057,0.083175,0.10672,0.086411,0.15904,0.32003,0.13684,0.092764,0.22381,0.23546
0.58411,0.081943,0.1057,0.083202,0.10673,0.086429,0.15904,0.32003,0.13685,0.09277,0.22385,0.23547
0.58422,0.081955,0.10571,0.083217,0.10674,0.086442,0.15904,0.32004,0.13685,0.092775,0.22386,0.23549
0.58433,0.08196,0.10572,0.08322,0.10675,0.086447,0.15905,0.32004,0.13686,0.092786,0.22387,0.23549
0.58444,0.08197,0.10574,0.083244,0.10677,0.086462,0.15905,0.32005,0.13686,0.092797,0.22388,0.2355
0.58456,0.081972,0.10576,0.083246,0.10677,0.08647,0.15906,0.32005,0.13687,0.092837,0.22389,0.2355
0.58467,0.081984,0.10576,0.08325,0.10677,0.086475,0.15906,0.32006,0.13687,0.092851,0.22389,0.2355
0.58478,0.082007,0.10579,0.083253,0.10679,0.086479,0.15908,0.32006,0.13688,0.092855,0.22393,0.23551
0.58489,0.082012,0.10579,0.08326,0.1068,0.08649,0.15908,0.32007,0.13689,0.09286,0.22395,0.23554
0.585,0.082021,0.10579,0.083266,0.10681,0.086499,0.15909,0.32009,0.13692,0.092865,0.22395,0.23556
0.58511,0.082036,0.1058,0.083271,0.10682,0.086501,0.1591,0.3201,0.13693,0.092889,0.22397,0.23557
0.58522,0.082049,0.10581,0.083273,0.10684,0.086521,0.1591,0.3201,0.13693,0.092896,0.22398,0.23569
0.58533,0.082053,0.10581,0.083279,0.10685,0.086521,0.1591,0.32011,0.13693,0.092906,0.22399,0.23569
0.58544,0.082053,0.10582,0.083284,0.10686,0.086555,0.15911,0.32011,0.13695,0.092927,0.224,0.23569
0.58556,0.08206,0.10583,0.083286,0.10687,0.086574,0.15912,0.32012,0.13695,0.092932,0.224,0.23573
0.58567,0.082066,0.10583,0.083315,0.10689,0.086575,0.15912,0.32012,0.13696,0.092949,0.22401,0.23574
0.58578,0.082071,0.10584,0.083326,0.10691,0.086586,0.15913,0.32012,0.13696,0.092987,0.22403,0.23577
0.58589,0.082071,0.10584,0.083356,0.10692,0.086614,0.15914,0.32013,0.13697,0.09299,0.22403,0.23578
0.586,0.082083,0.10585,0.083357,0.10693,0.086617,0.15914,0.32014,0.13698,0.092999,0.22405,0.23578
0.58611,0.082086,0.10585,0.083364,0.10694,0.08662,0.15914,0.32014,0.13698,0.093012,0.22406,0.23579
0.58622,0.082087,0.10586,0.08339,0.10695,0.086636,0.15915,0.32014,0.13698,0.093036,0.22406,0.23581
0.58633,0.0821,0.10586,0.08339,0.10695,0.086636,0.15915,0.32016,0.13699,0.093043,0.22408,0.23581
0.58644,0.082102,0.10588,0.083405,0.10698,0.086653,0.15915,0.32016,0.137,0.093088,0.2241,0.23583
0.58656,0.082105,0.10589,0.083405,0.10698,0.086665,0.15916,0.32017,0.137,0.093145,0.22415,0.23583
0.58667,0.08212,0.1059,0.083422,0.10699,0.086678,0.15916,0.32017,0.13701,0.093145,0.22415,0.23583
0.58678,0.082121,0.10591,0.083426,0.107,0.086709,0.15916,0.32018,0.13701,0.093161,0.22418,0.23585
0.58689,0.08213,0.10592,0.083456,0.10701,0.086737,0.15917,0.32018,0.13702,0.093168,0.22419,0.23585
0.587,0.082138,0.10595,0.083463,0.10701,0.086742,0.15918,0.3202,0.13702,0.093173,0.22419,0.23588
0.58711,0.08214,0.10595,0.083486,0.10701,0.086755,0.15919,0.3202,0.13703,0.093178,0.22419,0.23588
0.58722,0.082147,0.10595,0.083489,0.10703,0.086766,0.1592,0.3202,0.13704,0.093222,0.22422,0.23588
0.58733,0.082176,0.10596,0.083492,0.10705,0.086773,0.1592,0.3202,0.13704,0.093277,0.22423,0.23589
0.58744,0.082195,0.10596,0.083503,0.10708,0.086784,0.1592,0.3202,0.13705,0.093301,0.22423,0.23592
0.58756,0.08222,0.10597,0.083515,0.1071,0.08679,0.1592,0.32021,0.13707,0.093309,0.22429,0.23595
0.58767,0.082229,0.10597,0.08352,0.10714,0.086806,0.15921,0.32021,0.13709,0.093314,0.22429,0.23596
0.58778,0.082266,0.10597,0.083542,0.10715,0.08684,0.15921,0.32021,0.1371,0.093315,0.22429,0.23597
0.58789,0.082286,0.10597,0.083568,0.10716,0.086856,0.15922,0.32022,0.13711,0.093335,0.2243,0.23597
0.588,0.082295,0.10597,0.083574,0.10717,0.086858,0.15922,0.32022,0.13711,0.093342,0.2243,0.23599
0.58811,0.082311,0.10601,0.083578,0.10717,0.086869,0.15922,0.32022,0.13712,0.093356,0.22431,0.23604
0.58822,0.082318,0.10603,0.083582,0.10719,0.086872,0.15923,0.32023,0.13716,0.093414,0.22431,0.23606
0.58833,0.082333,0.10604,0.083606,0.10719,0.086898,0.15923,0.32023,0.13716,0.093419,0.22432,0.23608
0.58844,0.08234,0.10605,0.083616,0.10721,0.086904,0.15923,0.32024,0.13716,0.093421,0.22432,0.23609
0.58856,0.08234,0.10605,0.083621,0.10721,0.086913,0.15923,0.32025,0.13717,0.093428,0.22432,0.23611
0.58867,0.082349,0.10606,0.083663,0.10724,0.086917,0.15923,0.32026,0.13718,0.093429,0.22434,0.23613
0.58878,0.082351,0.10606,0.083664,0.10725,0.086926,0.15924,0.32028,0.13719,0.093457,0.22434,0.23616
0.58889,0.082351,0.10607,0.083682,0.10728,0.086943,0.15924,0.32028,0.13723,0.09348,0.22435,0.23617
0.589,0.082355,0.10608,0.08369,0.10728,0.086972,0.15924,0.32029,0.13725,0.093493,0.22436,0.23619
0.58911,0.082406,0.10609,0.083693,0.10729,0.086984,0.15925,0.32029,0.13726,0.093504,0.22436,0.2362
0.58922,0.082409,0.1061,0.083697,0.1073,0.086988,0.15925,0.3203,0.13726,0.093516,0.22437,0.23621
0.58933,0.082421,0.10611,0.083717,0.1073,0.086992,0.15925,0.32032,0.13728,0.093531,0.22438,0.23621
0.58944,0.082426,0.10612,0.083757,0.10731,0.087001,0.15925,0.32033,0.13729,0.093568,0.22439,0.23622
0.58956,0.082426,0.10613,0.083765,0.10732,0.087001,0.15926,0.32033,0.1373,0.09357,0.22439,0.23623
0.58967,0.082431,0.10615,0.083766,0.10736,0.08702,0.15926,0.32034,0.1373,0.093598,0.22441,0.23624
0.58978,0.082446,0.10615,0.083776,0.10736,0.087026,0.15928,0.32035,0.13731,0.093623,0.22441,0.23626
0.58989,0.082465,0.10617,0.083779,0.10736,0.087064,0.15928,0.32035,0.13731,0.093661,0.22441,0.23634
0.59,0.082477,0.10617,0.08379,0.10737,0.087093,0.15928,0.32036,0.13735,0.093679,0.22442,0.23636
0.59011,0.082478,0.10618,0.083801,0.10737,0.087115,0.15928,0.32036,0.13735,0.093683,0.22443,0.23636
0.59022,0.082489,0.10619,0.083812,0.10739,0.087117,0.15929,0.32037,0.13736,0.093731,0.22443,0.23636
0.59033,0.082518,0.1062,0.083838,0.1074,0.087158,0.1593,0.32038,0.13738,0.093732,0.22443,0.23638
0.59044,0.082522,0.10621,0.083845,0.10741,0.087162,0.1593,0.32038,0.13742,0.093761,0.22444,0.23638
0.59056,0.082526,0.10622,0.083847,0.10741,0.087164,0.1593,0.32038,0.13744,0.093766,0.22444,0.23638
0.59067,0.082562,0.10623,0.083871,0.10741,0.087206,0.15932,0.3204,0.13744,0.093784,0.22445,0.23639
0.59078,0.082564,0.10624,0.083889,0.10742,0.087217,0.15932,0.3204,0.13744,0.093787,0.22447,0.23639
0.59089,0.082574,0.10624,0.083904,0.10742,0.08722,0.15934,0.3204,0.13744,0.093871,0.22451,0.23641
0.591,0.082575,0.10625,0.083914,0.10743,0.087221,0.15935,0.3204,0.13745,0.09389,0.22451,0.23641
0.59111,0.08259,0.10626,0.083922,0.10744,0.087224,0.15936,0.3204,0.13745,0.093896,0.22452,0.23641
0.59122,0.08259,0.10626,0.083926,0.10744,0.087227,0.15936,0.32041,0.13746,0.093905,0.22452,0.23642
0.59133,0.082599,0.10627,0.083927,0.10745,0.087244,0.15936,0.32041,0.13748,0.09391,0.22453,0.23643
0.59144,0.082605,0.10628,0.083941,0.10747,0.087248,0.15937,0.32041,0.13749,0.093926,0.22453,0.23643
0.59156,0.082605,0.10628,0.083941,0.10748,0.087253,0.15937,0.32042,0.1375,0.093984,0.22454,0.23644
0.59167,0.082606,0.10628,0.083945,0.10749,0.087265,0.15937,0.32043,0.1375,0.094016,0.22454,0.23644
0.59178,0.082613,0.1063,0.08395,0.1075,0.087287,0.15937,0.32043,0.1375,0.094054,0.22455,0.23644
0.59189,0.082626,0.10631,0.083966,0.1075,0.087298,0.15937,0.32043,0.13751,0.094059,0.22458,0.23644
0.592,0.082638,0.10632,0.083967,0.1075,0.087299,0.15938,0.32043,0.13752,0.094062,0.22461,0.23647
0.59211,0.082655,0.10632,0.083971,0.10752,0.087313,0.15938,0.32044,0.13753,0.094089,0.22461,0.23648
0.59222,0.082655,0.10632,0.083979,0.10755,0.087316,0.15939,0.32045,0.13754,0.094098,0.22462,0.23648
0.59233,0.08267,0.10633,0.083983,0.10757,0.08733,0.15939,0.32046,0.13754,0.094131,0.22462,0.2365
0.59244,0.082688,0.10634,0.084003,0.10758,0.087341,0.15939,0.32046,0.13755,0.094139,0.22463,0.23651
0.59256,0.08271,0.10635,0.084019,0.10759,0.087342,0.1594,0.32046,0.13756,0.094187,0.22464,0.23655
0.59267,0.082722,0.10638,0.084052,0.1076,0.087343,0.1594,0.32047,0.13759,0.09419,0.22465,0.23655
0.59278,0.082736,0.1064,0.084053,0.10761,0.087351,0.15941,0.32047,0.1376,0.094224,0.22467,0.23658
0.59289,0.082744,0.10641,0.084072,0.10761,0.087385,0.15942,0.32048,0.1376,0.09427,0.22468,0.23661
0.593,0.082744,0.10642,0.084077,0.10761,0.087391,0.15942,0.32048,0.13761,0.094301,0.22468,0.23662
0.59311,0.082785,0.10643,0.084082,0.10762,0.087403,0.15943,0.32048,0.13764,0.094318,0.22469,0.23665
0.59322,0.082789,0.10644,0.084083,0.10765,0.087405,0.15943,0.32048,0.13766,0.094335,0.22471,0.23667
0.59333,0.082796,0.10647,0.084086,0.10766,0.087425,0.15944,0.32049,0.13766,0.094337,0.22475,0.23667
0.59344,0.082799,0.10647,0.084088,0.10771,0.08743,0.15944,0.32049,0.13768,0.09434,0.22477,0.23668
0.59356,0.0828,0.10651,0.084105,0.10771,0.087453,0.15944,0.32049,0.13769,0.094348,0.22478,0.23669
0.59367,0.082803,0.10653,0.084113,0.10772,0.08748,0.15944,0.3205,0.1377,0.094352,0.22478,0.2367
0.59378,0.082812,0.10653,0.084117,0.10775,0.087481,0.15945,0.32051,0.1377,0.09437,0.22479,0.23674
0.59389,0.082813,0.10653,0.084118,0.10776,0.087484,0.15945,0.32051,0.13773,0.094378,0.2248,0.23674
0.594,0.082817,0.10657,0.084126,0.10776,0.087493,0.15945,0.32052,0.13773,0.094387,0.22481,0.23678
0.59411,0.082832,0.10658,0.084164,0.10776,0.087494,0.15947,0.32055,0.13774,0.094417,0.22481,0.23682
0.59422,0.082847,0.10658,0.084164,0.10777,0.087516,0.15947,0.32056,0.13775,0.094431,0.22481,0.23683
0.59433,0.08286,0.10659,0.084173,0.10779,0.087539,0.15948,0.32056,0.13775,0.094467,0.22482,0.23684
0.59444,0.082862,0.10663,0.084175,0.10779,0.087559,0.15948,0.32057,0.13776,0.094491,0.22483,0.23685
0.59456,0.082884,0.10663,0.084182,0.10781,0.087578,0.15948,0.32057,0.13776,0.094509,0.22484,0.23686
0.59467,0.082902,0.10664,0.084217,0.10782,0.087583,0.15949,0.32058,0.13777,0.09453,0.22485,0.23688
0.59478,0.082913,0.10665,0.084222,0.10782,0.087598,0.15949,0.32058,0.13778,0.094625,0.22487,0.23692
0.59489,0.082915,0.10666,0.084224,0.10784,0.087609,0.1595,0.3206,0.13778,0.094646,0.22488,0.23694
0.595,0.082928,0.10666,0.084226,0.10784,0.087615,0.1595,0.32062,0.13778,0.09467,0.22488,0.237
0.59511,0.082934,0.10666,0.084239,0.10784,0.087636,0.15951,0.32062,0.1378,0.094714,0.22488,0.23701
0.59522,0.08294,0.10667,0.084247,0.10785,0.087637,0.15951,0.32063,0.1378,0.094733,0.22489,0.23702
0.59533,0.082944,0.10668,0.08427,0.10785,0.087643,0.15951,0.32063,0.13781,0.094756,0.22494,0.23704
0.59544,0.082948,0.10668,0.084283,0.10787,0.087644,0.15952,0.32064,0.13782,0.094804,0.22495,0.23707
0.59556,0.082963,0.10668,0.084295,0.10788,0.08766,0.15952,0.32064,0.13782,0.094817,0.22496,0.23713
0.59567,0.082988,0.1067,0.084297,0.1079,0.087666,0.15952,0.32065,0.13783,0.094826,0.22498,0.23714
0.59578,0.082989,0.1067,0.0843,0.10793,0.087703,0.15953,0.32065,0.13784,0.094842,0.22502,0.23717
0.59589,0.08301,0.10671,0.084316,0.10794,0.087719,0.15953,0.32065,0.13784,0.094855,0.22503,0.23718
0.596,0.083013,0.10674,0.084356,0.10794,0.087729,0.15954,0.32065,0.13785,0.094879,0.22504,0.23719
0.59611,0.083014,0.10674,0.084356,0.10796,0.087757,0.15954,0.32066,0.13785,0.094892,0.22504,0.23722
0.59622,0.083023,0.10674,0.084368,0.10796,0.087763,0.15954,0.32067,0.13787,0.094913,0.22506,0.23723
0.59633,0.083043,0.10675,0.084379,0.10797,0.087771,0.15954,0.32068,0.13789,0.094933,0.22507,0.23725
0.59644,0.083082,0.10677,0.08439,0.10797,0.087772,0.15955,0.32068,0.13791,0.094944,0.22508,0.23728
0.59656,0.083083,0.10679,0.084402,0.10798,0.087792,0.15955,0.32069,0.13791,0.094964,0.2251,0.23729
0.59667,0.083096,0.10679,0.084403,0.10798,0.087793,0.15955,0.3207,0.13792,0.094967,0.2251,0.23732
0.59678,0.083102,0.1068,0.084415,0.10799,0.087801,0.15955,0.3207,0.13793,0.095,0.22511,0.23732
0.59689,0.083118,0.10681,0.084418,0.108,0.087831,0.15955,0.32071,0.13795,0.095024,0.22512,0.23733
0.597,0.083126,0.10681,0.084447,0.10801,0.087837,0.15955,0.32071,0.13795,0.095052,0.22513,0.23733
0.59711,0.083153,0.10682,0.084448,0.10803,0.087843,0.15956,0.32071,0.13795,0.095052,0.22513,0.23737
0.59722,0.083171,0.10683,0.084483,0.10805,0.087848,0.15956,0.32072,0.13796,0.095065,0.22514,0.23737
0.59733,0.083175,0.10684,0.084485,0.10806,0.087851,0.15957,0.32075,0.13796,0.095067,0.22515,0.2374
0.59744,0.083198,0.10685,0.084509,0.10807,0.087855,0.15957,0.32075,0.13796,0.095082,0.22515,0.23742
0.59756,0.083209,0.10686,0.084542,0.10808,0.087862,0.15957,0.32076,0.13799,0.09511,0.22517,0.23746
0.59767,0.083237,0.10686,0.084543,0.10809,0.0879,0.15957,0.32076,0.13801,0.095119,0.22519,0.23747
0.59778,0.083256,0.10686,0.084546,0.1081,0.087911,0.15957,0.32076,0.13801,0.095131,0.22521,0.2375
0.59789,0.083262,0.10687,0.084557,0.1081,0.087923,0.15957,0.32077,0.13802,0.095133,0.22521,0.23754
0.598,0.083262,0.1069,0.084558,0.10812,0.087934,0.15958,0.32077,0.13802,0.095145,0.22521,0.23754
0.59811,0.083274,0.1069,0.084559,0.10813,0.087945,0.15958,0.32078,0.13802,0.095176,0.22522,0.23755
0.59822,0.083277,0.1069,0.084566,0.10813,0.08795,0.15958,0.3208,0.13803,0.095242,0.22522,0.23755
0.59833,0.083288,0.1069,0.084575,0.10814,0.087957,0.15958,0.3208,0.13804,0.095275,0.22524,0.23756
0.59844,0.083315,0.10691,0.08458,0.10815,0.087969,0.15958,0.3208,0.13806,0.095286,0.22525,0.23759
0.59856,0.083315,0.10691,0.084599,0.10815,0.087998,0.15958,0.32081,0.13806,0.0953,0.22526,0.2376
0.59867,0.083317,0.10692,0.084606,0.10817,0.088014,0.15958,0.32083,0.13807,0.095304,0.22526,0.23764
0.59878,0.083319,0.10694,0.084606,0.10818,0.088022,0.15958,0.32085,0.13807,0.095351,0.22526,0.23766
0.59889,0.083331,0.10694,0.084612,0.1082,0.088025,0.15959,0.32085,0.13808,0.095351,0.22528,0.23767
0.599,0.083375,0.10696,0.08462,0.10822,0.088027,0.15959,0.32085,0.13809,0.095361,0.22529,0.23767
0.59911,0.083376,0.10696,0.084624,0.10822,0.088041,0.15959,0.32087,0.13812,0.095372,0.22531,0.23772
0.59922,0.083393,0.10697,0.084626,0.10823,0.088054,0.1596,0.32087,0.13812,0.095464,0.22532,0.23773
0.59933,0.083402,0.10698,0.08463,0.10824,0.088058,0.1596,0.32088,0.13813,0.095475,0.22532,0.23776
0.59944,0.083405,0.10699,0.084654,0.10825,0.088065,0.1596,0.32088,0.13814,0.095533,0.22536,0.23776
0.59956,0.083423,0.107,0.08466,0.10825,0.088067,0.1596,0.32089,0.13814,0.095546,0.22536,0.23777
0.59967,0.08343,0.107,0.084661,0.10826,0.088112,0.15961,0.3209,0.13815,0.0956,0.22537,0.2378
0.59978,0.08344,0.10701,0.084663,0.10829,0.088113,0.15962,0.3209,0.13816,0.095641,0.2254,0.23781
0.59989,0.083456,0.10702,0.084665,0.10829,0.088149,0.15962,0.32091,0.13816,0.095653,0.22541,0.23784
0.6,0.083458,0.10703,0.084697,0.10829,0.088152,0.15962,0.32091,0.13817,0.095659,0.22543,0.23788
0.60011,0.083465,0.10703,0.084702,0.1083,0.088153,0.15963,0.32091,0.13819,0.095665,0.22543,0.23792
0.60022,0.083482,0.10705,0.084713,0.10831,0.088155,0.15963,0.32093,0.13819,0.09567,0.22544,0.23798
0.60033,0.083484,0.10708,0.084729,0.10832,0.088158,0.15963,0.32094,0.13819,0.095708,0.22544,0.23798
0.60044,0.083489,0.1071,0.084739,0.10835,0.08818,0.15963,0.32095,0.13819,0.095719,0.22545,0.23799
0.60056,0.083489,0.1071,0.084749,0.10837,0.088188,0.15963,0.32097,0.1382,0.095724,0.22545,0.23799
0.60067,0.083504,0.10711,0.084756,0.10837,0.088202,0.15966,0.32097,0.1382,0.095724,0.22545,0.238
0.60078,0.08351,0.10712,0.084762,0.1084,0.088207,0.15966,0.32097,0.1382,0.095742,0.22546,0.23801
0.60089,0.083515,0.10713,0.084777,0.1084,0.08823,0.15966,0.32098,0.1382,0.095765,0.22547,0.23801
0.601,0.083562,0.10713,0.084781,0.10841,0.088232,0.15966,0.32098,0.1382,0.095773,0.22547,0.23802
0.60111,0.083562,0.10715,0.084788,0.10842,0.088237,0.15967,0.32098,0.13823,0.095785,0.22547,0.23806
0.60122,0.083563,0.10715,0.084794,0.10842,0.088248,0.15968,0.32099,0.13827,0.095832,0.22548,0.23806
0.60133,0.083575,0.10715,0.084798,0.10845,0.088269,0.15969,0.32099,0.13828,0.095849,0.22548,0.23808
0.60144,0.083578,0.10717,0.0848,0.10845,0.088276,0.15969,0.32099,0.13829,0.09585,0.22549,0.23809
0.60156,0.083591,0.10718,0.0848,0.10845,0.088318,0.15969,0.321,0.13829,0.095859,0.22553,0.23811
0.60167,0.0836,0.10719,0.084817,0.10846,0.088324,0.15969,0.321,0.1383,0.095869,0.22553,0.23815
0.60178,0.083602,0.10719,0.084824,0.10846,0.088353,0.15969,0.321,0.1383,0.095921,0.22553,0.23815
0.60189,0.083608,0.1072,0.084839,0.10847,0.088356,0.1597,0.32102,0.1383,0.095926,0.22554,0.23816
0.602,0.083622,0.10722,0.084843,0.10847,0.088379,0.1597,0.32102,0.13832,0.096004,0.22555,0.23816
0.60211,0.083625,0.10723,0.084845,0.10847,0.088388,0.1597,0.32102,0.13836,0.096056,0.22556,0.23817
0.60222,0.083625,0.10724,0.084862,0.10852,0.088389,0.1597,0.32104,0.13838,0.096099,0.22558,0.23817
0.60233,0.08363,0.10724,0.084878,0.10853,0.08839,0.15971,0.32105,0.13839,0.096103,0.2256,0.23818
0.60244,0.083634,0.10725,0.084882,0.10854,0.088399,0.15971,0.32105,0.13841,0.096104,0.2256,0.2382
0.60256,0.083668,0.10729,0.084886,0.10858,0.0884,0.15972,0.32106,0.13842,0.09611,0.22562,0.23821
0.60267,0.083673,0.1073,0.084889,0.10859,0.088414,0.15972,0.32107,0.13842,0.096122,0.22562,0.23821
0.60278,0.083676,0.10731,0.084906,0.1086,0.088421,0.15972,0.32108,0.13843,0.096149,0.22563,0.23823
0.60289,0.083702,0.10732,0.084921,0.1086,0.088426,0.15972,0.32108,0.13846,0.096153,0.22565,0.23824
0.603,0.083712,0.10733,0.084922,0.10861,0.088433,0.15972,0.32108,0.13847,0.096195,0.22566,0.23824
0.60311,0.083745,0.10735,0.084944,0.10861,0.088433,0.15973,0.32109,0.13849,0.096212,0.22567,0.23825
0.60322,0.083746,0.10738,0.084948,0.10861,0.088437,0.15973,0.32109,0.13849,0.096216,0.22568,0.23829
0.60333,0.08375,0.10738,0.084954,0.10861,0.088457,0.15973,0.3211,0.13852,0.096227,0.22568,0.23829
0.60344,0.083752,0.1074,0.084967,0.10861,0.088466,0.15974,0.3211,0.13853,0.09627,0.22569,0.23829
0.60356,0.083754,0.1074,0.084979,0.10863,0.088484,0.15974,0.32111,0.13857,0.096289,0.22569,0.23831
0.60367,0.083759,0.10742,0.084994,0.10863,0.088485,0.15975,0.32112,0.13857,0.096318,0.22573,0.23835
0.60378,0.083759,0.10743,0.085002,0.10864,0.088532,0.15975,0.32112,0.13857,0.096359,0.22575,0.23835
0.60389,0.083773,0.10744,0.085016,0.10865,0.088538,0.15976,0.32113,0.13858,0.096362,0.22576,0.2384
0.604,0.083781,0.10744,0.085016,0.10865,0.088538,0.15976,0.32114,0.13858,0.096379,0.22577,0.2384
0.60411,0.083793,0.10746,0.085047,0.10866,0.088541,0.15976,0.32114,0.1386,0.096412,0.22579,0.23842
0.60422,0.083794,0.10747,0.08506,0.10869,0.088545,0.15977,0.32114,0.1386,0.096432,0.2258,0.23844
0.60433,0.083799,0.10747,0.085082,0.10869,0.08855,0.15977,0.32114,0.13861,0.096451,0.2258,0.23844
0.60444,0.083799,0.10748,0.085095,0.10871,0.088558,0.15977,0.32116,0.13861,0.096464,0.22583,0.23845
0.60456,0.083807,0.10749,0.085095,0.10871,0.088572,0.15978,0.32116,0.13863,0.096498,0.22584,0.23847
0.60467,0.083811,0.10749,0.085122,0.10872,0.088574,0.15978,0.32117,0.13864,0.09652,0.22586,0.23854
0.60478,0.083821,0.10749,0.085124,0.10875,0.088576,0.15979,0.32117,0.13865,0.096592,0.22586,0.23854
0.60489,0.083825,0.1075,0.085143,0.10875,0.088578,0.1598,0.32117,0.13868,0.096618,0.22587,0.23854
0.605,0.083829,0.10751,0.085151,0.10878,0.088598,0.1598,0.32117,0.13868,0.096651,0.22587,0.23855
0.60511,0.08383,0.10752,0.085151,0.10879,0.088608,0.15981,0.32117,0.13869,0.096686,0.22589,0.23856
0.60522,0.083832,0.10753,0.085166,0.10882,0.088613,0.15981,0.32119,0.13869,0.096705,0.22591,0.23868
0.60533,0.083849,0.10754,0.085167,0.10883,0.088652,0.15982,0.32119,0.13872,0.09674,0.22591,0.23868
0.60544,0.08385,0.10755,0.085168,0.10883,0.088671,0.15982,0.3212,0.13873,0.096742,0.22592,0.23869
0.60556,0.083867,0.10756,0.085177,0.10883,0.088673,0.15982,0.3212,0.13873,0.096761,0.22592,0.23872
0.60567,0.0839,0.10757,0.08518,0.10886,0.088701,0.15983,0.3212,0.13873,0.096775,0.22592,0.23873
0.60578,0.08391,0.10757,0.085185,0.10887,0.088712,0.15983,0.3212,0.13874,0.096797,0.22595,0.23875
0.60589,0.083929,0.10757,0.08519,0.10887,0.088724,0.15984,0.32122,0.13875,0.096853,0.22595,0.23876
0.606,0.083942,0.10758,0.085203,0.10888,0.088731,0.15985,0.32122,0.13875,0.096885,0.22595,0.23885
0.60611,0.083945,0.10758,0.085208,0.10894,0.088743,0.15985,0.32122,0.13876,0.096892,0.22596,0.23888
0.60622,0.083949,0.10759,0.085242,0.10896,0.088755,0.15986,0.32123,0.13878,0.096928,0.22598,0.23889
0.60633,0.083955,0.10761,0.085281,0.10897,0.088757,0.15986,0.32123,0.13882,0.096966,0.22599,0.23889
0.60644,0.083967,0.10763,0.085282,0.10898,0.088763,0.15986,0.32123,0.13882,0.096978,0.226,0.2389
0.60656,0.083982,0.10765,0.085289,0.109,0.088764,0.15986,0.32123,0.13884,0.096983,0.226,0.2389
0.60667,0.08399,0.10765,0.085298,0.10901,0.08878,0.15987,0.32123,0.13885,0.096991,0.22603,0.23891
0.60678,0.083997,0.10767,0.085298,0.10904,0.08883,0.15989,0.32124,0.13887,0.096996,0.22603,0.23893
0.60689,0.084035,0.10767,0.085299,0.10905,0.088836,0.1599,0.32124,0.13891,0.097013,0.22607,0.23893
0.607,0.084055,0.10768,0.085301,0.10906,0.088839,0.15991,0.32124,0.13895,0.097016,0.22607,0.23893
0.60711,0.084084,0.10771,0.085302,0.10907,0.088859,0.15992,0.32125,0.13895,0.097051,0.2261,0.23893
0.60722,0.084087,0.10771,0.085314,0.10908,0.088898,0.15993,0.32126,0.13895,0.097121,0.2261,0.23895
0.60733,0.084113,0.10771,0.08532,0.1091,0.088899,0.15993,0.32126,0.13896,0.097131,0.2261,0.23895
0.60744,0.084144,0.10771,0.085327,0.10911,0.0889,0.15994,0.32126,0.13898,0.097139,0.2261,0.23896
0.60756,0.084146,0.10771,0.085327,0.10912,0.088905,0.15994,0.32127,0.13899,0.097154,0.2261,0.23897
0.60767,0.084226,0.10774,0.085337,0.10913,0.08891,0.15994,0.32127,0.13899,0.097166,0.22614,0.23901
0.60778,0.084257,0.10775,0.085339,0.10914,0.088911,0.15994,0.32128,0.139,0.097191,0.22616,0.23901
0.60789,0.084259,0.10776,0.08534,0.10915,0.088921,0.15995,0.32128,0.139,0.097191,0.22617,0.23902
0.608,0.084265,0.10776,0.085345,0.10916,0.088926,0.15995,0.3213,0.13901,0.097198,0.22618,0.23903
0.60811,0.084265,0.10778,0.085353,0.10916,0.088927,0.15995,0.3213,0.13904,0.097209,0.22618,0.23903
0.60822,0.084275,0.10778,0.085372,0.10918,0.088943,0.15995,0.3213,0.13907,0.097222,0.2262,0.23903
0.60833,0.084279,0.10778,0.085393,0.10918,0.088958,0.15996,0.3213,0.13908,0.097257,0.22621,0.23903
0.60844,0.084287,0.10779,0.085403,0.10919,0.088983,0.15996,0.3213,0.13909,0.097261,0.22626,0.23906
0.60856,0.084311,0.10779,0.085406,0.10919,0.088986,0.15996,0.3213,0.13909,0.097279,0.22626,0.23909
0.60867,0.084315,0.10784,0.085421,0.1092,0.089002,0.15996,0.32131,0.1391,0.097309,0.22626,0.23911
0.60878,0.084332,0.10784,0.085425,0.10921,0.089007,0.15996,0.32132,0.1391,0.097328,0.22628,0.23912
0.60889,0.084342,0.10787,0.085441,0.10921,0.089007,0.15997,0.32132,0.13911,0.097345,0.22629,0.23912
0.609,0.084359,0.10791,0.085482,0.10922,0.089057,0.15998,0.32133,0.13911,0.097362,0.22629,0.23913
0.60911,0.084382,0.10792,0.085485,0.10922,0.089065,0.15998,0.32135,0.13912,0.09739,0.22629,0.23913
0.60922,0.084389,0.10793,0.085486,0.10922,0.089068,0.15999,0.32136,0.13914,0.097406,0.2263,0.23913
0.60933,0.084407,0.10794,0.085487,0.10924,0.089068,0.15999,0.32136,0.13914,0.097414,0.2263,0.23914
0.60944,0.084411,0.10794,0.08551,0.10924,0.089072,0.16,0.32137,0.13916,0.097428,0.22631,0.23916
0.60956,0.084412,0.10795,0.085513,0.10926,0.089076,0.16001,0.32137,0.13916,0.097446,0.22631,0.23917
0.60967,0.084415,0.10795,0.085523,0.10927,0.089087,0.16001,0.32138,0.13917,0.097451,0.22632,0.23919
0.60978,0.084419,0.10799,0.085527,0.10928,0.089099,0.16002,0.32138,0.13918,0.097452,0.22633,0.2392
0.60989,0.084436,0.10799,0.08554,0.10928,0.089104,0.16003,0.32138,0.13919,0.097482,0.22634,0.2392
0.61,0.084445,0.10799,0.08554,0.10932,0.089107,0.16003,0.32138,0.13919,0.097643,0.22634,0.23921
0.61011,0.084453,0.10802,0.085544,0.10933,0.089115,0.16003,0.32139,0.1392,0.097707,0.22636,0.23924
0.61022,0.084454,0.10802,0.085551,0.10933,0.089117,0.16004,0.32139,0.1392,0.097714,0.22637,0.23929
0.61033,0.084455,0.10802,0.085557,0.10935,0.08912,0.16005,0.3214,0.13922,0.097735,0.22637,0.2393
0.61044,0.084474,0.10804,0.085568,0.10935,0.089128,0.16005,0.3214,0.13928,0.097784,0.22638,0.23931
0.61056,0.084483,0.10804,0.08557,0.10936,0.089128,0.16005,0.3214,0.13928,0.097807,0.22638,0.23931
0.61067,0.084488,0.10806,0.085576,0.10936,0.089143,0.16007,0.3214,0.13928,0.097827,0.22639,0.23932
0.61078,0.084498,0.10807,0.085578,0.10936,0.089147,0.16007,0.32141,0.13928,0.097849,0.2264,0.23932
0.61089,0.084505,0.10807,0.085579,0.10936,0.089162,0.16007,0.32143,0.13928,0.097858,0.2264,0.23934
0.611,0.084511,0.10808,0.085582,0.10937,0.089166,0.16007,0.32143,0.13928,0.097871,0.22642,0.23934
0.61111,0.084511,0.1081,0.085601,0.10939,0.089171,0.16007,0.32143,0.1393,0.097884,0.22643,0.23935
0.61122,0.08453,0.10811,0.08563,0.1094,0.089175,0.16008,0.32144,0.1393,0.097886,0.22646,0.23935
0.61133,0.084542,0.10812,0.085633,0.1094,0.089179,0.16008,0.32145,0.13931,0.097902,0.22647,0.23936
0.61144,0.084544,0.10814,0.085635,0.1094,0.08919,0.16008,0.32145,0.13932,0.097917,0.22648,0.23939
0.61156,0.084546,0.10816,0.085642,0.1094,0.08922,0.16008,0.32145,0.13932,0.097929,0.22649,0.2394
0.61167,0.084551,0.10818,0.08565,0.10941,0.089227,0.16009,0.32145,0.13932,0.097935,0.2265,0.23944
0.61178,0.084559,0.10818,0.085667,0.10942,0.089237,0.16009,0.32146,0.13933,0.097977,0.2265,0.23946
0.61189,0.084579,0.10818,0.085677,0.10942,0.089249,0.1601,0.32146,0.13933,0.09803,0.22652,0.23947
0.612,0.08458,0.10821,0.085689,0.10947,0.089255,0.1601,0.32146,0.13935,0.098068,0.22653,0.23947
0.61211,0.084603,0.10821,0.085724,0.10947,0.089257,0.1601,0.32147,0.13935,0.098086,0.22653,0.2395
0.61222,0.084614,0.10821,0.085731,0.10949,0.089269,0.16011,0.32147,0.13936,0.098087,0.22657,0.23951
0.61233,0.084615,0.10821,0.085733,0.10949,0.08927,0.16011,0.32147,0.13936,0.098113,0.22657,0.23951
0.61244,0.084623,0.10822,0.085756,0.1095,0.089277,0.16011,0.32147,0.13937,0.098163,0.2266,0.23951
0.61256,0.084625,0.10824,0.085756,0.1095,0.089281,0.16011,0.32148,0.13937,0.098213,0.22661,0.23953
0.61267,0.084627,0.10826,0.085773,0.1095,0.089284,0.16011,0.32148,0.13938,0.098221,0.22662,0.23954
0.61278,0.084642,0.10826,0.085817,0.10953,0.089292,0.16012,0.32149,0.1394,0.098246,0.22662,0.23955
0.61289,0.084648,0.10827,0.085838,0.10954,0.089294,0.16012,0.32149,0.1394,0.098254,0.22662,0.23956
0.613,0.084654,0.10828,0.085841,0.10954,0.089308,0.16013,0.32149,0.13942,0.098256,0.22667,0.23957
0.61311,0.084658,0.10829,0.085847,0.10954,0.089324,0.16013,0.32149,0.13942,0.098277,0.22667,0.23958
0.61322,0.084678,0.10832,0.085852,0.10956,0.089326,0.16013,0.3215,0.13943,0.098347,0.22669,0.23958
0.61333,0.08468,0.10832,0.085854,0.10956,0.089327,0.16013,0.32151,0.13943,0.098398,0.22669,0.23959
0.61344,0.084681,0.10834,0.085864,0.10956,0.089333,0.16014,0.32152,0.13944,0.098408,0.22671,0.23959
0.61356,0.084684,0.10834,0.08587,0.10957,0.089345,0.16014,0.32152,0.13944,0.098414,0.22671,0.2396
0.61367,0.084685,0.10836,0.085878,0.10957,0.089346,0.16014,0.32153,0.13945,0.098427,0.22673,0.2396
0.61378,0.08469,0.10836,0.08588,0.10958,0.089365,0.16015,0.32153,0.13945,0.09844,0.22674,0.23961
0.61389,0.084692,0.10837,0.085893,0.10958,0.089382,0.16015,0.32153,0.13946,0.098475,0.22675,0.23963
0.614,0.084697,0.10837,0.085896,0.10959,0.089391,0.16015,0.32154,0.13947,0.098522,0.22675,0.23963
0.61411,0.084699,0.10838,0.085898,0.1096,0.089403,0.16017,0.32154,0.13951,0.098523,0.22676,0.23964
0.61422,0.084706,0.10838,0.085904,0.10961,0.089407,0.16017,0.32155,0.13951,0.098559,0.22677,0.23969
0.61433,0.084707,0.10839,0.085914,0.10961,0.089421,0.16017,0.32155,0.13951,0.09856,0.2268,0.23975
0.61444,0.084722,0.10839,0.085917,0.10961,0.089429,0.16018,0.32155,0.13951,0.098566,0.22682,0.23977
0.61456,0.08474,0.10839,0.085924,0.10964,0.089439,0.16018,0.32155,0.13951,0.09858,0.22682,0.23979
0.61467,0.084761,0.1084,0.085959,0.10965,0.089449,0.16018,0.32156,0.13952,0.098603,0.22683,0.23982
0.61478,0.084762,0.10841,0.085978,0.10965,0.08946,0.16018,0.32157,0.13953,0.098632,0.22684,0.23984
0.61489,0.084764,0.10842,0.085982,0.10965,0.089502,0.16018,0.32157,0.13953,0.098639,0.22685,0.23985
0.615,0.084765,0.10843,0.085985,0.10967,0.089543,0.16019,0.32158,0.13954,0.098674,0.22686,0.23987
0.61511,0.084775,0.10845,0.086006,0.10967,0.089545,0.16019,0.32158,0.13955,0.0987,0.22688,0.23988
0.61522,0.084776,0.10845,0.086019,0.10967,0.089564,0.1602,0.32159,0.13956,0.09872,0.22688,0.23988
0.61533,0.084777,0.10847,0.086025,0.10969,0.089591,0.1602,0.32159,0.13957,0.098721,0.22689,0.23988
0.61544,0.084778,0.10847,0.086035,0.1097,0.089601,0.1602,0.32159,0.13958,0.098753,0.22689,0.23989
0.61556,0.084785,0.10847,0.086036,0.10973,0.089659,0.16021,0.3216,0.1396,0.098757,0.22691,0.23992
0.61567,0.084795,0.10847,0.086065,0.10973,0.089666,0.16022,0.32162,0.1396,0.09876,0.22693,0.23993
0.61578,0.084797,0.10848,0.086114,0.10974,0.089683,0.16022,0.32162,0.13961,0.098786,0.22694,0.23995
0.61589,0.084799,0.10848,0.086128,0.10974,0.0897,0.16023,0.32162,0.13961,0.098809,0.22695,0.23996
0.616,0.084805,0.10849,0.086139,0.10978,0.089715,0.16023,0.32163,0.13962,0.098819,0.22696,0.23996
0.61611,0.084808,0.10849,0.086145,0.10978,0.089715,0.16024,0.32164,0.13962,0.098837,0.22699,0.23997
0.61622,0.08483,0.10849,0.086154,0.10978,0.08972,0.16025,0.32164,0.13962,0.098854,0.227,0.24
0.61633,0.08485,0.1085,0.08616,0.10978,0.089735,0.16025,0.32165,0.13962,0.098897,0.227,0.24001
0.61644,0.084855,0.1085,0.08617,0.10979,0.089756,0.16026,0.32165,0.13963,0.098942,0.22702,0.24002
0.61656,0.084858,0.1085,0.086178,0.1098,0.08977,0.16026,0.32167,0.13964,0.098978,0.22702,0.24006
0.61667,0.084861,0.10852,0.086188,0.1098,0.089773,0.16026,0.32168,0.13965,0.098979,0.22702,0.24009
0.61678,0.084867,0.10854,0.086188,0.1098,0.089797,0.16026,0.32168,0.13965,0.099016,0.22703,0.24011
0.61689,0.084876,0.10855,0.086197,0.10982,0.089807,0.16027,0.32168,0.13965,0.099038,0.22704,0.24012
0.617,0.084879,0.10856,0.086197,0.10982,0.08982,0.16027,0.3217,0.13965,0.099082,0.22705,0.24018
0.61711,0.084881,0.10856,0.08621,0.10983,0.089846,0.16028,0.32171,0.13965,0.099108,0.22705,0.24019
0.61722,0.084902,0.10859,0.086244,0.10983,0.089849,0.16028,0.32171,0.13966,0.09911,0.22706,0.2402
0.61733,0.084904,0.10861,0.086245,0.10983,0.08991,0.1603,0.32171,0.13968,0.099152,0.22708,0.2402
0.61744,0.084935,0.10862,0.086251,0.10983,0.08992,0.16031,0.32171,0.13969,0.099171,0.22709,0.24021
0.61756,0.084938,0.10862,0.086274,0.10986,0.089972,0.16031,0.32172,0.13969,0.099179,0.2271,0.24022
0.61767,0.084957,0.10865,0.086277,0.10986,0.089978,0.16031,0.32173,0.1397,0.099181,0.2271,0.24023
0.61778,0.084985,0.10868,0.086283,0.10988,0.089985,0.16031,0.32173,0.1397,0.099284,0.22711,0.24023
0.61789,0.08499,0.10868,0.086297,0.10989,0.089994,0.16033,0.32175,0.1397,0.099287,0.22712,0.24023
0.618,0.085009,0.10869,0.086307,0.10989,0.090004,0.16034,0.32176,0.13972,0.099313,0.22713,0.24024
0.61811,0.085019,0.10871,0.086319,0.10989,0.09001,0.16036,0.32176,0.13973,0.099317,0.22715,0.24028
0.61822,0.085024,0.10875,0.086337,0.1099,0.090023,0.16037,0.32177,0.13976,0.099338,0.22717,0.24028
0.61833,0.085025,0.10876,0.086352,0.1099,0.090026,0.16037,0.32177,0.13976,0.099353,0.22718,0.2403
0.61844,0.085036,0.10876,0.086384,0.10992,0.090033,0.16037,0.32177,0.13977,0.099356,0.2272,0.24032
0.61856,0.085045,0.10878,0.086387,0.10993,0.090038,0.16038,0.32178,0.13977,0.099367,0.22721,0.24032
0.61867,0.085059,0.1088,0.086403,0.10993,0.090038,0.16041,0.32178,0.13979,0.099374,0.22721,0.24032
0.61878,0.085073,0.10881,0.086412,0.10994,0.090044,0.16042,0.32178,0.1398,0.099395,0.22722,0.24033
0.61889,0.085076,0.10882,0.086412,0.10994,0.090062,0.16043,0.32179,0.1398,0.099409,0.22722,0.24034
0.619,0.085125,0.10882,0.086416,0.10994,0.090122,0.16043,0.32179,0.1398,0.099424,0.22722,0.24034
0.61911,0.085166,0.10884,0.086419,0.10994,0.090143,0.16044,0.3218,0.13981,0.099466,0.22723,0.24034
0.61922,0.085188,0.10884,0.086427,0.10995,0.090151,0.16045,0.32181,0.13982,0.099472,0.22724,0.24035
0.61933,0.085188,0.10885,0.086442,0.10999,0.090155,0.16045,0.32183,0.13985,0.099474,0.22724,0.24037
0.61944,0.085194,0.10889,0.086453,0.11,0.090182,0.16046,0.32183,0.13986,0.099501,0.22725,0.24039
0.61956,0.085203,0.10889,0.086461,0.11001,0.090184,0.16047,0.32184,0.13986,0.09953,0.22727,0.2404
0.61967,0.085205,0.10889,0.086489,0.11002,0.09019,0.16048,0.32184,0.13986,0.099538,0.22728,0.24041
0.61978,0.085205,0.1089,0.086492,0.11002,0.090191,0.16049,0.32185,0.13988,0.099546,0.22728,0.24041
0.61989,0.085231,0.10892,0.086496,0.11002,0.090219,0.16049,0.32185,0.13988,0.099564,0.22729,0.24043
0.62,0.085242,0.10894,0.086508,0.11003,0.090247,0.16049,0.32185,0.13989,0.099574,0.2273,0.24044
0.62011,0.085243,0.10895,0.086533,0.11003,0.090255,0.1605,0.32187,0.13989,0.09958,0.2273,0.24046
0.62022,0.08525,0.10895,0.08654,0.11003,0.090276,0.1605,0.32188,0.13989,0.099622,0.22731,0.24047
0.62033,0.085253,0.10895,0.08654,0.11004,0.090283,0.16051,0.32188,0.13989,0.099693,0.22732,0.24048
0.62044,0.085259,0.10896,0.086546,0.11006,0.0903,0.16051,0.32188,0.13989,0.099697,0.22733,0.2405
0.62056,0.085263,0.10898,0.086556,0.11006,0.090306,0.16051,0.32189,0.13992,0.099782,0.22735,0.24051
0.62067,0.085265,0.10898,0.086567,0.11007,0.090307,0.16051,0.32189,0.13993,0.099793,0.22738,0.24052
0.62078,0.085292,0.10898,0.086568,0.11008,0.090324,0.16051,0.3219,0.13994,0.099804,0.22743,0.24053
0.62089,0.0853,0.10898,0.08658,0.11008,0.090336,0.16052,0.3219,0.13995,0.09981,0.22743,0.24055
0.621,0.085308,0.10899,0.08658,0.11011,0.090393,0.16052,0.3219,0.13995,0.099825,0.22743,0.24056
0.62111,0.08531,0.10899,0.086583,0.11013,0.090405,0.16053,0.32192,0.13996,0.099846,0.22744,0.24056
0.62122,0.085313,0.10902,0.086585,0.11014,0.090419,0.16053,0.32192,0.13997,0.099876,0.22744,0.24056
0.62133,0.085322,0.10902,0.086588,0.11014,0.090427,0.16055,0.32193,0.13999,0.099952,0.22746,0.2406
0.62144,0.085322,0.10903,0.086594,0.11014,0.090447,0.16055,0.32193,0.14001,0.099983,0.22746,0.2406
0.62156,0.085338,0.10903,0.086595,0.11017,0.090456,0.16055,0.32194,0.14002,0.10001,0.22746,0.2406
0.62167,0.085359,0.10909,0.086601,0.11019,0.090458,0.16055,0.32194,0.14003,0.10004,0.22747,0.24061
0.62178,0.085359,0.10909,0.086607,0.11019,0.090466,0.16055,0.32195,0.14004,0.10006,0.2275,0.24064
0.62189,0.085367,0.10909,0.086629,0.1102,0.090469,0.16056,0.32196,0.14004,0.10008,0.2275,0.24066
0.622,0.085374,0.1091,0.08663,0.1102,0.09047,0.16056,0.32196,0.14004,0.1001,0.2275,0.24067
0.62211,0.085381,0.1091,0.08663,0.1102,0.09048,0.16056,0.32196,0.14005,0.10011,0.22751,0.24069
0.62222,0.085393,0.10911,0.086645,0.11023,0.090481,0.16056,0.32196,0.14006,0.10013,0.22752,0.2407
0.62233,0.085418,0.10912,0.086656,0.11024,0.090499,0.16057,0.32197,0.14008,0.10015,0.22752,0.2407
0.62244,0.085434,0.10912,0.086666,0.11026,0.090514,0.16058,0.322,0.14009,0.10018,0.22752,0.24074
0.62256,0.085451,0.10913,0.086672,0.11029,0.090515,0.16058,0.322,0.14011,0.10018,0.22753,0.24075
0.62267,0.085458,0.10913,0.086686,0.11031,0.09055,0.16058,0.322,0.14011,0.10019,0.22757,0.24075
0.62278,0.08547,0.10914,0.08669,0.11032,0.090553,0.16059,0.322,0.14012,0.1002,0.22759,0.24076
0.62289,0.085474,0.10915,0.086692,0.11032,0.090568,0.16059,0.32201,0.14012,0.1002,0.22763,0.24076
0.623,0.085478,0.10917,0.086695,0.11033,0.090576,0.16059,0.32202,0.14013,0.10021,0.22767,0.24076
0.62311,0.085496,0.10918,0.0867,0.11034,0.090588,0.16059,0.32202,0.14013,0.10027,0.22767,0.24079
0.62322,0.085497,0.1092,0.086703,0.11034,0.090598,0.16059,0.32202,0.14013,0.10028,0.22767,0.2408
0.62333,0.085514,0.10922,0.086706,0.11035,0.090613,0.1606,0.32204,0.14014,0.1003,0.22773,0.24081
0.62344,0.085536,0.10922,0.086707,0.11035,0.090616,0.16061,0.32204,0.14015,0.10032,0.22773,0.24083
0.62356,0.085558,0.10922,0.086709,0.11037,0.090616,0.16062,0.32204,0.14016,0.10034,0.22778,0.24083
0.62367,0.085559,0.10924,0.086709,0.11038,0.090623,0.16064,0.32204,0.14017,0.10036,0.22778,0.24083
0.62378,0.085595,0.10924,0.086713,0.11039,0.09063,0.16065,0.32205,0.14017,0.10037,0.22779,0.24083
0.62389,0.085596,0.10926,0.086715,0.1104,0.090655,0.16065,0.32205,0.14018,0.10038,0.22779,0.24084
0.624,0.085602,0.10929,0.086716,0.1104,0.090657,0.16066,0.32205,0.14018,0.10039,0.22783,0.24085
0.62411,0.085631,0.10929,0.086717,0.11041,0.090668,0.16066,0.32205,0.14019,0.10039,0.22783,0.24085
0.62422,0.08565,0.10929,0.08672,0.11042,0.090685,0.16067,0.32206,0.14019,0.10041,0.22784,0.24087
0.62433,0.085674,0.10933,0.086724,0.11042,0.09069,0.16067,0.32206,0.14021,0.10042,0.22784,0.24089
0.62444,0.085754,0.10933,0.08673,0.11043,0.090724,0.16067,0.32206,0.14021,0.10044,0.22784,0.2409
0.62456,0.085774,0.10933,0.086756,0.11044,0.090739,0.16068,0.32207,0.14023,0.10047,0.22785,0.2409
0.62467,0.085776,0.10935,0.086777,0.11044,0.090742,0.16068,0.32208,0.14023,0.10048,0.22787,0.241
0.62478,0.085781,0.10937,0.086778,0.11047,0.090746,0.16068,0.32209,0.14023,0.10048,0.22787,0.24101
0.62489,0.085791,0.10939,0.086779,0.11048,0.090747,0.1607,0.3221,0.14025,0.10053,0.22791,0.24102
0.625,0.085803,0.10939,0.086784,0.11048,0.09077,0.1607,0.3221,0.14027,0.10057,0.22793,0.24102
0.62511,0.085815,0.10939,0.086785,0.11049,0.090775,0.16071,0.32211,0.14028,0.10058,0.22793,0.24109
0.62522,0.085817,0.10939,0.086795,0.11049,0.090777,0.16073,0.32211,0.14031,0.10062,0.22794,0.2411
0.62533,0.085818,0.1094,0.086799,0.11049,0.090781,0.16073,0.32211,0.14032,0.10063,0.22795,0.24111
0.62544,0.085836,0.1094,0.086806,0.1105,0.090781,0.16074,0.32211,0.14033,0.10071,0.22796,0.24112
0.62556,0.085844,0.1094,0.086824,0.11052,0.090782,0.16075,0.32212,0.14035,0.10073,0.22796,0.24115
0.62567,0.085849,0.10941,0.086833,0.11053,0.09079,0.16075,0.32212,0.14035,0.10073,0.22798,0.2412
0.62578,0.085855,0.10943,0.086839,0.11053,0.090809,0.16076,0.32212,0.14035,0.10074,0.22798,0.24122
0.62589,0.085864,0.10944,0.086847,0.11053,0.090815,0.16076,0.32214,0.14036,0.10078,0.22799,0.24127
0.626,0.085869,0.10945,0.086855,0.11054,0.09082,0.16076,0.32215,0.14036,0.1008,0.22803,0.24133
0.62611,0.08587,0.10945,0.086869,0.11055,0.090825,0.16076,0.32216,0.14036,0.10081,0.22805,0.24135
0.62622,0.085876,0.10945,0.086876,0.11055,0.090851,0.16077,0.32216,0.14037,0.10081,0.22806,0.24136
0.62633,0.085881,0.10947,0.086884,0.11056,0.090862,0.16077,0.32216,0.14039,0.10082,0.22807,0.24138
0.62644,0.085882,0.10948,0.086886,0.11061,0.090867,0.16077,0.32217,0.14042,0.10086,0.22807,0.2414
0.62656,0.085888,0.10948,0.086891,0.11062,0.090888,0.16077,0.32218,0.14042,0.10092,0.22811,0.24141
0.62667,0.085924,0.10948,0.086892,0.11063,0.090907,0.16078,0.32219,0.14043,0.10092,0.22812,0.24142
0.62678,0.08593,0.1095,0.086903,0.11064,0.090927,0.16079,0.32219,0.14043,0.10094,0.22813,0.24145
0.62689,0.085931,0.10952,0.08692,0.11064,0.090932,0.16079,0.3222,0.14043,0.10095,0.22813,0.24146
0.627,0.085935,0.10952,0.086925,0.11064,0.090941,0.16079,0.32222,0.14044,0.10097,0.22814,0.24146
0.62711,0.08594,0.10952,0.086932,0.11065,0.090948,0.1608,0.32222,0.14046,0.10101,0.22814,0.24146
0.62722,0.085948,0.10953,0.086958,0.11066,0.090948,0.16081,0.32222,0.14047,0.10105,0.22815,0.24148
0.62733,0.085957,0.10954,0.086958,0.11066,0.090952,0.16083,0.32223,0.14047,0.10105,0.22816,0.24152
0.62744,0.085958,0.10955,0.08697,0.11067,0.090971,0.16083,0.32223,0.14051,0.10105,0.2282,0.24159
0.62756,0.085966,0.10955,0.086976,0.11068,0.090972,0.16083,0.32224,0.14051,0.10108,0.22823,0.2416
0.62767,0.086013,0.10956,0.086985,0.1107,0.090999,0.16084,0.32224,0.14053,0.10108,0.22824,0.24161
0.62778,0.086017,0.10957,0.086988,0.1107,0.091001,0.16084,0.32224,0.14056,0.10109,0.22825,0.24163
0.62789,0.086029,0.10958,0.087029,0.11071,0.091015,0.16084,0.32226,0.14056,0.10112,0.22825,0.24163
0.628,0.086038,0.10959,0.087047,0.11073,0.091018,0.16085,0.32227,0.14057,0.10115,0.22828,0.24163
0.62811,0.086043,0.10961,0.087063,0.11073,0.091025,0.16086,0.32228,0.14057,0.10117,0.22828,0.24163
0.62822,0.086048,0.10961,0.087078,0.11076,0.091025,0.16086,0.32228,0.14058,0.1012,0.2283,0.24165
0.62833,0.086064,0.10961,0.087084,0.11077,0.091031,0.16086,0.32229,0.14058,0.1012,0.2283,0.24165
0.62844,0.086094,0.10963,0.087094,0.1108,0.091038,0.16086,0.32229,0.14058,0.10124,0.22831,0.24166
0.62856,0.086108,0.10963,0.087096,0.1108,0.091047,0.16086,0.3223,0.14059,0.10125,0.22834,0.24167
0.62867,0.086135,0.10966,0.087098,0.11081,0.091052,0.16086,0.32232,0.1406,0.10127,0.22834,0.24168
0.62878,0.086142,0.10967,0.087099,0.11081,0.091063,0.16087,0.32233,0.1406,0.10128,0.22835,0.24169
0.62889,0.086143,0.10967,0.087115,0.11082,0.091071,0.16087,0.32233,0.1406,0.10131,0.2284,0.24169
0.629,0.086186,0.10967,0.087116,0.11084,0.091071,0.16088,0.32233,0.14062,0.10134,0.2284,0.2417
0.62911,0.086197,0.10969,0.087129,0.11087,0.091073,0.16089,0.32234,0.14062,0.10135,0.2284,0.24173
0.62922,0.086252,0.1097,0.087132,0.11088,0.091075,0.16089,0.32234,0.14062,0.10139,0.22847,0.24173
0.62933,0.086253,0.1097,0.087135,0.11091,0.091085,0.1609,0.32234,0.14063,0.10152,0.22848,0.24174
0.62944,0.086259,0.10971,0.087136,0.11093,0.091087,0.1609,0.32235,0.14065,0.10153,0.22851,0.24176
0.62956,0.08626,0.10971,0.08715,0.11093,0.091087,0.1609,0.32236,0.14065,0.10154,0.22852,0.24177
0.62967,0.086294,0.10972,0.087168,0.11094,0.09109,0.1609,0.32236,0.14065,0.10157,0.22852,0.24177
0.62978,0.086299,0.10973,0.087168,0.11095,0.091091,0.16091,0.32236,0.14068,0.10164,0.22854,0.24178
0.62989,0.086301,0.10976,0.087173,0.11096,0.091106,0.16091,0.32237,0.14068,0.10168,0.22855,0.2418
0.63,0.086308,0.10979,0.087175,0.11096,0.091144,0.16091,0.32237,0.14069,0.10169,0.22855,0.24183
0.63011,0.086334,0.1098,0.087183,0.11097,0.091163,0.16092,0.32238,0.14071,0.10169,0.22857,0.24185
0.63022,0.086344,0.10981,0.087189,0.11098,0.09117,0.16092,0.32238,0.14072,0.10175,0.22857,0.24185
0.63033,0.086352,0.10983,0.087196,0.11101,0.091189,0.16092,0.32239,0.14072,0.10175,0.22859,0.24185
0.63044,0.086352,0.10984,0.087211,0.11102,0.0912,0.16092,0.3224,0.14073,0.10179,0.22859,0.24185
0.63056,0.086382,0.10984,0.087221,0.11102,0.09121,0.16093,0.3224,0.14073,0.1018,0.2286,0.24191
0.63067,0.086383,0.10984,0.087223,0.11103,0.091216,0.16093,0.32242,0.14074,0.1018,0.22862,0.24191
0.63078,0.086393,0.10986,0.087242,0.11105,0.091226,0.16094,0.32243,0.14075,0.10182,0.22862,0.24193
0.63089,0.086412,0.10988,0.087251,0.11106,0.091226,0.16095,0.32244,0.14076,0.10185,0.22863,0.24199
0.631,0.086441,0.10989,0.087255,0.11107,0.091235,0.16096,0.32244,0.14077,0.10187,0.22864,0.24202
0.63111,0.086442,0.10989,0.087267,0.11108,0.091239,0.16096,0.32245,0.14078,0.10187,0.22865,0.24202
0.63122,0.086471,0.10989,0.087294,0.11108,0.091239,0.16096,0.32246,0.14078,0.10189,0.22865,0.24203
0.63133,0.086477,0.1099,0.087303,0.1111,0.091254,0.16096,0.32247,0.14079,0.10192,0.22868,0.24203
0.63144,0.086488,0.10993,0.087306,0.11111,0.091264,0.16097,0.32247,0.1408,0.10194,0.22871,0.24204
0.63156,0.086506,0.10994,0.087315,0.11111,0.091264,0.16098,0.32248,0.14084,0.10194,0.22871,0.24206
0.63167,0.086545,0.10994,0.087317,0.11114,0.091281,0.16098,0.32248,0.14085,0.10196,0.22872,0.24206
0.63178,0.086579,0.10995,0.087318,0.11115,0.091295,0.16099,0.32252,0.14086,0.10198,0.22873,0.24211
0.63189,0.086585,0.10997,0.087336,0.11117,0.091297,0.16099,0.32252,0.14087,0.10203,0.22877,0.24212
0.632,0.0866,0.10999,0.087375,0.11118,0.091304,0.161,0.32253,0.14089,0.10205,0.22881,0.24215
0.63211,0.086601,0.11003,0.087376,0.11119,0.091308,0.161,0.32253,0.14089,0.10207,0.22881,0.24217
0.63222,0.086604,0.11004,0.087383,0.11119,0.091316,0.161,0.32254,0.1409,0.10209,0.22882,0.24221
0.63233,0.086613,0.11006,0.087385,0.1112,0.091352,0.16101,0.32254,0.14091,0.1021,0.22882,0.24224
0.63244,0.086615,0.11006,0.087389,0.11121,0.091352,0.16101,0.32255,0.14091,0.10215,0.22885,0.24226
0.63256,0.086625,0.11007,0.087407,0.11122,0.091356,0.16101,0.32255,0.14091,0.10216,0.22888,0.24226
0.63267,0.086636,0.11008,0.087411,0.11123,0.091361,0.16101,0.32256,0.14093,0.10219,0.22888,0.24229
0.63278,0.086636,0.11008,0.087426,0.11123,0.091382,0.16102,0.32256,0.14093,0.1022,0.22889,0.24229
0.63289,0.086638,0.11009,0.087435,0.11124,0.091394,0.16102,0.32258,0.14094,0.10221,0.2289,0.2423
0.633,0.086639,0.1101,0.087439,0.11125,0.0914,0.16102,0.32258,0.14094,0.10222,0.2289,0.24234
0.63311,0.086642,0.11011,0.087447,0.11129,0.091407,0.16104,0.32258,0.14095,0.10222,0.2289,0.24234
0.63322,0.086642,0.11011,0.087447,0.1113,0.09141,0.16104,0.3226,0.14095,0.10222,0.22891,0.24234
0.63333,0.086654,0.11013,0.087457,0.11132,0.091424,0.16104,0.32261,0.14095,0.10223,0.22898,0.24234
0.63344,0.086662,0.11015,0.087465,0.11132,0.091441,0.16104,0.32262,0.14096,0.10226,0.22898,0.24234
0.63356,0.086703,0.11015,0.087467,0.11133,0.091445,0.16105,0.32262,0.14097,0.10228,0.22899,0.24234
0.63367,0.086706,0.11015,0.087474,0.11137,0.091456,0.16105,0.32263,0.14097,0.1023,0.22899,0.24235
0.63378,0.086716,0.11015,0.087478,0.11138,0.09146,0.16105,0.32264,0.14099,0.10231,0.22902,0.24236
0.63389,0.086717,0.11016,0.087478,0.11138,0.091482,0.16105,0.32265,0.14103,0.10234,0.22902,0.24238
0.634,0.086723,0.11018,0.087479,0.11139,0.09151,0.16105,0.32265,0.14104,0.10243,0.22902,0.24238
0.63411,0.086733,0.11019,0.087488,0.1114,0.091528,0.16105,0.32266,0.14106,0.10244,0.22903,0.24239
0.63422,0.086736,0.11019,0.087528,0.11143,0.091535,0.16107,0.32267,0.14106,0.10244,0.22903,0.24244
0.63433,0.086741,0.11021,0.087532,0.11143,0.09154,0.16107,0.32268,0.14107,0.10245,0.22904,0.24244
0.63444,0.086761,0.11021,0.087543,0.11144,0.091549,0.16107,0.32268,0.1411,0.10247,0.22905,0.24248
0.63456,0.086764,0.11023,0.087565,0.11145,0.091555,0.16107,0.32269,0.1411,0.10247,0.22905,0.24248
0.63467,0.086769,0.11024,0.087589,0.11148,0.091565,0.16108,0.3227,0.14111,0.10248,0.22905,0.24249
0.63478,0.086778,0.11024,0.087591,0.11151,0.091567,0.16108,0.3227,0.14112,0.1026,0.22905,0.24252
0.63489,0.086782,0.11024,0.087593,0.11151,0.091594,0.16109,0.3227,0.14114,0.10265,0.22906,0.24252
0.635,0.086783,0.11025,0.087604,0.11152,0.091609,0.16109,0.3227,0.14115,0.10266,0.22906,0.24253
0.63511,0.086787,0.11025,0.087626,0.11154,0.09163,0.16109,0.3227,0.14115,0.10266,0.22906,0.24255
0.63522,0.086788,0.11025,0.08764,0.11156,0.091631,0.1611,0.32271,0.14116,0.10267,0.22908,0.24256
0.63533,0.086814,0.11025,0.087642,0.11157,0.091632,0.1611,0.32273,0.14116,0.10271,0.22909,0.24263
0.63544,0.086831,0.11026,0.087653,0.11157,0.09166,0.1611,0.32273,0.14117,0.10274,0.22911,0.24269
0.63556,0.086841,0.11027,0.087655,0.11159,0.091662,0.1611,0.32275,0.14119,0.10274,0.22911,0.2427
0.63567,0.086846,0.11034,0.087657,0.11162,0.091691,0.1611,0.32276,0.14119,0.10275,0.22913,0.24271
0.63578,0.086849,0.11034,0.087671,0.11162,0.091696,0.16111,0.32276,0.1412,0.10275,0.22913,0.24275
0.63589,0.08685,0.11034,0.087691,0.11164,0.091706,0.16112,0.32276,0.14121,0.10276,0.22913,0.24275
0.636,0.086868,0.11035,0.087737,0.11165,0.091712,0.16112,0.32277,0.14122,0.10276,0.22914,0.24276
0.63611,0.086873,0.11035,0.087784,0.11167,0.091718,0.16112,0.32277,0.14123,0.10281,0.22914,0.24276
0.63622,0.086879,0.11036,0.087793,0.11167,0.09172,0.16113,0.32277,0.14124,0.10282,0.22915,0.24277
0.63633,0.086879,0.11037,0.087807,0.11168,0.091727,0.16113,0.32278,0.14124,0.10282,0.22915,0.24277
0.63644,0.086888,0.11038,0.087829,0.11168,0.091734,0.16114,0.32278,0.14125,0.10284,0.22917,0.24278
0.63656,0.086889,0.11039,0.087837,0.11169,0.091748,0.16114,0.3228,0.14125,0.10284,0.22918,0.24278
0.63667,0.086932,0.11039,0.087848,0.1117,0.091749,0.16114,0.3228,0.14125,0.10295,0.22919,0.24279
0.63678,0.086933,0.11039,0.087853,0.11171,0.091796,0.16115,0.3228,0.14127,0.10296,0.2292,0.2428
0.63689,0.086938,0.1104,0.087881,0.11173,0.091802,0.16115,0.3228,0.14128,0.10298,0.22922,0.24281
0.637,0.086939,0.1104,0.087897,0.11174,0.091816,0.16115,0.3228,0.14128,0.10301,0.22922,0.24282
0.63711,0.086954,0.11043,0.087907,0.11176,0.091821,0.16116,0.32282,0.14129,0.10303,0.22922,0.24283
0.63722,0.086966,0.11046,0.087909,0.11177,0.091843,0.16116,0.32282,0.14129,0.10305,0.22922,0.24283
0.63733,0.087007,0.11048,0.087934,0.11177,0.091858,0.16117,0.32283,0.1413,0.10305,0.22925,0.24285
0.63744,0.087028,0.1105,0.087938,0.11177,0.091871,0.16117,0.32283,0.1413,0.10311,0.22925,0.24287
0.63756,0.087029,0.11053,0.087945,0.11178,0.091873,0.16117,0.32283,0.14132,0.10311,0.22926,0.24288
0.63767,0.087072,0.11054,0.087945,0.11182,0.091883,0.16117,0.32284,0.14132,0.10313,0.22927,0.24291
0.63778,0.087084,0.11054,0.087951,0.11182,0.091896,0.16117,0.32285,0.14132,0.10314,0.22927,0.24293
0.63789,0.08709,0.11054,0.087961,0.11185,0.091902,0.16118,0.32286,0.14133,0.10318,0.22927,0.24294
0.638,0.08709,0.11055,0.087962,0.11185,0.091939,0.16118,0.32286,0.14133,0.10319,0.22928,0.24294
0.63811,0.087097,0.11055,0.087969,0.11185,0.091992,0.16118,0.32287,0.14133,0.10322,0.2293,0.24295
0.63822,0.087103,0.11057,0.087974,0.11185,0.091996,0.16119,0.32287,0.14133,0.10323,0.2293,0.24296
0.63833,0.087106,0.11057,0.088012,0.11186,0.092015,0.16119,0.32287,0.14133,0.10324,0.2293,0.24299
0.63844,0.087107,0.11058,0.088019,0.1119,0.092017,0.1612,0.32289,0.14134,0.10327,0.2293,0.24299
0.63856,0.087107,0.1106,0.088028,0.11191,0.092021,0.16121,0.32291,0.14135,0.1033,0.22931,0.24299
0.63867,0.087124,0.1106,0.088032,0.11191,0.092024,0.16121,0.32291,0.14136,0.10335,0.22932,0.243
0.63878,0.087124,0.11062,0.088034,0.11191,0.092042,0.16122,0.32291,0.14138,0.10335,0.22933,0.243
0.63889,0.087125,0.11062,0.088045,0.11193,0.092043,0.16122,0.32293,0.14139,0.10337,0.22934,0.24302
0.639,0.08713,0.11063,0.088054,0.11193,0.092049,0.16123,0.32293,0.14139,0.10339,0.22935,0.24306
0.63911,0.087131,0.11064,0.088088,0.11194,0.092052,0.16124,0.32294,0.14139,0.10339,0.22936,0.24307
0.63922,0.087135,0.11065,0.088099,0.11194,0.092053,0.16125,0.32295,0.14139,0.10342,0.2294,0.2431
0.63933,0.087144,0.11065,0.088103,0.11195,0.092058,0.16125,0.32295,0.1414,0.10344,0.2294,0.24315
0.63944,0.087169,0.11065,0.08811,0.11196,0.09207,0.16126,0.32296,0.1414,0.10352,0.2294,0.24315
0.63956,0.087181,0.11066,0.088113,0.11197,0.092083,0.16127,0.32296,0.1414,0.10352,0.22942,0.24315
0.63967,0.087191,0.11067,0.088129,0.11197,0.092091,0.16127,0.32297,0.1414,0.10354,0.22942,0.24317
0.63978,0.087191,0.11068,0.088173,0.11197,0.092093,0.16128,0.32297,0.14142,0.10357,0.22943,0.24317
0.63989,0.087199,0.11069,0.088176,0.11197,0.092093,0.16128,0.32298,0.14143,0.10357,0.22945,0.24318
0.64,0.0872,0.11071,0.088181,0.11198,0.0921,0.16129,0.32299,0.14143,0.10359,0.22946,0.24319
0.64011,0.087207,0.11072,0.088215,0.11202,0.092109,0.16129,0.323,0.14143,0.10364,0.22947,0.24322
0.64022,0.087221,0.11073,0.088226,0.11202,0.092112,0.1613,0.323,0.14146,0.10366,0.22948,0.24323
0.64033,0.087244,0.11074,0.088231,0.11204,0.092115,0.16131,0.323,0.14147,0.10367,0.22948,0.24324
0.64044,0.087252,0.11076,0.088253,0.11206,0.092123,0.16132,0.32302,0.14148,0.10368,0.22948,0.24324
0.64056,0.087252,0.11077,0.088259,0.11207,0.092178,0.16132,0.32302,0.14149,0.10369,0.22948,0.24325
0.64067,0.087285,0.11078,0.088275,0.11208,0.092179,0.16132,0.32302,0.1415,0.10372,0.22949,0.24326
0.64078,0.087309,0.11078,0.088294,0.11208,0.092201,0.16133,0.32303,0.1415,0.10374,0.22949,0.24327
0.64089,0.087318,0.11079,0.088325,0.11209,0.092208,0.16133,0.32304,0.14151,0.10384,0.22949,0.24327
0.641,0.087328,0.11082,0.088326,0.11211,0.092228,0.16133,0.32304,0.14151,0.10388,0.22951,0.24328
0.64111,0.087334,0.11086,0.088345,0.11213,0.092232,0.16133,0.32304,0.14152,0.10389,0.22951,0.2433
0.64122,0.087352,0.11086,0.088359,0.11213,0.092247,0.16133,0.32305,0.14152,0.1039,0.22951,0.2433
0.64133,0.087364,0.11091,0.08836,0.11214,0.092251,0.16135,0.32305,0.14153,0.10391,0.22951,0.2433
0.64144,0.087369,0.11092,0.088378,0.11215,0.092253,0.16136,0.32306,0.14155,0.10398,0.22951,0.24332
0.64156,0.087373,0.11092,0.088379,0.11216,0.092262,0.16136,0.32306,0.14155,0.10399,0.22952,0.24335
0.64167,0.087376,0.11092,0.088387,0.11217,0.092264,0.16137,0.32307,0.14155,0.10404,0.22954,0.24337
0.64178,0.08738,0.11092,0.088401,0.1122,0.092271,0.16138,0.32307,0.14156,0.10406,0.22954,0.24337
0.64189,0.087399,0.11092,0.088406,0.1122,0.092285,0.16138,0.32308,0.14157,0.10407,0.22955,0.24338
0.642,0.087426,0.11093,0.088411,0.11221,0.092285,0.16138,0.3231,0.14158,0.10409,0.22956,0.2434
0.64211,0.08745,0.11093,0.088429,0.11221,0.092294,0.16139,0.3231,0.14158,0.1041,0.22957,0.24341
0.64222,0.087478,0.11094,0.08843,0.11222,0.092306,0.16139,0.32311,0.14158,0.1041,0.22958,0.24347
0.64233,0.087483,0.11094,0.088436,0.11224,0.092313,0.16141,0.32311,0.14159,0.10412,0.22958,0.24347
0.64244,0.087506,0.11096,0.088442,0.11224,0.092379,0.16142,0.32311,0.14159,0.10414,0.22959,0.24349
0.64256,0.087529,0.11096,0.088463,0.11224,0.09241,0.16142,0.32312,0.1416,0.10414,0.2296,0.24353
0.64267,0.087533,0.11097,0.088469,0.11225,0.092416,0.16142,0.32313,0.14163,0.10416,0.22961,0.24355
0.64278,0.087533,0.11097,0.088513,0.11225,0.092432,0.16143,0.32313,0.14163,0.10417,0.22962,0.24357
0.64289,0.087564,0.11097,0.088525,0.11225,0.092443,0.16143,0.32313,0.14164,0.10421,0.22962,0.24361
0.643,0.087566,0.11098,0.088531,0.11226,0.092447,0.16144,0.32313,0.14164,0.10423,0.22964,0.24362
0.64311,0.087568,0.11098,0.088531,0.11226,0.092451,0.16144,0.32314,0.14165,0.1043,0.22965,0.24365
0.64322,0.087579,0.11098,0.08855,0.11229,0.092463,0.16144,0.32315,0.14166,0.10435,0.22966,0.24371
0.64333,0.087582,0.111,0.088564,0.11229,0.092471,0.16145,0.32315,0.14167,0.10438,0.22967,0.24371
0.64344,0.087597,0.11102,0.08858,0.11229,0.092472,0.16145,0.32315,0.14167,0.10439,0.22969,0.24371
0.64356,0.087607,0.11105,0.088603,0.11231,0.092472,0.16146,0.32315,0.14168,0.1044,0.22971,0.24372
0.64367,0.087641,0.11105,0.088611,0.11233,0.092479,0.16148,0.32315,0.14169,0.10441,0.22971,0.24373
0.64378,0.087654,0.11107,0.088612,0.11233,0.092482,0.16149,0.32317,0.14169,0.10446,0.22972,0.24374
0.64389,0.087655,0.11109,0.088621,0.11233,0.092511,0.16149,0.32318,0.14169,0.10449,0.22973,0.24375
0.644,0.08766,0.11111,0.088622,0.11234,0.092514,0.16149,0.32318,0.1417,0.10449,0.22975,0.24375
0.64411,0.087687,0.11111,0.088622,0.11236,0.092522,0.1615,0.32319,0.14173,0.10451,0.22976,0.24375
0.64422,0.087707,0.11112,0.088639,0.11236,0.092523,0.1615,0.3232,0.14174,0.10456,0.22977,0.24376
0.64433,0.087722,0.11112,0.088662,0.11236,0.092526,0.1615,0.32321,0.14174,0.10456,0.22978,0.24376
0.64444,0.087733,0.11112,0.088663,0.11237,0.092537,0.1615,0.32321,0.14176,0.10458,0.22978,0.24377
0.64456,0.087747,0.11114,0.088669,0.11238,0.092549,0.1615,0.32322,0.14176,0.10459,0.22979,0.24379
0.64467,0.087774,0.11116,0.088683,0.11239,0.092556,0.16151,0.32322,0.14176,0.1046,0.22981,0.24381
0.64478,0.08778,0.11118,0.088696,0.1124,0.092563,0.16151,0.32322,0.14179,0.10462,0.22982,0.24384
0.64489,0.08781,0.11119,0.0887,0.1124,0.092571,0.16151,0.32322,0.1418,0.10463,0.22982,0.24384
0.645,0.087856,0.11121,0.088705,0.11242,0.092585,0.16152,0.32323,0.14181,0.10464,0.22983,0.24385
0.64511,0.08787,0.11121,0.088723,0.11244,0.092603,0.16152,0.32323,0.14181,0.10464,0.22983,0.24389
0.64522,0.087877,0.11122,0.088776,0.11245,0.092635,0.16153,0.32324,0.14181,0.10468,0.22987,0.24391
0.64533,0.087879,0.11122,0.088789,0.11245,0.092653,0.16153,0.32324,0.14183,0.10468,0.22987,0.24392
0.64544,0.087887,0.11124,0.088808,0.11245,0.092661,0.16153,0.32324,0.14185,0.10469,0.22988,0.24397
0.64556,0.087912,0.11124,0.088814,0.11246,0.092665,0.16153,0.32324,0.14185,0.1047,0.2299,0.24398
0.64567,0.087919,0.11125,0.088816,0.11246,0.092675,0.16154,0.32325,0.14186,0.10473,0.2299,0.24401
0.64578,0.087925,0.11129,0.088855,0.11248,0.092676,0.16154,0.32325,0.14186,0.10479,0.22992,0.24402
0.64589,0.087931,0.11131,0.088891,0.1125,0.092677,0.16155,0.32325,0.14186,0.1048,0.22992,0.24406
0.646,0.087936,0.11131,0.088923,0.11251,0.092683,0.16155,0.32326,0.14187,0.10482,0.22993,0.24409
0.64611,0.087943,0.11132,0.088925,0.11252,0.092686,0.16155,0.32328,0.14187,0.10484,0.22993,0.24409
0.64622,0.08797,0.11133,0.088931,0.11252,0.092686,0.16156,0.32328,0.14187,0.10484,0.22994,0.24411
0.64633,0.08797,0.11136,0.088939,0.11253,0.092687,0.16157,0.32329,0.14187,0.10485,0.22995,0.24412
0.64644,0.087977,0.11136,0.088942,0.11257,0.092695,0.16158,0.32329,0.14188,0.10485,0.22995,0.24412
0.64656,0.087978,0.11137,0.088967,0.11257,0.092703,0.16158,0.3233,0.14188,0.10487,0.22997,0.24412
0.64667,0.087979,0.11138,0.08897,0.11257,0.092715,0.16158,0.3233,0.14188,0.10488,0.22997,0.24414
0.64678,0.08798,0.11139,0.088971,0.11258,0.092722,0.16158,0.32331,0.14189,0.10497,0.22997,0.24415
0.64689,0.087981,0.11139,0.088978,0.11259,0.092733,0.16159,0.32331,0.14189,0.10497,0.22999,0.24419
0.647,0.088,0.1114,0.088985,0.11259,0.092736,0.16159,0.32331,0.14189,0.10497,0.22999,0.2442
0.64711,0.088001,0.1114,0.089005,0.1126,0.092804,0.1616,0.32334,0.1419,0.10498,0.23001,0.24421
0.64722,0.088003,0.11141,0.089015,0.1126,0.092815,0.1616,0.32335,0.14192,0.105,0.23002,0.24423
0.64733,0.08802,0.11141,0.089018,0.11264,0.092831,0.1616,0.32335,0.14192,0.10502,0.23003,0.24424
0.64744,0.088025,0.11141,0.08903,0.11266,0.092836,0.16161,0.32336,0.14192,0.10505,0.23004,0.24425
0.64756,0.088027,0.11142,0.089036,0.11266,0.092881,0.16161,0.32337,0.14192,0.10505,0.23004,0.24425
0.64767,0.088032,0.11144,0.089038,0.11267,0.092882,0.16161,0.32338,0.14193,0.10509,0.23005,0.24426
0.64778,0.088037,0.11144,0.089046,0.11267,0.092899,0.16161,0.32338,0.14193,0.1051,0.23007,0.24426
0.64789,0.088059,0.11145,0.089058,0.11268,0.092901,0.16162,0.32338,0.14196,0.1051,0.2301,0.24431
0.648,0.088083,0.11146,0.089063,0.11269,0.092916,0.16162,0.32339,0.14197,0.1051,0.23011,0.24431
0.64811,0.088085,0.11148,0.089088,0.11269,0.092925,0.16162,0.32339,0.14197,0.10519,0.23012,0.24431
0.64822,0.088117,0.11148,0.089098,0.1127,0.092928,0.16163,0.32342,0.14198,0.10519,0.23012,0.24433
0.64833,0.088133,0.11149,0.089099,0.11271,0.09293,0.16163,0.32343,0.142,0.10526,0.23013,0.24434
0.64844,0.088162,0.1115,0.089107,0.11272,0.092936,0.16164,0.32344,0.14202,0.10527,0.23014,0.24436
0.64856,0.088168,0.11151,0.08912,0.11272,0.09294,0.16164,0.32345,0.14204,0.10529,0.23016,0.24436
0.64867,0.088178,0.11151,0.08913,0.11273,0.092941,0.16165,0.32346,0.14204,0.10531,0.23017,0.2444
0.64878,0.088181,0.11154,0.089148,0.11273,0.092969,0.16166,0.32346,0.14205,0.10531,0.2302,0.24441
0.64889,0.088201,0.11157,0.089154,0.11273,0.093025,0.16167,0.32346,0.14206,0.10531,0.23023,0.24442
0.649,0.088208,0.11157,0.089164,0.11274,0.093037,0.16167,0.32346,0.14206,0.10533,0.23025,0.24443
0.64911,0.088231,0.11162,0.089178,0.11275,0.093056,0.16167,0.32347,0.14206,0.10535,0.23027,0.24446
0.64922,0.088248,0.11162,0.089186,0.11279,0.093074,0.16167,0.32348,0.14208,0.10538,0.23028,0.24448
0.64933,0.088254,0.11162,0.089189,0.11279,0.093084,0.16168,0.32348,0.14209,0.10538,0.23028,0.24453
0.64944,0.088264,0.11164,0.089205,0.11279,0.093088,0.16168,0.32349,0.1421,0.1054,0.23029,0.24455
0.64956,0.088264,0.11165,0.089212,0.11281,0.093092,0.16168,0.32349,0.1421,0.10541,0.2303,0.24455
0.64967,0.088287,0.11165,0.089219,0.11281,0.0931,0.16169,0.32349,0.14211,0.10542,0.23032,0.24461
0.64978,0.088323,0.11165,0.089236,0.11285,0.09312,0.16169,0.3235,0.14212,0.10543,0.23032,0.24461
0.64989,0.088327,0.11168,0.089237,0.11287,0.093156,0.1617,0.32351,0.14213,0.10545,0.23032,0.24462
0.65,0.088331,0.1117,0.089239,0.11287,0.093184,0.1617,0.32351,0.14213,0.10547,0.23033,0.24463
0.65011,0.08835,0.11172,0.089258,0.11288,0.093195,0.16171,0.32351,0.14216,0.10553,0.23034,0.24464
0.65022,0.088352,0.11172,0.089258,0.11288,0.093197,0.16171,0.32351,0.14216,0.10554,0.23037,0.24465
0.65033,0.088362,0.11173,0.089259,0.11288,0.093203,0.16172,0.32353,0.14217,0.10555,0.23037,0.24467
0.65044,0.088363,0.11174,0.089262,0.11289,0.093203,0.16172,0.32353,0.14218,0.10556,0.23039,0.24473
0.65056,0.088375,0.11176,0.089262,0.11289,0.093204,0.16172,0.32354,0.14219,0.10558,0.2304,0.24474
0.65067,0.088392,0.11178,0.089266,0.11289,0.093218,0.16172,0.32354,0.14219,0.10559,0.23043,0.24474
0.65078,0.088392,0.11182,0.089266,0.11289,0.093222,0.16174,0.32354,0.14221,0.10559,0.23047,0.24474
0.65089,0.088393,0.11183,0.089294,0.11291,0.093223,0.16174,0.32356,0.14221,0.10561,0.23049,0.24476
0.651,0.088393,0.11183,0.089309,0.11291,0.093228,0.16175,0.32356,0.14222,0.10562,0.2305,0.24477
0.65111,0.088402,0.11185,0.089338,0.11292,0.093229,0.16175,0.32356,0.14223,0.10562,0.23051,0.24477
0.65122,0.088408,0.11187,0.089342,0.11293,0.093251,0.16176,0.32356,0.14225,0.10564,0.23053,0.24478
0.65133,0.08845,0.11188,0.089367,0.11294,0.093271,0.16176,0.32357,0.14226,0.10565,0.23053,0.24481
0.65144,0.088464,0.11188,0.089388,0.11294,0.093274,0.16177,0.32358,0.14226,0.10567,0.23055,0.24484
0.65156,0.088473,0.11188,0.08941,0.11296,0.093291,0.16178,0.32359,0.14227,0.10572,0.23055,0.24486
0.65167,0.08849,0.11189,0.08941,0.11297,0.093301,0.16178,0.32359,0.14227,0.10582,0.23055,0.24488
0.65178,0.088493,0.11189,0.089424,0.11298,0.093317,0.16178,0.32361,0.14229,0.10586,0.23057,0.24491
0.65189,0.088494,0.11189,0.089427,0.11299,0.093321,0.16178,0.32363,0.14229,0.1059,0.23057,0.24494
0.652,0.088524,0.1119,0.089446,0.113,0.09335,0.16178,0.32364,0.1423,0.1059,0.23059,0.24494
0.65211,0.088552,0.1119,0.089447,0.113,0.093355,0.16179,0.32365,0.1423,0.10594,0.23059,0.24495
0.65222,0.08858,0.11191,0.08945,0.11304,0.09336,0.16179,0.32365,0.1423,0.10597,0.23061,0.245
0.65233,0.08864,0.11192,0.089456,0.11304,0.093409,0.16179,0.32366,0.14231,0.10597,0.23061,0.24504
0.65244,0.088655,0.11194,0.089493,0.11305,0.093449,0.16181,0.32366,0.14231,0.10598,0.23061,0.24506
0.65256,0.088684,0.11197,0.089494,0.11312,0.09349,0.16181,0.32366,0.14232,0.10599,0.23061,0.24507
0.65267,0.088704,0.11198,0.089497,0.11312,0.093507,0.16182,0.32366,0.14232,0.10599,0.23062,0.24507
0.65278,0.088711,0.11199,0.089503,0.11313,0.093517,0.16183,0.32367,0.14233,0.106,0.23063,0.24507
0.65289,0.088715,0.11199,0.089505,0.11313,0.093519,0.16183,0.32367,0.14233,0.10601,0.23063,0.24509
0.653,0.088733,0.11204,0.089524,0.11313,0.093534,0.16183,0.32367,0.14235,0.10608,0.23066,0.2451
0.65311,0.088738,0.11207,0.089527,0.11313,0.093544,0.16183,0.32367,0.14235,0.1061,0.23066,0.24511
0.65322,0.088756,0.11212,0.089536,0.11314,0.093545,0.16183,0.32369,0.14237,0.10611,0.23069,0.24513
0.65333,0.08876,0.11212,0.089564,0.11314,0.093548,0.16184,0.32369,0.14239,0.10612,0.2307,0.24515
0.65344,0.08877,0.11212,0.089568,0.11316,0.09355,0.16184,0.32369,0.1424,0.10614,0.23072,0.24517
0.65356,0.088792,0.11213,0.089597,0.11316,0.093579,0.16185,0.3237,0.1424,0.10616,0.23074,0.2452
0.65367,0.088795,0.11214,0.089602,0.11316,0.093595,0.16185,0.32371,0.14242,0.10617,0.23074,0.24524
0.65378,0.088799,0.11214,0.089604,0.11318,0.093595,0.16186,0.32371,0.14243,0.10618,0.23075,0.24525
0.65389,0.088802,0.11215,0.089607,0.11319,0.093604,0.16186,0.32371,0.14243,0.10619,0.23079,0.24529
0.654,0.088812,0.11217,0.08961,0.11322,0.093605,0.16187,0.32372,0.14244,0.10623,0.23079,0.24532
0.65411,0.088815,0.11218,0.08962,0.11324,0.093605,0.16187,0.32372,0.14245,0.10626,0.23081,0.24532
0.65422,0.088823,0.1122,0.089632,0.11326,0.093607,0.16188,0.32373,0.14247,0.10629,0.23083,0.24533
0.65433,0.088823,0.11221,0.089646,0.11326,0.09362,0.16188,0.32373,0.14249,0.10629,0.23085,0.24534
0.65444,0.088825,0.11221,0.089654,0.11326,0.093634,0.16188,0.32374,0.1425,0.10633,0.23085,0.24536
0.65456,0.08883,0.11223,0.089662,0.11327,0.093636,0.16189,0.32376,0.1425,0.10639,0.23085,0.24536
0.65467,0.088832,0.11223,0.089663,0.11328,0.093638,0.16189,0.32376,0.1425,0.10644,0.23085,0.24537
0.65478,0.088834,0.11224,0.089679,0.11328,0.093647,0.16189,0.32376,0.14251,0.10647,0.23086,0.24539
0.65489,0.088839,0.11225,0.089682,0.1133,0.093653,0.1619,0.32376,0.14251,0.1065,0.23088,0.24539
0.655,0.088848,0.11225,0.089699,0.1133,0.093681,0.16191,0.32376,0.14253,0.10652,0.23089,0.2454
0.65511,0.08886,0.11226,0.089702,0.1133,0.093685,0.16191,0.32377,0.14254,0.10652,0.2309,0.24542
0.65522,0.088893,0.11227,0.089718,0.1133,0.093692,0.16191,0.32377,0.14254,0.10655,0.23091,0.24542
0.65533,0.088899,0.11231,0.089722,0.11331,0.093696,0.16191,0.32377,0.14254,0.10665,0.23094,0.24544
0.65544,0.088903,0.11234,0.089724,0.11331,0.093699,0.16191,0.32378,0.14256,0.10665,0.23095,0.24544
0.65556,0.088933,0.11235,0.089742,0.11331,0.0937,0.16192,0.32379,0.14256,0.10666,0.23095,0.24545
0.65567,0.088939,0.11236,0.089758,0.11334,0.093708,0.16192,0.32381,0.14258,0.10669,0.23096,0.24548
0.65578,0.088953,0.11236,0.089761,0.11334,0.093712,0.16192,0.32383,0.14258,0.10674,0.23097,0.24549
0.65589,0.088964,0.11237,0.089779,0.11339,0.093713,0.16192,0.32383,0.14258,0.10675,0.23098,0.24549
0.656,0.088982,0.11237,0.089811,0.1134,0.093718,0.16192,0.32383,0.14259,0.10677,0.23098,0.24552
0.65611,0.088982,0.11238,0.089811,0.11341,0.093737,0.16192,0.32383,0.14261,0.10678,0.23098,0.24557
0.65622,0.08902,0.11238,0.089817,0.11341,0.09374,0.16193,0.32384,0.14264,0.10678,0.23098,0.24559
0.65633,0.089024,0.11238,0.089828,0.11342,0.093754,0.16193,0.32384,0.14265,0.10678,0.23099,0.2456
0.65644,0.089042,0.1124,0.089829,0.11344,0.093763,0.16194,0.32384,0.14265,0.10682,0.23099,0.2456
0.65656,0.089048,0.1124,0.08983,0.11344,0.09377,0.16194,0.32386,0.14266,0.10682,0.23099,0.24563
0.65667,0.089049,0.11242,0.089846,0.11345,0.093799,0.16195,0.32386,0.14268,0.10685,0.23099,0.24563
0.65678,0.089056,0.11243,0.089862,0.11346,0.093803,0.16195,0.32386,0.14268,0.10689,0.23099,0.24563
0.65689,0.089064,0.11245,0.089869,0.11346,0.093809,0.16195,0.32387,0.14268,0.10694,0.23102,0.24563
0.657,0.089086,0.11246,0.089877,0.11347,0.093811,0.16196,0.32388,0.14271,0.10698,0.23103,0.24563
0.65711,0.08911,0.11247,0.089879,0.11348,0.093814,0.16196,0.32388,0.14272,0.10699,0.23104,0.24563
0.65722,0.089135,0.11248,0.089891,0.11351,0.093829,0.16197,0.32388,0.14272,0.10701,0.23105,0.24564
0.65733,0.089154,0.11251,0.089902,0.11351,0.093839,0.16199,0.32388,0.14273,0.10703,0.23107,0.24567
0.65744,0.089164,0.11251,0.089908,0.11357,0.093851,0.16199,0.32389,0.14275,0.10704,0.23111,0.24567
0.65756,0.08917,0.11251,0.089922,0.11357,0.093872,0.16199,0.3239,0.14276,0.10718,0.23111,0.24568
0.65767,0.089171,0.11254,0.089953,0.11359,0.093885,0.16199,0.32392,0.14277,0.10719,0.23113,0.24569
0.65778,0.089175,0.11254,0.089961,0.1136,0.093885,0.16199,0.32392,0.14277,0.10723,0.23114,0.24569
0.65789,0.089184,0.11255,0.089982,0.11363,0.093888,0.16201,0.32392,0.14278,0.10733,0.23115,0.24569
0.658,0.089193,0.11255,0.089985,0.11363,0.093902,0.16201,0.32395,0.14278,0.10734,0.23116,0.2457
0.65811,0.089194,0.11255,0.090005,0.11363,0.093913,0.16201,0.32395,0.14278,0.10735,0.23116,0.24571
0.65822,0.089246,0.11256,0.090033,0.11364,0.093919,0.16201,0.32395,0.14278,0.10737,0.23117,0.24571
0.65833,0.089264,0.11256,0.090035,0.11364,0.093925,0.16201,0.32396,0.1428,0.1074,0.23117,0.24573
0.65844,0.089272,0.11256,0.090061,0.11364,0.093931,0.16202,0.32397,0.14281,0.10743,0.23117,0.24573
0.65856,0.089286,0.11257,0.090063,0.11365,0.09394,0.16203,0.32397,0.14281,0.10743,0.23117,0.24581
0.65867,0.089299,0.11257,0.090093,0.11365,0.093941,0.16203,0.32398,0.14282,0.10747,0.23118,0.24583
0.65878,0.089314,0.11257,0.09011,0.11366,0.093954,0.16204,0.32398,0.14284,0.10747,0.23123,0.24584
0.65889,0.089316,0.1126,0.090128,0.11367,0.09396,0.16205,0.324,0.14284,0.10749,0.23123,0.24585
0.659,0.089329,0.1126,0.090137,0.11367,0.093973,0.16205,0.32401,0.14284,0.10752,0.23124,0.24586
0.65911,0.089339,0.11264,0.09014,0.11368,0.093991,0.16205,0.32401,0.14285,0.10756,0.23124,0.24589
0.65922,0.089339,0.11264,0.090162,0.11368,0.094014,0.16206,0.32402,0.14286,0.10756,0.23125,0.24589
0.65933,0.089343,0.11264,0.090164,0.11369,0.094042,0.16207,0.32402,0.14287,0.10756,0.23125,0.2459
0.65944,0.089348,0.11264,0.090168,0.1137,0.094045,0.16207,0.32403,0.1429,0.10757,0.23125,0.24594
0.65956,0.08939,0.11265,0.090171,0.11371,0.09405,0.16208,0.32403,0.1429,0.10758,0.23126,0.24594
0.65967,0.089429,0.11266,0.090193,0.11372,0.094058,0.16208,0.32403,0.14291,0.10763,0.23126,0.24598
0.65978,0.089441,0.11267,0.090206,0.11372,0.094092,0.16208,0.32403,0.14292,0.10764,0.23127,0.24604
0.65989,0.089445,0.11269,0.090208,0.11373,0.094096,0.16208,0.32405,0.14294,0.10765,0.23127,0.24605
0.66,0.089498,0.11269,0.090212,0.11375,0.094104,0.16209,0.32405,0.14295,0.1077,0.23128,0.24606
0.66011,0.089499,0.11269,0.090221,0.11376,0.094126,0.1621,0.32406,0.14297,0.10771,0.2313,0.24607
0.66022,0.089527,0.1127,0.090245,0.11378,0.094169,0.1621,0.32406,0.14298,0.10772,0.2313,0.24609
0.66033,0.089534,0.1127,0.09025,0.11379,0.09417,0.1621,0.32407,0.14299,0.10778,0.23131,0.24611
0.66044,0.089557,0.11271,0.090252,0.1138,0.094192,0.1621,0.32407,0.143,0.10778,0.23131,0.24617
0.66056,0.089557,0.11272,0.090278,0.1138,0.094193,0.16211,0.32408,0.14301,0.10783,0.23131,0.24617
0.66067,0.089566,0.11273,0.090287,0.1138,0.0942,0.16211,0.32408,0.14303,0.10788,0.23133,0.24618
0.66078,0.089585,0.11273,0.090304,0.11383,0.0942,0.16212,0.32408,0.14303,0.10788,0.23134,0.24619
0.66089,0.089596,0.11274,0.090311,0.11385,0.094203,0.16213,0.32408,0.14303,0.10789,0.23136,0.24619
0.661,0.089629,0.11275,0.090325,0.11386,0.094205,0.16213,0.32409,0.14304,0.10792,0.23136,0.24621
0.66111,0.089629,0.11276,0.090334,0.11389,0.094211,0.16214,0.3241,0.14305,0.10795,0.23137,0.24622
0.66122,0.089639,0.11276,0.090337,0.11389,0.094217,0.16214,0.3241,0.14305,0.10796,0.23138,0.24624
0.66133,0.08964,0.11279,0.090338,0.1139,0.094225,0.16214,0.3241,0.14306,0.10799,0.23139,0.24625
0.66144,0.089674,0.1128,0.090338,0.1139,0.094227,0.16215,0.3241,0.14307,0.10802,0.23139,0.24626
0.66156,0.089677,0.1128,0.090342,0.11391,0.094231,0.16215,0.3241,0.14309,0.10802,0.2314,0.24629
0.66167,0.08969,0.1128,0.090345,0.11392,0.094247,0.16215,0.32412,0.14311,0.10804,0.2314,0.2463
0.66178,0.089692,0.11282,0.090357,0.11393,0.09425,0.16216,0.32412,0.14317,0.10804,0.2314,0.24631
0.66189,0.089708,0.11283,0.09037,0.11394,0.094251,0.16216,0.32413,0.14317,0.10807,0.23143,0.24632
0.662,0.089773,0.11285,0.090381,0.11397,0.094262,0.16216,0.32413,0.14319,0.10807,0.23144,0.24642
0.66211,0.089781,0.11285,0.09039,0.11397,0.094265,0.16219,0.32413,0.14319,0.10811,0.23146,0.24643
0.66222,0.089805,0.11286,0.09042,0.11399,0.094268,0.1622,0.32415,0.1432,0.10811,0.23151,0.24644
0.66233,0.089807,0.11287,0.090439,0.11403,0.094299,0.1622,0.32417,0.1432,0.10816,0.23156,0.24646
0.66244,0.089822,0.11288,0.090445,0.11403,0.094299,0.1622,0.32418,0.14321,0.10817,0.23156,0.24649
0.66256,0.089867,0.11289,0.090458,0.11404,0.094306,0.16221,0.32418,0.14322,0.10818,0.23156,0.24649
0.66267,0.089867,0.11289,0.090458,0.11406,0.094309,0.16222,0.32419,0.14322,0.10819,0.23158,0.24652
0.66278,0.089869,0.11291,0.090468,0.11407,0.094321,0.16222,0.32419,0.14324,0.10821,0.23158,0.24653
0.66289,0.08987,0.11291,0.090472,0.11409,0.094321,0.16222,0.32419,0.14324,0.10828,0.2316,0.24654
0.663,0.089873,0.11292,0.090493,0.1141,0.094323,0.16222,0.3242,0.14324,0.10831,0.23161,0.24656
0.66311,0.089894,0.11296,0.090498,0.11412,0.09433,0.16222,0.32421,0.14324,0.10833,0.23161,0.24661
0.66322,0.089895,0.11296,0.090505,0.11412,0.09433,0.16223,0.32422,0.14325,0.10834,0.23162,0.24664
0.66333,0.089896,0.11297,0.09052,0.11414,0.09436,0.16224,0.32422,0.14326,0.10837,0.23163,0.24664
0.66344,0.089904,0.11298,0.090544,0.11414,0.094364,0.16224,0.32422,0.14326,0.10841,0.23164,0.24664
0.66356,0.08991,0.11298,0.090546,0.11414,0.094402,0.16224,0.32423,0.14327,0.10841,0.23166,0.24668
0.66367,0.089917,0.113,0.090547,0.11417,0.09441,0.16224,0.32423,0.14329,0.10847,0.23167,0.24668
0.66378,0.089931,0.113,0.090552,0.11418,0.094411,0.16226,0.32423,0.14329,0.10847,0.23167,0.24673
0.66389,0.089935,0.113,0.090573,0.1142,0.094416,0.16226,0.32425,0.14329,0.10849,0.23169,0.24673
0.664,0.089939,0.11302,0.090576,0.11424,0.094424,0.16227,0.32425,0.14332,0.10857,0.2317,0.24675
0.66411,0.089955,0.11302,0.090579,0.11424,0.094426,0.16227,0.32425,0.14333,0.10858,0.23171,0.24679
0.66422,0.089958,0.11302,0.090586,0.11424,0.094427,0.16227,0.32425,0.14333,0.1086,0.23172,0.2468
0.66433,0.089984,0.11303,0.090608,0.11426,0.094432,0.16229,0.32426,0.14334,0.10863,0.23172,0.24681
0.66444,0.090027,0.11306,0.090613,0.11427,0.094448,0.16229,0.32426,0.14335,0.10864,0.23173,0.24688
0.66456,0.090045,0.11311,0.090628,0.11431,0.09445,0.16229,0.32427,0.14335,0.10864,0.23173,0.2469
0.66467,0.090052,0.11311,0.09064,0.11432,0.094451,0.16229,0.32429,0.14337,0.10864,0.23174,0.24692
0.66478,0.090072,0.11312,0.090648,0.11433,0.094458,0.1623,0.3243,0.14339,0.10867,0.23174,0.24692
0.66489,0.090106,0.11312,0.090649,0.11433,0.094459,0.1623,0.32431,0.14339,0.10868,0.23181,0.24693
0.665,0.090107,0.11313,0.090652,0.11435,0.094473,0.1623,0.32432,0.1434,0.10871,0.23183,0.24695
0.66511,0.090121,0.11314,0.090689,0.11436,0.094482,0.1623,0.32434,0.14341,0.10872,0.23185,0.24696
0.66522,0.090128,0.11314,0.090697,0.11436,0.094494,0.16232,0.32435,0.14341,0.10874,0.23185,0.24699
0.66533,0.09014,0.11317,0.090714,0.11437,0.094499,0.16233,0.32436,0.14343,0.10876,0.23187,0.24703
0.66544,0.09014,0.11318,0.09072,0.1144,0.094536,0.16234,0.32437,0.14345,0.10879,0.23189,0.24703
0.66556,0.090145,0.1132,0.090751,0.11443,0.094546,0.16234,0.32437,0.14346,0.10883,0.23193,0.24704
0.66567,0.090163,0.11321,0.090753,0.11443,0.094561,0.16234,0.32438,0.14346,0.10889,0.23193,0.24709
0.66578,0.090175,0.11322,0.090755,0.11444,0.09457,0.16235,0.32438,0.14346,0.10889,0.23194,0.2471
0.66589,0.090179,0.11322,0.090756,0.11444,0.094591,0.16235,0.32438,0.14347,0.1089,0.23197,0.2471
0.666,0.090202,0.11323,0.090777,0.11444,0.094609,0.16235,0.32439,0.14348,0.10891,0.23198,0.24712
0.66611,0.090205,0.11328,0.090798,0.11444,0.094619,0.16237,0.32439,0.14351,0.10891,0.23198,0.24712
0.66622,0.090216,0.11334,0.090809,0.11446,0.094621,0.16237,0.3244,0.14352,0.10893,0.23201,0.24712
0.66633,0.090233,0.11334,0.09083,0.11446,0.094631,0.16237,0.3244,0.14352,0.10893,0.23203,0.24713
0.66644,0.090239,0.11335,0.090837,0.11446,0.094657,0.16238,0.3244,0.14354,0.10903,0.23204,0.24715
0.66656,0.090239,0.11335,0.090858,0.1145,0.094678,0.16238,0.3244,0.14355,0.10911,0.23207,0.24715
0.66667,0.090249,0.11336,0.090901,0.11451,0.094689,0.16239,0.3244,0.14355,0.10917,0.23208,0.24719
0.66678,0.090255,0.11337,0.090903,0.11451,0.094696,0.1624,0.3244,0.14357,0.10918,0.23208,0.2472
0.66689,0.090265,0.11337,0.090924,0.11452,0.094698,0.1624,0.32441,0.14357,0.10919,0.23209,0.24725
0.667,0.090267,0.11337,0.090926,0.11453,0.094705,0.1624,0.32441,0.14358,0.1092,0.2321,0.24726
0.66711,0.090268,0.11339,0.090926,0.11454,0.094738,0.16244,0.32441,0.14359,0.10924,0.2321,0.24727
0.66722,0.090272,0.11339,0.090929,0.11456,0.094773,0.16245,0.32442,0.14359,0.10926,0.23211,0.24729
0.66733,0.090282,0.1134,0.090934,0.11456,0.094812,0.16245,0.32442,0.1436,0.10929,0.23216,0.24732
0.66744,0.090285,0.11341,0.090938,0.11458,0.094847,0.16245,0.32442,0.14361,0.10932,0.23216,0.24737
0.66756,0.090314,0.11341,0.090952,0.11458,0.094856,0.16246,0.32443,0.14362,0.10932,0.23218,0.24739
0.66767,0.090317,0.11344,0.090971,0.11459,0.094892,0.16246,0.32443,0.14362,0.10933,0.23219,0.24739
0.66778,0.090319,0.11345,0.091008,0.1146,0.094896,0.16247,0.32444,0.14364,0.10936,0.23222,0.2474
0.66789,0.090323,0.11351,0.091013,0.11461,0.094902,0.16247,0.32445,0.14365,0.10937,0.23224,0.24742
0.668,0.090339,0.11351,0.091017,0.11462,0.094908,0.16247,0.32447,0.14367,0.10938,0.23224,0.24744
0.66811,0.09034,0.11352,0.091037,0.11463,0.094914,0.16247,0.32447,0.14369,0.10938,0.23227,0.24745
0.66822,0.090355,0.11353,0.091038,0.11464,0.094919,0.16248,0.32448,0.14371,0.10939,0.23228,0.24747
0.66833,0.090356,0.11353,0.091057,0.11464,0.094931,0.16249,0.32448,0.14372,0.10941,0.23228,0.24749
0.66844,0.090356,0.11354,0.091068,0.11465,0.094945,0.1625,0.32448,0.14377,0.10941,0.23229,0.2475
0.66856,0.090357,0.11357,0.091072,0.11465,0.094953,0.1625,0.32449,0.14378,0.10942,0.23232,0.24751
0.66867,0.090373,0.11357,0.091077,0.11466,0.094956,0.16251,0.32449,0.14378,0.10945,0.23233,0.24754
0.66878,0.090402,0.11358,0.091086,0.11468,0.094967,0.16251,0.3245,0.14378,0.1095,0.23233,0.24754
0.66889,0.090403,0.11358,0.091134,0.1147,0.094979,0.16251,0.32451,0.14379,0.10952,0.23233,0.24755
0.669,0.090404,0.11361,0.091138,0.11471,0.094981,0.16254,0.32451,0.1438,0.10952,0.23234,0.24759
0.66911,0.09041,0.11361,0.09114,0.11473,0.094989,0.16255,0.32453,0.14382,0.10961,0.23235,0.24761
0.66922,0.090412,0.11362,0.091141,0.11474,0.094991,0.16256,0.32454,0.14383,0.10961,0.23235,0.24762
0.66933,0.090414,0.11364,0.091171,0.11474,0.094994,0.16256,0.32454,0.14383,0.10965,0.23236,0.24764
0.66944,0.090438,0.11364,0.091185,0.11478,0.095014,0.16256,0.32455,0.14384,0.10966,0.23237,0.24765
0.66956,0.090449,0.11366,0.09119,0.1148,0.095021,0.16257,0.32455,0.14385,0.10968,0.23237,0.24765
0.66967,0.090462,0.11368,0.091225,0.11483,0.095035,0.16257,0.32456,0.14386,0.10972,0.23237,0.24767
0.66978,0.090486,0.11368,0.091236,0.11483,0.095045,0.16258,0.32456,0.14387,0.10974,0.23239,0.24768
0.66989,0.090494,0.11369,0.091262,0.11484,0.095063,0.16258,0.32456,0.14388,0.10976,0.23246,0.24768
0.67,0.090495,0.11372,0.09127,0.11485,0.095083,0.16259,0.32456,0.14389,0.1098,0.23251,0.24768
0.67011,0.090523,0.11373,0.091271,0.11485,0.095086,0.16259,0.32456,0.14389,0.10985,0.23251,0.24769
0.67022,0.090542,0.11374,0.091278,0.11487,0.095097,0.16259,0.32457,0.14391,0.10986,0.23253,0.24772
0.67033,0.090559,0.11374,0.091281,0.11489,0.0951,0.16259,0.32457,0.14391,0.10986,0.23254,0.24772
0.67044,0.090575,0.11374,0.091282,0.11489,0.095103,0.1626,0.32457,0.14391,0.10986,0.23254,0.24773
0.67056,0.090579,0.11375,0.091285,0.11489,0.095145,0.1626,0.32459,0.14391,0.10987,0.23255,0.24773
0.67067,0.090585,0.11376,0.091291,0.11491,0.095154,0.16261,0.32459,0.14392,0.10991,0.23256,0.24773
0.67078,0.090588,0.11377,0.091292,0.11491,0.095156,0.16262,0.3246,0.14392,0.10992,0.23259,0.24773
0.67089,0.0906,0.11377,0.0913,0.11491,0.09517,0.16262,0.32461,0.14394,0.10994,0.2326,0.24774
0.671,0.090644,0.11377,0.091315,0.11491,0.095184,0.16262,0.32461,0.14395,0.10995,0.2326,0.24774
0.67111,0.090646,0.11377,0.09133,0.11492,0.095189,0.16263,0.32461,0.14396,0.10996,0.23262,0.24775
0.67122,0.090657,0.11379,0.091339,0.11493,0.09519,0.16263,0.32462,0.14396,0.10997,0.23262,0.24775
0.67133,0.090667,0.11381,0.09134,0.11494,0.095191,0.16264,0.32462,0.14397,0.10999,0.23263,0.24776
0.67144,0.090679,0.11383,0.091359,0.11494,0.095203,0.16267,0.32462,0.14397,0.11,0.23264,0.24777
0.67156,0.090686,0.11384,0.091362,0.11496,0.095217,0.16267,0.32463,0.14398,0.11001,0.23266,0.24778
0.67167,0.090692,0.11384,0.091362,0.11496,0.095217,0.16268,0.32463,0.14398,0.11007,0.23269,0.24779
0.67178,0.090692,0.11384,0.091364,0.11497,0.095225,0.16268,0.32464,0.144,0.11017,0.2327,0.24782
0.67189,0.090711,0.11385,0.091368,0.11499,0.09523,0.16269,0.32464,0.144,0.11018,0.23271,0.24782
0.672,0.090745,0.11385,0.091408,0.11501,0.095243,0.16269,0.32464,0.14402,0.1102,0.23271,0.24783
0.67211,0.090763,0.11385,0.091424,0.11504,0.095248,0.16269,0.32465,0.14403,0.11021,0.23273,0.24784
0.67222,0.090798,0.11386,0.091429,0.11504,0.095252,0.16269,0.32465,0.14404,0.11021,0.23273,0.2479
0.67233,0.090836,0.11387,0.091433,0.11505,0.095272,0.1627,0.32465,0.14405,0.11023,0.23273,0.24791
0.67244,0.090841,0.11387,0.091438,0.11507,0.095285,0.1627,0.32465,0.14406,0.11023,0.23274,0.24792
0.67256,0.090854,0.11387,0.091457,0.11508,0.095288,0.16273,0.32466,0.14407,0.11024,0.23274,0.24792
0.67267,0.090859,0.11389,0.091461,0.11508,0.095289,0.16273,0.32467,0.14407,0.1103,0.23274,0.24792
0.67278,0.090864,0.1139,0.091487,0.11509,0.095291,0.16273,0.32468,0.14408,0.11033,0.23275,0.24795
0.67289,0.090869,0.1139,0.0915,0.1151,0.095292,0.16273,0.32469,0.14409,0.11034,0.23275,0.24799
0.673,0.090891,0.1139,0.091517,0.11511,0.095292,0.16274,0.32469,0.14409,0.11042,0.23276,0.248
0.67311,0.090909,0.11393,0.09153,0.11512,0.095296,0.16274,0.3247,0.1441,0.11042,0.23276,0.24803
0.67322,0.09091,0.11393,0.091535,0.11513,0.095308,0.16274,0.3247,0.14414,0.11044,0.23278,0.24804
0.67333,0.090911,0.11393,0.091574,0.11515,0.09531,0.16275,0.3247,0.14415,0.11044,0.2328,0.24805
0.67344,0.09094,0.11394,0.091583,0.11518,0.095338,0.16275,0.3247,0.14416,0.11049,0.23281,0.24805
0.67356,0.090985,0.11394,0.091594,0.11521,0.095348,0.16275,0.32471,0.14416,0.11054,0.23284,0.24806
0.67367,0.090996,0.11395,0.091625,0.11523,0.095415,0.16276,0.32471,0.14418,0.11058,0.23287,0.24806
0.67378,0.091002,0.11395,0.091645,0.11524,0.095417,0.16276,0.32472,0.14419,0.11061,0.23291,0.24806
0.67389,0.091011,0.11396,0.091664,0.11524,0.09542,0.16277,0.32472,0.1442,0.11063,0.23292,0.24807
0.674,0.091041,0.11399,0.091681,0.11526,0.095431,0.16277,0.32472,0.1442,0.11065,0.23292,0.24811
0.67411,0.091043,0.11399,0.091698,0.11527,0.095432,0.16277,0.32473,0.14421,0.11065,0.23294,0.24812
0.67422,0.091048,0.11399,0.0917,0.11529,0.095436,0.16278,0.32474,0.14425,0.11065,0.23294,0.24814
0.67433,0.091052,0.11399,0.091706,0.11531,0.095458,0.16279,0.32474,0.14426,0.1107,0.23294,0.24815
0.67444,0.091067,0.11399,0.091747,0.11531,0.095471,0.16281,0.32475,0.14429,0.11072,0.23296,0.24816
0.67456,0.091074,0.114,0.09175,0.11532,0.095474,0.16282,0.32475,0.14429,0.11072,0.23296,0.24817
0.67467,0.091077,0.114,0.091751,0.11534,0.095479,0.16282,0.32476,0.14432,0.11072,0.23298,0.24817
0.67478,0.091117,0.11401,0.091758,0.11534,0.09549,0.16282,0.32476,0.14434,0.11073,0.233,0.24818
0.67489,0.091124,0.11402,0.091768,0.11534,0.095496,0.16283,0.32476,0.14435,0.11076,0.23302,0.2482
0.675,0.091126,0.11402,0.091784,0.11535,0.095496,0.16283,0.32477,0.14435,0.11076,0.23304,0.24822
0.67511,0.091133,0.11403,0.091794,0.11537,0.095517,0.16283,0.32477,0.14436,0.11085,0.23306,0.24823
0.67522,0.091135,0.11405,0.091804,0.11538,0.09562,0.16285,0.32478,0.14436,0.11086,0.23308,0.24826
0.67533,0.091139,0.11407,0.091816,0.11541,0.095622,0.16286,0.3248,0.14437,0.11087,0.23309,0.24826
0.67544,0.091148,0.11407,0.091842,0.11541,0.095666,0.16287,0.32482,0.14437,0.11087,0.2331,0.24828
0.67556,0.091169,0.11408,0.091857,0.11542,0.095681,0.16287,0.32484,0.14437,0.11089,0.23312,0.24828
0.67567,0.091208,0.1141,0.091891,0.11545,0.095684,0.16287,0.32485,0.14437,0.11093,0.23313,0.24828
0.67578,0.091219,0.11412,0.091912,0.11546,0.095689,0.16287,0.32486,0.14438,0.11093,0.23319,0.24829
0.67589,0.091236,0.11413,0.091914,0.11546,0.095692,0.16288,0.32486,0.14439,0.11098,0.23328,0.2483
0.676,0.091256,0.11415,0.091916,0.11549,0.095725,0.16288,0.32486,0.1444,0.11098,0.23329,0.24833
0.67611,0.091267,0.11416,0.091935,0.11552,0.095728,0.16288,0.32486,0.14441,0.11099,0.23329,0.24835
0.67622,0.091305,0.11418,0.091962,0.11552,0.095734,0.16289,0.32487,0.14444,0.11099,0.23331,0.24835
0.67633,0.091359,0.11418,0.091982,0.11555,0.095738,0.16289,0.32487,0.14444,0.11105,0.23332,0.24837
0.67644,0.091372,0.11418,0.09203,0.11557,0.095749,0.16289,0.32488,0.14445,0.11106,0.23332,0.24843
0.67656,0.091374,0.1142,0.092038,0.11558,0.095755,0.16289,0.32488,0.14445,0.11109,0.23336,0.24843
0.67667,0.091384,0.11421,0.092048,0.11558,0.09576,0.16289,0.3249,0.14445,0.11109,0.23337,0.24848
0.67678,0.091426,0.11422,0.092052,0.11559,0.095796,0.1629,0.3249,0.14446,0.11111,0.23338,0.24852
0.67689,0.091433,0.11423,0.092053,0.11564,0.095802,0.1629,0.32491,0.14446,0.11116,0.2334,0.24852
0.677,0.091434,0.11425,0.092074,0.11564,0.095813,0.16291,0.32492,0.14446,0.1112,0.23342,0.24853
0.67711,0.091438,0.11428,0.092097,0.11569,0.095816,0.16292,0.32494,0.14447,0.11127,0.23342,0.24856
0.67722,0.091444,0.11428,0.092098,0.11569,0.095824,0.16292,0.32494,0.14448,0.11132,0.23344,0.24859
0.67733,0.091458,0.11428,0.092109,0.11569,0.095831,0.16293,0.32496,0.14448,0.11133,0.23345,0.24861
0.67744,0.091466,0.1143,0.092114,0.1157,0.095838,0.16293,0.32496,0.14448,0.11141,0.23346,0.24862
0.67756,0.091473,0.1143,0.092117,0.11571,0.095848,0.16294,0.32498,0.14448,0.11141,0.23347,0.24863
0.67767,0.091484,0.11431,0.092121,0.11571,0.09585,0.16294,0.32499,0.14451,0.11144,0.23348,0.24863
0.67778,0.091499,0.11435,0.092129,0.11572,0.09587,0.16294,0.325,0.14452,0.11146,0.2335,0.24869
0.67789,0.091503,0.11438,0.092168,0.11573,0.095896,0.16294,0.32501,0.14454,0.11148,0.23351,0.24871
0.678,0.091505,0.11438,0.092172,0.11575,0.095901,0.16296,0.32501,0.14454,0.11149,0.23351,0.24872
0.67811,0.091514,0.11439,0.092183,0.11577,0.095903,0.16296,0.32503,0.14454,0.1115,0.23353,0.24874
0.67822,0.091515,0.1144,0.092206,0.11577,0.095914,0.16299,0.32503,0.14455,0.1115,0.23355,0.24877
0.67833,0.091516,0.1144,0.092224,0.11579,0.095915,0.163,0.32503,0.14455,0.1115,0.23358,0.24877
0.67844,0.091519,0.1144,0.092232,0.11581,0.095923,0.16301,0.32503,0.14457,0.11153,0.23358,0.24878
0.67856,0.091543,0.11445,0.092243,0.11586,0.095956,0.16301,0.32504,0.14457,0.11155,0.2336,0.24879
0.67867,0.091553,0.11446,0.092245,0.1159,0.09596,0.16302,0.32504,0.14458,0.11158,0.23362,0.24879
0.67878,0.091561,0.11449,0.092249,0.1159,0.095969,0.16303,0.32504,0.14462,0.11159,0.23365,0.2488
0.67889,0.091578,0.11449,0.092252,0.1159,0.095973,0.16304,0.32505,0.14462,0.11162,0.23365,0.2488
0.679,0.091584,0.1145,0.092257,0.11593,0.095977,0.16304,0.32506,0.14464,0.11165,0.23367,0.2488
0.67911,0.091621,0.11454,0.092257,0.11595,0.095988,0.16304,0.32506,0.14464,0.11166,0.23367,0.24881
0.67922,0.091628,0.11454,0.092282,0.11596,0.095989,0.16305,0.32507,0.14464,0.11168,0.23367,0.24885
0.67933,0.091631,0.11455,0.092294,0.11596,0.095989,0.16309,0.32507,0.14464,0.11171,0.23368,0.24885
0.67944,0.091634,0.11459,0.092296,0.11597,0.09599,0.1631,0.32507,0.14465,0.11177,0.23368,0.24886
0.67956,0.09165,0.1146,0.092312,0.116,0.095995,0.1631,0.32507,0.14465,0.11179,0.23368,0.24889
0.67967,0.091655,0.1146,0.092324,0.116,0.095997,0.1631,0.32508,0.14466,0.1118,0.23371,0.24891
0.67978,0.09166,0.11461,0.092354,0.11601,0.096009,0.16311,0.3251,0.14468,0.11181,0.23374,0.24891
0.67989,0.091662,0.11464,0.092362,0.11601,0.096027,0.16311,0.3251,0.14471,0.11184,0.23375,0.24891
0.68,0.091665,0.11466,0.092363,0.11602,0.096027,0.16311,0.32511,0.14472,0.11186,0.23376,0.24894
0.68011,0.091709,0.11467,0.092371,0.11604,0.096028,0.16312,0.32512,0.14472,0.11188,0.23379,0.24895
0.68022,0.091714,0.1147,0.092394,0.11605,0.096037,0.16313,0.32512,0.14474,0.11196,0.2338,0.24897
0.68033,0.091722,0.1147,0.092404,0.11607,0.096049,0.16313,0.32512,0.14475,0.11197,0.2338,0.24906
0.68044,0.091731,0.1147,0.092437,0.11608,0.096057,0.16313,0.32512,0.14476,0.11198,0.23383,0.24907
0.68056,0.091751,0.11471,0.092458,0.11609,0.096067,0.16314,0.32512,0.14476,0.11202,0.23386,0.24907
0.68067,0.091764,0.11473,0.092469,0.1161,0.096075,0.16314,0.32513,0.14476,0.11203,0.23386,0.24908
0.68078,0.091773,0.11473,0.092481,0.1161,0.096076,0.16314,0.32514,0.14477,0.11204,0.23389,0.24909
0.68089,0.09179,0.11475,0.092482,0.11611,0.096107,0.16318,0.32515,0.14477,0.11204,0.23391,0.24913
0.681,0.091815,0.11479,0.092486,0.11611,0.096124,0.16318,0.32515,0.14478,0.11207,0.23393,0.24914
0.68111,0.091822,0.11479,0.092512,0.11612,0.096129,0.16318,0.32519,0.14478,0.11209,0.23393,0.24914
0.68122,0.09183,0.1148,0.092514,0.11612,0.096143,0.16319,0.3252,0.14479,0.11217,0.23393,0.24915
0.68133,0.09183,0.11481,0.092516,0.11612,0.09615,0.16319,0.32521,0.14481,0.11217,0.23395,0.24918
0.68144,0.091836,0.11482,0.092536,0.11615,0.09616,0.16319,0.32522,0.14481,0.11219,0.23397,0.24918
0.68156,0.091843,0.11483,0.09254,0.11615,0.09617,0.1632,0.32522,0.14482,0.1122,0.23399,0.2492
0.68167,0.091844,0.11484,0.09254,0.11619,0.09617,0.16323,0.32523,0.14483,0.11223,0.23399,0.2492
0.68178,0.091895,0.11484,0.092542,0.11622,0.096173,0.16323,0.32525,0.14487,0.11228,0.23399,0.2492
0.68189,0.091898,0.11485,0.092558,0.11624,0.096183,0.16323,0.32525,0.14487,0.11231,0.234,0.24924
0.682,0.091907,0.11485,0.092582,0.1163,0.096188,0.16324,0.32525,0.14487,0.11232,0.23401,0.24924
0.68211,0.091911,0.11485,0.092622,0.1163,0.096199,0.16324,0.32526,0.14488,0.11235,0.23402,0.24927
0.68222,0.091934,0.11486,0.092622,0.1163,0.096202,0.16324,0.32526,0.14491,0.11239,0.23403,0.24927
0.68233,0.091944,0.11487,0.092627,0.11631,0.096213,0.16324,0.32527,0.14491,0.11239,0.23405,0.24927
0.68244,0.091944,0.1149,0.09267,0.11632,0.096217,0.16325,0.32527,0.14492,0.11239,0.2341,0.2493
0.68256,0.091958,0.11491,0.092675,0.11634,0.096217,0.16326,0.32527,0.14493,0.11239,0.23411,0.24931
0.68267,0.091971,0.11493,0.092681,0.11634,0.096261,0.16326,0.32528,0.14496,0.1124,0.23411,0.24931
0.68278,0.091999,0.11498,0.092684,0.11635,0.096272,0.16326,0.32528,0.14498,0.11241,0.23412,0.24939
0.68289,0.092006,0.115,0.092692,0.11638,0.096279,0.16327,0.32529,0.145,0.11247,0.23413,0.2494
0.683,0.092011,0.115,0.092711,0.11639,0.096292,0.16328,0.32531,0.14501,0.11254,0.23414,0.24941
0.68311,0.092023,0.11501,0.092717,0.11639,0.096311,0.16328,0.32531,0.14502,0.11261,0.23415,0.24944
0.68322,0.092048,0.11505,0.092723,0.11641,0.096312,0.1633,0.32531,0.14504,0.11261,0.23415,0.24947
0.68333,0.092052,0.11505,0.092731,0.11642,0.096314,0.16331,0.32532,0.14506,0.11264,0.2342,0.24949
0.68344,0.092061,0.11506,0.092737,0.11643,0.096323,0.16331,0.32533,0.14506,0.1127,0.23421,0.24949
0.68356,0.092072,0.11507,0.092749,0.11643,0.096333,0.16333,0.32534,0.14507,0.11271,0.23425,0.2495
0.68367,0.092075,0.11508,0.09276,0.11646,0.096335,0.16333,0.32535,0.14507,0.11273,0.23426,0.24952
0.68378,0.092082,0.11508,0.092791,0.11647,0.096346,0.16333,0.32535,0.14507,0.11274,0.23429,0.24953
0.68389,0.0921,0.11509,0.092816,0.11648,0.096347,0.16333,0.32536,0.1451,0.11277,0.2343,0.24956
0.684,0.092116,0.11509,0.092834,0.11648,0.096376,0.16333,0.32537,0.1451,0.11279,0.23433,0.24956
0.68411,0.092122,0.11509,0.092852,0.11649,0.096382,0.16334,0.32538,0.1451,0.11282,0.23433,0.24961
0.68422,0.092127,0.1151,0.09286,0.1165,0.096386,0.16335,0.32538,0.1451,0.11285,0.23433,0.24962
0.68433,0.092136,0.1151,0.09287,0.1165,0.096398,0.16336,0.32538,0.1451,0.11287,0.23435,0.24963
0.68444,0.092142,0.11512,0.09288,0.11651,0.096428,0.16336,0.32538,0.14511,0.11287,0.23435,0.24964
0.68456,0.092155,0.11513,0.09288,0.11651,0.096436,0.16336,0.32538,0.14511,0.11289,0.23435,0.24967
0.68467,0.092187,0.11515,0.092887,0.11652,0.096472,0.16337,0.32539,0.14512,0.11302,0.23438,0.24968
0.68478,0.092196,0.11516,0.092892,0.11654,0.096475,0.16338,0.32539,0.14512,0.11302,0.23443,0.2497
0.68489,0.092202,0.11516,0.092894,0.11655,0.096483,0.16338,0.3254,0.14512,0.11302,0.23446,0.24971
0.685,0.092221,0.11517,0.092927,0.11655,0.096483,0.16338,0.32541,0.14513,0.11319,0.2345,0.24974
0.68511,0.092221,0.11518,0.092945,0.11659,0.096491,0.16339,0.32541,0.14513,0.11319,0.23451,0.24975
0.68522,0.092236,0.11519,0.092958,0.1166,0.096507,0.16339,0.32541,0.14516,0.11322,0.23451,0.24982
0.68533,0.092246,0.11519,0.092964,0.1166,0.096514,0.16341,0.32545,0.14518,0.11326,0.23451,0.24982
0.68544,0.092264,0.11522,0.092993,0.11661,0.09656,0.16342,0.32545,0.14519,0.11326,0.23457,0.24982
0.68556,0.092276,0.11522,0.092997,0.11662,0.096561,0.16344,0.32546,0.14519,0.11326,0.23459,0.24983
0.68567,0.092283,0.11522,0.093002,0.11663,0.096564,0.16344,0.32548,0.14519,0.11326,0.23459,0.24984
0.68578,0.092339,0.11523,0.093015,0.11664,0.096572,0.16345,0.32548,0.14522,0.11327,0.2346,0.24985
0.68589,0.09234,0.11524,0.093028,0.11667,0.096587,0.16345,0.32548,0.14526,0.11328,0.23465,0.24986
0.686,0.092342,0.11527,0.093031,0.11669,0.096615,0.16346,0.32549,0.14527,0.11331,0.23466,0.24986
0.68611,0.092359,0.11528,0.093031,0.11669,0.096633,0.16346,0.3255,0.1453,0.11332,0.23471,0.24988
0.68622,0.092373,0.11533,0.093056,0.1167,0.096637,0.16346,0.32551,0.14531,0.11335,0.23473,0.24991
0.68633,0.092385,0.11536,0.093064,0.1167,0.096646,0.16347,0.32552,0.14532,0.11335,0.23473,0.24992
0.68644,0.092389,0.11537,0.093069,0.11671,0.096646,0.16347,0.32555,0.14534,0.11335,0.23477,0.24992
0.68656,0.092395,0.11538,0.093084,0.11673,0.096649,0.16347,0.32555,0.14535,0.11344,0.23478,0.24993
0.68667,0.092396,0.11539,0.093088,0.11673,0.096665,0.16347,0.32556,0.14535,0.11346,0.2348,0.24994
0.68678,0.092396,0.11542,0.093088,0.11673,0.096665,0.16348,0.32557,0.14536,0.11346,0.2348,0.24994
0.68689,0.092401,0.11543,0.093094,0.11673,0.09669,0.16348,0.32557,0.14538,0.11347,0.23483,0.24995
0.687,0.092402,0.11548,0.093111,0.11675,0.0967,0.16348,0.32558,0.14539,0.11353,0.23483,0.24996
0.68711,0.092406,0.1155,0.093116,0.11675,0.096704,0.16348,0.32558,0.14539,0.11355,0.23484,0.24998
0.68722,0.092412,0.11551,0.093125,0.11683,0.096704,0.16349,0.32558,0.14539,0.11355,0.23484,0.24998
0.68733,0.092412,0.11554,0.093126,0.11683,0.096705,0.16349,0.32559,0.14539,0.11359,0.23485,0.25
0.68744,0.092424,0.11556,0.093153,0.11684,0.096708,0.16349,0.32559,0.1454,0.11361,0.23485,0.25003
0.68756,0.092431,0.11556,0.093157,0.11684,0.096716,0.1635,0.3256,0.14541,0.11366,0.23486,0.25005
0.68767,0.092448,0.11559,0.093161,0.11685,0.09672,0.16351,0.3256,0.14544,0.11368,0.23488,0.25007
0.68778,0.092449,0.11559,0.093168,0.11687,0.096723,0.16351,0.3256,0.14547,0.11369,0.23489,0.25008
0.68789,0.09245,0.1156,0.093203,0.11687,0.096723,0.16352,0.32561,0.14548,0.11372,0.23489,0.25009
0.688,0.092453,0.1156,0.093215,0.11688,0.096734,0.16353,0.32561,0.14549,0.11372,0.23491,0.2501
0.68811,0.092457,0.11565,0.093239,0.11694,0.096741,0.16353,0.32561,0.14551,0.11376,0.23493,0.25012
0.68822,0.092483,0.11567,0.093241,0.11697,0.096748,0.16354,0.32561,0.14553,0.11378,0.23495,0.25015
0.68833,0.092498,0.11567,0.093274,0.11701,0.096784,0.16355,0.32562,0.14553,0.11379,0.23495,0.25015
0.68844,0.092529,0.11567,0.093286,0.11701,0.096815,0.16355,0.32562,0.14553,0.11382,0.23499,0.25018
0.68856,0.092533,0.11567,0.093293,0.11701,0.09682,0.16355,0.32562,0.14554,0.11387,0.235,0.2502
0.68867,0.092543,0.11568,0.093294,0.11702,0.096825,0.16356,0.32563,0.14554,0.11389,0.235,0.2502
0.68878,0.092563,0.11568,0.093325,0.11703,0.096855,0.16356,0.32563,0.14555,0.11391,0.23502,0.25021
0.68889,0.092566,0.11569,0.093332,0.11703,0.09688,0.16356,0.32563,0.14556,0.11391,0.23503,0.25021
0.689,0.092568,0.11571,0.093334,0.11703,0.096893,0.16356,0.32563,0.14557,0.11392,0.23504,0.25025
0.68911,0.092569,0.11572,0.093336,0.11703,0.096895,0.16356,0.32565,0.14557,0.11403,0.23505,0.25025
0.68922,0.092578,0.11573,0.093351,0.11703,0.096912,0.16358,0.32566,0.14558,0.11405,0.23506,0.25026
0.68933,0.092585,0.11574,0.09336,0.11704,0.096915,0.16358,0.32566,0.14558,0.11408,0.23508,0.25026
0.68944,0.092603,0.11574,0.093384,0.11706,0.096941,0.16359,0.32567,0.14558,0.11417,0.2351,0.25031
0.68956,0.092613,0.11575,0.093399,0.11708,0.096946,0.1636,0.32568,0.14558,0.11419,0.2351,0.25034
0.68967,0.092621,0.11576,0.093412,0.11708,0.096953,0.16361,0.32568,0.1456,0.11419,0.23513,0.25036
0.68978,0.092622,0.11577,0.093416,0.11711,0.096958,0.16362,0.32571,0.14561,0.11421,0.23518,0.25037
0.68989,0.09266,0.11578,0.093424,0.11715,0.096988,0.16363,0.32572,0.14562,0.11425,0.23519,0.2504
0.69,0.092662,0.11579,0.093432,0.11716,0.096995,0.16363,0.32573,0.14568,0.11431,0.2352,0.2504
0.69011,0.092679,0.1158,0.093434,0.11716,0.097011,0.16364,0.32573,0.14568,0.11432,0.23521,0.25042
0.69022,0.092686,0.1158,0.093439,0.11716,0.097013,0.16364,0.32573,0.14569,0.11432,0.23522,0.25044
0.69033,0.092691,0.11581,0.093445,0.11717,0.097041,0.16364,0.32573,0.14569,0.11432,0.23523,0.25046
0.69044,0.092697,0.11582,0.09346,0.11717,0.09705,0.16364,0.32577,0.14569,0.11441,0.23525,0.25047
0.69056,0.092707,0.11584,0.093464,0.11718,0.09705,0.16364,0.32577,0.14569,0.11444,0.23525,0.25049
0.69067,0.092709,0.11584,0.093475,0.11719,0.097054,0.16366,0.32577,0.14569,0.11446,0.23526,0.25056
0.69078,0.092742,0.11584,0.093481,0.1172,0.097061,0.16367,0.32577,0.14571,0.11446,0.23527,0.25056
0.69089,0.092751,0.11586,0.093481,0.1172,0.097065,0.16367,0.32579,0.14573,0.11448,0.23528,0.25056
0.691,0.092755,0.11587,0.093499,0.1172,0.09711,0.16367,0.3258,0.14573,0.1145,0.23529,0.25057
0.69111,0.092766,0.11587,0.0935,0.11724,0.09712,0.16367,0.32583,0.14575,0.1145,0.23535,0.25057
0.69122,0.092767,0.11587,0.093521,0.11725,0.097128,0.16367,0.32583,0.14581,0.11451,0.23535,0.25058
0.69133,0.092772,0.11588,0.093531,0.11725,0.097158,0.16368,0.32586,0.14581,0.11452,0.23537,0.2506
0.69144,0.092793,0.11588,0.093536,0.11725,0.09716,0.16369,0.32586,0.14582,0.11454,0.23537,0.25061
0.69156,0.092813,0.11588,0.093543,0.11726,0.097186,0.1637,0.32586,0.14583,0.11456,0.23537,0.25062
0.69167,0.092852,0.11589,0.093568,0.11726,0.097209,0.1637,0.32587,0.14583,0.11457,0.23538,0.25063
0.69178,0.092892,0.11589,0.093572,0.11726,0.097223,0.1637,0.32588,0.14584,0.11462,0.23539,0.25063
0.69189,0.092893,0.1159,0.093588,0.11728,0.097234,0.1637,0.32588,0.14584,0.11462,0.23539,0.25075
0.692,0.092895,0.11591,0.093651,0.1173,0.097252,0.16371,0.32589,0.14585,0.11469,0.23539,0.25078
0.69211,0.092895,0.11593,0.093683,0.1173,0.0973,0.16372,0.32591,0.14586,0.11471,0.23539,0.25078
0.69222,0.092896,0.11594,0.093715,0.11732,0.097308,0.16373,0.32592,0.14586,0.11473,0.2354,0.2508
0.69233,0.092901,0.11594,0.09372,0.11735,0.097319,0.16373,0.32592,0.14588,0.11475,0.23541,0.25081
0.69244,0.092924,0.11594,0.093728,0.11735,0.097349,0.16373,0.32592,0.14589,0.11479,0.23541,0.25085
0.69256,0.092944,0.11595,0.093731,0.11739,0.097359,0.16375,0.32593,0.1459,0.11483,0.23542,0.25087
0.69267,0.092976,0.11596,0.093737,0.11742,0.097375,0.16375,0.32593,0.1459,0.11484,0.23542,0.2509
0.69278,0.092984,0.11597,0.09375,0.11743,0.097378,0.16376,0.32595,0.1459,0.11486,0.23542,0.25091
0.69289,0.092998,0.11597,0.093778,0.11745,0.097388,0.16376,0.32596,0.1459,0.11488,0.23545,0.25091
0.693,0.093002,0.11597,0.093779,0.1175,0.097395,0.16376,0.32596,0.14591,0.1149,0.23545,0.25093
0.69311,0.093037,0.11599,0.093781,0.1175,0.097436,0.16376,0.32596,0.14593,0.11495,0.23546,0.25095
0.69322,0.093042,0.116,0.0938,0.1175,0.097464,0.16377,0.32597,0.14603,0.115,0.23546,0.25097
0.69333,0.093071,0.116,0.093821,0.11751,0.097476,0.16377,0.32597,0.14603,0.11504,0.23547,0.25098
0.69344,0.093113,0.11601,0.093849,0.11752,0.097482,0.16378,0.32597,0.14605,0.11506,0.23548,0.25098
0.69356,0.093126,0.11602,0.093853,0.11752,0.097486,0.16378,0.32597,0.14605,0.11507,0.23551,0.25099
0.69367,0.093139,0.11608,0.093854,0.11753,0.097508,0.16378,0.32599,0.14606,0.1151,0.23551,0.25099
0.69378,0.093144,0.11609,0.093855,0.11753,0.097515,0.16378,0.326,0.14607,0.11511,0.23551,0.25104
0.69389,0.093148,0.11609,0.09389,0.11753,0.097526,0.16379,0.326,0.14612,0.11516,0.23553,0.25105
0.694,0.093155,0.11609,0.093894,0.11755,0.097544,0.16379,0.326,0.14612,0.1152,0.23556,0.25105
0.69411,0.093175,0.1161,0.093897,0.11755,0.097586,0.16379,0.32601,0.14613,0.1152,0.23558,0.25108
0.69422,0.093184,0.11612,0.093898,0.11756,0.09759,0.16379,0.32602,0.14614,0.11525,0.23559,0.2511
0.69433,0.093195,0.11612,0.093903,0.11758,0.097621,0.16379,0.32602,0.14615,0.1153,0.23561,0.2511
0.69444,0.093205,0.11615,0.093904,0.11759,0.097624,0.1638,0.32603,0.14615,0.11531,0.23562,0.25117
0.69456,0.09321,0.11619,0.093942,0.1176,0.097646,0.1638,0.32604,0.14616,0.11536,0.23567,0.25119
0.69467,0.093211,0.1162,0.093953,0.11761,0.097647,0.16381,0.32604,0.14616,0.11538,0.23569,0.25121
0.69478,0.093216,0.11622,0.093975,0.11761,0.097649,0.16381,0.32605,0.14617,0.11541,0.23569,0.25122
0.69489,0.093228,0.11622,0.093996,0.11762,0.097675,0.16382,0.32606,0.14617,0.11543,0.23571,0.25123
0.695,0.093242,0.11624,0.094018,0.11762,0.097691,0.16382,0.32607,0.14618,0.11544,0.23572,0.25126
0.69511,0.09326,0.11625,0.094054,0.11766,0.097718,0.16383,0.32608,0.1462,0.11544,0.23573,0.25128
0.69522,0.093288,0.11628,0.094061,0.11767,0.097739,0.16383,0.32609,0.1462,0.11546,0.23574,0.25129
0.69533,0.093324,0.11629,0.094067,0.11767,0.097781,0.16384,0.3261,0.1462,0.1155,0.2358,0.25129
0.69544,0.093344,0.1163,0.094078,0.11768,0.097785,0.16384,0.3261,0.14623,0.1155,0.2358,0.25131
0.69556,0.093348,0.11634,0.094083,0.11768,0.097789,0.16386,0.32611,0.14628,0.11551,0.23581,0.25131
0.69567,0.09335,0.11634,0.094104,0.11769,0.097794,0.16386,0.32612,0.14631,0.11552,0.23582,0.25132
0.69578,0.093353,0.11634,0.094108,0.1177,0.097797,0.16386,0.32612,0.14632,0.11553,0.23584,0.25134
0.69589,0.093353,0.11639,0.094117,0.11772,0.097807,0.16387,0.32612,0.14633,0.11554,0.23585,0.25136
0.696,0.093358,0.11639,0.094128,0.11773,0.097812,0.16387,0.32612,0.14634,0.11557,0.23585,0.25138
0.69611,0.093378,0.11642,0.094167,0.11774,0.097832,0.16387,0.32613,0.14634,0.11561,0.23585,0.25148
0.69622,0.093393,0.11642,0.094172,0.11774,0.097833,0.16388,0.32613,0.14634,0.11562,0.23586,0.25149
0.69633,0.093395,0.11647,0.094192,0.11776,0.097843,0.16388,0.32613,0.14635,0.11567,0.23587,0.25161
0.69644,0.093397,0.11648,0.094209,0.11776,0.097858,0.1639,0.32613,0.14635,0.11569,0.23588,0.25163
0.69656,0.093415,0.11651,0.094218,0.11781,0.09788,0.16392,0.32614,0.14635,0.11569,0.2359,0.25163
0.69667,0.093443,0.11652,0.094232,0.11781,0.097883,0.16394,0.32614,0.14635,0.11581,0.23597,0.25163
0.69678,0.093445,0.11653,0.094254,0.11781,0.097885,0.16394,0.32614,0.14636,0.11582,0.23598,0.25164
0.69689,0.093468,0.11653,0.094268,0.11783,0.097899,0.16394,0.32615,0.14637,0.11583,0.23598,0.25168
0.697,0.093469,0.11655,0.094283,0.11784,0.097908,0.16394,0.32615,0.14638,0.11585,0.23601,0.25169
0.69711,0.093482,0.11655,0.094299,0.11786,0.097916,0.16397,0.32615,0.14639,0.11586,0.23602,0.25172
0.69722,0.093485,0.11657,0.094315,0.11787,0.097924,0.16397,0.32616,0.14639,0.11587,0.23603,0.25174
0.69733,0.093508,0.11658,0.094319,0.11788,0.097959,0.16398,0.32617,0.1464,0.11592,0.23604,0.25176
0.69744,0.093524,0.11659,0.094323,0.11789,0.097966,0.16398,0.32617,0.1464,0.11595,0.23604,0.25177
0.69756,0.093541,0.11661,0.094328,0.1179,0.097967,0.164,0.32619,0.14642,0.11599,0.23607,0.25178
0.69767,0.093547,0.11663,0.094359,0.11793,0.097972,0.16401,0.3262,0.14643,0.11604,0.23608,0.25181
0.69778,0.093556,0.11665,0.094365,0.11794,0.097988,0.16401,0.32621,0.14644,0.11604,0.23611,0.25185
0.69789,0.09356,0.11665,0.094367,0.11798,0.097989,0.16401,0.32621,0.14647,0.11605,0.23612,0.25186
0.698,0.093634,0.11666,0.094403,0.11799,0.098006,0.16401,0.32621,0.1465,0.11606,0.23614,0.25187
0.69811,0.093639,0.11666,0.094404,0.11799,0.098019,0.16401,0.32621,0.1465,0.11607,0.23615,0.25188
0.69822,0.093646,0.11666,0.094455,0.118,0.098024,0.16402,0.32621,0.14652,0.11609,0.23618,0.25189
0.69833,0.093657,0.11667,0.094467,0.11801,0.098024,0.16402,0.32622,0.14654,0.11609,0.23618,0.25194
0.69844,0.093675,0.11671,0.094474,0.11801,0.098027,0.16402,0.32624,0.14655,0.1161,0.23619,0.25195
0.69856,0.093691,0.11673,0.094495,0.11802,0.098031,0.16403,0.32624,0.14656,0.11611,0.2362,0.25197
0.69867,0.0937,0.11674,0.094501,0.11802,0.098036,0.16404,0.32625,0.14656,0.11613,0.23622,0.25199
0.69878,0.093722,0.11675,0.094507,0.11803,0.098039,0.16406,0.32626,0.14657,0.11613,0.23623,0.25201
0.69889,0.093734,0.11675,0.094535,0.11805,0.098049,0.16406,0.32627,0.14658,0.11615,0.23625,0.25204
0.699,0.093747,0.11677,0.094543,0.11808,0.098056,0.16407,0.32628,0.14659,0.11616,0.23627,0.25207
0.69911,0.093758,0.11678,0.09456,0.11809,0.098061,0.16408,0.32628,0.14659,0.11619,0.23627,0.25207
0.69922,0.093787,0.11679,0.094563,0.1181,0.0981,0.16409,0.32629,0.14664,0.11619,0.23627,0.2521
0.69933,0.09379,0.11681,0.094564,0.11811,0.0981,0.16409,0.3263,0.14664,0.1162,0.2363,0.25211
0.69944,0.093843,0.11681,0.094568,0.11811,0.098108,0.16409,0.3263,0.14665,0.11628,0.23633,0.25212
0.69956,0.093848,0.11682,0.094571,0.11813,0.098122,0.16409,0.32631,0.14667,0.11629,0.23633,0.25216
0.69967,0.093865,0.11683,0.094573,0.11813,0.098144,0.1641,0.32631,0.14669,0.11629,0.23635,0.25224
0.69978,0.093868,0.11683,0.094582,0.11814,0.098152,0.1641,0.32632,0.14669,0.11632,0.23636,0.25227
0.69989,0.093881,0.11684,0.09459,0.11814,0.098158,0.1641,0.32632,0.14671,0.11637,0.23639,0.25229
0.7,0.093894,0.11685,0.094594,0.11814,0.098159,0.16411,0.32632,0.14672,0.11638,0.23641,0.2523
0.70011,0.093905,0.11686,0.094616,0.11814,0.098183,0.16411,0.32633,0.14672,0.11641,0.23641,0.25232
0.70022,0.093938,0.11687,0.094627,0.11814,0.098196,0.16411,0.32633,0.14673,0.11647,0.23643,0.25233
0.70033,0.093943,0.1169,0.094638,0.11815,0.098243,0.16411,0.32634,0.14674,0.11655,0.23645,0.25234
0.70044,0.093949,0.1169,0.094641,0.11815,0.098248,0.16413,0.32634,0.14674,0.11655,0.23645,0.25237
0.70056,0.09395,0.11691,0.094643,0.11816,0.098252,0.16413,0.32634,0.14675,0.11669,0.23647,0.25237
0.70067,0.093963,0.11691,0.094651,0.11816,0.098255,0.16414,0.32635,0.14676,0.11671,0.23648,0.25237
0.70078,0.093986,0.11691,0.094687,0.11816,0.098263,0.16414,0.32635,0.14676,0.11675,0.2365,0.2524
0.70089,0.093993,0.11692,0.094691,0.11818,0.098317,0.16414,0.32636,0.14677,0.11676,0.23655,0.2524
0.701,0.093994,0.11693,0.094705,0.11819,0.098325,0.16414,0.32637,0.14678,0.11685,0.23655,0.25243
0.70111,0.094009,0.11694,0.094711,0.11821,0.098353,0.16415,0.32638,0.14679,0.11686,0.23655,0.25244
0.70122,0.094033,0.11695,0.094717,0.11821,0.098366,0.16415,0.32638,0.1468,0.11686,0.23661,0.25245
0.70133,0.094067,0.11695,0.094718,0.11825,0.098381,0.16415,0.32639,0.14682,0.1169,0.23662,0.25245
0.70144,0.094079,0.11698,0.094722,0.11826,0.098405,0.16415,0.32639,0.14683,0.11691,0.23664,0.25246
0.70156,0.09408,0.11702,0.094724,0.11828,0.098406,0.16415,0.32639,0.14683,0.11692,0.23666,0.25249
0.70167,0.094081,0.11703,0.094731,0.11829,0.098419,0.16417,0.32639,0.14684,0.11692,0.23666,0.25251
0.70178,0.094091,0.11703,0.094736,0.1183,0.098423,0.16417,0.32639,0.14684,0.11693,0.23669,0.25251
0.70189,0.094099,0.11706,0.094744,0.11834,0.098463,0.16417,0.3264,0.14686,0.11696,0.2367,0.25253
0.702,0.094108,0.11706,0.094757,0.11841,0.098513,0.16417,0.3264,0.14687,0.11698,0.23671,0.25254
0.70211,0.094136,0.11707,0.094765,0.11841,0.098517,0.16419,0.3264,0.14687,0.11698,0.23672,0.25255
0.70222,0.094137,0.11708,0.094775,0.11842,0.098517,0.16419,0.32643,0.14688,0.11711,0.2368,0.25256
0.70233,0.094159,0.11709,0.094813,0.11843,0.098522,0.16419,0.32643,0.14689,0.11713,0.23681,0.25257
0.70244,0.094167,0.11711,0.094822,0.11843,0.09853,0.16419,0.32643,0.1469,0.11715,0.23682,0.25257
0.70256,0.094173,0.11711,0.09483,0.11844,0.098572,0.16421,0.32644,0.14691,0.11717,0.23683,0.25258
0.70267,0.094195,0.11714,0.094836,0.11845,0.098572,0.16421,0.32644,0.14693,0.11717,0.23683,0.25258
0.70278,0.0942,0.11715,0.094838,0.11845,0.098585,0.16422,0.32645,0.14697,0.11721,0.23684,0.25258
0.70289,0.094223,0.11715,0.094865,0.11847,0.098589,0.16423,0.32646,0.14699,0.11723,0.23685,0.2526
0.703,0.094232,0.11715,0.094874,0.1185,0.098607,0.16423,0.32646,0.14699,0.11733,0.23692,0.2526
0.70311,0.094255,0.11716,0.094953,0.11851,0.098627,0.16423,0.32647,0.147,0.11734,0.23695,0.25264
0.70322,0.094259,0.11718,0.094979,0.11851,0.098632,0.16424,0.32647,0.14703,0.11735,0.23695,0.2527
0.70333,0.094268,0.11718,0.09499,0.11852,0.098645,0.16424,0.32647,0.14704,0.11735,0.23696,0.25271
0.70344,0.094275,0.11721,0.094997,0.11854,0.098651,0.16424,0.32649,0.14707,0.1174,0.23696,0.25271
0.70356,0.094285,0.11728,0.095018,0.11854,0.098657,0.16424,0.3265,0.14708,0.11747,0.23696,0.25277
0.70367,0.094296,0.11729,0.095018,0.11855,0.098669,0.16424,0.32651,0.14708,0.11749,0.23697,0.25277
0.70378,0.094322,0.11729,0.095022,0.11856,0.098677,0.16425,0.32652,0.14708,0.11753,0.23699,0.25278
0.70389,0.094339,0.11731,0.095028,0.11856,0.098677,0.16425,0.32653,0.1471,0.11754,0.237,0.25279
0.704,0.094354,0.11734,0.095038,0.11858,0.09868,0.16425,0.32654,0.1471,0.11762,0.237,0.25279
0.70411,0.094378,0.11734,0.095044,0.11859,0.098684,0.16426,0.32655,0.14711,0.11764,0.23708,0.2528
0.70422,0.094382,0.11735,0.095048,0.11859,0.098698,0.16427,0.32656,0.14712,0.11765,0.23708,0.25283
0.70433,0.094384,0.11736,0.095053,0.11859,0.098705,0.16427,0.32658,0.14712,0.11768,0.23708,0.25285
0.70444,0.09441,0.11738,0.095061,0.11861,0.098709,0.16427,0.32658,0.14712,0.11769,0.23709,0.25287
0.70456,0.09442,0.11739,0.095067,0.11862,0.098726,0.16428,0.32658,0.14713,0.11769,0.23712,0.2529
0.70467,0.094423,0.11739,0.095079,0.11863,0.098743,0.16429,0.32659,0.14714,0.11772,0.23712,0.25291
0.70478,0.094433,0.11739,0.095088,0.11863,0.098746,0.16429,0.3266,0.14714,0.11773,0.23712,0.25291
0.70489,0.094462,0.11739,0.095108,0.11863,0.098757,0.1643,0.3266,0.14715,0.11773,0.23712,0.25293
0.705,0.094514,0.1174,0.095109,0.11864,0.098767,0.1643,0.32661,0.14716,0.11774,0.23719,0.25294
0.70511,0.094523,0.11742,0.095119,0.11864,0.098789,0.16431,0.32663,0.14716,0.11779,0.2372,0.25295
0.70522,0.094539,0.11743,0.095119,0.11866,0.098794,0.16431,0.32665,0.14718,0.11779,0.23722,0.25298
0.70533,0.094544,0.11745,0.095127,0.11867,0.098794,0.16433,0.32666,0.1472,0.11782,0.23725,0.25299
0.70544,0.094553,0.11745,0.095127,0.11867,0.098796,0.16433,0.32667,0.14722,0.11785,0.23727,0.25302
0.70556,0.094564,0.11745,0.095138,0.11871,0.098801,0.16434,0.32668,0.14722,0.11786,0.2373,0.25308
0.70567,0.094589,0.11747,0.095146,0.11871,0.098809,0.16434,0.32668,0.14722,0.11787,0.23731,0.25308
0.70578,0.094599,0.11747,0.095161,0.11871,0.098813,0.16435,0.32669,0.14723,0.11789,0.23731,0.25309
0.70589,0.094615,0.11751,0.095164,0.11873,0.098827,0.16436,0.3267,0.14723,0.11791,0.23731,0.25311
0.706,0.094626,0.11753,0.095172,0.11875,0.098828,0.16437,0.32671,0.14724,0.11791,0.23732,0.25311
0.70611,0.094641,0.11755,0.095176,0.11876,0.098853,0.16437,0.32671,0.14725,0.11792,0.23733,0.25311
0.70622,0.094668,0.11761,0.09518,0.11876,0.098927,0.16438,0.32671,0.14726,0.11799,0.23737,0.25318
0.70633,0.094672,0.11761,0.095183,0.11876,0.09894,0.16439,0.32671,0.14729,0.11799,0.23738,0.2532
0.70644,0.094697,0.11762,0.095199,0.11877,0.098952,0.16439,0.32672,0.14731,0.11801,0.23738,0.25325
0.70656,0.0947,0.11762,0.095202,0.11877,0.09897,0.16439,0.32673,0.14732,0.11804,0.23739,0.25328
0.70667,0.094704,0.11763,0.095204,0.11877,0.098971,0.16439,0.32674,0.14733,0.11804,0.23741,0.25335
0.70678,0.094708,0.11763,0.095209,0.11878,0.098975,0.1644,0.32674,0.14735,0.11806,0.23742,0.25339
0.70689,0.094735,0.11764,0.095218,0.1188,0.098977,0.1644,0.32675,0.14736,0.11807,0.23743,0.25343
0.707,0.094742,0.11765,0.095229,0.1188,0.09898,0.16442,0.32675,0.14736,0.11812,0.23743,0.25348
0.70711,0.094745,0.11768,0.09523,0.1188,0.099014,0.16442,0.32675,0.14738,0.11822,0.23745,0.25351
0.70722,0.094775,0.11769,0.095234,0.11881,0.099015,0.16443,0.32677,0.14738,0.11824,0.23746,0.25353
0.70733,0.094776,0.11771,0.095257,0.11882,0.099022,0.16443,0.32678,0.14739,0.11825,0.23748,0.25358
0.70744,0.094789,0.11773,0.095257,0.11883,0.09903,0.16444,0.32679,0.14743,0.11832,0.23748,0.25359
0.70756,0.09481,0.11777,0.095274,0.11886,0.099035,0.16444,0.3268,0.14743,0.11833,0.23748,0.2536
0.70767,0.094851,0.11777,0.095292,0.11888,0.099038,0.16444,0.3268,0.14743,0.11834,0.23755,0.25361
0.70778,0.09486,0.11778,0.095294,0.11888,0.099041,0.16444,0.3268,0.14744,0.11837,0.23758,0.25362
0.70789,0.094899,0.11778,0.095303,0.11889,0.099063,0.16445,0.3268,0.14744,0.1184,0.2376,0.25363
0.708,0.094905,0.11778,0.09531,0.11889,0.099076,0.16446,0.3268,0.14745,0.11841,0.23761,0.25363
0.70811,0.09491,0.11779,0.095316,0.1189,0.099083,0.16446,0.32681,0.14745,0.11844,0.23764,0.25365
0.70822,0.094926,0.11779,0.095335,0.1189,0.099092,0.16447,0.32681,0.14746,0.11845,0.23764,0.25367
0.70833,0.094939,0.1178,0.095339,0.11891,0.099102,0.16447,0.32681,0.14747,0.11845,0.23765,0.25375
0.70844,0.094939,0.11783,0.09535,0.11891,0.099104,0.16447,0.32681,0.14748,0.11847,0.23766,0.25376
0.70856,0.094962,0.11785,0.095354,0.11891,0.099105,0.16448,0.32683,0.14749,0.11851,0.23767,0.25376
0.70867,0.09497,0.11786,0.095363,0.11892,0.09911,0.16448,0.32683,0.14749,0.11852,0.2377,0.25376
0.70878,0.094979,0.11788,0.095392,0.11892,0.099122,0.16448,0.32683,0.14752,0.11852,0.23771,0.25378
0.70889,0.09498,0.11788,0.095432,0.11893,0.099123,0.16448,0.32684,0.14752,0.11857,0.23771,0.25378
0.709,0.094985,0.11789,0.095433,0.11894,0.099125,0.16449,0.32686,0.14753,0.11866,0.23772,0.25381
0.70911,0.094992,0.11793,0.095433,0.11896,0.099156,0.1645,0.32687,0.14754,0.11868,0.23772,0.25381
0.70922,0.095006,0.11794,0.095435,0.11897,0.099161,0.1645,0.32687,0.14755,0.11868,0.23773,0.25385
0.70933,0.095008,0.11797,0.095444,0.11898,0.099173,0.1645,0.32688,0.14758,0.11869,0.23774,0.25389
0.70944,0.095011,0.11798,0.09545,0.11899,0.099182,0.16451,0.32688,0.14759,0.11872,0.23775,0.25394
0.70956,0.095016,0.11799,0.095466,0.119,0.099197,0.16452,0.32688,0.1476,0.11876,0.23776,0.25396
0.70967,0.095041,0.11801,0.095473,0.119,0.099199,0.16452,0.32689,0.1476,0.11877,0.23776,0.25396
0.70978,0.09505,0.11802,0.095482,0.11901,0.099209,0.16453,0.32691,0.14761,0.11879,0.23777,0.25406
0.70989,0.09506,0.11805,0.095498,0.11901,0.099213,0.16454,0.32691,0.14763,0.11881,0.2378,0.25409
0.71,0.095063,0.11806,0.095523,0.11902,0.099213,0.16454,0.32691,0.14763,0.11882,0.23781,0.2541
0.71011,0.095076,0.11812,0.095525,0.11902,0.099217,0.16455,0.32691,0.14764,0.11886,0.23782,0.25414
0.71022,0.095076,0.11814,0.095534,0.11903,0.09922,0.16455,0.32692,0.14764,0.11892,0.23785,0.25415
0.71033,0.09509,0.11815,0.095544,0.11904,0.099222,0.16455,0.32692,0.14766,0.11893,0.2379,0.25418
0.71044,0.095099,0.11817,0.095553,0.11904,0.099229,0.16455,0.32693,0.14767,0.119,0.23791,0.25419
0.71056,0.095107,0.11817,0.095554,0.11906,0.099239,0.16457,0.32693,0.14769,0.11901,0.23791,0.25421
0.71067,0.095128,0.11818,0.095562,0.11906,0.099243,0.16457,0.32694,0.14771,0.11902,0.23794,0.25422
0.71078,0.095132,0.11819,0.095575,0.11907,0.099255,0.16457,0.32694,0.14771,0.11904,0.23795,0.25422
0.71089,0.09517,0.11823,0.095606,0.11908,0.099292,0.16458,0.32696,0.14771,0.11905,0.23795,0.25425
0.711,0.095174,0.11825,0.095611,0.11909,0.099299,0.16458,0.32697,0.14771,0.11906,0.23801,0.25425
0.71111,0.095205,0.11826,0.095612,0.1191,0.099318,0.16459,0.32699,0.14772,0.11906,0.23804,0.25426
0.71122,0.095227,0.11827,0.095632,0.11912,0.099328,0.1646,0.32699,0.14774,0.11908,0.23808,0.25426
0.71133,0.095229,0.11828,0.095632,0.11912,0.09935,0.1646,0.327,0.14774,0.11914,0.23809,0.25429
0.71144,0.095278,0.11829,0.095633,0.11915,0.09937,0.1646,0.327,0.14775,0.11916,0.2381,0.2543
0.71156,0.095296,0.11837,0.09565,0.11915,0.099378,0.16461,0.32702,0.14775,0.11916,0.23811,0.25435
0.71167,0.095319,0.11838,0.09567,0.11917,0.099402,0.16461,0.32702,0.14776,0.11919,0.23811,0.25443
0.71178,0.095322,0.11839,0.095679,0.11917,0.099403,0.16462,0.32703,0.14776,0.1192,0.23812,0.25443
0.71189,0.095356,0.11842,0.095704,0.11918,0.099408,0.16462,0.32704,0.14776,0.1192,0.23813,0.25443
0.712,0.095358,0.11843,0.095705,0.1192,0.099409,0.16463,0.32704,0.14779,0.1192,0.23814,0.25443
0.71211,0.095371,0.11844,0.095706,0.1192,0.099426,0.16463,0.32704,0.1478,0.11921,0.23815,0.25445
0.71222,0.095389,0.11844,0.095717,0.11924,0.099427,0.16463,0.32706,0.14782,0.11921,0.23816,0.25446
0.71233,0.095396,0.11845,0.095725,0.11924,0.099431,0.16463,0.32707,0.14783,0.11924,0.23816,0.25448
0.71244,0.095401,0.11849,0.095728,0.11924,0.099437,0.16465,0.32707,0.14783,0.11924,0.23818,0.25448
0.71256,0.095404,0.11851,0.095733,0.11926,0.099441,0.16465,0.32707,0.14784,0.11924,0.23819,0.25449
0.71267,0.095418,0.11853,0.095744,0.11926,0.099461,0.16466,0.32707,0.14784,0.11925,0.23819,0.25449
0.71278,0.095429,0.11854,0.095751,0.11926,0.099478,0.16466,0.32709,0.14785,0.11927,0.2382,0.25451
0.71289,0.095433,0.11856,0.095788,0.11929,0.099507,0.16467,0.32709,0.14786,0.1193,0.2382,0.25452
0.713,0.09545,0.11857,0.095805,0.1193,0.099514,0.16467,0.32709,0.14787,0.11931,0.23821,0.25452
0.71311,0.095462,0.11858,0.095818,0.1193,0.099528,0.16468,0.3271,0.1479,0.11934,0.23823,0.25456
0.71322,0.095475,0.1186,0.095838,0.1193,0.099532,0.16468,0.3271,0.1479,0.11935,0.23824,0.2546
0.71333,0.095483,0.1186,0.09585,0.11934,0.099538,0.16469,0.32711,0.14792,0.11936,0.23825,0.25462
0.71344,0.09549,0.11866,0.095862,0.11937,0.09954,0.16469,0.32711,0.14792,0.1194,0.23825,0.25464
0.71356,0.095512,0.11872,0.095869,0.11939,0.099542,0.16469,0.32711,0.14793,0.1194,0.23826,0.25469
0.71367,0.095526,0.11872,0.095892,0.11942,0.099546,0.1647,0.32712,0.14794,0.11956,0.23828,0.25469
0.71378,0.095533,0.11872,0.095902,0.11943,0.099547,0.1647,0.32712,0.14794,0.11957,0.23828,0.25473
0.71389,0.095533,0.11874,0.095905,0.11943,0.099567,0.1647,0.32713,0.14795,0.11959,0.2383,0.25474
0.714,0.095538,0.11876,0.095912,0.11946,0.09958,0.1647,0.32713,0.14796,0.1196,0.23831,0.25476
0.71411,0.095544,0.11876,0.095914,0.11947,0.09958,0.16471,0.32714,0.14797,0.1196,0.23831,0.25477
0.71422,0.095575,0.11878,0.095917,0.11947,0.099583,0.16471,0.32715,0.14797,0.11965,0.23833,0.25478
0.71433,0.095589,0.11879,0.09593,0.11948,0.099584,0.16471,0.32716,0.14797,0.11968,0.23835,0.25481
0.71444,0.095591,0.11879,0.095954,0.11949,0.099594,0.16471,0.32716,0.14797,0.11976,0.23836,0.25483
0.71456,0.095601,0.11881,0.095963,0.1195,0.09961,0.16472,0.32716,0.148,0.11976,0.23837,0.25485
0.71467,0.095606,0.11881,0.095963,0.11951,0.099611,0.16472,0.32716,0.148,0.11986,0.23837,0.25485
0.71478,0.095614,0.11887,0.095996,0.11951,0.099615,0.16474,0.32717,0.148,0.11988,0.23838,0.2549
0.71489,0.095659,0.1189,0.096004,0.11953,0.099622,0.16474,0.32717,0.14801,0.1199,0.23839,0.2549
0.715,0.095664,0.11893,0.096011,0.11954,0.099626,0.16476,0.32718,0.14802,0.11992,0.23839,0.25491
0.71511,0.095669,0.11894,0.096017,0.11954,0.099646,0.16476,0.32718,0.14802,0.11996,0.23839,0.25493
0.71522,0.095671,0.11895,0.096026,0.11955,0.099651,0.16476,0.3272,0.14804,0.11999,0.2384,0.25494
0.71533,0.095703,0.11895,0.096031,0.11956,0.099697,0.16476,0.3272,0.14804,0.12003,0.23841,0.25494
0.71544,0.095742,0.11896,0.096032,0.11957,0.099707,0.16476,0.32722,0.14805,0.1201,0.23841,0.25496
0.71556,0.095745,0.11896,0.096036,0.11961,0.099713,0.16476,0.32722,0.14807,0.1201,0.23841,0.25497
0.71567,0.09575,0.11896,0.096045,0.11962,0.099714,0.16477,0.32722,0.14808,0.1201,0.23844,0.25498
0.71578,0.095774,0.119,0.096055,0.11962,0.099731,0.16478,0.32723,0.14808,0.1201,0.23845,0.25498
0.71589,0.095799,0.11901,0.096097,0.11963,0.099736,0.16478,0.32723,0.14809,0.12013,0.23845,0.255
0.716,0.095803,0.11902,0.096119,0.11967,0.099746,0.16478,0.32723,0.14811,0.12013,0.23846,0.255
0.71611,0.095804,0.11905,0.096145,0.11967,0.09977,0.16479,0.32723,0.14813,0.12014,0.23846,0.255
0.71622,0.095807,0.11905,0.096157,0.11967,0.099773,0.16479,0.32724,0.14816,0.12024,0.23846,0.255
0.71633,0.095824,0.11906,0.096165,0.11968,0.099782,0.1648,0.32724,0.14818,0.12025,0.23848,0.25501
0.71644,0.095828,0.11907,0.096169,0.11968,0.09979,0.1648,0.32724,0.1482,0.12028,0.2385,0.25503
0.71656,0.095835,0.1191,0.096184,0.11968,0.099795,0.16481,0.32725,0.1482,0.12035,0.23852,0.25504
0.71667,0.095837,0.11911,0.096185,0.11968,0.099798,0.16482,0.32725,0.14822,0.12037,0.23856,0.25505
0.71678,0.095848,0.11913,0.096201,0.11978,0.0998,0.16482,0.32725,0.14822,0.12039,0.23856,0.25506
0.71689,0.095858,0.11914,0.096203,0.11978,0.099807,0.16482,0.32726,0.14822,0.12039,0.23858,0.25506
0.717,0.095869,0.11916,0.096217,0.11978,0.099808,0.16483,0.32727,0.14823,0.12041,0.23858,0.25511
0.71711,0.095889,0.11917,0.096244,0.1198,0.099815,0.16483,0.32727,0.14825,0.1205,0.23859,0.25512
0.71722,0.09589,0.11918,0.096255,0.1198,0.099849,0.16484,0.32729,0.14825,0.1205,0.2386,0.25516
0.71733,0.095892,0.11918,0.096292,0.11981,0.09986,0.16484,0.32731,0.14827,0.1205,0.23861,0.25524
0.71744,0.095915,0.1192,0.096293,0.11981,0.09986,0.16486,0.32733,0.14832,0.12051,0.23862,0.25524
0.71756,0.095915,0.11922,0.096303,0.11984,0.099885,0.16488,0.32733,0.14833,0.12061,0.23865,0.25526
0.71767,0.095922,0.11923,0.096326,0.11989,0.099896,0.16488,0.32734,0.14836,0.12062,0.23866,0.25529
0.71778,0.095929,0.11923,0.096338,0.11992,0.099913,0.16489,0.32734,0.14838,0.12067,0.23866,0.2553
0.71789,0.095944,0.11925,0.096377,0.11993,0.099914,0.16489,0.32735,0.14838,0.12069,0.2387,0.2553
0.718,0.095952,0.11926,0.096412,0.11996,0.099936,0.1649,0.32736,0.14838,0.12071,0.23871,0.25533
0.71811,0.095987,0.11927,0.096433,0.11997,0.099941,0.1649,0.32736,0.14841,0.12081,0.23871,0.25536
0.71822,0.096019,0.11929,0.096452,0.11998,0.099945,0.1649,0.32737,0.14842,0.12082,0.23873,0.25537
0.71833,0.096041,0.1193,0.096455,0.11999,0.099948,0.16491,0.32737,0.14843,0.12084,0.23874,0.25542
0.71844,0.096044,0.1193,0.09646,0.11999,0.099952,0.16491,0.32737,0.14844,0.12087,0.23874,0.25543
0.71856,0.096046,0.1193,0.096518,0.12,0.099964,0.16493,0.32738,0.14844,0.12096,0.23876,0.25543
0.71867,0.096056,0.11931,0.096535,0.12,0.099991,0.16493,0.32739,0.14846,0.12098,0.23878,0.25549
0.71878,0.096057,0.11931,0.096535,0.12001,0.099993,0.16493,0.32739,0.14848,0.12101,0.23879,0.25551
0.71889,0.096071,0.11933,0.096545,0.12002,0.10001,0.16494,0.32739,0.1485,0.12103,0.23881,0.25551
0.719,0.096071,0.11933,0.096552,0.12003,0.10003,0.16494,0.32739,0.14852,0.12105,0.23881,0.25554
0.71911,0.096071,0.11935,0.096552,0.12003,0.10003,0.16496,0.3274,0.14853,0.12107,0.23882,0.25556
0.71922,0.096076,0.11935,0.096555,0.12003,0.10005,0.16499,0.32743,0.14853,0.12116,0.23883,0.25557
0.71933,0.096079,0.11936,0.096567,0.12006,0.10006,0.16499,0.32744,0.14854,0.12119,0.23885,0.25557
0.71944,0.096094,0.11937,0.096581,0.12006,0.10006,0.165,0.32746,0.14854,0.12119,0.23886,0.25562
0.71956,0.096104,0.11939,0.096584,0.12007,0.10006,0.16501,0.32746,0.14859,0.1212,0.23886,0.25563
0.71967,0.096139,0.11939,0.096596,0.12007,0.10007,0.16502,0.32747,0.1486,0.12125,0.23887,0.25565
0.71978,0.09614,0.11942,0.0966,0.1201,0.10008,0.16502,0.32751,0.14862,0.12128,0.23888,0.25566
0.71989,0.096144,0.11942,0.096609,0.1201,0.10009,0.16502,0.32752,0.14863,0.12131,0.23889,0.25566
0.72,0.096185,0.11943,0.096656,0.12013,0.10009,0.16503,0.32752,0.14864,0.12134,0.23889,0.25568
0.72011,0.096189,0.11946,0.09666,0.12018,0.1001,0.16503,0.32753,0.14864,0.12134,0.2389,0.25573
0.72022,0.096193,0.11947,0.096662,0.12018,0.10014,0.16505,0.32754,0.14864,0.12144,0.23891,0.25575
0.72033,0.096233,0.11947,0.096675,0.12019,0.10015,0.16505,0.32754,0.14865,0.12145,0.23897,0.25576
0.72044,0.096242,0.11948,0.096684,0.12019,0.10017,0.16505,0.32755,0.14866,0.12147,0.23898,0.25579
0.72056,0.096253,0.11951,0.096707,0.12021,0.10017,0.16506,0.32756,0.14867,0.12148,0.23903,0.2558
0.72067,0.096258,0.11951,0.096717,0.12022,0.10018,0.16506,0.32756,0.14868,0.12151,0.23904,0.2558
0.72078,0.096262,0.11953,0.096722,0.12023,0.10018,0.16507,0.32757,0.14871,0.12157,0.23908,0.25584
0.72089,0.096262,0.11954,0.096729,0.12025,0.1002,0.16507,0.32757,0.14872,0.12158,0.2391,0.25586
0.721,0.096263,0.11954,0.09673,0.12027,0.10021,0.16507,0.32757,0.14873,0.12162,0.2391,0.25589
0.72111,0.096275,0.11956,0.096733,0.12027,0.10024,0.16507,0.32758,0.14878,0.12162,0.23914,0.25589
0.72122,0.096284,0.11957,0.096749,0.12027,0.10026,0.16507,0.32758,0.14878,0.12164,0.23917,0.25592
0.72133,0.096308,0.11957,0.096809,0.12029,0.10028,0.16508,0.32758,0.14879,0.12172,0.23917,0.256
0.72144,0.096319,0.11958,0.096834,0.12031,0.10029,0.16508,0.32758,0.1488,0.12173,0.2392,0.25603
0.72156,0.096323,0.11958,0.096871,0.12035,0.10029,0.16508,0.32758,0.14881,0.12175,0.23922,0.2561
0.72167,0.096339,0.11958,0.096879,0.12037,0.10029,0.16509,0.32759,0.14882,0.12181,0.23924,0.2561
0.72178,0.096356,0.1196,0.096885,0.12037,0.1003,0.16509,0.32759,0.14883,0.12184,0.23925,0.25611
0.72189,0.09637,0.11961,0.096893,0.12038,0.1003,0.1651,0.32759,0.14883,0.12186,0.23928,0.25612
0.722,0.096377,0.11961,0.096893,0.12038,0.1003,0.1651,0.3276,0.14883,0.12186,0.23929,0.25615
0.72211,0.096438,0.11961,0.096893,0.12039,0.10031,0.16511,0.32761,0.14884,0.12189,0.23931,0.25621
0.72222,0.096476,0.11962,0.096914,0.12044,0.10031,0.16511,0.32762,0.14884,0.12189,0.23933,0.25621
0.72233,0.096486,0.11965,0.096928,0.12045,0.10031,0.16512,0.32762,0.14885,0.12192,0.23935,0.25624
0.72244,0.096486,0.11966,0.09693,0.12045,0.10032,0.16512,0.32763,0.14885,0.12197,0.23935,0.25624
0.72256,0.096497,0.11967,0.096936,0.12045,0.10032,0.16512,0.32764,0.14887,0.122,0.23937,0.25625
0.72267,0.096503,0.11969,0.096978,0.12046,0.10034,0.16512,0.32766,0.14887,0.1221,0.23939,0.25626
0.72278,0.096513,0.11969,0.096981,0.12046,0.10036,0.16513,0.32766,0.14887,0.12213,0.23939,0.25626
0.72289,0.096517,0.1197,0.096983,0.12046,0.10037,0.16513,0.32767,0.14887,0.12217,0.2394,0.25627
0.723,0.096517,0.11971,0.096985,0.12049,0.10037,0.16513,0.32767,0.14889,0.12218,0.23943,0.25631
0.72311,0.096528,0.11971,0.097015,0.12052,0.10038,0.16515,0.32767,0.1489,0.12221,0.23945,0.25636
0.72322,0.096528,0.11972,0.097029,0.12053,0.10038,0.16516,0.32768,0.14892,0.12222,0.23946,0.2564
0.72333,0.096533,0.11974,0.097049,0.12058,0.10041,0.16516,0.32768,0.14894,0.12224,0.23948,0.2564
0.72344,0.096538,0.11974,0.097051,0.12059,0.10048,0.16516,0.32769,0.14895,0.12226,0.23948,0.25641
0.72356,0.096562,0.11976,0.097069,0.12061,0.10048,0.16516,0.3277,0.14895,0.12228,0.2395,0.25643
0.72367,0.096574,0.11978,0.097086,0.12062,0.10049,0.16516,0.32771,0.14896,0.1223,0.23953,0.25643
0.72378,0.096589,0.11979,0.0971,0.12064,0.10049,0.16517,0.32771,0.14898,0.12233,0.23953,0.25643
0.72389,0.09661,0.1198,0.097102,0.12064,0.10051,0.16517,0.32772,0.14901,0.12244,0.23953,0.25651
0.724,0.09661,0.11981,0.097148,0.12065,0.10051,0.16517,0.32773,0.14901,0.12245,0.23954,0.25653
0.72411,0.096619,0.11981,0.097204,0.12069,0.10054,0.16518,0.32774,0.14905,0.12246,0.23954,0.25654
0.72422,0.09665,0.11983,0.097218,0.12069,0.10054,0.16519,0.32774,0.14906,0.12249,0.23954,0.25655
0.72433,0.09666,0.11983,0.097227,0.12069,0.10055,0.16519,0.32775,0.14908,0.12253,0.23956,0.25655
0.72444,0.096664,0.11984,0.097248,0.12069,0.10055,0.16519,0.32776,0.14908,0.12254,0.23956,0.25658
0.72456,0.096667,0.11984,0.097248,0.12069,0.10057,0.16519,0.32776,0.14909,0.12255,0.23958,0.25662
0.72467,0.09667,0.11985,0.097258,0.1207,0.10057,0.16519,0.32777,0.1491,0.12256,0.23958,0.25665
0.72478,0.096679,0.11986,0.09726,0.12071,0.10057,0.16519,0.32777,0.14911,0.12256,0.23959,0.25666
0.72489,0.096684,0.11987,0.097282,0.12072,0.10058,0.1652,0.32779,0.14911,0.12257,0.2396,0.25669
0.725,0.096696,0.1199,0.097283,0.12078,0.10064,0.1652,0.3278,0.14912,0.12259,0.2396,0.2567
0.72511,0.096707,0.11991,0.097288,0.12078,0.10066,0.16521,0.3278,0.14912,0.12265,0.23965,0.25673
0.72522,0.096711,0.11992,0.0973,0.12078,0.10068,0.16522,0.3278,0.14913,0.12267,0.23966,0.25674
0.72533,0.096712,0.11992,0.0973,0.12084,0.10068,0.16522,0.32781,0.14913,0.12269,0.23967,0.25675
0.72544,0.096764,0.11993,0.097305,0.12084,0.10068,0.16522,0.32781,0.14913,0.12275,0.23967,0.25678
0.72556,0.0968,0.11996,0.097317,0.12084,0.10069,0.16526,0.32782,0.14916,0.1228,0.23968,0.25679
0.72567,0.096802,0.11999,0.097319,0.12085,0.10074,0.16526,0.32783,0.14917,0.12281,0.23969,0.25679
0.72578,0.096822,0.11999,0.097321,0.12086,0.10076,0.16527,0.32783,0.14919,0.12282,0.2397,0.2568
0.72589,0.096825,0.12003,0.097325,0.12087,0.10079,0.16527,0.32784,0.14921,0.12283,0.23974,0.25685
0.726,0.096835,0.12004,0.09734,0.12089,0.1008,0.1653,0.32784,0.14923,0.12287,0.23976,0.25687
0.72611,0.096855,0.12005,0.097345,0.1209,0.10081,0.1653,0.32784,0.14925,0.12292,0.23979,0.25689
0.72622,0.096861,0.12006,0.097349,0.1209,0.10083,0.1653,0.32785,0.14926,0.12296,0.23982,0.25689
0.72633,0.096878,0.12007,0.097351,0.12101,0.10085,0.16531,0.32785,0.14927,0.12297,0.23982,0.25691
0.72644,0.09688,0.1201,0.097354,0.12102,0.10086,0.16531,0.32785,0.14928,0.12299,0.23983,0.25693
0.72656,0.096888,0.12011,0.09736,0.12104,0.10086,0.16532,0.32785,0.14928,0.12299,0.23983,0.25693
0.72667,0.096897,0.12012,0.097366,0.12106,0.10088,0.16533,0.32786,0.14929,0.12303,0.23985,0.25695
0.72678,0.096943,0.12013,0.097366,0.12107,0.10088,0.16533,0.32787,0.14929,0.12304,0.23986,0.25698
0.72689,0.096948,0.12015,0.097369,0.12111,0.10093,0.16533,0.32788,0.1493,0.12306,0.23995,0.25699
0.727,0.096976,0.12016,0.097379,0.12112,0.10093,0.16534,0.32788,0.14932,0.12307,0.23995,0.25705
0.72711,0.096981,0.12016,0.097407,0.12115,0.10094,0.16534,0.32788,0.14933,0.12322,0.23998,0.25711
0.72722,0.097003,0.12017,0.097412,0.12116,0.10095,0.16534,0.32788,0.14933,0.12325,0.23998,0.25711
0.72733,0.097005,0.12019,0.097418,0.12118,0.10096,0.16534,0.32789,0.14933,0.12325,0.24001,0.25712
0.72744,0.097013,0.1202,0.09742,0.12118,0.10096,0.16534,0.3279,0.14934,0.12325,0.24002,0.25714
0.72756,0.097034,0.12021,0.097432,0.12119,0.10096,0.16536,0.32791,0.14936,0.12329,0.24004,0.25715
0.72767,0.097055,0.12022,0.097432,0.12119,0.10101,0.16536,0.32791,0.14936,0.1233,0.24004,0.25716
0.72778,0.097067,0.12024,0.097434,0.1212,0.10102,0.16537,0.32791,0.14937,0.1233,0.24007,0.25716
0.72789,0.097085,0.12024,0.097438,0.12124,0.10103,0.16537,0.32793,0.14937,0.12333,0.24007,0.25716
0.728,0.097088,0.12027,0.097439,0.12124,0.10106,0.16538,0.32795,0.14937,0.12338,0.24009,0.25717
0.72811,0.097106,0.12027,0.097442,0.12124,0.1011,0.16539,0.32795,0.14938,0.12341,0.24016,0.25721
0.72822,0.097107,0.12027,0.097479,0.12125,0.10113,0.16539,0.32795,0.14939,0.12343,0.24017,0.25724
0.72833,0.097125,0.12027,0.097511,0.12127,0.10114,0.1654,0.32796,0.14941,0.12347,0.2402,0.25725
0.72844,0.097134,0.12028,0.097534,0.12127,0.10115,0.16541,0.32796,0.14941,0.12348,0.24022,0.2573
0.72856,0.097144,0.12028,0.09757,0.12131,0.10115,0.16541,0.32797,0.14941,0.12356,0.24023,0.25734
0.72867,0.097146,0.12029,0.09758,0.12132,0.10117,0.16542,0.32798,0.14942,0.1236,0.24026,0.25736
0.72878,0.097149,0.12031,0.097614,0.12132,0.10119,0.16543,0.32798,0.14943,0.12361,0.24027,0.25736
0.72889,0.097156,0.12035,0.097637,0.12132,0.1012,0.16543,0.32798,0.14945,0.1237,0.24028,0.25737
0.729,0.097157,0.12036,0.097658,0.12133,0.1012,0.16543,0.328,0.14949,0.1237,0.24028,0.25738
0.72911,0.09716,0.12036,0.097664,0.12137,0.10121,0.16545,0.32802,0.14949,0.12376,0.24028,0.25743
0.72922,0.097186,0.12038,0.09768,0.12141,0.10121,0.16545,0.32803,0.14951,0.12378,0.24031,0.25743
0.72933,0.097238,0.12038,0.09768,0.12141,0.10122,0.16545,0.32807,0.14953,0.12378,0.24032,0.25745
0.72944,0.09726,0.12039,0.097704,0.12141,0.10126,0.16546,0.32808,0.14953,0.12382,0.24036,0.25747
0.72956,0.09726,0.12041,0.097715,0.12142,0.10129,0.16546,0.32808,0.14954,0.12382,0.24039,0.25748
0.72967,0.09726,0.12043,0.097722,0.12142,0.10129,0.16546,0.32808,0.14956,0.12384,0.24041,0.25751
0.72978,0.097287,0.12043,0.09773,0.12147,0.10129,0.16547,0.32808,0.1496,0.12384,0.24043,0.25754
0.72989,0.097334,0.12044,0.097735,0.12148,0.10131,0.16548,0.32808,0.1496,0.12385,0.24044,0.25759
0.73,0.09734,0.12049,0.097747,0.12149,0.10134,0.16549,0.32809,0.14961,0.1239,0.24046,0.25763
0.73011,0.097355,0.12051,0.097756,0.12149,0.10135,0.1655,0.32811,0.14961,0.12393,0.24048,0.25763
0.73022,0.097363,0.12052,0.097758,0.12153,0.10135,0.16551,0.32813,0.14962,0.12394,0.24048,0.25763
0.73033,0.097436,0.12053,0.097759,0.12155,0.10136,0.16552,0.32815,0.14962,0.12395,0.2405,0.25763
0.73044,0.097444,0.12054,0.097777,0.12157,0.10137,0.16552,0.32816,0.14963,0.12397,0.24055,0.25765
0.73056,0.097445,0.12055,0.097777,0.12159,0.10137,0.16552,0.32816,0.14963,0.124,0.24058,0.25766
0.73067,0.097464,0.12055,0.097795,0.12159,0.10138,0.16552,0.32817,0.14963,0.124,0.24058,0.25767
0.73078,0.097475,0.12056,0.097805,0.12159,0.10138,0.16553,0.32819,0.14964,0.12401,0.24058,0.2577
0.73089,0.097482,0.12056,0.097849,0.12165,0.10139,0.16554,0.32821,0.14964,0.12402,0.2406,0.25771
0.731,0.097495,0.12058,0.097854,0.12165,0.10141,0.16554,0.32821,0.14967,0.12402,0.2406,0.25772
0.73111,0.0975,0.12059,0.097856,0.12165,0.10142,0.16554,0.32823,0.14968,0.12403,0.24061,0.25776
0.73122,0.097539,0.1206,0.097887,0.12165,0.10143,0.16555,0.32823,0.14968,0.12406,0.24061,0.25777
0.73133,0.097546,0.12061,0.097906,0.12167,0.10145,0.16555,0.32824,0.14969,0.12408,0.24066,0.2578
0.73144,0.097547,0.12064,0.097907,0.12167,0.10146,0.16555,0.32824,0.14969,0.1241,0.24067,0.25781
0.73156,0.097556,0.12064,0.097914,0.12168,0.10146,0.16558,0.32824,0.14972,0.12411,0.24068,0.25786
0.73167,0.097588,0.12064,0.097933,0.12168,0.10149,0.16558,0.32825,0.14972,0.12412,0.24069,0.25787
0.73178,0.097596,0.12065,0.097967,0.12171,0.10154,0.1656,0.32826,0.14974,0.12413,0.24071,0.25788
0.73189,0.097597,0.12066,0.098013,0.12171,0.10155,0.16561,0.32826,0.14974,0.12414,0.24072,0.25788
0.732,0.097613,0.12066,0.098016,0.12172,0.10156,0.16561,0.32826,0.14977,0.12416,0.24074,0.25789
0.73211,0.097615,0.12067,0.098028,0.12172,0.10157,0.16561,0.32826,0.14978,0.12422,0.24079,0.25794
0.73222,0.097629,0.12067,0.098094,0.12173,0.10157,0.16562,0.32827,0.14978,0.12424,0.2408,0.25796
0.73233,0.097633,0.12069,0.098098,0.12174,0.10158,0.16563,0.32827,0.14979,0.12425,0.2408,0.25799
0.73244,0.097636,0.12069,0.098104,0.12176,0.10159,0.16563,0.32828,0.14979,0.12426,0.24081,0.25799
0.73256,0.097664,0.12069,0.098115,0.12186,0.1016,0.16563,0.32829,0.14982,0.12429,0.24081,0.25802
0.73267,0.097667,0.1207,0.098118,0.12186,0.1016,0.16563,0.32829,0.14983,0.12438,0.24081,0.25802
0.73278,0.097681,0.1207,0.098128,0.12186,0.10161,0.16563,0.3283,0.14983,0.12439,0.24082,0.25803
0.73289,0.09769,0.12071,0.098178,0.1219,0.10161,0.16563,0.3283,0.14983,0.12445,0.24085,0.25806
0.733,0.097695,0.12073,0.098189,0.12194,0.10165,0.16564,0.32831,0.14983,0.12445,0.24087,0.25807
0.73311,0.097696,0.12073,0.098204,0.12195,0.10166,0.16565,0.32831,0.14985,0.12446,0.24087,0.25809
0.73322,0.097697,0.12074,0.098229,0.12197,0.1017,0.16565,0.32832,0.14986,0.12447,0.24088,0.25809
0.73333,0.097718,0.12077,0.098248,0.12198,0.1017,0.16565,0.32832,0.14986,0.1245,0.24088,0.25814
0.73344,0.097739,0.12077,0.098253,0.122,0.10173,0.16565,0.32833,0.14987,0.12452,0.24089,0.25814
0.73356,0.09776,0.12078,0.098258,0.12202,0.10174,0.16565,0.32835,0.14988,0.12452,0.2409,0.25815
0.73367,0.097823,0.12079,0.098267,0.12202,0.10177,0.16567,0.32835,0.1499,0.12455,0.24093,0.25816
0.73378,0.097824,0.12084,0.098296,0.12204,0.10177,0.16567,0.32836,0.14994,0.12456,0.24095,0.25817
0.73389,0.097838,0.12084,0.098319,0.12206,0.10182,0.16568,0.32837,0.14994,0.12456,0.24096,0.25818
0.734,0.097858,0.12087,0.098347,0.12207,0.10183,0.16569,0.32837,0.14996,0.12456,0.24098,0.25819
0.73411,0.097871,0.12088,0.098351,0.12207,0.10185,0.16569,0.32838,0.14997,0.12457,0.241,0.25819
0.73422,0.097882,0.12089,0.098351,0.12208,0.10186,0.1657,0.32839,0.14997,0.12458,0.241,0.2582
0.73433,0.097884,0.1209,0.098351,0.12209,0.10186,0.1657,0.32839,0.14998,0.12463,0.24104,0.25821
0.73444,0.097898,0.12091,0.098362,0.1221,0.10186,0.1657,0.32842,0.14998,0.12464,0.24105,0.25826
0.73456,0.097907,0.12093,0.098372,0.1221,0.10187,0.1657,0.32843,0.14999,0.12469,0.24105,0.25827
0.73467,0.097924,0.12093,0.098381,0.1221,0.10188,0.16573,0.32843,0.15,0.12469,0.24105,0.25828
0.73478,0.097926,0.12095,0.098386,0.12211,0.1019,0.16574,0.32845,0.15,0.12473,0.24105,0.25833
0.73489,0.09793,0.12095,0.098395,0.12212,0.1019,0.16574,0.32846,0.15,0.12475,0.24106,0.25833
0.735,0.097942,0.12096,0.098425,0.12212,0.10191,0.16574,0.32847,0.15,0.12476,0.24108,0.25834
0.73511,0.097986,0.12097,0.098436,0.12214,0.10194,0.16574,0.32847,0.15,0.12477,0.2411,0.25838
0.73522,0.097987,0.12097,0.098464,0.12214,0.10195,0.16575,0.32848,0.15,0.12478,0.24111,0.2584
0.73533,0.098033,0.12098,0.098486,0.12215,0.10196,0.16576,0.32848,0.15002,0.1248,0.24112,0.25841
0.73544,0.098034,0.12099,0.098507,0.12216,0.10197,0.16576,0.32849,0.15003,0.12483,0.24112,0.25843
0.73556,0.098043,0.121,0.09854,0.12217,0.10197,0.16576,0.32851,0.15003,0.12488,0.24112,0.25843
0.73567,0.098046,0.121,0.098554,0.12217,0.10202,0.16576,0.32851,0.15003,0.12497,0.24113,0.25844
0.73578,0.098058,0.12101,0.098573,0.12219,0.10205,0.16576,0.32852,0.15004,0.12498,0.24114,0.25847
0.73589,0.09806,0.12103,0.098588,0.12219,0.1021,0.16576,0.32853,0.15005,0.12498,0.24115,0.2585
0.736,0.098066,0.12103,0.098603,0.1222,0.10211,0.16577,0.32854,0.15005,0.12501,0.24122,0.25854
0.73611,0.098066,0.12107,0.09861,0.1222,0.10216,0.16577,0.32854,0.15007,0.12501,0.24122,0.25855
0.73622,0.098066,0.1211,0.098626,0.12221,0.10216,0.16578,0.32855,0.15007,0.12502,0.24122,0.25855
0.73633,0.09807,0.12112,0.098645,0.12222,0.10216,0.16579,0.32855,0.15007,0.12506,0.24123,0.25857
0.73644,0.098071,0.12113,0.098646,0.12225,0.10218,0.16579,0.32855,0.15008,0.1251,0.24125,0.25863
0.73656,0.098088,0.12113,0.098649,0.12227,0.10218,0.16579,0.32856,0.15008,0.12511,0.24126,0.25864
0.73667,0.098109,0.12116,0.098666,0.12227,0.10218,0.16581,0.32858,0.15009,0.12511,0.24131,0.25865
0.73678,0.098122,0.12121,0.098667,0.12228,0.10219,0.16582,0.32858,0.15012,0.12512,0.24131,0.25866
0.73689,0.098133,0.12123,0.098668,0.12228,0.10222,0.16582,0.32859,0.15013,0.12514,0.24132,0.25868
0.737,0.098164,0.12124,0.098672,0.12229,0.10225,0.16583,0.32859,0.15014,0.12516,0.24136,0.25869
0.73711,0.098185,0.12124,0.098687,0.12233,0.10225,0.16583,0.32861,0.15015,0.12517,0.2414,0.25873
0.73722,0.098191,0.12127,0.09871,0.12234,0.10225,0.16583,0.32861,0.15016,0.12524,0.24143,0.25875
0.73733,0.098194,0.12127,0.098725,0.12235,0.10227,0.16583,0.32862,0.15016,0.12524,0.24148,0.25879
0.73744,0.098199,0.12131,0.098726,0.12237,0.10233,0.16584,0.32862,0.1502,0.12524,0.24148,0.25879
0.73756,0.098221,0.12134,0.098761,0.1224,0.10234,0.16584,0.32862,0.15022,0.12531,0.24149,0.2588
0.73767,0.098242,0.12136,0.098763,0.12241,0.10235,0.16586,0.32863,0.15023,0.12534,0.2415,0.25881
0.73778,0.098252,0.12138,0.098775,0.12243,0.10237,0.16587,0.32864,0.15024,0.12545,0.24151,0.25884
0.73789,0.09826,0.12138,0.098809,0.12244,0.10238,0.16587,0.32865,0.15024,0.12546,0.24151,0.25886
0.738,0.098297,0.12139,0.098809,0.12246,0.10238,0.16588,0.32865,0.15027,0.1255,0.24152,0.25887
0.73811,0.098304,0.12142,0.098851,0.12246,0.10239,0.16589,0.32868,0.15029,0.12555,0.24153,0.25891
0.73822,0.098316,0.12144,0.098853,0.12246,0.1024,0.16589,0.32869,0.15031,0.12556,0.24155,0.25891
0.73833,0.098348,0.12148,0.09886,0.12247,0.10241,0.16591,0.32869,0.15033,0.12557,0.24155,0.25892
0.73844,0.098351,0.12148,0.098895,0.12249,0.10241,0.16591,0.3287,0.15033,0.12561,0.24156,0.25896
0.73856,0.098362,0.12151,0.098896,0.1225,0.10243,0.16591,0.3287,0.15037,0.12579,0.24158,0.25896
0.73867,0.098365,0.12152,0.098901,0.1225,0.10244,0.16593,0.3287,0.15037,0.12582,0.24159,0.25898
0.73878,0.09841,0.12153,0.098907,0.12255,0.10244,0.16593,0.32871,0.1504,0.12583,0.24159,0.25898
0.73889,0.098421,0.12156,0.098937,0.12257,0.10246,0.16594,0.32871,0.1504,0.12586,0.24161,0.25898
0.739,0.098451,0.12156,0.09895,0.12258,0.10246,0.16595,0.32871,0.1504,0.12587,0.24164,0.25899
0.73911,0.098469,0.12157,0.098955,0.12258,0.10247,0.16595,0.32871,0.15042,0.12592,0.24166,0.25906
0.73922,0.098555,0.12164,0.098965,0.12259,0.10253,0.16596,0.32871,0.15042,0.12599,0.24167,0.25909
0.73933,0.098559,0.12169,0.098977,0.1226,0.10255,0.16596,0.32871,0.15043,0.126,0.24167,0.25911
0.73944,0.098569,0.1217,0.098994,0.12262,0.10256,0.16596,0.32872,0.15044,0.12606,0.2417,0.25913
0.73956,0.098587,0.1217,0.098996,0.12263,0.10257,0.16596,0.32872,0.15045,0.12607,0.24173,0.25914
0.73967,0.098587,0.12172,0.099001,0.12265,0.10264,0.16597,0.32873,0.15046,0.1261,0.24173,0.25914
0.73978,0.098598,0.12174,0.099016,0.12266,0.10266,0.16597,0.32873,0.15047,0.12613,0.24174,0.25915
0.73989,0.098602,0.12175,0.099025,0.1227,0.10268,0.16597,0.32874,0.1505,0.12616,0.24175,0.25915
0.74,0.098602,0.12176,0.09904,0.12272,0.10268,0.16598,0.32875,0.15056,0.12617,0.24184,0.25917
0.74011,0.098643,0.12176,0.099043,0.12273,0.10269,0.16598,0.32875,0.15056,0.12626,0.24186,0.2592
0.74022,0.09867,0.12177,0.099045,0.12273,0.10269,0.16598,0.32875,0.15057,0.12629,0.24187,0.25923
0.74033,0.09867,0.12178,0.099047,0.12274,0.10272,0.16599,0.32876,0.15058,0.12631,0.24187,0.25926
0.74044,0.098684,0.12179,0.09908,0.12275,0.10272,0.166,0.32876,0.1506,0.12634,0.24188,0.25932
0.74056,0.098718,0.12181,0.099111,0.12277,0.10273,0.166,0.32877,0.15061,0.12637,0.24188,0.25943
0.74067,0.098752,0.12182,0.099111,0.12277,0.10273,0.166,0.32877,0.15062,0.12639,0.2419,0.25951
0.74078,0.098783,0.12182,0.099113,0.12278,0.10273,0.16601,0.32877,0.15063,0.12642,0.24191,0.25951
0.74089,0.098788,0.12183,0.099115,0.1228,0.10274,0.16601,0.32879,0.15063,0.12646,0.24192,0.25953
0.741,0.098788,0.12184,0.099119,0.12283,0.10275,0.16602,0.32879,0.15066,0.1266,0.24192,0.25953
0.74111,0.098804,0.12184,0.099119,0.12283,0.10277,0.16602,0.3288,0.15067,0.12663,0.24193,0.25955
0.74122,0.098809,0.12186,0.099129,0.12284,0.10277,0.16604,0.3288,0.1507,0.12668,0.24194,0.25955
0.74133,0.098829,0.12187,0.099138,0.12285,0.1028,0.16604,0.3288,0.15071,0.1267,0.24195,0.25956
0.74144,0.09884,0.1219,0.09914,0.12285,0.10282,0.16604,0.32881,0.15076,0.12673,0.24195,0.25956
0.74156,0.098857,0.12193,0.099156,0.12285,0.10285,0.16605,0.32881,0.15077,0.12678,0.24197,0.25961
0.74167,0.098878,0.12193,0.099173,0.12287,0.10286,0.16606,0.32882,0.15079,0.1268,0.24197,0.25962
0.74178,0.098879,0.12195,0.09918,0.12287,0.10286,0.16607,0.32883,0.1508,0.12683,0.24198,0.25971
0.74189,0.098904,0.12199,0.099188,0.12288,0.10287,0.16608,0.32884,0.15082,0.12684,0.24199,0.25971
0.742,0.09893,0.122,0.099192,0.12288,0.10287,0.16608,0.32884,0.15083,0.12692,0.242,0.25972
0.74211,0.098933,0.122,0.099232,0.12291,0.10287,0.16609,0.32884,0.15085,0.12693,0.24201,0.25977
0.74222,0.098941,0.122,0.099243,0.12292,0.10289,0.1661,0.32885,0.15086,0.12704,0.24207,0.25978
0.74233,0.098972,0.12201,0.099251,0.12293,0.10289,0.1661,0.32886,0.15087,0.12705,0.24208,0.25978
0.74244,0.098993,0.12202,0.099262,0.12296,0.10291,0.1661,0.32886,0.15087,0.12707,0.24214,0.25983
0.74256,0.098998,0.12204,0.099269,0.12297,0.10294,0.16611,0.32888,0.15087,0.12707,0.24214,0.25983
0.74267,0.099004,0.12204,0.099309,0.12299,0.10294,0.16615,0.3289,0.15088,0.12711,0.24214,0.25984
0.74278,0.099013,0.12206,0.099309,0.123,0.10295,0.16615,0.32891,0.15089,0.12713,0.24215,0.25986
0.74289,0.09902,0.12206,0.099326,0.12301,0.10297,0.16615,0.32891,0.15089,0.12714,0.24216,0.25986
0.743,0.09902,0.1221,0.099329,0.12305,0.10298,0.16616,0.32892,0.1509,0.12714,0.24219,0.25992
0.74311,0.099044,0.12211,0.099339,0.12305,0.10298,0.16617,0.32892,0.15091,0.12715,0.24223,0.25994
0.74322,0.099046,0.12212,0.099344,0.12305,0.10299,0.16617,0.32894,0.15093,0.12715,0.24226,0.25997
0.74333,0.099077,0.12213,0.09935,0.12306,0.103,0.16618,0.32894,0.15093,0.12716,0.24228,0.25997
0.74344,0.09908,0.12213,0.099373,0.12306,0.10301,0.16619,0.32895,0.15094,0.12717,0.24229,0.26
0.74356,0.099093,0.12214,0.099392,0.12306,0.10301,0.16619,0.32896,0.15094,0.12718,0.24229,0.26008
0.74367,0.099098,0.12219,0.099397,0.12307,0.10302,0.1662,0.32897,0.15094,0.1272,0.2423,0.26008
0.74378,0.099106,0.12219,0.099407,0.12307,0.10302,0.16621,0.32898,0.15094,0.12721,0.24231,0.26012
0.74389,0.099133,0.1222,0.099414,0.12308,0.10304,0.16621,0.32898,0.15096,0.12722,0.24232,0.26014
0.744,0.099167,0.12222,0.09942,0.12309,0.10305,0.16622,0.32898,0.15097,0.12733,0.24232,0.26014
0.74411,0.099182,0.12222,0.09942,0.1231,0.10306,0.16623,0.32901,0.15099,0.12735,0.24232,0.26014
0.74422,0.099209,0.12223,0.099424,0.1231,0.10306,0.16623,0.32902,0.15099,0.12746,0.24236,0.26016
0.74433,0.099214,0.12225,0.099491,0.12311,0.10308,0.16623,0.32903,0.15099,0.1275,0.24242,0.26018
0.74444,0.099215,0.12228,0.099518,0.12312,0.10309,0.16624,0.32903,0.15099,0.12753,0.24244,0.26018
0.74456,0.099218,0.12228,0.099525,0.12314,0.10311,0.16624,0.32904,0.15102,0.12763,0.24245,0.26024
0.74467,0.099238,0.12228,0.099526,0.12317,0.10312,0.16624,0.32905,0.15102,0.12764,0.24245,0.26025
0.74478,0.099272,0.12228,0.099527,0.12317,0.10312,0.16624,0.32907,0.15105,0.12766,0.24249,0.26026
0.74489,0.099289,0.1223,0.099559,0.1232,0.10312,0.16624,0.3291,0.15106,0.12772,0.24249,0.26029
0.745,0.099289,0.12232,0.09958,0.12325,0.10312,0.16626,0.3291,0.15106,0.12774,0.2425,0.2603
0.74511,0.099292,0.12233,0.099584,0.12325,0.10313,0.16626,0.32911,0.15107,0.12778,0.24251,0.26032
0.74522,0.099293,0.12236,0.099587,0.12326,0.10314,0.16626,0.32913,0.15108,0.12779,0.24252,0.26037
0.74533,0.099308,0.12237,0.099587,0.12329,0.10314,0.16627,0.32913,0.15109,0.1278,0.24254,0.26038
0.74544,0.099314,0.12239,0.099588,0.12329,0.10315,0.16627,0.32913,0.1511,0.12782,0.24256,0.26039
0.74556,0.099318,0.12244,0.099599,0.1233,0.10315,0.16627,0.32913,0.15112,0.12791,0.24257,0.26045
0.74567,0.099331,0.12245,0.099612,0.1233,0.10316,0.16628,0.32915,0.15112,0.12792,0.24257,0.26048
0.74578,0.099367,0.12247,0.099613,0.12335,0.10318,0.16629,0.32915,0.15113,0.128,0.24258,0.26048
0.74589,0.099387,0.12249,0.09962,0.12338,0.10318,0.16629,0.32915,0.15116,0.12809,0.2426,0.26052
0.746,0.099396,0.1225,0.099635,0.12338,0.10323,0.16631,0.32916,0.15116,0.1282,0.24262,0.26053
0.74611,0.099403,0.1225,0.09965,0.1234,0.10325,0.16631,0.32916,0.15118,0.12826,0.24264,0.26054
0.74622,0.09941,0.12251,0.099669,0.12341,0.10325,0.16632,0.32917,0.15118,0.12826,0.24267,0.26055
0.74633,0.099417,0.12252,0.099677,0.12345,0.10325,0.16632,0.32918,0.15119,0.1283,0.24268,0.26059
0.74644,0.099434,0.12252,0.099685,0.12345,0.10326,0.16632,0.32918,0.1512,0.12831,0.2427,0.26062
0.74656,0.099434,0.12253,0.099707,0.12346,0.10327,0.16633,0.32919,0.15121,0.12833,0.24272,0.26066
0.74667,0.099444,0.12257,0.099714,0.12346,0.10327,0.16633,0.3292,0.15121,0.12838,0.24272,0.26069
0.74678,0.099447,0.12257,0.099715,0.12348,0.10327,0.16633,0.32921,0.15123,0.12838,0.24273,0.26071
0.74689,0.099466,0.12258,0.099723,0.12349,0.10328,0.16633,0.32921,0.15123,0.12839,0.24274,0.26071
0.747,0.099473,0.12258,0.099739,0.12351,0.1033,0.16633,0.32921,0.15126,0.12842,0.24277,0.26073
0.74711,0.099496,0.1226,0.09977,0.12353,0.10332,0.16634,0.32922,0.15127,0.12842,0.24278,0.26074
0.74722,0.099515,0.1226,0.099773,0.12357,0.10335,0.16634,0.32922,0.15131,0.12843,0.2428,0.26075
0.74733,0.099528,0.1226,0.099795,0.12358,0.10335,0.16635,0.32923,0.15131,0.12844,0.24281,0.2608
0.74744,0.099544,0.12261,0.0998,0.12358,0.10336,0.16636,0.32923,0.15132,0.12848,0.24281,0.26081
0.74756,0.099547,0.12263,0.099801,0.12359,0.10337,0.16637,0.32923,0.15132,0.12851,0.24282,0.26091
0.74767,0.099552,0.12267,0.099803,0.12361,0.10339,0.16638,0.32924,0.15133,0.12852,0.24282,0.26097
0.74778,0.099561,0.12268,0.099813,0.12364,0.1034,0.16639,0.32924,0.15134,0.12857,0.24283,0.26099
0.74789,0.099572,0.1227,0.099814,0.12365,0.10342,0.16639,0.32925,0.15134,0.12858,0.24284,0.26101
0.748,0.099592,0.12271,0.099816,0.12366,0.10342,0.1664,0.32926,0.15135,0.12861,0.24285,0.26101
0.74811,0.099613,0.12271,0.099824,0.12366,0.10344,0.1664,0.32927,0.15135,0.12864,0.24285,0.26103
0.74822,0.099615,0.12272,0.099829,0.12366,0.10345,0.1664,0.32927,0.15135,0.12866,0.2429,0.26107
0.74833,0.099627,0.12272,0.099831,0.12368,0.10346,0.1664,0.3293,0.15135,0.12866,0.24292,0.26107
0.74844,0.09964,0.12273,0.099841,0.12369,0.10347,0.16641,0.32931,0.15136,0.12873,0.24295,0.2611
0.74856,0.099643,0.12273,0.099888,0.12369,0.10348,0.16641,0.32931,0.15138,0.12874,0.243,0.26114
0.74867,0.099666,0.12277,0.099919,0.12369,0.10349,0.16641,0.32931,0.15139,0.12875,0.24304,0.26115
0.74878,0.099667,0.12277,0.099924,0.12371,0.1035,0.16644,0.32932,0.15139,0.12879,0.24305,0.26116
0.74889,0.099678,0.12279,0.099925,0.12372,0.1035,0.16645,0.32933,0.1514,0.12882,0.24306,0.26117
0.749,0.099683,0.12279,0.099929,0.12372,0.10352,0.16645,0.32934,0.1514,0.12891,0.24306,0.26133
0.74911,0.099684,0.12282,0.099929,0.12373,0.10354,0.16646,0.32934,0.15144,0.12891,0.24307,0.26133
0.74922,0.099685,0.12284,0.099938,0.12374,0.10356,0.16647,0.32934,0.15145,0.12896,0.24309,0.26137
0.74933,0.099687,0.12284,0.09994,0.12375,0.10358,0.16647,0.32935,0.15146,0.12899,0.24312,0.26137
0.74944,0.099706,0.12286,0.09996,0.12375,0.10359,0.16647,0.32937,0.15147,0.12902,0.24312,0.26137
0.74956,0.099737,0.12289,0.099963,0.12379,0.10359,0.16647,0.32937,0.15149,0.12904,0.24313,0.26139
0.74967,0.099832,0.12291,0.099969,0.1238,0.10361,0.16647,0.32939,0.1515,0.12911,0.24317,0.26141
0.74978,0.099858,0.12292,0.099973,0.12381,0.10362,0.16648,0.32941,0.15151,0.12911,0.24321,0.26142
0.74989,0.099866,0.12292,0.099983,0.12381,0.10363,0.16648,0.32942,0.15151,0.12912,0.24321,0.26144
0.75,0.099873,0.12293,0.099986,0.12384,0.10364,0.16648,0.32943,0.15153,0.12912,0.24322,0.26151
0.75011,0.099876,0.12293,0.10002,0.12388,0.10364,0.16649,0.32943,0.15153,0.12913,0.24325,0.26155
0.75022,0.09991,0.12294,0.10002,0.12389,0.10366,0.1665,0.32943,0.15153,0.12914,0.24325,0.26157
0.75033,0.099927,0.12295,0.10003,0.12389,0.10366,0.16651,0.32946,0.15154,0.12915,0.24325,0.26158
0.75044,0.099934,0.12295,0.10005,0.12391,0.10367,0.16651,0.32946,0.15154,0.12917,0.24326,0.26159
0.75056,0.099937,0.12296,0.10005,0.12391,0.10368,0.16651,0.32947,0.15156,0.12917,0.24326,0.26163
0.75067,0.099939,0.12296,0.10005,0.12392,0.10368,0.16651,0.32947,0.15156,0.1292,0.24327,0.26163
0.75078,0.099947,0.12297,0.10005,0.12394,0.10369,0.16651,0.32948,0.15156,0.12923,0.24328,0.26173
0.75089,0.099951,0.12297,0.10006,0.12395,0.10369,0.16651,0.32949,0.15158,0.12923,0.24328,0.26175
0.751,0.099967,0.12301,0.10006,0.12396,0.1037,0.16651,0.3295,0.15158,0.12928,0.24329,0.26178
0.75111,0.099969,0.12305,0.10008,0.12396,0.1037,0.16653,0.32951,0.1516,0.12937,0.24331,0.2618
0.75122,0.099975,0.12306,0.10009,0.12397,0.10371,0.16654,0.32952,0.15165,0.12938,0.24331,0.2618
0.75133,0.099977,0.12306,0.10011,0.12399,0.10371,0.16654,0.32953,0.15165,0.12941,0.24332,0.26182
0.75144,0.099989,0.12308,0.10012,0.124,0.10372,0.16654,0.32954,0.15165,0.12945,0.24334,0.26186
0.75156,0.099989,0.12309,0.10013,0.12406,0.10372,0.16654,0.32954,0.15166,0.12946,0.24334,0.26189
0.75167,0.10005,0.12313,0.10014,0.12408,0.10373,0.16656,0.32954,0.15166,0.12949,0.24336,0.2619
0.75178,0.10005,0.12314,0.1002,0.12408,0.10373,0.16656,0.32955,0.15168,0.12949,0.24337,0.2619
0.75189,0.10006,0.12315,0.10022,0.12408,0.10374,0.16657,0.32957,0.15168,0.12956,0.24337,0.2619
0.752,0.10006,0.12319,0.10022,0.12413,0.10375,0.16658,0.3296,0.1517,0.12958,0.2434,0.26194
0.75211,0.10006,0.12319,0.10026,0.12413,0.10376,0.16658,0.32961,0.1517,0.12962,0.2434,0.26195
0.75222,0.10007,0.12322,0.10026,0.12413,0.1038,0.16658,0.32962,0.15173,0.12963,0.24341,0.26195
0.75233,0.10007,0.12323,0.10026,0.12415,0.10381,0.16658,0.32962,0.15175,0.1297,0.24343,0.26199
0.75244,0.10007,0.12324,0.10027,0.12416,0.10381,0.16659,0.32963,0.15176,0.12972,0.24346,0.262
0.75256,0.10008,0.12324,0.10027,0.12421,0.10381,0.1666,0.32963,0.15178,0.12982,0.24349,0.26205
0.75267,0.10009,0.12324,0.10029,0.12423,0.10382,0.1666,0.32965,0.15179,0.12983,0.24355,0.26205
0.75278,0.10011,0.12328,0.1003,0.12424,0.10383,0.16661,0.32966,0.15179,0.12984,0.24356,0.26206
0.75289,0.10011,0.12328,0.1003,0.12424,0.10385,0.16662,0.32966,0.1518,0.12985,0.24358,0.26207
0.753,0.10012,0.12331,0.10033,0.12425,0.10386,0.16663,0.32966,0.15182,0.12989,0.24361,0.26213
0.75311,0.10012,0.12333,0.10033,0.12425,0.10389,0.16663,0.32966,0.15183,0.1299,0.24362,0.26215
0.75322,0.10013,0.12334,0.10034,0.12425,0.10389,0.16663,0.32967,0.15183,0.12994,0.24365,0.2622
0.75333,0.10015,0.12335,0.10036,0.12429,0.10389,0.16664,0.32967,0.15185,0.12994,0.24366,0.26221
0.75344,0.10016,0.12336,0.10037,0.12429,0.1039,0.16664,0.32968,0.15186,0.12995,0.24368,0.26223
0.75356,0.10017,0.12337,0.1004,0.12431,0.10391,0.16665,0.32968,0.15187,0.12996,0.2437,0.26223
0.75367,0.10018,0.1234,0.10046,0.12432,0.10394,0.16665,0.32968,0.15188,0.12997,0.24372,0.26226
0.75378,0.10018,0.12343,0.10049,0.12434,0.10394,0.16665,0.3297,0.15189,0.13007,0.24374,0.26226
0.75389,0.10024,0.12344,0.10051,0.12434,0.10394,0.16666,0.32971,0.1519,0.1301,0.24375,0.26229
0.754,0.10025,0.12345,0.10051,0.12435,0.10395,0.16667,0.32971,0.1519,0.13011,0.24383,0.26231
0.75411,0.10028,0.1235,0.10051,0.12435,0.10395,0.16667,0.32971,0.15193,0.13013,0.24383,0.26232
0.75422,0.10031,0.12351,0.10054,0.12435,0.10396,0.16668,0.32972,0.15193,0.13016,0.24385,0.26232
0.75433,0.10032,0.12351,0.10056,0.12435,0.10396,0.16668,0.32973,0.15197,0.13021,0.24386,0.26235
0.75444,0.10032,0.12351,0.10057,0.12437,0.10398,0.16668,0.32974,0.152,0.13021,0.24391,0.26235
0.75456,0.10032,0.12353,0.10058,0.12444,0.10398,0.16668,0.32974,0.15201,0.13023,0.24393,0.26235
0.75467,0.10033,0.12356,0.10061,0.12445,0.104,0.16669,0.32978,0.15204,0.13024,0.24395,0.2624
0.75478,0.1004,0.12358,0.10063,0.12448,0.104,0.1667,0.3298,0.15204,0.13027,0.24395,0.26241
0.75489,0.10046,0.12359,0.10064,0.12449,0.10401,0.1667,0.3298,0.15206,0.13027,0.24398,0.26247
0.755,0.10047,0.12359,0.10065,0.12455,0.10404,0.1667,0.32984,0.15207,0.13035,0.24399,0.2625
0.75511,0.10047,0.12359,0.10066,0.12455,0.10404,0.16671,0.32984,0.15207,0.13035,0.24399,0.26253
0.75522,0.10051,0.12363,0.10071,0.12455,0.10404,0.16671,0.32986,0.1521,0.13036,0.24399,0.26253
0.75533,0.10053,0.12363,0.10072,0.12459,0.10405,0.16671,0.32987,0.15211,0.13046,0.244,0.26257
0.75544,0.10055,0.12365,0.10075,0.1246,0.10407,0.16675,0.32988,0.15211,0.13047,0.244,0.26257
0.75556,0.10056,0.12366,0.10078,0.12463,0.10408,0.16675,0.32988,0.15212,0.13051,0.24401,0.26258
0.75567,0.10056,0.12366,0.10078,0.12464,0.10409,0.16675,0.32988,0.15213,0.13057,0.24402,0.26258
0.75578,0.10056,0.12368,0.10079,0.12466,0.10411,0.16676,0.32988,0.15214,0.13063,0.24405,0.26263
0.75589,0.10057,0.12369,0.10081,0.12468,0.10411,0.16677,0.32988,0.15214,0.13063,0.24405,0.26263
0.756,0.10059,0.12369,0.10082,0.12469,0.10412,0.16677,0.32989,0.15214,0.13068,0.24414,0.26266
0.75611,0.1006,0.12369,0.10083,0.12471,0.10412,0.16677,0.32989,0.15215,0.13077,0.24419,0.26268
0.75622,0.1006,0.12373,0.10083,0.12475,0.10414,0.1668,0.32991,0.15216,0.13079,0.24421,0.26276
0.75633,0.10061,0.12374,0.10083,0.12477,0.10418,0.1668,0.32993,0.15216,0.13089,0.24421,0.26278
0.75644,0.10063,0.12374,0.10092,0.12479,0.10419,0.16681,0.32994,0.15216,0.13094,0.24423,0.26279
0.75656,0.10068,0.12377,0.10092,0.12479,0.10422,0.16681,0.32997,0.15219,0.13095,0.24423,0.26281
0.75667,0.10074,0.1238,0.10092,0.12479,0.10422,0.16682,0.32998,0.15219,0.13104,0.24425,0.26284
0.75678,0.10075,0.12382,0.10092,0.12481,0.10423,0.16683,0.32998,0.15219,0.13104,0.24426,0.26284
0.75689,0.10077,0.12382,0.10098,0.12481,0.10425,0.16683,0.33001,0.1522,0.13108,0.2443,0.2629
0.757,0.10078,0.12383,0.10099,0.12482,0.10426,0.16685,0.33001,0.15221,0.13111,0.24431,0.26291
0.75711,0.10078,0.12384,0.10102,0.12483,0.10431,0.16687,0.33001,0.15221,0.13116,0.24433,0.26292
0.75722,0.10079,0.12386,0.10103,0.12485,0.10431,0.16687,0.33002,0.15225,0.13116,0.24433,0.26297
0.75733,0.10081,0.1239,0.10104,0.12488,0.10432,0.1669,0.33003,0.15225,0.13118,0.24434,0.26297
0.75744,0.10082,0.1239,0.10105,0.12489,0.10434,0.16691,0.33003,0.15228,0.13119,0.24436,0.26303
0.75756,0.10083,0.12391,0.10107,0.12491,0.10435,0.16691,0.33003,0.15228,0.1312,0.24441,0.26303
0.75767,0.10083,0.12394,0.10108,0.12493,0.10437,0.16692,0.33004,0.15228,0.1312,0.24444,0.26305
0.75778,0.10085,0.12403,0.10108,0.12494,0.10437,0.16692,0.33004,0.15229,0.13123,0.24444,0.26307
0.75789,0.10092,0.12403,0.1011,0.12501,0.10438,0.16692,0.33004,0.1523,0.13125,0.24447,0.26311
0.758,0.10093,0.12405,0.10112,0.12502,0.10438,0.16692,0.33005,0.15231,0.13134,0.24448,0.26312
0.75811,0.10102,0.1241,0.10113,0.12502,0.10439,0.16693,0.33005,0.15234,0.13135,0.2445,0.26313
0.75822,0.10103,0.12411,0.10119,0.12502,0.10439,0.16693,0.33008,0.15235,0.13139,0.24452,0.26321
0.75833,0.10105,0.12412,0.10119,0.12504,0.10442,0.16693,0.33008,0.15235,0.13141,0.24457,0.26322
0.75844,0.10105,0.12412,0.10119,0.12505,0.10444,0.16693,0.33011,0.15236,0.13145,0.2446,0.26322
0.75856,0.10106,0.12413,0.10121,0.12506,0.10444,0.16693,0.33012,0.15237,0.13148,0.24464,0.26324
0.75867,0.10106,0.12414,0.10122,0.12508,0.10445,0.16694,0.33012,0.15237,0.13159,0.24465,0.2633
0.75878,0.10107,0.12414,0.10122,0.12508,0.10448,0.16694,0.33013,0.15238,0.1316,0.24465,0.26331
0.75889,0.10109,0.12414,0.10123,0.12509,0.1045,0.16696,0.33013,0.1524,0.13161,0.24466,0.26334
0.759,0.1011,0.12415,0.10123,0.1251,0.1045,0.16696,0.33013,0.15241,0.13161,0.24468,0.26336
0.75911,0.10113,0.12415,0.10124,0.12512,0.10452,0.16696,0.33014,0.15241,0.13166,0.24468,0.26336
0.75922,0.10118,0.12417,0.10124,0.12512,0.10453,0.16698,0.33015,0.15242,0.13177,0.24468,0.26338
0.75933,0.10119,0.12417,0.10127,0.12514,0.10455,0.16698,0.33017,0.15243,0.13179,0.24469,0.26338
0.75944,0.10123,0.12419,0.10128,0.12514,0.10457,0.16699,0.33018,0.15245,0.1318,0.24469,0.26341
0.75956,0.10129,0.12419,0.10131,0.12515,0.10458,0.16699,0.3302,0.15245,0.1319,0.24473,0.26343
0.75967,0.10129,0.1242,0.10133,0.12515,0.10459,0.16699,0.33021,0.15247,0.13191,0.24477,0.26345
0.75978,0.10131,0.12421,0.10133,0.12516,0.1046,0.167,0.33023,0.15251,0.13191,0.24484,0.26347
0.75989,0.10132,0.12421,0.10135,0.12517,0.10462,0.167,0.33023,0.15251,0.13192,0.24485,0.26354
0.76,0.10135,0.12426,0.10138,0.12518,0.10463,0.16701,0.33024,0.15251,0.13196,0.24487,0.26356
0.76011,0.10136,0.12426,0.10139,0.12521,0.10464,0.16702,0.33024,0.15252,0.13197,0.24488,0.26356
0.76022,0.10137,0.12428,0.10141,0.12523,0.10466,0.16702,0.33024,0.15252,0.13205,0.24489,0.26357
0.76033,0.10138,0.12429,0.10142,0.12524,0.10467,0.16702,0.33024,0.15253,0.13213,0.2449,0.26363
0.76044,0.10138,0.12432,0.10142,0.12525,0.10468,0.16702,0.33024,0.15255,0.13221,0.24491,0.26366
0.76056,0.10139,0.12435,0.10143,0.12525,0.1047,0.16703,0.33025,0.15256,0.13232,0.24493,0.26372
0.76067,0.10139,0.12435,0.10144,0.12526,0.10471,0.16703,0.33025,0.15256,0.13233,0.24494,0.26374
0.76078,0.1014,0.12436,0.10146,0.12529,0.10474,0.16704,0.33026,0.15257,0.13234,0.24495,0.26375
0.76089,0.1014,0.12438,0.10147,0.1253,0.10475,0.16704,0.33028,0.15257,0.13242,0.24496,0.2638
0.761,0.10141,0.12441,0.10148,0.12532,0.10475,0.16705,0.33028,0.15259,0.1325,0.24497,0.2638
0.76111,0.10143,0.12445,0.10149,0.12533,0.10477,0.16705,0.33028,0.15264,0.13256,0.245,0.26381
0.76122,0.10145,0.12447,0.1015,0.12533,0.10477,0.16707,0.33029,0.15265,0.1327,0.24501,0.26393
0.76133,0.10148,0.12448,0.10152,0.12538,0.10479,0.16708,0.33029,0.15268,0.13271,0.24502,0.26395
0.76144,0.1015,0.1245,0.10153,0.12538,0.10479,0.16708,0.3303,0.15268,0.13271,0.24502,0.26403
0.76156,0.10152,0.12451,0.10153,0.12538,0.10481,0.16709,0.33031,0.15269,0.13277,0.24503,0.26405
0.76167,0.10152,0.12452,0.10155,0.12541,0.10483,0.1671,0.33031,0.15269,0.13279,0.24504,0.26406
0.76178,0.10152,0.12452,0.10156,0.12542,0.10483,0.16711,0.33031,0.15269,0.13283,0.24506,0.26406
0.76189,0.10153,0.12455,0.10157,0.12543,0.10483,0.16711,0.33033,0.1527,0.13286,0.24506,0.26407
0.762,0.10153,0.12455,0.10158,0.12545,0.10484,0.16712,0.33033,0.1527,0.13292,0.24508,0.26408
0.76211,0.10154,0.12455,0.10161,0.12545,0.10486,0.16712,0.33034,0.15272,0.13293,0.2451,0.26408
0.76222,0.10156,0.12457,0.10163,0.12549,0.10489,0.16713,0.33034,0.15272,0.13294,0.24512,0.26412
0.76233,0.10158,0.12458,0.10167,0.12549,0.1049,0.16714,0.33034,0.15272,0.13298,0.24512,0.2642
0.76244,0.1016,0.1246,0.10169,0.12549,0.10492,0.16715,0.33035,0.15272,0.13302,0.24516,0.2642
0.76256,0.10163,0.12462,0.10171,0.12551,0.10494,0.16715,0.33035,0.15273,0.13303,0.24516,0.26422
0.76267,0.10163,0.12463,0.10174,0.12557,0.10494,0.16716,0.33039,0.15278,0.13323,0.24519,0.26424
0.76278,0.10164,0.12463,0.10175,0.12557,0.10494,0.16717,0.33041,0.15278,0.13326,0.24523,0.26425
0.76289,0.10166,0.12463,0.10177,0.12558,0.10495,0.16717,0.33042,0.15279,0.13329,0.24527,0.26425
0.763,0.10166,0.12463,0.10179,0.12558,0.10496,0.16718,0.33042,0.1528,0.13329,0.24527,0.26432
0.76311,0.10167,0.12464,0.1018,0.12562,0.10497,0.16718,0.33042,0.15283,0.1333,0.24531,0.26432
0.76322,0.10172,0.12468,0.10181,0.12563,0.10497,0.16719,0.33043,0.15283,0.13332,0.24531,0.26432
0.76333,0.10176,0.12468,0.10182,0.12568,0.10499,0.1672,0.33043,0.15283,0.13339,0.24531,0.26434
0.76344,0.10176,0.12471,0.10183,0.1257,0.10499,0.16721,0.33044,0.15284,0.13344,0.24532,0.26435
0.76356,0.10178,0.12471,0.10183,0.12571,0.105,0.16721,0.33044,0.15285,0.13346,0.24533,0.26436
0.76367,0.1018,0.12473,0.10183,0.12572,0.10501,0.16722,0.33045,0.15285,0.1335,0.24535,0.26443
0.76378,0.10183,0.12474,0.10184,0.12574,0.10502,0.16723,0.33046,0.1529,0.13353,0.24539,0.26444
0.76389,0.10185,0.12475,0.10185,0.12574,0.10505,0.16723,0.33047,0.15291,0.13357,0.24539,0.26445
0.764,0.10185,0.1248,0.10189,0.12578,0.10507,0.16724,0.33049,0.15293,0.13357,0.2454,0.26447
0.76411,0.10186,0.12481,0.1019,0.12578,0.10512,0.16724,0.3305,0.15295,0.13373,0.24544,0.26451
0.76422,0.10192,0.12484,0.10191,0.12581,0.10513,0.16724,0.3305,0.15296,0.13377,0.24547,0.26453
0.76433,0.10193,0.12484,0.10191,0.12582,0.10514,0.16725,0.33052,0.15296,0.1338,0.24547,0.26454
0.76444,0.10193,0.12484,0.10195,0.12583,0.10514,0.16725,0.33054,0.15297,0.13384,0.24552,0.26455
0.76456,0.10196,0.12484,0.10195,0.12585,0.10515,0.16726,0.33055,0.15297,0.13385,0.24553,0.26455
0.76467,0.10196,0.12485,0.10197,0.12586,0.10516,0.16726,0.33056,0.15302,0.13387,0.24554,0.26459
0.76478,0.10197,0.12489,0.10198,0.12586,0.10516,0.16726,0.33056,0.15302,0.13387,0.24555,0.26459
0.76489,0.10197,0.12494,0.10199,0.12588,0.10518,0.16727,0.33056,0.15305,0.13396,0.24557,0.2646
0.765,0.10198,0.125,0.10199,0.12589,0.10518,0.1673,0.33057,0.15305,0.13397,0.24557,0.26464
0.76511,0.10199,0.12502,0.10199,0.12589,0.10519,0.1673,0.33058,0.15306,0.13404,0.24562,0.26465
0.76522,0.102,0.12504,0.10201,0.12592,0.10521,0.16731,0.33058,0.15306,0.13408,0.24563,0.26466
0.76533,0.102,0.12504,0.10201,0.12592,0.10522,0.16731,0.33058,0.15308,0.13411,0.24565,0.26471
0.76544,0.10202,0.12504,0.10201,0.12592,0.10524,0.16731,0.33061,0.15308,0.13417,0.24568,0.26471
0.76556,0.10203,0.12505,0.10202,0.12592,0.10524,0.16733,0.33061,0.15309,0.13419,0.24568,0.26474
0.76567,0.10208,0.12505,0.10203,0.12593,0.10527,0.16733,0.33061,0.15309,0.13427,0.24568,0.26476
0.76578,0.10209,0.12506,0.10204,0.12593,0.10527,0.16733,0.33061,0.15312,0.13429,0.24569,0.26484
0.76589,0.1021,0.12507,0.10207,0.12596,0.10527,0.16733,0.33061,0.15313,0.13436,0.24571,0.26486
0.766,0.1021,0.12507,0.1021,0.12598,0.1053,0.16734,0.33062,0.15315,0.13436,0.24576,0.26491
0.76611,0.1021,0.12507,0.1021,0.12599,0.10531,0.16734,0.33062,0.15316,0.13445,0.24576,0.26492
0.76622,0.10212,0.12507,0.10211,0.12599,0.10531,0.16734,0.33062,0.15317,0.13447,0.24578,0.26494
0.76633,0.10213,0.12508,0.10212,0.12599,0.10534,0.16734,0.33062,0.15317,0.13449,0.24579,0.26496
0.76644,0.10213,0.12508,0.10217,0.126,0.10536,0.16735,0.33063,0.15318,0.1345,0.2458,0.26503
0.76656,0.10214,0.12516,0.10218,0.12601,0.10537,0.16735,0.33065,0.1532,0.13451,0.24584,0.26506
0.76667,0.10214,0.12516,0.1022,0.12601,0.1054,0.16736,0.33065,0.1532,0.13452,0.24584,0.26509
0.76678,0.10216,0.12518,0.10221,0.12604,0.1054,0.16737,0.33066,0.1532,0.13453,0.24586,0.26511
0.76689,0.10216,0.12524,0.10223,0.12605,0.10541,0.16738,0.3307,0.1532,0.13454,0.24591,0.26512
0.767,0.10217,0.12526,0.10224,0.1261,0.10542,0.16738,0.3307,0.1532,0.13455,0.24591,0.26513
0.76711,0.10219,0.12528,0.10225,0.1261,0.10547,0.16739,0.33071,0.15321,0.13456,0.24595,0.26523
0.76722,0.10219,0.1253,0.10227,0.12613,0.10548,0.16741,0.33072,0.15321,0.13457,0.24598,0.26524
0.76733,0.10223,0.1253,0.10227,0.12613,0.10548,0.16742,0.33072,0.15323,0.13459,0.24599,0.26528
0.76744,0.10226,0.12531,0.10228,0.12617,0.10548,0.16743,0.33072,0.15324,0.13463,0.24602,0.26535
0.76756,0.10226,0.12536,0.10228,0.12618,0.1055,0.16744,0.33073,0.15326,0.13464,0.24606,0.26539
0.76767,0.10229,0.12539,0.10229,0.12618,0.10553,0.16744,0.33074,0.15327,0.13467,0.24607,0.26539
0.76778,0.10229,0.1254,0.10229,0.12618,0.10554,0.16746,0.33076,0.15329,0.1347,0.24607,0.26544
0.76789,0.10231,0.12542,0.10235,0.12621,0.10554,0.16746,0.33078,0.15329,0.13471,0.24607,0.26548
0.768,0.10233,0.12542,0.10236,0.12623,0.10555,0.16747,0.33081,0.15329,0.13471,0.24607,0.26551
0.76811,0.10233,0.12544,0.10237,0.12625,0.10558,0.16747,0.33081,0.1533,0.13474,0.24608,0.26553
0.76822,0.10233,0.12545,0.10237,0.12625,0.10558,0.16748,0.33081,0.1533,0.1348,0.24611,0.26555
0.76833,0.10234,0.12546,0.10237,0.12628,0.1056,0.16748,0.33082,0.15331,0.1348,0.24613,0.26555
0.76844,0.10234,0.12551,0.10239,0.1263,0.10562,0.16748,0.33082,0.15332,0.13491,0.24614,0.26557
0.76856,0.10236,0.12553,0.10241,0.1263,0.10564,0.16749,0.33082,0.15332,0.13495,0.24615,0.26559
0.76867,0.10237,0.12554,0.10242,0.12637,0.10565,0.16749,0.33083,0.15333,0.13495,0.24617,0.26561
0.76878,0.1024,0.12554,0.10244,0.12638,0.10565,0.16749,0.33083,0.15334,0.13499,0.2462,0.26562
0.76889,0.10241,0.12555,0.10244,0.12638,0.10567,0.16751,0.33084,0.15334,0.13502,0.24622,0.26567
0.769,0.10241,0.12555,0.10244,0.1264,0.10568,0.16751,0.33085,0.15335,0.13505,0.24622,0.26569
0.76911,0.10242,0.12556,0.10246,0.1264,0.10568,0.16751,0.33085,0.15337,0.13508,0.24623,0.26569
0.76922,0.10242,0.12558,0.10246,0.1264,0.10572,0.16752,0.33085,0.15337,0.13511,0.24625,0.26569
0.76933,0.10243,0.12558,0.10246,0.12643,0.10574,0.16753,0.33087,0.15338,0.13511,0.24625,0.26575
0.76944,0.10245,0.12559,0.10247,0.12644,0.10575,0.16753,0.33087,0.15338,0.13514,0.24626,0.26575
0.76956,0.10246,0.12559,0.10247,0.12647,0.10576,0.16754,0.33087,0.15339,0.13523,0.24629,0.26578
0.76967,0.10249,0.12561,0.10247,0.12647,0.10577,0.16755,0.33088,0.15339,0.13529,0.24629,0.26588
0.76978,0.1025,0.12561,0.1025,0.12649,0.10577,0.16755,0.33089,0.1534,0.13529,0.2463,0.26595
0.76989,0.1025,0.12564,0.1025,0.12649,0.10577,0.16755,0.33089,0.1534,0.13531,0.24632,0.26595
0.77,0.10251,0.12564,0.10252,0.12649,0.10579,0.16756,0.3309,0.1534,0.13533,0.24633,0.266
0.77011,0.10252,0.12566,0.10252,0.12653,0.1058,0.16756,0.3309,0.15341,0.13534,0.24633,0.26601
0.77022,0.10252,0.12566,0.10253,0.12653,0.1058,0.16756,0.3309,0.15342,0.13535,0.24634,0.26603
0.77033,0.10262,0.12567,0.10253,0.12654,0.10582,0.16757,0.33091,0.15343,0.13542,0.24636,0.26604
0.77044,0.10263,0.12567,0.10254,0.12654,0.10582,0.16757,0.33094,0.15344,0.13552,0.24636,0.26608
0.77056,0.10265,0.12569,0.10257,0.12657,0.10583,0.16759,0.33094,0.15345,0.13553,0.24638,0.2661
0.77067,0.10268,0.12569,0.10258,0.12659,0.10586,0.1676,0.33094,0.15345,0.13561,0.24641,0.2661
0.77078,0.10269,0.12569,0.1026,0.1266,0.10587,0.1676,0.33095,0.15346,0.13563,0.24641,0.26611
0.77089,0.1027,0.12571,0.1026,0.1266,0.10588,0.16762,0.33095,0.15349,0.13569,0.24641,0.26611
0.771,0.10271,0.12573,0.10262,0.1266,0.10592,0.16762,0.33096,0.15349,0.13571,0.24643,0.26611
0.77111,0.10273,0.12574,0.10263,0.12661,0.10592,0.16763,0.33096,0.15352,0.13572,0.24647,0.26618
0.77122,0.10273,0.12574,0.10264,0.12661,0.10593,0.16763,0.33097,0.15353,0.13572,0.24648,0.26619
0.77133,0.10274,0.12578,0.10268,0.12664,0.10593,0.16763,0.33097,0.15353,0.13574,0.24649,0.2662
0.77144,0.10275,0.12579,0.10268,0.12664,0.10593,0.16764,0.33098,0.15354,0.13582,0.24654,0.26622
0.77156,0.10276,0.12579,0.10268,0.12666,0.10594,0.16764,0.33098,0.15354,0.13584,0.24655,0.26631
0.77167,0.10277,0.12579,0.10269,0.12666,0.10594,0.16764,0.33099,0.15355,0.13585,0.24655,0.26635
0.77178,0.10278,0.1258,0.10269,0.12667,0.10595,0.16765,0.33099,0.15356,0.13587,0.24655,0.2664
0.77189,0.1028,0.12582,0.10272,0.12668,0.10597,0.16765,0.33099,0.15357,0.13589,0.24656,0.2664
0.772,0.10281,0.12583,0.10275,0.12668,0.10597,0.16766,0.33101,0.15358,0.13591,0.24657,0.26649
0.77211,0.10282,0.12583,0.10277,0.1267,0.10598,0.16766,0.33102,0.1536,0.13595,0.24661,0.26653
0.77222,0.10284,0.12583,0.10278,0.12672,0.10601,0.16766,0.33102,0.1536,0.13613,0.24662,0.26653
0.77233,0.10285,0.12584,0.1028,0.12672,0.10601,0.16766,0.33104,0.15361,0.13621,0.24663,0.26653
0.77244,0.10286,0.12586,0.10281,0.12672,0.10604,0.16767,0.33104,0.15361,0.13622,0.24665,0.26655
0.77256,0.10286,0.12586,0.10281,0.12674,0.10604,0.16768,0.33104,0.15362,0.13623,0.24665,0.26662
0.77267,0.10287,0.12588,0.10282,0.12675,0.10604,0.16769,0.33105,0.15362,0.13624,0.24665,0.26663
0.77278,0.10291,0.12589,0.10282,0.12677,0.10604,0.16771,0.33108,0.15364,0.13627,0.24672,0.26669
0.77289,0.10294,0.12589,0.10283,0.12683,0.10605,0.16773,0.3311,0.15365,0.1363,0.24673,0.26672
0.773,0.10297,0.1259,0.10285,0.12687,0.10609,0.16773,0.33111,0.15366,0.13634,0.24673,0.26674
0.77311,0.10297,0.1259,0.10287,0.12696,0.10611,0.16773,0.33112,0.15366,0.13636,0.24673,0.26675
0.77322,0.10301,0.12591,0.10288,0.12698,0.10618,0.16775,0.33112,0.15366,0.13637,0.24677,0.26677
0.77333,0.10301,0.12591,0.10288,0.127,0.10618,0.16776,0.33113,0.15366,0.13639,0.24679,0.26677
0.77344,0.10303,0.12594,0.10292,0.12701,0.10619,0.16776,0.33113,0.15367,0.1364,0.24684,0.26679
0.77356,0.10303,0.12595,0.10292,0.12701,0.10619,0.16777,0.33113,0.15367,0.13643,0.2469,0.26679
0.77367,0.10303,0.12597,0.10294,0.12703,0.10619,0.16777,0.33116,0.15368,0.13648,0.24697,0.2668
0.77378,0.10304,0.12601,0.10294,0.12704,0.1062,0.16777,0.33117,0.1537,0.1365,0.24699,0.26681
0.77389,0.10307,0.12602,0.10298,0.1271,0.10624,0.16778,0.33119,0.15371,0.13651,0.24699,0.26683
0.774,0.10307,0.12604,0.103,0.1271,0.10626,0.1678,0.33119,0.15372,0.13651,0.24702,0.26685
0.77411,0.10309,0.12606,0.10302,0.12711,0.10627,0.16781,0.3312,0.15374,0.13652,0.2471,0.26687
0.77422,0.10309,0.12607,0.10303,0.12711,0.10627,0.16781,0.33121,0.15378,0.13652,0.24713,0.26687
0.77433,0.10312,0.12609,0.10303,0.12711,0.10627,0.16782,0.33121,0.15379,0.13653,0.24722,0.26693
0.77444,0.10312,0.12611,0.10303,0.12712,0.10629,0.16782,0.33121,0.1538,0.13653,0.24724,0.26694
0.77456,0.10315,0.12614,0.10304,0.12713,0.1063,0.16782,0.33121,0.15382,0.13657,0.24724,0.26694
0.77467,0.10316,0.12619,0.10304,0.12714,0.10631,0.16782,0.33121,0.15382,0.13658,0.2473,0.26696
0.77478,0.10318,0.1262,0.10306,0.12716,0.10633,0.16782,0.33122,0.15382,0.13662,0.2473,0.26697
0.77489,0.10321,0.1262,0.10307,0.12717,0.10637,0.16784,0.33122,0.15382,0.13663,0.24732,0.26698
0.775,0.10322,0.1262,0.10307,0.12717,0.10638,0.16785,0.33122,0.15382,0.1367,0.24734,0.26698
0.77511,0.10322,0.12625,0.10308,0.12719,0.10642,0.16785,0.33123,0.15383,0.13671,0.24735,0.26701
0.77522,0.10322,0.12626,0.10308,0.12721,0.10644,0.16786,0.33124,0.15384,0.13679,0.24739,0.26702
0.77533,0.10326,0.12626,0.10308,0.12721,0.10644,0.16787,0.33124,0.15387,0.1368,0.24741,0.26702
0.77544,0.10329,0.12627,0.10309,0.12724,0.10645,0.16787,0.33124,0.15387,0.13681,0.24748,0.26706
0.77556,0.1033,0.12628,0.1031,0.12724,0.10646,0.16788,0.33125,0.15389,0.13682,0.24748,0.26706
0.77567,0.10332,0.12628,0.1031,0.12724,0.10646,0.16789,0.33125,0.15389,0.13691,0.24749,0.26709
0.77578,0.10336,0.12628,0.1031,0.1273,0.10646,0.16791,0.33125,0.15391,0.13693,0.24751,0.2671
0.77589,0.10338,0.12633,0.10311,0.12733,0.10652,0.16791,0.33126,0.15392,0.13697,0.24753,0.2671
0.776,0.10342,0.12633,0.10315,0.12734,0.10654,0.16792,0.33126,0.15395,0.13711,0.24758,0.2671
0.77611,0.10343,0.12634,0.10317,0.12735,0.1066,0.16792,0.33127,0.15399,0.13714,0.24759,0.26711
0.77622,0.10345,0.12635,0.10322,0.12741,0.10663,0.16793,0.33128,0.154,0.13715,0.24762,0.26711
0.77633,0.10348,0.12636,0.10322,0.12741,0.10665,0.16793,0.33129,0.154,0.13716,0.24763,0.26712
0.77644,0.10348,0.12638,0.10324,0.12741,0.10669,0.16793,0.33129,0.154,0.13717,0.24764,0.26714
0.77656,0.10348,0.12638,0.10325,0.12742,0.10671,0.16794,0.33129,0.15403,0.13722,0.24772,0.26714
0.77667,0.10349,0.12638,0.10326,0.12745,0.10676,0.16795,0.3313,0.15404,0.13722,0.24773,0.26714
0.77678,0.1035,0.12639,0.10331,0.12746,0.10676,0.16795,0.3313,0.15405,0.13724,0.24775,0.26715
0.77689,0.10354,0.12639,0.10333,0.12747,0.10677,0.16796,0.33131,0.15405,0.13726,0.24776,0.26715
0.777,0.10355,0.12641,0.10334,0.12748,0.1068,0.16797,0.33131,0.15406,0.13735,0.24777,0.26716
0.77711,0.10355,0.12641,0.10341,0.12757,0.1068,0.16797,0.33131,0.15406,0.13735,0.24785,0.26717
0.77722,0.10357,0.12641,0.10343,0.1276,0.1068,0.16797,0.33132,0.15406,0.13736,0.24787,0.26719
0.77733,0.10357,0.12645,0.10344,0.12764,0.10681,0.16798,0.33132,0.15407,0.13736,0.24787,0.26719
0.77744,0.10357,0.12646,0.1035,0.12764,0.10684,0.16799,0.33132,0.15408,0.13737,0.24791,0.26728
0.77756,0.10364,0.12646,0.10353,0.12765,0.10687,0.16799,0.33133,0.15408,0.13738,0.24794,0.26735
0.77767,0.10364,0.12647,0.10353,0.12765,0.10692,0.16799,0.33133,0.15409,0.13739,0.24798,0.26736
0.77778,0.10365,0.12648,0.10354,0.12768,0.10692,0.16799,0.33133,0.1541,0.13742,0.24804,0.26737
0.77789,0.10367,0.12649,0.10356,0.12771,0.10696,0.16799,0.33133,0.15411,0.13743,0.24806,0.26741
0.778,0.10369,0.12649,0.10362,0.12772,0.10696,0.16799,0.33134,0.15413,0.13752,0.24809,0.26744
0.77811,0.10369,0.12651,0.10365,0.12772,0.10697,0.168,0.33135,0.15415,0.13755,0.24809,0.26745
0.77822,0.10372,0.12651,0.10367,0.12773,0.10699,0.168,0.33135,0.15415,0.13758,0.24811,0.26745
0.77833,0.10373,0.12652,0.10373,0.12773,0.107,0.16802,0.33135,0.15416,0.1376,0.24812,0.26747
0.77844,0.10375,0.12653,0.10373,0.12774,0.10705,0.16802,0.33136,0.15418,0.13766,0.24815,0.26749
0.77856,0.10375,0.12653,0.10374,0.12777,0.10707,0.16802,0.33137,0.15418,0.13766,0.24816,0.2675
0.77867,0.10377,0.12654,0.10375,0.12777,0.10707,0.16803,0.33137,0.15418,0.13768,0.24817,0.26751
0.77878,0.10378,0.12655,0.10376,0.12779,0.10707,0.16803,0.33138,0.15418,0.13774,0.24819,0.26755
0.77889,0.10378,0.12656,0.10376,0.12781,0.10707,0.16804,0.3314,0.15419,0.13774,0.24819,0.26762
0.779,0.1038,0.12658,0.10376,0.12783,0.10708,0.16804,0.33141,0.1542,0.1378,0.24821,0.26774
0.77911,0.10382,0.12659,0.10379,0.12783,0.10709,0.16804,0.33142,0.15421,0.13788,0.24824,0.26776
0.77922,0.10383,0.12659,0.10382,0.12786,0.10709,0.16804,0.33143,0.15424,0.13791,0.2483,0.26778
0.77933,0.10385,0.12661,0.10384,0.12789,0.10709,0.16804,0.33143,0.15425,0.13801,0.24831,0.26781
0.77944,0.10386,0.12663,0.10384,0.12789,0.10709,0.16805,0.33143,0.15426,0.13801,0.24835,0.26782
0.77956,0.10387,0.12666,0.10384,0.12791,0.10712,0.16805,0.33144,0.15427,0.13808,0.24836,0.26797
0.77967,0.10387,0.12667,0.10386,0.12792,0.10712,0.16805,0.33145,0.15427,0.1381,0.24836,0.26799
0.77978,0.10391,0.1267,0.10387,0.12793,0.10715,0.16806,0.33146,0.15428,0.13815,0.24839,0.268
0.77989,0.10393,0.1267,0.10393,0.12795,0.10716,0.16807,0.33146,0.1543,0.1382,0.2484,0.26802
0.78,0.10394,0.12671,0.10393,0.12798,0.10717,0.16807,0.33147,0.1543,0.13821,0.24841,0.26817
0.78011,0.10394,0.12671,0.10393,0.12798,0.10718,0.16807,0.33147,0.15431,0.13824,0.24843,0.26822
0.78022,0.10395,0.12671,0.10394,0.128,0.10719,0.16808,0.33148,0.15432,0.13827,0.24844,0.26824
0.78033,0.10397,0.12672,0.10394,0.12801,0.10722,0.16808,0.33148,0.15432,0.1383,0.24844,0.26824
0.78044,0.10399,0.12674,0.10395,0.12801,0.10723,0.16809,0.33148,0.15433,0.1383,0.24846,0.26825
0.78056,0.104,0.12675,0.10396,0.12805,0.10728,0.1681,0.33149,0.15434,0.13831,0.24849,0.26826
0.78067,0.10401,0.12676,0.10398,0.12809,0.10729,0.1681,0.33149,0.15437,0.13833,0.2485,0.26829
0.78078,0.10404,0.12678,0.10399,0.12813,0.10729,0.1681,0.33151,0.1544,0.13842,0.24852,0.26835
0.78089,0.10406,0.12679,0.10399,0.12813,0.10731,0.16812,0.33151,0.15442,0.13852,0.24853,0.26837
0.781,0.10408,0.12682,0.104,0.12817,0.10732,0.16812,0.33151,0.15442,0.13853,0.24855,0.26841
0.78111,0.10409,0.12682,0.10403,0.1282,0.10733,0.16812,0.33151,0.15442,0.13856,0.24858,0.26841
0.78122,0.1041,0.12684,0.10403,0.1282,0.10733,0.16813,0.33151,0.15443,0.13857,0.24859,0.26846
0.78133,0.10411,0.12685,0.10404,0.12822,0.10738,0.16813,0.33152,0.15447,0.13859,0.24861,0.2685
0.78144,0.10414,0.12685,0.10407,0.12824,0.1074,0.16813,0.33152,0.15449,0.13863,0.24862,0.26851
0.78156,0.10415,0.12686,0.10407,0.12824,0.10744,0.16813,0.33153,0.15449,0.13864,0.24865,0.26852
0.78167,0.10416,0.12686,0.10409,0.12824,0.10748,0.16814,0.33153,0.1545,0.13866,0.24871,0.26854
0.78178,0.10416,0.12688,0.10411,0.12828,0.10749,0.16814,0.33153,0.15452,0.13868,0.24875,0.26866
0.78189,0.10416,0.12689,0.10412,0.12831,0.10749,0.16815,0.33154,0.15452,0.13876,0.24876,0.26871
0.782,0.10417,0.12689,0.10413,0.12833,0.1075,0.16816,0.33154,0.15454,0.1388,0.24878,0.26872
0.78211,0.10418,0.12689,0.10414,0.12838,0.10753,0.16816,0.33155,0.15455,0.13885,0.24879,0.26879
0.78222,0.10421,0.1269,0.10427,0.12839,0.10757,0.16817,0.33155,0.15458,0.13888,0.2488,0.26884
0.78233,0.10421,0.1269,0.10427,0.12839,0.10757,0.16817,0.33155,0.1546,0.13895,0.2488,0.26889
0.78244,0.10423,0.12691,0.10427,0.1284,0.1076,0.16819,0.33156,0.15464,0.13899,0.2488,0.2689
0.78256,0.10424,0.12692,0.10428,0.1284,0.1076,0.1682,0.33156,0.15465,0.13901,0.24882,0.26906
0.78267,0.10426,0.12694,0.1043,0.1284,0.10762,0.1682,0.33156,0.15466,0.13902,0.24883,0.26908
0.78278,0.10426,0.12698,0.1043,0.12842,0.10764,0.1682,0.33156,0.15467,0.13906,0.24884,0.26917
0.78289,0.1043,0.12698,0.10438,0.12842,0.10765,0.16822,0.33157,0.15469,0.13908,0.2489,0.26919
0.783,0.1043,0.12701,0.10439,0.12843,0.10766,0.16822,0.33157,0.15473,0.13909,0.24892,0.26921
0.78311,0.1043,0.12704,0.10442,0.12847,0.10768,0.16823,0.33158,0.15474,0.13911,0.24892,0.26926
0.78322,0.10431,0.12704,0.10443,0.1285,0.10769,0.16823,0.33161,0.15475,0.13912,0.24894,0.26927
0.78333,0.10433,0.12704,0.10444,0.12852,0.10771,0.16823,0.33161,0.15475,0.13915,0.24895,0.26927
0.78344,0.10435,0.12707,0.10444,0.12852,0.10772,0.16823,0.33162,0.15476,0.13917,0.24896,0.26928
0.78356,0.10435,0.12708,0.10445,0.12854,0.10776,0.16824,0.33164,0.15477,0.1392,0.24898,0.26932
0.78367,0.10437,0.12709,0.10446,0.12857,0.10779,0.16824,0.33166,0.15482,0.13921,0.24901,0.2694
0.78378,0.10443,0.12709,0.10447,0.12857,0.10783,0.16825,0.33166,0.15487,0.13921,0.24905,0.26945
0.78389,0.10443,0.1271,0.10447,0.12861,0.10783,0.16826,0.33167,0.1549,0.13926,0.24907,0.26952
0.784,0.10443,0.1271,0.10449,0.12863,0.10784,0.16828,0.33167,0.15492,0.13926,0.24908,0.26954
0.78411,0.10445,0.12711,0.10451,0.12863,0.10786,0.16828,0.33167,0.15494,0.13928,0.24911,0.26957
0.78422,0.10445,0.12714,0.10452,0.12864,0.10788,0.16829,0.33167,0.15495,0.13928,0.24911,0.26957
0.78433,0.10445,0.12719,0.10453,0.12864,0.10788,0.16829,0.33168,0.15495,0.13932,0.24917,0.26958
0.78444,0.10447,0.1272,0.10453,0.12864,0.10789,0.1683,0.33168,0.15496,0.1395,0.24918,0.26959
0.78456,0.10448,0.12721,0.10454,0.12867,0.10791,0.1683,0.33169,0.15498,0.13951,0.24919,0.26961
0.78467,0.10448,0.12722,0.10456,0.12869,0.10792,0.1683,0.3317,0.15499,0.13953,0.24921,0.26967
0.78478,0.10451,0.12723,0.10457,0.12869,0.10793,0.1683,0.33171,0.15501,0.13958,0.24923,0.26973
0.78489,0.10452,0.12728,0.10459,0.12869,0.10797,0.16831,0.33172,0.15501,0.13959,0.24927,0.26977
0.785,0.10452,0.12731,0.1046,0.12878,0.10797,0.16831,0.33173,0.15501,0.13961,0.24927,0.26978
0.78511,0.10452,0.12731,0.10464,0.12881,0.10798,0.16832,0.33173,0.15503,0.13963,0.24933,0.26986
0.78522,0.10452,0.12732,0.10466,0.12882,0.10799,0.16833,0.33175,0.15504,0.13976,0.24937,0.26986
0.78533,0.10454,0.12733,0.10472,0.12882,0.10801,0.16833,0.33175,0.15505,0.13978,0.24938,0.26988
0.78544,0.10455,0.12734,0.10475,0.12883,0.10804,0.16833,0.33175,0.15512,0.1398,0.24942,0.26989
0.78556,0.10458,0.12737,0.10479,0.12883,0.10806,0.16836,0.33177,0.15512,0.13988,0.24948,0.2699
0.78567,0.1046,0.12738,0.1048,0.12885,0.10806,0.16837,0.33178,0.15513,0.1399,0.24948,0.26996
0.78578,0.10461,0.12739,0.10482,0.12891,0.10806,0.16837,0.33179,0.15515,0.13991,0.24951,0.26998
0.78589,0.10462,0.12739,0.10484,0.12892,0.10807,0.16837,0.33179,0.15516,0.13999,0.24953,0.26998
0.786,0.10463,0.1274,0.10486,0.12892,0.10807,0.16837,0.3318,0.15517,0.14014,0.24954,0.27001
0.78611,0.10465,0.1274,0.10488,0.12894,0.10808,0.16837,0.3318,0.15525,0.14016,0.24954,0.27002
0.78622,0.10465,0.12744,0.10491,0.12895,0.10808,0.16837,0.33181,0.15528,0.14024,0.24956,0.2701
0.78633,0.10466,0.12744,0.10492,0.12897,0.1081,0.1684,0.33182,0.15531,0.14029,0.24957,0.27011
0.78644,0.10468,0.12745,0.10492,0.12898,0.1081,0.16843,0.33184,0.15532,0.1403,0.24957,0.27018
0.78656,0.10469,0.12752,0.10492,0.12898,0.10812,0.16843,0.33184,0.15536,0.14036,0.24959,0.27023
0.78667,0.10472,0.12752,0.10493,0.12899,0.10814,0.16844,0.33184,0.15537,0.14043,0.24959,0.27023
0.78678,0.10472,0.12755,0.10493,0.12903,0.10816,0.16844,0.33185,0.15538,0.14048,0.24959,0.27025
0.78689,0.10474,0.12756,0.10496,0.12903,0.10816,0.16844,0.33185,0.15539,0.1405,0.2496,0.27027
0.787,0.10475,0.12758,0.10497,0.12903,0.10817,0.16845,0.33186,0.15539,0.14051,0.24965,0.27028
0.78711,0.10477,0.12759,0.10501,0.12904,0.10817,0.16846,0.33187,0.1554,0.14066,0.24965,0.27028
0.78722,0.10478,0.12761,0.10503,0.12905,0.10821,0.16846,0.33187,0.15542,0.14067,0.24968,0.27033
0.78733,0.10481,0.12761,0.10507,0.12908,0.10822,0.16846,0.33188,0.15543,0.14069,0.24972,0.27044
0.78744,0.10482,0.12764,0.10508,0.12909,0.10828,0.16846,0.33189,0.15543,0.14071,0.24973,0.27045
0.78756,0.10483,0.12765,0.10509,0.1291,0.10834,0.16846,0.3319,0.15543,0.14072,0.24974,0.27045
0.78767,0.10488,0.12766,0.10511,0.12911,0.10835,0.16848,0.33191,0.15544,0.14072,0.24977,0.27045
0.78778,0.1049,0.1277,0.10511,0.12913,0.10839,0.16848,0.33191,0.15545,0.14073,0.24978,0.27047
0.78789,0.10493,0.12771,0.10512,0.12914,0.10839,0.16849,0.33191,0.15548,0.14076,0.24978,0.27074
0.788,0.10496,0.12772,0.10515,0.12914,0.10839,0.1685,0.33192,0.15548,0.14079,0.2498,0.27077
0.78811,0.10497,0.12773,0.10515,0.12915,0.10841,0.1685,0.33192,0.15552,0.1408,0.2498,0.27077
0.78822,0.10497,0.12776,0.10517,0.12916,0.10846,0.16852,0.33192,0.15553,0.14088,0.2498,0.2708
0.78833,0.10498,0.12778,0.10517,0.12917,0.10851,0.16852,0.33192,0.15554,0.1409,0.24985,0.27084
0.78844,0.10499,0.12778,0.10517,0.12923,0.10853,0.16852,0.33193,0.15554,0.14099,0.24986,0.27089
0.78856,0.105,0.12781,0.10518,0.12923,0.10856,0.16854,0.33195,0.15556,0.14102,0.24989,0.27089
0.78867,0.10502,0.12782,0.10519,0.12925,0.10857,0.16854,0.33195,0.15557,0.14103,0.24991,0.2709
0.78878,0.10509,0.12783,0.1052,0.12926,0.1086,0.16854,0.33195,0.15559,0.14113,0.25,0.27096
0.78889,0.1051,0.12785,0.10522,0.12928,0.10861,0.16856,0.33195,0.1556,0.14116,0.25005,0.27107
0.789,0.1051,0.12786,0.10527,0.12931,0.10864,0.16856,0.33196,0.1556,0.14117,0.25006,0.27113
0.78911,0.1051,0.12786,0.10528,0.12931,0.10864,0.16856,0.33198,0.1556,0.14121,0.25008,0.27116
0.78922,0.10511,0.1279,0.10529,0.12931,0.10867,0.16856,0.33199,0.15562,0.14121,0.25013,0.27119
0.78933,0.10511,0.12792,0.1053,0.12934,0.10868,0.16858,0.33199,0.15563,0.14124,0.25013,0.27121
0.78944,0.10511,0.12794,0.10533,0.12937,0.10869,0.16858,0.33201,0.15566,0.14126,0.25018,0.27122
0.78956,0.10512,0.12797,0.10534,0.12939,0.1087,0.16858,0.33201,0.15567,0.1413,0.25018,0.27124
0.78967,0.10512,0.12798,0.10536,0.12939,0.10871,0.1686,0.33201,0.15568,0.14141,0.25022,0.27125
0.78978,0.10515,0.12799,0.10539,0.12939,0.10871,0.16861,0.33201,0.15568,0.14148,0.25024,0.27126
0.78989,0.10515,0.12802,0.10541,0.12945,0.10873,0.16861,0.33202,0.1557,0.14153,0.25026,0.27129
0.79,0.10517,0.12803,0.10541,0.12945,0.10874,0.16861,0.33203,0.15571,0.14157,0.25027,0.27131
0.79011,0.10519,0.12803,0.10542,0.12945,0.10874,0.16865,0.33204,0.15571,0.14162,0.25027,0.27136
0.79022,0.10519,0.12804,0.10542,0.12947,0.10875,0.16865,0.33205,0.15571,0.14165,0.25028,0.27144
0.79033,0.10521,0.12806,0.10544,0.1295,0.10876,0.16865,0.33205,0.15571,0.14166,0.25029,0.27145
0.79044,0.10524,0.12807,0.10546,0.12952,0.10877,0.16866,0.33205,0.15572,0.14166,0.25031,0.27147
0.79056,0.10527,0.12807,0.10549,0.12953,0.10877,0.16866,0.33206,0.15573,0.1417,0.25035,0.27151
0.79067,0.10529,0.12808,0.1055,0.12954,0.1088,0.16866,0.33206,0.15576,0.14187,0.25037,0.27153
0.79078,0.1053,0.12808,0.10551,0.12955,0.10882,0.16867,0.33208,0.15576,0.14188,0.25038,0.27153
0.79089,0.10531,0.1281,0.10552,0.1296,0.10884,0.16867,0.33208,0.15579,0.14198,0.2504,0.27154
0.791,0.10532,0.12811,0.10552,0.1296,0.10885,0.16867,0.33209,0.15579,0.14216,0.2504,0.27155
0.79111,0.10533,0.12811,0.10555,0.12961,0.10886,0.16867,0.33209,0.1558,0.14216,0.25047,0.27157
0.79122,0.10534,0.12814,0.10555,0.12962,0.10886,0.16868,0.33209,0.15582,0.14222,0.2505,0.27158
0.79133,0.10539,0.12814,0.10558,0.12965,0.10888,0.16868,0.33209,0.15583,0.14223,0.25054,0.27161
0.79144,0.1054,0.12815,0.10559,0.12968,0.1089,0.1687,0.3321,0.15584,0.14226,0.25056,0.27163
0.79156,0.10543,0.12816,0.10561,0.1297,0.10891,0.16873,0.3321,0.15585,0.14231,0.25056,0.27165
0.79167,0.10543,0.12816,0.10562,0.12972,0.10891,0.16873,0.33212,0.15586,0.14233,0.25057,0.27169
0.79178,0.1055,0.12817,0.10563,0.12973,0.10893,0.16873,0.33212,0.15586,0.14236,0.25057,0.2717
0.79189,0.10553,0.12817,0.10564,0.12973,0.10895,0.16874,0.33212,0.15589,0.14239,0.25059,0.2717
0.792,0.10553,0.12817,0.10565,0.12973,0.10901,0.16874,0.33213,0.15591,0.1424,0.25063,0.27171
0.79211,0.10553,0.12822,0.10566,0.12974,0.10903,0.16875,0.33216,0.15594,0.14241,0.25065,0.27188
0.79222,0.10554,0.12822,0.1057,0.12975,0.10904,0.16875,0.33217,0.15595,0.14243,0.25067,0.27188
0.79233,0.10557,0.12823,0.10576,0.12978,0.10904,0.16875,0.33218,0.15596,0.14245,0.25071,0.2719
0.79244,0.10557,0.12824,0.10578,0.12982,0.10906,0.16877,0.3322,0.15596,0.14251,0.25072,0.2719
0.79256,0.10559,0.12824,0.10578,0.12983,0.10908,0.16877,0.33221,0.15596,0.14252,0.25075,0.27194
0.79267,0.10562,0.12826,0.1058,0.12984,0.10909,0.16877,0.33222,0.15598,0.14254,0.25075,0.27194
0.79278,0.10565,0.12828,0.1058,0.12984,0.1091,0.16878,0.33222,0.15599,0.14271,0.25077,0.27201
0.79289,0.10565,0.12834,0.10581,0.12987,0.1091,0.16878,0.33223,0.15599,0.14275,0.25077,0.27206
0.793,0.10566,0.12837,0.10581,0.12987,0.1091,0.16878,0.33223,0.15601,0.14277,0.25079,0.27207
0.79311,0.10568,0.12841,0.10582,0.12988,0.10914,0.16879,0.33223,0.15602,0.14281,0.25079,0.27207
0.79322,0.10569,0.12841,0.10586,0.12988,0.10917,0.1688,0.33224,0.15605,0.14282,0.2508,0.27215
0.79333,0.10569,0.12843,0.10587,0.1299,0.10917,0.1688,0.33224,0.15607,0.14283,0.2508,0.27216
0.79344,0.10571,0.12847,0.1059,0.12992,0.10918,0.1688,0.33225,0.15607,0.14288,0.25082,0.27217
0.79356,0.10573,0.12848,0.10593,0.12993,0.10918,0.16882,0.33225,0.15608,0.1429,0.25085,0.27217
0.79367,0.10573,0.1285,0.10593,0.12996,0.1092,0.16883,0.33227,0.15609,0.14294,0.25085,0.27219
0.79378,0.10574,0.12851,0.10595,0.12996,0.10926,0.16885,0.33229,0.15611,0.14295,0.25086,0.2722
0.79389,0.10576,0.12853,0.10596,0.12998,0.10928,0.16886,0.33229,0.15611,0.14299,0.25092,0.2722
0.794,0.10578,0.12859,0.10598,0.12999,0.10929,0.16886,0.3323,0.15611,0.14301,0.25094,0.27229
0.79411,0.10585,0.12861,0.10599,0.12999,0.1093,0.16886,0.3323,0.15614,0.14303,0.25095,0.27238
0.79422,0.10586,0.12861,0.106,0.13002,0.10933,0.16886,0.3323,0.15614,0.14307,0.25096,0.27238
0.79433,0.10587,0.12864,0.106,0.13002,0.10934,0.16887,0.33231,0.15615,0.14309,0.25097,0.27239
0.79444,0.10589,0.12866,0.10601,0.13004,0.10934,0.16887,0.33231,0.15616,0.14312,0.25098,0.27242
0.79456,0.10589,0.12867,0.10602,0.13005,0.10934,0.16888,0.33231,0.15616,0.14313,0.25099,0.27246
0.79467,0.1059,0.12869,0.10602,0.13007,0.10935,0.16889,0.33232,0.15616,0.14315,0.25103,0.27249
0.79478,0.10591,0.1287,0.10604,0.13007,0.10935,0.1689,0.33232,0.15617,0.14319,0.25105,0.27256
0.79489,0.10593,0.12871,0.10605,0.13008,0.1094,0.16891,0.33233,0.15619,0.1432,0.25107,0.27258
0.795,0.10593,0.12874,0.10605,0.13009,0.10942,0.16891,0.33233,0.15619,0.14322,0.25108,0.27262
0.79511,0.10594,0.12876,0.10606,0.13016,0.10944,0.16892,0.33235,0.15619,0.14325,0.25111,0.27272
0.79522,0.10594,0.12879,0.10608,0.13017,0.10944,0.16893,0.33236,0.1562,0.14327,0.25114,0.27276
0.79533,0.10599,0.1288,0.10608,0.13017,0.10946,0.16895,0.33237,0.1562,0.14328,0.25114,0.27278
0.79544,0.10601,0.12881,0.10609,0.13018,0.10949,0.16895,0.33237,0.15621,0.1433,0.25116,0.27287
0.79556,0.10602,0.12882,0.10609,0.13018,0.10951,0.16896,0.33237,0.15623,0.14331,0.25116,0.2729
0.79567,0.10604,0.12885,0.10611,0.13019,0.10951,0.16896,0.33237,0.15623,0.14336,0.25116,0.27293
0.79578,0.10606,0.12887,0.10613,0.1302,0.10952,0.16896,0.33238,0.15628,0.14337,0.25116,0.27296
0.79589,0.10608,0.12888,0.10614,0.1302,0.10953,0.16896,0.33238,0.1563,0.14342,0.25118,0.27297
0.796,0.10613,0.12889,0.10616,0.13021,0.10954,0.16897,0.33239,0.1563,0.14344,0.25118,0.27305
0.79611,0.10613,0.1289,0.10617,0.13021,0.10957,0.16897,0.33239,0.15631,0.14346,0.25119,0.27305
0.79622,0.10613,0.12891,0.1062,0.13022,0.10958,0.16897,0.33239,0.15631,0.14346,0.2512,0.27305
0.79633,0.10614,0.12894,0.1062,0.13025,0.1096,0.16897,0.3324,0.15632,0.14351,0.25125,0.27305
0.79644,0.10617,0.12897,0.10623,0.13026,0.10961,0.16897,0.3324,0.15634,0.14353,0.25131,0.27306
0.79656,0.1062,0.12897,0.10626,0.13027,0.10962,0.16898,0.33241,0.15635,0.14362,0.25133,0.27309
0.79667,0.10621,0.12898,0.10632,0.13029,0.10964,0.16898,0.33244,0.15639,0.14364,0.25135,0.27311
0.79678,0.10622,0.12899,0.10632,0.13033,0.10965,0.16899,0.33245,0.15639,0.14371,0.25136,0.27315
0.79689,0.10622,0.12903,0.10633,0.13033,0.10965,0.169,0.33245,0.15641,0.14374,0.25136,0.27316
0.797,0.10626,0.12904,0.10634,0.13034,0.10965,0.169,0.33249,0.15641,0.14377,0.25136,0.27318
0.79711,0.10627,0.12904,0.10635,0.13036,0.10966,0.169,0.33249,0.15642,0.14377,0.25138,0.27326
0.79722,0.10627,0.12904,0.10638,0.13037,0.10966,0.16901,0.33249,0.15642,0.14378,0.25143,0.2733
0.79733,0.10629,0.12904,0.1064,0.13039,0.10968,0.16902,0.33251,0.15642,0.14378,0.25145,0.27332
0.79744,0.10638,0.12908,0.10646,0.1304,0.1097,0.16903,0.33252,0.15642,0.14379,0.25145,0.27335
0.79756,0.10638,0.12914,0.1065,0.13046,0.10971,0.16903,0.33253,0.15644,0.14379,0.2515,0.27336
0.79767,0.1064,0.12922,0.10651,0.13051,0.10971,0.16904,0.33254,0.15645,0.14381,0.25155,0.27339
0.79778,0.10642,0.12922,0.10652,0.13052,0.10972,0.16904,0.33254,0.15646,0.14384,0.25156,0.27341
0.79789,0.10643,0.12927,0.10652,0.13053,0.10972,0.16905,0.33257,0.15648,0.14388,0.25158,0.27345
0.798,0.10644,0.1293,0.10656,0.13053,0.10973,0.16905,0.33257,0.15651,0.14396,0.2516,0.27354
0.79811,0.10645,0.1293,0.10657,0.13056,0.10976,0.16905,0.33257,0.15652,0.14401,0.25162,0.27355
0.79822,0.10648,0.12933,0.10659,0.1306,0.10976,0.16905,0.33259,0.15652,0.14405,0.25167,0.27356
0.79833,0.10651,0.12936,0.10659,0.13065,0.1098,0.16908,0.3326,0.15653,0.1441,0.25168,0.27356
0.79844,0.10651,0.12937,0.10663,0.13065,0.10981,0.16908,0.33262,0.1566,0.14418,0.2517,0.27365
0.79856,0.10655,0.12942,0.10664,0.13066,0.10982,0.16908,0.33263,0.15663,0.1442,0.2517,0.27367
0.79867,0.10658,0.12942,0.10665,0.1307,0.10985,0.16908,0.33266,0.15663,0.14421,0.25171,0.27372
0.79878,0.10658,0.12943,0.10666,0.13071,0.10986,0.16908,0.33267,0.15664,0.14421,0.25173,0.2738
0.79889,0.10658,0.12943,0.10669,0.13072,0.10986,0.16909,0.3327,0.15666,0.14422,0.25174,0.27392
0.799,0.10661,0.12947,0.10669,0.13073,0.10987,0.16909,0.33273,0.15667,0.14422,0.25178,0.27408
0.79911,0.10661,0.12949,0.1067,0.13073,0.1099,0.1691,0.33274,0.15667,0.14429,0.25179,0.2741
0.79922,0.10664,0.1295,0.10671,0.13076,0.10993,0.1691,0.33274,0.15668,0.14429,0.25182,0.27415
0.79933,0.10665,0.12953,0.10675,0.13077,0.10993,0.1691,0.33276,0.15668,0.14441,0.25184,0.27415
0.79944,0.10668,0.12957,0.10676,0.13078,0.10994,0.1691,0.33277,0.15669,0.14443,0.25185,0.27421
0.79956,0.1067,0.12958,0.10677,0.13083,0.10997,0.1691,0.3328,0.15671,0.1445,0.25187,0.27422
0.79967,0.10671,0.12958,0.10679,0.13087,0.10997,0.16911,0.3328,0.15673,0.1445,0.25189,0.27422
0.79978,0.10672,0.12962,0.10682,0.13089,0.10998,0.16911,0.33282,0.15674,0.14451,0.2519,0.27426
0.79989,0.10672,0.12963,0.10682,0.13091,0.10999,0.16913,0.33283,0.15674,0.14457,0.252,0.27428
0.8,0.10672,0.12964,0.10684,0.13091,0.10999,0.16913,0.33284,0.15675,0.14462,0.25201,0.27434
0.80011,0.10674,0.12966,0.10686,0.13091,0.11,0.16915,0.33284,0.15675,0.14464,0.25202,0.27438
0.80022,0.10675,0.12966,0.10688,0.13091,0.11001,0.16915,0.33285,0.15676,0.14474,0.25204,0.27442
0.80033,0.10676,0.12966,0.10689,0.13094,0.11002,0.16916,0.33288,0.15679,0.14476,0.25205,0.27444
0.80044,0.10679,0.12967,0.10689,0.13097,0.11009,0.16916,0.33292,0.1568,0.14477,0.25206,0.27445
0.80056,0.10681,0.12968,0.10692,0.13098,0.11009,0.16917,0.33293,0.15685,0.14479,0.25207,0.27447
0.80067,0.10681,0.12968,0.10693,0.13098,0.1101,0.16917,0.33293,0.15685,0.14487,0.25209,0.2745
0.80078,0.10682,0.12971,0.10695,0.13099,0.1101,0.16918,0.33295,0.15686,0.14488,0.2521,0.27458
0.80089,0.10686,0.12973,0.10696,0.13099,0.11012,0.16919,0.33295,0.15687,0.14489,0.2521,0.27459
0.801,0.10689,0.12974,0.10696,0.131,0.11012,0.16919,0.33296,0.1569,0.14501,0.25215,0.27467
0.80111,0.10689,0.12974,0.10704,0.131,0.11018,0.16919,0.33296,0.15694,0.14506,0.25217,0.27468
0.80122,0.10691,0.12975,0.10705,0.13101,0.11021,0.1692,0.33297,0.15696,0.14509,0.25218,0.27469
0.80133,0.10691,0.12978,0.10707,0.13104,0.11022,0.1692,0.33298,0.15697,0.1451,0.2522,0.27473
0.80144,0.10691,0.12978,0.10707,0.13105,0.11023,0.16922,0.33298,0.15698,0.14515,0.25221,0.27474
0.80156,0.10693,0.12979,0.10711,0.13106,0.11023,0.16922,0.33299,0.15699,0.14515,0.25221,0.27476
0.80167,0.10693,0.12985,0.10711,0.13107,0.11025,0.16923,0.33299,0.15699,0.14521,0.25222,0.27478
0.80178,0.10694,0.12986,0.10714,0.13112,0.11025,0.16924,0.333,0.15699,0.14527,0.25229,0.27478
0.80189,0.10696,0.12987,0.10716,0.13116,0.11027,0.16926,0.333,0.15701,0.14527,0.2523,0.27481
0.802,0.10699,0.12989,0.10718,0.13116,0.11028,0.16927,0.33301,0.15702,0.14527,0.25231,0.27482
0.80211,0.107,0.1299,0.1072,0.13117,0.11031,0.16928,0.33302,0.15705,0.14528,0.25232,0.27482
0.80222,0.10702,0.12993,0.1072,0.13117,0.11033,0.16928,0.33303,0.15706,0.1453,0.25232,0.27485
0.80233,0.10703,0.12993,0.10721,0.13118,0.11035,0.16928,0.33304,0.15707,0.14533,0.25232,0.27486
0.80244,0.10706,0.12993,0.10724,0.13118,0.11041,0.16929,0.33306,0.15708,0.14537,0.25232,0.27488
0.80256,0.10707,0.12993,0.10725,0.13119,0.11043,0.16929,0.33307,0.15711,0.14538,0.25236,0.27488
0.80267,0.10707,0.12997,0.10729,0.13121,0.11043,0.16929,0.33307,0.15712,0.14551,0.25237,0.2749
0.80278,0.10709,0.13,0.1073,0.13122,0.11044,0.1693,0.33309,0.15714,0.14552,0.25238,0.27491
0.80289,0.1071,0.13,0.10731,0.13126,0.11045,0.16932,0.33309,0.15714,0.14556,0.25239,0.27493
0.803,0.10711,0.13001,0.10738,0.13126,0.11048,0.16932,0.3331,0.15716,0.14558,0.25243,0.27494
0.80311,0.10711,0.13004,0.10739,0.13128,0.11048,0.16932,0.33311,0.15717,0.14567,0.25244,0.27496
0.80322,0.10715,0.13009,0.10739,0.13133,0.1105,0.16934,0.33312,0.15719,0.14575,0.2525,0.27499
0.80333,0.10715,0.13009,0.10739,0.13134,0.11052,0.16936,0.33313,0.15719,0.14585,0.25251,0.27505
0.80344,0.10717,0.13009,0.10741,0.13134,0.11052,0.16937,0.33314,0.15719,0.14586,0.25256,0.27506
0.80356,0.10717,0.13011,0.10741,0.13134,0.11053,0.16937,0.33315,0.1572,0.14588,0.25257,0.27506
0.80367,0.1072,0.13012,0.10742,0.13134,0.11054,0.16937,0.33315,0.1572,0.14588,0.2526,0.27507
0.80378,0.10724,0.13014,0.10743,0.13135,0.11056,0.16939,0.33316,0.15722,0.1459,0.25262,0.27512
0.80389,0.10725,0.13016,0.10746,0.1314,0.11057,0.16939,0.33316,0.15723,0.14591,0.25262,0.27513
0.804,0.10731,0.13018,0.10748,0.13141,0.11061,0.1694,0.33316,0.15726,0.14593,0.25262,0.27514
0.80411,0.10732,0.13019,0.1075,0.13152,0.11061,0.1694,0.33317,0.15728,0.14597,0.25263,0.27517
0.80422,0.10733,0.13026,0.10754,0.13152,0.11061,0.1694,0.33318,0.15729,0.14599,0.25266,0.27518
0.80433,0.10733,0.13028,0.10759,0.13154,0.11063,0.1694,0.33318,0.15729,0.14603,0.25268,0.27519
0.80444,0.10736,0.13028,0.10761,0.13154,0.11063,0.1694,0.33318,0.15736,0.14605,0.25268,0.27519
0.80456,0.10738,0.13031,0.10764,0.13157,0.11065,0.16942,0.33319,0.15738,0.14619,0.25269,0.27524
0.80467,0.10738,0.13034,0.10768,0.13158,0.11068,0.16942,0.3332,0.15738,0.14626,0.25272,0.2753
0.80478,0.10744,0.13035,0.10769,0.13158,0.11069,0.16942,0.33321,0.15739,0.14641,0.25278,0.27531
0.80489,0.10744,0.13039,0.1077,0.13159,0.1107,0.16943,0.33322,0.15739,0.14646,0.25285,0.27542
0.805,0.10746,0.1304,0.1077,0.1316,0.11072,0.16943,0.33322,0.1574,0.14647,0.25286,0.27542
0.80511,0.10748,0.1304,0.1077,0.13161,0.11075,0.16944,0.33323,0.15742,0.14651,0.25287,0.27543
0.80522,0.10749,0.13041,0.10771,0.13164,0.11077,0.16945,0.33323,0.15742,0.14659,0.25288,0.27544
0.80533,0.10751,0.13042,0.10773,0.13168,0.11081,0.16948,0.33323,0.15746,0.1466,0.25289,0.27548
0.80544,0.10751,0.13044,0.10777,0.13169,0.11082,0.16948,0.33323,0.15748,0.14663,0.25292,0.27559
0.80556,0.10753,0.13047,0.10778,0.1317,0.11084,0.16948,0.33324,0.15754,0.14665,0.25292,0.27563
0.80567,0.10754,0.13051,0.1078,0.13171,0.11088,0.16949,0.33324,0.15755,0.14666,0.25296,0.27564
0.80578,0.10763,0.13054,0.1078,0.13173,0.11088,0.1695,0.33324,0.15756,0.14668,0.25298,0.27566
0.80589,0.10765,0.13054,0.10783,0.13173,0.1109,0.1695,0.33325,0.15756,0.14669,0.253,0.27568
0.806,0.10767,0.13056,0.10783,0.13176,0.1109,0.16951,0.33326,0.15756,0.1467,0.25301,0.27569
0.80611,0.10768,0.13057,0.10785,0.13178,0.11091,0.16951,0.33326,0.15757,0.14672,0.25306,0.2757
0.80622,0.10769,0.13057,0.10786,0.13179,0.11092,0.16951,0.33326,0.15759,0.14678,0.25312,0.27571
0.80633,0.10772,0.13061,0.10787,0.1318,0.11093,0.16951,0.33327,0.15759,0.1468,0.25318,0.27572
0.80644,0.10772,0.13062,0.10787,0.1318,0.11093,0.16952,0.33327,0.15764,0.14684,0.25321,0.27573
0.80656,0.10775,0.13065,0.10792,0.13182,0.11093,0.16952,0.33328,0.15767,0.14685,0.25323,0.27575
0.80667,0.10777,0.13072,0.10793,0.13183,0.11094,0.16953,0.33328,0.15767,0.14685,0.25331,0.27577
0.80678,0.10778,0.13079,0.10796,0.13186,0.11096,0.16954,0.33329,0.15767,0.14686,0.25332,0.27579
0.80689,0.10779,0.13079,0.10799,0.13188,0.11098,0.16955,0.33329,0.15767,0.14688,0.25335,0.27581
0.807,0.10781,0.13081,0.108,0.13188,0.11098,0.16955,0.3333,0.15768,0.14689,0.25335,0.27581
0.80711,0.10782,0.13082,0.10801,0.13191,0.11098,0.16957,0.3333,0.15769,0.14694,0.25336,0.27583
0.80722,0.10782,0.13082,0.10801,0.13192,0.11099,0.16958,0.33331,0.15771,0.14697,0.25339,0.27587
0.80733,0.10785,0.13087,0.10802,0.13192,0.111,0.16958,0.33332,0.15771,0.14698,0.25341,0.27588
0.80744,0.10785,0.13089,0.10809,0.13192,0.11103,0.16958,0.33332,0.15773,0.14702,0.25343,0.27595
0.80756,0.10786,0.13096,0.10811,0.13193,0.11105,0.16958,0.33333,0.15778,0.1471,0.25344,0.27597
0.80767,0.10789,0.13099,0.10813,0.13195,0.11107,0.16958,0.33334,0.1578,0.1471,0.25345,0.27599
0.80778,0.10789,0.13099,0.10813,0.13195,0.11109,0.16959,0.33334,0.15782,0.14712,0.25347,0.27599
0.80789,0.10792,0.13104,0.10813,0.13195,0.11109,0.16959,0.33335,0.15783,0.1472,0.25347,0.27601
0.808,0.10793,0.13105,0.10814,0.13196,0.11109,0.1696,0.33336,0.15783,0.14721,0.25349,0.27602
0.80811,0.10794,0.13105,0.10816,0.13199,0.1111,0.16961,0.33336,0.15783,0.1473,0.25349,0.27609
0.80822,0.10795,0.13107,0.10819,0.13206,0.11112,0.16961,0.33337,0.15783,0.14732,0.25351,0.27609
0.80833,0.10798,0.13109,0.1082,0.13208,0.11112,0.16961,0.33337,0.15784,0.14741,0.25351,0.27619
0.80844,0.10798,0.1311,0.10823,0.1321,0.11114,0.16963,0.33337,0.15785,0.14743,0.25356,0.27622
0.80856,0.10798,0.13111,0.10823,0.13213,0.11114,0.16963,0.33337,0.15787,0.14744,0.2536,0.27626
0.80867,0.10798,0.13111,0.10824,0.13213,0.11114,0.16963,0.33337,0.15793,0.14752,0.2536,0.27628
0.80878,0.10799,0.13112,0.10831,0.13215,0.11115,0.16964,0.33338,0.15793,0.14757,0.2536,0.27629
0.80889,0.108,0.13112,0.10833,0.13219,0.11116,0.16965,0.3334,0.15794,0.14759,0.25363,0.27633
0.809,0.10802,0.13116,0.10833,0.1322,0.11117,0.16965,0.33341,0.15795,0.14759,0.25364,0.2764
0.80911,0.10809,0.13117,0.10835,0.13222,0.11117,0.16967,0.33343,0.15795,0.1476,0.25365,0.27646
0.80922,0.1081,0.13118,0.10836,0.13223,0.11117,0.16968,0.33345,0.15798,0.14769,0.25367,0.27648
0.80933,0.10812,0.1312,0.10838,0.13228,0.11118,0.16968,0.33346,0.15798,0.1477,0.25374,0.27661
0.80944,0.10818,0.13123,0.10838,0.1323,0.11119,0.16968,0.33346,0.158,0.14776,0.25374,0.27672
0.80956,0.10821,0.13124,0.10841,0.13232,0.1112,0.16968,0.33347,0.15801,0.14779,0.25377,0.27672
0.80967,0.10823,0.13126,0.10843,0.13233,0.11124,0.16969,0.33347,0.15806,0.14784,0.25381,0.27677
0.80978,0.10823,0.13126,0.10843,0.13239,0.11126,0.16969,0.33347,0.15806,0.14785,0.25382,0.27687
0.80989,0.10824,0.13126,0.10846,0.1324,0.11127,0.1697,0.33347,0.15809,0.14787,0.25388,0.27695
0.81,0.10824,0.13127,0.10849,0.13241,0.11128,0.16971,0.33347,0.15809,0.14791,0.25393,0.27703
0.81011,0.10825,0.13127,0.10855,0.13244,0.1113,0.16971,0.3335,0.15809,0.14797,0.25397,0.27705
0.81022,0.10826,0.13127,0.10855,0.13244,0.1113,0.16971,0.3335,0.15809,0.14797,0.254,0.27706
0.81033,0.10826,0.13128,0.10856,0.13245,0.11132,0.16972,0.3335,0.15812,0.1481,0.25403,0.27707
0.81044,0.10827,0.13129,0.10859,0.13249,0.11132,0.16972,0.33351,0.15812,0.14811,0.25406,0.27708
0.81056,0.10827,0.13133,0.10861,0.13249,0.11137,0.16972,0.33353,0.15812,0.14811,0.25416,0.27711
0.81067,0.10829,0.1314,0.10861,0.13249,0.1114,0.16973,0.33353,0.15815,0.14815,0.25421,0.27711
0.81078,0.1083,0.13143,0.10866,0.13253,0.11142,0.16974,0.33354,0.15816,0.14824,0.25423,0.27713
0.81089,0.10832,0.13143,0.10867,0.13254,0.11144,0.16974,0.33354,0.15816,0.14833,0.25424,0.27717
0.811,0.10834,0.13145,0.10868,0.13255,0.11146,0.16975,0.33355,0.15816,0.14839,0.25425,0.2772
0.81111,0.10834,0.13148,0.10872,0.13257,0.11147,0.16976,0.33355,0.15821,0.14839,0.25426,0.2772
0.81122,0.10834,0.13151,0.10872,0.13258,0.11149,0.16977,0.33355,0.15822,0.1484,0.25428,0.27721
0.81133,0.10835,0.13151,0.10872,0.1326,0.1115,0.16977,0.33357,0.15823,0.14847,0.25429,0.27729
0.81144,0.10837,0.13155,0.10873,0.1326,0.11152,0.16978,0.33357,0.15823,0.14847,0.25431,0.27736
0.81156,0.10837,0.1316,0.10874,0.1326,0.11153,0.16978,0.33358,0.15825,0.14847,0.25436,0.27739
0.81167,0.10838,0.13161,0.10875,0.13261,0.11154,0.1698,0.33359,0.15825,0.14872,0.25437,0.27741
0.81178,0.1084,0.13163,0.10876,0.13262,0.1116,0.16981,0.3336,0.15825,0.14874,0.25443,0.27746
0.81189,0.10842,0.13164,0.10876,0.13265,0.11162,0.16983,0.33361,0.15828,0.14882,0.25443,0.27751
0.812,0.10842,0.13164,0.10877,0.13269,0.11168,0.16983,0.33362,0.15829,0.14883,0.25444,0.27757
0.81211,0.10842,0.13165,0.10878,0.13271,0.11171,0.16983,0.33362,0.15832,0.1489,0.25446,0.27763
0.81222,0.10843,0.13168,0.10878,0.13272,0.11171,0.16983,0.33362,0.15832,0.14895,0.25449,0.27764
0.81233,0.10844,0.1317,0.10881,0.13273,0.11171,0.16985,0.33363,0.15833,0.14896,0.25451,0.27765
0.81244,0.10846,0.13172,0.10884,0.13274,0.11176,0.16985,0.33363,0.15835,0.14897,0.25452,0.27766
0.81256,0.10848,0.13174,0.10885,0.13276,0.11176,0.16986,0.33364,0.15836,0.14898,0.25453,0.27779
0.81267,0.10848,0.13177,0.10885,0.13277,0.11177,0.16986,0.33364,0.15837,0.149,0.25457,0.27779
0.81278,0.10851,0.13178,0.10889,0.13279,0.11177,0.16986,0.33365,0.15839,0.14904,0.25458,0.27783
0.81289,0.10852,0.1318,0.10891,0.13279,0.11181,0.16986,0.33365,0.15839,0.14908,0.25464,0.27787
0.813,0.10854,0.1318,0.10892,0.13281,0.11184,0.16987,0.33366,0.1584,0.14912,0.25467,0.27803
0.81311,0.10854,0.13182,0.10894,0.13283,0.11186,0.16987,0.33366,0.15842,0.14926,0.2547,0.27804
0.81322,0.10854,0.13187,0.10897,0.13284,0.11186,0.16987,0.33366,0.15844,0.14929,0.25475,0.27804
0.81333,0.10855,0.13193,0.109,0.13284,0.11189,0.16988,0.33367,0.15844,0.1493,0.25477,0.27812
0.81344,0.10861,0.13194,0.109,0.13287,0.1119,0.16988,0.33368,0.15847,0.14934,0.25479,0.27813
0.81356,0.10865,0.13194,0.10901,0.13288,0.11194,0.16989,0.33368,0.15847,0.14939,0.25485,0.27818
0.81367,0.10866,0.13197,0.10901,0.13288,0.11195,0.1699,0.33369,0.15849,0.14944,0.25486,0.27823
0.81378,0.10868,0.13197,0.10904,0.13288,0.11195,0.16991,0.33369,0.15849,0.14945,0.25486,0.27826
0.81389,0.10868,0.13198,0.10904,0.13289,0.11196,0.16991,0.3337,0.15849,0.14957,0.25486,0.2783
0.814,0.10872,0.13199,0.10905,0.1329,0.11198,0.16992,0.3337,0.15849,0.14959,0.25488,0.27834
0.81411,0.10874,0.132,0.10906,0.13293,0.11201,0.16992,0.3337,0.1585,0.1496,0.25488,0.27838
0.81422,0.10874,0.132,0.10909,0.13297,0.11201,0.16992,0.3337,0.1585,0.14963,0.25491,0.27841
0.81433,0.10875,0.132,0.1091,0.13299,0.11203,0.16992,0.33371,0.1585,0.1497,0.25492,0.27844
0.81444,0.10876,0.13201,0.10911,0.133,0.11203,0.16992,0.33372,0.15851,0.14982,0.25494,0.2785
0.81456,0.10876,0.13202,0.10917,0.13309,0.11207,0.16993,0.33372,0.15852,0.14985,0.25495,0.27853
0.81467,0.10877,0.13204,0.10918,0.13311,0.1121,0.16993,0.33372,0.15853,0.14996,0.25495,0.27859
0.81478,0.10877,0.13204,0.10924,0.13312,0.11211,0.16993,0.33373,0.15855,0.15002,0.25499,0.27862
0.81489,0.1088,0.13208,0.10924,0.13314,0.11211,0.16996,0.33373,0.15856,0.15003,0.255,0.27862
0.815,0.10881,0.13211,0.10928,0.13316,0.11211,0.16997,0.33373,0.15857,0.15006,0.255,0.27865
0.81511,0.10881,0.13211,0.10931,0.13319,0.11212,0.16997,0.33374,0.15858,0.15006,0.25501,0.2787
0.81522,0.10883,0.13212,0.10931,0.13321,0.11213,0.16998,0.33374,0.15859,0.15022,0.25503,0.27871
0.81533,0.10883,0.13212,0.10931,0.13321,0.11219,0.16999,0.33374,0.15859,0.15024,0.25504,0.27872
0.81544,0.10883,0.13213,0.10932,0.13323,0.1122,0.16999,0.33375,0.1586,0.15024,0.25505,0.27873
0.81556,0.10885,0.13216,0.10934,0.13324,0.11221,0.17,0.33375,0.15861,0.15033,0.25505,0.27874
0.81567,0.10887,0.13217,0.10935,0.13324,0.11221,0.17001,0.33375,0.15866,0.15034,0.25505,0.27877
0.81578,0.1089,0.13217,0.10935,0.13326,0.11224,0.17001,0.33376,0.15867,0.15035,0.25507,0.27882
0.81589,0.1089,0.13218,0.10936,0.13328,0.11229,0.17002,0.33376,0.15868,0.1504,0.25507,0.27894
0.816,0.10891,0.13226,0.10937,0.1333,0.11233,0.17002,0.33377,0.15868,0.15046,0.25509,0.27895
0.81611,0.10891,0.13227,0.10937,0.1333,0.11234,0.17004,0.33378,0.1587,0.15047,0.25509,0.27905
0.81622,0.10892,0.1323,0.10941,0.1333,0.11237,0.17005,0.33378,0.15871,0.15049,0.2551,0.2791
0.81633,0.10893,0.13231,0.10942,0.13333,0.1124,0.17005,0.33378,0.15872,0.15051,0.2551,0.27913
0.81644,0.10893,0.13232,0.10942,0.13333,0.1124,0.17005,0.33379,0.15872,0.15056,0.2551,0.27917
0.81656,0.10897,0.13232,0.10945,0.13335,0.11241,0.17006,0.33383,0.15873,0.15063,0.25514,0.27932
0.81667,0.10897,0.13233,0.10948,0.13337,0.11243,0.17007,0.33384,0.15875,0.15064,0.25515,0.27933
0.81678,0.10897,0.13235,0.10949,0.13338,0.11244,0.17007,0.33384,0.15877,0.15066,0.25519,0.27933
0.81689,0.10897,0.13235,0.10952,0.1334,0.11248,0.1701,0.33386,0.15878,0.15069,0.25521,0.27933
0.817,0.10898,0.13237,0.10955,0.1334,0.11248,0.1701,0.33386,0.15879,0.15077,0.25522,0.27936
0.81711,0.10899,0.13238,0.10955,0.13341,0.11253,0.17011,0.33386,0.15882,0.15081,0.25524,0.27944
0.81722,0.10899,0.1324,0.10957,0.13341,0.11255,0.17011,0.33387,0.15882,0.1509,0.25532,0.27945
0.81733,0.10899,0.1324,0.10958,0.13343,0.11256,0.17011,0.33388,0.15886,0.1509,0.25532,0.27945
0.81744,0.10902,0.1324,0.1096,0.13343,0.11262,0.17012,0.33389,0.15886,0.15095,0.25532,0.27949
0.81756,0.10903,0.13248,0.1096,0.13345,0.11264,0.17012,0.33391,0.15886,0.15096,0.25533,0.27953
0.81767,0.10904,0.13249,0.10961,0.13345,0.11267,0.17013,0.33392,0.15887,0.15099,0.25543,0.27953
0.81778,0.10906,0.13249,0.10968,0.13348,0.11269,0.17014,0.33394,0.15889,0.15107,0.25547,0.27956
0.81789,0.10911,0.13249,0.10969,0.1335,0.1127,0.17014,0.33394,0.1589,0.15111,0.25558,0.27958
0.818,0.10915,0.13252,0.1097,0.1335,0.1127,0.17017,0.33395,0.15891,0.15117,0.2556,0.27962
0.81811,0.10916,0.13253,0.1097,0.13351,0.11271,0.17018,0.33395,0.15892,0.15123,0.25561,0.27971
0.81822,0.10916,0.13253,0.1097,0.13354,0.11271,0.17018,0.33395,0.15892,0.15125,0.25563,0.27972
0.81833,0.10918,0.13253,0.10972,0.13357,0.11276,0.1702,0.33395,0.15893,0.15143,0.25565,0.27977
0.81844,0.10918,0.13254,0.10973,0.13358,0.11276,0.17021,0.33396,0.15894,0.15148,0.25571,0.27977
0.81856,0.1092,0.13254,0.10974,0.13361,0.11276,0.17022,0.33396,0.15894,0.15149,0.25572,0.2798
0.81867,0.10921,0.13255,0.10979,0.13363,0.11278,0.17024,0.33397,0.15895,0.1515,0.25573,0.27983
0.81878,0.10923,0.13256,0.1098,0.13363,0.11279,0.17024,0.33398,0.15895,0.1515,0.25574,0.27989
0.81889,0.10923,0.13258,0.10981,0.13364,0.1128,0.17025,0.33399,0.15896,0.1516,0.25575,0.2799
0.819,0.10924,0.13261,0.10982,0.13364,0.11283,0.17025,0.334,0.15898,0.15161,0.25575,0.27999
0.81911,0.10925,0.13264,0.10985,0.1337,0.11289,0.17025,0.33401,0.15898,0.15162,0.25576,0.28
0.81922,0.10927,0.13267,0.10987,0.13371,0.11291,0.17026,0.33401,0.15899,0.15173,0.25577,0.28
0.81933,0.10927,0.13268,0.10987,0.13372,0.11295,0.17027,0.33402,0.159,0.15175,0.2558,0.28001
0.81944,0.10928,0.1327,0.10988,0.13372,0.11296,0.17027,0.33402,0.15901,0.15181,0.25581,0.28004
0.81956,0.10928,0.13272,0.10989,0.13374,0.11296,0.17027,0.33403,0.15906,0.15184,0.25583,0.2801
0.81967,0.10929,0.13272,0.10994,0.13374,0.11297,0.17029,0.33403,0.15906,0.1519,0.25586,0.28011
0.81978,0.1093,0.13273,0.10995,0.13374,0.11298,0.17029,0.33405,0.15908,0.15196,0.25587,0.28013
0.81989,0.10932,0.13273,0.10998,0.13376,0.11298,0.1703,0.33405,0.15908,0.15197,0.25588,0.28014
0.82,0.10934,0.13274,0.10999,0.1338,0.113,0.17032,0.33408,0.1591,0.15199,0.2559,0.28021
0.82011,0.10934,0.13279,0.11002,0.13383,0.113,0.17032,0.33408,0.15913,0.15202,0.25591,0.28023
0.82022,0.10936,0.13279,0.11006,0.13384,0.11301,0.17033,0.33409,0.15915,0.15219,0.25591,0.28028
0.82033,0.10937,0.13279,0.11009,0.13385,0.11301,0.17033,0.33409,0.15916,0.15227,0.25592,0.28028
0.82044,0.10941,0.1328,0.1101,0.13385,0.11303,0.17033,0.3341,0.15917,0.15236,0.25593,0.28028
0.82056,0.10943,0.13289,0.11011,0.13393,0.11304,0.17034,0.33411,0.15918,0.15242,0.25598,0.2803
0.82067,0.10946,0.13293,0.11013,0.134,0.11307,0.17035,0.33412,0.15921,0.15243,0.25598,0.28031
0.82078,0.10951,0.13293,0.11013,0.134,0.11307,0.17035,0.33414,0.15925,0.15245,0.25599,0.28037
0.82089,0.10952,0.13299,0.11015,0.13403,0.1131,0.17036,0.33415,0.15926,0.15247,0.25605,0.28039
0.821,0.10952,0.133,0.11018,0.13405,0.1131,0.17037,0.33415,0.15926,0.15258,0.25605,0.2804
0.82111,0.10955,0.13303,0.11018,0.13409,0.1131,0.17037,0.33417,0.15926,0.15261,0.25605,0.28044
0.82122,0.10956,0.13304,0.11021,0.13411,0.11313,0.17041,0.33417,0.15927,0.15268,0.25609,0.28054
0.82133,0.10956,0.13305,0.11022,0.13413,0.11313,0.17043,0.33418,0.15927,0.15274,0.2561,0.28061
0.82144,0.10959,0.13309,0.11024,0.13414,0.11313,0.17043,0.3342,0.15928,0.15274,0.2561,0.28063
0.82156,0.10962,0.13313,0.11024,0.13415,0.11314,0.17043,0.33422,0.1593,0.15284,0.25622,0.28067
0.82167,0.10964,0.13313,0.11025,0.13418,0.11314,0.17044,0.33422,0.1593,0.15289,0.25623,0.28068
0.82178,0.10967,0.13315,0.11027,0.13418,0.11318,0.17044,0.33423,0.1593,0.15293,0.25626,0.28076
0.82189,0.10967,0.13316,0.11031,0.13418,0.11318,0.17045,0.33424,0.1593,0.15302,0.25626,0.28091
0.822,0.10969,0.13321,0.11035,0.13421,0.11321,0.17046,0.33424,0.15932,0.15302,0.25627,0.28098
0.82211,0.10971,0.13321,0.11039,0.13424,0.11325,0.17046,0.33425,0.15933,0.15304,0.25634,0.28098
0.82222,0.10972,0.13326,0.1104,0.13426,0.11326,0.17047,0.33425,0.15938,0.15306,0.25634,0.28103
0.82233,0.10972,0.13327,0.11045,0.13426,0.11328,0.17048,0.33426,0.1594,0.15307,0.25637,0.28106
0.82244,0.10975,0.13331,0.11045,0.13426,0.1133,0.1705,0.33426,0.15941,0.1531,0.25637,0.2811
0.82256,0.10976,0.13332,0.11046,0.13429,0.11332,0.1705,0.33427,0.15942,0.15311,0.25637,0.28114
0.82267,0.10976,0.13334,0.11051,0.1343,0.11337,0.17051,0.33428,0.15943,0.15323,0.25639,0.28115
0.82278,0.10978,0.13335,0.11053,0.13432,0.1134,0.17052,0.33428,0.15945,0.15326,0.2564,0.2812
0.82289,0.10978,0.13336,0.11053,0.13433,0.11344,0.17052,0.3343,0.15948,0.15327,0.2564,0.28121
0.823,0.10979,0.13337,0.11054,0.13437,0.11344,0.17052,0.33431,0.15949,0.15328,0.25646,0.28135
0.82311,0.10981,0.13338,0.11054,0.13439,0.11345,0.17052,0.33431,0.15951,0.15329,0.25648,0.28142
0.82322,0.10982,0.1334,0.11058,0.13439,0.11345,0.17053,0.33432,0.15952,0.15341,0.25653,0.28145
0.82333,0.10984,0.13341,0.1106,0.13446,0.11346,0.17053,0.33432,0.15952,0.15346,0.25653,0.28145
0.82344,0.10988,0.13342,0.1106,0.13449,0.11347,0.17053,0.33433,0.15957,0.15346,0.25653,0.28153
0.82356,0.10993,0.13342,0.1106,0.13451,0.11348,0.17054,0.33433,0.15958,0.15351,0.25654,0.28156
0.82367,0.10996,0.13343,0.1106,0.13453,0.11349,0.17054,0.33434,0.15963,0.15359,0.25658,0.28158
0.82378,0.10996,0.13344,0.11062,0.13454,0.11349,0.17055,0.33434,0.15963,0.15367,0.25658,0.28159
0.82389,0.10998,0.13344,0.11063,0.13457,0.1135,0.17055,0.33434,0.15965,0.15368,0.25659,0.28162
0.824,0.11002,0.13346,0.11065,0.1346,0.11351,0.17056,0.33435,0.15966,0.15368,0.25659,0.28163
0.82411,0.11002,0.13347,0.11065,0.13461,0.11353,0.17056,0.33435,0.15966,0.15372,0.25659,0.28163
0.82422,0.11002,0.13348,0.1107,0.13462,0.11357,0.17057,0.33436,0.15967,0.15378,0.25661,0.28164
0.82433,0.11003,0.13348,0.1107,0.13463,0.11361,0.17057,0.33436,0.15969,0.15379,0.25661,0.28167
0.82444,0.11004,0.13349,0.11071,0.13464,0.11361,0.17058,0.33438,0.15969,0.15379,0.25662,0.28167
0.82456,0.11004,0.1335,0.11071,0.13465,0.11361,0.17058,0.3344,0.15971,0.15379,0.25663,0.28173
0.82467,0.11008,0.13352,0.11073,0.13466,0.11364,0.1706,0.33441,0.15971,0.15383,0.25663,0.28174
0.82478,0.11008,0.13353,0.11075,0.1347,0.11365,0.1706,0.33441,0.15972,0.15386,0.25669,0.28175
0.82489,0.11009,0.13356,0.11075,0.13474,0.11365,0.17061,0.33441,0.15972,0.15388,0.25677,0.28177
0.825,0.1101,0.13359,0.11077,0.13474,0.11368,0.17061,0.33442,0.15973,0.15391,0.25677,0.28177
0.82511,0.11011,0.13361,0.11078,0.13475,0.11372,0.17061,0.33443,0.15976,0.15406,0.25678,0.28189
0.82522,0.11012,0.13362,0.11079,0.13478,0.11376,0.17062,0.33444,0.15977,0.1541,0.25685,0.2819
0.82533,0.11016,0.13363,0.11079,0.13481,0.11377,0.17062,0.33444,0.15978,0.15425,0.25697,0.28192
0.82544,0.11018,0.13363,0.11084,0.13488,0.11378,0.17064,0.33445,0.15979,0.15425,0.25697,0.28202
0.82556,0.11023,0.13365,0.11084,0.13488,0.11379,0.17064,0.33446,0.15981,0.15426,0.25698,0.28203
0.82567,0.1103,0.13369,0.11085,0.1349,0.1138,0.17064,0.33446,0.15981,0.15426,0.25698,0.28204
0.82578,0.11035,0.13369,0.11087,0.1349,0.11382,0.17064,0.33447,0.15981,0.15429,0.25699,0.28206
0.82589,0.11036,0.13369,0.11088,0.13496,0.11384,0.17066,0.33448,0.15983,0.15433,0.257,0.28207
0.826,0.11043,0.1337,0.11088,0.13497,0.11389,0.17066,0.33449,0.15986,0.15439,0.257,0.28208
0.82611,0.11045,0.13373,0.11089,0.13498,0.11392,0.17066,0.3345,0.15986,0.15439,0.25702,0.28221
0.82622,0.11045,0.13374,0.11091,0.13499,0.11393,0.17066,0.33451,0.15987,0.15444,0.2571,0.28222
0.82633,0.11047,0.13374,0.11093,0.135,0.11394,0.17066,0.33451,0.15987,0.15447,0.25717,0.28224
0.82644,0.11048,0.13375,0.11102,0.13501,0.11394,0.17068,0.33451,0.15989,0.15449,0.25718,0.2823
0.82656,0.11049,0.13375,0.11102,0.13501,0.11395,0.1707,0.33452,0.15994,0.15456,0.25719,0.28238
0.82667,0.11049,0.13378,0.11102,0.13502,0.11397,0.1707,0.33454,0.15995,0.15457,0.2572,0.28244
0.82678,0.11049,0.13379,0.11103,0.13506,0.11398,0.1707,0.33455,0.15996,0.15461,0.25725,0.28245
0.82689,0.11056,0.13381,0.11108,0.13506,0.11398,0.1707,0.33456,0.15997,0.15467,0.25725,0.28253
0.827,0.11058,0.13383,0.11108,0.13506,0.11398,0.17071,0.33456,0.15998,0.1547,0.25727,0.28255
0.82711,0.11062,0.13384,0.11109,0.13508,0.11399,0.17071,0.33457,0.15999,0.15477,0.25729,0.28255
0.82722,0.11063,0.13384,0.11109,0.13508,0.11399,0.17072,0.33458,0.15999,0.15478,0.25731,0.28257
0.82733,0.11063,0.13385,0.1111,0.1351,0.114,0.17074,0.33459,0.16,0.15486,0.25732,0.28262
0.82744,0.11069,0.13388,0.11111,0.13511,0.114,0.17074,0.33462,0.16,0.1549,0.25733,0.28267
0.82756,0.11071,0.13389,0.11111,0.13514,0.114,0.17074,0.33462,0.16002,0.15504,0.25734,0.28267
0.82767,0.11071,0.1339,0.11112,0.13516,0.11403,0.17075,0.33462,0.16003,0.15508,0.25736,0.2827
0.82778,0.11072,0.13393,0.11113,0.13518,0.11405,0.17075,0.33463,0.16003,0.15513,0.2574,0.28275
0.82789,0.11076,0.13393,0.11114,0.13521,0.11406,0.17076,0.33465,0.16005,0.15528,0.25742,0.28279
0.828,0.11076,0.13393,0.11115,0.13525,0.11407,0.17076,0.33465,0.16011,0.15538,0.25743,0.28285
0.82811,0.1108,0.13395,0.11117,0.13526,0.11408,0.17077,0.33465,0.16013,0.15539,0.25745,0.28286
0.82822,0.11082,0.13395,0.11118,0.13529,0.11409,0.17078,0.33466,0.16013,0.1554,0.25747,0.28287
0.82833,0.11082,0.13397,0.1112,0.13529,0.1141,0.17079,0.33467,0.16013,0.15544,0.25754,0.28289
0.82844,0.11082,0.13406,0.11121,0.13531,0.11411,0.1708,0.33467,0.16014,0.15544,0.25754,0.28293
0.82856,0.11082,0.13406,0.11121,0.13536,0.11415,0.17081,0.33468,0.16016,0.15548,0.25756,0.28298
0.82867,0.11083,0.13408,0.11125,0.13536,0.11416,0.17081,0.3347,0.16017,0.15563,0.25756,0.28306
0.82878,0.11084,0.1341,0.11125,0.1354,0.11416,0.17081,0.33471,0.1602,0.15565,0.25757,0.2831
0.82889,0.11086,0.13411,0.11128,0.13541,0.11417,0.17083,0.33471,0.16022,0.15568,0.25759,0.28315
0.829,0.11088,0.13412,0.11132,0.13542,0.11418,0.17084,0.33471,0.16022,0.15568,0.25761,0.28321
0.82911,0.11089,0.13413,0.11134,0.13545,0.11419,0.17085,0.33471,0.16026,0.15571,0.25762,0.28329
0.82922,0.11089,0.13425,0.11135,0.13546,0.11419,0.17086,0.33471,0.16027,0.15571,0.25764,0.28332
0.82933,0.11091,0.13426,0.11138,0.13546,0.1142,0.17086,0.33472,0.16027,0.15573,0.25765,0.28347
0.82944,0.11091,0.13429,0.1114,0.13546,0.1142,0.17087,0.33473,0.16031,0.15589,0.25765,0.28347
0.82956,0.11092,0.1343,0.11142,0.13548,0.11421,0.17088,0.33473,0.16031,0.15591,0.25767,0.28354
0.82967,0.11092,0.13434,0.11142,0.13556,0.11422,0.17089,0.33475,0.16034,0.15595,0.25768,0.28354
0.82978,0.11095,0.13439,0.11147,0.13556,0.11423,0.17089,0.33475,0.16037,0.15596,0.25771,0.28357
0.82989,0.11095,0.13439,0.11147,0.13558,0.11425,0.1709,0.33475,0.16041,0.15598,0.25774,0.2836
0.83,0.11097,0.1344,0.11148,0.13562,0.11426,0.1709,0.33477,0.16041,0.156,0.25776,0.28368
0.83011,0.11098,0.13445,0.11151,0.13562,0.11427,0.17093,0.33478,0.16043,0.15611,0.2578,0.28368
0.83022,0.11101,0.13449,0.11153,0.13563,0.11431,0.17095,0.33478,0.16048,0.15612,0.25789,0.28374
0.83033,0.11105,0.1345,0.11154,0.13565,0.11435,0.17097,0.33479,0.16048,0.15615,0.2579,0.28386
0.83044,0.11105,0.13451,0.11156,0.13567,0.11435,0.17097,0.33479,0.16051,0.15626,0.25793,0.28388
0.83056,0.11107,0.13451,0.11161,0.1357,0.11436,0.17098,0.3348,0.16053,0.15627,0.25795,0.2839
0.83067,0.11108,0.13454,0.11162,0.13571,0.11438,0.17098,0.33481,0.16056,0.15627,0.25799,0.28391
0.83078,0.11111,0.13463,0.11164,0.13574,0.1144,0.17098,0.33481,0.16057,0.15631,0.25804,0.28394
0.83089,0.11113,0.13463,0.11165,0.13577,0.1144,0.17099,0.33481,0.16058,0.15637,0.25807,0.28401
0.831,0.11114,0.13464,0.11166,0.13577,0.11443,0.17099,0.33482,0.16058,0.1564,0.25808,0.28402
0.83111,0.11116,0.13465,0.11167,0.13578,0.11445,0.17099,0.33486,0.1606,0.15643,0.25809,0.28403
0.83122,0.11117,0.13465,0.11167,0.13585,0.11447,0.171,0.33487,0.16062,0.15643,0.2581,0.28405
0.83133,0.11118,0.13465,0.11168,0.13587,0.11451,0.17101,0.33488,0.16064,0.15644,0.25812,0.28412
0.83144,0.11124,0.13472,0.11169,0.13587,0.11452,0.17101,0.33488,0.16065,0.15646,0.25815,0.28412
0.83156,0.11125,0.13475,0.1117,0.13591,0.11453,0.17102,0.33489,0.16066,0.15651,0.25818,0.28417
0.83167,0.1113,0.13475,0.11172,0.13594,0.11454,0.17102,0.3349,0.16067,0.15655,0.25818,0.28418
0.83178,0.11132,0.13477,0.11173,0.13598,0.11455,0.17102,0.3349,0.16067,0.15661,0.2582,0.28423
0.83189,0.11133,0.13478,0.11177,0.13599,0.11459,0.17103,0.33492,0.16067,0.15665,0.25823,0.28431
0.832,0.11134,0.13479,0.11178,0.13599,0.11462,0.17104,0.33492,0.16069,0.1567,0.25824,0.28436
0.83211,0.11137,0.1348,0.11184,0.13601,0.11463,0.17104,0.33493,0.16071,0.15675,0.25825,0.28439
0.83222,0.11139,0.13484,0.11185,0.13604,0.11464,0.17106,0.33494,0.16071,0.15675,0.25825,0.2844
0.83233,0.11142,0.13485,0.11189,0.13604,0.11464,0.17107,0.33494,0.16072,0.15686,0.25826,0.28441
0.83244,0.11143,0.13488,0.11189,0.13605,0.11466,0.17107,0.33495,0.16074,0.15687,0.25829,0.28443
0.83256,0.11146,0.13491,0.11195,0.13606,0.11466,0.17107,0.33496,0.16074,0.15687,0.25831,0.28444
0.83267,0.11146,0.13494,0.11197,0.13608,0.11468,0.17108,0.335,0.16078,0.15689,0.25836,0.28451
0.83278,0.11148,0.13499,0.11198,0.13609,0.11469,0.17108,0.335,0.16082,0.15699,0.25837,0.28452
0.83289,0.11151,0.135,0.11199,0.13609,0.11469,0.17109,0.33502,0.16084,0.15704,0.25839,0.28452
0.833,0.11154,0.13504,0.11201,0.13611,0.11473,0.1711,0.33502,0.16089,0.15707,0.25841,0.28456
0.83311,0.11155,0.13504,0.11204,0.13612,0.11477,0.17111,0.33502,0.1609,0.15707,0.25842,0.28457
0.83322,0.11156,0.13505,0.11205,0.13613,0.1148,0.17111,0.33502,0.1609,0.15713,0.25842,0.28458
0.83333,0.11157,0.13505,0.11205,0.13613,0.1148,0.17111,0.33505,0.16091,0.15714,0.25844,0.28462
0.83344,0.11157,0.13507,0.11206,0.13615,0.11483,0.17113,0.33505,0.16095,0.1572,0.2585,0.28469
0.83356,0.11159,0.13508,0.11207,0.13615,0.11483,0.17114,0.33506,0.16096,0.1572,0.25853,0.28469
0.83367,0.1116,0.13509,0.11208,0.13619,0.11486,0.17115,0.33507,0.16097,0.15723,0.25854,0.28476
0.83378,0.11161,0.13509,0.1121,0.13623,0.11487,0.17117,0.33507,0.16099,0.15724,0.25857,0.28484
0.83389,0.11164,0.13515,0.1121,0.13625,0.1149,0.17118,0.33508,0.161,0.15734,0.25859,0.28486
0.834,0.11173,0.13515,0.11211,0.13626,0.11496,0.17119,0.33511,0.161,0.15748,0.25864,0.28491
0.83411,0.11174,0.13516,0.11214,0.13626,0.11496,0.17121,0.33514,0.16101,0.15749,0.25866,0.28491
0.83422,0.11178,0.13516,0.11215,0.13627,0.11497,0.17121,0.33514,0.16101,0.1575,0.25868,0.28505
0.83433,0.11178,0.13517,0.11216,0.13629,0.115,0.17123,0.33515,0.16102,0.1577,0.2587,0.28512
0.83444,0.11178,0.1352,0.11217,0.1363,0.11502,0.17124,0.33517,0.16103,0.15779,0.25891,0.2853
0.83456,0.11181,0.13523,0.11217,0.13632,0.11503,0.17124,0.33518,0.16105,0.15781,0.25896,0.28533
0.83467,0.11182,0.13524,0.11219,0.13632,0.11504,0.17125,0.33518,0.16108,0.15803,0.259,0.28535
0.83478,0.11183,0.13527,0.1122,0.13633,0.11508,0.17127,0.33518,0.16109,0.15813,0.25902,0.28537
0.83489,0.11184,0.13528,0.1122,0.13634,0.11508,0.17128,0.33519,0.1611,0.1583,0.25904,0.28539
0.835,0.11184,0.13529,0.11228,0.13634,0.11508,0.17128,0.33519,0.1611,0.15832,0.25904,0.28547
0.83511,0.11185,0.13531,0.11228,0.13637,0.11509,0.17129,0.3352,0.16112,0.15836,0.25911,0.28548
0.83522,0.11186,0.13531,0.1123,0.13638,0.11511,0.17129,0.33521,0.16115,0.15836,0.25914,0.2855
0.83533,0.11186,0.13536,0.1123,0.13639,0.11511,0.17131,0.33522,0.16115,0.15839,0.25915,0.28551
0.83544,0.11186,0.13538,0.11231,0.13641,0.11516,0.17132,0.33523,0.16116,0.15844,0.25918,0.28561
0.83556,0.11187,0.13539,0.11233,0.13644,0.11517,0.17132,0.33524,0.16117,0.15846,0.25922,0.28562
0.83567,0.11188,0.13539,0.11234,0.13653,0.11519,0.17132,0.33524,0.16118,0.15862,0.25923,0.28563
0.83578,0.11188,0.13541,0.11235,0.13655,0.11524,0.17133,0.33526,0.16118,0.15862,0.25924,0.28567
0.83589,0.11193,0.13541,0.11235,0.13657,0.11525,0.17134,0.33527,0.16119,0.15864,0.25925,0.28568
0.836,0.11197,0.13545,0.11236,0.13665,0.11526,0.17135,0.33528,0.16119,0.15868,0.25925,0.28574
0.83611,0.11197,0.13546,0.11237,0.13666,0.11529,0.17136,0.33528,0.16124,0.15873,0.25926,0.28582
0.83622,0.11198,0.13547,0.11239,0.13666,0.1153,0.17136,0.33529,0.16125,0.15874,0.25928,0.28584
0.83633,0.112,0.13548,0.1124,0.1367,0.11531,0.17136,0.33529,0.16128,0.15877,0.25929,0.28589
0.83644,0.11203,0.13549,0.1124,0.13672,0.11534,0.17137,0.3353,0.16129,0.15879,0.25934,0.28596
0.83656,0.11206,0.13549,0.11243,0.13674,0.11535,0.17137,0.33532,0.16129,0.15885,0.25936,0.286
0.83667,0.11211,0.1355,0.11248,0.13675,0.11537,0.17137,0.33533,0.16129,0.15886,0.25941,0.28609
0.83678,0.11213,0.13551,0.11251,0.13676,0.11538,0.17139,0.33533,0.16135,0.15886,0.25944,0.28609
0.83689,0.11216,0.13552,0.11253,0.13676,0.11543,0.1714,0.33534,0.16136,0.15888,0.25947,0.28612
0.837,0.11219,0.13553,0.11258,0.13677,0.11551,0.1714,0.33535,0.16136,0.15898,0.25949,0.28614
0.83711,0.1122,0.13553,0.11258,0.13685,0.11553,0.1714,0.33535,0.16141,0.15901,0.2595,0.28621
0.83722,0.11221,0.13555,0.1126,0.13687,0.11557,0.17141,0.33535,0.16141,0.15902,0.2595,0.28621
0.83733,0.11222,0.13555,0.11261,0.13687,0.11558,0.17141,0.33536,0.16143,0.15903,0.25951,0.28624
0.83744,0.11226,0.1356,0.11263,0.13687,0.11559,0.17142,0.33537,0.16143,0.15904,0.25957,0.28633
0.83756,0.11227,0.13563,0.11264,0.13687,0.11562,0.17142,0.33537,0.16145,0.15906,0.25957,0.28636
0.83767,0.11227,0.13564,0.11264,0.13689,0.11563,0.17144,0.33538,0.16145,0.15911,0.25958,0.2864
0.83778,0.11227,0.13564,0.11266,0.13693,0.11564,0.17144,0.33539,0.16146,0.15917,0.25958,0.2864
0.83789,0.11231,0.13571,0.11267,0.13696,0.11565,0.17145,0.33542,0.16147,0.15918,0.25958,0.28641
0.838,0.11234,0.13571,0.11268,0.13702,0.11567,0.17146,0.33542,0.16148,0.15922,0.2596,0.28645
0.83811,0.11236,0.13572,0.11268,0.13705,0.11569,0.17149,0.33542,0.16151,0.15925,0.25966,0.28651
0.83822,0.11236,0.13578,0.11269,0.13706,0.1157,0.17151,0.33542,0.16153,0.15929,0.25968,0.28659
0.83833,0.11243,0.13579,0.11276,0.13709,0.11571,0.17153,0.33546,0.16155,0.15932,0.2597,0.28667
0.83844,0.11246,0.13579,0.11278,0.13711,0.11571,0.17154,0.33547,0.16156,0.15932,0.25971,0.28669
0.83856,0.11248,0.13581,0.11293,0.13711,0.11572,0.17154,0.33548,0.16156,0.15938,0.25974,0.28672
0.83867,0.11248,0.13585,0.11295,0.13712,0.11575,0.17155,0.3355,0.16156,0.15938,0.25977,0.28684
0.83878,0.1125,0.13593,0.11296,0.13713,0.11576,0.17155,0.3355,0.16157,0.15947,0.25984,0.28686
0.83889,0.11257,0.13593,0.11297,0.13714,0.11576,0.17155,0.33552,0.1616,0.15971,0.25984,0.28689
0.839,0.11257,0.13593,0.11298,0.13715,0.11581,0.17158,0.33553,0.16161,0.15976,0.25986,0.28691
0.83911,0.11258,0.13594,0.11299,0.13718,0.11581,0.17158,0.33555,0.16162,0.1599,0.25988,0.28692
0.83922,0.11259,0.13598,0.11301,0.13724,0.11582,0.17161,0.33559,0.16163,0.15994,0.25996,0.28695
0.83933,0.11263,0.136,0.11302,0.1373,0.11582,0.17168,0.3356,0.16166,0.15995,0.25996,0.28708
0.83944,0.11264,0.13601,0.11303,0.1373,0.11583,0.17168,0.3356,0.16169,0.15997,0.25998,0.28715
0.83956,0.11265,0.13602,0.11311,0.13735,0.11584,0.17169,0.3356,0.1617,0.15999,0.25999,0.28718
0.83967,0.11267,0.13604,0.11314,0.13735,0.11585,0.17169,0.33561,0.16171,0.16,0.25999,0.28721
0.83978,0.11268,0.13605,0.11319,0.13736,0.11587,0.17169,0.33562,0.16171,0.16006,0.26,0.28726
0.83989,0.11268,0.13608,0.11319,0.13739,0.11587,0.1717,0.33562,0.16171,0.16017,0.26003,0.2873
0.84,0.11269,0.13609,0.11325,0.13743,0.11589,0.1717,0.33564,0.16171,0.16021,0.26004,0.28737
0.84011,0.11272,0.13611,0.11326,0.13743,0.11592,0.1717,0.33565,0.16174,0.16022,0.26005,0.28743
0.84022,0.11274,0.13612,0.11331,0.13751,0.11594,0.1717,0.33566,0.16177,0.16023,0.26008,0.28748
0.84033,0.11277,0.13614,0.11332,0.13755,0.11594,0.17171,0.33566,0.16179,0.16024,0.26008,0.2875
0.84044,0.11278,0.13614,0.11333,0.13757,0.11596,0.17171,0.33566,0.16181,0.16028,0.2601,0.28751
0.84056,0.1128,0.13615,0.11338,0.13758,0.11597,0.17171,0.33567,0.16182,0.16029,0.2601,0.28752
0.84067,0.1128,0.13624,0.11339,0.13759,0.11599,0.17172,0.33569,0.16183,0.16051,0.26019,0.28766
0.84078,0.1128,0.13624,0.1134,0.1376,0.11603,0.17172,0.3357,0.16183,0.16053,0.26019,0.28767
0.84089,0.11284,0.13628,0.11341,0.13761,0.11604,0.17173,0.33571,0.16184,0.16053,0.2602,0.28767
0.841,0.11286,0.13629,0.11341,0.13761,0.11605,0.17174,0.33573,0.16184,0.16054,0.2602,0.2878
0.84111,0.11286,0.13631,0.11344,0.13762,0.11605,0.17174,0.33574,0.16188,0.16055,0.26025,0.28783
0.84122,0.11287,0.13631,0.11348,0.13772,0.11605,0.17176,0.33574,0.16188,0.16063,0.26027,0.28783
0.84133,0.11288,0.13634,0.11348,0.13773,0.11605,0.17176,0.33575,0.16189,0.16068,0.26028,0.28791
0.84144,0.11293,0.13636,0.11348,0.13777,0.11605,0.17177,0.33575,0.16189,0.1607,0.2603,0.28794
0.84156,0.11305,0.13638,0.11349,0.13779,0.11606,0.17179,0.33575,0.16192,0.1607,0.26032,0.28802
0.84167,0.11307,0.13638,0.11349,0.13786,0.11606,0.1718,0.33575,0.16196,0.16071,0.26034,0.28803
0.84178,0.11309,0.13639,0.11353,0.13789,0.11607,0.17181,0.33576,0.16197,0.1608,0.26034,0.28807
0.84189,0.1131,0.13643,0.11355,0.1379,0.11608,0.17182,0.33576,0.16197,0.16085,0.26039,0.28811
0.842,0.1131,0.13644,0.11358,0.1379,0.11609,0.17183,0.33576,0.16199,0.16087,0.26042,0.28827
0.84211,0.11311,0.13644,0.11359,0.13796,0.11611,0.17183,0.33577,0.162,0.1609,0.26042,0.28829
0.84222,0.11313,0.13645,0.11359,0.13797,0.11613,0.17183,0.33578,0.162,0.16111,0.26044,0.28833
0.84233,0.11321,0.13645,0.11366,0.13797,0.11614,0.17184,0.33578,0.162,0.16112,0.26045,0.28847
0.84244,0.11321,0.13651,0.11368,0.13799,0.11615,0.17185,0.33579,0.16203,0.16112,0.26046,0.28848
0.84256,0.11321,0.13655,0.11368,0.13801,0.11617,0.17186,0.33579,0.16208,0.16119,0.26047,0.2886
0.84267,0.11321,0.13658,0.11381,0.13802,0.11618,0.17186,0.3358,0.1621,0.16121,0.26047,0.28867
0.84278,0.11322,0.13658,0.11387,0.13813,0.11618,0.17186,0.33582,0.16212,0.16132,0.26048,0.28871
0.84289,0.11323,0.13658,0.1139,0.13813,0.11621,0.17187,0.33584,0.16213,0.16133,0.26055,0.28876
0.843,0.11327,0.13659,0.1139,0.13815,0.11629,0.17187,0.33586,0.16215,0.16136,0.26077,0.28877
0.84311,0.11329,0.13663,0.11391,0.13816,0.11634,0.17189,0.33587,0.16215,0.16143,0.26078,0.28882
0.84322,0.11329,0.13663,0.11399,0.13817,0.11635,0.17189,0.33589,0.16215,0.16147,0.26082,0.28883
0.84333,0.11332,0.13668,0.11399,0.13819,0.11635,0.17189,0.33589,0.16216,0.16151,0.26092,0.28883
0.84344,0.11333,0.13668,0.11403,0.13819,0.11636,0.1719,0.3359,0.16217,0.16152,0.26095,0.28887
0.84356,0.11333,0.13669,0.11404,0.13826,0.11636,0.17193,0.3359,0.16217,0.16158,0.26097,0.28889
0.84367,0.11337,0.1367,0.11409,0.13827,0.11637,0.17194,0.33591,0.16217,0.1616,0.26099,0.28894
0.84378,0.11338,0.13671,0.11414,0.13827,0.11637,0.17195,0.33591,0.16218,0.16174,0.26101,0.28905
0.84389,0.11341,0.13678,0.11417,0.13828,0.11638,0.17196,0.33593,0.16219,0.16174,0.26102,0.2891
0.844,0.11346,0.13678,0.11419,0.13829,0.11639,0.17196,0.33593,0.16221,0.16177,0.26104,0.28913
0.84411,0.11347,0.13679,0.11421,0.13829,0.1164,0.17198,0.33594,0.16221,0.16183,0.26105,0.28937
0.84422,0.11351,0.1368,0.11429,0.1383,0.11641,0.172,0.33594,0.16221,0.16194,0.26108,0.28942
0.84433,0.11352,0.13681,0.1143,0.13832,0.11643,0.172,0.33595,0.16222,0.16203,0.26112,0.28942
0.84444,0.11355,0.13684,0.11431,0.13832,0.11644,0.17202,0.33595,0.16228,0.16208,0.26115,0.28944
0.84456,0.11356,0.13684,0.11435,0.13835,0.11647,0.17202,0.33596,0.16229,0.16208,0.26116,0.28948
0.84467,0.11356,0.13684,0.11439,0.13836,0.11647,0.17202,0.33597,0.16233,0.16209,0.26123,0.28951
0.84478,0.11356,0.13687,0.1144,0.13836,0.1165,0.17202,0.33597,0.16236,0.16212,0.26123,0.28952
0.84489,0.11359,0.13692,0.11447,0.13838,0.1165,0.17206,0.33598,0.16238,0.16218,0.26127,0.28958
0.845,0.11365,0.13694,0.11449,0.13838,0.11653,0.17206,0.33599,0.16239,0.16219,0.26127,0.28964
0.84511,0.11365,0.13698,0.11449,0.13839,0.11655,0.17206,0.336,0.1624,0.16236,0.2613,0.28972
0.84522,0.11368,0.13699,0.11449,0.13843,0.1166,0.17207,0.33601,0.16246,0.16237,0.26133,0.28972
0.84533,0.11368,0.13702,0.11455,0.13844,0.11661,0.17207,0.33601,0.16246,0.16249,0.26134,0.28977
0.84544,0.1137,0.13706,0.11457,0.13844,0.11661,0.17208,0.33602,0.16248,0.16253,0.26135,0.2899
0.84556,0.11371,0.13707,0.11463,0.13845,0.11662,0.17208,0.33604,0.16249,0.16268,0.26137,0.29002
0.84567,0.11371,0.13708,0.11463,0.13848,0.11666,0.17209,0.33606,0.16251,0.16276,0.26137,0.2901
0.84578,0.11375,0.13711,0.11467,0.13848,0.1167,0.17209,0.33608,0.16252,0.16279,0.26138,0.29013
0.84589,0.11378,0.13715,0.1147,0.13852,0.11675,0.1721,0.33609,0.16254,0.16282,0.2614,0.29016
0.846,0.11386,0.13716,0.11475,0.13853,0.11675,0.17212,0.33609,0.16254,0.16286,0.26144,0.29019
0.84611,0.11387,0.13717,0.11475,0.13854,0.11676,0.17213,0.3361,0.16255,0.16289,0.26145,0.2902
0.84622,0.11389,0.13721,0.11481,0.13854,0.11677,0.17214,0.3361,0.16258,0.1629,0.26146,0.29025
0.84633,0.11389,0.13723,0.11482,0.13856,0.11678,0.17216,0.33612,0.1626,0.16291,0.26147,0.29033
0.84644,0.11393,0.13725,0.11484,0.1386,0.11681,0.17217,0.33612,0.16261,0.16296,0.26154,0.29034
0.84656,0.11394,0.13726,0.11485,0.1386,0.11681,0.17217,0.33613,0.16262,0.16297,0.26156,0.29036
0.84667,0.11395,0.13726,0.11485,0.13863,0.11682,0.17217,0.33614,0.16263,0.16309,0.2616,0.29037
0.84678,0.11396,0.13731,0.11485,0.13863,0.11684,0.17217,0.33615,0.16265,0.16309,0.26165,0.2904
0.84689,0.11397,0.13731,0.11491,0.13864,0.11685,0.17218,0.33617,0.16266,0.16317,0.2617,0.29043
0.847,0.11397,0.13731,0.11493,0.13866,0.11685,0.17219,0.33619,0.16272,0.16321,0.26172,0.29052
0.84711,0.11398,0.13732,0.11494,0.13866,0.11689,0.17219,0.33622,0.16273,0.16328,0.26174,0.29059
0.84722,0.11399,0.13732,0.11494,0.13866,0.11692,0.1722,0.33622,0.16273,0.16336,0.26178,0.29066
0.84733,0.11404,0.13732,0.11495,0.13867,0.11693,0.17221,0.33624,0.16277,0.16347,0.26184,0.29067
0.84744,0.11406,0.13736,0.11496,0.13867,0.11693,0.17221,0.33625,0.16278,0.16355,0.26188,0.29074
0.84756,0.11408,0.13741,0.11497,0.13867,0.11698,0.17222,0.33626,0.1628,0.16371,0.26189,0.29085
0.84767,0.11412,0.13744,0.11508,0.13868,0.11701,0.17223,0.33629,0.16281,0.16371,0.26192,0.29091
0.84778,0.11413,0.13751,0.11508,0.1387,0.11702,0.17223,0.33629,0.16282,0.16373,0.26194,0.29106
0.84789,0.11413,0.13754,0.11511,0.13872,0.11703,0.17223,0.33633,0.16283,0.16374,0.26195,0.29107
0.848,0.11414,0.13756,0.11512,0.13876,0.11705,0.17224,0.33634,0.16285,0.16379,0.26196,0.29108
0.84811,0.11417,0.13758,0.11512,0.13878,0.11706,0.17224,0.33636,0.16291,0.1638,0.26197,0.29112
0.84822,0.11417,0.13762,0.11514,0.1388,0.11707,0.17227,0.33639,0.16294,0.1638,0.26199,0.29114
0.84833,0.1142,0.13762,0.11514,0.13881,0.11709,0.17227,0.33639,0.16294,0.16381,0.26203,0.29114
0.84844,0.1142,0.13764,0.11515,0.13882,0.11709,0.17228,0.3364,0.16295,0.1639,0.26205,0.29116
0.84856,0.11422,0.13765,0.11516,0.13884,0.1171,0.17229,0.33641,0.16296,0.16391,0.26206,0.29119
0.84867,0.11422,0.13767,0.11516,0.13885,0.11712,0.17229,0.33641,0.16296,0.16393,0.26207,0.29123
0.84878,0.11425,0.13767,0.11519,0.13886,0.11714,0.1723,0.33641,0.16297,0.16396,0.26208,0.29124
0.84889,0.11427,0.13768,0.11523,0.13888,0.11716,0.1723,0.33642,0.16297,0.16408,0.26209,0.29126
0.849,0.1143,0.13768,0.11525,0.13889,0.1172,0.17231,0.33643,0.16298,0.16409,0.26213,0.29133
0.84911,0.11431,0.13776,0.11526,0.13892,0.1172,0.17231,0.33644,0.16298,0.16416,0.26213,0.2914
0.84922,0.11432,0.13776,0.11526,0.13892,0.11729,0.17232,0.33644,0.163,0.16416,0.26225,0.29154
0.84933,0.11434,0.1378,0.11529,0.13898,0.1173,0.17232,0.33645,0.16301,0.16417,0.26226,0.29161
0.84944,0.11434,0.13781,0.1153,0.13899,0.1173,0.17234,0.33648,0.16302,0.16417,0.26227,0.29161
0.84956,0.11438,0.13782,0.11531,0.13899,0.11731,0.17238,0.33649,0.16302,0.16426,0.26228,0.2917
0.84967,0.11438,0.13786,0.11533,0.13905,0.11732,0.1724,0.33649,0.16304,0.16431,0.26233,0.2917
0.84978,0.1144,0.13786,0.11534,0.13907,0.11733,0.1724,0.33649,0.16306,0.16431,0.26234,0.2917
0.84989,0.11443,0.13789,0.11535,0.13908,0.11742,0.17245,0.3365,0.16306,0.16432,0.26243,0.29174
0.85,0.11443,0.1379,0.11535,0.13909,0.11743,0.17247,0.33652,0.16307,0.16434,0.26243,0.29182
0.85011,0.11444,0.1379,0.11538,0.13912,0.11743,0.17248,0.33653,0.1631,0.16443,0.26249,0.2919
0.85022,0.11448,0.13793,0.1154,0.13913,0.11744,0.1725,0.33653,0.16314,0.16443,0.26249,0.29199
0.85033,0.11449,0.13796,0.11542,0.13914,0.1175,0.1725,0.33653,0.16316,0.16454,0.26254,0.29203
0.85044,0.1145,0.13797,0.11546,0.13916,0.11751,0.17251,0.33655,0.16316,0.16459,0.26257,0.29207
0.85056,0.11451,0.13798,0.11546,0.13916,0.11756,0.17251,0.33656,0.16317,0.16459,0.26261,0.29219
0.85067,0.11452,0.13798,0.1155,0.13919,0.11757,0.17254,0.33658,0.16317,0.16459,0.26261,0.2924
0.85078,0.11454,0.13799,0.11552,0.1392,0.1176,0.17254,0.33659,0.16317,0.16461,0.26262,0.29252
0.85089,0.11455,0.13803,0.11555,0.13921,0.1176,0.17255,0.3366,0.16318,0.16472,0.26263,0.29263
0.851,0.11457,0.13805,0.11555,0.13922,0.11763,0.17255,0.33661,0.16322,0.16474,0.26265,0.29267
0.85111,0.11459,0.13808,0.11556,0.13922,0.11764,0.17256,0.33661,0.16323,0.16476,0.26267,0.29269
0.85122,0.11462,0.13809,0.11559,0.13923,0.11768,0.17256,0.33663,0.16324,0.16479,0.26268,0.29269
0.85133,0.11464,0.13815,0.11559,0.13927,0.11768,0.17258,0.33664,0.16328,0.16489,0.26269,0.2927
0.85144,0.11467,0.13816,0.11562,0.13927,0.11771,0.17259,0.33664,0.16329,0.16489,0.26271,0.29272
0.85156,0.11468,0.13819,0.11563,0.13929,0.11772,0.17261,0.33665,0.16329,0.16493,0.26272,0.29278
0.85167,0.11471,0.13821,0.11566,0.1393,0.11774,0.17261,0.33665,0.16331,0.16494,0.26276,0.29286
0.85178,0.11472,0.13822,0.11566,0.13931,0.11775,0.17261,0.33666,0.16331,0.16496,0.26282,0.29292
0.85189,0.11478,0.13827,0.11567,0.13931,0.11778,0.17262,0.33671,0.16334,0.16497,0.26283,0.29293
0.852,0.1148,0.13827,0.11567,0.13936,0.11778,0.17263,0.33674,0.16334,0.16501,0.26289,0.29307
0.85211,0.1148,0.13829,0.11567,0.13936,0.11783,0.17263,0.33674,0.16341,0.16507,0.26296,0.29309
0.85222,0.1148,0.13831,0.11574,0.13936,0.11784,0.17264,0.33675,0.16345,0.1651,0.26302,0.29309
0.85233,0.11482,0.13837,0.11575,0.13939,0.11786,0.17264,0.33676,0.16346,0.16511,0.26307,0.29324
0.85244,0.11483,0.13837,0.11577,0.13939,0.11787,0.17265,0.33676,0.16348,0.16518,0.26309,0.2933
0.85256,0.11485,0.13839,0.11581,0.1394,0.11787,0.17265,0.33678,0.16349,0.16518,0.26311,0.2934
0.85267,0.11488,0.13844,0.11584,0.13942,0.11791,0.17265,0.33679,0.1635,0.16522,0.26314,0.2934
0.85278,0.11491,0.13844,0.11586,0.13945,0.11792,0.17266,0.3368,0.16352,0.16523,0.26325,0.29343
0.85289,0.11492,0.13846,0.11592,0.13945,0.11792,0.17267,0.33681,0.16354,0.16524,0.26326,0.29351
0.853,0.11497,0.1385,0.11592,0.13946,0.11794,0.17268,0.33681,0.16354,0.16524,0.26326,0.29353
0.85311,0.11497,0.13853,0.11593,0.13948,0.11794,0.17268,0.33682,0.16354,0.16525,0.2633,0.29361
0.85322,0.11499,0.13854,0.11594,0.13951,0.11795,0.17269,0.33684,0.16355,0.1653,0.26331,0.2937
0.85333,0.115,0.13855,0.11596,0.13953,0.11797,0.17269,0.33685,0.16357,0.16533,0.26332,0.29376
0.85344,0.11502,0.13856,0.11598,0.13953,0.11798,0.1727,0.33686,0.16358,0.16541,0.26333,0.29377
0.85356,0.11503,0.13858,0.116,0.13957,0.118,0.1727,0.33687,0.16359,0.16544,0.26338,0.2938
0.85367,0.11506,0.13862,0.116,0.1396,0.11801,0.17272,0.33687,0.16361,0.1655,0.26346,0.29381
0.85378,0.1151,0.13862,0.11603,0.13961,0.11801,0.17272,0.33687,0.16361,0.16551,0.2635,0.29382
0.85389,0.11511,0.13864,0.11605,0.13962,0.1181,0.17272,0.33687,0.16361,0.16553,0.26353,0.29391
0.854,0.11515,0.13869,0.11605,0.13967,0.1181,0.17275,0.33688,0.16364,0.16559,0.26356,0.29401
0.85411,0.11515,0.13872,0.11607,0.13969,0.11812,0.17277,0.33689,0.16364,0.1656,0.26356,0.29401
0.85422,0.11519,0.13874,0.11607,0.13969,0.11816,0.17277,0.33689,0.16367,0.16561,0.2636,0.29404
0.85433,0.11524,0.13875,0.1161,0.13971,0.11819,0.17278,0.33689,0.16368,0.16561,0.2637,0.29405
0.85444,0.11524,0.13875,0.1161,0.13971,0.1182,0.17279,0.3369,0.16369,0.16571,0.26371,0.29417
0.85456,0.11524,0.13876,0.1161,0.13978,0.11829,0.1728,0.33693,0.16369,0.16574,0.26373,0.29418
0.85467,0.11527,0.13878,0.11611,0.13979,0.11831,0.17281,0.33693,0.1637,0.16583,0.26373,0.29418
0.85478,0.11531,0.13878,0.11612,0.13986,0.11831,0.17281,0.33694,0.1637,0.1659,0.26376,0.29421
0.85489,0.11534,0.13881,0.11612,0.1399,0.11832,0.17282,0.33694,0.16371,0.16594,0.2638,0.29427
0.855,0.11536,0.13891,0.11614,0.13991,0.11832,0.17282,0.33695,0.16372,0.16596,0.26391,0.29431
0.85511,0.11537,0.13892,0.11614,0.13992,0.11832,0.17283,0.33695,0.16374,0.16605,0.26392,0.29433
0.85522,0.11537,0.13893,0.11615,0.13994,0.11834,0.17284,0.337,0.16375,0.16607,0.26395,0.29434
0.85533,0.11538,0.13893,0.11615,0.13998,0.11837,0.17286,0.33704,0.16375,0.1661,0.26397,0.29442
0.85544,0.11538,0.139,0.11617,0.14,0.11839,0.17287,0.33704,0.16377,0.16614,0.26398,0.29445
0.85556,0.11538,0.13904,0.11619,0.14,0.1184,0.17288,0.33705,0.16377,0.1662,0.26399,0.29448
0.85567,0.11542,0.13905,0.11629,0.14004,0.11842,0.17289,0.33706,0.16378,0.16627,0.26406,0.29452
0.85578,0.11545,0.13905,0.11633,0.14004,0.11844,0.17289,0.33707,0.16379,0.16627,0.26406,0.29457
0.85589,0.11546,0.13909,0.11654,0.14007,0.11846,0.17291,0.33709,0.1638,0.16627,0.26409,0.29468
0.856,0.11547,0.13911,0.11654,0.14008,0.11847,0.17292,0.33711,0.1638,0.16633,0.26428,0.29473
0.85611,0.11551,0.13911,0.11655,0.14009,0.11851,0.17293,0.33717,0.16385,0.16635,0.26431,0.29473
0.85622,0.11553,0.13915,0.11656,0.14009,0.11859,0.17294,0.33717,0.16385,0.16638,0.26431,0.29475
0.85633,0.11555,0.13915,0.11659,0.1401,0.1186,0.17296,0.33718,0.16386,0.1664,0.26437,0.29481
0.85644,0.11557,0.13916,0.1166,0.1401,0.11863,0.17298,0.33719,0.16386,0.16661,0.26438,0.29482
0.85656,0.11558,0.13917,0.11663,0.1401,0.11865,0.17299,0.3372,0.16387,0.16662,0.26441,0.29482
0.85667,0.11569,0.13921,0.11664,0.14011,0.11868,0.173,0.33721,0.16387,0.16672,0.26441,0.29489
0.85678,0.11569,0.13922,0.11667,0.14012,0.11869,0.173,0.33722,0.16387,0.16674,0.26442,0.2949
0.85689,0.1157,0.13923,0.11667,0.14012,0.11872,0.17301,0.33722,0.16387,0.16683,0.26447,0.29496
0.857,0.1157,0.13925,0.11672,0.14013,0.11873,0.17301,0.33722,0.16388,0.16684,0.2645,0.29498
0.85711,0.11571,0.13929,0.11673,0.14014,0.11876,0.17302,0.33724,0.16389,0.16688,0.26454,0.29504
0.85722,0.11572,0.13932,0.11674,0.14016,0.11877,0.17302,0.33725,0.1639,0.1669,0.26456,0.29506
0.85733,0.11572,0.13935,0.11677,0.1402,0.11881,0.17304,0.33725,0.16391,0.16702,0.26465,0.29511
0.85744,0.11573,0.13935,0.11683,0.14021,0.11885,0.17304,0.33725,0.16394,0.16706,0.26467,0.29511
0.85756,0.11574,0.13943,0.11684,0.14022,0.11888,0.17305,0.33726,0.16395,0.16716,0.26468,0.29512
0.85767,0.11576,0.13948,0.11685,0.14023,0.1189,0.17306,0.33727,0.16396,0.16725,0.26472,0.29517
0.85778,0.1158,0.13949,0.11687,0.14028,0.11892,0.17306,0.33727,0.16398,0.16733,0.26477,0.29519
0.85789,0.11582,0.13952,0.11688,0.14033,0.11893,0.17308,0.33727,0.16399,0.16733,0.26486,0.2952
0.858,0.11582,0.13952,0.11691,0.14038,0.11894,0.1731,0.33728,0.16399,0.16733,0.2649,0.29529
0.85811,0.11582,0.13955,0.11693,0.14039,0.11895,0.17311,0.33728,0.164,0.16734,0.2649,0.29538
0.85822,0.11582,0.13955,0.11695,0.14039,0.11896,0.17312,0.3373,0.164,0.16737,0.26494,0.29541
0.85833,0.11583,0.13955,0.11697,0.14041,0.11897,0.17313,0.33732,0.16401,0.1675,0.26496,0.29543
0.85844,0.11585,0.13956,0.11698,0.14042,0.11899,0.17314,0.33735,0.16406,0.16766,0.26504,0.29543
0.85856,0.11586,0.13956,0.11699,0.14044,0.11901,0.17315,0.33736,0.16406,0.1677,0.26506,0.29544
0.85867,0.11586,0.13957,0.11701,0.14046,0.11903,0.17317,0.33736,0.16407,0.16772,0.26511,0.29544
0.85878,0.11588,0.1396,0.11705,0.14046,0.11905,0.17318,0.33736,0.16411,0.16785,0.26523,0.29545
0.85889,0.11589,0.1396,0.11706,0.14047,0.11911,0.17319,0.33737,0.16415,0.16786,0.2653,0.2955
0.859,0.1159,0.13964,0.11708,0.14049,0.11913,0.17319,0.33737,0.16416,0.16793,0.26535,0.29553
0.85911,0.11591,0.13965,0.1172,0.1405,0.11915,0.1732,0.33738,0.16416,0.16796,0.26546,0.29562
0.85922,0.11592,0.13972,0.1172,0.1405,0.11919,0.17322,0.33738,0.16418,0.16799,0.26547,0.29568
0.85933,0.11593,0.13982,0.1173,0.14051,0.11919,0.17322,0.3374,0.16419,0.16802,0.26548,0.2957
0.85944,0.11601,0.13983,0.11739,0.14052,0.1192,0.17322,0.3374,0.1642,0.16808,0.26548,0.29575
0.85956,0.11601,0.13984,0.1174,0.14055,0.11921,0.17322,0.33745,0.1642,0.1681,0.26549,0.29589
0.85967,0.11606,0.13985,0.11744,0.14055,0.11921,0.17323,0.33746,0.16421,0.1681,0.26549,0.29602
0.85978,0.1161,0.13989,0.11747,0.14055,0.11923,0.17323,0.33747,0.16423,0.1681,0.2655,0.29611
0.85989,0.11614,0.1399,0.11748,0.14055,0.11923,0.17323,0.33748,0.16424,0.16811,0.26552,0.29616
0.86,0.11616,0.13991,0.11753,0.14059,0.11924,0.17325,0.3375,0.16427,0.16817,0.26553,0.2962
0.86011,0.11616,0.13991,0.11757,0.14061,0.11927,0.17325,0.33753,0.16428,0.16822,0.26553,0.29624
0.86022,0.11619,0.13994,0.11761,0.14067,0.11929,0.17325,0.33754,0.16429,0.16822,0.26553,0.29628
0.86033,0.11622,0.13995,0.11761,0.14069,0.11931,0.17325,0.33756,0.16431,0.16822,0.26554,0.29628
0.86044,0.11622,0.13996,0.11766,0.14074,0.11932,0.17325,0.33756,0.16433,0.16824,0.26556,0.29634
0.86056,0.11623,0.13997,0.11767,0.14074,0.11936,0.17326,0.33757,0.16433,0.16828,0.26557,0.29635
0.86067,0.11623,0.13997,0.11769,0.14075,0.11936,0.17326,0.3376,0.16436,0.16835,0.26562,0.2964
0.86078,0.11623,0.13998,0.11772,0.14076,0.11937,0.17326,0.33761,0.16439,0.16838,0.26563,0.29642
0.86089,0.11623,0.13999,0.11773,0.14078,0.1194,0.17326,0.33761,0.16443,0.1684,0.26563,0.29675
0.861,0.11626,0.13999,0.11779,0.14078,0.11941,0.17326,0.33761,0.16445,0.16841,0.26563,0.29677
0.86111,0.11627,0.14011,0.11781,0.1408,0.11949,0.1733,0.33765,0.16445,0.16851,0.26564,0.29679
0.86122,0.11632,0.14014,0.11783,0.1408,0.11952,0.1733,0.33765,0.16447,0.16854,0.26566,0.29684
0.86133,0.11638,0.14015,0.11783,0.14084,0.11953,0.1733,0.33769,0.16448,0.16865,0.26573,0.29686
0.86144,0.11638,0.14018,0.11784,0.1409,0.11955,0.17331,0.33769,0.16448,0.16865,0.26581,0.2969
0.86156,0.11642,0.1402,0.11791,0.14095,0.11959,0.17331,0.33772,0.16452,0.16872,0.26583,0.29694
0.86167,0.11643,0.1402,0.11793,0.14095,0.1196,0.17332,0.33776,0.16453,0.16878,0.26584,0.29701
0.86178,0.11646,0.14021,0.11795,0.14095,0.11961,0.17333,0.33778,0.16453,0.16881,0.26595,0.29705
0.86189,0.11651,0.14026,0.11796,0.14096,0.11962,0.17333,0.33778,0.16453,0.16883,0.26596,0.29706
0.862,0.11651,0.14026,0.11796,0.14096,0.11965,0.17335,0.33778,0.16455,0.16888,0.26604,0.29708
0.86211,0.11652,0.14026,0.11798,0.14097,0.1197,0.17335,0.33778,0.16458,0.16891,0.26605,0.29709
0.86222,0.11652,0.14028,0.11801,0.14101,0.11972,0.17335,0.33778,0.16463,0.16892,0.26611,0.29714
0.86233,0.11654,0.14029,0.11803,0.14101,0.11976,0.17336,0.33779,0.16463,0.16893,0.26614,0.29722
0.86244,0.11665,0.14032,0.11804,0.14101,0.11976,0.17337,0.33781,0.16463,0.16911,0.26616,0.29723
0.86256,0.11667,0.14033,0.11805,0.14102,0.11977,0.17338,0.33782,0.16464,0.16914,0.26623,0.29734
0.86267,0.11669,0.14033,0.11807,0.14102,0.1198,0.17339,0.33782,0.16466,0.16922,0.26624,0.29734
0.86278,0.11672,0.14038,0.1181,0.14105,0.11982,0.1734,0.33785,0.16467,0.16934,0.26625,0.29735
0.86289,0.11678,0.1404,0.11812,0.14105,0.11984,0.1734,0.33786,0.16467,0.16937,0.26628,0.29744
0.863,0.11683,0.14042,0.11812,0.14108,0.11984,0.17342,0.33787,0.16467,0.16941,0.26643,0.29744
0.86311,0.11684,0.14045,0.11813,0.14108,0.11989,0.17343,0.33787,0.16471,0.16941,0.26645,0.29758
0.86322,0.11685,0.14047,0.11815,0.14109,0.1199,0.17344,0.33787,0.16473,0.16944,0.26647,0.29764
0.86333,0.11685,0.14048,0.11815,0.14114,0.11992,0.17344,0.33787,0.16474,0.16965,0.26648,0.29768
0.86344,0.11688,0.14049,0.11824,0.14114,0.11995,0.17345,0.33789,0.16476,0.16965,0.26656,0.29771
0.86356,0.11692,0.14051,0.11825,0.14118,0.11998,0.17346,0.3379,0.16483,0.16972,0.26657,0.29775
0.86367,0.11692,0.14052,0.11828,0.1412,0.11998,0.17348,0.3379,0.16485,0.16972,0.26658,0.29775
0.86378,0.11694,0.14055,0.11829,0.1412,0.12002,0.17348,0.33792,0.16486,0.16973,0.26661,0.29777
0.86389,0.11695,0.14057,0.11832,0.14122,0.12007,0.1735,0.33792,0.16487,0.16974,0.26661,0.29782
0.864,0.11702,0.14059,0.11832,0.14126,0.12007,0.17356,0.33793,0.16489,0.16976,0.26667,0.29787
0.86411,0.11702,0.14059,0.11832,0.14127,0.12014,0.17357,0.33795,0.16495,0.16978,0.26668,0.29799
0.86422,0.11707,0.1406,0.11835,0.14129,0.1202,0.17359,0.33796,0.16496,0.16982,0.2667,0.29803
0.86433,0.11707,0.14061,0.11838,0.14133,0.12024,0.1736,0.33798,0.16502,0.1699,0.26673,0.29816
0.86444,0.11707,0.14062,0.1184,0.14134,0.12029,0.17361,0.33798,0.16504,0.16999,0.26673,0.29821
0.86456,0.11728,0.14062,0.11842,0.14134,0.12029,0.17361,0.33799,0.16504,0.17002,0.2668,0.29824
0.86467,0.11728,0.14064,0.11845,0.14137,0.12029,0.17362,0.33801,0.16507,0.17004,0.26684,0.29828
0.86478,0.11731,0.14066,0.11846,0.14137,0.12039,0.17362,0.33802,0.16507,0.17005,0.26685,0.29829
0.86489,0.11734,0.14066,0.11848,0.14139,0.12039,0.17364,0.33803,0.1651,0.17008,0.26685,0.2983
0.865,0.11734,0.14067,0.11854,0.14142,0.1204,0.17365,0.33806,0.16514,0.1701,0.26687,0.29832
0.86511,0.11736,0.14069,0.11855,0.14144,0.12041,0.17367,0.33809,0.16518,0.1702,0.2669,0.29837
0.86522,0.11737,0.14069,0.11862,0.14145,0.12044,0.17368,0.3381,0.16518,0.17025,0.2669,0.29838
0.86533,0.11739,0.14069,0.11868,0.14146,0.12048,0.17368,0.33812,0.16524,0.17031,0.26692,0.29857
0.86544,0.11743,0.1408,0.11868,0.14146,0.12048,0.17369,0.33813,0.16525,0.17035,0.26697,0.29861
0.86556,0.11748,0.14082,0.1187,0.14153,0.1205,0.1737,0.33817,0.16526,0.17038,0.267,0.29876
0.86567,0.1175,0.14083,0.11875,0.14154,0.12062,0.1737,0.33817,0.16526,0.17043,0.26701,0.29877
0.86578,0.11752,0.14087,0.11876,0.14162,0.12063,0.17371,0.33818,0.16531,0.17047,0.26717,0.29882
0.86589,0.11753,0.1409,0.11876,0.14163,0.12064,0.17371,0.33819,0.16531,0.17049,0.26719,0.29884
0.866,0.11753,0.1409,0.1188,0.14164,0.12064,0.17372,0.33821,0.16533,0.17057,0.26723,0.29897
0.86611,0.11758,0.14096,0.11881,0.14165,0.12064,0.17372,0.33822,0.16535,0.17059,0.26728,0.29905
0.86622,0.11758,0.14097,0.11881,0.14166,0.12066,0.17372,0.33822,0.16536,0.1707,0.26736,0.29909
0.86633,0.11759,0.14101,0.11885,0.14168,0.12067,0.17374,0.33822,0.16537,0.17076,0.26737,0.29912
0.86644,0.11761,0.14102,0.11886,0.14169,0.12071,0.17376,0.33824,0.16537,0.17088,0.26739,0.29912
0.86656,0.11765,0.14104,0.11887,0.14183,0.12071,0.17378,0.33825,0.16538,0.17098,0.26742,0.29926
0.86667,0.11765,0.14109,0.1189,0.14183,0.12072,0.17381,0.33826,0.16539,0.171,0.26747,0.29939
0.86678,0.11768,0.14116,0.1189,0.14185,0.12076,0.17382,0.33829,0.16539,0.17108,0.26752,0.29941
0.86689,0.1177,0.14117,0.1189,0.14185,0.12078,0.17383,0.33829,0.16541,0.1711,0.26763,0.29953
0.867,0.11771,0.14118,0.1189,0.14185,0.12078,0.17384,0.3383,0.16542,0.1711,0.26765,0.29957
0.86711,0.11771,0.1412,0.11892,0.14186,0.12081,0.17385,0.33832,0.16544,0.1711,0.26769,0.29959
0.86722,0.11772,0.14123,0.11894,0.14186,0.12082,0.17385,0.33833,0.16554,0.17114,0.26775,0.2996
0.86733,0.11782,0.14124,0.11895,0.14187,0.12084,0.17385,0.33834,0.16554,0.17117,0.26775,0.2997
0.86744,0.11788,0.14125,0.11896,0.1419,0.12088,0.17387,0.33835,0.16555,0.17121,0.26777,0.29976
0.86756,0.11788,0.14127,0.11897,0.14192,0.12089,0.17387,0.33836,0.16558,0.17125,0.26802,0.29982
0.86767,0.11789,0.14129,0.11897,0.14192,0.12091,0.1739,0.3384,0.16559,0.17136,0.26805,0.29983
0.86778,0.11789,0.1413,0.11897,0.14192,0.12094,0.17391,0.3384,0.16561,0.1715,0.26809,0.2999
0.86789,0.11793,0.14133,0.11898,0.14193,0.12097,0.17392,0.33841,0.16563,0.17154,0.26814,0.29992
0.868,0.11799,0.14133,0.119,0.14193,0.12099,0.17392,0.33841,0.16564,0.17164,0.2682,0.30002
0.86811,0.11799,0.14135,0.11903,0.14193,0.121,0.17393,0.33844,0.16566,0.17166,0.26824,0.30014
0.86822,0.11802,0.14135,0.11906,0.14194,0.12102,0.17394,0.33845,0.16568,0.17176,0.26834,0.30031
0.86833,0.11802,0.14137,0.11912,0.14194,0.12102,0.17394,0.33847,0.16569,0.17182,0.26841,0.30042
0.86844,0.11803,0.14138,0.11913,0.14195,0.12102,0.17395,0.33852,0.1657,0.17183,0.26843,0.30043
0.86856,0.11804,0.14143,0.11916,0.14205,0.12103,0.17395,0.33852,0.16571,0.17186,0.26848,0.30055
0.86867,0.11804,0.1415,0.11917,0.14209,0.12104,0.17396,0.33852,0.16572,0.17191,0.26852,0.30055
0.86878,0.11804,0.1415,0.11919,0.1421,0.12105,0.17397,0.33853,0.16572,0.17192,0.26854,0.30057
0.86889,0.11805,0.14154,0.1192,0.14214,0.12106,0.17398,0.33854,0.16572,0.17198,0.26855,0.30061
0.869,0.11809,0.14158,0.11922,0.14218,0.12107,0.17402,0.33854,0.16575,0.17198,0.26857,0.30065
0.86911,0.11814,0.1416,0.11927,0.14222,0.12108,0.17403,0.33856,0.16579,0.17204,0.26864,0.30077
0.86922,0.11817,0.14166,0.11927,0.14223,0.12109,0.17403,0.33857,0.16581,0.17205,0.26869,0.30079
0.86933,0.11818,0.14172,0.11931,0.14223,0.12109,0.17403,0.33859,0.16584,0.17207,0.26873,0.30086
0.86944,0.11824,0.1418,0.11931,0.14228,0.12111,0.17404,0.33864,0.16586,0.1723,0.26874,0.30088
0.86956,0.11826,0.1418,0.11942,0.14232,0.12112,0.17406,0.33864,0.16586,0.17235,0.26875,0.301
0.86967,0.11827,0.14181,0.11943,0.14236,0.12112,0.17406,0.33864,0.1659,0.1724,0.26882,0.30111
0.86978,0.11828,0.14181,0.11946,0.14239,0.12114,0.17406,0.33866,0.16594,0.17245,0.26886,0.30127
0.86989,0.11829,0.14184,0.11948,0.14243,0.1212,0.17407,0.33867,0.16596,0.17254,0.26894,0.30136
0.87,0.1183,0.14187,0.1195,0.14244,0.12123,0.17408,0.33867,0.16596,0.17258,0.26897,0.30139
0.87011,0.11831,0.14188,0.1195,0.14249,0.12123,0.17409,0.33868,0.16596,0.17258,0.26897,0.3014
0.87022,0.11831,0.14189,0.11953,0.1425,0.12124,0.17412,0.33868,0.166,0.17259,0.26901,0.30149
0.87033,0.11833,0.1419,0.11955,0.1425,0.12127,0.17413,0.33869,0.16602,0.17264,0.26901,0.30151
0.87044,0.11839,0.1419,0.11956,0.14252,0.12129,0.17413,0.3387,0.16605,0.17267,0.26909,0.30156
0.87056,0.1184,0.14195,0.11958,0.14253,0.12131,0.17413,0.3387,0.16606,0.17272,0.2691,0.30165
0.87067,0.1184,0.14195,0.11965,0.14255,0.12131,0.17414,0.33872,0.16607,0.17289,0.26911,0.30168
0.87078,0.11841,0.142,0.11968,0.14257,0.12133,0.17416,0.33872,0.1661,0.17291,0.26915,0.30169
0.87089,0.11847,0.14205,0.11973,0.14259,0.12137,0.17417,0.33873,0.16611,0.17305,0.26915,0.30171
0.871,0.1185,0.14207,0.1198,0.14259,0.12138,0.1742,0.33873,0.16611,0.17308,0.26916,0.30172
0.87111,0.11853,0.14207,0.11981,0.14266,0.12144,0.17421,0.33873,0.16616,0.17317,0.26917,0.30176
0.87122,0.11857,0.14208,0.1199,0.14268,0.12146,0.17421,0.33873,0.16617,0.17319,0.26928,0.30179
0.87133,0.1186,0.14216,0.1199,0.14278,0.12148,0.17421,0.33873,0.16618,0.17326,0.26932,0.3018
0.87144,0.1186,0.14216,0.11991,0.14285,0.12151,0.17422,0.33874,0.16619,0.17327,0.26933,0.30203
0.87156,0.11861,0.14218,0.11993,0.14291,0.12152,0.17422,0.33875,0.16624,0.17346,0.26938,0.30221
0.87167,0.11862,0.14218,0.11993,0.14292,0.12155,0.17423,0.33876,0.16624,0.17355,0.2694,0.30223
0.87178,0.11862,0.14219,0.11995,0.14292,0.12156,0.17423,0.33876,0.16624,0.17357,0.26942,0.30236
0.87189,0.11869,0.14223,0.11996,0.14293,0.12157,0.17426,0.33876,0.16625,0.17363,0.26947,0.30242
0.872,0.11871,0.14233,0.11997,0.14297,0.12158,0.17428,0.33876,0.16626,0.1737,0.26949,0.30243
0.87211,0.11871,0.14234,0.11998,0.14299,0.12158,0.17428,0.33881,0.16626,0.17376,0.2695,0.30248
0.87222,0.11871,0.14237,0.11998,0.14301,0.12159,0.17429,0.33881,0.16627,0.17378,0.26961,0.30265
0.87233,0.11878,0.14239,0.11998,0.1431,0.12159,0.17429,0.33881,0.16628,0.1738,0.26968,0.30275
0.87244,0.11878,0.14239,0.12001,0.14312,0.12163,0.1743,0.33882,0.16631,0.17387,0.26971,0.30276
0.87256,0.11883,0.14241,0.12009,0.14312,0.12167,0.17431,0.33882,0.16632,0.17395,0.26971,0.30276
0.87267,0.11886,0.14242,0.12009,0.14319,0.12167,0.17433,0.33883,0.16633,0.17396,0.26971,0.30284
0.87278,0.11889,0.14245,0.12013,0.14321,0.12169,0.17433,0.33883,0.16634,0.17402,0.26974,0.30291
0.87289,0.11889,0.14246,0.12017,0.14323,0.1217,0.17436,0.33884,0.16638,0.17406,0.26974,0.30291
0.873,0.1189,0.14248,0.12017,0.14325,0.12174,0.17437,0.33884,0.16638,0.17421,0.26978,0.30291
0.87311,0.11896,0.14248,0.12018,0.14326,0.12175,0.17437,0.33885,0.16639,0.17421,0.26982,0.30299
0.87322,0.11896,0.14251,0.12019,0.14326,0.12175,0.17437,0.33885,0.1664,0.17431,0.26985,0.30303
0.87333,0.11903,0.14252,0.12022,0.14333,0.12176,0.17438,0.33886,0.16641,0.17434,0.26997,0.30306
0.87344,0.11903,0.14254,0.12028,0.14334,0.12177,0.17439,0.33888,0.16641,0.17439,0.26997,0.30323
0.87356,0.11904,0.14257,0.12031,0.14334,0.12179,0.17439,0.33888,0.16641,0.17447,0.27002,0.30324
0.87367,0.11914,0.14258,0.12031,0.14339,0.12179,0.1744,0.33889,0.16641,0.17452,0.27004,0.30329
0.87378,0.11915,0.14259,0.12036,0.1434,0.12179,0.17441,0.33893,0.16642,0.1746,0.27007,0.3033
0.87389,0.11919,0.14261,0.12043,0.14341,0.1218,0.17441,0.33895,0.16643,0.17463,0.27008,0.30333
0.874,0.11921,0.14261,0.12051,0.14342,0.12181,0.17442,0.33896,0.16644,0.17466,0.27009,0.30339
0.87411,0.11922,0.14263,0.12052,0.14343,0.12182,0.17443,0.33897,0.16647,0.17472,0.27013,0.3035
0.87422,0.11926,0.14266,0.12052,0.14345,0.12184,0.17444,0.33901,0.16649,0.17472,0.27017,0.30356
0.87433,0.11927,0.14269,0.12058,0.14346,0.12188,0.17444,0.33901,0.16652,0.17473,0.27017,0.30357
0.87444,0.11931,0.14271,0.12059,0.14347,0.12189,0.17444,0.33901,0.16653,0.17476,0.27018,0.30382
0.87456,0.11931,0.14272,0.12061,0.1435,0.1219,0.17444,0.33902,0.16653,0.17477,0.27022,0.30384
0.87467,0.11932,0.14273,0.12063,0.14355,0.12191,0.17445,0.33902,0.16654,0.17479,0.27024,0.30386
0.87478,0.11933,0.1428,0.12067,0.14356,0.12196,0.17445,0.33904,0.16655,0.17488,0.27024,0.30394
0.87489,0.11933,0.1428,0.12073,0.14358,0.12201,0.17446,0.33906,0.16656,0.17497,0.27029,0.30395
0.875,0.1194,0.14288,0.12073,0.14359,0.12202,0.17446,0.33906,0.1666,0.17509,0.2703,0.30401
0.87511,0.11942,0.14296,0.12075,0.14362,0.12202,0.17447,0.33907,0.16661,0.17511,0.27034,0.30403
0.87522,0.11945,0.143,0.12078,0.14372,0.12204,0.17448,0.33907,0.16661,0.17515,0.27035,0.30407
0.87533,0.11949,0.14304,0.12079,0.14375,0.12205,0.17448,0.33907,0.16662,0.17523,0.27035,0.3041
0.87544,0.11952,0.14304,0.12083,0.14376,0.12207,0.1745,0.33909,0.16663,0.17524,0.27037,0.30415
0.87556,0.11956,0.14304,0.12083,0.14382,0.12208,0.1745,0.33909,0.16665,0.17524,0.27037,0.30421
0.87567,0.11959,0.14306,0.12084,0.14382,0.12211,0.1745,0.3391,0.16666,0.17526,0.27049,0.30421
0.87578,0.11963,0.1431,0.12084,0.14384,0.12212,0.17452,0.33911,0.16669,0.17537,0.27055,0.30425
0.87589,0.11965,0.14311,0.12087,0.14387,0.12213,0.17453,0.33913,0.1667,0.17538,0.2706,0.30425
0.876,0.11965,0.14311,0.12087,0.14393,0.12216,0.17455,0.33915,0.16672,0.1754,0.27062,0.30433
0.87611,0.11965,0.14313,0.1209,0.14398,0.12216,0.17455,0.33915,0.16673,0.17548,0.27067,0.30435
0.87622,0.11968,0.14313,0.12093,0.14399,0.12218,0.17455,0.33917,0.16673,0.17557,0.27068,0.30445
0.87633,0.1197,0.14313,0.12096,0.14406,0.12219,0.17456,0.33919,0.16676,0.1756,0.27079,0.30446
0.87644,0.1197,0.14317,0.12099,0.14408,0.12221,0.17457,0.3392,0.16683,0.17564,0.27086,0.30454
0.87656,0.11971,0.14319,0.12099,0.14408,0.12222,0.17458,0.33924,0.16684,0.17583,0.27087,0.30455
0.87667,0.11972,0.14319,0.12105,0.1441,0.12225,0.17458,0.33924,0.16686,0.17586,0.27088,0.30465
0.87678,0.11972,0.14322,0.12109,0.14412,0.12226,0.17458,0.33926,0.16689,0.17593,0.2709,0.30467
0.87689,0.11974,0.14323,0.12111,0.14416,0.12228,0.1746,0.33926,0.1669,0.17601,0.27092,0.30472
0.877,0.11982,0.14323,0.12112,0.14417,0.12231,0.17461,0.33929,0.16694,0.17613,0.2711,0.30474
0.87711,0.11992,0.14324,0.12113,0.1442,0.12232,0.17462,0.33934,0.16694,0.17626,0.27113,0.30479
0.87722,0.11997,0.14324,0.12115,0.14421,0.12238,0.17464,0.33934,0.16696,0.17628,0.27117,0.3048
0.87733,0.12001,0.14324,0.12115,0.14424,0.12238,0.17466,0.33935,0.16697,0.17628,0.27124,0.30494
0.87744,0.12002,0.14328,0.12117,0.14426,0.1224,0.17468,0.33936,0.16699,0.1764,0.27125,0.30494
0.87756,0.12002,0.14329,0.12121,0.14431,0.1224,0.17472,0.33936,0.16701,0.17641,0.27132,0.30505
0.87767,0.12003,0.14333,0.12129,0.14432,0.12243,0.17472,0.33937,0.16703,0.17641,0.27136,0.30519
0.87778,0.12003,0.14334,0.12131,0.14434,0.12247,0.17473,0.33938,0.16704,0.17644,0.27138,0.30544
0.87789,0.12004,0.14335,0.12131,0.14438,0.12248,0.17474,0.3394,0.16704,0.17652,0.27142,0.30547
0.878,0.12007,0.14336,0.12132,0.14449,0.12249,0.17475,0.3394,0.16707,0.17658,0.27144,0.3055
0.87811,0.1201,0.14338,0.12141,0.1445,0.12251,0.17476,0.3394,0.16711,0.17668,0.27151,0.30558
0.87822,0.1201,0.14338,0.12143,0.14452,0.12252,0.17477,0.33941,0.16719,0.17669,0.27153,0.30571
0.87833,0.12013,0.14339,0.12151,0.14455,0.12255,0.17477,0.33941,0.1672,0.17671,0.27163,0.30577
0.87844,0.12018,0.1434,0.12151,0.14458,0.12263,0.17478,0.33945,0.16722,0.17674,0.27167,0.30584
0.87856,0.12025,0.1434,0.12152,0.14462,0.12264,0.17479,0.33945,0.16726,0.17688,0.27171,0.30585
0.87867,0.12027,0.14342,0.12152,0.14467,0.1227,0.17481,0.33945,0.16727,0.17688,0.27171,0.30598
0.87878,0.12027,0.14347,0.12158,0.14469,0.12272,0.17483,0.33947,0.16728,0.17693,0.27176,0.30602
0.87889,0.12028,0.14349,0.12158,0.14475,0.12274,0.17485,0.33947,0.1673,0.17697,0.27177,0.30605
0.879,0.12034,0.1435,0.1216,0.14476,0.12276,0.17488,0.33948,0.16733,0.17706,0.27178,0.30608
0.87911,0.1204,0.14351,0.12169,0.14479,0.12286,0.17489,0.3395,0.16733,0.17707,0.2718,0.30608
0.87922,0.12047,0.14352,0.12178,0.14481,0.12288,0.1749,0.3395,0.16737,0.17707,0.27192,0.30641
0.87933,0.12049,0.14353,0.12179,0.14481,0.12291,0.17491,0.33951,0.16737,0.1771,0.27193,0.30642
0.87944,0.1205,0.14353,0.1218,0.14481,0.12301,0.17491,0.33951,0.16739,0.17711,0.27194,0.30651
0.87956,0.1205,0.14354,0.12182,0.14483,0.12303,0.17492,0.33952,0.16741,0.17717,0.27195,0.30689
0.87967,0.12051,0.14358,0.12183,0.14484,0.12303,0.17492,0.33952,0.16742,0.1773,0.27198,0.3071
0.87978,0.12052,0.14359,0.12184,0.14484,0.12303,0.17493,0.33953,0.16745,0.17735,0.27203,0.30713
0.87989,0.12056,0.1436,0.12184,0.14484,0.12306,0.17494,0.33955,0.1675,0.17742,0.27203,0.30719
0.88,0.12057,0.14366,0.12187,0.14485,0.12306,0.17494,0.33956,0.16753,0.17758,0.27208,0.30735
0.88011,0.12059,0.14371,0.12187,0.14485,0.12308,0.17495,0.33956,0.16754,0.17765,0.27217,0.30749
0.88022,0.12062,0.14374,0.12188,0.14486,0.12309,0.17495,0.33956,0.16756,0.17772,0.27218,0.30751
0.88033,0.12063,0.14377,0.12189,0.14492,0.12313,0.17496,0.3396,0.16759,0.1778,0.27218,0.30755
0.88044,0.12066,0.14377,0.12192,0.14497,0.12313,0.17496,0.3396,0.16763,0.17785,0.2722,0.30756
0.88056,0.12067,0.14379,0.12193,0.14498,0.12315,0.17497,0.33962,0.16763,0.17785,0.27226,0.30763
0.88067,0.12067,0.14391,0.12195,0.14498,0.12315,0.17497,0.33965,0.16763,0.17788,0.27233,0.30764
0.88078,0.12068,0.14392,0.12199,0.145,0.12316,0.175,0.33965,0.16766,0.17789,0.27234,0.30766
0.88089,0.12069,0.14394,0.12207,0.14502,0.12319,0.17502,0.33966,0.16766,0.17792,0.27234,0.30782
0.881,0.12073,0.14395,0.1221,0.14506,0.1232,0.17503,0.33967,0.16768,0.17792,0.2724,0.30785
0.88111,0.12079,0.14396,0.12216,0.14507,0.12322,0.17503,0.33969,0.16769,0.17795,0.27244,0.30795
0.88122,0.1208,0.14405,0.12217,0.14508,0.12325,0.17504,0.33969,0.16771,0.17799,0.27244,0.30796
0.88133,0.12081,0.14408,0.1222,0.14508,0.12325,0.17505,0.33969,0.16771,0.17808,0.27247,0.30803
0.88144,0.12089,0.14409,0.1222,0.14512,0.12326,0.17506,0.3397,0.16773,0.17811,0.27249,0.30804
0.88156,0.12098,0.1441,0.1222,0.14513,0.1233,0.17507,0.3397,0.16776,0.17826,0.27249,0.30813
0.88167,0.12098,0.14413,0.12225,0.14519,0.12331,0.17507,0.33971,0.16778,0.17831,0.27253,0.30815
0.88178,0.12098,0.14414,0.12231,0.14522,0.12333,0.17508,0.33971,0.16779,0.17846,0.27256,0.30815
0.88189,0.121,0.14423,0.12237,0.14525,0.12334,0.17508,0.33971,0.16784,0.17847,0.27256,0.30823
0.882,0.12105,0.14425,0.12238,0.14526,0.12336,0.17509,0.33974,0.16785,0.17849,0.2726,0.30825
0.88211,0.12105,0.14425,0.1224,0.14527,0.12342,0.17509,0.33974,0.16786,0.17855,0.27261,0.30826
0.88222,0.12106,0.14426,0.12242,0.14527,0.12349,0.1751,0.33975,0.16786,0.17866,0.27265,0.3083
0.88233,0.12108,0.14435,0.12247,0.14531,0.12351,0.17511,0.33976,0.16792,0.17872,0.27267,0.3083
0.88244,0.1211,0.14438,0.12247,0.14545,0.12353,0.17512,0.33978,0.16793,0.17877,0.27269,0.3085
0.88256,0.1211,0.14439,0.12248,0.14546,0.12359,0.17513,0.3398,0.16794,0.17877,0.27273,0.30857
0.88267,0.12111,0.14442,0.12249,0.14548,0.12363,0.17513,0.33983,0.16795,0.17928,0.27276,0.30857
0.88278,0.12119,0.14445,0.12249,0.14549,0.12367,0.17513,0.33985,0.16795,0.17929,0.27285,0.30869
0.88289,0.12123,0.14445,0.12252,0.14551,0.12368,0.17516,0.33988,0.16796,0.17935,0.27288,0.30887
0.883,0.12125,0.14445,0.12255,0.14559,0.1237,0.17516,0.33989,0.16798,0.17935,0.27288,0.30888
0.88311,0.12129,0.14446,0.12255,0.1456,0.12372,0.17517,0.3399,0.16798,0.17953,0.27288,0.30894
0.88322,0.1213,0.14447,0.12259,0.14561,0.12373,0.17517,0.33991,0.168,0.17955,0.27289,0.30922
0.88333,0.1213,0.14454,0.12261,0.14563,0.12374,0.17518,0.33992,0.168,0.17968,0.27303,0.30923
0.88344,0.12131,0.14454,0.12261,0.14573,0.12375,0.17518,0.33993,0.16802,0.1797,0.27304,0.30938
0.88356,0.12135,0.14455,0.12262,0.14575,0.12376,0.17519,0.33994,0.16803,0.17971,0.27305,0.30949
0.88367,0.12135,0.14455,0.12264,0.14576,0.12377,0.1752,0.33994,0.16806,0.17974,0.27311,0.30952
0.88378,0.12136,0.14459,0.12265,0.14576,0.12378,0.1752,0.33995,0.16806,0.17976,0.27315,0.30953
0.88389,0.12137,0.1447,0.12267,0.14577,0.12383,0.1752,0.33996,0.16809,0.17978,0.27316,0.30958
0.884,0.12142,0.14473,0.12269,0.1458,0.12384,0.17521,0.33996,0.1681,0.17986,0.27326,0.30971
0.88411,0.12145,0.14474,0.12276,0.14582,0.12384,0.17522,0.33998,0.16812,0.18007,0.27333,0.30978
0.88422,0.12146,0.14475,0.12276,0.14583,0.12394,0.17524,0.33999,0.16813,0.18033,0.27335,0.3098
0.88433,0.12151,0.14475,0.12291,0.14584,0.12395,0.17525,0.33999,0.16816,0.18039,0.27336,0.30983
0.88444,0.12153,0.14478,0.12291,0.14588,0.12397,0.17525,0.34001,0.16817,0.18046,0.27341,0.30999
0.88456,0.1216,0.14486,0.12294,0.14588,0.12399,0.17528,0.34002,0.1682,0.18049,0.27349,0.30999
0.88467,0.12163,0.14489,0.12297,0.1459,0.12399,0.17528,0.34004,0.16822,0.18049,0.27351,0.31005
0.88478,0.12167,0.14493,0.12299,0.14591,0.12404,0.17529,0.34004,0.16823,0.18054,0.27359,0.3101
0.88489,0.12167,0.14495,0.12302,0.14591,0.12404,0.17529,0.34005,0.16823,0.18056,0.2737,0.31015
0.885,0.12172,0.14498,0.12305,0.14593,0.12407,0.17533,0.34006,0.16827,0.18062,0.27372,0.31018
0.88511,0.12172,0.14499,0.12308,0.14595,0.12413,0.17534,0.34006,0.16828,0.18069,0.27372,0.3102
0.88522,0.12175,0.14499,0.12308,0.14596,0.12415,0.17536,0.34007,0.16829,0.18071,0.27375,0.31025
0.88533,0.12176,0.1451,0.12309,0.14603,0.12415,0.17537,0.34007,0.16829,0.18072,0.27377,0.31033
0.88544,0.12178,0.14511,0.12312,0.14606,0.12423,0.17537,0.34012,0.1683,0.18079,0.27378,0.31038
0.88556,0.12184,0.14513,0.12312,0.14611,0.12424,0.17537,0.34013,0.16831,0.18083,0.27392,0.31039
0.88567,0.12186,0.14517,0.12314,0.14612,0.12425,0.17538,0.34014,0.16835,0.18097,0.27393,0.31065
0.88578,0.12188,0.14519,0.12315,0.14616,0.12431,0.17539,0.34015,0.16835,0.181,0.27393,0.31067
0.88589,0.1219,0.14519,0.12319,0.14616,0.12431,0.17541,0.34017,0.16837,0.18104,0.27397,0.31068
0.886,0.12196,0.14521,0.12325,0.14617,0.12435,0.17544,0.34017,0.16837,0.18104,0.27401,0.31071
0.88611,0.12196,0.14533,0.12328,0.14617,0.12435,0.17544,0.34023,0.16839,0.18115,0.27414,0.31073
0.88622,0.122,0.14534,0.12331,0.14622,0.12438,0.17544,0.34024,0.16839,0.18117,0.27419,0.31078
0.88633,0.12201,0.14537,0.12333,0.14622,0.12439,0.17545,0.34024,0.1684,0.18119,0.27422,0.31087
0.88644,0.12201,0.14538,0.12333,0.14626,0.12448,0.17545,0.34025,0.16842,0.18133,0.2743,0.31088
0.88656,0.12213,0.14549,0.12335,0.14629,0.12452,0.17545,0.34026,0.16844,0.18134,0.27438,0.31088
0.88667,0.12214,0.14551,0.12338,0.14637,0.12452,0.17545,0.34027,0.16846,0.18146,0.2744,0.31089
0.88678,0.12215,0.14558,0.12339,0.14638,0.12452,0.17546,0.34029,0.16846,0.18149,0.27446,0.31101
0.88689,0.12219,0.1456,0.12341,0.14639,0.12455,0.17546,0.3403,0.16848,0.18153,0.27454,0.31111
0.887,0.12219,0.14563,0.12342,0.14642,0.12459,0.17547,0.3403,0.16848,0.18165,0.27458,0.31116
0.88711,0.12222,0.14567,0.12343,0.14642,0.1246,0.17549,0.3403,0.1685,0.18177,0.2746,0.31118
0.88722,0.12224,0.14572,0.12343,0.14643,0.12462,0.17549,0.3403,0.16851,0.18187,0.27463,0.31118
0.88733,0.12232,0.1458,0.12345,0.14645,0.12466,0.1755,0.34032,0.16852,0.18189,0.27465,0.31121
0.88744,0.12233,0.14582,0.12347,0.14647,0.12467,0.1755,0.34034,0.16857,0.18192,0.27467,0.31122
0.88756,0.12233,0.14584,0.1235,0.1465,0.12468,0.17553,0.34035,0.16857,0.18211,0.27483,0.31125
0.88767,0.12239,0.14585,0.12351,0.1465,0.12469,0.17554,0.34036,0.16858,0.18214,0.27494,0.31137
0.88778,0.12243,0.14592,0.12351,0.14653,0.12472,0.17555,0.34037,0.16861,0.1823,0.27508,0.3114
0.88789,0.12244,0.14599,0.12352,0.14656,0.12473,0.17556,0.34039,0.16861,0.1823,0.27512,0.31143
0.888,0.12244,0.146,0.12352,0.14656,0.12473,0.17556,0.34039,0.16864,0.18243,0.27513,0.31145
0.88811,0.12246,0.14606,0.12353,0.14657,0.12476,0.17556,0.3404,0.16864,0.18245,0.27516,0.31148
0.88822,0.12247,0.14609,0.12354,0.14668,0.12478,0.17557,0.3404,0.16866,0.18265,0.27519,0.31153
0.88833,0.12248,0.1461,0.12361,0.1467,0.12479,0.17557,0.34042,0.16871,0.18278,0.27522,0.31158
0.88844,0.12249,0.1461,0.12366,0.14671,0.1248,0.17562,0.34043,0.16882,0.18316,0.27529,0.31165
0.88856,0.12252,0.14613,0.12369,0.14671,0.12483,0.17563,0.34043,0.16882,0.18316,0.27531,0.31169
0.88867,0.12256,0.14614,0.12369,0.14673,0.12483,0.17563,0.34044,0.16883,0.18318,0.27536,0.31173
0.88878,0.12256,0.14618,0.12374,0.14674,0.12484,0.17566,0.34044,0.16884,0.18326,0.27541,0.31178
0.88889,0.12263,0.1462,0.12374,0.14674,0.12487,0.17569,0.34045,0.16885,0.18331,0.27546,0.31185
0.889,0.12263,0.14623,0.12381,0.1468,0.12488,0.1757,0.34046,0.16886,0.18332,0.27551,0.31187
0.88911,0.12263,0.14626,0.12383,0.14681,0.12489,0.1757,0.34046,0.16886,0.18355,0.27557,0.31188
0.88922,0.12267,0.14628,0.12392,0.14686,0.1249,0.17571,0.34047,0.16886,0.18356,0.27557,0.31197
0.88933,0.12268,0.1463,0.12393,0.1469,0.12492,0.17572,0.34047,0.16887,0.1836,0.27559,0.312
0.88944,0.12269,0.1463,0.12395,0.1469,0.12493,0.17572,0.3405,0.16888,0.1837,0.27563,0.31206
0.88956,0.12271,0.14631,0.12395,0.14692,0.12493,0.17573,0.34051,0.16889,0.18375,0.27564,0.31214
0.88967,0.12273,0.14632,0.12397,0.14695,0.12494,0.17573,0.34051,0.1689,0.18378,0.27566,0.31224
0.88978,0.12279,0.14632,0.12401,0.14706,0.12496,0.17575,0.34052,0.16891,0.18379,0.27567,0.31226
0.88989,0.1228,0.14634,0.12403,0.14709,0.12496,0.17577,0.34054,0.16891,0.18389,0.27572,0.31229
0.89,0.1228,0.14635,0.12405,0.14711,0.12497,0.17578,0.34054,0.16896,0.18392,0.27573,0.3123
0.89011,0.12281,0.14639,0.12406,0.14712,0.12499,0.17579,0.34055,0.16896,0.18441,0.27578,0.31241
0.89022,0.12283,0.1464,0.12407,0.14713,0.12507,0.17579,0.34055,0.16896,0.18446,0.27581,0.31251
0.89033,0.12288,0.14641,0.12411,0.14716,0.12507,0.17581,0.34055,0.16896,0.18453,0.27582,0.31253
0.89044,0.12296,0.14643,0.12413,0.14718,0.12508,0.17585,0.34056,0.16898,0.18462,0.2759,0.31258
0.89056,0.12297,0.14644,0.12415,0.14721,0.12509,0.17585,0.34061,0.16898,0.18463,0.27591,0.31265
0.89067,0.123,0.14646,0.12418,0.14723,0.1251,0.17585,0.34063,0.16898,0.18464,0.27594,0.31268
0.89078,0.12304,0.14646,0.12418,0.14728,0.12511,0.17585,0.34064,0.16899,0.18466,0.27594,0.31274
0.89089,0.12311,0.1465,0.12418,0.14734,0.12512,0.17585,0.34065,0.16901,0.18474,0.27595,0.31289
0.891,0.12314,0.14651,0.12419,0.14735,0.12514,0.17586,0.34066,0.16904,0.18486,0.27602,0.31298
0.89111,0.12315,0.14656,0.1242,0.14737,0.12519,0.17587,0.34067,0.16905,0.18487,0.27606,0.31303
0.89122,0.12315,0.14657,0.12425,0.14737,0.12521,0.17588,0.34067,0.16908,0.18492,0.27609,0.31312
0.89133,0.1232,0.14661,0.12426,0.14737,0.12524,0.1759,0.34068,0.16909,0.18495,0.27609,0.31331
0.89144,0.12323,0.14662,0.12428,0.14737,0.12526,0.1759,0.34069,0.16912,0.18512,0.27615,0.31332
0.89156,0.12328,0.14667,0.12429,0.14742,0.12535,0.1759,0.3407,0.16914,0.18523,0.2763,0.31333
0.89167,0.1233,0.1467,0.12429,0.14746,0.12538,0.1759,0.3407,0.16916,0.18525,0.2763,0.3134
0.89178,0.12331,0.1467,0.12433,0.14753,0.1254,0.17592,0.3407,0.16922,0.18527,0.27632,0.31346
0.89189,0.12339,0.14674,0.12435,0.14753,0.12547,0.17593,0.34071,0.16923,0.18529,0.27636,0.31349
0.892,0.12342,0.14675,0.12437,0.14756,0.12552,0.17593,0.34071,0.16924,0.1854,0.27646,0.31354
0.89211,0.12343,0.14677,0.12439,0.14765,0.12558,0.17595,0.34071,0.16927,0.18544,0.2765,0.31356
0.89222,0.12343,0.14677,0.12439,0.14766,0.1256,0.17596,0.34072,0.16927,0.18553,0.2765,0.31357
0.89233,0.12351,0.14679,0.12443,0.14767,0.1256,0.17598,0.34073,0.16929,0.18557,0.2766,0.31375
0.89244,0.12359,0.14686,0.12444,0.14773,0.12566,0.176,0.34074,0.16939,0.18565,0.27661,0.31378
0.89256,0.12362,0.14696,0.12446,0.14773,0.12566,0.17601,0.34075,0.16939,0.18565,0.27671,0.31398
0.89267,0.12364,0.14698,0.12451,0.14774,0.12569,0.17605,0.34077,0.16941,0.18574,0.27672,0.31402
0.89278,0.12365,0.147,0.12458,0.14781,0.12573,0.17606,0.34079,0.16944,0.18582,0.2768,0.31402
0.89289,0.12368,0.14701,0.12464,0.1479,0.12574,0.17607,0.34079,0.16944,0.18584,0.27682,0.31408
0.893,0.12368,0.14704,0.1247,0.14798,0.12574,0.17608,0.34083,0.16949,0.18589,0.27683,0.31411
0.89311,0.12371,0.14709,0.12476,0.14802,0.12578,0.17608,0.34084,0.16955,0.18589,0.27687,0.31416
0.89322,0.12372,0.14713,0.1248,0.14804,0.12579,0.17612,0.34085,0.16955,0.1859,0.27691,0.31417
0.89333,0.12377,0.14714,0.12483,0.14806,0.12581,0.17612,0.34086,0.16956,0.18603,0.27696,0.31419
0.89344,0.1238,0.14714,0.12484,0.14807,0.12585,0.17613,0.34087,0.16961,0.1862,0.27698,0.31426
0.89356,0.12387,0.14716,0.12492,0.14807,0.12586,0.17614,0.34088,0.16962,0.18629,0.27702,0.31427
0.89367,0.12389,0.14719,0.12492,0.14811,0.12588,0.17614,0.3409,0.16965,0.18631,0.27704,0.31437
0.89378,0.1239,0.1472,0.12492,0.14811,0.12592,0.17614,0.34091,0.16965,0.18638,0.27706,0.31452
0.89389,0.12398,0.14727,0.12495,0.14811,0.12594,0.17615,0.34093,0.16966,0.18638,0.27708,0.31453
0.894,0.12398,0.14733,0.12501,0.14817,0.12594,0.17617,0.34095,0.16971,0.18649,0.27709,0.31456
0.89411,0.12398,0.14735,0.12506,0.14822,0.12596,0.17619,0.34096,0.16971,0.18652,0.2771,0.31462
0.89422,0.12399,0.1474,0.12506,0.14824,0.12596,0.1762,0.34098,0.16972,0.18659,0.27711,0.31464
0.89433,0.12399,0.1474,0.12512,0.14825,0.12601,0.17621,0.341,0.16974,0.18665,0.27714,0.31468
0.89444,0.12401,0.14741,0.12515,0.14828,0.12601,0.17621,0.341,0.16981,0.18674,0.27738,0.31473
0.89456,0.12403,0.14744,0.12515,0.14829,0.12603,0.17623,0.34104,0.16986,0.18689,0.27738,0.31477
0.89467,0.12405,0.14747,0.12516,0.14835,0.12604,0.17625,0.34104,0.16987,0.18695,0.27741,0.31491
0.89478,0.12407,0.1475,0.12518,0.14846,0.12604,0.17627,0.34106,0.16987,0.18704,0.27748,0.31507
0.89489,0.12408,0.14754,0.12527,0.14847,0.1261,0.17628,0.34106,0.16988,0.1871,0.27748,0.31512
0.895,0.1242,0.14757,0.12528,0.1485,0.1261,0.1763,0.34107,0.16989,0.18727,0.27749,0.31524
0.89511,0.12421,0.14764,0.12529,0.1485,0.1261,0.17632,0.34107,0.1699,0.18728,0.27754,0.31527
0.89522,0.12426,0.14768,0.1253,0.1485,0.12613,0.17632,0.3411,0.16993,0.18731,0.27758,0.31532
0.89533,0.12431,0.1477,0.12533,0.1486,0.12615,0.17634,0.34111,0.16993,0.18735,0.27771,0.31534
0.89544,0.12431,0.1477,0.12534,0.14861,0.12615,0.17634,0.34112,0.16995,0.18737,0.27777,0.31536
0.89556,0.12432,0.14774,0.12539,0.14862,0.1262,0.17634,0.34112,0.17002,0.18738,0.27778,0.31541
0.89567,0.1244,0.14782,0.1254,0.14866,0.1262,0.17634,0.34113,0.17002,0.18744,0.27779,0.31556
0.89578,0.12446,0.14787,0.12541,0.14869,0.12624,0.17635,0.34115,0.17007,0.18744,0.2779,0.3156
0.89589,0.1245,0.1479,0.12546,0.1487,0.12626,0.17636,0.34116,0.17007,0.18748,0.27806,0.3156
0.896,0.12454,0.14791,0.12553,0.14871,0.12634,0.17636,0.34119,0.17007,0.18762,0.27817,0.31562
0.89611,0.12463,0.14793,0.12555,0.14872,0.12641,0.17639,0.34119,0.17009,0.18768,0.27818,0.31573
0.89622,0.12464,0.14798,0.12559,0.14874,0.12642,0.17641,0.34121,0.17011,0.18774,0.27828,0.31582
0.89633,0.12465,0.14803,0.12559,0.14877,0.12642,0.17641,0.34122,0.17017,0.18781,0.27828,0.31592
0.89644,0.12467,0.14804,0.12562,0.14878,0.12644,0.17644,0.34126,0.17017,0.1879,0.27829,0.31605
0.89656,0.12469,0.14805,0.12563,0.1488,0.12645,0.17644,0.34128,0.17018,0.18811,0.27829,0.31606
0.89667,0.12471,0.14805,0.12567,0.14887,0.12646,0.17645,0.34129,0.1702,0.18815,0.2784,0.3161
0.89678,0.12471,0.14808,0.12568,0.14897,0.12648,0.17645,0.3413,0.17023,0.18816,0.27843,0.31616
0.89689,0.12479,0.1482,0.12571,0.14897,0.12648,0.17647,0.34131,0.17023,0.18819,0.27853,0.3165
0.897,0.12483,0.14824,0.12574,0.14898,0.12649,0.17647,0.34133,0.17024,0.18827,0.27861,0.31658
0.89711,0.12483,0.14824,0.12577,0.14911,0.1265,0.1765,0.34133,0.17024,0.18835,0.27889,0.31667
0.89722,0.12484,0.14831,0.12578,0.14914,0.12657,0.17651,0.34138,0.17025,0.18835,0.27896,0.31668
0.89733,0.12485,0.14831,0.12579,0.14917,0.12659,0.17652,0.34142,0.17027,0.18844,0.27896,0.31674
0.89744,0.12489,0.14833,0.12582,0.1492,0.1266,0.17653,0.34143,0.1703,0.18846,0.27899,0.31677
0.89756,0.1249,0.14839,0.12585,0.14924,0.12667,0.17654,0.34143,0.17032,0.18847,0.27903,0.3168
0.89767,0.12492,0.14844,0.12586,0.14926,0.12671,0.17655,0.34144,0.17033,0.18848,0.27905,0.31686
0.89778,0.12494,0.14848,0.12588,0.14931,0.12672,0.17655,0.34148,0.17037,0.1885,0.27905,0.31692
0.89789,0.12498,0.14852,0.12593,0.14941,0.12673,0.17656,0.34148,0.17037,0.18856,0.27908,0.31695
0.898,0.12499,0.14855,0.12607,0.14943,0.12676,0.17658,0.34149,0.17039,0.18862,0.27911,0.31715
0.89811,0.12502,0.14858,0.12608,0.14949,0.12677,0.17662,0.34149,0.1704,0.18867,0.27911,0.31724
0.89822,0.12504,0.14858,0.12613,0.14964,0.12678,0.17664,0.34149,0.17041,0.1887,0.27924,0.31747
0.89833,0.12504,0.1486,0.12613,0.14966,0.1268,0.17665,0.34152,0.17043,0.18879,0.27943,0.31771
0.89844,0.12506,0.14861,0.12616,0.14971,0.12681,0.17665,0.34152,0.17043,0.18882,0.27944,0.31776
0.89856,0.12509,0.14863,0.12623,0.14973,0.12681,0.17668,0.34152,0.17044,0.18883,0.27945,0.31798
0.89867,0.12516,0.14863,0.12631,0.14981,0.12683,0.17668,0.34152,0.17044,0.18884,0.27953,0.31804
0.89878,0.12516,0.14866,0.12631,0.14983,0.12686,0.17669,0.34152,0.17051,0.18898,0.2796,0.31805
0.89889,0.12517,0.14869,0.12635,0.14988,0.12695,0.1767,0.34152,0.17053,0.18902,0.27965,0.31815
0.899,0.12518,0.14869,0.12636,0.14989,0.12697,0.17671,0.34156,0.17055,0.18917,0.27968,0.31821
0.89911,0.12519,0.14872,0.1264,0.14992,0.12701,0.17673,0.34157,0.17057,0.18927,0.27971,0.3183
0.89922,0.12524,0.14875,0.12643,0.14993,0.12701,0.17674,0.34157,0.17058,0.18937,0.27973,0.3183
0.89933,0.12526,0.14877,0.12643,0.14994,0.12704,0.17676,0.34158,0.17058,0.18942,0.27973,0.31834
0.89944,0.12526,0.14888,0.12645,0.15001,0.12705,0.17676,0.34159,0.17058,0.18944,0.27976,0.31844
0.89956,0.12529,0.14888,0.12649,0.15002,0.12708,0.17678,0.34159,0.17059,0.18947,0.27977,0.31852
0.89967,0.12534,0.1489,0.12654,0.15004,0.1271,0.17678,0.34161,0.17061,0.18953,0.27977,0.31866
0.89978,0.12536,0.14891,0.12655,0.15011,0.12711,0.17679,0.34162,0.17062,0.18961,0.2798,0.31882
0.89989,0.12541,0.14902,0.12656,0.15012,0.12722,0.17681,0.34164,0.17069,0.18961,0.27981,0.31888
0.9,0.12545,0.14904,0.12658,0.15017,0.12724,0.17684,0.34169,0.17071,0.18983,0.27983,0.31888
0.90011,0.12548,0.14907,0.12659,0.15024,0.12725,0.17687,0.3417,0.17078,0.18987,0.27986,0.319
0.90022,0.12549,0.14913,0.1266,0.15035,0.12725,0.17687,0.3417,0.17079,0.18991,0.27996,0.31904
0.90033,0.12555,0.14916,0.1267,0.15035,0.12725,0.17688,0.34171,0.17079,0.18993,0.28002,0.31964
0.90044,0.12557,0.14916,0.1267,0.15042,0.12731,0.17688,0.34173,0.17079,0.19002,0.28007,0.31966
0.90056,0.12558,0.14916,0.12671,0.15055,0.12734,0.1769,0.34173,0.1708,0.19005,0.28012,0.31968
0.90067,0.12558,0.14924,0.12676,0.15058,0.12735,0.17692,0.34176,0.17083,0.19009,0.28016,0.3197
0.90078,0.12559,0.14924,0.12676,0.15062,0.12736,0.17693,0.34177,0.17084,0.19015,0.28022,0.31982
0.90089,0.12562,0.14935,0.12679,0.15063,0.12737,0.17693,0.34178,0.17085,0.19022,0.28028,0.31983
0.901,0.12562,0.14943,0.1268,0.15063,0.12741,0.17694,0.34178,0.17086,0.1904,0.28029,0.31989
0.90111,0.12562,0.14943,0.12681,0.15067,0.12748,0.17695,0.34179,0.17086,0.19041,0.28038,0.32004
0.90122,0.12565,0.14946,0.12686,0.15068,0.12749,0.17695,0.34181,0.17087,0.19059,0.28047,0.32031
0.90133,0.1257,0.14963,0.12687,0.15068,0.12749,0.17695,0.34181,0.17088,0.19069,0.28055,0.32041
0.90144,0.12576,0.14966,0.12689,0.15071,0.12749,0.17695,0.34185,0.17089,0.19072,0.2806,0.32056
0.90156,0.12576,0.14966,0.1269,0.15076,0.1275,0.17696,0.34185,0.17093,0.19079,0.28062,0.32064
0.90167,0.12577,0.14967,0.12697,0.15083,0.12751,0.17698,0.34186,0.17093,0.19083,0.28064,0.32064
0.90178,0.12583,0.1497,0.12699,0.15085,0.12751,0.17698,0.34186,0.17096,0.19084,0.28067,0.32091
0.90189,0.12588,0.14971,0.127,0.15091,0.12754,0.177,0.34187,0.17097,0.19094,0.28076,0.32109
0.902,0.12589,0.14971,0.12703,0.15093,0.12755,0.177,0.34187,0.17097,0.19095,0.28079,0.32111
0.90211,0.12591,0.14972,0.12706,0.15097,0.12757,0.177,0.34188,0.17098,0.19098,0.2808,0.32113
0.90222,0.12591,0.14973,0.12707,0.15098,0.12759,0.17701,0.34189,0.171,0.19138,0.28083,0.3213
0.90233,0.12592,0.14973,0.12708,0.15104,0.12762,0.17701,0.34191,0.17106,0.19147,0.28085,0.32133
0.90244,0.12596,0.14975,0.1271,0.15104,0.12765,0.17703,0.34193,0.17111,0.19163,0.2809,0.32165
0.90256,0.12596,0.14976,0.12713,0.15105,0.12767,0.17707,0.34193,0.17114,0.19172,0.281,0.32172
0.90267,0.12602,0.14979,0.12714,0.15118,0.12768,0.17708,0.34194,0.17116,0.19177,0.28108,0.32182
0.90278,0.12604,0.14979,0.12716,0.15126,0.12769,0.1771,0.34194,0.17116,0.19178,0.28109,0.32185
0.90289,0.12607,0.14984,0.12717,0.15126,0.1277,0.1771,0.34195,0.17117,0.19183,0.2811,0.32197
0.903,0.12608,0.14986,0.12718,0.15128,0.12774,0.17711,0.34196,0.17118,0.19187,0.28111,0.32221
0.90311,0.12609,0.14998,0.12722,0.15133,0.12777,0.17711,0.34196,0.1712,0.19187,0.28112,0.32231
0.90322,0.12625,0.14998,0.12724,0.15135,0.12778,0.17712,0.34196,0.17122,0.19198,0.28117,0.32231
0.90333,0.12627,0.14999,0.12738,0.15143,0.12786,0.17714,0.34198,0.17123,0.19202,0.28117,0.32233
0.90344,0.12629,0.14999,0.12739,0.15157,0.12788,0.17714,0.34198,0.17125,0.19211,0.28119,0.32237
0.90356,0.12631,0.15004,0.12746,0.15164,0.12798,0.17715,0.34198,0.17125,0.19219,0.28126,0.32241
0.90367,0.12633,0.15011,0.12754,0.15167,0.12799,0.17716,0.34198,0.17126,0.19227,0.28128,0.32245
0.90378,0.12636,0.15015,0.12754,0.15169,0.128,0.17717,0.34198,0.17127,0.19228,0.28132,0.32257
0.90389,0.12636,0.15016,0.12754,0.15176,0.12801,0.17717,0.34198,0.1713,0.1923,0.28133,0.3226
0.904,0.12638,0.15017,0.12758,0.15179,0.12808,0.17717,0.34199,0.17131,0.19234,0.28137,0.3227
0.90411,0.12657,0.1502,0.12759,0.15182,0.12812,0.17718,0.342,0.17132,0.19241,0.28137,0.32274
0.90422,0.12658,0.15021,0.12769,0.15183,0.12813,0.17719,0.34201,0.17132,0.19242,0.28141,0.32292
0.90433,0.12661,0.15021,0.12774,0.15184,0.12816,0.1772,0.34202,0.1714,0.19248,0.28144,0.32307
0.90444,0.12664,0.15021,0.12774,0.15186,0.12816,0.17722,0.34202,0.17142,0.19248,0.2815,0.3231
0.90456,0.12667,0.15024,0.12777,0.15186,0.12817,0.17724,0.34203,0.17144,0.19256,0.28151,0.32313
0.90467,0.12669,0.15025,0.12777,0.15189,0.1282,0.17725,0.34206,0.17146,0.19259,0.28154,0.32351
0.90478,0.1267,0.15026,0.12778,0.15189,0.12821,0.17727,0.34207,0.17148,0.19261,0.28159,0.32358
0.90489,0.12672,0.15035,0.12778,0.15192,0.12824,0.17728,0.34207,0.17151,0.19269,0.28162,0.32361
0.905,0.12672,0.15038,0.12788,0.15195,0.12826,0.1773,0.34208,0.17151,0.19276,0.28165,0.32367
0.90511,0.12672,0.15039,0.1279,0.15201,0.12828,0.17732,0.34208,0.17151,0.1928,0.28174,0.32375
0.90522,0.12677,0.15041,0.12797,0.15208,0.12829,0.17732,0.34212,0.17154,0.19287,0.28183,0.32391
0.90533,0.1268,0.15042,0.12801,0.15213,0.1283,0.17733,0.34213,0.17155,0.19293,0.28188,0.324
0.90544,0.12683,0.15044,0.12803,0.15215,0.12831,0.17735,0.34213,0.17158,0.19299,0.28191,0.32403
0.90556,0.12683,0.1505,0.12804,0.15215,0.12831,0.17736,0.34214,0.17168,0.19302,0.28218,0.3241
0.90567,0.12685,0.15053,0.12806,0.15216,0.12834,0.17737,0.34215,0.17169,0.19317,0.2822,0.32412
0.90578,0.12686,0.15055,0.12808,0.15216,0.1284,0.17739,0.34216,0.17169,0.19328,0.28221,0.32415
0.90589,0.12686,0.15059,0.12811,0.15219,0.12841,0.17741,0.34216,0.1717,0.19336,0.28244,0.32436
0.906,0.12688,0.15062,0.12811,0.15219,0.12852,0.17743,0.34218,0.17171,0.19343,0.28244,0.32449
0.90611,0.12689,0.15063,0.12812,0.15222,0.12854,0.17745,0.34219,0.17172,0.19345,0.28257,0.32472
0.90622,0.1269,0.15065,0.12825,0.15225,0.12854,0.17747,0.34226,0.17173,0.19351,0.28269,0.32481
0.90633,0.12692,0.15068,0.12828,0.15225,0.12854,0.17747,0.34227,0.17175,0.19357,0.28273,0.32491
0.90644,0.12697,0.15069,0.1283,0.15226,0.12854,0.17747,0.34228,0.17176,0.19359,0.28273,0.32506
0.90656,0.12704,0.15071,0.12843,0.15227,0.12862,0.17748,0.34232,0.17177,0.1936,0.28275,0.32509
0.90667,0.12709,0.15073,0.12845,0.15228,0.12863,0.17754,0.34233,0.17177,0.1936,0.28278,0.32513
0.90678,0.12721,0.15074,0.12847,0.15228,0.12868,0.17756,0.34233,0.17178,0.19362,0.28282,0.32518
0.90689,0.12726,0.15076,0.12847,0.15232,0.12873,0.1776,0.34234,0.17178,0.19368,0.28284,0.32519
0.907,0.1273,0.15081,0.1285,0.15232,0.12878,0.17763,0.34235,0.17181,0.19376,0.28285,0.32532
0.90711,0.12733,0.15091,0.12852,0.15232,0.1288,0.17765,0.34237,0.17183,0.19376,0.28286,0.32556
0.90722,0.12734,0.15094,0.12853,0.15233,0.12881,0.17765,0.34241,0.17183,0.19379,0.28286,0.32562
0.90733,0.12737,0.15099,0.12855,0.15236,0.12885,0.17767,0.34241,0.17183,0.19386,0.28291,0.32589
0.90744,0.12743,0.15099,0.12855,0.15236,0.12889,0.17768,0.34241,0.17186,0.19391,0.28316,0.32589
0.90756,0.12749,0.15101,0.12856,0.15237,0.12889,0.17769,0.34241,0.17186,0.19413,0.28317,0.32592
0.90767,0.12751,0.15109,0.12862,0.15241,0.12889,0.1777,0.34241,0.17189,0.19415,0.28337,0.32594
0.90778,0.12754,0.15109,0.12864,0.15241,0.12891,0.17771,0.34242,0.17192,0.1942,0.28348,0.32595
0.90789,0.12762,0.15111,0.12866,0.15245,0.12891,0.17772,0.34244,0.17192,0.19429,0.28351,0.32596
0.908,0.12762,0.15122,0.12867,0.15255,0.12892,0.17772,0.34244,0.17193,0.19434,0.28354,0.32596
0.90811,0.12762,0.15124,0.12868,0.15256,0.12893,0.17774,0.34245,0.17197,0.19436,0.28364,0.32601
0.90822,0.12765,0.15126,0.12872,0.15261,0.12893,0.17775,0.34246,0.172,0.19465,0.28384,0.32627
0.90833,0.12766,0.15129,0.12875,0.15262,0.12894,0.17775,0.34248,0.17201,0.19468,0.28384,0.32635
0.90844,0.12767,0.15134,0.12877,0.15266,0.12895,0.17776,0.34249,0.17208,0.19476,0.28396,0.32635
0.90856,0.12769,0.15135,0.12878,0.15268,0.12895,0.17776,0.3425,0.17209,0.19481,0.28399,0.32655
0.90867,0.12769,0.15137,0.12882,0.15268,0.129,0.17777,0.34252,0.17211,0.19484,0.284,0.32658
0.90878,0.12775,0.15143,0.12883,0.15276,0.129,0.17777,0.34252,0.17213,0.19489,0.28402,0.32674
0.90889,0.12787,0.15147,0.12884,0.15276,0.12904,0.17777,0.34252,0.17213,0.19491,0.28404,0.32674
0.909,0.12787,0.15148,0.12886,0.15277,0.12904,0.17782,0.34253,0.17217,0.19501,0.28414,0.32689
0.90911,0.12788,0.15149,0.12886,0.15278,0.12906,0.17785,0.34254,0.17217,0.19503,0.28416,0.32704
0.90922,0.12788,0.1515,0.12887,0.15278,0.12908,0.17787,0.34255,0.17217,0.19515,0.28423,0.32708
0.90933,0.12788,0.15152,0.12891,0.15279,0.12911,0.17787,0.34255,0.17218,0.1952,0.28426,0.32714
0.90944,0.12788,0.15154,0.12894,0.15282,0.12912,0.17788,0.34257,0.17221,0.19531,0.28428,0.32727
0.90956,0.1279,0.15158,0.12898,0.15283,0.12919,0.17789,0.34258,0.17224,0.19534,0.28436,0.3273
0.90967,0.12802,0.15163,0.129,0.15286,0.1292,0.17791,0.34261,0.17225,0.19545,0.28442,0.32753
0.90978,0.12803,0.15165,0.12901,0.15287,0.12922,0.17791,0.34265,0.17227,0.19547,0.28448,0.32756
0.90989,0.12806,0.15166,0.1291,0.15292,0.12925,0.17794,0.34265,0.17228,0.19549,0.28463,0.32759
0.91,0.12819,0.1517,0.1291,0.15301,0.12926,0.17794,0.34266,0.17232,0.1956,0.28466,0.32773
0.91011,0.1282,0.15173,0.1292,0.15308,0.12929,0.17797,0.34266,0.17234,0.19571,0.28477,0.32782
0.91022,0.12821,0.15178,0.12923,0.1531,0.12933,0.17797,0.34267,0.17235,0.19572,0.28479,0.32789
0.91033,0.12843,0.15179,0.12925,0.15311,0.12937,0.17798,0.34268,0.17237,0.19575,0.28484,0.32789
0.91044,0.12844,0.1518,0.12933,0.15315,0.12938,0.17799,0.34269,0.17237,0.19592,0.28484,0.32795
0.91056,0.12848,0.15185,0.12943,0.15319,0.1294,0.178,0.3427,0.17239,0.19603,0.28486,0.32795
0.91067,0.12849,0.15187,0.12946,0.15324,0.12943,0.178,0.34271,0.1724,0.19609,0.28491,0.32797
0.91078,0.12849,0.15188,0.12946,0.1533,0.12945,0.17802,0.34271,0.17243,0.19612,0.28496,0.32799
0.91089,0.1285,0.15196,0.12948,0.1533,0.12951,0.17803,0.34273,0.17245,0.19618,0.28503,0.32801
0.911,0.12854,0.15196,0.1295,0.15332,0.12953,0.17803,0.34276,0.17245,0.19619,0.28511,0.32807
0.91111,0.12863,0.15201,0.12952,0.15332,0.12955,0.17803,0.34278,0.17246,0.19621,0.28513,0.32823
0.91122,0.12864,0.15202,0.12953,0.15334,0.12957,0.17804,0.34282,0.1725,0.19622,0.28513,0.32827
0.91133,0.12864,0.1521,0.12953,0.15339,0.12958,0.17804,0.34283,0.17251,0.1964,0.28515,0.32837
0.91144,0.12865,0.15212,0.12957,0.15342,0.12966,0.17806,0.34284,0.17251,0.19646,0.28519,0.32842
0.91156,0.12866,0.15216,0.12957,0.15343,0.12968,0.17806,0.34284,0.17256,0.19649,0.28522,0.32867
0.91167,0.12866,0.15224,0.12964,0.15346,0.12978,0.17807,0.34285,0.17263,0.19675,0.2853,0.32867
0.91178,0.12872,0.15229,0.12965,0.15349,0.12984,0.17808,0.34285,0.17264,0.19678,0.28539,0.32878
0.91189,0.12875,0.15231,0.12972,0.15359,0.12986,0.1781,0.34285,0.17271,0.19706,0.28539,0.3288
0.912,0.12876,0.15234,0.12973,0.15363,0.12986,0.17813,0.34285,0.17273,0.19706,0.2854,0.32889
0.91211,0.12879,0.15235,0.12975,0.15367,0.12987,0.17813,0.34287,0.17273,0.19713,0.2854,0.32892
0.91222,0.12885,0.15241,0.12976,0.15372,0.12992,0.17814,0.34289,0.17274,0.19717,0.28547,0.32902
0.91233,0.12888,0.15243,0.12976,0.15373,0.12998,0.17816,0.34289,0.17274,0.19733,0.28548,0.32911
0.91244,0.1289,0.15246,0.12977,0.15373,0.13003,0.17817,0.34291,0.17275,0.19735,0.2855,0.32911
0.91256,0.12891,0.15251,0.12979,0.15376,0.13003,0.17821,0.34293,0.17284,0.19738,0.28552,0.32941
0.91267,0.12894,0.15252,0.12981,0.15382,0.13004,0.17822,0.34297,0.17285,0.19741,0.28554,0.32945
0.91278,0.12895,0.15253,0.12987,0.15386,0.13006,0.17822,0.34299,0.17286,0.19759,0.28556,0.32947
0.91289,0.12896,0.15253,0.1299,0.15394,0.13011,0.17824,0.343,0.1729,0.19768,0.2857,0.32956
0.913,0.12897,0.15257,0.12994,0.15396,0.13015,0.17824,0.34302,0.17291,0.19774,0.28575,0.32958
0.91311,0.12898,0.1526,0.12995,0.15396,0.13018,0.17824,0.34303,0.17291,0.19778,0.28588,0.32963
0.91322,0.12899,0.1526,0.12997,0.15399,0.13019,0.17825,0.34304,0.17293,0.19778,0.2859,0.32965
0.91333,0.12901,0.15265,0.12997,0.154,0.13025,0.17825,0.34305,0.17294,0.1978,0.28592,0.3297
0.91344,0.12902,0.15268,0.13001,0.15421,0.13027,0.17827,0.34307,0.17296,0.19788,0.28592,0.3297
0.91356,0.12906,0.15272,0.13007,0.15421,0.13029,0.17827,0.34308,0.17297,0.19795,0.28604,0.32988
0.91367,0.12911,0.15276,0.1301,0.15422,0.13031,0.17827,0.34309,0.17299,0.19796,0.28616,0.33014
0.91378,0.12915,0.15276,0.13011,0.15424,0.13033,0.17828,0.3431,0.17299,0.198,0.28622,0.33024
0.91389,0.12916,0.15281,0.13014,0.15425,0.13033,0.1783,0.3431,0.17302,0.19801,0.28627,0.33027
0.914,0.12922,0.15298,0.13016,0.15425,0.13035,0.17831,0.3431,0.17303,0.19809,0.28629,0.33028
0.91411,0.12925,0.15302,0.13017,0.15426,0.1304,0.17832,0.34313,0.17303,0.19822,0.28629,0.33049
0.91422,0.12929,0.15307,0.1302,0.15426,0.13041,0.17833,0.34313,0.17305,0.19826,0.28632,0.33051
0.91433,0.12933,0.15311,0.13021,0.15435,0.13041,0.17834,0.34317,0.17312,0.19828,0.28635,0.33057
0.91444,0.12937,0.15313,0.13022,0.15438,0.13041,0.17835,0.34319,0.17317,0.19867,0.28638,0.33069
0.91456,0.1294,0.15326,0.13029,0.15447,0.13042,0.17836,0.3432,0.1732,0.1987,0.28644,0.33083
0.91467,0.12941,0.15327,0.13045,0.1546,0.13044,0.17836,0.3432,0.17321,0.19874,0.28644,0.33089
0.91478,0.12943,0.15328,0.13045,0.15462,0.13044,0.17837,0.34323,0.17322,0.1989,0.28654,0.3309
0.91489,0.12954,0.1533,0.13045,0.15467,0.13045,0.17838,0.34323,0.17325,0.19918,0.28667,0.33112
0.915,0.12958,0.15331,0.1305,0.1547,0.13051,0.17842,0.34323,0.17326,0.19931,0.28679,0.3312
0.91511,0.12961,0.15331,0.13055,0.15472,0.13051,0.17843,0.34326,0.17329,0.19931,0.28693,0.33132
0.91522,0.12966,0.15333,0.13056,0.15474,0.13057,0.17844,0.34331,0.1733,0.19931,0.28695,0.33136
0.91533,0.12967,0.15336,0.13061,0.15478,0.13058,0.17845,0.34331,0.17331,0.19933,0.28696,0.33144
0.91544,0.12969,0.15341,0.13065,0.15484,0.13061,0.17847,0.34334,0.17331,0.19941,0.28708,0.33144
0.91556,0.12998,0.15341,0.13067,0.15489,0.13065,0.17848,0.34334,0.17331,0.19947,0.28714,0.33147
0.91567,0.12999,0.15343,0.13083,0.15495,0.13066,0.17848,0.34336,0.17336,0.19952,0.2872,0.33164
0.91578,0.13002,0.15343,0.13084,0.15499,0.1307,0.17848,0.34338,0.1734,0.1996,0.28721,0.33182
0.91589,0.13002,0.15345,0.13093,0.155,0.1307,0.17851,0.34338,0.1734,0.19971,0.28721,0.33182
0.916,0.13004,0.15346,0.13093,0.15502,0.13077,0.17852,0.3434,0.1734,0.19976,0.28723,0.33183
0.91611,0.13005,0.15353,0.131,0.15506,0.13077,0.17859,0.34342,0.17341,0.20008,0.28728,0.33189
0.91622,0.13013,0.15361,0.131,0.15507,0.13083,0.1786,0.34344,0.17341,0.2001,0.28732,0.3319
0.91633,0.13019,0.15364,0.13101,0.15515,0.13084,0.1786,0.34345,0.17341,0.20022,0.28739,0.33195
0.91644,0.13022,0.15369,0.13104,0.15516,0.13086,0.17861,0.34345,0.17351,0.20026,0.28746,0.33206
0.91656,0.13027,0.15369,0.13106,0.15519,0.13087,0.17861,0.34346,0.17352,0.20032,0.28747,0.33212
0.91667,0.1303,0.15375,0.13106,0.15522,0.13087,0.17862,0.34348,0.17355,0.20054,0.2875,0.33231
0.91678,0.13032,0.15379,0.13108,0.15522,0.13088,0.17863,0.34352,0.17355,0.20059,0.28754,0.33239
0.91689,0.13037,0.15381,0.13111,0.1553,0.13096,0.17864,0.34352,0.17361,0.20064,0.2876,0.33249
0.917,0.1304,0.15388,0.13112,0.15535,0.13097,0.17866,0.34352,0.17366,0.20069,0.28767,0.33253
0.91711,0.13041,0.15392,0.1312,0.15546,0.13109,0.17867,0.34353,0.17367,0.20069,0.28779,0.33259
0.91722,0.13055,0.15393,0.13121,0.15561,0.13111,0.17869,0.34354,0.17368,0.20071,0.28782,0.33263
0.91733,0.13058,0.154,0.13123,0.15564,0.13116,0.17872,0.34356,0.17369,0.20073,0.28787,0.3328
0.91744,0.13059,0.15401,0.13127,0.15566,0.13117,0.17874,0.34359,0.17374,0.20073,0.28801,0.33289
0.91756,0.1307,0.15405,0.13128,0.15566,0.13118,0.17875,0.34359,0.17376,0.20081,0.28802,0.33289
0.91767,0.13072,0.15405,0.13135,0.15567,0.13121,0.17878,0.34362,0.17379,0.20086,0.28802,0.3331
0.91778,0.13075,0.15409,0.13135,0.15568,0.13121,0.17879,0.34363,0.17383,0.20092,0.2881,0.33326
0.91789,0.13082,0.15415,0.13136,0.15569,0.13129,0.17879,0.34364,0.17384,0.20104,0.28814,0.33331
0.918,0.13086,0.15418,0.13137,0.15575,0.1313,0.17879,0.34365,0.17387,0.20105,0.28829,0.33331
0.91811,0.13088,0.15421,0.13141,0.15585,0.13131,0.1788,0.34365,0.17391,0.20109,0.28838,0.33345
0.91822,0.1309,0.15425,0.13145,0.15587,0.13141,0.17881,0.34366,0.17396,0.2012,0.28843,0.3335
0.91833,0.13092,0.15425,0.13146,0.15593,0.13142,0.17882,0.34367,0.17398,0.20122,0.28845,0.3337
0.91844,0.13096,0.15432,0.13149,0.15593,0.13142,0.17886,0.34367,0.174,0.20125,0.28848,0.33375
0.91856,0.13097,0.15437,0.13149,0.15597,0.13147,0.17888,0.34371,0.174,0.20139,0.28856,0.33389
0.91867,0.13098,0.15438,0.13149,0.15598,0.1315,0.17891,0.34374,0.17401,0.2014,0.28862,0.33429
0.91878,0.13101,0.15438,0.13154,0.156,0.13156,0.17892,0.34374,0.17401,0.20143,0.2887,0.33438
0.91889,0.13101,0.15447,0.13157,0.15607,0.13169,0.17892,0.34375,0.17402,0.20153,0.28872,0.33443
0.919,0.13101,0.1545,0.13165,0.1561,0.13176,0.17894,0.34378,0.17404,0.20153,0.28875,0.33446
0.91911,0.13106,0.1545,0.13167,0.15613,0.13176,0.17896,0.34379,0.17405,0.20159,0.28878,0.33454
0.91922,0.13112,0.15454,0.13167,0.15615,0.13176,0.17896,0.34382,0.17406,0.2016,0.28896,0.33463
0.91933,0.13114,0.15456,0.13169,0.15617,0.13178,0.17897,0.34382,0.17409,0.20161,0.28905,0.33468
0.91944,0.13125,0.15459,0.13175,0.15622,0.13178,0.17897,0.34383,0.17409,0.20163,0.28906,0.33482
0.91956,0.13129,0.15459,0.13175,0.15623,0.13181,0.17898,0.34383,0.17412,0.20171,0.28912,0.33501
0.91967,0.13137,0.15478,0.13177,0.15626,0.13182,0.17899,0.34386,0.17414,0.20173,0.28917,0.33528
0.91978,0.13137,0.1548,0.13179,0.15626,0.13183,0.17899,0.34386,0.17414,0.20204,0.28918,0.33539
0.91989,0.13139,0.15482,0.1318,0.15629,0.13183,0.179,0.34388,0.17418,0.20205,0.28921,0.33541
0.92,0.13142,0.1549,0.13182,0.15637,0.13185,0.17904,0.34389,0.17425,0.20207,0.28931,0.33541
0.92011,0.13144,0.15504,0.13183,0.15648,0.13185,0.17906,0.34391,0.17426,0.20219,0.2894,0.33558
0.92022,0.13148,0.1551,0.13185,0.15652,0.13186,0.17907,0.34392,0.1743,0.20231,0.28949,0.33576
0.92033,0.13149,0.15519,0.13185,0.15655,0.13197,0.17907,0.34392,0.17432,0.20234,0.28957,0.33589
0.92044,0.13151,0.15519,0.13186,0.15656,0.13202,0.17909,0.34392,0.17433,0.20248,0.28966,0.33626
0.92056,0.13155,0.15522,0.13187,0.15659,0.13209,0.1791,0.34396,0.17439,0.20248,0.28981,0.33646
0.92067,0.13167,0.15523,0.13187,0.15663,0.13214,0.17912,0.34397,0.1744,0.20252,0.28982,0.3366
0.92078,0.13169,0.15525,0.13188,0.15664,0.13217,0.17913,0.34398,0.17441,0.20274,0.28984,0.33668
0.92089,0.1317,0.15533,0.13196,0.15664,0.13219,0.17913,0.34399,0.17442,0.20281,0.29001,0.33677
0.921,0.13182,0.15538,0.13199,0.15667,0.13221,0.17913,0.34405,0.17443,0.20282,0.29001,0.33679
0.92111,0.13186,0.15544,0.13202,0.15667,0.13231,0.17914,0.34406,0.17444,0.20285,0.29001,0.33687
0.92122,0.13196,0.15547,0.13202,0.15674,0.13235,0.17914,0.34406,0.17446,0.20303,0.29022,0.3369
0.92133,0.13199,0.15551,0.13204,0.15675,0.13239,0.17914,0.34407,0.17446,0.20306,0.29044,0.33696
0.92144,0.13205,0.15554,0.13207,0.15677,0.13241,0.17916,0.34408,0.17451,0.20313,0.29046,0.33717
0.92156,0.13209,0.15567,0.13217,0.15682,0.13246,0.17916,0.34408,0.17452,0.20317,0.29052,0.33724
0.92167,0.1321,0.15571,0.1322,0.15686,0.13247,0.17917,0.3441,0.17454,0.20318,0.29057,0.33734
0.92178,0.13212,0.15574,0.13223,0.15687,0.13253,0.17918,0.34414,0.17457,0.2032,0.29062,0.33741
0.92189,0.13216,0.15578,0.13223,0.15698,0.13257,0.1792,0.34415,0.17459,0.20321,0.29065,0.33778
0.922,0.13221,0.15578,0.13226,0.157,0.13259,0.1792,0.34415,0.17459,0.20321,0.29067,0.33787
0.92211,0.13222,0.15582,0.13227,0.15706,0.13262,0.17923,0.34416,0.1746,0.2033,0.29069,0.33791
0.92222,0.13222,0.15584,0.13232,0.15707,0.13262,0.17923,0.34419,0.17464,0.20331,0.29073,0.338
0.92233,0.1323,0.15591,0.13236,0.15711,0.13267,0.17925,0.3442,0.17466,0.20344,0.2909,0.33802
0.92244,0.13231,0.15593,0.13243,0.15719,0.13269,0.17927,0.3442,0.17472,0.20359,0.29092,0.33819
0.92256,0.13235,0.15595,0.13251,0.1572,0.13271,0.17928,0.34422,0.17472,0.20359,0.29106,0.33827
0.92267,0.13236,0.15604,0.13252,0.15722,0.13271,0.17928,0.34422,0.17473,0.20364,0.29111,0.33841
0.92278,0.13246,0.15605,0.13254,0.15722,0.13272,0.17929,0.34426,0.17473,0.20369,0.29116,0.33856
0.92289,0.13254,0.15606,0.13256,0.15729,0.13272,0.1793,0.34428,0.17475,0.20376,0.29117,0.33857
0.923,0.13254,0.15607,0.13259,0.15731,0.13273,0.1793,0.34429,0.17478,0.20382,0.29117,0.33891
0.92311,0.1326,0.15609,0.1326,0.15732,0.13273,0.17932,0.34433,0.17479,0.20387,0.29119,0.33911
0.92322,0.1326,0.15609,0.13262,0.15737,0.13276,0.17934,0.34434,0.1748,0.20387,0.29119,0.33911
0.92333,0.13267,0.15611,0.13267,0.15741,0.1328,0.17934,0.34436,0.1748,0.20388,0.2912,0.33929
0.92344,0.13278,0.15619,0.13278,0.15742,0.1328,0.17936,0.34437,0.17482,0.20389,0.29135,0.33932
0.92356,0.1328,0.15621,0.13281,0.15744,0.13282,0.17937,0.34439,0.17487,0.20392,0.29141,0.33939
0.92367,0.13286,0.15625,0.13281,0.15758,0.13283,0.17937,0.34439,0.17488,0.20396,0.29146,0.33956
0.92378,0.13287,0.15627,0.13284,0.15761,0.13287,0.17938,0.3444,0.1749,0.204,0.29147,0.33964
0.92389,0.13289,0.15627,0.13289,0.15782,0.13291,0.17939,0.34441,0.17491,0.20422,0.29154,0.33965
0.924,0.1329,0.15629,0.13289,0.15784,0.13293,0.1794,0.34441,0.17501,0.20428,0.29156,0.33966
0.92411,0.13292,0.15631,0.13289,0.15787,0.13293,0.1794,0.3445,0.17501,0.20452,0.29161,0.33966
0.92422,0.133,0.15634,0.1329,0.15788,0.13294,0.17942,0.3445,0.17506,0.2046,0.29169,0.33994
0.92433,0.13301,0.15636,0.13292,0.15793,0.13295,0.17942,0.34452,0.17507,0.2046,0.29196,0.33995
0.92444,0.13304,0.15636,0.13294,0.15799,0.13295,0.17944,0.34457,0.17516,0.20465,0.29197,0.33996
0.92456,0.13305,0.15639,0.13295,0.158,0.13296,0.17944,0.34458,0.17518,0.20467,0.29211,0.34006
0.92467,0.13306,0.15645,0.13297,0.15806,0.13297,0.17947,0.34459,0.1752,0.2047,0.29215,0.34025
0.92478,0.13308,0.15646,0.133,0.15807,0.13298,0.17948,0.3446,0.17524,0.20517,0.29241,0.34063
0.92489,0.13309,0.15649,0.133,0.15815,0.13301,0.1795,0.34464,0.17524,0.20523,0.29244,0.34068
0.925,0.1331,0.15659,0.13301,0.15821,0.13303,0.17953,0.34465,0.17529,0.20528,0.2925,0.34094
0.92511,0.13311,0.15665,0.13309,0.15823,0.13309,0.17954,0.34466,0.17529,0.2053,0.29267,0.34113
0.92522,0.13313,0.15667,0.13309,0.15827,0.13309,0.17954,0.34468,0.17532,0.20537,0.29293,0.34127
0.92533,0.13314,0.15674,0.1331,0.1583,0.13312,0.17955,0.34468,0.17537,0.20564,0.29322,0.34132
0.92544,0.13314,0.15676,0.13313,0.1583,0.13313,0.17955,0.3447,0.17539,0.20569,0.29339,0.3414
0.92556,0.13315,0.15678,0.13323,0.15831,0.13316,0.17956,0.3447,0.1754,0.20572,0.29348,0.34143
0.92567,0.13318,0.15679,0.13326,0.15836,0.1332,0.17956,0.34471,0.17541,0.20597,0.29349,0.34148
0.92578,0.1332,0.15696,0.13327,0.15837,0.13322,0.17957,0.34471,0.17551,0.20602,0.29357,0.34155
0.92589,0.13323,0.15701,0.1333,0.15839,0.13323,0.17957,0.34471,0.17552,0.20608,0.29363,0.3418
0.926,0.13326,0.15704,0.13342,0.15839,0.13337,0.17961,0.34475,0.17552,0.20612,0.29373,0.34187
0.92611,0.13326,0.15707,0.1335,0.1584,0.13338,0.17964,0.34477,0.17556,0.20613,0.29375,0.34216
0.92622,0.13336,0.1571,0.1335,0.15841,0.1334,0.17964,0.34481,0.17557,0.20614,0.29386,0.34226
0.92633,0.1334,0.1572,0.13357,0.15843,0.1334,0.17966,0.34481,0.1756,0.20623,0.29402,0.34229
0.92644,0.1335,0.15722,0.13364,0.15845,0.13343,0.17967,0.34483,0.17571,0.20646,0.29415,0.34266
0.92656,0.1335,0.15725,0.13365,0.15847,0.13346,0.17968,0.34486,0.17574,0.20646,0.29416,0.34275
0.92667,0.13353,0.15731,0.13369,0.15849,0.13347,0.17969,0.34487,0.17576,0.20681,0.2943,0.34288
0.92678,0.13364,0.15732,0.13376,0.15859,0.1335,0.17969,0.34491,0.17582,0.20683,0.29433,0.3429
0.92689,0.13364,0.15733,0.13378,0.15859,0.13351,0.1797,0.34492,0.17582,0.20685,0.29441,0.34319
0.927,0.13375,0.15735,0.13392,0.15859,0.13356,0.17973,0.34492,0.17582,0.20694,0.29458,0.34328
0.92711,0.13375,0.15738,0.13395,0.1586,0.13356,0.17974,0.34496,0.17583,0.20697,0.29458,0.34339
0.92722,0.13376,0.15741,0.13404,0.15864,0.13357,0.17975,0.34501,0.17586,0.20704,0.29466,0.34353
0.92733,0.13377,0.15743,0.13407,0.15877,0.13358,0.17976,0.34501,0.17586,0.20706,0.29472,0.34361
0.92744,0.13381,0.15747,0.1341,0.15885,0.13361,0.17976,0.34501,0.17591,0.20708,0.29485,0.3437
0.92756,0.13385,0.15749,0.13415,0.15888,0.13362,0.17976,0.34504,0.17595,0.20712,0.29486,0.3437
0.92767,0.13387,0.15753,0.13429,0.15906,0.13364,0.17979,0.34508,0.17597,0.20719,0.29493,0.34387
0.92778,0.1339,0.15753,0.13429,0.15909,0.13377,0.1798,0.34508,0.17602,0.20729,0.29513,0.34391
0.92789,0.13393,0.15756,0.13435,0.1592,0.13378,0.17981,0.3451,0.17605,0.20742,0.29514,0.34405
0.928,0.13395,0.15765,0.13436,0.15937,0.13378,0.17981,0.34516,0.17606,0.20766,0.29548,0.34411
0.92811,0.134,0.15766,0.1345,0.1594,0.1338,0.17982,0.34516,0.17608,0.20775,0.2955,0.34413
0.92822,0.13413,0.15767,0.13452,0.1594,0.13382,0.17984,0.34518,0.17611,0.20784,0.29556,0.34421
0.92833,0.13413,0.15781,0.13465,0.1594,0.13382,0.17986,0.3452,0.17614,0.20807,0.29559,0.34424
0.92844,0.13419,0.15783,0.13465,0.15954,0.13385,0.17986,0.34521,0.17615,0.2081,0.29559,0.34426
0.92856,0.1342,0.15783,0.13466,0.1596,0.13385,0.17987,0.34524,0.17616,0.20825,0.2956,0.3443
0.92867,0.13421,0.1579,0.13473,0.15964,0.13389,0.17987,0.34526,0.17618,0.20831,0.29584,0.34432
0.92878,0.13423,0.15791,0.13476,0.15964,0.13397,0.17987,0.34527,0.17622,0.20837,0.29626,0.34452
0.92889,0.13425,0.15801,0.1348,0.15964,0.13397,0.17987,0.34528,0.17628,0.20841,0.29647,0.34472
0.929,0.13429,0.15803,0.13481,0.15967,0.13398,0.17988,0.34531,0.17628,0.20849,0.29663,0.34486
0.92911,0.13432,0.15804,0.13482,0.15968,0.13398,0.17988,0.34533,0.17629,0.20859,0.29664,0.34523
0.92922,0.13437,0.1581,0.13486,0.15968,0.13403,0.17989,0.34533,0.1763,0.20905,0.29671,0.34536
0.92933,0.13441,0.15817,0.13492,0.1597,0.13403,0.17991,0.34534,0.17632,0.20913,0.29673,0.34546
0.92944,0.13447,0.15821,0.13493,0.1597,0.13406,0.17991,0.34536,0.17634,0.2092,0.29681,0.3455
0.92956,0.13447,0.15825,0.13499,0.15971,0.13409,0.17992,0.34539,0.17635,0.20922,0.29682,0.34559
0.92967,0.13448,0.15825,0.13501,0.15974,0.13412,0.17993,0.34539,0.17636,0.20931,0.29691,0.34572
0.92978,0.13449,0.15829,0.13501,0.15978,0.13413,0.17993,0.3454,0.17637,0.2095,0.29717,0.34588
0.92989,0.13449,0.15833,0.13508,0.15978,0.13416,0.17993,0.34542,0.17641,0.20969,0.29725,0.34591
0.93,0.13454,0.15841,0.13508,0.15979,0.13437,0.17994,0.34544,0.17647,0.20972,0.29746,0.34591
0.93011,0.13456,0.15844,0.13511,0.15982,0.13438,0.17996,0.34549,0.17649,0.20978,0.29777,0.34613
0.93022,0.13458,0.15853,0.13519,0.15995,0.1344,0.17997,0.34549,0.17651,0.20979,0.29785,0.34628
0.93033,0.1346,0.15854,0.13519,0.15996,0.13441,0.17998,0.34549,0.17654,0.20984,0.2979,0.34667
0.93044,0.13461,0.15858,0.13519,0.16,0.13445,0.17998,0.34552,0.17655,0.20984,0.29798,0.34678
0.93056,0.13464,0.15875,0.13535,0.16005,0.13446,0.17998,0.34553,0.17656,0.20988,0.29799,0.34684
0.93067,0.13467,0.15875,0.13536,0.16008,0.13447,0.17999,0.34554,0.17656,0.2099,0.29808,0.347
0.93078,0.13469,0.1588,0.1354,0.16013,0.13449,0.18,0.34554,0.17662,0.20993,0.29813,0.34713
0.93089,0.1347,0.15886,0.13557,0.16015,0.1345,0.18001,0.34557,0.17665,0.2102,0.29815,0.3474
0.931,0.13472,0.15892,0.13562,0.16015,0.13452,0.18002,0.3456,0.17665,0.21021,0.29815,0.34747
0.93111,0.13485,0.15893,0.13569,0.16016,0.13459,0.18003,0.34563,0.17666,0.21029,0.29816,0.34753
0.93122,0.13497,0.15895,0.13574,0.16019,0.1346,0.18005,0.34564,0.1767,0.21036,0.29818,0.34817
0.93133,0.13502,0.15897,0.13578,0.16022,0.13461,0.18006,0.34567,0.17672,0.21051,0.29818,0.3482
0.93144,0.13509,0.15898,0.13579,0.16022,0.13461,0.18006,0.34568,0.17674,0.21051,0.29821,0.34823
0.93156,0.1351,0.159,0.13581,0.16024,0.13466,0.18008,0.34569,0.17675,0.21051,0.29823,0.34835
0.93167,0.13512,0.15902,0.13583,0.16032,0.13467,0.18008,0.3457,0.17676,0.21068,0.29848,0.34847
0.93178,0.13514,0.15905,0.13585,0.16037,0.13475,0.18009,0.34571,0.17677,0.2107,0.29851,0.34856
0.93189,0.1352,0.15906,0.13585,0.16039,0.13475,0.18009,0.34571,0.17677,0.21099,0.29851,0.34857
0.932,0.13523,0.15909,0.13595,0.16044,0.13478,0.1801,0.34571,0.17678,0.21107,0.29892,0.3486
0.93211,0.13531,0.15912,0.13596,0.16048,0.1348,0.1801,0.34572,0.17684,0.21108,0.29914,0.34874
0.93222,0.13534,0.15914,0.13599,0.16051,0.13484,0.1801,0.34574,0.17685,0.21114,0.29921,0.34883
0.93233,0.1354,0.15915,0.136,0.16068,0.13485,0.18011,0.34575,0.1769,0.21136,0.2993,0.34902
0.93244,0.13554,0.1592,0.13603,0.1607,0.13486,0.18014,0.34576,0.17692,0.21144,0.29932,0.34908
0.93256,0.13557,0.15928,0.13606,0.16074,0.13486,0.18016,0.34576,0.17693,0.21145,0.29933,0.34918
0.93267,0.13559,0.15928,0.13609,0.16079,0.13489,0.18017,0.34578,0.17694,0.21166,0.29949,0.34938
0.93278,0.13563,0.15929,0.1361,0.16083,0.13493,0.18018,0.34581,0.17696,0.21171,0.29952,0.34989
0.93289,0.13563,0.1593,0.13612,0.16084,0.13495,0.18019,0.34586,0.17698,0.21179,0.29963,0.35006
0.933,0.1357,0.15933,0.13614,0.16092,0.13497,0.1802,0.34586,0.17701,0.21204,0.29963,0.35029
0.93311,0.13578,0.15936,0.1363,0.16099,0.13505,0.18021,0.34591,0.17701,0.21213,0.29973,0.3503
0.93322,0.13584,0.15938,0.13632,0.16105,0.1351,0.18023,0.34593,0.17702,0.21238,0.29975,0.35031
0.93333,0.13586,0.1594,0.13632,0.16106,0.13511,0.18023,0.34595,0.17705,0.21256,0.29981,0.35033
0.93344,0.13588,0.15941,0.13633,0.16118,0.13511,0.18024,0.34597,0.17706,0.21258,0.29987,0.35056
0.93356,0.13594,0.15942,0.1364,0.16121,0.13517,0.18025,0.34597,0.1771,0.2126,0.29992,0.35062
0.93367,0.13595,0.15943,0.13641,0.16126,0.13518,0.18027,0.34597,0.17714,0.21263,0.29994,0.35105
0.93378,0.13596,0.15957,0.13642,0.16126,0.13518,0.18032,0.346,0.17714,0.21275,0.29996,0.35105
0.93389,0.13607,0.15963,0.13643,0.16126,0.13519,0.18035,0.34601,0.17717,0.21278,0.29997,0.35107
0.934,0.13616,0.15965,0.13648,0.16127,0.13522,0.18036,0.34601,0.17717,0.21294,0.30003,0.35114
0.93411,0.13629,0.1597,0.1365,0.1613,0.13522,0.18038,0.34604,0.17718,0.21297,0.30016,0.35127
0.93422,0.13629,0.15971,0.13653,0.16138,0.13532,0.18038,0.34606,0.1772,0.21306,0.3002,0.35152
0.93433,0.1363,0.15972,0.13653,0.16144,0.13532,0.18039,0.34607,0.17722,0.21306,0.30022,0.35172
0.93444,0.13633,0.15983,0.13654,0.16146,0.13534,0.1804,0.34607,0.17727,0.21315,0.30027,0.35194
0.93456,0.13637,0.15985,0.13654,0.16146,0.13541,0.18045,0.3461,0.17728,0.21317,0.30043,0.352
0.93467,0.13637,0.15995,0.13665,0.16147,0.13543,0.18047,0.34612,0.17737,0.21332,0.30045,0.3522
0.93478,0.13642,0.15996,0.13666,0.1615,0.13545,0.18049,0.34616,0.17742,0.21342,0.3005,0.3522
0.93489,0.13648,0.15997,0.1367,0.16153,0.13547,0.18049,0.34618,0.17746,0.21356,0.30052,0.3522
0.935,0.1366,0.15999,0.13676,0.16157,0.13555,0.1805,0.34619,0.17749,0.21377,0.30074,0.35235
0.93511,0.13665,0.16005,0.13678,0.16159,0.13557,0.1805,0.34619,0.17753,0.21393,0.30076,0.3524
0.93522,0.13671,0.16008,0.13678,0.1616,0.13558,0.1805,0.34622,0.17754,0.21394,0.30088,0.35246
0.93533,0.13673,0.16021,0.1368,0.16161,0.13559,0.18051,0.34625,0.17755,0.21403,0.30094,0.35253
0.93544,0.13677,0.16034,0.13683,0.16163,0.1356,0.18053,0.34625,0.17756,0.21403,0.30102,0.35264
0.93556,0.13679,0.1604,0.13685,0.16163,0.13562,0.18053,0.34626,0.17757,0.21409,0.30102,0.35289
0.93567,0.13679,0.16042,0.13687,0.16184,0.13565,0.18054,0.34627,0.17764,0.21429,0.30121,0.35316
0.93578,0.13681,0.16047,0.13688,0.16188,0.13573,0.18057,0.34629,0.17765,0.21432,0.30122,0.35338
0.93589,0.13685,0.16049,0.13694,0.16189,0.13584,0.18061,0.34631,0.17766,0.21465,0.30127,0.35355
0.936,0.13699,0.16051,0.13694,0.1619,0.13587,0.18062,0.34638,0.17767,0.21469,0.3013,0.35362
0.93611,0.13703,0.16054,0.137,0.16194,0.13605,0.18066,0.34639,0.17769,0.21477,0.30132,0.35372
0.93622,0.13711,0.16065,0.13702,0.16195,0.13608,0.18067,0.34646,0.17771,0.21503,0.30133,0.35441
0.93633,0.13712,0.16067,0.13711,0.16197,0.13611,0.18069,0.34649,0.17776,0.21512,0.30141,0.35446
0.93644,0.13712,0.16069,0.13717,0.16201,0.13616,0.18074,0.34651,0.17777,0.21525,0.30161,0.35446
0.93656,0.13725,0.16072,0.13719,0.16203,0.13618,0.18078,0.34652,0.17778,0.21536,0.30177,0.3546
0.93667,0.13734,0.16073,0.13719,0.16207,0.13625,0.1808,0.34652,0.1778,0.2154,0.30178,0.35471
0.93678,0.13736,0.16081,0.13722,0.16214,0.13627,0.18081,0.34665,0.17784,0.21566,0.30181,0.35483
0.93689,0.13739,0.16082,0.13734,0.16223,0.13633,0.18082,0.34666,0.17788,0.21571,0.30182,0.35488
0.937,0.13742,0.16086,0.13738,0.16224,0.13635,0.18083,0.34666,0.17791,0.21576,0.30187,0.35494
0.93711,0.13744,0.16086,0.13747,0.16225,0.13639,0.18083,0.34669,0.17792,0.21577,0.3019,0.35535
0.93722,0.13753,0.16091,0.13749,0.16229,0.13643,0.18084,0.34669,0.17799,0.21578,0.30193,0.35557
0.93733,0.13753,0.16097,0.13752,0.16232,0.13645,0.18086,0.34675,0.178,0.21593,0.30202,0.35568
0.93744,0.13756,0.16116,0.13753,0.16234,0.13645,0.18087,0.34675,0.17804,0.21597,0.30203,0.35596
0.93756,0.13758,0.16121,0.13754,0.16237,0.13649,0.18088,0.34675,0.17809,0.21603,0.3023,0.3561
0.93767,0.13761,0.16134,0.13758,0.1624,0.13652,0.18088,0.34678,0.17813,0.21604,0.30231,0.35623
0.93778,0.13766,0.16145,0.1376,0.1624,0.13668,0.18089,0.34678,0.17814,0.21609,0.30244,0.35625
0.93789,0.13767,0.16146,0.13764,0.16241,0.13674,0.18092,0.34679,0.17826,0.2161,0.30246,0.35635
0.938,0.13776,0.16151,0.13764,0.16247,0.13679,0.18092,0.34679,0.17828,0.21614,0.30252,0.35673
0.93811,0.13778,0.16153,0.13766,0.16247,0.1368,0.18093,0.34681,0.17831,0.21619,0.30253,0.35683
0.93822,0.13781,0.16153,0.1377,0.16257,0.13681,0.18093,0.34681,0.17832,0.21621,0.30266,0.35683
0.93833,0.13784,0.16154,0.13771,0.16261,0.13684,0.18093,0.34681,0.17835,0.21645,0.30267,0.35689
0.93844,0.13786,0.16163,0.13779,0.16264,0.1369,0.18098,0.34685,0.17837,0.21659,0.30277,0.3571
0.93856,0.13787,0.16169,0.13782,0.16266,0.13696,0.181,0.34697,0.17838,0.21699,0.30281,0.35727
0.93867,0.1379,0.16172,0.13783,0.16267,0.137,0.18101,0.34697,0.17839,0.21708,0.30284,0.35818
0.93878,0.13791,0.16172,0.13792,0.16268,0.13701,0.18104,0.34697,0.17841,0.2172,0.30285,0.35825
0.93889,0.13792,0.16176,0.138,0.16276,0.13703,0.18107,0.34697,0.17843,0.21725,0.303,0.35844
0.939,0.13792,0.16178,0.13802,0.16277,0.13706,0.18107,0.347,0.17847,0.2173,0.30316,0.35866
0.93911,0.13792,0.1618,0.13806,0.16281,0.13707,0.18107,0.347,0.17847,0.21735,0.30322,0.35872
0.93922,0.13804,0.16193,0.13811,0.16284,0.1372,0.18108,0.34701,0.17851,0.21735,0.30336,0.35879
0.93933,0.13806,0.16194,0.13813,0.16285,0.13728,0.1811,0.34701,0.17852,0.2174,0.30345,0.35881
0.93944,0.13815,0.16205,0.13817,0.16287,0.13732,0.18112,0.34702,0.17853,0.21742,0.30358,0.35891
0.93956,0.13817,0.1621,0.13818,0.16291,0.13736,0.18113,0.34702,0.17857,0.21754,0.30361,0.35892
0.93967,0.13819,0.16232,0.13825,0.16296,0.13744,0.18114,0.34703,0.17862,0.21761,0.30377,0.35899
0.93978,0.1382,0.16237,0.13834,0.16304,0.13746,0.18115,0.34703,0.17865,0.21764,0.30389,0.3592
0.93989,0.13827,0.16246,0.13835,0.16306,0.13748,0.18115,0.34707,0.17871,0.21767,0.30411,0.35997
0.94,0.13839,0.16249,0.13836,0.16322,0.13754,0.18115,0.34708,0.17873,0.2177,0.30424,0.36004
0.94011,0.13843,0.1625,0.13841,0.16325,0.13754,0.18116,0.3471,0.17874,0.218,0.30446,0.36039
0.94022,0.13852,0.16253,0.13846,0.16325,0.13755,0.18118,0.34713,0.17875,0.21812,0.30454,0.36049
0.94033,0.13856,0.16256,0.13852,0.16328,0.13759,0.1812,0.34714,0.17888,0.21845,0.30468,0.36056
0.94044,0.13891,0.16264,0.13868,0.16328,0.1376,0.18124,0.34714,0.17888,0.21851,0.30469,0.36065
0.94056,0.13901,0.16271,0.13873,0.16331,0.13761,0.18126,0.34715,0.1789,0.21863,0.30473,0.36079
0.94067,0.13904,0.16276,0.13879,0.16339,0.13766,0.18127,0.34716,0.17894,0.21868,0.30477,0.36094
0.94078,0.13905,0.16288,0.13883,0.16344,0.1377,0.18128,0.34717,0.17895,0.21883,0.3048,0.36096
0.94089,0.13907,0.16301,0.13894,0.16349,0.13774,0.18129,0.34722,0.179,0.21893,0.30499,0.36106
0.941,0.13907,0.16307,0.13896,0.16357,0.13775,0.1813,0.34726,0.179,0.21896,0.30502,0.36165
0.94111,0.13914,0.16311,0.13898,0.16361,0.13776,0.1813,0.34728,0.17902,0.21908,0.30519,0.36177
0.94122,0.13918,0.16314,0.13899,0.16364,0.13777,0.18131,0.34728,0.17903,0.21915,0.30542,0.36181
0.94133,0.13923,0.16316,0.139,0.16367,0.1378,0.18142,0.34729,0.17906,0.21933,0.30571,0.3621
0.94144,0.13925,0.16324,0.13903,0.1637,0.13781,0.18143,0.3473,0.1791,0.21951,0.30571,0.36223
0.94156,0.13927,0.1633,0.13904,0.16376,0.13782,0.18144,0.34739,0.1791,0.21957,0.30576,0.36231
0.94167,0.13928,0.16334,0.13909,0.16382,0.13787,0.18148,0.34741,0.17913,0.21962,0.3059,0.36235
0.94178,0.13937,0.16338,0.13941,0.16386,0.13787,0.18148,0.34741,0.17914,0.2198,0.30592,0.36236
0.94189,0.13941,0.16348,0.13945,0.16387,0.13793,0.18148,0.34742,0.17917,0.21982,0.30594,0.3624
0.942,0.13945,0.16353,0.13946,0.16394,0.13798,0.18149,0.34742,0.17927,0.21983,0.30598,0.36244
0.94211,0.13949,0.1636,0.13947,0.16397,0.13799,0.18158,0.34742,0.17927,0.21984,0.30601,0.36256
0.94222,0.1395,0.16386,0.13948,0.16399,0.13807,0.18161,0.34742,0.17929,0.21987,0.30604,0.36257
0.94233,0.13954,0.16386,0.13951,0.16399,0.1381,0.18163,0.34744,0.17934,0.22022,0.30606,0.36261
0.94244,0.13955,0.16386,0.13955,0.16408,0.1381,0.18163,0.34746,0.17943,0.22022,0.30619,0.36277
0.94256,0.13961,0.16388,0.13957,0.16419,0.13812,0.18164,0.34746,0.17953,0.22025,0.30625,0.36291
0.94267,0.13961,0.16393,0.13966,0.16432,0.13814,0.18164,0.34747,0.17955,0.22034,0.30642,0.36294
0.94278,0.13977,0.16395,0.13977,0.16433,0.13815,0.18164,0.34749,0.17958,0.22061,0.30656,0.36313
0.94289,0.13986,0.164,0.1398,0.16447,0.13816,0.18166,0.34749,0.17962,0.22071,0.30659,0.36328
0.943,0.13991,0.16401,0.13983,0.1645,0.13817,0.18166,0.34751,0.17963,0.22074,0.30663,0.36336
0.94311,0.13992,0.16411,0.13987,0.1645,0.13817,0.18166,0.34752,0.17963,0.22086,0.30665,0.36349
0.94322,0.13994,0.1643,0.13992,0.16457,0.13819,0.18167,0.34753,0.17963,0.22088,0.3067,0.36365
0.94333,0.14015,0.16433,0.13995,0.16462,0.13822,0.18169,0.34756,0.17965,0.22089,0.30719,0.36401
0.94344,0.14016,0.16434,0.13998,0.1647,0.13826,0.18169,0.34756,0.17967,0.22095,0.30725,0.36425
0.94356,0.1403,0.16441,0.14005,0.16471,0.13827,0.1817,0.34761,0.17969,0.22095,0.30734,0.36466
0.94367,0.14031,0.16441,0.14009,0.16477,0.13836,0.18172,0.34761,0.17969,0.22107,0.30739,0.36474
0.94378,0.1404,0.16448,0.14015,0.1648,0.13837,0.18172,0.34762,0.17971,0.22107,0.30751,0.36489
0.94389,0.14044,0.16454,0.14019,0.16484,0.13837,0.18175,0.34763,0.17971,0.2212,0.30763,0.36496
0.944,0.14062,0.16456,0.14041,0.16484,0.13839,0.18175,0.34765,0.17971,0.22124,0.30768,0.36504
0.94411,0.14066,0.16457,0.14049,0.16485,0.13841,0.18177,0.3477,0.17973,0.22128,0.30774,0.36513
0.94422,0.14069,0.16459,0.14054,0.16489,0.13848,0.18181,0.3477,0.17976,0.22128,0.30778,0.36562
0.94433,0.14069,0.16473,0.14069,0.16498,0.1385,0.18182,0.34778,0.1798,0.22129,0.30789,0.36563
0.94444,0.14074,0.16478,0.14069,0.16502,0.1385,0.18184,0.3478,0.1798,0.22135,0.30795,0.36565
0.94456,0.14075,0.16483,0.14073,0.1653,0.13854,0.18185,0.34783,0.17983,0.22139,0.30795,0.36571
0.94467,0.14076,0.16491,0.14075,0.16531,0.13856,0.18187,0.34783,0.17991,0.22146,0.30799,0.36572
0.94478,0.14082,0.16495,0.14079,0.16533,0.13856,0.18187,0.34784,0.17998,0.2216,0.30803,0.36596
0.94489,0.14082,0.16495,0.14086,0.16537,0.13858,0.18192,0.34786,0.17999,0.2216,0.30808,0.36601
0.945,0.14085,0.16505,0.14092,0.16538,0.13861,0.18194,0.34786,0.17999,0.22167,0.30808,0.36603
0.94511,0.14091,0.16513,0.14092,0.16547,0.13866,0.18194,0.34787,0.18018,0.22176,0.30834,0.36608
0.94522,0.14096,0.16515,0.14093,0.16547,0.1387,0.18194,0.34789,0.1802,0.22184,0.30843,0.36648
0.94533,0.14113,0.16523,0.14097,0.16548,0.13876,0.18199,0.3479,0.18021,0.22192,0.30845,0.36687
0.94544,0.14121,0.16525,0.14102,0.16552,0.13878,0.182,0.34799,0.18024,0.22211,0.30884,0.36691
0.94556,0.14122,0.16539,0.14107,0.16555,0.13889,0.18203,0.34801,0.18029,0.22248,0.30889,0.36692
0.94567,0.14125,0.1654,0.1411,0.16556,0.1389,0.18203,0.34804,0.18038,0.22248,0.30916,0.36693
0.94578,0.1413,0.16547,0.14124,0.16558,0.13891,0.18208,0.34804,0.18041,0.22261,0.30932,0.36711
0.94589,0.14132,0.16567,0.14125,0.16561,0.13893,0.18209,0.34807,0.18045,0.22262,0.30952,0.36744
0.946,0.14142,0.16574,0.14133,0.16572,0.13901,0.1821,0.34807,0.18046,0.22275,0.30958,0.3675
0.94611,0.14153,0.16575,0.14136,0.16578,0.13901,0.18215,0.34808,0.18046,0.22296,0.3096,0.36761
0.94622,0.14154,0.16576,0.14151,0.16578,0.13903,0.18215,0.34813,0.18051,0.22296,0.30965,0.36766
0.94633,0.14161,0.16579,0.14152,0.16595,0.13905,0.18217,0.34814,0.18057,0.22306,0.30965,0.36792
0.94644,0.14161,0.16582,0.14153,0.16601,0.13907,0.18219,0.34816,0.18064,0.22309,0.30974,0.36812
0.94656,0.14166,0.16597,0.14154,0.16609,0.13911,0.18221,0.34817,0.18065,0.22336,0.30981,0.36817
0.94667,0.14167,0.166,0.14161,0.16629,0.13914,0.18221,0.34817,0.18072,0.2235,0.30995,0.36821
0.94678,0.1417,0.16613,0.14164,0.16629,0.13915,0.18222,0.34817,0.18076,0.22352,0.31018,0.36821
0.94689,0.1418,0.16617,0.14172,0.16638,0.13917,0.18223,0.34818,0.18081,0.22397,0.31063,0.36824
0.947,0.1418,0.16622,0.14173,0.16647,0.13918,0.18225,0.34821,0.18082,0.22413,0.31063,0.36835
0.94711,0.14184,0.16625,0.14175,0.16648,0.13919,0.18226,0.34822,0.18084,0.22414,0.31063,0.36842
0.94722,0.14193,0.16631,0.14178,0.16648,0.13921,0.18228,0.34822,0.18088,0.2242,0.31072,0.36847
0.94733,0.14194,0.16632,0.14179,0.16652,0.13926,0.18229,0.34823,0.1809,0.22425,0.31074,0.3686
0.94744,0.14197,0.1664,0.14184,0.16653,0.13944,0.1823,0.34828,0.18093,0.2244,0.31124,0.36863
0.94756,0.14205,0.16641,0.14196,0.16657,0.13951,0.18237,0.3483,0.18095,0.2244,0.31131,0.36882
0.94767,0.14217,0.16653,0.14198,0.16658,0.13958,0.1824,0.34831,0.18096,0.22468,0.31139,0.36891
0.94778,0.14218,0.1666,0.14207,0.16665,0.13959,0.18241,0.34831,0.18096,0.22472,0.31189,0.36923
0.94789,0.14227,0.16667,0.1421,0.16667,0.13968,0.18241,0.34831,0.18103,0.22502,0.31195,0.3696
0.948,0.14231,0.16671,0.1421,0.1667,0.13971,0.18241,0.34841,0.18104,0.22505,0.31202,0.36964
0.94811,0.14233,0.16673,0.14221,0.1667,0.13975,0.18243,0.34843,0.18109,0.22511,0.31224,0.36964
0.94822,0.14233,0.16675,0.14233,0.16694,0.1398,0.18245,0.34843,0.18112,0.22533,0.31226,0.36967
0.94833,0.14237,0.16681,0.14235,0.16695,0.13985,0.18246,0.34844,0.18113,0.22547,0.31232,0.36982
0.94844,0.14243,0.16682,0.14237,0.16698,0.13987,0.18255,0.34845,0.18114,0.22549,0.31245,0.37007
0.94856,0.14253,0.1669,0.14239,0.16711,0.13996,0.1826,0.34845,0.18117,0.22553,0.3126,0.37054
0.94867,0.14271,0.16695,0.14244,0.16712,0.13996,0.1826,0.34847,0.18118,0.22561,0.31326,0.3707
0.94878,0.14279,0.16703,0.14245,0.1672,0.13997,0.18262,0.34851,0.1812,0.2257,0.31332,0.37072
0.94889,0.14287,0.16705,0.14247,0.16724,0.13997,0.18262,0.34854,0.1812,0.22578,0.31339,0.37089
0.949,0.14291,0.1671,0.14257,0.16729,0.14001,0.18264,0.34855,0.18123,0.22582,0.31367,0.37096
0.94911,0.14295,0.16713,0.14264,0.16741,0.14006,0.18266,0.34857,0.18124,0.22595,0.31402,0.37102
0.94922,0.14308,0.16722,0.14272,0.16744,0.14008,0.18269,0.34858,0.18125,0.22599,0.3142,0.37116
0.94933,0.14309,0.16726,0.14284,0.16746,0.14009,0.1827,0.3486,0.18126,0.22619,0.31424,0.37124
0.94944,0.14319,0.16727,0.14286,0.16749,0.14019,0.18277,0.3486,0.1813,0.22639,0.31457,0.37127
0.94956,0.14324,0.16731,0.14287,0.16751,0.14022,0.18279,0.34863,0.18131,0.22641,0.31474,0.3713
0.94967,0.14336,0.16744,0.14289,0.16757,0.14024,0.1828,0.34865,0.18136,0.2265,0.31477,0.37131
0.94978,0.14338,0.16745,0.14296,0.16762,0.14026,0.18284,0.34866,0.18146,0.22655,0.3149,0.37137
0.94989,0.14339,0.16748,0.14308,0.16772,0.14026,0.18285,0.34866,0.18149,0.22687,0.31504,0.3714
0.95,0.14344,0.16752,0.14309,0.16774,0.14029,0.18286,0.34868,0.1815,0.2269,0.31513,0.3714
0.95011,0.14361,0.16757,0.14313,0.16783,0.14034,0.1829,0.34869,0.18153,0.22692,0.31535,0.37185
0.95022,0.14374,0.16767,0.14315,0.16795,0.14036,0.18293,0.34878,0.18154,0.22711,0.31539,0.37191
0.95033,0.14382,0.16769,0.14317,0.16797,0.14056,0.18296,0.34878,0.1816,0.22711,0.31562,0.37223
0.95044,0.14383,0.16776,0.14323,0.16802,0.14059,0.183,0.3488,0.1816,0.22718,0.31567,0.37236
0.95056,0.14389,0.16779,0.14323,0.16804,0.1406,0.18303,0.34882,0.18161,0.22721,0.31568,0.37236
0.95067,0.14407,0.1678,0.1433,0.1681,0.14061,0.18304,0.34885,0.18161,0.22728,0.31581,0.37251
0.95078,0.14408,0.16786,0.14335,0.16817,0.14061,0.18307,0.34888,0.18165,0.22732,0.31628,0.37256
0.95089,0.14415,0.16793,0.14339,0.16831,0.14067,0.18311,0.34894,0.18175,0.22736,0.31649,0.37258
0.951,0.14424,0.16798,0.14341,0.16836,0.1407,0.18315,0.34896,0.18176,0.22739,0.31655,0.37273
0.95111,0.1443,0.16801,0.14343,0.16839,0.14082,0.18319,0.34897,0.18176,0.22742,0.31684,0.37277
0.95122,0.14436,0.16802,0.14355,0.1684,0.14082,0.18321,0.349,0.1818,0.22743,0.31692,0.37291
0.95133,0.14443,0.16803,0.14357,0.16844,0.14088,0.18327,0.349,0.1818,0.22744,0.31729,0.37312
0.95144,0.14444,0.16805,0.1436,0.16856,0.14093,0.18328,0.34901,0.18186,0.22745,0.31752,0.37315
0.95156,0.14449,0.16806,0.1436,0.16862,0.14093,0.18335,0.34907,0.18187,0.22754,0.31761,0.37327
0.95167,0.14471,0.16806,0.14365,0.16864,0.14098,0.18337,0.34914,0.18193,0.22767,0.31763,0.37336
0.95178,0.14472,0.16809,0.14373,0.16884,0.14102,0.18337,0.34914,0.18197,0.22779,0.31793,0.37338
0.95189,0.14475,0.16814,0.14377,0.16888,0.14107,0.18338,0.34916,0.18197,0.22781,0.31827,0.37342
0.952,0.14482,0.16818,0.14377,0.16897,0.14108,0.18339,0.34916,0.18199,0.22793,0.3186,0.37364
0.95211,0.14487,0.16828,0.14378,0.16904,0.14111,0.18339,0.34918,0.182,0.22807,0.31861,0.37403
0.95222,0.14493,0.16835,0.14393,0.16906,0.14115,0.18341,0.34921,0.18202,0.22809,0.31869,0.37433
0.95233,0.14493,0.16836,0.14395,0.16912,0.14124,0.18342,0.34921,0.18211,0.22819,0.31869,0.37471
0.95244,0.14506,0.16838,0.14402,0.16931,0.14125,0.18351,0.34922,0.18213,0.22823,0.31871,0.37487
0.95256,0.14506,0.16842,0.14403,0.16931,0.14127,0.18352,0.34923,0.18213,0.22823,0.31885,0.3749
0.95267,0.14516,0.16859,0.14404,0.16938,0.14131,0.18355,0.34924,0.18218,0.22826,0.31892,0.37493
0.95278,0.14518,0.16859,0.14408,0.16938,0.14144,0.18357,0.34925,0.18224,0.22829,0.31901,0.37497
0.95289,0.14522,0.16869,0.14413,0.16947,0.14146,0.18358,0.34927,0.18228,0.22834,0.31908,0.37505
0.953,0.14524,0.16873,0.14415,0.16956,0.14149,0.1836,0.34927,0.18229,0.22861,0.31923,0.37514
0.95311,0.14531,0.16886,0.14417,0.1696,0.1415,0.18361,0.34935,0.18231,0.22863,0.31923,0.37535
0.95322,0.14534,0.16886,0.14419,0.16962,0.14151,0.18363,0.34936,0.18232,0.22871,0.31935,0.37562
0.95333,0.14545,0.16891,0.14422,0.16963,0.14152,0.18364,0.34942,0.18234,0.22873,0.31943,0.37626
0.95344,0.14547,0.16895,0.1443,0.16978,0.14155,0.18365,0.34947,0.18236,0.229,0.31949,0.37669
0.95356,0.14548,0.1691,0.14434,0.16979,0.1416,0.18368,0.34947,0.18239,0.229,0.31957,0.37693
0.95367,0.1455,0.16937,0.14434,0.16983,0.14162,0.18369,0.34948,0.1824,0.22902,0.31962,0.37696
0.95378,0.14552,0.16943,0.14434,0.17001,0.14165,0.18369,0.34949,0.18241,0.22913,0.31971,0.37705
0.95389,0.14555,0.16944,0.14441,0.17009,0.14167,0.1837,0.3495,0.18249,0.22923,0.31983,0.37728
0.954,0.14556,0.16946,0.14443,0.17011,0.14167,0.18375,0.3495,0.1825,0.22959,0.31985,0.37746
0.95411,0.14562,0.16947,0.1445,0.17021,0.14185,0.18376,0.34952,0.18255,0.22966,0.31994,0.37759
0.95422,0.14563,0.16965,0.14456,0.17031,0.14187,0.18376,0.34954,0.18255,0.22984,0.31995,0.37776
0.95433,0.14571,0.16965,0.14458,0.17037,0.14193,0.18378,0.34955,0.18257,0.2299,0.32058,0.378
0.95444,0.14574,0.16968,0.14459,0.17039,0.14196,0.18378,0.34957,0.18263,0.22993,0.32071,0.37859
0.95456,0.14576,0.16984,0.14463,0.17041,0.14197,0.18379,0.34963,0.18263,0.23003,0.3208,0.37892
0.95467,0.14576,0.16985,0.14464,0.17049,0.14207,0.18381,0.34967,0.18265,0.23009,0.32122,0.37923
0.95478,0.14578,0.16992,0.14469,0.17055,0.14213,0.18382,0.34967,0.18266,0.23014,0.32122,0.37935
0.95489,0.14579,0.16993,0.14484,0.17057,0.14214,0.18387,0.34967,0.18267,0.23016,0.32148,0.37941
0.955,0.14592,0.16994,0.14493,0.17064,0.14224,0.18393,0.3497,0.18274,0.23024,0.32173,0.37945
0.95511,0.14594,0.16998,0.14517,0.17065,0.14225,0.18393,0.34971,0.18279,0.23047,0.32188,0.37947
0.95522,0.14601,0.17007,0.14519,0.17073,0.14229,0.18394,0.34971,0.18284,0.23048,0.32192,0.37953
0.95533,0.14616,0.17009,0.1452,0.17074,0.1423,0.18395,0.34971,0.18285,0.23049,0.32195,0.37962
0.95544,0.14621,0.1703,0.14521,0.17081,0.14242,0.18397,0.34972,0.18287,0.23068,0.32202,0.37979
0.95556,0.14624,0.17034,0.14524,0.17094,0.14243,0.18403,0.34974,0.18288,0.23069,0.32204,0.3799
0.95567,0.1463,0.17047,0.14547,0.17096,0.14243,0.18403,0.34977,0.18294,0.23089,0.32213,0.38002
0.95578,0.14631,0.17051,0.14552,0.17096,0.14243,0.18406,0.34977,0.18294,0.23118,0.32251,0.38015
0.95589,0.14644,0.17052,0.14552,0.17097,0.14245,0.18407,0.34977,0.18302,0.23155,0.323,0.38051
0.956,0.1465,0.17061,0.14559,0.17098,0.14256,0.18409,0.3498,0.18302,0.23161,0.32301,0.3806
0.95611,0.14655,0.17064,0.14581,0.17104,0.14256,0.18413,0.34983,0.18306,0.2318,0.32301,0.38071
0.95622,0.14658,0.17065,0.14584,0.1711,0.14257,0.18414,0.34985,0.18308,0.23188,0.32307,0.38072
0.95633,0.14664,0.17069,0.14591,0.17118,0.14259,0.18414,0.34986,0.18319,0.232,0.32316,0.38093
0.95644,0.14669,0.17071,0.14593,0.1712,0.14261,0.18415,0.3499,0.18321,0.23202,0.32318,0.38095
0.95656,0.14672,0.17075,0.146,0.17129,0.14264,0.1842,0.3499,0.18322,0.23211,0.32336,0.38198
0.95667,0.14687,0.17075,0.14608,0.17134,0.14266,0.18424,0.34993,0.18327,0.23229,0.32352,0.3821
0.95678,0.14688,0.17084,0.14614,0.17137,0.14268,0.18424,0.34998,0.1833,0.23252,0.32371,0.38214
0.95689,0.14694,0.17093,0.14615,0.17147,0.14276,0.18425,0.35002,0.18334,0.23258,0.32389,0.38234
0.957,0.14698,0.17093,0.14616,0.17154,0.14283,0.18433,0.3501,0.18336,0.23271,0.3239,0.38269
0.95711,0.14713,0.17094,0.14624,0.17164,0.14285,0.18436,0.35016,0.18338,0.23281,0.32429,0.38299
0.95722,0.14723,0.17112,0.14629,0.1717,0.14293,0.18438,0.35021,0.18339,0.23283,0.32433,0.38308
0.95733,0.14724,0.17116,0.1464,0.17173,0.14297,0.18442,0.35021,0.18344,0.23296,0.32436,0.38318
0.95744,0.14726,0.17119,0.14655,0.17176,0.14299,0.18443,0.35023,0.18347,0.23301,0.32439,0.38342
0.95756,0.14732,0.17124,0.14656,0.17185,0.14302,0.18445,0.35023,0.18347,0.23317,0.3246,0.38348
0.95767,0.14736,0.17131,0.1467,0.17192,0.14315,0.18448,0.35024,0.18353,0.23334,0.32471,0.3835
0.95778,0.14749,0.17136,0.14673,0.17196,0.14317,0.18452,0.35027,0.18353,0.23336,0.32479,0.38361
0.95789,0.14754,0.17142,0.14675,0.17198,0.1432,0.18456,0.3503,0.18357,0.23342,0.32506,0.38382
0.958,0.14775,0.17147,0.14682,0.17206,0.14338,0.18457,0.35034,0.1836,0.23346,0.32554,0.38427
0.95811,0.14776,0.17147,0.1469,0.1721,0.14341,0.18458,0.35035,0.18362,0.23373,0.32583,0.38465
0.95822,0.14779,0.17154,0.14696,0.17214,0.14346,0.18459,0.35041,0.18364,0.23374,0.32591,0.38467
0.95833,0.14784,0.17156,0.14698,0.17217,0.1435,0.18467,0.35041,0.18374,0.23398,0.32629,0.38477
0.95844,0.14788,0.17157,0.14711,0.17248,0.14352,0.18469,0.35049,0.18376,0.23419,0.32634,0.38485
0.95856,0.14792,0.17165,0.14718,0.17251,0.14352,0.18471,0.35049,0.18377,0.23468,0.32686,0.38505
0.95867,0.14795,0.17167,0.14723,0.17252,0.14361,0.18472,0.35051,0.18379,0.2347,0.32715,0.38507
0.95878,0.148,0.17196,0.14732,0.17256,0.14363,0.18473,0.35056,0.18384,0.23486,0.32744,0.38535
0.95889,0.14808,0.17202,0.14742,0.17262,0.14363,0.18474,0.35059,0.18386,0.23495,0.32748,0.38557
0.959,0.14808,0.17203,0.14748,0.17265,0.14366,0.18478,0.3506,0.18387,0.23518,0.32769,0.38628
0.95911,0.1481,0.17226,0.14752,0.17286,0.14377,0.1848,0.35061,0.18387,0.23523,0.32791,0.38634
0.95922,0.14812,0.17238,0.14763,0.17308,0.14378,0.18482,0.35069,0.18392,0.23602,0.32796,0.38645
0.95933,0.14813,0.17241,0.14768,0.17314,0.14384,0.18484,0.35073,0.18392,0.23603,0.32814,0.38659
0.95944,0.14824,0.1726,0.14768,0.17324,0.14384,0.18487,0.35074,0.18396,0.23603,0.32817,0.3869
0.95956,0.14833,0.17271,0.14787,0.17327,0.14385,0.18487,0.35083,0.18403,0.23634,0.32826,0.38701
0.95967,0.14835,0.17272,0.14788,0.17333,0.14392,0.18489,0.35087,0.18405,0.23671,0.32828,0.38743
0.95978,0.14848,0.1728,0.14791,0.17334,0.14393,0.1849,0.35091,0.18407,0.23693,0.32834,0.38745
0.95989,0.14852,0.17289,0.14811,0.17342,0.14394,0.18494,0.35093,0.18415,0.23709,0.32837,0.38773
0.96,0.14884,0.17291,0.14823,0.17345,0.14399,0.18498,0.35094,0.18426,0.23736,0.32844,0.3883
0.96011,0.14885,0.17293,0.14828,0.17352,0.14404,0.18498,0.35094,0.18438,0.23754,0.32852,0.38879
0.96022,0.14913,0.173,0.14836,0.17374,0.14408,0.18499,0.35099,0.18444,0.23754,0.32857,0.38896
0.96033,0.14922,0.17319,0.14849,0.17393,0.14413,0.18501,0.35102,0.18444,0.23775,0.32879,0.38897
0.96044,0.14922,0.17328,0.14856,0.17393,0.1442,0.18501,0.35103,0.18447,0.23798,0.32879,0.38912
0.96056,0.14925,0.17334,0.14862,0.17395,0.14421,0.18501,0.35109,0.18448,0.23798,0.32892,0.38999
0.96067,0.14928,0.17334,0.14863,0.17396,0.14422,0.18504,0.3511,0.18451,0.23802,0.32897,0.39001
0.96078,0.14936,0.17342,0.14868,0.17398,0.14423,0.18505,0.35111,0.18452,0.23813,0.32898,0.39023
0.96089,0.14938,0.17365,0.1488,0.1741,0.14427,0.18505,0.35112,0.1846,0.23832,0.3291,0.39027
0.961,0.1494,0.17372,0.14883,0.17413,0.14429,0.18506,0.35119,0.18462,0.23832,0.32925,0.39143
0.96111,0.14949,0.17373,0.14892,0.17419,0.1443,0.1851,0.3512,0.18468,0.23845,0.32955,0.39144
0.96122,0.14954,0.17376,0.1491,0.17423,0.14436,0.1851,0.35125,0.18469,0.23862,0.32971,0.39174
0.96133,0.14967,0.17377,0.14914,0.17423,0.14449,0.18512,0.35127,0.18472,0.23867,0.32987,0.39182
0.96144,0.14973,0.17383,0.14931,0.17424,0.14462,0.18514,0.3513,0.18477,0.23868,0.32993,0.39189
0.96156,0.14974,0.17383,0.1494,0.17448,0.14465,0.18518,0.35132,0.18479,0.2388,0.33009,0.39217
0.96167,0.14976,0.17402,0.14941,0.17451,0.14469,0.18528,0.35135,0.1848,0.23884,0.33014,0.39228
0.96178,0.14978,0.17407,0.14949,0.17452,0.14493,0.18529,0.35138,0.18487,0.23912,0.33031,0.39277
0.96189,0.14979,0.17408,0.14951,0.17468,0.14494,0.1853,0.35143,0.1849,0.23919,0.33042,0.39277
0.962,0.14983,0.17422,0.14961,0.17475,0.14497,0.18533,0.35145,0.18494,0.23928,0.33104,0.39294
0.96211,0.14986,0.17431,0.14975,0.17497,0.14512,0.18536,0.35146,0.18497,0.2393,0.33105,0.39323
0.96222,0.14988,0.17432,0.14976,0.17498,0.14514,0.18537,0.35151,0.18497,0.23951,0.33124,0.39366
0.96233,0.15,0.17437,0.14978,0.17512,0.14529,0.18542,0.35156,0.18497,0.2396,0.33131,0.39401
0.96244,0.1501,0.17439,0.14979,0.17512,0.14532,0.18547,0.35158,0.18509,0.23961,0.33138,0.39429
0.96256,0.15012,0.17441,0.14986,0.17515,0.14538,0.18548,0.35165,0.18511,0.23997,0.33164,0.39448
0.96267,0.15017,0.17454,0.15006,0.17526,0.14539,0.18552,0.35165,0.1853,0.24038,0.3319,0.39457
0.96278,0.15018,0.17454,0.15021,0.17527,0.14541,0.18552,0.35167,0.18531,0.24039,0.3325,0.39464
0.96289,0.1502,0.17464,0.15029,0.17529,0.14544,0.18553,0.35167,0.1854,0.24046,0.33253,0.39476
0.963,0.1502,0.17471,0.15032,0.17537,0.14548,0.18553,0.35168,0.1854,0.2406,0.33262,0.39555
0.96311,0.15022,0.17476,0.15036,0.1754,0.14553,0.18555,0.35173,0.18542,0.24083,0.33283,0.39588
0.96322,0.15023,0.17487,0.15037,0.17545,0.14558,0.18555,0.35175,0.18545,0.24094,0.33296,0.39592
0.96333,0.15024,0.17503,0.15058,0.17552,0.14562,0.18555,0.35175,0.18546,0.24121,0.33316,0.39624
0.96344,0.15057,0.17505,0.1506,0.17552,0.14562,0.18555,0.3518,0.18556,0.24147,0.33323,0.39628
0.96356,0.15066,0.17515,0.1506,0.17554,0.14575,0.18557,0.35181,0.18559,0.24178,0.33341,0.39635
0.96367,0.15068,0.17528,0.15066,0.17561,0.14577,0.18561,0.35182,0.1856,0.24178,0.33344,0.3964
0.96378,0.15068,0.17529,0.15067,0.17565,0.14579,0.18561,0.35184,0.1856,0.2421,0.33356,0.39643
0.96389,0.1507,0.17529,0.15079,0.17566,0.1458,0.18562,0.35188,0.18567,0.24268,0.33362,0.39683
0.964,0.15071,0.17532,0.15085,0.17566,0.1458,0.18571,0.35189,0.18568,0.24268,0.33489,0.39689
0.96411,0.15072,0.17535,0.15091,0.17577,0.14582,0.18576,0.35194,0.1857,0.24274,0.33491,0.3969
0.96422,0.15074,0.17537,0.151,0.17578,0.14584,0.18579,0.35196,0.18573,0.24286,0.33506,0.39692
0.96433,0.15077,0.1754,0.151,0.17582,0.14591,0.18581,0.35198,0.18577,0.24286,0.33534,0.39706
0.96444,0.15083,0.17544,0.15111,0.17595,0.14593,0.18582,0.35198,0.18606,0.24289,0.3357,0.39744
0.96456,0.15093,0.17559,0.15117,0.17602,0.14599,0.18582,0.3521,0.18608,0.24292,0.33578,0.39748
0.96467,0.15104,0.1756,0.15118,0.17619,0.14601,0.18586,0.35214,0.1861,0.24308,0.33579,0.39763
0.96478,0.15105,0.17564,0.15122,0.17619,0.14604,0.18587,0.35215,0.18613,0.24319,0.33654,0.39782
0.96489,0.15135,0.17567,0.15124,0.17625,0.14612,0.18588,0.35217,0.18614,0.24328,0.33668,0.39782
0.965,0.15138,0.17588,0.15127,0.17634,0.14631,0.18589,0.35221,0.18614,0.24375,0.3373,0.39853
0.96511,0.15163,0.17606,0.15133,0.17636,0.14648,0.18591,0.35222,0.18615,0.24383,0.33734,0.39865
0.96522,0.15168,0.17607,0.15136,0.17648,0.14651,0.18591,0.35223,0.18626,0.24404,0.33756,0.39884
0.96533,0.15171,0.1762,0.15139,0.17652,0.14656,0.18592,0.35226,0.18632,0.24414,0.33769,0.3998
0.96544,0.15172,0.17634,0.1515,0.17663,0.14658,0.18593,0.35233,0.18639,0.24426,0.33783,0.3998
0.96556,0.15172,0.17639,0.15151,0.17676,0.14663,0.18594,0.35237,0.18641,0.24438,0.33806,0.40032
0.96567,0.15175,0.17656,0.15153,0.17681,0.14674,0.18594,0.35245,0.18646,0.24454,0.3382,0.40146
0.96578,0.15183,0.17659,0.15154,0.17691,0.14676,0.186,0.35249,0.18654,0.24458,0.33826,0.40154
0.96589,0.15189,0.17672,0.15169,0.17694,0.14679,0.18601,0.35249,0.18655,0.24477,0.33872,0.4016
0.966,0.15189,0.17703,0.15171,0.17712,0.14684,0.18601,0.35252,0.18655,0.24492,0.33876,0.40185
0.96611,0.15196,0.17706,0.15176,0.17734,0.14686,0.18602,0.35254,0.18655,0.245,0.33883,0.40194
0.96622,0.15202,0.17729,0.15181,0.17743,0.14686,0.18603,0.35255,0.18663,0.24511,0.33916,0.40208
0.96633,0.15205,0.17742,0.15184,0.17747,0.14688,0.18603,0.35256,0.18673,0.24516,0.33916,0.40217
0.96644,0.15209,0.17746,0.15185,0.17753,0.14691,0.18604,0.35261,0.18676,0.24521,0.33945,0.40232
0.96656,0.15211,0.17749,0.15196,0.17763,0.14692,0.18609,0.35272,0.18677,0.24572,0.33972,0.40233
0.96667,0.15211,0.17759,0.15204,0.17792,0.14695,0.18616,0.35273,0.18678,0.24578,0.33976,0.40329
0.96678,0.15211,0.17765,0.15205,0.17799,0.14695,0.1862,0.35275,0.18683,0.24588,0.3398,0.40338
0.96689,0.15219,0.17765,0.1521,0.17804,0.14695,0.18622,0.3528,0.18683,0.246,0.34018,0.40342
0.967,0.1522,0.17768,0.15211,0.17807,0.14708,0.18622,0.3528,0.18688,0.24623,0.34021,0.40351
0.96711,0.15228,0.1778,0.15211,0.17809,0.14714,0.18623,0.3528,0.18689,0.24637,0.34067,0.40357
0.96722,0.15238,0.17797,0.15218,0.1781,0.14716,0.18624,0.35281,0.18689,0.2466,0.34072,0.40367
0.96733,0.1525,0.17801,0.1522,0.17812,0.14717,0.18634,0.35283,0.1869,0.24672,0.34112,0.40377
0.96744,0.15265,0.17805,0.15226,0.17816,0.14745,0.18639,0.35286,0.18696,0.24691,0.34125,0.40401
0.96756,0.15266,0.17805,0.15238,0.17817,0.14753,0.18645,0.35287,0.18701,0.2471,0.34144,0.40406
0.96767,0.15271,0.17805,0.1524,0.17827,0.14753,0.18649,0.3529,0.18705,0.24721,0.34148,0.40451
0.96778,0.15272,0.1781,0.15255,0.17837,0.14757,0.1865,0.3529,0.18706,0.24727,0.34159,0.40463
0.96789,0.15273,0.17817,0.15264,0.17841,0.14771,0.1865,0.35293,0.18712,0.24727,0.34163,0.40514
0.968,0.15276,0.17819,0.15271,0.17841,0.14773,0.18655,0.35296,0.1872,0.24728,0.3417,0.40546
0.96811,0.1528,0.17833,0.15279,0.17846,0.14777,0.18657,0.35298,0.18722,0.24768,0.34189,0.40562
0.96822,0.15298,0.17847,0.15281,0.17849,0.14779,0.18658,0.35299,0.1873,0.24774,0.34219,0.40606
0.96833,0.15306,0.17862,0.15292,0.17859,0.14781,0.18661,0.35299,0.18736,0.24787,0.3425,0.40635
0.96844,0.15312,0.1788,0.15305,0.17878,0.14807,0.18665,0.353,0.18743,0.24791,0.3426,0.40685
0.96856,0.15323,0.17888,0.15311,0.1788,0.14818,0.18668,0.35301,0.18743,0.24822,0.34273,0.40688
0.96867,0.15349,0.17893,0.15326,0.17886,0.1482,0.18669,0.35302,0.18744,0.24824,0.34278,0.40727
0.96878,0.15356,0.17902,0.15326,0.17903,0.14825,0.18674,0.35303,0.18748,0.24892,0.34301,0.40732
0.96889,0.15359,0.17907,0.15331,0.17924,0.14843,0.18681,0.35309,0.18751,0.24894,0.34342,0.40736
0.969,0.15379,0.17916,0.15337,0.17926,0.14848,0.18682,0.35311,0.18763,0.24991,0.34346,0.40738
0.96911,0.15432,0.17917,0.15345,0.1794,0.14849,0.18687,0.35312,0.18764,0.24992,0.3436,0.40741
0.96922,0.15435,0.17923,0.15355,0.17942,0.14859,0.18689,0.35319,0.18766,0.24993,0.34364,0.40762
0.96933,0.15435,0.17926,0.15359,0.17946,0.14866,0.18692,0.35322,0.18769,0.25008,0.34407,0.40775
0.96944,0.15439,0.17929,0.15364,0.17954,0.14875,0.18698,0.35329,0.18775,0.25009,0.34415,0.40828
0.96956,0.15447,0.17936,0.15367,0.17958,0.14877,0.18701,0.35329,0.18789,0.25011,0.34422,0.40842
0.96967,0.1546,0.17939,0.15372,0.17969,0.14878,0.18701,0.35329,0.18793,0.25022,0.34473,0.40858
0.96978,0.1546,0.17939,0.15399,0.17972,0.14883,0.18704,0.35331,0.188,0.25052,0.345,0.40859
0.96989,0.1547,0.17951,0.15404,0.17973,0.14884,0.18711,0.35335,0.18803,0.25057,0.34519,0.40948
0.97,0.15474,0.1796,0.15415,0.17979,0.1489,0.18714,0.35338,0.18819,0.25088,0.34533,0.40965
0.97011,0.15488,0.17964,0.15416,0.17991,0.14891,0.18714,0.35339,0.18833,0.25094,0.34537,0.40971
0.97022,0.15496,0.17967,0.15418,0.17998,0.14893,0.18716,0.35341,0.18841,0.25097,0.34549,0.40993
0.97033,0.15497,0.17988,0.15437,0.18005,0.14915,0.18718,0.35346,0.18843,0.25136,0.34591,0.41
0.97044,0.15528,0.17994,0.15441,0.18036,0.14916,0.18719,0.35349,0.18848,0.25154,0.34615,0.41007
0.97056,0.15535,0.17996,0.15446,0.18038,0.14916,0.1872,0.3535,0.18854,0.25159,0.34738,0.41091
0.97067,0.15537,0.18005,0.15447,0.1804,0.1492,0.18724,0.3535,0.18871,0.25181,0.34761,0.41094
0.97078,0.15537,0.18019,0.15452,0.18042,0.14928,0.18726,0.35351,0.18881,0.25199,0.34798,0.41109
0.97089,0.15548,0.18042,0.15456,0.18043,0.1493,0.18729,0.35354,0.18884,0.25214,0.34816,0.41128
0.971,0.1555,0.18046,0.15458,0.18049,0.14933,0.18733,0.35355,0.18889,0.25262,0.34846,0.41147
0.97111,0.15567,0.18047,0.1547,0.18056,0.14934,0.1874,0.35361,0.18894,0.25267,0.34925,0.41183
0.97122,0.15569,0.18049,0.15491,0.18057,0.14936,0.18741,0.35369,0.18904,0.25273,0.34938,0.41185
0.97133,0.1557,0.18054,0.15494,0.1808,0.14941,0.18741,0.35374,0.18908,0.25275,0.34941,0.41196
0.97144,0.15572,0.1806,0.15503,0.18092,0.14941,0.18743,0.35377,0.1891,0.2532,0.34946,0.41215
0.97156,0.15573,0.18069,0.15503,0.18103,0.14954,0.18745,0.3538,0.18912,0.25322,0.34956,0.41259
0.97167,0.15581,0.1807,0.1551,0.18104,0.1496,0.18746,0.35382,0.18914,0.25323,0.34981,0.41284
0.97178,0.15582,0.18076,0.15515,0.18118,0.14964,0.18751,0.35384,0.18915,0.25399,0.35025,0.41369
0.97189,0.15586,0.181,0.15525,0.18136,0.14981,0.18751,0.35386,0.1893,0.25404,0.35094,0.41372
0.972,0.15589,0.18139,0.15525,0.18138,0.14984,0.18752,0.3539,0.18937,0.25416,0.3515,0.41413
0.97211,0.15591,0.18139,0.15531,0.18141,0.15,0.18756,0.35392,0.18938,0.25439,0.35171,0.41416
0.97222,0.15599,0.18147,0.15535,0.18149,0.15024,0.1876,0.35395,0.1894,0.25441,0.35195,0.41446
0.97233,0.15611,0.18149,0.15537,0.18149,0.15024,0.1876,0.35397,0.18943,0.25444,0.35204,0.41452
0.97244,0.15622,0.1815,0.15555,0.18164,0.15025,0.18764,0.35399,0.18945,0.25462,0.3525,0.41464
0.97256,0.15629,0.18173,0.15557,0.18166,0.15029,0.18764,0.35417,0.18947,0.25468,0.35261,0.41488
0.97267,0.1563,0.18175,0.15561,0.18173,0.15031,0.18766,0.35418,0.18948,0.25478,0.3528,0.41512
0.97278,0.15631,0.18184,0.15579,0.18178,0.15034,0.18767,0.35428,0.18952,0.2548,0.35292,0.41558
0.97289,0.15646,0.18191,0.15589,0.18188,0.1504,0.1877,0.35434,0.18986,0.25504,0.35293,0.41601
0.973,0.15651,0.18201,0.15591,0.18197,0.1504,0.18779,0.35437,0.18998,0.25526,0.35306,0.41604
0.97311,0.15653,0.18203,0.15591,0.18207,0.15041,0.1878,0.35441,0.19,0.25535,0.35329,0.41658
0.97322,0.15655,0.18205,0.15596,0.18221,0.15046,0.18788,0.35447,0.19005,0.25535,0.35349,0.41688
0.97333,0.15659,0.18208,0.15611,0.18237,0.1505,0.18795,0.35452,0.19011,0.25559,0.35371,0.41693
0.97344,0.15664,0.18209,0.15624,0.18247,0.1505,0.18796,0.35454,0.19014,0.25576,0.35386,0.41727
0.97356,0.15665,0.1822,0.15631,0.18262,0.15066,0.18807,0.35462,0.19016,0.25612,0.35436,0.41746
0.97367,0.15672,0.1823,0.15635,0.18278,0.15076,0.18807,0.3547,0.1903,0.25634,0.35471,0.41786
0.97378,0.15678,0.18238,0.15674,0.18284,0.15081,0.18807,0.35471,0.19035,0.25647,0.35533,0.41799
0.97389,0.15681,0.18247,0.15683,0.18286,0.15086,0.18811,0.35474,0.19037,0.25649,0.35597,0.41867
0.974,0.15689,0.18251,0.15691,0.18287,0.15088,0.18813,0.35479,0.19044,0.2565,0.35676,0.419
0.97411,0.15698,0.18253,0.15692,0.1829,0.1509,0.18815,0.35485,0.19062,0.25657,0.35701,0.41946
0.97422,0.15706,0.18275,0.15697,0.18292,0.1509,0.1882,0.35488,0.1907,0.25673,0.35714,0.4199
0.97433,0.15716,0.18279,0.15699,0.18299,0.15096,0.18821,0.35489,0.19075,0.25697,0.35746,0.42052
0.97444,0.15727,0.18282,0.15707,0.18326,0.15099,0.18826,0.35495,0.19076,0.25717,0.35765,0.42069
0.97456,0.15749,0.18291,0.1571,0.18327,0.151,0.18829,0.35497,0.19077,0.25724,0.35769,0.42083
0.97467,0.15752,0.18305,0.15711,0.18351,0.15115,0.18839,0.35498,0.1908,0.25727,0.3578,0.42089
0.97478,0.15754,0.18307,0.15741,0.18369,0.15116,0.18839,0.35505,0.19087,0.25742,0.35782,0.4214
0.97489,0.15755,0.18319,0.15746,0.1838,0.15117,0.18842,0.35507,0.19091,0.25749,0.35829,0.42142
0.975,0.15788,0.18321,0.15755,0.18383,0.1512,0.18845,0.35508,0.19106,0.2577,0.35838,0.42234
0.97511,0.15813,0.18325,0.15758,0.18385,0.15124,0.18847,0.35512,0.19117,0.2581,0.35838,0.42296
0.97522,0.15814,0.18334,0.15762,0.1839,0.15126,0.1885,0.35516,0.19121,0.25824,0.3586,0.42306
0.97533,0.15842,0.18349,0.15764,0.18391,0.15126,0.18858,0.35517,0.19122,0.25831,0.35873,0.42318
0.97544,0.15844,0.18382,0.15764,0.18399,0.15127,0.18863,0.35518,0.1914,0.25863,0.3592,0.42339
0.97556,0.15854,0.18393,0.15764,0.18402,0.15127,0.18864,0.35521,0.19152,0.2588,0.35982,0.42347
0.97567,0.15872,0.18403,0.15772,0.18449,0.15129,0.18866,0.35529,0.19156,0.25894,0.35994,0.42369
0.97578,0.1588,0.18434,0.15794,0.18467,0.15129,0.18868,0.35535,0.19158,0.25949,0.35997,0.42385
0.97589,0.15887,0.18448,0.15794,0.1848,0.1513,0.1887,0.35539,0.19165,0.2597,0.36016,0.4239
0.976,0.15902,0.18454,0.15797,0.18487,0.1514,0.1887,0.35541,0.19174,0.26003,0.36108,0.4243
0.97611,0.15932,0.18467,0.15805,0.1849,0.15147,0.1888,0.35543,0.19186,0.26007,0.36142,0.4244
0.97622,0.15938,0.1848,0.15806,0.18518,0.15149,0.18882,0.35544,0.19187,0.2601,0.36211,0.42501
0.97633,0.15953,0.18483,0.15808,0.18551,0.15152,0.18885,0.35544,0.1919,0.26027,0.36243,0.42522
0.97644,0.15958,0.18485,0.1581,0.18565,0.15152,0.18887,0.35546,0.19193,0.26071,0.36265,0.42543
0.97656,0.15978,0.18489,0.15827,0.1858,0.15159,0.18891,0.3555,0.19198,0.26129,0.36277,0.42597
0.97667,0.15983,0.1849,0.15834,0.18599,0.15181,0.18892,0.3555,0.19204,0.26165,0.36278,0.42631
0.97678,0.15993,0.18495,0.15837,0.186,0.15183,0.18894,0.35553,0.19205,0.26168,0.36281,0.42664
0.97689,0.16002,0.185,0.15838,0.18608,0.15185,0.18898,0.35553,0.19211,0.2621,0.36353,0.42725
0.977,0.16018,0.18503,0.15854,0.18617,0.15196,0.18902,0.35562,0.19219,0.26213,0.36359,0.42763
0.97711,0.16022,0.18538,0.15856,0.18618,0.15198,0.18904,0.35562,0.19223,0.26213,0.36367,0.42767
0.97722,0.16031,0.18541,0.15875,0.18629,0.15199,0.18909,0.35564,0.19237,0.26222,0.36386,0.42779
0.97733,0.16042,0.18542,0.15881,0.18645,0.15206,0.18913,0.35569,0.1924,0.2625,0.36397,0.42793
0.97744,0.16046,0.18605,0.15889,0.18651,0.15209,0.1892,0.35578,0.19245,0.26257,0.36422,0.42805
0.97756,0.16086,0.18606,0.15905,0.18656,0.15235,0.1892,0.3558,0.19252,0.26264,0.36433,0.4281
0.97767,0.16091,0.1861,0.15908,0.18681,0.15247,0.18927,0.35582,0.19255,0.26319,0.3645,0.4281
0.97778,0.16102,0.18616,0.15913,0.18691,0.15266,0.18938,0.3559,0.1926,0.2634,0.36454,0.42814
0.97789,0.16134,0.1862,0.15927,0.18713,0.15266,0.18938,0.35591,0.19269,0.26364,0.36454,0.4291
0.978,0.1614,0.1866,0.15932,0.18721,0.15283,0.18939,0.356,0.19274,0.26381,0.36465,0.4297
0.97811,0.16141,0.18668,0.15944,0.18725,0.15301,0.18941,0.35609,0.1929,0.26416,0.36466,0.42975
0.97822,0.16144,0.1867,0.15963,0.1875,0.15304,0.18942,0.3561,0.19295,0.26462,0.36487,0.42985
0.97833,0.16149,0.18675,0.15969,0.1876,0.15308,0.18945,0.3561,0.19297,0.26494,0.36516,0.43049
0.97844,0.16156,0.18703,0.1598,0.18765,0.15311,0.18949,0.35612,0.19308,0.26523,0.36555,0.43176
0.97856,0.16177,0.18706,0.15999,0.18765,0.15334,0.18951,0.35616,0.19311,0.26525,0.36563,0.43273
0.97867,0.16177,0.18721,0.16003,0.18769,0.15334,0.18955,0.35618,0.19311,0.26538,0.36601,0.43277
0.97878,0.16194,0.18722,0.1601,0.18771,0.15335,0.1896,0.35622,0.19314,0.26585,0.36606,0.43347
0.97889,0.16206,0.18723,0.16025,0.18773,0.15336,0.18964,0.35625,0.19326,0.26594,0.36629,0.43353
0.979,0.16216,0.18741,0.1604,0.18804,0.1534,0.18994,0.35626,0.19327,0.26607,0.36635,0.43361
0.97911,0.16246,0.18757,0.16044,0.18828,0.15342,0.18999,0.35627,0.1933,0.26616,0.36643,0.43389
0.97922,0.16252,0.18767,0.16045,0.1883,0.15353,0.19,0.35631,0.19333,0.26663,0.36763,0.43391
0.97933,0.16264,0.18774,0.16046,0.18834,0.15357,0.19006,0.35634,0.19343,0.26673,0.3685,0.43449
0.97944,0.16284,0.18793,0.16054,0.18836,0.15358,0.19009,0.3564,0.19344,0.26681,0.36852,0.43475
0.97956,0.16286,0.18803,0.16077,0.18844,0.1536,0.19012,0.35665,0.19352,0.26687,0.36879,0.43486
0.97967,0.16293,0.18825,0.16109,0.18864,0.15362,0.19013,0.35675,0.19354,0.2669,0.36895,0.43624
0.97978,0.16303,0.18851,0.16141,0.18877,0.15366,0.19014,0.35688,0.19355,0.26702,0.36911,0.43625
0.97989,0.1632,0.18858,0.16179,0.1888,0.15372,0.19016,0.35713,0.19359,0.26721,0.36976,0.43627
0.98,0.16328,0.18863,0.16183,0.18883,0.15393,0.1903,0.35716,0.19359,0.26744,0.36991,0.43752
0.98011,0.1633,0.1888,0.16196,0.18886,0.15407,0.19042,0.35716,0.19397,0.26771,0.37098,0.43769
0.98022,0.16343,0.18882,0.16197,0.18887,0.15411,0.19045,0.35721,0.19401,0.26774,0.37105,0.4379
0.98033,0.16348,0.18893,0.16214,0.18934,0.15415,0.19046,0.35733,0.19406,0.26806,0.37112,0.43822
0.98044,0.16377,0.1893,0.16214,0.19004,0.15418,0.19046,0.35744,0.19417,0.26833,0.37201,0.43844
0.98056,0.16378,0.18932,0.16223,0.19008,0.15419,0.19049,0.35747,0.19419,0.26846,0.37214,0.43899
0.98067,0.16395,0.18936,0.1623,0.19018,0.15421,0.19051,0.35748,0.19421,0.26853,0.37217,0.43919
0.98078,0.16397,0.18936,0.1624,0.19023,0.15433,0.19051,0.35752,0.19426,0.26894,0.37332,0.43959
0.98089,0.16408,0.18938,0.16249,0.19029,0.15436,0.19053,0.3577,0.19428,0.2691,0.37364,0.43961
0.981,0.16416,0.18944,0.16252,0.19036,0.15437,0.19058,0.3577,0.19429,0.27005,0.3741,0.43976
0.98111,0.16435,0.18946,0.16259,0.1904,0.15438,0.19068,0.35776,0.19429,0.27038,0.37426,0.44011
0.98122,0.16436,0.18948,0.16273,0.19041,0.15454,0.19069,0.35783,0.19433,0.27095,0.37445,0.44015
0.98133,0.16442,0.18972,0.16284,0.19043,0.15468,0.19072,0.35785,0.19442,0.27123,0.37447,0.44026
0.98144,0.16443,0.18987,0.16287,0.19057,0.15488,0.19074,0.35796,0.19463,0.2713,0.37482,0.44064
0.98156,0.16453,0.18988,0.16294,0.19066,0.15497,0.19081,0.35802,0.19467,0.27163,0.37522,0.44095
0.98167,0.16499,0.19019,0.16306,0.19068,0.155,0.19082,0.35811,0.19477,0.27165,0.37553,0.44137
0.98178,0.16521,0.1903,0.16326,0.19073,0.15524,0.1909,0.35826,0.19477,0.2719,0.37556,0.44147
0.98189,0.16546,0.19046,0.16328,0.19078,0.15531,0.19092,0.35836,0.19502,0.27438,0.37642,0.44216
0.982,0.16549,0.1905,0.16334,0.19079,0.15535,0.19093,0.35839,0.19502,0.27442,0.37669,0.44235
0.98211,0.16572,0.1906,0.16343,0.19091,0.15574,0.19105,0.3584,0.19503,0.2745,0.37674,0.44288
0.98222,0.16581,0.19098,0.16348,0.19102,0.15583,0.19109,0.3584,0.1951,0.27485,0.37696,0.44307
0.98233,0.16596,0.19116,0.16356,0.19114,0.15591,0.19111,0.35842,0.19511,0.27486,0.37765,0.4433
0.98244,0.16597,0.19118,0.16372,0.19128,0.15595,0.19114,0.35843,0.19512,0.27508,0.3777,0.44372
0.98256,0.16601,0.19118,0.16392,0.19141,0.15627,0.19117,0.35843,0.19515,0.27525,0.37832,0.44386
0.98267,0.1664,0.19168,0.16393,0.19154,0.15638,0.19122,0.35846,0.19537,0.27544,0.38093,0.44451
0.98278,0.16646,0.19175,0.16394,0.19154,0.15646,0.19126,0.35849,0.19546,0.27556,0.38149,0.44456
0.98289,0.16682,0.19176,0.16395,0.19155,0.15648,0.19126,0.35855,0.19547,0.27579,0.38151,0.44479
0.983,0.16683,0.19201,0.16422,0.19178,0.15654,0.19127,0.35863,0.1959,0.2764,0.38239,0.44484
0.98311,0.16688,0.19205,0.1644,0.19182,0.15658,0.19131,0.35865,0.19597,0.27642,0.38254,0.44517
0.98322,0.16712,0.19208,0.16441,0.19211,0.1566,0.19132,0.35873,0.19601,0.27654,0.38263,0.44591
0.98333,0.16731,0.19248,0.16452,0.19225,0.1566,0.19137,0.35874,0.19609,0.27681,0.38268,0.4464
0.98344,0.16779,0.19299,0.16461,0.19235,0.15687,0.19138,0.35874,0.19617,0.27697,0.3828,0.44691
0.98356,0.16795,0.19305,0.16462,0.19235,0.15695,0.19146,0.35882,0.1962,0.27735,0.38281,0.44709
0.98367,0.16798,0.19316,0.16466,0.193,0.15704,0.19147,0.35883,0.19627,0.27759,0.38287,0.44752
0.98378,0.16829,0.19321,0.16499,0.19308,0.15747,0.19154,0.35887,0.19635,0.27808,0.38295,0.44768
0.98389,0.16831,0.19323,0.16503,0.19342,0.15765,0.19165,0.35895,0.1964,0.27814,0.38328,0.44806
0.984,0.16846,0.19326,0.16509,0.19351,0.15769,0.19167,0.35905,0.19644,0.27836,0.38329,0.44894
0.98411,0.16864,0.19329,0.16518,0.19351,0.15776,0.19181,0.35911,0.19652,0.27846,0.38356,0.44952
0.98422,0.1689,0.19334,0.1652,0.19397,0.15786,0.19181,0.35924,0.19659,0.27847,0.38357,0.44987
0.98433,0.16903,0.19339,0.16532,0.19412,0.15788,0.19188,0.35924,0.19701,0.27879,0.38374,0.44996
0.98444,0.16905,0.19351,0.16533,0.19418,0.158,0.1919,0.35924,0.19708,0.27904,0.38392,0.45021
0.98456,0.16938,0.19357,0.16546,0.19427,0.15802,0.1919,0.35925,0.19709,0.27954,0.38399,0.45023
0.98467,0.1694,0.19397,0.16557,0.19437,0.15807,0.19198,0.35927,0.19745,0.27966,0.38411,0.45074
0.98478,0.16967,0.194,0.1656,0.19458,0.15808,0.19198,0.3593,0.19752,0.27971,0.38452,0.451
0.98489,0.16982,0.19404,0.16577,0.19467,0.1583,0.19202,0.35932,0.19756,0.27981,0.38502,0.45158
0.985,0.1699,0.19423,0.1659,0.19481,0.15839,0.19205,0.35933,0.19764,0.27995,0.38502,0.45179
0.98511,0.17003,0.19435,0.16631,0.19487,0.15857,0.1921,0.35938,0.19771,0.28068,0.38533,0.45247
0.98522,0.17005,0.19444,0.16631,0.19501,0.15859,0.19218,0.35939,0.19778,0.28117,0.38551,0.45505
0.98533,0.17022,0.19446,0.16636,0.19505,0.15868,0.19229,0.35952,0.19784,0.28125,0.3858,0.4551
0.98544,0.17047,0.19454,0.1665,0.19536,0.15889,0.19235,0.35959,0.19784,0.28139,0.38613,0.4553
0.98556,0.1705,0.19456,0.1666,0.19544,0.15889,0.19237,0.35961,0.19794,0.28139,0.3862,0.45566
0.98567,0.17067,0.19473,0.16672,0.19557,0.15889,0.19244,0.35964,0.19794,0.28146,0.38681,0.45642
0.98578,0.17135,0.19476,0.16685,0.1956,0.15907,0.19249,0.35967,0.19815,0.28152,0.38706,0.45684
0.98589,0.17146,0.1949,0.16685,0.19607,0.15933,0.19251,0.35975,0.1983,0.28155,0.38785,0.45693
0.986,0.17163,0.19503,0.16689,0.19627,0.1595,0.19264,0.35979,0.19835,0.28162,0.38793,0.45929
0.98611,0.17219,0.19516,0.16706,0.1965,0.15993,0.19266,0.3598,0.19856,0.28192,0.38826,0.45942
0.98622,0.17237,0.1952,0.16728,0.19654,0.15997,0.19275,0.35985,0.19869,0.28329,0.38907,0.45946
0.98633,0.17245,0.19539,0.16749,0.19664,0.15998,0.19279,0.36018,0.19882,0.28341,0.38986,0.46009
0.98644,0.17255,0.19553,0.1675,0.19672,0.16016,0.1928,0.36019,0.19896,0.28355,0.38992,0.46026
0.98656,0.17298,0.19575,0.16758,0.19675,0.16021,0.19285,0.36024,0.19907,0.28413,0.39036,0.46037
0.98667,0.17299,0.19612,0.16764,0.19701,0.16022,0.1929,0.36029,0.1991,0.2842,0.39049,0.46055
0.98678,0.17305,0.19647,0.16764,0.1972,0.16026,0.19301,0.36034,0.19919,0.28502,0.39063,0.46081
0.98689,0.17305,0.19659,0.16765,0.19739,0.16029,0.19301,0.36034,0.19919,0.28518,0.39102,0.46122
0.987,0.17309,0.19682,0.16766,0.19759,0.16039,0.19303,0.36051,0.19923,0.28554,0.39249,0.46173
0.98711,0.17322,0.19687,0.16768,0.19783,0.16042,0.19303,0.36053,0.19937,0.28565,0.39384,0.46177
0.98722,0.17326,0.19724,0.16772,0.19797,0.16045,0.19313,0.36057,0.1994,0.28588,0.39391,0.46269
0.98733,0.17331,0.19739,0.16811,0.19847,0.16065,0.19313,0.3606,0.19944,0.28593,0.39399,0.46286
0.98744,0.17345,0.19741,0.16813,0.19892,0.16071,0.19316,0.36065,0.19944,0.28608,0.3942,0.46305
0.98756,0.17346,0.1975,0.16828,0.19892,0.16087,0.1932,0.36072,0.19949,0.28654,0.39422,0.46465
0.98767,0.17351,0.19773,0.16829,0.19928,0.1609,0.19333,0.36074,0.19977,0.28659,0.39427,0.46544
0.98778,0.17367,0.19798,0.16839,0.1996,0.16091,0.19346,0.36081,0.19977,0.2869,0.39456,0.46644
0.98789,0.1739,0.19799,0.1688,0.19972,0.16098,0.1935,0.36084,0.1998,0.28735,0.39492,0.46766
0.988,0.17396,0.1982,0.16893,0.19992,0.16116,0.19359,0.3609,0.19986,0.28756,0.39526,0.46817
0.98811,0.17397,0.19821,0.16895,0.20049,0.16124,0.19361,0.36103,0.19998,0.28827,0.39558,0.46965
0.98822,0.17405,0.19846,0.16901,0.20053,0.16143,0.19364,0.36108,0.20001,0.28885,0.39568,0.46975
0.98833,0.17408,0.19849,0.16907,0.20063,0.16145,0.19366,0.36113,0.20026,0.28902,0.39598,0.47005
0.98844,0.17423,0.1985,0.16913,0.20081,0.16155,0.19367,0.36122,0.20035,0.28935,0.39608,0.47019
0.98856,0.17427,0.19868,0.16925,0.20085,0.16161,0.1937,0.36137,0.20036,0.29118,0.39613,0.47254
0.98867,0.17442,0.19917,0.16928,0.20101,0.16165,0.19373,0.36143,0.20037,0.29147,0.39663,0.47417
0.98878,0.17446,0.19928,0.16936,0.20105,0.16167,0.19381,0.36144,0.20044,0.29222,0.39684,0.47503
0.98889,0.17476,0.19961,0.16946,0.20105,0.1618,0.19381,0.36152,0.20044,0.2923,0.39766,0.47548
0.989,0.17484,0.19965,0.17026,0.20128,0.16202,0.19388,0.3618,0.20061,0.29255,0.398,0.47674
0.98911,0.17524,0.19993,0.17046,0.20149,0.16268,0.19401,0.3618,0.20069,0.29438,0.399,0.47753
0.98922,0.1754,0.2003,0.17049,0.20162,0.16318,0.19409,0.36186,0.20087,0.29473,0.39916,0.47777
0.98933,0.17542,0.20033,0.17059,0.20294,0.1632,0.1941,0.36203,0.20099,0.29473,0.39935,0.47867
0.98944,0.1756,0.20056,0.17109,0.20302,0.1632,0.19411,0.36212,0.2014,0.29509,0.39945,0.47873
0.98956,0.17594,0.2009,0.1713,0.20392,0.16363,0.19413,0.36214,0.2016,0.29568,0.40008,0.47918
0.98967,0.17623,0.20107,0.1713,0.20392,0.16364,0.19421,0.36217,0.20162,0.29591,0.40053,0.48115
0.98978,0.1763,0.2013,0.17142,0.20424,0.16367,0.1943,0.36229,0.20176,0.29594,0.40104,0.48321
0.98989,0.17638,0.20147,0.17161,0.20432,0.16375,0.1943,0.36233,0.20176,0.29681,0.40121,0.48755
0.99,0.17645,0.20164,0.17172,0.20434,0.16392,0.19434,0.36241,0.2021,0.29735,0.40251,0.48845
0.99011,0.17659,0.20191,0.17178,0.2045,0.16434,0.19436,0.36245,0.20233,0.29836,0.40272,0.48871
0.99022,0.17689,0.20194,0.17194,0.20462,0.16439,0.19466,0.36254,0.20238,0.29848,0.40432,0.48872
0.99033,0.17698,0.20217,0.17202,0.20475,0.16448,0.19476,0.36267,0.20238,0.29911,0.40475,0.48889
0.99044,0.17739,0.20254,0.1722,0.20505,0.16451,0.19477,0.36267,0.2025,0.29915,0.40502,0.48941
0.99056,0.17749,0.20278,0.17264,0.20516,0.16467,0.19487,0.36268,0.20272,0.30061,0.40574,0.49326
0.99067,0.17771,0.20283,0.17279,0.206,0.16471,0.1949,0.36285,0.20282,0.30125,0.406,0.49377
0.99078,0.17783,0.20343,0.17304,0.2061,0.16483,0.19498,0.36288,0.20292,0.30183,0.4062,0.4944
0.99089,0.17787,0.20449,0.17332,0.20629,0.16497,0.19502,0.36303,0.20294,0.3026,0.40773,0.49475
0.991,0.17793,0.20495,0.17349,0.20653,0.16503,0.19522,0.36319,0.20318,0.30301,0.40792,0.49667
0.99111,0.17817,0.20563,0.1735,0.20656,0.16506,0.19537,0.36321,0.20362,0.30357,0.40802,0.50261
0.99122,0.17825,0.20605,0.17368,0.20662,0.1652,0.19543,0.36323,0.20372,0.30431,0.40943,0.50297
0.99133,0.17839,0.20606,0.17397,0.20669,0.16521,0.19577,0.36333,0.20373,0.30447,0.40951,0.50558
0.99144,0.17855,0.20606,0.17406,0.20692,0.16542,0.19584,0.36334,0.20387,0.30495,0.41197,0.50573
0.99156,0.17917,0.20607,0.17425,0.20699,0.16552,0.1959,0.3634,0.20397,0.30512,0.41224,0.50621
0.99167,0.17937,0.20662,0.17454,0.20715,0.16564,0.19599,0.3634,0.20408,0.30558,0.41273,0.50625
0.99178,0.17955,0.20678,0.17459,0.20726,0.16565,0.19616,0.36354,0.20411,0.30593,0.41353,0.50691
0.99189,0.17976,0.20711,0.1748,0.20735,0.16566,0.19616,0.36361,0.20418,0.30613,0.41372,0.50699
0.992,0.17983,0.20725,0.17481,0.20811,0.16581,0.19629,0.36365,0.20451,0.30613,0.41433,0.5088
0.99211,0.18003,0.20738,0.17505,0.20824,0.16597,0.1963,0.36405,0.20509,0.30629,0.41473,0.50953
0.99222,0.18029,0.20741,0.17524,0.20862,0.16643,0.19652,0.36416,0.20547,0.30684,0.41646,0.51038
0.99233,0.18081,0.20752,0.17552,0.20867,0.16652,0.19672,0.36436,0.20554,0.30704,0.41708,0.51084
0.99244,0.18107,0.20839,0.17589,0.20881,0.16655,0.19675,0.36467,0.20567,0.30789,0.41846,0.5122
0.99256,0.18115,0.20861,0.17603,0.20937,0.16663,0.19678,0.36486,0.20581,0.30881,0.41928,0.51456
0.99267,0.18138,0.20867,0.17615,0.20939,0.16677,0.19683,0.36493,0.20591,0.30892,0.42144,0.51483
0.99278,0.18167,0.2088,0.17618,0.20952,0.1668,0.19685,0.36501,0.20627,0.31018,0.42175,0.5169
0.99289,0.18212,0.20918,0.17624,0.20972,0.16706,0.19686,0.36512,0.20648,0.31024,0.42199,0.51848
0.993,0.18213,0.20962,0.17653,0.20977,0.16768,0.1971,0.36533,0.20658,0.31239,0.42209,0.51878
0.99311,0.18251,0.20994,0.17733,0.21033,0.16775,0.19726,0.36535,0.20682,0.31262,0.42248,0.51902
0.99322,0.18273,0.21027,0.17806,0.21038,0.16779,0.1973,0.36543,0.20692,0.31302,0.42259,0.51916
0.99333,0.18307,0.21055,0.17851,0.2106,0.1678,0.19746,0.36553,0.20695,0.31328,0.42345,0.5194
0.99344,0.18324,0.21106,0.17879,0.2109,0.16812,0.1975,0.36558,0.20704,0.31348,0.42487,0.52189
0.99356,0.18363,0.2115,0.1788,0.21104,0.16913,0.19755,0.36561,0.20758,0.31428,0.42631,0.52337
0.99367,0.18367,0.21153,0.17893,0.21132,0.16957,0.19798,0.36563,0.20765,0.31447,0.42633,0.52421
0.99378,0.18374,0.21198,0.17926,0.21193,0.16962,0.19869,0.36564,0.20774,0.31493,0.42715,0.52657
0.99389,0.18376,0.21228,0.17928,0.21295,0.17018,0.1989,0.36569,0.20775,0.31586,0.4277,0.53316
0.994,0.18523,0.21292,0.1795,0.21331,0.17022,0.19891,0.36589,0.20791,0.31643,0.42896,0.53446
0.99411,0.1855,0.21316,0.17964,0.21412,0.17026,0.19894,0.36606,0.20796,0.3165,0.42995,0.53782
0.99422,0.18556,0.21344,0.18029,0.21415,0.17046,0.19911,0.36608,0.20806,0.31666,0.43002,0.54094
0.99433,0.18566,0.21376,0.18099,0.21449,0.17052,0.19911,0.36665,0.20818,0.31667,0.43164,0.54534
0.99444,0.18577,0.21379,0.18179,0.21451,0.17109,0.19935,0.36693,0.20842,0.31707,0.43259,0.54626
0.99456,0.18629,0.21385,0.18221,0.21452,0.17117,0.19968,0.36697,0.20844,0.31812,0.43351,0.54773
0.99467,0.18704,0.21428,0.18242,0.21537,0.17129,0.19969,0.36697,0.20878,0.32369,0.43595,0.54812
0.99478,0.18828,0.21446,0.18316,0.21574,0.17133,0.19969,0.3671,0.20884,0.32688,0.43686,0.54872
0.99489,0.18902,0.21494,0.18319,0.21661,0.17157,0.19984,0.36738,0.20904,0.3275,0.43742,0.54875
0.995,0.18956,0.21629,0.18344,0.21679,0.17199,0.19986,0.36748,0.20915,0.33078,0.43761,0.55067
0.99511,0.18964,0.21638,0.18359,0.21709,0.17218,0.19997,0.36761,0.20918,0.33108,0.43881,0.55221
0.99522,0.19014,0.21769,0.18368,0.21876,0.17247,0.20014,0.36774,0.20944,0.33179,0.43892,0.55267
0.99533,0.19027,0.21797,0.18378,0.2188,0.17258,0.20028,0.3682,0.20952,0.33279,0.43915,0.55372
0.99544,0.19091,0.22058,0.18401,0.21974,0.17269,0.20049,0.36844,0.20952,0.33282,0.43984,0.55591
0.99556,0.191,0.22084,0.18409,0.22025,0.17269,0.20082,0.36862,0.2096,0.3337,0.44055,0.5577
0.99567,0.19119,0.22131,0.18436,0.22044,0.17299,0.20093,0.36911,0.20978,0.33568,0.44093,0.56406
0.99578,0.19124,0.22167,0.18537,0.22045,0.17319,0.20115,0.36915,0.20995,0.33598,0.44118,0.56429
0.99589,0.19137,0.2221,0.18718,0.22252,0.17402,0.20128,0.36927,0.21111,0.34137,0.44571,0.56821
0.996,0.19226,0.22313,0.18794,0.22491,0.17409,0.20136,0.36928,0.21119,0.34225,0.44757,0.57099
0.99611,0.19246,0.22331,0.18881,0.22514,0.17422,0.20137,0.36934,0.21122,0.34298,0.45003,0.57416
0.99622,0.19299,0.22508,0.1897,0.22536,0.17496,0.20146,0.36978,0.21141,0.34417,0.45218,0.5746
0.99633,0.19317,0.22572,0.18992,0.22538,0.175,0.20162,0.37016,0.21252,0.34561,0.45316,0.57881
0.99644,0.19395,0.22633,0.18994,0.22556,0.17521,0.20186,0.37034,0.21254,0.34597,0.45361,0.58363
0.99656,0.19445,0.22752,0.19019,0.2258,0.17542,0.20208,0.37043,0.21263,0.34618,0.45476,0.58533
0.99667,0.19647,0.23045,0.19058,0.22618,0.17554,0.20218,0.37089,0.21271,0.34849,0.45761,0.58796
0.99678,0.19714,0.23047,0.19075,0.22631,0.17561,0.20262,0.3716,0.21322,0.34863,0.46068,0.59238
0.99689,0.19722,0.23291,0.19097,0.22661,0.17643,0.20269,0.37169,0.21338,0.34903,0.46363,0.59559
0.997,0.19736,0.23515,0.19159,0.22838,0.17653,0.20273,0.37233,0.21372,0.35078,0.46682,0.59924
0.99711,0.19788,0.23583,0.19205,0.22887,0.17687,0.20291,0.37238,0.21385,0.35133,0.46755,0.6003
0.99722,0.19893,0.23658,0.19325,0.2289,0.17782,0.20304,0.37263,0.21387,0.35173,0.46782,0.60257
0.99733,0.19957,0.23666,0.19452,0.23096,0.178,0.20363,0.37268,0.2139,0.35292,0.47019,0.61198
0.99744,0.20059,0.23888,0.19533,0.23217,0.17818,0.20364,0.37372,0.2141,0.35384,0.47549,0.61315
0.99756,0.20077,0.23912,0.19561,0.23539,0.17932,0.20377,0.37412,0.21491,0.35403,0.47553,0.61436
0.99767,0.20169,0.23924,0.19694,0.236,0.18005,0.20379,0.37412,0.21505,0.35455,0.47611,0.61491
0.99778,0.20252,0.23943,0.19804,0.23605,0.18216,0.20386,0.37417,0.21537,0.35887,0.48109,0.61982
0.99789,0.20285,0.2399,0.19985,0.24035,0.18225,0.20389,0.37418,0.21539,0.36016,0.48195,0.62156
0.998,0.20328,0.24191,0.20035,0.24035,0.18281,0.20472,0.37476,0.21543,0.36129,0.48254,0.62314
0.99811,0.20349,0.24347,0.20121,0.24206,0.1849,0.20535,0.37511,0.21568,0.36258,0.48304,0.62622
0.99822,0.20461,0.24371,0.20309,0.2464,0.18503,0.20582,0.37531,0.21814,0.36298,0.48335,0.62865
0.99833,0.20592,0.24378,0.20355,0.24933,0.18732,0.20625,0.37545,0.21862,0.36681,0.48369,0.63278
0.99844,0.20868,0.24413,0.20361,0.25034,0.18752,0.20718,0.37575,0.22007,0.37541,0.48608,0.63454
0.99856,0.20908,0.24559,0.20467,0.25409,0.18787,0.20756,0.37671,0.2205,0.37887,0.48808,0.6381
0.99867,0.20978,0.24588,0.20574,0.2571,0.18899,0.20794,0.3769,0.22145,0.3806,0.49099,0.64091
0.99878,0.20995,0.2465,0.20747,0.25778,0.18943,0.2093,0.37693,0.22156,0.38402,0.49235,0.64602
0.99889,0.21006,0.25164,0.2091,0.2578,0.19054,0.20994,0.37769,0.22272,0.39105,0.49339,0.6499
0.999,0.21013,0.25367,0.20913,0.26133,0.19158,0.21014,0.37832,0.22274,0.39876,0.4955,0.65558
0.99911,0.21063,0.25959,0.2105,0.26447,0.19306,0.21186,0.38036,0.22405,0.40351,0.49991,0.66905
0.99922,0.21256,0.26259,0.21147,0.26456,0.19337,0.21224,0.38075,0.22543,0.40358,0.50337,0.67007
0.99933,0.21276,0.26325,0.21378,0.27106,0.19461,0.21262,0.38125,0.22584,0.40709,0.50548,0.67288
0.99944,0.21726,0.26612,0.21726,0.27317,0.19502,0.21436,0.38259,0.22659,0.41702,0.51255,0.67323
0.99956,0.22105,0.27284,0.22171,0.27728,0.19658,0.21831,0.38604,0.2267,0.42435,0.53536,0.67919
0.99967,0.22693,0.27466,0.22734,0.27729,0.20128,0.21969,0.38718,0.22871,0.4368,0.55761,0.7007
0.99978,0.23419,0.28319,0.22907,0.28003,0.20561,0.22084,0.3876,0.23128,0.47826,0.60245,0.71083
1,0.26183,0.2962,0.26347,0.28273,0.21003,0.22166,0.39273,0.24676,0.48059,0.61641,0.71264


==> csvdat/64BS_4MS_64Pilots_5dB_means.txt <==
x mean
1 0.13350753926751882
2 0.13140418157493583 
3 0.18763955658657458
4 0.18721036563736126
5 0.2261060398516869
6 0.2257587859168996
7 0.17885646758370874
8 0.2308838068560289
9 0.3159712556818993


==> csvdat/CNN_ul_dl/2021-04-21_21-32-42_4Rx_antennas_8Tx_antennas_AS_10epochs_450ebatch_20lbatchsize_8pilots_ULtrain=True.csv <==
SNR,LS,Genie_OMP,Genie_Aided,ML_fft,cnn_fft_relu,cnn_fft_softmax
-15.0,31.604128965768375,0.992768030236188,0.9493829569073108,7.635173886591529,0.95030448725523,0.949962379648449
-10.0,9.989650588057389,0.9917369380649375,0.8711879612445916,2.7934532538967045,0.8727624156177232,0.8576869342628267
-5.0,3.1611843339653514,0.9658923142602052,0.6999175724677649,1.1395113191360022,0.6381835233555593,0.6334487894190848
0.0,1.000164802595212,0.7824736465993718,0.44463956228584434,0.4915847832616729,0.35295359066447896,0.3704575647433765
5.0,0.3159462601788096,0.40645556610073724,0.21579475123436476,0.2064963541430409,0.16773806689087528,0.18716739238679608
10.0,0.1001572078920031,0.13987127018951495,0.0855320874866519,0.0822895603825576,0.07744182663839853,0.08159105597208606
15.0,0.0316354443155328,0.04053408748419601,0.02987559722744796,0.02990912569648431,0.02980753814379298,0.029828900073182885
20.0,0.009988076159965449,0.011538586071707805,0.009799588022860795,0.010074008857757798,0.009821328397742905,0.009826617330016873


==> csvdat/CNN_ul_dl/2021-04-21_22-35-53_4Rx_antennas_8Tx_antennas_AS_10epochs_450ebatch_20lbatchsize_8pilots_ULtrain=False.csv <==
SNR,cnn_fft_relu,cnn_fft_softmax
-15.0,0.9517260213026913,0.9517647331167178
-10.0,0.8709817536797583,0.8559619431159274
-5.0,0.6338428126229745,0.63303070163521
0.0,0.3533796768123981,0.37101576508923123
5.0,0.16769912321244124,0.1876360760778239
10.0,0.07756342913978777,0.08181462141890111
15.0,0.029387593159110034,0.02975305675545111
20.0,0.00979728413739649,0.009812216575164826


==> csvdat/CNN_ul_dl/2021-04-22_12-10-40_4Rx_antennas_8Tx_antennas_AS_10epochs_450ebatch_20lbatchsize_8pilots_ULtrain=True_gap1GHz.csv <==
SNR,cnn_fft_relu,cnn_fft_softmax
-15.0,0.9562951875037025,0.9564492352741772
-10.0,0.884133438468007,0.8710484132962688
-5.0,0.6457329311340868,0.6474012040083464
0.0,0.36353436628512154,0.3783525733262251
5.0,0.17218166882147962,0.19072044116304493
10.0,0.07866975082042739,0.0819887257257582
15.0,0.02954772864297631,0.02980912522664152
20.0,0.009760987105804796,0.009803654971978415


==> csvdat/CNN_ul_dl/2021-04-22_12-16-46_2Rx_antennas_64Tx_antennas_AS_10epochs_450ebatch_20lbatchsize_64pilots_ULtrain=True_gap200MHz.csv <==
SNR,cnn_fft_relu,cnn_fft_softmax
-15.0,0.952948549023123,0.951021723238171
-10.0,0.8753988326174564,0.8168864583408831
-5.0,0.5562616010883243,0.5694608274776186
0.0,0.2959380189175258,0.3471081692336063
5.0,0.1404113434687414,0.18305536874839118
10.0,0.06034199426279394,0.07942389315237479
15.0,0.02927218461054184,0.029258314140296646
20.0,0.009812113043127662,0.009779838947607396


==> csvdat/CNN_ul_dl/2021-04-22_16-49-58_4Rx_antennas_8Tx_antennas_AS_10epochs_450ebatch_20lbatchsize_8pilots_ULtrain=True_gap30GHz.csv <==
SNR,cnn_fft_relu,cnn_fft_softmax
-15.0,0.9542770490147767,0.9542931501846061
-10.0,0.876607910694942,0.8730880357614659
-5.0,0.6569506266460978,0.6597169273883412
0.0,0.36917961400211535,0.3857444762057747
5.0,0.174795844541116,0.1932560777633
10.0,0.08006256498147875,0.08274517018088229
15.0,0.029576615557298565,0.02991117488582145
20.0,0.009839812134081199,0.009895497692566983


==> csvdat/CNN_ul_dl/2021-04-23_08-24-25_4Rx_antennas_8Tx_antennas_10epochs_450ebatch_20lbatchsize_8pilots_ULtrain=True_gap30GHz_nopath.csv <==
SNR,LS,Genie_OMP,Genie_Aided,ML_fft,cnn_fft_relu,cnn_fft_softmax
-15.0,31.642094620143947,0.6402786275457383,0.988938655237192,7.252712546692954,0.9148413665268896,0.7475810492940133
-10.0,10.006660360064673,0.47155034199103263,0.9544509407451608,2.3827645173563,0.8427587713463276,0.5092469747894618
-5.0,3.1761768847654746,0.27700043617568526,0.7994057737842173,0.8036206245903587,0.6817843013550735,0.365777168675489
0.0,0.9977323888459558,0.12445313752738822,0.5426013092895074,0.272923900754458,0.8578729519320673,0.24949244179453117
5.0,0.3168408376006529,0.055745629770921616,0.29611945538285317,0.09573374542249587,0.043425788320368565,0.1533200751842011
10.0,0.10044650189472472,0.025630709751931748,0.1265603670035004,0.03427330177411709,0.0861966570614164,0.07543820950994982
15.0,0.03157270896118382,0.01123357906256174,0.042939947445261084,0.012188312591385747,0.02790085387366423,0.02857977325997501
20.0,0.010003712136727384,0.004520433260445549,0.012602541094316824,0.004384456199988614,0.006642530648712071,0.009690583781365282


==> csvdat/CNN_ul_dl/2021-04-23_08-30-59_4Rx_antennas_8Tx_antennas_10epochs_450ebatch_20lbatchsize_8pilots_ULtrain=True_gap200MHz_nopath.csv <==
SNR,LS,ML_fft,cnn_fft_relu,cnn_fft_softmax
-15.0,31.57278993514391,7.216344938774703,0.9164992943043623,0.8638667029898038
-10.0,9.979726731479627,2.367605181619034,0.8437072105334786,0.5073339511897531
-5.0,3.166501463975519,0.79748438813297,0.681562848571673,0.3542111548915383
0.0,1.0003668957326928,0.27313786329559486,0.4385977347469543,0.2483850918549381
5.0,0.315943282149591,0.09560099861559772,0.04416376701417056,0.15199551590328447
10.0,0.10009292835442911,0.034077505905947464,0.020926564671804766,0.07424500355329638
15.0,0.031694721786621964,0.012277782914181173,0.01215709641015984,0.02875360035211407
20.0,0.00999095477113655,0.004378793688573839,0.006426874771725354,0.00970195457700287


==> csvdat/CNN_ul_dl/2021-04-23_08-50-11_4Rx_antennas_8Tx_antennas_10epochs_450ebatch_20lbatchsize_8pilots_ULtrain=True_gap30GHz_nopath.csv <==
SNR,cnn_fft_relu,cnn_fft_softmax
-15.0,0.9797564060399703,0.7801841220608948
-10.0,0.9167834163685408,0.53228562602829
-5.0,0.7531069056074058,0.37695833697394837
0.0,0.10037783286381739,0.26398121534370267
5.0,0.04118781411078371,0.16033978578217262
10.0,0.01767651192702299,0.07656262564687293
15.0,0.009454947842125281,0.02879941236260483
20.0,0.006587727732122125,0.00971502848742058


==> csvdat/CNN_ul_dl/2021-04-23_10-54-09_4Rx_antennas_8Tx_antennas_10epochs_450ebatch_20lbatchsize_8pilots_ULtrain=False_gap30GHz_nopath.csv <==
SNR,cnn_fft_relu,cnn_fft_softmax
-15.0,0.9752176852786447,0.8033185278372154
-10.0,0.9037256459532157,0.5003857377713821
-5.0,0.7355726780710928,0.3568338167128305
0.0,0.08770003364301886,0.25350503411729797
5.0,0.03859676829912471,0.15568073581902558
10.0,0.018454482081638,0.07577179326167717
15.0,0.010780660104261458,0.028811267040901277
20.0,0.006101680479950818,0.009731840573303355


==> csvdat/CNN_ul_dl/2021-04-23_11-52-22_4Rx_antennas_8Tx_antennas_10epochs_450ebatch_20lbatchsize_8pilots_ULtrain=True_gap1GHz_nopath.csv <==
SNR,Genie_OMP,Genie_Aided,cnn_fft_relu,cnn_fft_softmax
-15.0,0.6385552060627594,1.004235125474753,0.9453179312645329,0.8185376783080187
-10.0,0.45278951671399503,0.9671478055733187,0.8709084818159734,0.5166705880690156
-5.0,0.27114431512231785,0.8052563528374417,0.6996609397515343,0.38180348240071726
0.0,0.11895674100431013,0.5424824397505249,0.0965439256845683,0.25852593166257387
5.0,0.05436909275554792,0.288014907932655,0.04254689281692877,0.16017886088404162
10.0,0.02442890041002691,0.12075009487006413,0.020976428375736912,0.07532641878178885
15.0,0.010972687261958013,0.041671908316342154,0.012804396898133041,0.028764922522068973
20.0,0.004482456656377186,0.012359848530305095,0.008721449293850991,0.009713606183433948


==> csvdat/CNN_ul_dl/2021-04-23_16-53-25_4Rx_antennas_8Tx_antennas_10epochs_450ebatch_20lbatchsize_8pilots_ULtrain=True_gap30GHz_diffScenario.csv <==
SNR,cnn_fft_relu,cnn_fft_softmax
-15.0,0.950478752721652,0.9506150135472374
-10.0,0.8724910018554431,0.8577292803149245
-5.0,0.6307505182347637,0.6341324822602201
0.0,0.35331343142827865,0.36858144927656955
5.0,0.1679243598364164,0.18836809720781464
10.0,0.07767223590673096,0.08128404346491558
15.0,0.029786051504804557,0.029886931652463
20.0,0.009838884109383564,0.009823559703858016


==> csvdat/CNN_ul_dl/2021-04-24_08-36-35_4Rx_antennas_8Tx_antennas_10epochs_450ebatch_20lbatchsize_8pilots_ULtrain=True_gap30GHz_diffScenario_1000trainchannels.csv <==
SNR,cnn_fft_relu,cnn_fft_softmax
-15.0,0.9617839197697264,0.9629797629590695
-10.0,0.8814490948140039,0.8702842468814553
-5.0,0.641346386609774,0.6439841316674633
0.0,0.385920777193176,0.3834832293658954
5.0,0.20441900531177995,0.20607899209352276
10.0,0.08763061980672876,0.11266183387108224
15.0,0.03127024830416011,0.07388531029782056
20.0,0.01112918863949201,0.06022159972472948


==> csvdat/CNN_ul_dl/2021-04-27_10-16-45_4Rx_antennas_8Tx_antennas_10epochs_2ebatch_20lbatchsize_8pilots_ULtrain=True_gap200MHz_SNRindep.csv <==
SNR,cnn_fft_relu,cnn_fft_softmax
-15.0,0.9632757306813841,0.9955925886532959
-10.0,0.8232165779401471,0.8132466135278364
-5.0,0.7962078410178903,0.7656857889247906
0.0,0.7743012319396663,0.7386615590666326
5.0,0.20484799886055238,0.22574772926342423
10.0,0.07861228584213896,0.08140394224799233
15.0,0.034476787101962114,0.03419324899482863
20.0,0.021859163866255985,0.019143707610166285


==> csvdat/CNN_ul_dl/2021-04-27_21-26-15_4Rx_antennas_8Tx_antennas_10epochs_450ebatch_20lbatchsize_8pilots_ULtrain=False_gap30GHz_ULcov.csv <==
SNR,Genie_OMP,Genie_Aided
-15.0,0.9923978384711628,0.9581509359670132
-10.0,0.9923472944115773,0.8900429760244547
-5.0,0.9816251630137219,0.724453471854762
0.0,0.843776997534965,0.4648042604131669
5.0,0.45020268935515545,0.22320700923880177
10.0,0.1434547292839814,0.0872016156145754
15.0,0.039166985651807124,0.030177671082215286
20.0,0.011067573332223685,0.009863082715161614


==> csvdat/CNN_ul_dl/2021-04-27_21-54-18_4Rx_antennas_8Tx_antennas_10epochs_450ebatch_20lbatchsize_8pilots_ULtrain=False_diffcov.csv <==
SNR,Genie_OMP,Genie_Aided
-15.0,0.9923978384711628,0.9611592237918715
-10.0,0.9922905042296185,0.8964501242797251
-5.0,0.9825335318033425,0.7358514320936878
0.0,0.8468013657293808,0.47147799136110397
5.0,0.45024808262209265,0.22543508653810887
10.0,0.1439388470973735,0.08760858898418825
15.0,0.03954805035034921,0.030145029905361442
20.0,0.011172014729969388,0.009894335656347925


==> csvdat/CNN_ul_dl/2021-04-28_09-25-53_4Rx_antennas_8Tx_antennas_10epochs_450ebatch_20lbatchsize_8pilots_ULtrain=False_Gauss_chann.csv <==
SNR,cnn_fft_relu,cnn_fft_softmax
-15.0,0.966019011338812,0.9657241193365496
-10.0,0.9060942280320692,0.9063950469406761
-5.0,0.7594941495783032,0.7591285527419671
0.0,0.4980576431610129,0.4993151727629676
5.0,0.23898107376730512,0.23916990126111665
10.0,0.0921775562069835,0.09091169610500481
15.0,0.03058438542865987,0.030758959160698162
20.0,0.009986688061641663,0.009933677388395188


==> csvdat/CNN_ul_dl/2021-04-28_13-36-11_4Rx_antennas_64Tx_antennas_10epochs_450ebatch_20lbatchsize_64pilots_ULtrain=False_gap1GHz.csv <==
SNR,Genie_OMP,Genie_Aided,cnn_fft_relu,cnn_fft_softmax
-15.0,0.9950327122042726,0.9588312031832145,0.9535205293737999,0.9488445593524518
-10.0,0.9950212389982631,0.8885508577733031,0.8749322125504736,0.7923772904702656
-5.0,0.9909837944411689,0.7231143810224085,0.5123800461239638,0.5654496981596049
0.0,0.9181732485069307,0.4632718990858729,0.2824539787956298,0.356951040243691
5.0,0.5953344754066296,0.22554246228767563,0.13482060697043893,0.18941806711115655
10.0,0.25374876168780286,0.08828542448616832,0.05896696918608013,0.08091360710688351
15.0,0.14438837652087724,0.030515165061974454,0.027807278001805463,0.029391591950449557
20.0,0.12231920335200774,0.009921989552499327,0.009947787255069951,0.009789641981438819


==> csvdat/CNN_ul_dl/2021-04-28_14-29-31_4Rx_antennas_64Tx_antennas_10epochs_450ebatch_20lbatchsize_64pilots_ULtrain=False_gap200MHz.csv <==
SNR,LS,Genie_OMP,Genie_Aided,ML_fft
-15.0,31.61737658407805,0.9953230027188568,0.9581201046073908,7.603058701954001
-10.0,10.010796494761317,0.9952572776824428,0.8876348065740168,2.746625787586627
-5.0,3.159807476406469,0.9901482303450541,0.7215052262384252,1.07434706146308
0.0,1.0005673591124906,0.910087554747143,0.46491424635256356,0.440292657887109
5.0,0.3159712556818993,0.5836979660560321,0.2261060398516869,0.17885646758370874
10.0,0.10003049135773819,0.24800212576485225,0.08840485382727398,0.07075718337241382
15.0,0.03163507314505804,0.14016148558121833,0.030497400941537488,0.02676021562010198
20.0,0.010008461619524046,0.11818034492843163,0.009926855155629978,0.009532401998375298


==> csvdat/CNN_ul_dl/2021-04-28_14-43-02_4Rx_antennas_64Tx_antennas_10epochs_450ebatch_20lbatchsize_64pilots_ULtrain=False_gap30GHz_covUL.csv <==
SNR,Genie_OMP,Genie_Aided
-15.0,0.9925632204757139,0.9654255032601405
-10.0,0.9925618412140623,0.9067375353714549
-5.0,0.9918075915742376,0.7538806628060215
0.0,0.9552656294282426,0.4899329653601144
5.0,0.660458255585614,0.23595590841785422
10.0,0.2862354514717897,0.09077629135481562
15.0,0.17763611731542206,0.030911186916535105
20.0,0.15577786816178357,0.009965698723547035


==> csvdat/CNN_ul_dl/2021-04-28_14-57-00_4Rx_antennas_64Tx_antennas_10epochs_450ebatch_20lbatchsize_64pilots_ULtrain=True_gap200MHz_covUL.csv <==
SNR,Genie_Aided
-15.0,0.9596654408539004
-10.0,0.8898525302288885
-5.0,0.7264819576344556
0.0,0.466288751328947
5.0,0.2257587859168996
10.0,0.0882171918914186
15.0,0.03046314508971844
20.0,0.009898868278433724


==> csvdat/CNN_ul_dl/2021-04-28_15-07-33_4Rx_antennas_64Tx_antennas_10epochs_450ebatch_20lbatchsize_64pilots_ULtrain=True_gap30GHz_covUL_diff.csv <==
SNR,Genie_Aided
-15.0,0.9654008958938425
-10.0,0.9071738578016697
-5.0,0.7540982241520471
0.0,0.4898267668840717
5.0,0.23616297102443629
10.0,0.09087565475657096
15.0,0.030972073459334813
20.0,0.009977092829912614


==> csvdat/CNN_ul_dl/2021-04-28_15-17-32_4Rx_antennas_64Tx_antennas_10epochs_450ebatch_20lbatchsize_64pilots_ULtrain=True_gap30GHz.csv <==
SNR,cnn_fft_relu,cnn_fft_softmax
-15.0,0.9578092786719623,0.9527537527406612
-10.0,0.888136354773351,0.8022233980932205
-5.0,0.5368199862819912,0.5767733836290128
0.0,0.28737662381883766,0.3655494664172497
5.0,0.13472733546081717,0.1930258469695422
10.0,0.05884007634425262,0.08167756349573012
15.0,0.028051338063766668,0.02952676800303278
20.0,0.01129116627632099,0.009799717847481008


==> csvdat/CNN_ul_dl/2021-04-28_16-36-47_4Rx_antennas_64Tx_antennas_10epochs_450ebatch_20lbatchsize_64pilots_ULtrain=True_gausstrain.csv <==
SNR,cnn_fft_relu,cnn_fft_softmax
-15.0,0.9623961463955996,0.9628042820623618
-10.0,0.9033145624868716,0.9032594412650566
-5.0,0.7553280390741938,0.7558418278336156
0.0,0.4883110553299161,0.4981122644163202
5.0,0.2323401102867667,0.24019785675856303
10.0,0.08869281906414532,0.09084534866185874
15.0,0.034103198948703034,0.030668365191359605
20.0,0.010857632113389058,0.009914689117279005


==> csvdat/CNN_ul_dl/2021-04-28_22-27-06_4Rx_antennas_64Tx_antennas_10epochs_450ebatch_20lbatchsize_32pilots_ULtrain=False.csv <==
SNR,Genie_Aided,cnn_fft_relu,cnn_fft_softmax
-15.0,0.9765733916067405,0.9723650574717748,0.9712228899466605
-10.0,0.9455238262018821,0.902713197065678,0.9046635174651828
-5.0,0.8671643264626134,0.7609966832595576,0.7821021527014711
0.0,0.7389175296511037,0.6269057650519644,0.6710902377757749
5.0,0.6225107955430422,0.5478571667067864,0.5792354378589797
10.0,0.5601753605368632,0.5088518315751775,0.5203200038157125
15.0,0.5368791521433487,0.49055160077740523,0.49311461111471366
20.0,0.5298574612318622,0.4830222575334445,0.4830614680243213


==> csvdat/CNN_ul_dl/2021-04-29_09-45-46_4Rx_antennas_64Tx_antennas_10epochs_450ebatch_20lbatchsize_64pilots_ULtrain=False_2D_OMP.csv <==
SNR,Genie_OMP
-15.0,0.9682224136310227
-10.0,0.9272971812279969
-5.0,0.8017301195424718
0.0,0.5517707054737093
5.0,0.2918314322603121
10.0,0.13180790469544992
15.0,0.055893775995537194
20.0,0.028638410644751405


==> csvdat/CNN_ul_dl/2021-04-30_16-13-44_4Rx_antennas_8Tx_antennas_10epochs_450ebatch_20lbatchsize_8pilots_ULtrain=False_2D_OMP.csv <==
SNR,Genie_OMP
-15.0,0.991433354546738
-10.0,0.9522438500210975
-5.0,0.775370409472101
0.0,0.4981698770405925
5.0,0.25844455638658803
10.0,0.11293156955863781
15.0,0.04171954050196187
20.0,0.013142913181916616


==> csvdat/CNN_ul_dl/2021-04-30_22-13-22_4Rx_antennas_64Tx_antennas_10epochs_450ebatch_20lbatchsize_64pilots_ULtrain=False_2D_OMP.csv <==
SNR,LS,Genie_OMP,Genie_Aided,ML_fft,cnn_fft_relu,cnn_fft_softmax
-15.0,31.65436574748558,0.5790220790458555,0.9615840089376992,7.332940076264769,0.9535978332899794,0.794023924634879
-10.0,10.003859696230167,0.29272323752480645,0.8993682910295318,2.439602635878137,0.4264597284645938,0.35726337516184603
-5.0,3.1635103767217174,0.18325609581276278,0.7419930525165931,0.8531222630654282,0.22453416563346536,0.21650069261673413
0.0,1.0008777771489061,0.1312283969289364,0.4771582519979485,0.32224282814925237,0.13502052562706285,0.15181995684801097
5.0,0.31612635867664624,0.09550334263117366,0.22649233009555633,0.13123598893893215,0.0800422765768771,0.10532633434578194
10.0,0.09995976867837338,0.061283773374351154,0.08514571117903216,0.05529671452780559,0.04536646421144538,0.05912214628967263
15.0,0.03160837830745014,0.032864799037937376,0.028937420154021423,0.02258714755316881,0.023951119091375237,0.025650706075419902
20.0,0.01000764089385809,0.0151640074179303,0.009607843311142472,0.008614053950333626,0.009794959134584091,0.009355415602317452


==> csvdat/CNN_ul_dl/2021-04-30_23-06-02_4Rx_antennas_64Tx_antennas_10epochs_450ebatch_20lbatchsize_64pilots_ULtrain=True_LOS_covUL.csv <==
SNR,Genie_Aided,cnn_fft_relu,cnn_fft_softmax
-15.0,0.9619148536021885,0.9599492398083612,0.7983285255190946
-10.0,0.8996129845462597,0.4238597530645938,0.3603347577823548
-5.0,0.7417704413333049,0.22753916563296536,0.21819519530590653
0.0,0.47750350718733825,0.13618384498409772,0.1544130939326102
5.0,0.22660039932874304,0.0819429242733272,0.10625831410481683
10.0,0.08521884626472155,0.04553915046039993,0.059751252758227416
15.0,0.028987319077336184,0.021845637683051606,0.02579461661148632
20.0,0.00958728778257883,0.009254018535329867,0.00936494802857602


==> csvdat/CNN_ul_dl/2021-05-02_10-40-32_4Rx_antennas_64Tx_antennas_10epochs_450ebatch_20lbatchsize_64pilots_ULtrain=True_NLOS_covDL.csv <==
SNR,LS,Genie_OMP,Genie_Aided,ML_fft,cnn_fft_relu,cnn_fft_softmax
-15.0,31.64944624010488,0.995386543915465,0.9723139121525456,7.611874600133974,0.9665794222728434,0.9607068104008043
-10.0,9.99982684917346,0.9086269622749144,0.9077274644733404,2.706620012522802,0.8933967796887161,0.79757278121627
-5.0,3.1645521779755295,0.6916071269712267,0.7459489426753075,1.0342668206451295,0.7216766138238098,0.5629526426207875
0.0,0.999882408405419,0.4326674541640519,0.47846473263076267,0.41082427778232683,0.2599872421134254,0.3631103062702838
5.0,0.31643634976314927,0.2308838068560289,0.22975269683745653,0.16494769635018658,0.11863430930767198,0.19338581960934575
10.0,0.09998919370762893,0.10818388296485375,0.08887690804246715,0.06536340087352156,0.05281194330116064,0.08168664044382094
15.0,0.031615709508940125,0.04630315922438304,0.03057210386484436,0.02516580509629743,0.02864132629446322,0.029672304449592547
20.0,0.010006588781912979,0.019449197069537173,0.00992620965009721,0.009208272728151671,0.010238164934967977,0.009797721883453736


==> csvdat/CNN_ul_dl/2021-05-02_17-55-13_4Rx_antennas_64Tx_antennas_10epochs_450ebatch_20lbatchsize_64pilots_ULtrain=False_NLOS_covUL.csv <==
SNR,Genie_OMP,Genie_Aided,cnn_fft_relu,cnn_fft_softmax
-15.0,0.9956777699521134,0.9721854180316487,0.9637124051482198,0.9521261061173134
-10.0,0.9095483498393556,0.9075403962112386,0.8861836363586055,0.7336820047996071
-5.0,0.6892827300824089,0.7455733854163863,0.7108861735557979,0.5003698272178316
0.0,0.4319169688206384,0.47832173311925646,0.24369706484201442,0.3232285964419719
5.0,0.23080785942577206,0.22959815734327618,0.1156822002432553,0.17942908661446316
10.0,0.10878065239952729,0.0888799602274532,0.05204424285612602,0.07877187893837613
15.0,0.04628024212726868,0.03057912451893915,0.025930140852631248,0.02913427460507395
20.0,0.019523266063684114,0.009910682698750789,0.009719738507674871,0.009766634958292107


==> csvdat/CNN_ul_dl/2021-05-03_13-42-04_4Rx_antennas_64Tx_antennas_10epochs_450ebatch_20lbatchsize_32pilots_ULtrain=Falseomptest.csv <==
SNR,Genie_OMP
-15.0,0.989211609535019
-10.0,0.970850947488186
-5.0,0.9011994350740603
0.0,0.7643724245078408
5.0,0.6275715773369829
10.0,0.5443969576997715
15.0,0.5070534576140348
20.0,0.4923767786750609


==> csvdat/CNN_ul_dl/2021-05-03_15-34-50_4Rx_antennas_64Tx_antennas_10epochs_450ebatch_20lbatchsize_32pilots_ULtrain=False.csv <==
SNR,LS,ML_fft
-15.0,16.29534569500338,4.306644634983198
-10.0,5.477425894143894,1.8756722458903692
-5.0,2.0619608770403257,1.0384970751444786
0.0,0.9778656443517662,0.7095359538332076
5.0,0.6362888619740441,0.5716229726880243
10.0,0.5281484111925498,0.5143806874056669
15.0,0.4939713414417974,0.49164667345112345
20.0,0.4831526046011587,0.4829050866073136


==> csvdat/CNN_ul_dl/2021-05-04_08-34-45_4Rx_antennas_64Tx_antennas_10epochs_450ebatch_20lbatchsize_64pilots_ULtrain=False_LOSeval.csv <==
SNR,Genie_OMP,cnn_fft_relu,cnn_fft_softmax
-15.0,0.5715345891255076,0.9534408483512833,0.9179495737847083
-10.0,0.295630212937794,0.5173468465888247,0.47036542182608937
-5.0,0.1828493788227135,0.27992016375314316,0.3033764206081071
0.0,0.1310946579411631,0.14835885873191892,0.2363888870522584
5.0,0.0954579278639127,0.08252903953044191,0.1561088965124279
10.0,0.061459920340815696,0.04299988377232502,0.07431724246295146
15.0,0.032846413962670615,0.026182483816922116,0.028598242189911846
20.0,0.015206755507037482,0.00992883186733681,0.009735163723355495


==> csvdat/CNN_ul_dl/2021-05-04_08-35-10_4Rx_antennas_64Tx_antennas_10epochs_450ebatch_20lbatchsize_64pilots_ULtrain=False_NLOSeval.csv <==
SNR,Genie_OMP,cnn_fft_relu,cnn_fft_softmax
-15.0,0.9956163069285608,0.9638692304753635,0.9548000719668142
-10.0,0.9106730427972284,0.8862397949333596,0.7623554268449981
-5.0,0.6890221567115229,0.7111087836078096,0.525936435718673
0.0,0.4324842223658851,0.24488041330457344,0.3389651438362376
5.0,0.23198463494176005,0.11739863026391692,0.18373654198809183
10.0,0.10852295753266103,0.05352961995271631,0.07987648604864929
15.0,0.046293345193472,0.02831023617440892,0.02931212154164051
20.0,0.019463351218936373,0.009712979326317666,0.00978141274668892


==> csvdat/CNN_ul_dl/2021-05-04_08-55-53_4Rx_antennas_64Tx_antennas_10epochs_450ebatch_20lbatchsize_64pilots_ULtrain=False_bandw20MHz.csv <==
SNR,LS,Genie_OMP,Genie_Aided,ML_fft,cnn_fft_relu,cnn_fft_softmax
-15.0,31.627186966484942,0.9729676524107281,0.958825450591322,7.607124814442024,0.9507173529782218,0.9457153295641173
-10.0,9.987353274714772,0.9207045859767802,0.8872688524055918,2.73697501625034,0.8674694640519586,0.7793344851307178
-5.0,3.163200354425971,0.7676761049103848,0.7224228993410886,1.074062136961939,0.6911370808860459,0.5532754162577124
0.0,0.999603887894924,0.5129763113339385,0.4641449406624125,0.43952456609450574,0.2767832138813104,0.35288524997371307
5.0,0.31604369287629186,0.2763163677917392,0.2258460002222302,0.17896412700814807,0.13136539840786804,0.18731330783507744
10.0,0.09988086202209515,0.12959009631669074,0.08828144803153506,0.07069111506222603,0.05790565629476095,0.08047476867669599
15.0,0.031634785214524945,0.0557688298183311,0.03050848640006763,0.026743914987906372,0.027964702650976257,0.02935660418645991
20.0,0.009994433828142016,0.026507515018689278,0.00990834771202731,0.009520130382109353,0.009637269418799586,0.009768268172835692


==> csvdat/CNN_ul_dl/2021-05-04_11-34-26_4Rx_antennas_64Tx_antennas_10epochs_450ebatch_20lbatchsize_64pilots_ULtrain=False_UMi.csv <==
SNR,LS,Genie_OMP,Genie_Aided,ML_fft,cnn_fft_relu,cnn_fft_softmax
-15.0,31.60495687178634,0.9730110664519258,0.9609233753050268,7.605578006352634,0.9530657117154356,0.9475140003874699
-10.0,9.995024126845589,0.9260436467120963,0.8856711810668041,2.744127031801838,0.8660842102990518,0.7825291040873708
-5.0,3.1598479127144334,0.7831901019744328,0.715133784370649,1.08196663977438,0.683922873696995,0.5589609229768191
0.0,0.9985052436842284,0.5312602075263706,0.45915968609431906,0.44680755408997824,0.28488274632044147,0.3553939867581377
5.0,0.3164968001699452,0.29312371404543247,0.22533209694717593,0.1843010075648301,0.13753264789978065,0.18986621318169528
10.0,0.10000392556124434,0.1387815827936911,0.08837681565264759,0.07294477454805907,0.06023120182908017,0.08084760619153783
15.0,0.031624979542809864,0.06013567635299495,0.03049412771212126,0.02739290163170976,0.028688725252234874,0.02943386882646193
20.0,0.009994830608272987,0.03058925790797239,0.009895637103846017,0.009620548027269055,0.00985263594018931,0.009777697430419308


==> csvdat/CNN_ul_dl/2021-05-04_11-35-53_4Rx_antennas_64Tx_antennas_10epochs_450ebatch_20lbatchsize_64pilots_ULtrain=False_c=0.8.csv <==
SNR,LS,Genie_OMP,Genie_Aided,ML_fft,cnn_fft_relu,cnn_fft_softmax
-15.0,31.60909253087918,0.9739262562136799,0.9549128231458077,7.609894323318164,0.9478239276651025,0.9435893716980455
-10.0,10.00826412710171,0.93109522476682,0.8845451758161831,2.7691186155630687,0.8670894169322898,0.7897732310344678
-5.0,3.16298687456355,0.7923663614711298,0.718843219531363,1.0997050002816082,0.6911121412972046,0.5664931822789734
0.0,0.9996285308001461,0.5482782298777669,0.46240391801900316,0.45834873868818193,0.43666711305202627,0.36053416946279043
5.0,0.3162067923593782,0.30480991194905876,0.2257536532756117,0.18891010200453967,0.14409212610907784,0.19007242120428458
10.0,0.10005616055274663,0.1432894317235457,0.08864386663495373,0.07469755669741152,0.061882119413027445,0.08094544896492836
15.0,0.03161099575086329,0.06100087650073665,0.030520958770159024,0.027872781658682733,0.028311113138984757,0.029395715261454423
20.0,0.009998300348284288,0.030537631607061314,0.009914185390199799,0.009748067162478991,0.009645790182217428,0.00977997956122339


==> csvdat/CNN_ul_dl/2021-05-04_11-37-13_4Rx_antennas_64Tx_antennas_10epochs_450ebatch_20lbatchsize_64pilots_ULtrain=True_c=0.8_ULcov.csv <==
SNR,Genie_OMP,Genie_Aided,cnn_fft_relu,cnn_fft_softmax
-15.0,0.9729457315168868,0.9561378935143499,0.9485363884754128,0.9441960667610264
-10.0,0.9301307807764014,0.8875220858602488,0.867912778818702,0.7906416034253151
-5.0,0.7942892355334285,0.7240724536447568,0.6937229407438051,0.5664732861260473
0.0,0.5467924516579203,0.4656748026696921,0.29437690555246965,0.35951099657307956
5.0,0.30429371691151114,0.22545723736962317,0.14036275339779727,0.1900042302454862
10.0,0.14352364744950644,0.0881336234869422,0.06191366340805662,0.08102132972793542
15.0,0.06092840284325773,0.030384876006043785,0.028240047892800924,0.029435011115925683
20.0,0.03054727593159686,0.009891579678128336,0.009855583964161856,0.009781832154975738


==> csvdat/CNN_ul_dl/2021-05-04_11-39-48_4Rx_antennas_64Tx_antennas_10epochs_450ebatch_20lbatchsize_64pilots_ULtrain=True_UMi_ULcov.csv <==
SNR,Genie_OMP,Genie_Aided,cnn_fft_relu,cnn_fft_softmax
-15.0,0.9739728829669025,0.962319751052407,0.9535417330780651,0.9482449879862437
-10.0,0.9270467391870371,0.8891885776835956,0.867699895398871,0.7843528799817495
-5.0,0.7826121798498633,0.7201310091591795,0.6857498921448786,0.5589804623264533
0.0,0.5321157568029685,0.4626658369974261,0.2865587535957144,0.3564971208130606
5.0,0.29423473130352956,0.22548301921486744,0.136858683645201,0.18897270083096304
10.0,0.13966755975408351,0.0882325818414527,0.060245699870431206,0.08081265202483505
15.0,0.0603018686738326,0.030393165947765033,0.030408744384461922,0.029400531156951907
20.0,0.03059774786088288,0.00989829296455218,0.009767182479496922,0.00979070292882123


==> csvdat/CNN_ul_dl/2021-05-04_17-30-02_4Rx_antennas_64Tx_antennas_10epochs_450ebatch_20lbatchsize_32pilots_ULtrain=False_LOS.csv <==
SNR,LS,Genie_OMP,Genie_Aided,ML_fft,cnn_fft_relu,cnn_fft_softmax
-15.0,16.315400093795503,0.7579390964198205,0.9821481958610332,8.781833995149162,0.971762253721999,0.9036659932912772
-10.0,5.481723619565361,0.6255219719103571,0.9557471174043722,3.416411566106001,0.9328469456350209,0.6691174220136269
-5.0,2.0592611913229266,0.5703468923186229,0.8775550863135725,1.7334394825189738,0.6044380251246056,0.5936674403780658
0.0,0.9774099431936721,0.5427450690078133,0.7411940178117816,1.2133859361200292,0.5464354925521802,0.5622218598828176
5.0,0.6355917454955271,0.5232244056119482,0.6112862590571011,1.0506580699157158,0.5195234362270766,0.5365389693044335
10.0,0.5278726039939775,0.5051057155460192,0.5388462307609763,1.0025587518104098,0.5011988841348732,0.5099521537165437
15.0,0.4936166955036904,0.4913092222640626,0.5125148455449277,0.988699427857083,0.4883307025344637,0.4911501934767652
20.0,0.482809672287937,0.4837489701135747,0.5059007296317215,0.9879761210561777,0.48231460536628273,0.48256416435412847


==> csvdat/CNN_ul_dl/2021-05-04_18-25-29_4Rx_antennas_64Tx_antennas_10epochs_450ebatch_20lbatchsize_32pilots_ULtrain=False_LOS.csv <==
SNR,LS,ML_fft
-15.0,16.252316590620154,4.124308513848491
-10.0,5.486677824603782,1.70466750789001
-5.0,2.0612411310584267,0.9059701883523098
0.0,0.9781025114098283,0.6392407211592064
5.0,0.6359930433036661,0.5436860499759165
10.0,0.5278759634193549,0.505585022774248
15.0,0.49360983925849217,0.48911203744978826
20.0,0.48281182224682945,0.48211218782497456


==> csvdat/CNN_ul_dl/2021-05-11_13-50-09_4Rx_antennas_8Tx_antennas_10epochs_450ebatch_20lbatchsize_8pilots_ULtrain=False_mixed.csv <==
SNR,LS,ML_fft
-15.0,31.676003554102724,7.6730973631028805
-10.0,9.983866849458625,2.795742222504773
-5.0,3.169838398664862,1.1439014262463356
0.0,0.9989345654807378,0.4883170769590859
5.0,0.316982470247628,0.2072607814468639
10.0,0.0998874887544641,0.081833077967775
15.0,0.03172550895559588,0.029977522294966367
20.0,0.010013674608564345,0.010111584740619697


==> csvdat/CNN_ul_dl/2021-05-18_10-03-07_4Rx_antennas_8Tx_antennas_10epochs_450ebatch_20lbatchsize_8pilots_ULtrain=True_subP.csv <==
SNR,Genie_OMP,ksvd_OMP,Genie_Aided
-15.0,0.9910959311667281,0.22501366799621175,0.9498408568704132
-10.0,0.9521574537357215,0.22501366799621175,0.8727335761483278
-5.0,0.776074874808972,0.22501366799621175,0.7012349276788997
0.0,0.49987417512023424,0.22501366799621175,0.44502139750291136
5.0,0.25866030762264275,0.22501366799621175,0.2177001905861686
10.0,0.1138773713825173,0.22501366799621175,0.08562039525477295
15.0,0.042143184169406614,0.22501366799621175,0.02994809506071939
20.0,0.013136330150735408,0.22501366799621175,0.009812256538201938


==> csvdat/CNN_ul_dl/2021-05-19_11-35-59_4Rx_antennas_64Tx_antennas_10epochs_450ebatch_20lbatchsize_64pilots_ULtrain=True_LOS_RS.csv <==
,cnn_fft_relu
15.0,0.021845637683051606


==> csvdat/CNN_ul_dl/64BS_4MS_64Pilots_5dB_cdf.csv <==
x,relu,softmax,LS,ML,Genie_OMP,Genie_Aided
0,0.0096906,0.11686,0.24861,0.057431,0.0055538,0.1292
0.00011111,0.010589,0.11743,0.24938,0.062622,0.0063254,0.13363
0.00022222,0.015341,0.11895,0.25094,0.064703,0.012226,0.13817
0.00033333,0.01829,0.12091,0.25355,0.066186,0.012237,0.13825
0.00044444,0.018763,0.12217,0.25505,0.067367,0.013973,0.1394
0.00055556,0.019903,0.12245,0.25605,0.068056,0.014786,0.13961
0.00066667,0.020644,0.12272,0.25752,0.0689,0.014861,0.13981
0.00077778,0.020703,0.12408,0.25826,0.070284,0.015467,0.14027
0.00088889,0.022433,0.12484,0.25831,0.070948,0.016376,0.14237
0.001,0.023755,0.12485,0.25899,0.073648,0.017069,0.14254
0.0011111,0.025012,0.12524,0.25921,0.073652,0.018148,0.14261
0.0012222,0.026367,0.12541,0.25958,0.073759,0.018739,0.14273
0.0013333,0.027765,0.12543,0.25967,0.076303,0.020442,0.14331
0.0014444,0.029088,0.1255,0.25997,0.076303,0.020659,0.14342
0.0015556,0.031147,0.12565,0.26002,0.076376,0.020851,0.14407
0.0016667,0.03125,0.12597,0.2609,0.07644,0.021645,0.14517
0.0017778,0.031373,0.12642,0.26093,0.077767,0.021881,0.14537
0.0018889,0.031553,0.12658,0.26094,0.078215,0.023268,0.14574
0.002,0.031588,0.12661,0.26101,0.078877,0.023402,0.14583
0.0021111,0.032716,0.12705,0.26283,0.080239,0.024051,0.14635
0.0022222,0.032819,0.12707,0.26284,0.080424,0.024242,0.14638
0.0023333,0.032868,0.12711,0.26299,0.081217,0.024861,0.1464
0.0024444,0.032896,0.12763,0.26353,0.081334,0.024946,0.14655
0.0025556,0.032986,0.12779,0.26373,0.081898,0.026395,0.14692
0.0026667,0.033164,0.12808,0.264,0.083125,0.026454,0.14771
0.0027778,0.033315,0.12814,0.26409,0.08394,0.027348,0.14775
0.0028889,0.033588,0.1286,0.26421,0.084003,0.028504,0.14777
0.003,0.033613,0.12882,0.26435,0.084106,0.028687,0.14853
0.0031111,0.033788,0.129,0.26463,0.084405,0.029786,0.14873
0.0032222,0.034257,0.12903,0.26476,0.084673,0.030052,0.14894
0.0033333,0.034365,0.12954,0.26482,0.084675,0.030069,0.14897
0.0034444,0.035157,0.12963,0.26512,0.085099,0.030287,0.14914
0.0035556,0.035333,0.12966,0.26549,0.085268,0.03064,0.14917
0.0036667,0.03539,0.12974,0.26551,0.086149,0.030728,0.14931
0.0037778,0.035413,0.12975,0.26564,0.087216,0.030831,0.14962
0.0038889,0.036535,0.1298,0.26566,0.087246,0.031317,0.1498
0.004,0.036827,0.13011,0.26568,0.087377,0.031534,0.15011
0.0041111,0.037013,0.13032,0.26572,0.087731,0.031873,0.15064
0.0042222,0.037094,0.13054,0.26584,0.088313,0.032034,0.1507
0.0043333,0.037118,0.13074,0.26644,0.088422,0.033094,0.15073
0.0044444,0.037132,0.13076,0.26683,0.08892,0.033521,0.15101
0.0045556,0.037343,0.13082,0.26687,0.089114,0.033574,0.15113
0.0046667,0.037869,0.13084,0.26691,0.089299,0.034078,0.15115
0.0047778,0.037949,0.13102,0.26769,0.089777,0.034182,0.15148
0.0048889,0.037967,0.13107,0.2679,0.089945,0.03432,0.15175
0.005,0.038,0.13108,0.26791,0.089991,0.035355,0.15223
0.0051111,0.038056,0.13138,0.26838,0.090103,0.035371,0.15224
0.0052222,0.038144,0.13146,0.26845,0.090282,0.03566,0.15244
0.0053333,0.038161,0.13158,0.26857,0.090454,0.035702,0.15255
0.0054444,0.038188,0.13207,0.26866,0.090457,0.035777,0.15279
0.0055556,0.038401,0.13218,0.26877,0.090758,0.035803,0.15282
0.0056667,0.038676,0.13219,0.2688,0.091297,0.035867,0.15351
0.0057778,0.038883,0.13241,0.26885,0.09173,0.036306,0.15363
0.0058889,0.040242,0.13243,0.26892,0.092085,0.036537,0.15366
0.006,0.040466,0.13254,0.26909,0.092485,0.036557,0.15378
0.0061111,0.040665,0.13271,0.26921,0.092513,0.03656,0.15381
0.0062222,0.040735,0.13273,0.26938,0.09262,0.037431,0.154
0.0063333,0.040893,0.1329,0.26949,0.093042,0.037702,0.15412
0.0064444,0.041023,0.13295,0.2696,0.09326,0.038686,0.15415
0.0065556,0.041377,0.13301,0.26963,0.093361,0.038979,0.15432
0.0066667,0.041558,0.13323,0.26965,0.093387,0.03915,0.15482
0.0067778,0.04156,0.13328,0.26971,0.093392,0.039761,0.15491
0.0068889,0.04168,0.13339,0.26982,0.093458,0.039818,0.15502
0.007,0.041792,0.13347,0.26984,0.093465,0.04018,0.15523
0.0071111,0.041827,0.13363,0.26988,0.09372,0.040271,0.1555
0.0072222,0.041953,0.13368,0.27007,0.093826,0.040376,0.15564
0.0073333,0.041977,0.13373,0.27019,0.094034,0.04075,0.15571
0.0074444,0.042023,0.13379,0.27022,0.094111,0.041621,0.15575
0.0075556,0.042144,0.13383,0.2703,0.09432,0.041756,0.15579
0.0076667,0.042216,0.13391,0.27032,0.094409,0.042171,0.15581
0.0077778,0.042232,0.13402,0.27042,0.094487,0.042468,0.15584
0.0078889,0.042545,0.13405,0.27065,0.094488,0.042536,0.15602
0.008,0.042609,0.13432,0.27074,0.094592,0.04264,0.15613
0.0081111,0.042828,0.13433,0.27077,0.094766,0.042729,0.15646
0.0082222,0.042872,0.13435,0.27078,0.094786,0.042821,0.15653
0.0083333,0.043158,0.13456,0.27079,0.094888,0.043309,0.15663
0.0084444,0.043198,0.13476,0.27082,0.094987,0.043445,0.15663
0.0085556,0.04369,0.13476,0.27089,0.094992,0.043635,0.15707
0.0086667,0.043749,0.13478,0.27093,0.095295,0.043724,0.15711
0.0087778,0.043851,0.13487,0.27098,0.095419,0.043736,0.15721
0.0088889,0.043913,0.13488,0.27099,0.095487,0.043913,0.15729
0.009,0.044093,0.13495,0.27117,0.095744,0.043927,0.15747
0.0091111,0.044131,0.13495,0.27144,0.095797,0.04477,0.15749
0.0092222,0.044269,0.13504,0.2715,0.095865,0.044781,0.15755
0.0093333,0.04427,0.13505,0.27151,0.095902,0.045138,0.15761
0.0094444,0.044344,0.13507,0.27154,0.09609,0.045589,0.15771
0.0095556,0.044355,0.13511,0.2716,0.096208,0.0456,0.1578
0.0096667,0.044448,0.13522,0.27166,0.096219,0.045758,0.15782
0.0097778,0.044539,0.13526,0.27169,0.09626,0.045952,0.15783
0.0098889,0.044605,0.1353,0.2717,0.096312,0.04672,0.15796
0.01,0.044808,0.13567,0.27172,0.096321,0.046963,0.15826
0.010111,0.044841,0.13569,0.27175,0.096511,0.047112,0.1584
0.010222,0.044897,0.13572,0.2719,0.096573,0.047459,0.15842
0.010333,0.045313,0.13577,0.27192,0.096584,0.047484,0.15852
0.010444,0.04534,0.13587,0.27193,0.096657,0.047978,0.15855
0.010556,0.045373,0.13593,0.272,0.096734,0.048013,0.1586
0.010667,0.045387,0.13594,0.27213,0.09683,0.048342,0.1586
0.010778,0.04541,0.13597,0.27226,0.096879,0.048714,0.15872
0.010889,0.045412,0.136,0.2724,0.097027,0.048735,0.15909
0.011,0.04559,0.13608,0.27241,0.097079,0.04924,0.15911
0.011111,0.045623,0.13611,0.27251,0.097184,0.049258,0.15915
0.011222,0.045626,0.13624,0.27257,0.097231,0.049391,0.15924
0.011333,0.045661,0.13625,0.27261,0.097366,0.049464,0.15924
0.011444,0.045755,0.13629,0.27281,0.097371,0.049584,0.15927
0.011556,0.045871,0.13632,0.27285,0.097379,0.049599,0.15942
0.011667,0.045886,0.13646,0.27301,0.097387,0.050036,0.15955
0.011778,0.045912,0.13648,0.27338,0.097423,0.05011,0.15961
0.011889,0.04596,0.13652,0.27343,0.097526,0.050169,0.15965
0.012,0.04597,0.1366,0.27345,0.097646,0.050279,0.15968
0.012111,0.045979,0.13664,0.27347,0.097968,0.050545,0.15971
0.012222,0.046054,0.13665,0.27348,0.098052,0.050634,0.15974
0.012333,0.046197,0.13666,0.27349,0.098158,0.05068,0.15979
0.012444,0.046282,0.13674,0.27353,0.098293,0.050771,0.15984
0.012556,0.046304,0.13674,0.27354,0.098322,0.050804,0.1599
0.012667,0.046543,0.13688,0.27357,0.098768,0.051035,0.16007
0.012778,0.046837,0.13692,0.27363,0.098983,0.05127,0.16011
0.012889,0.046852,0.13702,0.27363,0.099028,0.051511,0.16012
0.013,0.046971,0.13702,0.27365,0.099046,0.051616,0.16018
0.013111,0.047038,0.13705,0.2737,0.099069,0.051995,0.16032
0.013222,0.047119,0.13708,0.27375,0.099117,0.052191,0.16033
0.013333,0.047171,0.1371,0.27388,0.099215,0.052468,0.16042
0.013444,0.047194,0.1371,0.27393,0.099224,0.052793,0.16043
0.013556,0.047241,0.13738,0.27393,0.099231,0.053217,0.16065
0.013667,0.047241,0.13741,0.27396,0.099536,0.053282,0.16066
0.013778,0.047295,0.1375,0.27398,0.099707,0.053422,0.16072
0.013889,0.047307,0.1375,0.27413,0.099893,0.053572,0.16083
0.014,0.047341,0.13762,0.2743,0.099939,0.053678,0.16094
0.014111,0.047417,0.13766,0.2746,0.10004,0.053903,0.16099
0.014222,0.047462,0.13774,0.27467,0.10022,0.054068,0.1611
0.014333,0.047912,0.13776,0.27469,0.10038,0.054264,0.16111
0.014444,0.047974,0.13799,0.27472,0.10042,0.05443,0.16131
0.014556,0.048072,0.13801,0.27478,0.10068,0.054711,0.16137
0.014667,0.048077,0.13807,0.27479,0.10068,0.054936,0.16141
0.014778,0.048097,0.13817,0.27481,0.10088,0.055304,0.16142
0.014889,0.048183,0.13829,0.27489,0.10104,0.055322,0.16163
0.015,0.048195,0.13829,0.2749,0.10105,0.055399,0.16175
0.015111,0.048267,0.13845,0.27494,0.1011,0.055945,0.16181
0.015222,0.048415,0.13863,0.27496,0.10113,0.056117,0.16184
0.015333,0.04855,0.13876,0.27499,0.10114,0.056207,0.16185
0.015444,0.048593,0.13886,0.27505,0.10121,0.056245,0.16193
0.015556,0.048724,0.13898,0.27507,0.10125,0.056344,0.16201
0.015667,0.048817,0.13905,0.27526,0.10144,0.056713,0.16203
0.015778,0.048818,0.13906,0.27527,0.10157,0.056752,0.16207
0.015889,0.048976,0.13906,0.2753,0.10163,0.057027,0.16213
0.016,0.049045,0.13909,0.27533,0.10165,0.057745,0.16224
0.016111,0.049266,0.13912,0.27534,0.1017,0.057807,0.16228
0.016222,0.049298,0.13916,0.27536,0.10184,0.057938,0.16238
0.016333,0.04937,0.13923,0.27551,0.10211,0.057965,0.1627
0.016444,0.049373,0.13924,0.27552,0.10222,0.058076,0.16273
0.016556,0.04952,0.13926,0.27556,0.10224,0.058094,0.16281
0.016667,0.04952,0.13947,0.27557,0.10224,0.058264,0.1629
0.016778,0.049596,0.13947,0.27558,0.10229,0.058917,0.16295
0.016889,0.04964,0.13949,0.27562,0.10231,0.059049,0.16296
0.017,0.049704,0.13954,0.27563,0.10246,0.059065,0.16306
0.017111,0.049838,0.13958,0.27563,0.10248,0.059076,0.16324
0.017222,0.049891,0.13959,0.27564,0.10263,0.059236,0.16345
0.017333,0.049935,0.13963,0.27566,0.10267,0.059537,0.16347
0.017444,0.049986,0.13964,0.2757,0.10273,0.059568,0.16355
0.017556,0.05,0.13967,0.27581,0.10284,0.059839,0.16367
0.017667,0.050085,0.13968,0.27584,0.10287,0.059933,0.16374
0.017778,0.050134,0.13969,0.27587,0.10291,0.060126,0.16381
0.017889,0.050147,0.13978,0.27596,0.10295,0.060139,0.16397
0.018,0.050154,0.13991,0.27602,0.10305,0.060148,0.16415
0.018111,0.05018,0.13993,0.27605,0.10305,0.060733,0.16433
0.018222,0.050229,0.13996,0.27615,0.10314,0.060864,0.16436
0.018333,0.050409,0.13999,0.27623,0.10322,0.061097,0.16439
0.018444,0.050537,0.14001,0.27637,0.10323,0.061176,0.1644
0.018556,0.050539,0.14002,0.27642,0.10326,0.061344,0.16446
0.018667,0.050546,0.14005,0.27643,0.10327,0.06138,0.16448
0.018778,0.05067,0.14007,0.27644,0.10338,0.061496,0.16449
0.018889,0.050826,0.14009,0.2765,0.10345,0.061628,0.1645
0.019,0.050839,0.14011,0.27652,0.10357,0.061641,0.16457
0.019111,0.051006,0.14014,0.27652,0.1036,0.061701,0.16457
0.019222,0.051013,0.14014,0.27659,0.10366,0.061975,0.16458
0.019333,0.051094,0.14019,0.2766,0.10367,0.062073,0.16459
0.019444,0.051095,0.14023,0.27662,0.10381,0.062165,0.16462
0.019556,0.051096,0.14028,0.27666,0.10383,0.062214,0.16468
0.019667,0.051166,0.1404,0.27669,0.10384,0.062714,0.16468
0.019778,0.051203,0.14048,0.27689,0.10386,0.063025,0.1647
0.019889,0.051266,0.14053,0.27693,0.10391,0.063598,0.16471
0.02,0.051379,0.14054,0.27696,0.10394,0.063768,0.16514
0.020111,0.051405,0.14056,0.27707,0.10398,0.063955,0.16515
0.020222,0.051414,0.14066,0.27729,0.10411,0.064295,0.16516
0.020333,0.051552,0.14068,0.2773,0.10431,0.064468,0.16518
0.020444,0.051609,0.14073,0.27732,0.10433,0.064501,0.16521
0.020556,0.051646,0.14077,0.27739,0.10439,0.064528,0.16531
0.020667,0.051759,0.14077,0.2774,0.10455,0.064612,0.16535
0.020778,0.05176,0.14086,0.27744,0.1046,0.064642,0.16539
0.020889,0.05177,0.14089,0.27745,0.10476,0.064875,0.1654
0.021,0.051791,0.14096,0.27755,0.10492,0.064884,0.16542
0.021111,0.051835,0.141,0.27759,0.10494,0.064987,0.16547
0.021222,0.05189,0.14101,0.27764,0.10495,0.065065,0.16562
0.021333,0.051908,0.14103,0.27765,0.10496,0.065164,0.16564
0.021444,0.051911,0.14104,0.2777,0.10497,0.065323,0.16572
0.021556,0.051949,0.14112,0.2777,0.10498,0.06533,0.16597
0.021667,0.051965,0.14114,0.27771,0.10501,0.065396,0.16617
0.021778,0.051972,0.14117,0.27775,0.10502,0.065412,0.16621
0.021889,0.051975,0.14117,0.27777,0.10505,0.065438,0.16624
0.022,0.052017,0.14118,0.27781,0.10507,0.065613,0.16625
0.022111,0.052204,0.14126,0.27786,0.10507,0.065686,0.16627
0.022222,0.052206,0.14126,0.27787,0.10508,0.06604,0.16628
0.022333,0.052303,0.14128,0.27794,0.10536,0.06622,0.1663
0.022444,0.052425,0.14128,0.27804,0.10537,0.06637,0.16633
0.022556,0.05243,0.14132,0.27807,0.10538,0.066899,0.16634
0.022667,0.052459,0.14135,0.27808,0.1054,0.067062,0.16635
0.022778,0.052512,0.14145,0.27812,0.10548,0.067158,0.16641
0.022889,0.052515,0.14153,0.27816,0.10562,0.067547,0.16641
0.023,0.05253,0.14163,0.27818,0.10563,0.06758,0.16643
0.023111,0.052571,0.14164,0.27818,0.10565,0.067737,0.1665
0.023222,0.052599,0.14166,0.27819,0.10569,0.067815,0.16661
0.023333,0.052636,0.14168,0.2782,0.10569,0.067857,0.16664
0.023444,0.052653,0.14177,0.2782,0.10579,0.068061,0.16665
0.023556,0.052659,0.14186,0.27821,0.10604,0.068085,0.16668
0.023667,0.052749,0.14199,0.27822,0.10606,0.068247,0.16673
0.023778,0.052781,0.14205,0.27826,0.10613,0.068381,0.16674
0.023889,0.052831,0.14207,0.2783,0.10614,0.068398,0.16679
0.024,0.052941,0.14213,0.27838,0.10616,0.068524,0.16682
0.024111,0.052948,0.14216,0.27841,0.10622,0.068597,0.16682
0.024222,0.053018,0.14224,0.27841,0.10623,0.068613,0.16683
0.024333,0.053057,0.14225,0.27854,0.10632,0.068651,0.16683
0.024444,0.053183,0.14225,0.27859,0.1064,0.068673,0.16685
0.024556,0.053203,0.1423,0.27863,0.10643,0.068848,0.16687
0.024667,0.053273,0.14231,0.27869,0.10656,0.068853,0.16695
0.024778,0.053278,0.14236,0.2787,0.10659,0.069052,0.16696
0.024889,0.053377,0.14237,0.27871,0.10664,0.069065,0.16706
0.025,0.0535,0.1424,0.27876,0.1067,0.069139,0.16711
0.025111,0.053505,0.14241,0.27879,0.10674,0.069143,0.16716
0.025222,0.053527,0.14243,0.2788,0.10675,0.069305,0.16718
0.025333,0.053666,0.14244,0.2788,0.10676,0.06953,0.1672
0.025444,0.053714,0.14248,0.27882,0.10679,0.069598,0.16731
0.025556,0.053749,0.14249,0.27883,0.10689,0.069621,0.16735
0.025667,0.053782,0.1426,0.27886,0.10699,0.06981,0.16735
0.025778,0.053839,0.14267,0.27891,0.10699,0.069933,0.16749
0.025889,0.05384,0.1427,0.27895,0.10715,0.070217,0.16749
0.026,0.053878,0.1428,0.27906,0.10715,0.070323,0.16753
0.026111,0.05395,0.14286,0.27909,0.10731,0.070328,0.16753
0.026222,0.054015,0.14287,0.27921,0.10736,0.070476,0.16753
0.026333,0.054027,0.14291,0.27922,0.10737,0.070578,0.16753
0.026444,0.054097,0.14291,0.27922,0.10739,0.070652,0.16754
0.026556,0.054106,0.14295,0.27925,0.1074,0.070728,0.16757
0.026667,0.054112,0.14304,0.27926,0.10753,0.071056,0.16757
0.026778,0.054137,0.14304,0.27927,0.1076,0.071091,0.16758
0.026889,0.054139,0.14305,0.2793,0.10766,0.071172,0.16759
0.027,0.054184,0.14306,0.27935,0.10773,0.071596,0.16767
0.027111,0.054193,0.14307,0.27936,0.10773,0.071664,0.1678
0.027222,0.054209,0.14314,0.27939,0.10783,0.071744,0.16787
0.027333,0.054273,0.1432,0.2794,0.10783,0.071939,0.16788
0.027444,0.054313,0.1433,0.27942,0.10786,0.072198,0.16796
0.027556,0.054327,0.14333,0.27945,0.10787,0.072477,0.16799
0.027667,0.054338,0.14334,0.27951,0.10803,0.072492,0.16799
0.027778,0.054342,0.14347,0.27954,0.10803,0.072844,0.16805
0.027889,0.054388,0.14347,0.27955,0.10807,0.072961,0.16807
0.028,0.054422,0.14354,0.27958,0.10807,0.073044,0.16807
0.028111,0.054475,0.14355,0.27962,0.1081,0.073141,0.1681
0.028222,0.054521,0.14358,0.27973,0.10813,0.073345,0.16815
0.028333,0.054592,0.1436,0.27979,0.10817,0.073345,0.16824
0.028444,0.054628,0.14364,0.2798,0.10824,0.073347,0.16826
0.028556,0.054739,0.14367,0.27988,0.10827,0.073408,0.16837
0.028667,0.05474,0.14371,0.27991,0.10832,0.073645,0.16844
0.028778,0.054802,0.14376,0.27992,0.10833,0.073765,0.16845
0.028889,0.054806,0.14376,0.27996,0.10836,0.074117,0.16851
0.029,0.05496,0.14381,0.27997,0.10846,0.074132,0.16857
0.029111,0.054982,0.14383,0.27998,0.10851,0.074379,0.16866
0.029222,0.054993,0.14386,0.28003,0.10854,0.074655,0.16868
0.029333,0.055057,0.14391,0.28003,0.10855,0.074666,0.16869
0.029444,0.05509,0.14392,0.28006,0.10863,0.074744,0.16878
0.029556,0.055092,0.14394,0.28007,0.10866,0.074812,0.16879
0.029667,0.05519,0.14395,0.28009,0.10868,0.07488,0.1688
0.029778,0.055211,0.144,0.28011,0.10879,0.074968,0.16885
0.029889,0.055214,0.14407,0.28013,0.1088,0.075015,0.16886
0.03,0.055234,0.14409,0.28017,0.10882,0.075121,0.16894
0.030111,0.055263,0.14414,0.28023,0.10887,0.075533,0.16894
0.030222,0.05531,0.14415,0.28026,0.10893,0.075579,0.16896
0.030333,0.055327,0.14415,0.28029,0.10895,0.075602,0.16902
0.030444,0.055415,0.14416,0.28035,0.10899,0.075783,0.16917
0.030556,0.055486,0.14417,0.28035,0.109,0.075791,0.16921
0.030667,0.055487,0.14419,0.28036,0.10905,0.0758,0.16926
0.030778,0.055501,0.14419,0.2804,0.10906,0.075817,0.16929
0.030889,0.055602,0.14419,0.28048,0.10908,0.075936,0.16935
0.031,0.055624,0.14419,0.2805,0.10909,0.075987,0.16935
0.031111,0.0557,0.1442,0.28056,0.10921,0.076225,0.16936
0.031222,0.055759,0.14426,0.28057,0.10922,0.076366,0.16937
0.031333,0.055815,0.14429,0.28067,0.10927,0.07644,0.16939
0.031444,0.055825,0.14432,0.28069,0.10935,0.076763,0.16949
0.031556,0.055845,0.14433,0.28071,0.10936,0.077213,0.1695
0.031667,0.055908,0.14433,0.28073,0.1094,0.077448,0.16954
0.031778,0.055917,0.14434,0.28076,0.10942,0.077666,0.1696
0.031889,0.055928,0.14438,0.28077,0.10949,0.077867,0.1696
0.032,0.056001,0.14445,0.28082,0.10958,0.077877,0.16961
0.032111,0.056022,0.14453,0.28085,0.10959,0.077972,0.16977
0.032222,0.056032,0.14457,0.28087,0.1096,0.078383,0.1698
0.032333,0.056036,0.14459,0.28087,0.10966,0.078467,0.16984
0.032444,0.056053,0.14462,0.28088,0.10967,0.07852,0.16994
0.032556,0.056085,0.14463,0.2809,0.10973,0.07854,0.16995
0.032667,0.056117,0.14467,0.28096,0.10979,0.078627,0.16999
0.032778,0.05624,0.1447,0.28097,0.1098,0.078642,0.17002
0.032889,0.05625,0.1447,0.28104,0.10981,0.078756,0.17002
0.033,0.056264,0.14472,0.28104,0.10986,0.078917,0.17003
0.033111,0.056362,0.14473,0.28106,0.11009,0.078945,0.17012
0.033222,0.056375,0.14475,0.28107,0.11014,0.079173,0.1703
0.033333,0.056387,0.14476,0.28108,0.11015,0.079543,0.17036
0.033444,0.056438,0.14477,0.2811,0.11019,0.079608,0.17042
0.033556,0.056463,0.14478,0.28114,0.1103,0.079678,0.17043
0.033667,0.056504,0.14479,0.28116,0.11035,0.0798,0.1705
0.033778,0.056508,0.1448,0.28118,0.11039,0.079886,0.17054
0.033889,0.056542,0.14492,0.28118,0.11045,0.079965,0.17057
0.034,0.056575,0.14492,0.28119,0.11047,0.07997,0.17061
0.034111,0.056584,0.14498,0.2812,0.11049,0.080095,0.17067
0.034222,0.056585,0.145,0.2812,0.1105,0.080219,0.17073
0.034333,0.056696,0.14501,0.28124,0.11053,0.080343,0.17076
0.034444,0.05676,0.14508,0.28125,0.11055,0.08048,0.17077
0.034556,0.056795,0.14508,0.28126,0.11057,0.080572,0.17083
0.034667,0.056855,0.1451,0.28126,0.11058,0.08061,0.17085
0.034778,0.056872,0.14516,0.28129,0.11072,0.080756,0.17086
0.034889,0.056926,0.14517,0.28136,0.11072,0.080854,0.17091
0.035,0.056962,0.14518,0.2814,0.11072,0.080907,0.17092
0.035111,0.057117,0.14518,0.28142,0.11076,0.080972,0.17096
0.035222,0.057195,0.14518,0.28146,0.11077,0.081111,0.17096
0.035333,0.057385,0.14518,0.28149,0.11088,0.081154,0.17098
0.035444,0.057401,0.14522,0.28151,0.11089,0.081204,0.17104
0.035556,0.057405,0.14524,0.28152,0.11097,0.081438,0.17106
0.035667,0.057433,0.14527,0.28154,0.11097,0.081473,0.17109
0.035778,0.057484,0.14527,0.28157,0.111,0.081582,0.1711
0.035889,0.057528,0.14533,0.28158,0.11104,0.081607,0.17116
0.036,0.057557,0.14533,0.2816,0.11105,0.081752,0.17117
0.036111,0.057602,0.14538,0.28161,0.11106,0.081771,0.17117
0.036222,0.057688,0.14541,0.28162,0.11106,0.081845,0.17118
0.036333,0.057739,0.14544,0.28163,0.1111,0.081857,0.17119
0.036444,0.057879,0.14544,0.28172,0.11119,0.082326,0.1712
0.036556,0.057885,0.14546,0.28175,0.11122,0.08246,0.17122
0.036667,0.057901,0.14553,0.28177,0.11127,0.082651,0.17129
0.036778,0.057946,0.14555,0.28178,0.11128,0.082824,0.1714
0.036889,0.05799,0.14557,0.28178,0.11131,0.082847,0.17144
0.037,0.057998,0.14559,0.28178,0.1114,0.082903,0.17151
0.037111,0.05801,0.14559,0.28183,0.11146,0.083294,0.17154
0.037222,0.058029,0.14561,0.28186,0.11151,0.083326,0.17155
0.037333,0.058083,0.14565,0.28192,0.11159,0.083339,0.17158
0.037444,0.058119,0.14567,0.28195,0.11161,0.083447,0.17161
0.037556,0.05812,0.14569,0.28199,0.11165,0.083463,0.17166
0.037667,0.058164,0.14573,0.28205,0.11166,0.083497,0.17167
0.037778,0.058256,0.14577,0.28211,0.11167,0.083677,0.17167
0.037889,0.058267,0.14578,0.28211,0.11167,0.083686,0.17173
0.038,0.058285,0.14579,0.28212,0.11179,0.083716,0.17176
0.038111,0.058297,0.1458,0.28214,0.11182,0.083718,0.17177
0.038222,0.058542,0.1458,0.28215,0.11184,0.084001,0.17178
0.038333,0.05857,0.14581,0.28215,0.11199,0.084079,0.17186
0.038444,0.058573,0.14583,0.28217,0.11207,0.084152,0.17186
0.038556,0.058597,0.14585,0.28224,0.11207,0.084259,0.17186
0.038667,0.058609,0.14585,0.28228,0.11211,0.084321,0.17196
0.038778,0.058674,0.14587,0.28235,0.11215,0.08447,0.172
0.038889,0.058677,0.14588,0.28238,0.11216,0.084499,0.17201
0.039,0.058763,0.14598,0.28238,0.11226,0.084673,0.17205
0.039111,0.05877,0.146,0.2824,0.11226,0.084782,0.17209
0.039222,0.05879,0.146,0.28241,0.11235,0.084796,0.17214
0.039333,0.058825,0.14605,0.28246,0.11245,0.085223,0.17219
0.039444,0.058911,0.1461,0.28247,0.11246,0.085413,0.17222
0.039556,0.058953,0.1461,0.28248,0.11247,0.085423,0.17222
0.039667,0.059046,0.14613,0.2825,0.11256,0.085538,0.17224
0.039778,0.059091,0.14621,0.28251,0.1126,0.08554,0.17229
0.039889,0.059142,0.14622,0.28253,0.11262,0.085561,0.1723
0.04,0.059192,0.14634,0.28254,0.11262,0.085629,0.17231
0.040111,0.059198,0.14636,0.28257,0.11264,0.085682,0.17232
0.040222,0.05921,0.14638,0.28259,0.11264,0.085796,0.17235
0.040333,0.059279,0.14639,0.2826,0.11269,0.08583,0.17237
0.040444,0.059367,0.1464,0.2826,0.1127,0.085841,0.17238
0.040556,0.059379,0.14642,0.28273,0.11271,0.085848,0.17238
0.040667,0.059401,0.14645,0.28276,0.11278,0.086104,0.17239
0.040778,0.059404,0.14648,0.28277,0.11294,0.086212,0.1724
0.040889,0.059421,0.14648,0.28281,0.11294,0.086281,0.1724
0.041,0.059424,0.14651,0.28284,0.11298,0.08633,0.17243
0.041111,0.059452,0.14652,0.28285,0.11312,0.086783,0.17244
0.041222,0.059488,0.14653,0.2829,0.11315,0.086823,0.17245
0.041333,0.059517,0.14654,0.28294,0.11315,0.086876,0.17247
0.041444,0.059592,0.14658,0.28296,0.11317,0.086944,0.17249
0.041556,0.059593,0.14658,0.28296,0.11321,0.08709,0.1725
0.041667,0.059617,0.1466,0.28296,0.11327,0.087103,0.1725
0.041778,0.059668,0.14661,0.28297,0.1133,0.087105,0.17252
0.041889,0.059673,0.14666,0.28305,0.11332,0.087128,0.17252
0.042,0.059693,0.14667,0.28306,0.11333,0.087153,0.17253
0.042111,0.059753,0.14667,0.28311,0.11335,0.087158,0.17254
0.042222,0.059791,0.1467,0.28312,0.11335,0.087288,0.1726
0.042333,0.059916,0.14671,0.28314,0.1134,0.087307,0.17261
0.042444,0.059919,0.14676,0.28317,0.1134,0.08732,0.17268
0.042556,0.059923,0.14676,0.28323,0.11342,0.087335,0.17268
0.042667,0.059964,0.14676,0.28325,0.11346,0.087488,0.17269
0.042778,0.060071,0.14678,0.28325,0.11348,0.087596,0.17275
0.042889,0.060083,0.1468,0.28329,0.11353,0.087625,0.17279
0.043,0.060156,0.14684,0.28329,0.11355,0.087881,0.17303
0.043111,0.060178,0.14686,0.28335,0.11355,0.087938,0.17308
0.043222,0.060217,0.14686,0.28336,0.11356,0.087946,0.17311
0.043333,0.060241,0.14686,0.28339,0.11365,0.088136,0.17312
0.043444,0.060248,0.14688,0.28342,0.11374,0.08814,0.17312
0.043556,0.060278,0.14689,0.28342,0.11375,0.088163,0.17313
0.043667,0.060313,0.14691,0.28343,0.11379,0.088174,0.17313
0.043778,0.060321,0.14691,0.28344,0.11383,0.088179,0.17318
0.043889,0.060339,0.14692,0.28345,0.11391,0.088276,0.17318
0.044,0.060386,0.14697,0.28347,0.11398,0.088521,0.1732
0.044111,0.060396,0.147,0.28347,0.11403,0.088566,0.17322
0.044222,0.0604,0.14707,0.28349,0.11408,0.088648,0.17325
0.044333,0.06055,0.1471,0.28349,0.11411,0.088673,0.17331
0.044444,0.060558,0.14711,0.2836,0.11417,0.088713,0.17334
0.044556,0.060633,0.14711,0.28362,0.11421,0.088849,0.17335
0.044667,0.060661,0.14711,0.28364,0.11424,0.088904,0.17336
0.044778,0.060678,0.14714,0.28365,0.11426,0.088965,0.17337
0.044889,0.060686,0.14716,0.28365,0.11432,0.088972,0.1734
0.045,0.060731,0.1472,0.28368,0.11436,0.089027,0.1734
0.045111,0.060738,0.14721,0.28369,0.1144,0.089033,0.17343
0.045222,0.060765,0.14722,0.28369,0.11445,0.089075,0.17344
0.045333,0.060794,0.14723,0.28374,0.11445,0.089109,0.17346
0.045444,0.060796,0.14725,0.28375,0.11446,0.089346,0.17347
0.045556,0.060802,0.14727,0.2838,0.11447,0.089355,0.17351
0.045667,0.060803,0.14727,0.2838,0.11451,0.089374,0.17359
0.045778,0.060814,0.14728,0.28381,0.11456,0.089381,0.1736
0.045889,0.060825,0.14732,0.28383,0.1146,0.089531,0.17364
0.046,0.06083,0.14733,0.28383,0.11467,0.089615,0.17367
0.046111,0.060919,0.14736,0.28387,0.11468,0.0898,0.1737
0.046222,0.060987,0.14737,0.28395,0.11469,0.0899,0.17371
0.046333,0.061054,0.14738,0.28395,0.1147,0.090209,0.17373
0.046444,0.061075,0.14739,0.28395,0.1147,0.090253,0.17391
0.046556,0.061124,0.1474,0.28397,0.11474,0.090328,0.17397
0.046667,0.061126,0.14744,0.28398,0.11476,0.090396,0.174
0.046778,0.061131,0.14744,0.28399,0.11483,0.090488,0.174
0.046889,0.061133,0.14744,0.284,0.11483,0.090542,0.17402
0.047,0.061206,0.14745,0.28404,0.11485,0.090634,0.17413
0.047111,0.061264,0.14746,0.28405,0.11488,0.090759,0.17418
0.047222,0.061322,0.14748,0.28406,0.1149,0.090862,0.17423
0.047333,0.061346,0.14748,0.28408,0.11496,0.091068,0.17424
0.047444,0.061358,0.14749,0.28408,0.11498,0.091111,0.17436
0.047556,0.061368,0.1475,0.28412,0.11501,0.091131,0.17437
0.047667,0.061378,0.14753,0.28414,0.11507,0.091247,0.17437
0.047778,0.061435,0.14761,0.28416,0.1151,0.09133,0.17438
0.047889,0.061443,0.14766,0.28419,0.11516,0.091332,0.17441
0.048,0.061487,0.14767,0.28421,0.11516,0.091423,0.17442
0.048111,0.061503,0.14772,0.28422,0.11519,0.091467,0.17445
0.048222,0.061531,0.14773,0.28424,0.11519,0.091511,0.17445
0.048333,0.061552,0.14778,0.28424,0.11522,0.091787,0.17449
0.048444,0.061555,0.14778,0.28425,0.11527,0.091812,0.17452
0.048556,0.061591,0.14779,0.28429,0.11527,0.092031,0.17461
0.048667,0.061613,0.1478,0.2843,0.11527,0.092248,0.17467
0.048778,0.061632,0.14782,0.28433,0.11529,0.0923,0.17468
0.048889,0.061694,0.14782,0.28437,0.11531,0.092376,0.17471
0.049,0.06174,0.14786,0.28438,0.11533,0.092376,0.17472
0.049111,0.061743,0.14787,0.28442,0.11539,0.092477,0.17477
0.049222,0.061754,0.1479,0.28443,0.11542,0.092488,0.17477
0.049333,0.061767,0.14792,0.28448,0.11542,0.092775,0.17478
0.049444,0.06177,0.14799,0.2845,0.11543,0.092837,0.17488
0.049556,0.06178,0.14803,0.28452,0.11546,0.092902,0.17496
0.049667,0.06178,0.14803,0.28454,0.11549,0.092989,0.17497
0.049778,0.0619,0.14803,0.28455,0.11551,0.093019,0.175
0.049889,0.061907,0.14805,0.28455,0.11554,0.093076,0.17507
0.05,0.061918,0.14805,0.28465,0.11556,0.093077,0.17513
0.050111,0.06198,0.14808,0.28467,0.11564,0.093163,0.17516
0.050222,0.061981,0.14812,0.28473,0.11565,0.093221,0.17518
0.050333,0.062006,0.14812,0.28475,0.11567,0.09329,0.17522
0.050444,0.06202,0.14812,0.28475,0.11567,0.093296,0.17522
0.050556,0.06203,0.14813,0.28477,0.11568,0.093343,0.17523
0.050667,0.062162,0.14816,0.28477,0.11569,0.093453,0.17523
0.050778,0.062173,0.1482,0.28477,0.11569,0.093503,0.17526
0.050889,0.062186,0.1482,0.2848,0.11571,0.093549,0.17527
0.051,0.062202,0.14822,0.28482,0.11573,0.093598,0.17529
0.051111,0.062341,0.14833,0.28482,0.11582,0.093662,0.17531
0.051222,0.062342,0.14835,0.28485,0.11587,0.093668,0.17537
0.051333,0.062353,0.14836,0.28486,0.11593,0.093766,0.17541
0.051444,0.062356,0.14836,0.28487,0.11602,0.094001,0.17546
0.051556,0.062358,0.14839,0.28489,0.11605,0.094096,0.17548
0.051667,0.062386,0.14841,0.28489,0.11606,0.094154,0.1755
0.051778,0.06244,0.1485,0.2849,0.11608,0.094191,0.1755
0.051889,0.062443,0.14852,0.28491,0.11608,0.094241,0.1756
0.052,0.062463,0.14855,0.28491,0.11613,0.094403,0.17578
0.052111,0.062473,0.1486,0.28492,0.11614,0.094492,0.17578
0.052222,0.06252,0.14865,0.28495,0.11615,0.094524,0.17579
0.052333,0.062542,0.14868,0.285,0.11616,0.094566,0.17589
0.052444,0.062543,0.14871,0.28501,0.11619,0.094882,0.1759
0.052556,0.062563,0.14872,0.28502,0.11627,0.095116,0.17597
0.052667,0.062571,0.14873,0.28503,0.11628,0.09535,0.17601
0.052778,0.062574,0.14873,0.28503,0.1163,0.095383,0.17604
0.052889,0.06259,0.14874,0.28506,0.11631,0.0956,0.17609
0.053,0.062596,0.14874,0.28508,0.11632,0.095605,0.1761
0.053111,0.062615,0.14876,0.28508,0.11633,0.095696,0.17611
0.053222,0.062628,0.14877,0.28512,0.11633,0.095745,0.17612
0.053333,0.062635,0.14877,0.28515,0.11641,0.095813,0.17614
0.053444,0.062692,0.14881,0.28517,0.11642,0.095832,0.17616
0.053556,0.062714,0.14882,0.28524,0.11643,0.095903,0.17616
0.053667,0.062744,0.14882,0.28529,0.11643,0.095926,0.17631
0.053778,0.062749,0.14884,0.28529,0.11644,0.095991,0.17638
0.053889,0.062766,0.14884,0.2853,0.11648,0.09621,0.17638
0.054,0.062817,0.14884,0.28531,0.11653,0.096237,0.17643
0.054111,0.062904,0.14888,0.28533,0.11655,0.096238,0.17647
0.054222,0.062909,0.14888,0.28536,0.11663,0.096327,0.17647
0.054333,0.06291,0.1489,0.28537,0.11667,0.09633,0.1765
0.054444,0.062933,0.1489,0.28537,0.11671,0.096365,0.1765
0.054556,0.062944,0.14892,0.28538,0.11672,0.096437,0.17652
0.054667,0.062957,0.14892,0.2854,0.11679,0.096472,0.17656
0.054778,0.062966,0.14893,0.28542,0.11689,0.096479,0.17656
0.054889,0.062971,0.14895,0.28543,0.11692,0.096481,0.17657
0.055,0.06298,0.14901,0.28545,0.11696,0.096567,0.17659
0.055111,0.063001,0.14902,0.28546,0.11697,0.096582,0.17664
0.055222,0.063049,0.14906,0.28546,0.11697,0.09659,0.17667
0.055333,0.063132,0.1491,0.2855,0.11701,0.09679,0.17671
0.055444,0.063157,0.14911,0.28551,0.11709,0.096875,0.17673
0.055556,0.063215,0.14914,0.28556,0.11717,0.097006,0.17673
0.055667,0.06325,0.1492,0.28558,0.11717,0.097046,0.17674
0.055778,0.063296,0.14921,0.28559,0.11718,0.097078,0.1768
0.055889,0.063322,0.14924,0.28565,0.1172,0.097079,0.17681
0.056,0.063339,0.14925,0.28568,0.11723,0.097109,0.17682
0.056111,0.063367,0.14929,0.28568,0.11726,0.097118,0.17682
0.056222,0.063392,0.14934,0.28571,0.11726,0.097121,0.17682
0.056333,0.063437,0.14934,0.28574,0.11727,0.097167,0.17683
0.056444,0.063443,0.14934,0.28575,0.1173,0.097283,0.17685
0.056556,0.063487,0.14937,0.28576,0.11735,0.097325,0.17691
0.056667,0.063492,0.14937,0.28578,0.11735,0.097331,0.17691
0.056778,0.063498,0.14939,0.28585,0.11735,0.097466,0.17697
0.056889,0.063508,0.14939,0.28586,0.11736,0.097632,0.17701
0.057,0.063528,0.14949,0.28586,0.11736,0.097793,0.17701
0.057111,0.063586,0.14953,0.28587,0.1174,0.097847,0.17701
0.057222,0.063598,0.14954,0.28587,0.11742,0.098043,0.17704
0.057333,0.06361,0.1496,0.28592,0.11746,0.098092,0.17708
0.057444,0.063628,0.1496,0.28595,0.11748,0.09811,0.17712
0.057556,0.063712,0.14961,0.28597,0.11753,0.098183,0.17712
0.057667,0.063722,0.14962,0.28597,0.11753,0.098199,0.17715
0.057778,0.063724,0.14966,0.286,0.11756,0.098242,0.1772
0.057889,0.063757,0.14966,0.286,0.11757,0.098249,0.17722
0.058,0.063789,0.14968,0.28601,0.1176,0.098269,0.17723
0.058111,0.063801,0.14974,0.28601,0.11762,0.098283,0.17724
0.058222,0.063811,0.14974,0.28603,0.11764,0.098302,0.17725
0.058333,0.06382,0.14974,0.28604,0.11765,0.098315,0.17726
0.058444,0.063876,0.14975,0.2861,0.11765,0.098564,0.17735
0.058556,0.063891,0.14977,0.28611,0.11773,0.098599,0.17735
0.058667,0.063907,0.14981,0.28611,0.11776,0.098636,0.17739
0.058778,0.063924,0.14984,0.28611,0.11779,0.098742,0.17741
0.058889,0.063925,0.14986,0.28612,0.1178,0.098852,0.17741
0.059,0.063939,0.15005,0.28613,0.11781,0.098969,0.17742
0.059111,0.064021,0.15007,0.28618,0.11783,0.099,0.17742
0.059222,0.064021,0.15009,0.28619,0.11785,0.099022,0.17744
0.059333,0.064067,0.15009,0.28621,0.11794,0.099029,0.17744
0.059444,0.06407,0.15011,0.28623,0.118,0.099038,0.17756
0.059556,0.064074,0.15011,0.28632,0.11801,0.099166,0.17757
0.059667,0.064075,0.15014,0.28632,0.11803,0.099167,0.17763
0.059778,0.064101,0.15015,0.28634,0.11809,0.099309,0.17765
0.059889,0.064113,0.15017,0.28634,0.11814,0.099611,0.17765
0.06,0.064122,0.15019,0.28635,0.11814,0.099781,0.17768
0.060111,0.064148,0.15021,0.28635,0.11816,0.099868,0.17772
0.060222,0.064158,0.15023,0.28635,0.11819,0.099973,0.17774
0.060333,0.064216,0.15027,0.28636,0.11821,0.10005,0.17775
0.060444,0.064235,0.1503,0.28636,0.11821,0.10007,0.17776
0.060556,0.064261,0.15032,0.28637,0.11822,0.10018,0.17781
0.060667,0.064269,0.15037,0.28639,0.11832,0.10022,0.17784
0.060778,0.064291,0.15038,0.28641,0.11833,0.10024,0.17787
0.060889,0.064328,0.15038,0.28641,0.11834,0.10032,0.17788
0.061,0.064356,0.15039,0.28642,0.11836,0.10033,0.1779
0.061111,0.064379,0.15041,0.28643,0.11838,0.10034,0.17795
0.061222,0.064384,0.15045,0.28646,0.11839,0.10036,0.17796
0.061333,0.064388,0.15046,0.28647,0.11841,0.10039,0.17798
0.061444,0.064391,0.15049,0.28648,0.11843,0.10048,0.17803
0.061556,0.064457,0.15053,0.28649,0.11843,0.10054,0.17804
0.061667,0.064518,0.15053,0.2865,0.11845,0.10055,0.17804
0.061778,0.064544,0.15055,0.28651,0.11846,0.1007,0.17805
0.061889,0.06464,0.15056,0.28652,0.11855,0.10072,0.17814
0.062,0.064667,0.15059,0.28652,0.11859,0.10089,0.17817
0.062111,0.064667,0.1506,0.28655,0.11867,0.10091,0.17819
0.062222,0.064668,0.15062,0.28657,0.1187,0.10093,0.1782
0.062333,0.064742,0.15062,0.28657,0.11871,0.10101,0.17821
0.062444,0.064748,0.15067,0.28659,0.11877,0.10102,0.17822
0.062556,0.06483,0.15067,0.28659,0.1188,0.10129,0.17826
0.062667,0.064866,0.15078,0.28661,0.11882,0.1013,0.17827
0.062778,0.064869,0.15081,0.28662,0.11893,0.10133,0.17827
0.062889,0.064972,0.15082,0.28665,0.11904,0.10135,0.17828
0.063,0.065005,0.15082,0.28666,0.11907,0.10157,0.17831
0.063111,0.065017,0.15082,0.28666,0.11917,0.10158,0.17831
0.063222,0.065022,0.15083,0.28666,0.11918,0.10169,0.17834
0.063333,0.065064,0.15083,0.28668,0.11919,0.10187,0.17834
0.063444,0.065064,0.15087,0.28669,0.11922,0.10196,0.17836
0.063556,0.065074,0.15089,0.2867,0.11925,0.10201,0.17836
0.063667,0.065091,0.15094,0.28673,0.11925,0.10206,0.17842
0.063778,0.065116,0.15094,0.28674,0.11927,0.10207,0.17845
0.063889,0.065125,0.15095,0.28675,0.11928,0.10212,0.17849
0.064,0.065136,0.15095,0.28676,0.1193,0.10219,0.17851
0.064111,0.065151,0.15099,0.28684,0.11933,0.10224,0.17854
0.064222,0.065196,0.15099,0.28687,0.11936,0.10228,0.17857
0.064333,0.065216,0.15101,0.28688,0.11938,0.10232,0.17857
0.064444,0.065257,0.15102,0.28688,0.11942,0.10234,0.1786
0.064556,0.065283,0.15104,0.28689,0.11946,0.10253,0.17865
0.064667,0.065284,0.15109,0.2869,0.11948,0.10289,0.17865
0.064778,0.065307,0.1511,0.28693,0.11959,0.10316,0.17866
0.064889,0.065312,0.15112,0.28694,0.11963,0.10316,0.17867
0.065,0.065335,0.15114,0.28694,0.11964,0.10334,0.17867
0.065111,0.065338,0.15116,0.28697,0.11965,0.10335,0.17867
0.065222,0.065388,0.15119,0.28699,0.11968,0.10352,0.17873
0.065333,0.065431,0.1513,0.28701,0.11968,0.10355,0.1788
0.065444,0.065536,0.15136,0.28703,0.11972,0.10358,0.17882
0.065556,0.06554,0.1514,0.28703,0.11979,0.10361,0.17885
0.065667,0.065547,0.15141,0.28705,0.11982,0.10368,0.17887
0.065778,0.065553,0.15141,0.28706,0.1199,0.10371,0.17888
0.065889,0.065563,0.15142,0.28709,0.11991,0.10373,0.17891
0.066,0.065569,0.15148,0.28721,0.11997,0.10376,0.17891
0.066111,0.065608,0.1515,0.28721,0.11999,0.10379,0.17902
0.066222,0.065613,0.15151,0.28721,0.12004,0.10387,0.17911
0.066333,0.065626,0.15152,0.28724,0.12009,0.10387,0.17913
0.066444,0.065658,0.15153,0.28728,0.12016,0.104,0.17914
0.066556,0.065721,0.15154,0.28729,0.12017,0.10403,0.17922
0.066667,0.06576,0.15156,0.28732,0.12018,0.10404,0.17922
0.066778,0.065764,0.15159,0.28733,0.12022,0.10417,0.17924
0.066889,0.065765,0.15159,0.28734,0.12024,0.10418,0.17924
0.067,0.065765,0.15166,0.28735,0.12028,0.10447,0.17926
0.067111,0.065783,0.15167,0.28741,0.12029,0.10447,0.17931
0.067222,0.065807,0.15176,0.28744,0.12044,0.10447,0.17932
0.067333,0.065822,0.15183,0.28744,0.12044,0.10462,0.17938
0.067444,0.065996,0.15188,0.28744,0.12044,0.10467,0.17938
0.067556,0.065997,0.1519,0.28745,0.12047,0.10473,0.17943
0.067667,0.066006,0.1519,0.2875,0.12048,0.10475,0.17948
0.067778,0.066039,0.15191,0.28751,0.12049,0.10524,0.17949
0.067889,0.066041,0.15193,0.28753,0.12052,0.10527,0.17953
0.068,0.066069,0.15194,0.28756,0.12054,0.10528,0.17955
0.068111,0.066069,0.15194,0.28756,0.12055,0.10535,0.17958
0.068222,0.066069,0.15195,0.28758,0.12062,0.10549,0.17964
0.068333,0.066075,0.15195,0.28759,0.12063,0.10562,0.17967
0.068444,0.066097,0.15196,0.28763,0.12063,0.10567,0.17971
0.068556,0.066118,0.152,0.28764,0.12066,0.10568,0.17973
0.068667,0.066143,0.15202,0.28766,0.12067,0.10575,0.17975
0.068778,0.066154,0.15202,0.28767,0.12069,0.10578,0.17979
0.068889,0.066186,0.15203,0.28768,0.12075,0.10588,0.17991
0.069,0.06619,0.15203,0.28771,0.12077,0.10623,0.17994
0.069111,0.066193,0.15204,0.28772,0.12078,0.10633,0.17994
0.069222,0.0662,0.15205,0.28772,0.12082,0.10649,0.17995
0.069333,0.066267,0.15207,0.28774,0.12086,0.10666,0.17999
0.069444,0.066276,0.15208,0.28774,0.12087,0.10668,0.18004
0.069556,0.066281,0.15208,0.28775,0.12088,0.10686,0.18005
0.069667,0.066289,0.1521,0.28776,0.12089,0.10687,0.18005
0.069778,0.066305,0.15216,0.28776,0.12091,0.10697,0.18005
0.069889,0.066332,0.1522,0.28776,0.12094,0.10699,0.18007
0.07,0.066334,0.15223,0.28777,0.12101,0.1071,0.18009
0.070111,0.066336,0.15224,0.28778,0.12106,0.10712,0.18011
0.070222,0.066343,0.1523,0.2878,0.12106,0.10712,0.18018
0.070333,0.066345,0.15241,0.28782,0.12113,0.10718,0.18021
0.070444,0.06635,0.15241,0.28783,0.12115,0.10718,0.18021
0.070556,0.066361,0.15246,0.28785,0.12115,0.10719,0.18022
0.070667,0.066365,0.15248,0.28786,0.12118,0.1072,0.18022
0.070778,0.06637,0.15249,0.28786,0.12119,0.1072,0.18023
0.070889,0.066373,0.15252,0.28788,0.12123,0.10722,0.18027
0.071,0.066396,0.15255,0.28789,0.12127,0.10732,0.18028
0.071111,0.066416,0.15256,0.28789,0.12127,0.1074,0.18033
0.071222,0.066418,0.15257,0.28791,0.12131,0.1075,0.18034
0.071333,0.066444,0.15257,0.28792,0.12131,0.10756,0.18038
0.071444,0.066491,0.15259,0.28792,0.12132,0.10762,0.18041
0.071556,0.066497,0.15262,0.28793,0.12137,0.10769,0.18041
0.071667,0.066499,0.15263,0.28794,0.12139,0.1077,0.18045
0.071778,0.066522,0.15264,0.28796,0.1214,0.10788,0.18045
0.071889,0.066604,0.15265,0.28797,0.12143,0.1079,0.18046
0.072,0.066605,0.15269,0.28798,0.12143,0.1079,0.18048
0.072111,0.066646,0.15269,0.28802,0.12148,0.10791,0.18049
0.072222,0.066652,0.15271,0.28803,0.1215,0.10796,0.1805
0.072333,0.066706,0.15272,0.28804,0.12151,0.10799,0.1805
0.072444,0.066717,0.15276,0.28805,0.12152,0.10801,0.18054
0.072556,0.066733,0.15281,0.28805,0.1216,0.10812,0.18054
0.072667,0.066739,0.15282,0.28807,0.12162,0.10816,0.18055
0.072778,0.066744,0.15284,0.28807,0.12165,0.10817,0.18061
0.072889,0.066752,0.15284,0.28807,0.12166,0.10817,0.18063
0.073,0.066771,0.15292,0.28808,0.12166,0.10821,0.18067
0.073111,0.066912,0.15293,0.28812,0.1217,0.10823,0.18068
0.073222,0.066969,0.15299,0.28812,0.12176,0.10824,0.18071
0.073333,0.066989,0.153,0.28812,0.12178,0.10833,0.18072
0.073444,0.067,0.153,0.28815,0.12179,0.10835,0.18074
0.073556,0.067065,0.153,0.28817,0.1218,0.10847,0.18075
0.073667,0.067108,0.15303,0.28817,0.12182,0.10847,0.18076
0.073778,0.067188,0.15303,0.2882,0.12187,0.10849,0.18078
0.073889,0.067189,0.15304,0.2882,0.1219,0.1085,0.1808
0.074,0.067216,0.15306,0.28822,0.12191,0.10863,0.18081
0.074111,0.06723,0.15307,0.28824,0.12195,0.10886,0.18082
0.074222,0.067284,0.1531,0.28825,0.122,0.10893,0.18087
0.074333,0.067327,0.1531,0.28827,0.12201,0.10897,0.18096
0.074444,0.06733,0.15313,0.2883,0.12202,0.10912,0.18097
0.074556,0.06741,0.15313,0.2883,0.12204,0.10916,0.18099
0.074667,0.067451,0.15313,0.2883,0.1221,0.10917,0.18101
0.074778,0.067509,0.15317,0.28832,0.12211,0.10923,0.18104
0.074889,0.067516,0.15317,0.28833,0.12214,0.10955,0.18105
0.075,0.067568,0.1532,0.28833,0.12214,0.10959,0.18107
0.075111,0.06757,0.15321,0.28834,0.12223,0.10968,0.18108
0.075222,0.067596,0.15322,0.28837,0.12223,0.10973,0.1811
0.075333,0.067607,0.15322,0.28838,0.12227,0.10974,0.1811
0.075444,0.06761,0.15322,0.28838,0.12227,0.10983,0.18126
0.075556,0.067614,0.15323,0.28839,0.12227,0.10984,0.18127
0.075667,0.067617,0.15323,0.2884,0.12228,0.10988,0.18127
0.075778,0.067621,0.15324,0.2884,0.12233,0.10989,0.18128
0.075889,0.067636,0.15325,0.28841,0.12235,0.10996,0.18129
0.076,0.067649,0.15333,0.28841,0.12236,0.11007,0.18131
0.076111,0.067684,0.15333,0.28841,0.1224,0.11008,0.18136
0.076222,0.067708,0.15335,0.28843,0.12247,0.11013,0.18136
0.076333,0.067786,0.15337,0.28846,0.12249,0.11017,0.18137
0.076444,0.067842,0.15338,0.28847,0.12252,0.11023,0.1814
0.076556,0.067851,0.15339,0.28848,0.12252,0.11024,0.1814
0.076667,0.067894,0.1534,0.28855,0.12253,0.11036,0.18141
0.076778,0.067912,0.1534,0.28856,0.12255,0.11038,0.18149
0.076889,0.067916,0.15341,0.28858,0.12256,0.11039,0.18152
0.077,0.067931,0.15342,0.28859,0.12257,0.11051,0.18153
0.077111,0.067934,0.15343,0.28861,0.12258,0.11053,0.18154
0.077222,0.067938,0.15344,0.28864,0.1226,0.11054,0.1816
0.077333,0.067945,0.15347,0.28864,0.1226,0.11058,0.18164
0.077444,0.067965,0.15347,0.28865,0.1226,0.1106,0.18165
0.077556,0.067999,0.15347,0.28866,0.12263,0.11065,0.18166
0.077667,0.068004,0.15348,0.2887,0.12265,0.11071,0.18168
0.077778,0.068037,0.15349,0.28873,0.12267,0.11081,0.18168
0.077889,0.068058,0.15351,0.28875,0.12272,0.11085,0.1817
0.078,0.068086,0.15356,0.28878,0.12281,0.11089,0.18172
0.078111,0.068118,0.15357,0.28878,0.12281,0.11101,0.18175
0.078222,0.068174,0.15358,0.28878,0.12284,0.11107,0.18176
0.078333,0.068176,0.15358,0.28879,0.12285,0.1111,0.18179
0.078444,0.068197,0.15358,0.28884,0.12289,0.11116,0.18179
0.078556,0.0682,0.15359,0.28885,0.1229,0.11127,0.18182
0.078667,0.068232,0.15362,0.28885,0.12294,0.11129,0.18182
0.078778,0.068264,0.15364,0.28886,0.12294,0.11131,0.18182
0.078889,0.068347,0.15365,0.28887,0.12294,0.11131,0.18182
0.079,0.068349,0.15366,0.2889,0.12295,0.11131,0.18185
0.079111,0.068421,0.1537,0.28894,0.12296,0.11137,0.18188
0.079222,0.068432,0.15371,0.28895,0.12301,0.11158,0.18191
0.079333,0.068433,0.15373,0.28895,0.12302,0.11158,0.18193
0.079444,0.068493,0.15375,0.28897,0.12303,0.11172,0.18197
0.079556,0.068532,0.15375,0.28897,0.12306,0.11182,0.18198
0.079667,0.068545,0.15375,0.28898,0.12307,0.112,0.18199
0.079778,0.068578,0.15376,0.28899,0.12307,0.11202,0.18201
0.079889,0.068583,0.15378,0.289,0.12313,0.11209,0.18201
0.08,0.068643,0.15378,0.289,0.12314,0.11209,0.18202
0.080111,0.068648,0.15378,0.28902,0.12316,0.11223,0.18203
0.080222,0.068681,0.1538,0.28903,0.12324,0.11225,0.18204
0.080333,0.068729,0.1538,0.28903,0.12324,0.11228,0.18205
0.080444,0.068737,0.15382,0.28904,0.12325,0.11232,0.18206
0.080556,0.068799,0.15383,0.28905,0.12325,0.11236,0.18208
0.080667,0.068808,0.15385,0.28907,0.12328,0.11241,0.18211
0.080778,0.068894,0.15385,0.28908,0.12328,0.1126,0.18211
0.080889,0.068931,0.15386,0.28911,0.1233,0.11263,0.18211
0.081,0.068963,0.15387,0.28912,0.12336,0.11267,0.18214
0.081111,0.068974,0.15391,0.28912,0.12338,0.11269,0.18216
0.081222,0.069081,0.15394,0.28914,0.1234,0.11275,0.18217
0.081333,0.069179,0.15394,0.28915,0.1234,0.11282,0.18218
0.081444,0.069199,0.15397,0.28916,0.12349,0.11285,0.18222
0.081556,0.069227,0.15397,0.28916,0.12349,0.1129,0.18222
0.081667,0.069235,0.15397,0.28918,0.12349,0.11308,0.18226
0.081778,0.069251,0.15398,0.28919,0.12351,0.11321,0.18228
0.081889,0.069253,0.15399,0.2892,0.12358,0.11323,0.1823
0.082,0.069307,0.15401,0.2892,0.1236,0.11326,0.18234
0.082111,0.069355,0.15403,0.28923,0.12362,0.1133,0.18245
0.082222,0.069356,0.15403,0.28923,0.12362,0.1133,0.18257
0.082333,0.069366,0.15406,0.28925,0.12365,0.11333,0.18263
0.082444,0.069374,0.15408,0.28925,0.1237,0.11334,0.18269
0.082556,0.069398,0.15411,0.28926,0.12372,0.11341,0.18269
0.082667,0.069482,0.15411,0.28927,0.12374,0.11344,0.1827
0.082778,0.069485,0.15412,0.28928,0.12376,0.11352,0.18272
0.082889,0.069498,0.15413,0.28929,0.12378,0.11357,0.18273
0.083,0.069525,0.15414,0.2893,0.1238,0.11368,0.18276
0.083111,0.069545,0.15414,0.2893,0.1238,0.11373,0.18277
0.083222,0.069546,0.15418,0.28931,0.12381,0.11376,0.18279
0.083333,0.069592,0.15422,0.28932,0.12381,0.11385,0.18282
0.083444,0.069607,0.15423,0.28932,0.12383,0.11386,0.18282
0.083556,0.069661,0.15423,0.28932,0.12383,0.11386,0.18283
0.083667,0.069709,0.15424,0.28933,0.12385,0.11387,0.18296
0.083778,0.069719,0.15427,0.28935,0.12389,0.11391,0.18297
0.083889,0.069734,0.15435,0.28935,0.1239,0.11405,0.18297
0.084,0.069752,0.15436,0.28936,0.12391,0.11406,0.18297
0.084111,0.069792,0.15439,0.2894,0.12392,0.11413,0.18299
0.084222,0.069821,0.15442,0.28941,0.12395,0.11417,0.18302
0.084333,0.069858,0.15445,0.28941,0.12396,0.11424,0.18305
0.084444,0.069891,0.15445,0.28944,0.12398,0.11435,0.18306
0.084556,0.0699,0.15446,0.28945,0.12404,0.11442,0.18315
0.084667,0.069905,0.15446,0.28946,0.12406,0.11442,0.18317
0.084778,0.069908,0.15447,0.28947,0.12407,0.11448,0.18334
0.084889,0.069939,0.15448,0.28948,0.12413,0.11456,0.18337
0.085,0.070043,0.15451,0.2895,0.12415,0.11463,0.18338
0.085111,0.070049,0.15452,0.28951,0.12416,0.11471,0.18339
0.085222,0.070095,0.15452,0.28954,0.1242,0.1148,0.18339
0.085333,0.070124,0.15452,0.28954,0.12421,0.11481,0.18342
0.085444,0.070141,0.15453,0.28955,0.12422,0.11484,0.18345
0.085556,0.070182,0.15456,0.28955,0.12423,0.11495,0.18346
0.085667,0.07019,0.15456,0.28955,0.12423,0.11503,0.18349
0.085778,0.070198,0.15458,0.28956,0.12424,0.11511,0.18353
0.085889,0.070206,0.15459,0.28957,0.12425,0.11514,0.18354
0.086,0.070224,0.15459,0.28958,0.12426,0.11515,0.18354
0.086111,0.070232,0.15459,0.28959,0.12427,0.11518,0.18356
0.086222,0.0703,0.15462,0.28961,0.12433,0.11523,0.18356
0.086333,0.070312,0.15468,0.28964,0.12434,0.11528,0.18364
0.086444,0.070337,0.15468,0.28964,0.12436,0.11542,0.18366
0.086556,0.070463,0.15469,0.28965,0.12439,0.11544,0.18366
0.086667,0.070482,0.15469,0.28965,0.1244,0.11547,0.18366
0.086778,0.070506,0.15469,0.28966,0.12443,0.11553,0.18367
0.086889,0.070517,0.15471,0.28966,0.12444,0.11555,0.18369
0.087,0.070561,0.15472,0.28966,0.12445,0.11555,0.18371
0.087111,0.070597,0.15472,0.2897,0.12446,0.11562,0.18372
0.087222,0.070634,0.15474,0.28972,0.12447,0.11572,0.18377
0.087333,0.070658,0.15476,0.28974,0.12451,0.11577,0.18388
0.087444,0.070665,0.15478,0.28975,0.12458,0.11598,0.18391
0.087556,0.070671,0.15482,0.28975,0.12459,0.11612,0.18391
0.087667,0.070717,0.15482,0.28976,0.12465,0.11623,0.18392
0.087778,0.070768,0.15483,0.28976,0.12466,0.11629,0.18393
0.087889,0.070789,0.15485,0.28976,0.12468,0.11638,0.18394
0.088,0.07081,0.15486,0.2898,0.12469,0.1164,0.18394
0.088111,0.070885,0.15489,0.2898,0.1247,0.11644,0.18394
0.088222,0.070929,0.1549,0.28981,0.1247,0.11645,0.18409
0.088333,0.071058,0.15494,0.28982,0.12474,0.11647,0.18412
0.088444,0.071072,0.15498,0.28987,0.12476,0.11649,0.18415
0.088556,0.071129,0.15499,0.28988,0.12477,0.11658,0.1842
0.088667,0.071202,0.15499,0.28988,0.12478,0.11664,0.18421
0.088778,0.071218,0.155,0.28989,0.12478,0.11684,0.18424
0.088889,0.071248,0.15503,0.28991,0.12478,0.11702,0.18425
0.089,0.071268,0.15504,0.28991,0.12479,0.11713,0.18427
0.089111,0.071276,0.15504,0.28991,0.12487,0.11719,0.18427
0.089222,0.071315,0.15506,0.28991,0.12488,0.11721,0.18428
0.089333,0.071316,0.15509,0.28993,0.12496,0.11722,0.1843
0.089444,0.071389,0.15509,0.28993,0.12496,0.11725,0.18433
0.089556,0.071395,0.1551,0.28994,0.12496,0.11729,0.18438
0.089667,0.071416,0.15511,0.28994,0.12497,0.11733,0.18441
0.089778,0.071428,0.15512,0.28996,0.12499,0.11759,0.18442
0.089889,0.071449,0.15514,0.28997,0.12502,0.1178,0.18444
0.09,0.071454,0.15516,0.28997,0.12503,0.11792,0.18448
0.090111,0.071521,0.15518,0.28997,0.12504,0.11796,0.18455
0.090222,0.071568,0.15518,0.28999,0.12505,0.11797,0.18456
0.090333,0.071585,0.15521,0.28999,0.12507,0.11801,0.18457
0.090444,0.071608,0.15525,0.29003,0.12507,0.11808,0.1846
0.090556,0.071612,0.15527,0.29005,0.1251,0.11814,0.18461
0.090667,0.071626,0.15528,0.29006,0.12512,0.11829,0.18463
0.090778,0.07164,0.15529,0.29006,0.12517,0.11836,0.18464
0.090889,0.071669,0.15529,0.29007,0.12518,0.11837,0.18465
0.091,0.071694,0.15533,0.29009,0.12523,0.11844,0.18465
0.091111,0.071716,0.15534,0.29009,0.12527,0.11847,0.18469
0.091222,0.071728,0.15535,0.29009,0.12534,0.11851,0.18469
0.091333,0.071735,0.15536,0.29009,0.12536,0.11852,0.1847
0.091444,0.071764,0.15538,0.2901,0.12537,0.11853,0.18472
0.091556,0.071808,0.1554,0.29011,0.12538,0.11865,0.18475
0.091667,0.071845,0.15541,0.29012,0.12542,0.11873,0.18476
0.091778,0.071879,0.15543,0.29014,0.12544,0.1188,0.18477
0.091889,0.071881,0.15543,0.29016,0.12546,0.11881,0.18477
0.092,0.071901,0.15545,0.29016,0.12548,0.11885,0.18477
0.092111,0.071926,0.15546,0.29016,0.12549,0.11886,0.18478
0.092222,0.07193,0.15553,0.29017,0.12553,0.11888,0.18479
0.092333,0.071954,0.15553,0.2902,0.12553,0.11889,0.18484
0.092444,0.071958,0.15554,0.29021,0.12554,0.1189,0.18493
0.092556,0.071975,0.15556,0.29021,0.12554,0.11898,0.18493
0.092667,0.071976,0.15556,0.29023,0.12559,0.11922,0.18494
0.092778,0.07199,0.15557,0.29024,0.12559,0.11938,0.18496
0.092889,0.072017,0.15557,0.29026,0.12566,0.11945,0.18498
0.093,0.072018,0.15558,0.29035,0.12567,0.11956,0.18498
0.093111,0.072021,0.1556,0.29036,0.12571,0.11971,0.185
0.093222,0.072026,0.15561,0.29038,0.12576,0.11972,0.18502
0.093333,0.072034,0.15564,0.29039,0.12578,0.11988,0.18507
0.093444,0.072054,0.15566,0.29039,0.1258,0.11996,0.18512
0.093556,0.072078,0.15569,0.2904,0.1258,0.11997,0.18512
0.093667,0.072108,0.1557,0.29042,0.12581,0.12001,0.18512
0.093778,0.072131,0.1557,0.29042,0.12581,0.12008,0.18512
0.093889,0.072134,0.1557,0.29044,0.12582,0.12012,0.18517
0.094,0.072179,0.15571,0.29046,0.12583,0.12018,0.18523
0.094111,0.072216,0.15574,0.29049,0.12585,0.12023,0.18525
0.094222,0.072223,0.15574,0.29049,0.12593,0.12027,0.18528
0.094333,0.072296,0.15575,0.2905,0.12594,0.12028,0.18532
0.094444,0.072308,0.15578,0.2905,0.12595,0.12042,0.18536
0.094556,0.072315,0.15579,0.29052,0.12598,0.12045,0.18537
0.094667,0.072325,0.15582,0.29052,0.12598,0.12048,0.18539
0.094778,0.07234,0.15583,0.29053,0.12601,0.12052,0.18542
0.094889,0.072356,0.15584,0.29057,0.12601,0.12062,0.18547
0.095,0.072435,0.15585,0.29057,0.12603,0.12062,0.18549
0.095111,0.072453,0.15586,0.29059,0.12605,0.12069,0.18551
0.095222,0.072461,0.15586,0.29062,0.12608,0.1207,0.18551
0.095333,0.072477,0.15591,0.29062,0.12614,0.1207,0.18552
0.095444,0.072498,0.15591,0.29063,0.12617,0.12084,0.1856
0.095556,0.072527,0.15594,0.29063,0.12618,0.12084,0.1856
0.095667,0.072567,0.15598,0.29063,0.12624,0.12086,0.18561
0.095778,0.072595,0.15598,0.29063,0.12627,0.12087,0.18563
0.095889,0.072623,0.15598,0.29063,0.12633,0.12088,0.18564
0.096,0.072641,0.15599,0.29064,0.12634,0.12091,0.18565
0.096111,0.072684,0.15599,0.29064,0.12635,0.12094,0.18568
0.096222,0.072766,0.15601,0.29064,0.12644,0.12105,0.18573
0.096333,0.072825,0.15604,0.29065,0.12646,0.12119,0.18573
0.096444,0.072862,0.15604,0.29067,0.12647,0.1212,0.18574
0.096556,0.072867,0.15605,0.29068,0.12648,0.12127,0.18575
0.096667,0.072874,0.15605,0.29069,0.1265,0.12136,0.18576
0.096778,0.072902,0.15609,0.29069,0.12651,0.12138,0.18577
0.096889,0.07293,0.15609,0.29069,0.12653,0.12142,0.18577
0.097,0.072951,0.15611,0.29069,0.12653,0.12162,0.18583
0.097111,0.072955,0.15612,0.2907,0.12662,0.12168,0.18585
0.097222,0.073,0.15613,0.29071,0.12663,0.1219,0.18586
0.097333,0.073,0.15614,0.29071,0.12667,0.12205,0.18586
0.097444,0.073038,0.15615,0.29071,0.12668,0.12216,0.18586
0.097556,0.073061,0.15615,0.29073,0.12674,0.12217,0.18587
0.097667,0.073082,0.15615,0.29073,0.12685,0.12219,0.18587
0.097778,0.073098,0.15616,0.29074,0.12686,0.12221,0.18588
0.097889,0.073148,0.15617,0.29076,0.12687,0.12222,0.18592
0.098,0.073182,0.15617,0.29078,0.1269,0.12223,0.18594
0.098111,0.073187,0.15618,0.2908,0.12692,0.12229,0.18599
0.098222,0.0732,0.15618,0.2908,0.12696,0.1224,0.18599
0.098333,0.073203,0.15618,0.29082,0.12696,0.12245,0.18601
0.098444,0.073233,0.15618,0.29082,0.127,0.12246,0.18603
0.098556,0.073265,0.15619,0.29082,0.12703,0.12251,0.18604
0.098667,0.073298,0.15624,0.29084,0.12704,0.12259,0.18604
0.098778,0.073319,0.15625,0.29086,0.12704,0.12264,0.18607
0.098889,0.073334,0.15628,0.29086,0.12704,0.1227,0.18607
0.099,0.073341,0.1563,0.29087,0.12705,0.1227,0.18607
0.099111,0.073346,0.1563,0.29088,0.12709,0.1227,0.18609
0.099222,0.073368,0.15632,0.29089,0.12711,0.12271,0.18609
0.099333,0.073398,0.15632,0.29091,0.12712,0.1228,0.18609
0.099444,0.073422,0.15633,0.29092,0.12715,0.12281,0.18611
0.099556,0.073433,0.15633,0.29093,0.12717,0.12281,0.18615
0.099667,0.073439,0.15633,0.29093,0.12718,0.12295,0.18616
0.099778,0.07346,0.15634,0.29093,0.1272,0.12303,0.18619
0.099889,0.073474,0.15634,0.29096,0.12723,0.12312,0.18624
0.1,0.073485,0.15636,0.29096,0.12724,0.12316,0.18627
0.10011,0.073505,0.15638,0.29097,0.12724,0.12318,0.18627
0.10022,0.073512,0.15638,0.29099,0.12734,0.12319,0.18629
0.10033,0.073558,0.15642,0.291,0.12734,0.12321,0.18629
0.10044,0.073592,0.15643,0.291,0.12735,0.12322,0.1863
0.10056,0.073593,0.15644,0.29101,0.12735,0.12323,0.18631
0.10067,0.073599,0.15648,0.29105,0.12736,0.12325,0.18631
0.10078,0.073651,0.15648,0.29107,0.12739,0.12327,0.18632
0.10089,0.073675,0.1565,0.29107,0.1274,0.12327,0.18633
0.101,0.073677,0.15652,0.29107,0.1274,0.12334,0.18638
0.10111,0.073682,0.15654,0.29108,0.12744,0.12337,0.1864
0.10122,0.07372,0.15655,0.29109,0.12745,0.12342,0.18642
0.10133,0.073744,0.15656,0.29109,0.12747,0.12344,0.18645
0.10144,0.073812,0.15656,0.2911,0.12747,0.12346,0.18647
0.10156,0.073853,0.15658,0.2911,0.12749,0.12349,0.1865
0.10167,0.073886,0.15659,0.29112,0.12755,0.12366,0.18654
0.10178,0.073898,0.15659,0.29113,0.12757,0.12366,0.18654
0.10189,0.073926,0.15659,0.29115,0.1276,0.12368,0.18655
0.102,0.073927,0.1566,0.29115,0.12761,0.12371,0.18656
0.10211,0.073929,0.15662,0.29116,0.12762,0.12374,0.18658
0.10222,0.073935,0.15662,0.29117,0.12763,0.12392,0.18659
0.10233,0.073983,0.15662,0.29118,0.12766,0.12394,0.18661
0.10244,0.074017,0.15663,0.2912,0.12767,0.12405,0.18662
0.10256,0.074029,0.15665,0.2912,0.1277,0.12405,0.18667
0.10267,0.074065,0.15665,0.29121,0.12776,0.12407,0.18667
0.10278,0.074086,0.15666,0.29121,0.12779,0.12415,0.18669
0.10289,0.074096,0.15666,0.29122,0.1278,0.12415,0.18671
0.103,0.0741,0.15667,0.29124,0.12785,0.12419,0.18672
0.10311,0.074109,0.15668,0.29124,0.12786,0.12422,0.18672
0.10322,0.074122,0.1567,0.29126,0.12787,0.12437,0.18673
0.10333,0.074135,0.15672,0.29126,0.12788,0.12451,0.18673
0.10344,0.074156,0.15672,0.29126,0.12789,0.12467,0.18674
0.10356,0.074173,0.15673,0.29128,0.12796,0.12478,0.18676
0.10367,0.074181,0.15673,0.29128,0.12799,0.12486,0.18678
0.10378,0.074205,0.15674,0.29133,0.128,0.12493,0.18679
0.10389,0.074258,0.15675,0.29134,0.128,0.12496,0.1868
0.104,0.074287,0.15676,0.29134,0.12801,0.12499,0.1868
0.10411,0.074299,0.15676,0.29136,0.12803,0.12507,0.18681
0.10422,0.074336,0.15676,0.29138,0.12803,0.12514,0.18682
0.10433,0.074365,0.15677,0.29139,0.12804,0.12527,0.18684
0.10444,0.074368,0.1568,0.2914,0.12805,0.12528,0.18685
0.10456,0.07439,0.1568,0.29143,0.12806,0.12528,0.18686
0.10467,0.074425,0.1568,0.29143,0.12809,0.1253,0.1869
0.10478,0.074455,0.15685,0.29145,0.1281,0.12539,0.1869
0.10489,0.074463,0.15686,0.29145,0.12811,0.12543,0.18698
0.105,0.074466,0.15687,0.29149,0.12813,0.12546,0.18699
0.10511,0.074483,0.15688,0.29149,0.12813,0.1255,0.18701
0.10522,0.074485,0.15689,0.2915,0.12816,0.12553,0.18708
0.10533,0.074562,0.1569,0.29153,0.12818,0.12557,0.18708
0.10544,0.074568,0.1569,0.29154,0.12824,0.12565,0.18708
0.10556,0.074572,0.15692,0.29154,0.12825,0.12574,0.18708
0.10567,0.074607,0.15694,0.29157,0.12825,0.12578,0.18709
0.10578,0.074621,0.15694,0.29159,0.12825,0.12582,0.18709
0.10589,0.074635,0.15696,0.2916,0.1283,0.12589,0.18714
0.106,0.074637,0.15697,0.29167,0.1283,0.12593,0.18715
0.10611,0.074664,0.15698,0.29168,0.1283,0.12597,0.18716
0.10622,0.074685,0.15699,0.29169,0.12832,0.126,0.18717
0.10633,0.0747,0.15701,0.29171,0.12838,0.126,0.18719
0.10644,0.074701,0.15702,0.29172,0.1284,0.12603,0.1872
0.10656,0.074711,0.15706,0.29172,0.12842,0.12608,0.18722
0.10667,0.074716,0.15707,0.29172,0.12845,0.12609,0.18722
0.10678,0.074722,0.15714,0.29173,0.12845,0.12614,0.18727
0.10689,0.074731,0.15716,0.29173,0.12847,0.12616,0.18732
0.107,0.074773,0.15718,0.29174,0.12851,0.12624,0.18735
0.10711,0.074802,0.15718,0.29174,0.12852,0.12626,0.18736
0.10722,0.074803,0.15722,0.29177,0.12854,0.12626,0.1874
0.10733,0.074807,0.15725,0.29178,0.12854,0.12633,0.1874
0.10744,0.074811,0.15727,0.29181,0.12855,0.12635,0.18742
0.10756,0.07483,0.1573,0.29181,0.12855,0.12637,0.18744
0.10767,0.074876,0.15731,0.29182,0.12864,0.1264,0.18747
0.10778,0.074898,0.15731,0.29183,0.12864,0.12644,0.18747
0.10789,0.074953,0.15732,0.29183,0.12867,0.12647,0.18748
0.108,0.07497,0.15734,0.29184,0.12867,0.12652,0.18749
0.10811,0.075003,0.15734,0.29184,0.12871,0.12653,0.18751
0.10822,0.075014,0.15734,0.29186,0.12872,0.1266,0.18751
0.10833,0.075018,0.15735,0.29186,0.12872,0.1266,0.18757
0.10844,0.07504,0.15736,0.29186,0.12873,0.1267,0.18759
0.10856,0.075052,0.15737,0.29186,0.12874,0.12673,0.18761
0.10867,0.075067,0.15737,0.29187,0.1288,0.12677,0.1877
0.10878,0.075186,0.15737,0.29188,0.12882,0.12677,0.18775
0.10889,0.075229,0.15741,0.29188,0.12883,0.1268,0.18776
0.109,0.075246,0.15745,0.29189,0.12886,0.12681,0.18777
0.10911,0.075273,0.15749,0.2919,0.12886,0.12685,0.18777
0.10922,0.075304,0.1575,0.29191,0.12888,0.12693,0.18778
0.10933,0.075338,0.15755,0.29193,0.12889,0.12698,0.18779
0.10944,0.075362,0.15757,0.29194,0.12891,0.12702,0.1878
0.10956,0.075363,0.1576,0.29195,0.12894,0.12705,0.1878
0.10967,0.07538,0.15761,0.29195,0.12895,0.12707,0.1878
0.10978,0.075433,0.15762,0.29197,0.12897,0.12709,0.18781
0.10989,0.075446,0.15763,0.29197,0.129,0.12714,0.18782
0.11,0.075473,0.15765,0.29198,0.12904,0.12715,0.18784
0.11011,0.075475,0.15766,0.29199,0.12907,0.12717,0.18784
0.11022,0.075507,0.15768,0.29199,0.12907,0.12718,0.18785
0.11033,0.075524,0.15769,0.292,0.1291,0.12723,0.18786
0.11044,0.075531,0.1577,0.29204,0.12912,0.12725,0.18788
0.11056,0.075535,0.1577,0.29204,0.12915,0.12726,0.18793
0.11067,0.075538,0.15773,0.29206,0.12916,0.12729,0.18793
0.11078,0.075573,0.15773,0.29206,0.12919,0.12731,0.18797
0.11089,0.075621,0.15773,0.29207,0.12922,0.12733,0.18799
0.111,0.075649,0.15776,0.29207,0.12923,0.12755,0.18799
0.11111,0.075651,0.15777,0.29212,0.12924,0.12759,0.188
0.11122,0.075675,0.15777,0.29212,0.12925,0.12761,0.18804
0.11133,0.075708,0.15777,0.29213,0.12931,0.12785,0.18805
0.11144,0.075766,0.15779,0.29214,0.12937,0.12795,0.18806
0.11156,0.075803,0.1578,0.29215,0.1294,0.12802,0.18811
0.11167,0.075809,0.15781,0.29216,0.1294,0.12802,0.18811
0.11178,0.075829,0.15784,0.29217,0.12941,0.12804,0.18815
0.11189,0.075835,0.15785,0.29217,0.12948,0.12808,0.18819
0.112,0.075841,0.15787,0.29217,0.1295,0.12811,0.1882
0.11211,0.075842,0.1579,0.29217,0.12952,0.12812,0.18824
0.11222,0.075861,0.15793,0.29218,0.12953,0.12817,0.18825
0.11233,0.075861,0.15793,0.2922,0.12954,0.12823,0.18826
0.11244,0.075867,0.15793,0.29221,0.12955,0.12824,0.18826
0.11256,0.075889,0.15794,0.29224,0.12959,0.12847,0.18826
0.11267,0.075901,0.15796,0.29229,0.12961,0.12848,0.18826
0.11278,0.075921,0.15797,0.29233,0.12962,0.12848,0.18828
0.11289,0.075974,0.15798,0.29235,0.12963,0.12849,0.1883
0.113,0.075987,0.15798,0.29236,0.12967,0.12854,0.18832
0.11311,0.076003,0.15799,0.29237,0.1297,0.12854,0.18833
0.11322,0.076015,0.158,0.29238,0.1297,0.12861,0.18834
0.11333,0.07603,0.15801,0.29238,0.12971,0.12863,0.18838
0.11344,0.076033,0.15801,0.29239,0.12971,0.12869,0.18842
0.11356,0.0761,0.15803,0.29241,0.12974,0.12876,0.18842
0.11367,0.076102,0.15804,0.29242,0.12975,0.12878,0.18845
0.11378,0.076115,0.15805,0.29242,0.12976,0.1289,0.18847
0.11389,0.07612,0.15806,0.29243,0.1298,0.12894,0.18848
0.114,0.07619,0.15809,0.29243,0.1298,0.12904,0.18849
0.11411,0.07625,0.15809,0.29244,0.1298,0.12907,0.1885
0.11422,0.076281,0.1581,0.29244,0.12982,0.12922,0.18851
0.11433,0.076291,0.15812,0.29244,0.12983,0.12929,0.18853
0.11444,0.076309,0.15813,0.29246,0.12983,0.12934,0.18853
0.11456,0.076314,0.15814,0.29246,0.12985,0.12934,0.18855
0.11467,0.076333,0.15814,0.29249,0.12987,0.12936,0.18855
0.11478,0.076363,0.15815,0.2925,0.12987,0.12937,0.18856
0.11489,0.076436,0.15815,0.29252,0.12989,0.12943,0.18861
0.115,0.076443,0.15815,0.29253,0.12997,0.12948,0.18862
0.11511,0.076454,0.15817,0.29253,0.12998,0.12951,0.18862
0.11522,0.076456,0.15818,0.29255,0.13,0.12957,0.18862
0.11533,0.076493,0.15818,0.29256,0.13004,0.12958,0.18863
0.11544,0.076524,0.15819,0.29257,0.13008,0.12958,0.18863
0.11556,0.076607,0.1582,0.29257,0.1301,0.12958,0.18866
0.11567,0.076616,0.1582,0.29258,0.1301,0.12969,0.18866
0.11578,0.076637,0.15821,0.2926,0.13011,0.12971,0.18868
0.11589,0.076648,0.15822,0.29262,0.13016,0.12979,0.18872
0.116,0.076672,0.15822,0.29263,0.13018,0.12994,0.18874
0.11611,0.076691,0.15823,0.29263,0.1302,0.13006,0.18877
0.11622,0.076724,0.15823,0.29265,0.13027,0.13021,0.18878
0.11633,0.076734,0.15825,0.29267,0.13028,0.13028,0.18881
0.11644,0.076798,0.15825,0.29268,0.13029,0.13032,0.18881
0.11656,0.076804,0.15826,0.29268,0.13031,0.13038,0.18886
0.11667,0.076853,0.15826,0.29269,0.13031,0.1304,0.18888
0.11678,0.076856,0.15827,0.29271,0.13033,0.13056,0.18888
0.11689,0.076923,0.15828,0.29271,0.13035,0.1306,0.18888
0.117,0.07697,0.15828,0.29273,0.13039,0.13062,0.1889
0.11711,0.076981,0.15828,0.29273,0.13044,0.13063,0.1889
0.11722,0.076984,0.1583,0.29273,0.1305,0.13064,0.18894
0.11733,0.076984,0.1583,0.29274,0.13051,0.13065,0.18894
0.11744,0.077036,0.15832,0.29275,0.13056,0.13072,0.18896
0.11756,0.077043,0.15833,0.29275,0.13057,0.13078,0.189
0.11767,0.077076,0.15833,0.29277,0.1306,0.13093,0.189
0.11778,0.077099,0.15834,0.29278,0.13063,0.13114,0.189
0.11789,0.077172,0.15835,0.29279,0.13064,0.13124,0.18903
0.118,0.077173,0.15838,0.29279,0.13066,0.13125,0.18906
0.11811,0.077182,0.15844,0.2928,0.13066,0.13133,0.18907
0.11822,0.077183,0.15845,0.29281,0.13067,0.13134,0.18907
0.11833,0.07719,0.15846,0.29282,0.13072,0.13141,0.18907
0.11844,0.077195,0.15849,0.29282,0.13073,0.13142,0.18908
0.11856,0.077216,0.15849,0.29283,0.13079,0.13146,0.18908
0.11867,0.077253,0.15851,0.29283,0.13081,0.13153,0.18908
0.11878,0.077256,0.15852,0.29283,0.13081,0.13156,0.18911
0.11889,0.07726,0.15853,0.29285,0.13082,0.13159,0.18911
0.119,0.077267,0.15854,0.29287,0.13083,0.13169,0.18914
0.11911,0.077283,0.15854,0.29288,0.13086,0.13169,0.18916
0.11922,0.077372,0.15856,0.29288,0.13087,0.13173,0.18917
0.11933,0.077373,0.15857,0.29289,0.13089,0.1319,0.18917
0.11944,0.077392,0.15857,0.29291,0.13092,0.1319,0.18919
0.11956,0.077396,0.15857,0.29291,0.13096,0.13192,0.1892
0.11967,0.077437,0.15857,0.29292,0.13097,0.13198,0.18922
0.11978,0.077466,0.1586,0.29292,0.131,0.13206,0.18924
0.11989,0.07749,0.15862,0.29293,0.13101,0.13208,0.18924
0.12,0.077492,0.15862,0.29295,0.13104,0.13225,0.18924
0.12011,0.077552,0.15862,0.29297,0.13105,0.13231,0.18926
0.12022,0.077564,0.15864,0.29299,0.13106,0.13232,0.18928
0.12033,0.07758,0.15865,0.29299,0.13106,0.13232,0.18928
0.12044,0.077586,0.15865,0.29301,0.1311,0.13234,0.1893
0.12056,0.077612,0.15866,0.29301,0.1311,0.13245,0.1893
0.12067,0.077629,0.15867,0.29303,0.13115,0.13246,0.1893
0.12078,0.077637,0.1587,0.29304,0.13121,0.13269,0.18934
0.12089,0.077638,0.1587,0.29305,0.13121,0.13274,0.18935
0.121,0.077731,0.15871,0.29307,0.13123,0.13284,0.18935
0.12111,0.077737,0.15874,0.2931,0.13125,0.13304,0.18938
0.12122,0.077742,0.15875,0.29311,0.13129,0.13319,0.18938
0.12133,0.077808,0.15877,0.29312,0.13129,0.13319,0.18942
0.12144,0.077813,0.15878,0.29313,0.13131,0.13327,0.18943
0.12156,0.077829,0.1588,0.29315,0.13133,0.13332,0.18945
0.12167,0.077832,0.15881,0.29316,0.13134,0.13335,0.18948
0.12178,0.077899,0.15882,0.29317,0.13135,0.13339,0.18948
0.12189,0.077924,0.15882,0.29319,0.13136,0.13343,0.18948
0.122,0.077951,0.15882,0.29321,0.13136,0.13345,0.18949
0.12211,0.078075,0.15883,0.29323,0.13139,0.13349,0.18952
0.12222,0.078127,0.15884,0.29323,0.13141,0.1335,0.18953
0.12233,0.078149,0.15885,0.29324,0.13144,0.13354,0.18953
0.12244,0.078166,0.15885,0.29324,0.13145,0.13355,0.18953
0.12256,0.078188,0.15885,0.29326,0.13145,0.13355,0.18954
0.12267,0.078196,0.15886,0.29327,0.13149,0.13371,0.18955
0.12278,0.078242,0.15887,0.29327,0.1315,0.13375,0.18958
0.12289,0.078242,0.15887,0.29329,0.13157,0.13377,0.18961
0.123,0.078294,0.15887,0.29331,0.13158,0.13381,0.18962
0.12311,0.078332,0.15888,0.29332,0.1316,0.13388,0.18963
0.12322,0.078334,0.15889,0.29335,0.13161,0.13396,0.18964
0.12333,0.078343,0.15893,0.29337,0.13163,0.13397,0.18965
0.12344,0.078351,0.15893,0.29337,0.13163,0.13398,0.18965
0.12356,0.078362,0.15895,0.29338,0.13168,0.13399,0.18966
0.12367,0.078397,0.159,0.29338,0.13169,0.13399,0.18966
0.12378,0.078398,0.159,0.29339,0.13169,0.134,0.18966
0.12389,0.078398,0.15901,0.2934,0.13173,0.13411,0.18969
0.124,0.078406,0.15902,0.2934,0.13174,0.13414,0.1897
0.12411,0.078451,0.15903,0.2934,0.13175,0.13419,0.18974
0.12422,0.078464,0.15904,0.29341,0.13176,0.1342,0.18974
0.12433,0.07847,0.15904,0.29341,0.13178,0.13427,0.18975
0.12444,0.078481,0.15909,0.29343,0.13182,0.13427,0.18978
0.12456,0.078517,0.15913,0.29346,0.13183,0.1343,0.18979
0.12467,0.078551,0.15914,0.29346,0.13183,0.13431,0.18981
0.12478,0.078557,0.15915,0.29348,0.13187,0.13435,0.18983
0.12489,0.078567,0.15917,0.29348,0.13187,0.13437,0.18984
0.125,0.078669,0.15918,0.2935,0.13188,0.13441,0.18989
0.12511,0.078673,0.1592,0.2935,0.13191,0.13444,0.1899
0.12522,0.078698,0.15923,0.29351,0.13195,0.1345,0.18991
0.12533,0.07874,0.15923,0.29352,0.13198,0.13452,0.18993
0.12544,0.078793,0.15925,0.29353,0.13198,0.13454,0.18993
0.12556,0.078816,0.15928,0.29354,0.13202,0.13458,0.18997
0.12567,0.078833,0.15929,0.29354,0.13203,0.13467,0.18999
0.12578,0.078835,0.1593,0.29355,0.1321,0.13479,0.19
0.12589,0.078836,0.15931,0.29356,0.13213,0.13482,0.19003
0.126,0.078842,0.15931,0.29357,0.13215,0.13485,0.19003
0.12611,0.078873,0.15933,0.29358,0.13219,0.13485,0.19004
0.12622,0.078888,0.15934,0.2936,0.13221,0.13491,0.19005
0.12633,0.078914,0.15935,0.29361,0.13227,0.13493,0.19005
0.12644,0.078919,0.15935,0.29363,0.13228,0.13522,0.19005
0.12656,0.07893,0.15935,0.29365,0.13229,0.13526,0.19007
0.12667,0.078959,0.15936,0.29367,0.1323,0.13529,0.19009
0.12678,0.079001,0.15937,0.29367,0.13231,0.13531,0.19009
0.12689,0.079068,0.15938,0.29367,0.13231,0.13543,0.19011
0.127,0.079071,0.15938,0.29368,0.13233,0.13545,0.19015
0.12711,0.079073,0.15938,0.29368,0.13238,0.1355,0.19016
0.12722,0.079074,0.15939,0.2937,0.13241,0.13552,0.19019
0.12733,0.079096,0.1594,0.29375,0.13243,0.13576,0.1902
0.12744,0.079102,0.15941,0.29375,0.13244,0.13577,0.19022
0.12756,0.079139,0.15944,0.29376,0.13244,0.13578,0.19023
0.12767,0.079176,0.15944,0.29377,0.13245,0.13587,0.19024
0.12778,0.079178,0.15944,0.29377,0.13246,0.13613,0.19029
0.12789,0.079198,0.15947,0.29377,0.13246,0.13622,0.1903
0.128,0.079203,0.15947,0.2938,0.13247,0.13627,0.1903
0.12811,0.079238,0.15948,0.29381,0.13247,0.13632,0.1903
0.12822,0.079252,0.15951,0.29382,0.13247,0.13633,0.19031
0.12833,0.079283,0.15952,0.29384,0.13249,0.13635,0.19035
0.12844,0.07929,0.15954,0.29386,0.13254,0.13643,0.19035
0.12856,0.07933,0.15955,0.29386,0.13256,0.13647,0.19036
0.12867,0.079424,0.15956,0.29387,0.13258,0.13674,0.19037
0.12878,0.079443,0.1596,0.29387,0.13258,0.13682,0.19037
0.12889,0.079459,0.1596,0.29389,0.13261,0.13683,0.19042
0.129,0.079499,0.1596,0.2939,0.13261,0.13686,0.19043
0.12911,0.079508,0.15961,0.29391,0.13263,0.13686,0.19047
0.12922,0.079522,0.15961,0.29392,0.13264,0.13686,0.19052
0.12933,0.079538,0.15961,0.29392,0.13269,0.13689,0.19053
0.12944,0.079552,0.15962,0.29393,0.13269,0.13691,0.19053
0.12956,0.079554,0.15966,0.29394,0.13273,0.13695,0.19053
0.12967,0.079566,0.15969,0.29394,0.13274,0.13711,0.19054
0.12978,0.079568,0.15969,0.29394,0.13276,0.13716,0.19056
0.12989,0.079637,0.15972,0.29396,0.13278,0.13721,0.19057
0.13,0.079643,0.15974,0.29396,0.13278,0.13724,0.1906
0.13011,0.079672,0.15975,0.29397,0.13283,0.13727,0.19061
0.13022,0.079702,0.15976,0.29397,0.13283,0.13728,0.19062
0.13033,0.079734,0.15976,0.294,0.13286,0.13732,0.19063
0.13044,0.079778,0.15976,0.29401,0.13288,0.13756,0.19066
0.13056,0.07984,0.1598,0.29403,0.13289,0.13761,0.1907
0.13067,0.079887,0.15982,0.29404,0.13289,0.13761,0.1907
0.13078,0.079953,0.15982,0.29405,0.13294,0.13769,0.1907
0.13089,0.079984,0.15983,0.29405,0.13295,0.1378,0.19071
0.131,0.079995,0.15983,0.29405,0.13295,0.13781,0.19072
0.13111,0.080035,0.15984,0.29406,0.13302,0.13782,0.19073
0.13122,0.080044,0.15985,0.29407,0.13302,0.13782,0.19076
0.13133,0.080059,0.15986,0.29407,0.13304,0.13784,0.19077
0.13144,0.080065,0.15986,0.29407,0.13306,0.13787,0.19077
0.13156,0.080082,0.1599,0.2941,0.13307,0.13791,0.1908
0.13167,0.080096,0.1599,0.2941,0.1331,0.13794,0.19081
0.13178,0.080108,0.15991,0.29411,0.13311,0.13795,0.19082
0.13189,0.080131,0.15993,0.29413,0.13314,0.13797,0.19083
0.132,0.080157,0.15995,0.29415,0.13315,0.13799,0.19084
0.13211,0.080161,0.15995,0.29416,0.13316,0.13803,0.19084
0.13222,0.080175,0.15995,0.29416,0.13317,0.13804,0.19085
0.13233,0.080191,0.15996,0.29418,0.13318,0.13808,0.19085
0.13244,0.080196,0.15996,0.29418,0.13318,0.1381,0.19085
0.13256,0.080229,0.15997,0.29418,0.13318,0.1381,0.19086
0.13267,0.080239,0.15997,0.29418,0.13321,0.13824,0.19087
0.13278,0.080269,0.15999,0.29421,0.13322,0.13828,0.19088
0.13289,0.080308,0.16007,0.29422,0.13323,0.13829,0.19089
0.133,0.080315,0.16008,0.29422,0.13324,0.13838,0.1909
0.13311,0.080325,0.1601,0.29422,0.13327,0.13838,0.19091
0.13322,0.080327,0.16011,0.29425,0.13327,0.13848,0.19094
0.13333,0.080331,0.16012,0.29425,0.13327,0.13857,0.19095
0.13344,0.080343,0.16015,0.29425,0.13328,0.13863,0.19097
0.13356,0.080346,0.16016,0.29425,0.13329,0.13866,0.19099
0.13367,0.080364,0.16016,0.29426,0.1333,0.13868,0.191
0.13378,0.080374,0.16017,0.29427,0.1333,0.13872,0.19101
0.13389,0.080382,0.16018,0.2943,0.13331,0.13876,0.19105
0.134,0.080434,0.16021,0.29431,0.13333,0.13879,0.19105
0.13411,0.080449,0.16023,0.29432,0.13335,0.13891,0.19106
0.13422,0.08045,0.16023,0.29434,0.13336,0.13892,0.19108
0.13433,0.080463,0.16025,0.29436,0.13338,0.13895,0.19109
0.13444,0.080473,0.16026,0.29436,0.13341,0.13906,0.19109
0.13456,0.08053,0.16027,0.29436,0.13342,0.13911,0.19112
0.13467,0.080532,0.16028,0.29437,0.13345,0.13915,0.19116
0.13478,0.080533,0.16029,0.2944,0.13347,0.1392,0.1912
0.13489,0.08054,0.16029,0.29441,0.13351,0.13923,0.19123
0.135,0.080555,0.16029,0.29443,0.13354,0.1393,0.19124
0.13511,0.080575,0.1603,0.29443,0.13359,0.13931,0.19126
0.13522,0.080575,0.16031,0.29444,0.13365,0.13941,0.19128
0.13533,0.080589,0.16031,0.29444,0.13366,0.13952,0.19129
0.13544,0.080598,0.16031,0.29445,0.13366,0.13956,0.19129
0.13556,0.080607,0.16032,0.29446,0.13366,0.13957,0.19132
0.13567,0.080625,0.16033,0.29448,0.13367,0.13959,0.19132
0.13578,0.080653,0.16034,0.29449,0.1337,0.1396,0.19132
0.13589,0.080693,0.16035,0.2945,0.13373,0.13969,0.19134
0.136,0.080711,0.16035,0.29451,0.13377,0.13972,0.1914
0.13611,0.080718,0.16038,0.29451,0.13382,0.13974,0.1914
0.13622,0.080754,0.16038,0.29454,0.13383,0.13987,0.19146
0.13633,0.080799,0.16039,0.29454,0.13384,0.13994,0.19151
0.13644,0.080822,0.16039,0.29455,0.13384,0.13994,0.19163
0.13656,0.080831,0.1604,0.29455,0.13385,0.14002,0.19163
0.13667,0.080873,0.16041,0.29455,0.13388,0.14015,0.19164
0.13678,0.080875,0.16045,0.29456,0.1339,0.14018,0.19165
0.13689,0.080898,0.16047,0.29456,0.13393,0.14019,0.19165
0.137,0.080962,0.1605,0.29457,0.13395,0.14025,0.19165
0.13711,0.080968,0.1605,0.29457,0.13395,0.14027,0.19165
0.13722,0.08097,0.16051,0.29458,0.13396,0.14036,0.19166
0.13733,0.081066,0.16053,0.29459,0.13397,0.14041,0.19168
0.13744,0.081098,0.16053,0.2946,0.13398,0.14041,0.19169
0.13756,0.081098,0.16054,0.29461,0.134,0.14042,0.19169
0.13767,0.081105,0.16054,0.29461,0.13401,0.14046,0.1917
0.13778,0.081112,0.16054,0.29461,0.13402,0.14047,0.1917
0.13789,0.081127,0.16057,0.29463,0.13402,0.1405,0.19171
0.138,0.081128,0.16058,0.29465,0.13402,0.14051,0.19172
0.13811,0.081166,0.16059,0.29465,0.13406,0.14051,0.19173
0.13822,0.08117,0.16064,0.29467,0.13406,0.14058,0.19173
0.13833,0.081176,0.16065,0.29469,0.13406,0.14071,0.19174
0.13844,0.081183,0.16065,0.2947,0.13407,0.14077,0.19174
0.13856,0.081185,0.16065,0.29471,0.13413,0.14078,0.19174
0.13867,0.081213,0.16069,0.29472,0.13414,0.14089,0.19175
0.13878,0.081226,0.16069,0.29473,0.13414,0.1409,0.19175
0.13889,0.081244,0.16069,0.29474,0.13415,0.14097,0.19176
0.139,0.081248,0.16069,0.29474,0.13417,0.14102,0.19176
0.13911,0.081272,0.1607,0.29475,0.13417,0.14111,0.19179
0.13922,0.081305,0.16073,0.29476,0.1342,0.14111,0.19181
0.13933,0.081316,0.16076,0.29476,0.13422,0.14118,0.19182
0.13944,0.081338,0.16076,0.29476,0.13422,0.14131,0.19184
0.13956,0.081392,0.16077,0.29476,0.13424,0.14135,0.19184
0.13967,0.081411,0.16083,0.29477,0.13425,0.14149,0.19186
0.13978,0.081433,0.16084,0.29479,0.13425,0.14149,0.19186
0.13989,0.08144,0.16084,0.29479,0.13428,0.14155,0.19189
0.14,0.08145,0.16084,0.29479,0.13433,0.14156,0.1919
0.14011,0.081452,0.16084,0.2948,0.13434,0.14164,0.19191
0.14022,0.081457,0.16086,0.29481,0.13434,0.14169,0.19191
0.14033,0.081501,0.16086,0.29485,0.13436,0.14172,0.19191
0.14044,0.081502,0.16086,0.29485,0.13437,0.14186,0.19192
0.14056,0.081517,0.16088,0.29487,0.13438,0.14188,0.19193
0.14067,0.081557,0.16088,0.29488,0.1344,0.14191,0.19193
0.14078,0.081583,0.16088,0.29491,0.1344,0.14193,0.19197
0.14089,0.081675,0.1609,0.29492,0.1344,0.14202,0.19199
0.141,0.081693,0.1609,0.29493,0.13457,0.14217,0.19201
0.14111,0.081696,0.16094,0.29493,0.13457,0.1422,0.19204
0.14122,0.081732,0.16096,0.29493,0.13458,0.14221,0.19206
0.14133,0.081764,0.16096,0.29494,0.13461,0.14232,0.19208
0.14144,0.081765,0.16097,0.29495,0.13465,0.14237,0.19211
0.14156,0.081815,0.16098,0.29495,0.13469,0.14239,0.19211
0.14167,0.081834,0.16102,0.29495,0.1347,0.14244,0.19215
0.14178,0.081835,0.16102,0.29495,0.13473,0.14256,0.19221
0.14189,0.08186,0.16104,0.29497,0.13473,0.14256,0.19222
0.142,0.081868,0.16104,0.29497,0.13477,0.14259,0.19222
0.14211,0.081869,0.16105,0.29497,0.13479,0.1427,0.19223
0.14222,0.081934,0.16106,0.29498,0.13479,0.14271,0.19226
0.14233,0.081951,0.16106,0.29499,0.13481,0.1428,0.19228
0.14244,0.081973,0.16109,0.29499,0.13482,0.1428,0.1923
0.14256,0.081988,0.16109,0.295,0.13486,0.14289,0.19232
0.14267,0.082029,0.1611,0.29501,0.13489,0.1429,0.19233
0.14278,0.082029,0.16112,0.29502,0.13493,0.14307,0.19233
0.14289,0.082043,0.16112,0.29502,0.13494,0.1432,0.19234
0.143,0.082064,0.16113,0.29503,0.13494,0.14324,0.19237
0.14311,0.082064,0.16113,0.29504,0.13499,0.14331,0.19237
0.14322,0.082067,0.16115,0.29504,0.135,0.14334,0.19239
0.14333,0.082079,0.16115,0.29504,0.13501,0.14337,0.19241
0.14344,0.082089,0.16117,0.29504,0.13502,0.14339,0.19241
0.14356,0.08209,0.16118,0.29507,0.13508,0.14339,0.19242
0.14367,0.082103,0.16121,0.29508,0.13512,0.1434,0.19243
0.14378,0.08211,0.16123,0.29508,0.13517,0.14356,0.19245
0.14389,0.082148,0.16124,0.29509,0.13522,0.14357,0.19247
0.144,0.082183,0.16126,0.2951,0.13522,0.14362,0.19248
0.14411,0.082244,0.16128,0.29512,0.13525,0.14375,0.19251
0.14422,0.082253,0.16129,0.29512,0.13526,0.14379,0.19253
0.14433,0.082278,0.1613,0.29515,0.13529,0.14387,0.19254
0.14444,0.08228,0.16132,0.29515,0.13537,0.14387,0.19255
0.14456,0.082289,0.16132,0.29516,0.13537,0.14404,0.19255
0.14467,0.082337,0.16133,0.29516,0.13537,0.14405,0.19256
0.14478,0.082345,0.16133,0.29516,0.13538,0.14409,0.19257
0.14489,0.082347,0.16134,0.29517,0.13541,0.1441,0.19258
0.145,0.082402,0.16135,0.29518,0.13541,0.1441,0.19259
0.14511,0.082412,0.16135,0.29519,0.13548,0.14423,0.1926
0.14522,0.082447,0.16138,0.29521,0.13554,0.14433,0.19261
0.14533,0.082451,0.16139,0.29522,0.13556,0.14437,0.19264
0.14544,0.082464,0.16139,0.29522,0.13556,0.14437,0.19266
0.14556,0.082479,0.1614,0.29523,0.13558,0.14453,0.19266
0.14567,0.082488,0.1614,0.29524,0.13558,0.14459,0.19266
0.14578,0.082506,0.16141,0.29524,0.13561,0.14463,0.19269
0.14589,0.082513,0.16144,0.29526,0.13562,0.14485,0.1927
0.146,0.082538,0.16145,0.2953,0.13562,0.14489,0.1927
0.14611,0.082606,0.16145,0.29532,0.13563,0.1449,0.1927
0.14622,0.082611,0.16146,0.29533,0.13565,0.14494,0.19271
0.14633,0.082624,0.16146,0.29535,0.13568,0.14504,0.19274
0.14644,0.08266,0.16147,0.29537,0.13569,0.14516,0.19275
0.14656,0.082677,0.16147,0.29537,0.1357,0.14523,0.19276
0.14667,0.082681,0.16147,0.29538,0.13572,0.14525,0.19284
0.14678,0.08271,0.16149,0.29538,0.13572,0.14528,0.19285
0.14689,0.082725,0.16149,0.2954,0.13573,0.1453,0.19285
0.147,0.082734,0.16149,0.29541,0.13575,0.1453,0.19287
0.14711,0.082773,0.1615,0.29543,0.13576,0.14533,0.19289
0.14722,0.082776,0.16151,0.29546,0.13576,0.14536,0.1929
0.14733,0.082817,0.16151,0.29547,0.13578,0.14538,0.1929
0.14744,0.082898,0.16153,0.29552,0.13582,0.14542,0.1929
0.14756,0.082898,0.16153,0.29554,0.13583,0.14549,0.19291
0.14767,0.082899,0.16156,0.29554,0.13585,0.1455,0.19291
0.14778,0.082956,0.16156,0.29555,0.13587,0.14555,0.19291
0.14789,0.083004,0.16157,0.29561,0.13588,0.1457,0.19292
0.148,0.083004,0.16159,0.29561,0.13589,0.14579,0.19293
0.14811,0.08307,0.16159,0.29561,0.1359,0.14581,0.19293
0.14822,0.083071,0.16161,0.29562,0.13592,0.14584,0.19293
0.14833,0.083088,0.16163,0.29562,0.13593,0.14594,0.19294
0.14844,0.08309,0.16169,0.29563,0.13599,0.14601,0.193
0.14856,0.083095,0.16171,0.29563,0.13599,0.14612,0.19301
0.14867,0.083104,0.16172,0.29564,0.13599,0.14613,0.19301
0.14878,0.083117,0.16173,0.29564,0.136,0.14619,0.19303
0.14889,0.083129,0.16173,0.29565,0.13601,0.14622,0.19305
0.149,0.083139,0.16174,0.29566,0.13603,0.14622,0.19306
0.14911,0.083145,0.16177,0.29572,0.13603,0.14625,0.19307
0.14922,0.08319,0.1618,0.29572,0.13604,0.14627,0.19307
0.14933,0.083191,0.16183,0.29572,0.13615,0.14627,0.19308
0.14944,0.0832,0.16185,0.29572,0.13619,0.14629,0.19311
0.14956,0.083236,0.16185,0.29575,0.13619,0.14645,0.19314
0.14967,0.083242,0.16186,0.29576,0.1362,0.14648,0.19315
0.14978,0.083253,0.16186,0.29581,0.13621,0.14655,0.19318
0.14989,0.083258,0.16187,0.29582,0.13622,0.14657,0.19318
0.15,0.083271,0.16189,0.29582,0.13623,0.14659,0.19321
0.15011,0.083278,0.1619,0.29583,0.13624,0.1467,0.19321
0.15022,0.083283,0.1619,0.29586,0.1363,0.14677,0.19321
0.15033,0.083333,0.16191,0.29586,0.1363,0.14677,0.19322
0.15044,0.083347,0.16192,0.29587,0.13631,0.14679,0.19323
0.15056,0.083366,0.16192,0.29587,0.13634,0.14682,0.19324
0.15067,0.083368,0.16193,0.29589,0.13636,0.14685,0.19324
0.15078,0.08337,0.16193,0.2959,0.13637,0.14691,0.19325
0.15089,0.083374,0.16193,0.2959,0.13638,0.14694,0.19327
0.151,0.083383,0.16194,0.2959,0.13639,0.14705,0.19327
0.15111,0.083409,0.16195,0.29591,0.13641,0.14709,0.19328
0.15122,0.083428,0.16197,0.29593,0.13642,0.14712,0.19331
0.15133,0.08343,0.16197,0.29593,0.13642,0.14712,0.19331
0.15144,0.083513,0.16198,0.29595,0.13643,0.14713,0.19332
0.15156,0.083519,0.16198,0.29596,0.13643,0.14715,0.19334
0.15167,0.083531,0.16199,0.29596,0.13645,0.14718,0.19336
0.15178,0.083541,0.16201,0.29596,0.13646,0.14721,0.19336
0.15189,0.083562,0.16201,0.29596,0.1365,0.14722,0.19336
0.152,0.083577,0.16201,0.29597,0.13651,0.14726,0.19337
0.15211,0.083609,0.16202,0.29598,0.13653,0.14727,0.19337
0.15222,0.083616,0.16203,0.29599,0.13657,0.14731,0.19338
0.15233,0.083623,0.16204,0.29599,0.13658,0.14739,0.19339
0.15244,0.083635,0.16204,0.296,0.13658,0.14741,0.19342
0.15256,0.083642,0.16205,0.29602,0.13658,0.1475,0.19343
0.15267,0.083652,0.16206,0.29603,0.13659,0.14761,0.19344
0.15278,0.083683,0.16207,0.29606,0.1366,0.14761,0.1935
0.15289,0.083696,0.16207,0.29607,0.13662,0.14763,0.1935
0.153,0.083697,0.16208,0.29607,0.13665,0.14764,0.19353
0.15311,0.083712,0.1621,0.29607,0.13665,0.14771,0.19353
0.15322,0.083758,0.1621,0.29608,0.13665,0.14771,0.19353
0.15333,0.08376,0.16212,0.29609,0.13666,0.14773,0.19353
0.15344,0.083775,0.16214,0.29609,0.13668,0.14778,0.19356
0.15356,0.083863,0.16214,0.29609,0.13671,0.14787,0.19361
0.15367,0.083867,0.16214,0.29609,0.13677,0.14793,0.19361
0.15378,0.083881,0.16214,0.2961,0.13684,0.14793,0.19362
0.15389,0.083886,0.16215,0.2961,0.13684,0.14811,0.19363
0.154,0.083893,0.16215,0.2961,0.13685,0.14814,0.19364
0.15411,0.083902,0.16217,0.29611,0.13686,0.14816,0.19366
0.15422,0.083924,0.16217,0.29611,0.13691,0.14818,0.19368
0.15433,0.083954,0.16218,0.29614,0.13692,0.14833,0.19369
0.15444,0.083993,0.16219,0.29615,0.13693,0.1484,0.19369
0.15456,0.083996,0.16221,0.29616,0.13694,0.14841,0.19369
0.15467,0.08405,0.16223,0.29617,0.13695,0.14847,0.1937
0.15478,0.084059,0.16223,0.29617,0.13697,0.14853,0.19371
0.15489,0.084064,0.16224,0.2962,0.137,0.1486,0.19373
0.155,0.084064,0.16225,0.2962,0.13703,0.14861,0.19375
0.15511,0.084067,0.16226,0.29621,0.13705,0.14886,0.19375
0.15522,0.084081,0.16226,0.29621,0.13706,0.14889,0.19379
0.15533,0.084093,0.16227,0.29623,0.1371,0.14892,0.19379
0.15544,0.0841,0.16229,0.29623,0.13715,0.14893,0.1938
0.15556,0.084151,0.1623,0.29628,0.13715,0.14896,0.19381
0.15567,0.084174,0.1623,0.2963,0.13715,0.14899,0.19381
0.15578,0.084192,0.1623,0.29631,0.13717,0.149,0.19382
0.15589,0.084218,0.16233,0.29632,0.13721,0.14904,0.19382
0.156,0.084219,0.16235,0.29633,0.13724,0.14907,0.19383
0.15611,0.084251,0.16237,0.29635,0.13729,0.14908,0.19386
0.15622,0.084253,0.16237,0.29636,0.1373,0.14915,0.19391
0.15633,0.084289,0.16238,0.29639,0.13731,0.14927,0.19392
0.15644,0.084295,0.16239,0.29639,0.13732,0.14941,0.19392
0.15656,0.084305,0.16246,0.2964,0.13734,0.14942,0.19393
0.15667,0.084414,0.16248,0.29641,0.13735,0.14947,0.19394
0.15678,0.084437,0.16248,0.29643,0.13737,0.14953,0.19394
0.15689,0.084481,0.16249,0.29645,0.13738,0.14953,0.19394
0.157,0.084481,0.16251,0.29645,0.13743,0.14959,0.19395
0.15711,0.084501,0.16252,0.29645,0.13743,0.14966,0.19396
0.15722,0.084501,0.16253,0.29646,0.13743,0.14966,0.19398
0.15733,0.084515,0.16254,0.29646,0.13747,0.14981,0.19399
0.15744,0.084529,0.16256,0.29647,0.13747,0.14987,0.19401
0.15756,0.084587,0.16257,0.29649,0.13747,0.14991,0.19401
0.15767,0.084593,0.16258,0.29651,0.13747,0.14991,0.19401
0.15778,0.084599,0.16259,0.29651,0.13749,0.14996,0.19405
0.15789,0.0846,0.1626,0.29652,0.13753,0.14999,0.19406
0.158,0.0846,0.1626,0.29653,0.13753,0.15009,0.19407
0.15811,0.08461,0.16261,0.29653,0.13754,0.1501,0.19407
0.15822,0.084655,0.16262,0.29654,0.13759,0.15015,0.19407
0.15833,0.084698,0.16264,0.29656,0.1376,0.1502,0.19408
0.15844,0.084734,0.16264,0.29657,0.13761,0.15023,0.19408
0.15856,0.084751,0.16264,0.29657,0.13763,0.15025,0.19408
0.15867,0.084751,0.16265,0.29658,0.13764,0.15031,0.19409
0.15878,0.084771,0.16265,0.29658,0.13765,0.15033,0.1941
0.15889,0.084775,0.16266,0.29658,0.13766,0.15034,0.1941
0.159,0.08478,0.16267,0.29659,0.13767,0.15035,0.19412
0.15911,0.084804,0.16268,0.2966,0.1377,0.15039,0.19414
0.15922,0.084836,0.16268,0.29661,0.13771,0.15042,0.19415
0.15933,0.084851,0.16269,0.29665,0.13776,0.15043,0.19415
0.15944,0.084858,0.16269,0.29665,0.13777,0.15045,0.19416
0.15956,0.084861,0.16269,0.29665,0.13783,0.15045,0.19416
0.15967,0.084866,0.1627,0.29669,0.13789,0.15062,0.19417
0.15978,0.084877,0.1627,0.29669,0.13789,0.15064,0.1942
0.15989,0.084903,0.16273,0.2967,0.13792,0.15065,0.1942
0.16,0.084951,0.16274,0.2967,0.13794,0.15071,0.19421
0.16011,0.084963,0.16275,0.29671,0.13795,0.151,0.19422
0.16022,0.08498,0.16275,0.29672,0.13798,0.15108,0.19422
0.16033,0.08506,0.16276,0.29673,0.13799,0.15111,0.19423
0.16044,0.085077,0.16276,0.29674,0.13803,0.15123,0.19423
0.16056,0.085112,0.16276,0.29675,0.13803,0.15128,0.19424
0.16067,0.085147,0.16277,0.29675,0.13804,0.15128,0.19424
0.16078,0.085174,0.16279,0.29676,0.13804,0.15131,0.19426
0.16089,0.085186,0.16279,0.29677,0.13806,0.15131,0.19426
0.161,0.085194,0.16279,0.29677,0.13807,0.15138,0.19429
0.16111,0.0852,0.16281,0.29677,0.13809,0.15159,0.1943
0.16122,0.085204,0.16282,0.29678,0.1381,0.1516,0.19432
0.16133,0.085205,0.16282,0.29678,0.1381,0.15178,0.19437
0.16144,0.085341,0.16284,0.2968,0.13812,0.15181,0.19439
0.16156,0.085416,0.16285,0.2968,0.13812,0.15182,0.1944
0.16167,0.085435,0.16286,0.2968,0.13814,0.15183,0.19441
0.16178,0.085456,0.16288,0.29681,0.13817,0.15191,0.19443
0.16189,0.085539,0.16289,0.29682,0.13822,0.15192,0.19445
0.162,0.085593,0.1629,0.29682,0.13822,0.15197,0.19446
0.16211,0.085605,0.16292,0.29682,0.13825,0.152,0.19446
0.16222,0.085607,0.16299,0.29682,0.13828,0.1521,0.19448
0.16233,0.085607,0.163,0.29683,0.13833,0.15225,0.1945
0.16244,0.085648,0.16301,0.29684,0.13835,0.15234,0.1945
0.16256,0.085653,0.16303,0.29685,0.13837,0.15243,0.19451
0.16267,0.08567,0.16303,0.29687,0.1384,0.15243,0.19451
0.16278,0.085696,0.16304,0.29688,0.13842,0.15244,0.19451
0.16289,0.085699,0.16306,0.29689,0.13844,0.15245,0.19451
0.163,0.085742,0.16306,0.2969,0.13845,0.15247,0.19452
0.16311,0.08575,0.16309,0.2969,0.13846,0.15251,0.19454
0.16322,0.08575,0.1631,0.29691,0.13846,0.15264,0.19456
0.16333,0.085787,0.16311,0.29691,0.13848,0.1527,0.19456
0.16344,0.085827,0.16313,0.29692,0.13848,0.15273,0.19457
0.16356,0.08588,0.16314,0.29692,0.13849,0.15276,0.19465
0.16367,0.085893,0.16314,0.29694,0.1385,0.15278,0.1947
0.16378,0.085958,0.16314,0.29694,0.13853,0.15281,0.1947
0.16389,0.085966,0.16315,0.29694,0.13855,0.15289,0.19471
0.164,0.08599,0.16316,0.29694,0.13856,0.153,0.19475
0.16411,0.08599,0.16318,0.29696,0.13858,0.15304,0.19475
0.16422,0.086007,0.16319,0.29696,0.1386,0.15305,0.19478
0.16433,0.086012,0.16319,0.29697,0.13862,0.1531,0.19481
0.16444,0.086039,0.1632,0.29697,0.13868,0.1532,0.19481
0.16456,0.086044,0.1632,0.29698,0.1387,0.15327,0.19486
0.16467,0.086047,0.16321,0.29699,0.13871,0.15332,0.19487
0.16478,0.086063,0.16321,0.29699,0.13873,0.15335,0.1949
0.16489,0.08608,0.16324,0.29699,0.13874,0.15335,0.1949
0.165,0.086088,0.16325,0.297,0.13875,0.15352,0.1949
0.16511,0.086124,0.16326,0.297,0.13875,0.15371,0.19492
0.16522,0.086214,0.16326,0.29701,0.13876,0.1538,0.19493
0.16533,0.086224,0.16327,0.29701,0.13876,0.15389,0.19494
0.16544,0.086252,0.16329,0.29703,0.13884,0.15396,0.19496
0.16556,0.08629,0.16329,0.29707,0.13885,0.15396,0.19498
0.16567,0.086294,0.16331,0.29707,0.13886,0.1541,0.19499
0.16578,0.086301,0.16332,0.29708,0.13889,0.15414,0.19501
0.16589,0.086308,0.16333,0.29709,0.1389,0.15419,0.19501
0.166,0.086363,0.16334,0.29711,0.1389,0.15428,0.19502
0.16611,0.086365,0.16334,0.29711,0.13891,0.15428,0.19505
0.16622,0.086411,0.16336,0.29712,0.13891,0.15429,0.19507
0.16633,0.086442,0.16338,0.29713,0.13892,0.1543,0.19512
0.16644,0.086445,0.16338,0.29713,0.13896,0.15432,0.19513
0.16656,0.086466,0.16338,0.29713,0.13898,0.15436,0.19513
0.16667,0.08647,0.16338,0.29717,0.13898,0.15436,0.19516
0.16678,0.086486,0.16339,0.29717,0.13899,0.15442,0.19518
0.16689,0.086497,0.16339,0.29718,0.13905,0.15443,0.19525
0.167,0.086498,0.16343,0.29719,0.13906,0.15446,0.19526
0.16711,0.08653,0.16344,0.2972,0.13907,0.15449,0.19526
0.16722,0.08653,0.16345,0.29721,0.13908,0.15449,0.19528
0.16733,0.086546,0.16347,0.29723,0.13909,0.15452,0.19529
0.16744,0.086603,0.16348,0.29724,0.1391,0.15456,0.1953
0.16756,0.086612,0.16349,0.29726,0.13913,0.15459,0.19531
0.16767,0.086676,0.16352,0.29727,0.13921,0.15472,0.19532
0.16778,0.08669,0.16354,0.29729,0.13927,0.15484,0.19534
0.16789,0.086789,0.16355,0.29729,0.13928,0.1549,0.19537
0.168,0.086843,0.16356,0.2973,0.13928,0.1549,0.19537
0.16811,0.086848,0.16359,0.29731,0.13929,0.15496,0.19538
0.16822,0.086854,0.16362,0.29731,0.13931,0.15517,0.1954
0.16833,0.086858,0.16363,0.29736,0.13935,0.15519,0.19544
0.16844,0.086866,0.16363,0.29736,0.13938,0.15524,0.19544
0.16856,0.08694,0.16367,0.29737,0.13939,0.15524,0.19546
0.16867,0.086964,0.16367,0.29737,0.1394,0.15525,0.19546
0.16878,0.086989,0.16368,0.29737,0.13952,0.15526,0.19548
0.16889,0.086993,0.1637,0.29738,0.13953,0.15534,0.19549
0.169,0.087001,0.1637,0.29738,0.13955,0.15536,0.1955
0.16911,0.087037,0.16371,0.29739,0.13956,0.15537,0.19552
0.16922,0.087065,0.16371,0.29739,0.13956,0.15547,0.19552
0.16933,0.087066,0.16371,0.2974,0.13957,0.1556,0.19554
0.16944,0.087084,0.16372,0.2974,0.1396,0.15569,0.19559
0.16956,0.087117,0.16374,0.29741,0.13961,0.15576,0.19559
0.16967,0.087147,0.16374,0.29742,0.13962,0.15582,0.1956
0.16978,0.087169,0.16375,0.29742,0.13964,0.15585,0.19562
0.16989,0.087173,0.16375,0.29742,0.13965,0.15588,0.19563
0.17,0.087194,0.16377,0.29743,0.13969,0.15591,0.19564
0.17011,0.087223,0.16378,0.29746,0.13969,0.15594,0.19565
0.17022,0.087224,0.16378,0.29747,0.13974,0.15596,0.19565
0.17033,0.087227,0.16379,0.29748,0.13975,0.15596,0.19566
0.17044,0.087244,0.16379,0.29748,0.13976,0.15597,0.19566
0.17056,0.087277,0.16381,0.2975,0.13977,0.15598,0.19567
0.17067,0.08729,0.16382,0.29751,0.13977,0.15601,0.19569
0.17078,0.087298,0.16382,0.29751,0.13978,0.15605,0.19569
0.17089,0.087308,0.16384,0.29752,0.13978,0.15614,0.19571
0.171,0.087318,0.16387,0.29753,0.13981,0.15614,0.19571
0.17111,0.087321,0.16388,0.29757,0.13988,0.15626,0.19573
0.17122,0.087335,0.16394,0.29757,0.1399,0.15628,0.19573
0.17133,0.087357,0.16397,0.29759,0.13991,0.15628,0.19574
0.17144,0.087369,0.16397,0.29759,0.13992,0.15638,0.19577
0.17156,0.087382,0.16397,0.29761,0.13996,0.15638,0.19578
0.17167,0.087402,0.16397,0.29761,0.13996,0.1564,0.19581
0.17178,0.087404,0.16399,0.29765,0.14002,0.15641,0.19583
0.17189,0.087407,0.16399,0.29767,0.14004,0.15641,0.19583
0.172,0.087416,0.16399,0.29767,0.14008,0.15643,0.19585
0.17211,0.087423,0.164,0.29768,0.14009,0.15647,0.19586
0.17222,0.087459,0.16401,0.29769,0.14011,0.15653,0.19588
0.17233,0.087461,0.16401,0.29769,0.14014,0.15654,0.19588
0.17244,0.087496,0.16402,0.2977,0.14014,0.1566,0.1959
0.17256,0.087506,0.16402,0.29771,0.14014,0.15667,0.19593
0.17267,0.087519,0.16402,0.29771,0.14016,0.15669,0.19594
0.17278,0.087528,0.16402,0.29772,0.14016,0.15671,0.19595
0.17289,0.087534,0.16404,0.29772,0.14018,0.15679,0.19596
0.173,0.087586,0.16404,0.29773,0.14018,0.15688,0.19598
0.17311,0.087595,0.16405,0.29774,0.1402,0.15695,0.19599
0.17322,0.087601,0.16405,0.29774,0.14021,0.15699,0.196
0.17333,0.08762,0.16405,0.29774,0.14021,0.15699,0.19601
0.17344,0.087636,0.16405,0.29774,0.14021,0.15703,0.19601
0.17356,0.087665,0.16405,0.29775,0.14023,0.15703,0.19602
0.17367,0.087697,0.16406,0.29775,0.14023,0.15715,0.19602
0.17378,0.087698,0.16407,0.29776,0.14024,0.15716,0.19604
0.17389,0.087718,0.16407,0.29779,0.14024,0.1572,0.19605
0.174,0.087734,0.16408,0.29779,0.14025,0.15721,0.19606
0.17411,0.08774,0.1641,0.2978,0.14025,0.15727,0.19608
0.17422,0.087767,0.16411,0.29781,0.14029,0.15736,0.19612
0.17433,0.08777,0.16412,0.29784,0.1403,0.1574,0.19613
0.17444,0.087788,0.16414,0.29784,0.14031,0.15744,0.19617
0.17456,0.087789,0.16414,0.29784,0.14032,0.15759,0.19617
0.17467,0.087816,0.16415,0.29785,0.14034,0.15759,0.19617
0.17478,0.087827,0.16415,0.29785,0.14035,0.1576,0.19618
0.17489,0.087858,0.16416,0.29786,0.14036,0.15764,0.1962
0.175,0.087874,0.16416,0.29786,0.14036,0.15771,0.1962
0.17511,0.087926,0.16419,0.29786,0.14039,0.15774,0.19624
0.17522,0.087955,0.16419,0.29789,0.1404,0.15784,0.19624
0.17533,0.087978,0.16423,0.2979,0.14044,0.15784,0.19626
0.17544,0.08799,0.16423,0.2979,0.14048,0.15787,0.19627
0.17556,0.088023,0.16426,0.29791,0.1405,0.15788,0.19629
0.17567,0.088028,0.16426,0.29793,0.1405,0.15789,0.19629
0.17578,0.088057,0.16427,0.29793,0.14052,0.15792,0.1963
0.17589,0.088122,0.16427,0.29794,0.14054,0.15795,0.19632
0.176,0.088128,0.16427,0.29795,0.14061,0.15799,0.19637
0.17611,0.08817,0.16427,0.29796,0.14068,0.15802,0.19638
0.17622,0.088176,0.16428,0.29797,0.14068,0.15803,0.19638
0.17633,0.088226,0.16428,0.29798,0.14077,0.15811,0.19638
0.17644,0.08823,0.16431,0.29799,0.14077,0.15822,0.19638
0.17656,0.088242,0.16433,0.29799,0.14078,0.15825,0.19639
0.17667,0.088246,0.16434,0.298,0.14078,0.15831,0.19639
0.17678,0.088267,0.16435,0.298,0.14085,0.15836,0.1964
0.17689,0.088268,0.16436,0.29802,0.14085,0.15838,0.19641
0.177,0.088272,0.16436,0.29802,0.14086,0.15841,0.19642
0.17711,0.08829,0.16436,0.29804,0.14086,0.15849,0.19642
0.17722,0.088319,0.16437,0.29805,0.14089,0.15855,0.19645
0.17733,0.088321,0.16438,0.29806,0.14092,0.15861,0.19645
0.17744,0.088335,0.16439,0.29807,0.14095,0.15866,0.19645
0.17756,0.088336,0.1644,0.29807,0.14095,0.15879,0.19651
0.17767,0.088341,0.1644,0.29809,0.14098,0.15881,0.19651
0.17778,0.088342,0.16441,0.2981,0.14099,0.15895,0.19651
0.17789,0.088359,0.16443,0.29811,0.14099,0.15901,0.19653
0.178,0.088373,0.16445,0.29812,0.141,0.1591,0.19654
0.17811,0.088412,0.16445,0.29813,0.14104,0.15919,0.19657
0.17822,0.088429,0.16446,0.29814,0.14104,0.1592,0.19658
0.17833,0.088464,0.16447,0.29815,0.14107,0.15928,0.19659
0.17844,0.088552,0.16449,0.29817,0.14108,0.15929,0.19661
0.17856,0.088606,0.1645,0.29818,0.14117,0.15932,0.19663
0.17867,0.088609,0.16451,0.29818,0.14117,0.15935,0.19664
0.17878,0.088664,0.16452,0.29819,0.14119,0.15938,0.19664
0.17889,0.088711,0.16453,0.2982,0.14121,0.15954,0.19665
0.179,0.088729,0.16453,0.29821,0.14123,0.15959,0.19666
0.17911,0.088758,0.16453,0.29821,0.14125,0.15959,0.19668
0.17922,0.088775,0.16454,0.29823,0.14126,0.15961,0.19669
0.17933,0.088829,0.16454,0.29823,0.14127,0.15967,0.19671
0.17944,0.088834,0.16455,0.29823,0.1413,0.15967,0.19672
0.17956,0.088855,0.16455,0.29825,0.14133,0.15988,0.19674
0.17967,0.088872,0.16455,0.29825,0.14134,0.15993,0.19674
0.17978,0.08888,0.16456,0.29825,0.14135,0.15996,0.19674
0.17989,0.088883,0.16458,0.29828,0.14135,0.16001,0.19676
0.18,0.088887,0.16459,0.29828,0.14136,0.16002,0.19679
0.18011,0.088892,0.16459,0.29828,0.14139,0.16003,0.19679
0.18022,0.088901,0.16459,0.29829,0.14142,0.16009,0.1968
0.18033,0.088914,0.16459,0.29829,0.14144,0.16014,0.19681
0.18044,0.088942,0.16464,0.29829,0.14145,0.16017,0.19686
0.18056,0.088995,0.16464,0.2983,0.14145,0.16025,0.19689
0.18067,0.089001,0.16466,0.29832,0.14146,0.16026,0.19689
0.18078,0.089002,0.16468,0.29832,0.14147,0.16037,0.19691
0.18089,0.08903,0.16469,0.29833,0.14147,0.16041,0.19692
0.181,0.089044,0.16473,0.29833,0.14147,0.16042,0.19692
0.18111,0.089056,0.16473,0.29834,0.14148,0.16046,0.19694
0.18122,0.089093,0.16473,0.29834,0.14151,0.16054,0.19695
0.18133,0.089099,0.16475,0.29834,0.14155,0.16062,0.19695
0.18144,0.089104,0.16475,0.29834,0.14158,0.16066,0.19696
0.18156,0.089168,0.16476,0.29835,0.14163,0.16071,0.19697
0.18167,0.089189,0.16477,0.29835,0.14163,0.16078,0.19697
0.18178,0.089204,0.16477,0.29838,0.14164,0.16098,0.19697
0.18189,0.08925,0.16479,0.29838,0.14171,0.16103,0.19698
0.182,0.089252,0.1648,0.29838,0.14175,0.16104,0.197
0.18211,0.089259,0.16483,0.29839,0.14175,0.16107,0.19701
0.18222,0.08926,0.16484,0.2984,0.14176,0.16107,0.19701
0.18233,0.089276,0.16484,0.29841,0.14177,0.16108,0.19703
0.18244,0.089288,0.16484,0.29842,0.1418,0.16113,0.19704
0.18256,0.089297,0.16487,0.29842,0.14181,0.16117,0.19706
0.18267,0.089331,0.16487,0.29842,0.14181,0.16118,0.19708
0.18278,0.089345,0.16488,0.29842,0.14182,0.16119,0.1971
0.18289,0.089359,0.16489,0.29843,0.14185,0.16121,0.19711
0.183,0.089395,0.16489,0.29843,0.1419,0.16139,0.19711
0.18311,0.089408,0.1649,0.29846,0.14195,0.16148,0.19711
0.18322,0.089426,0.16491,0.29846,0.14196,0.16154,0.19713
0.18333,0.08944,0.16491,0.29846,0.14196,0.16156,0.19714
0.18344,0.089515,0.16492,0.29847,0.14197,0.16161,0.19714
0.18356,0.08952,0.16492,0.29848,0.14202,0.16177,0.19716
0.18367,0.089547,0.16492,0.29848,0.14203,0.16183,0.19716
0.18378,0.08962,0.16495,0.29848,0.14204,0.16186,0.19717
0.18389,0.089633,0.16495,0.29849,0.14208,0.16186,0.19718
0.184,0.089666,0.16497,0.29849,0.14209,0.16191,0.19718
0.18411,0.089729,0.16497,0.29849,0.14209,0.16191,0.19719
0.18422,0.089773,0.16497,0.2985,0.14209,0.16195,0.19719
0.18433,0.089836,0.16498,0.29851,0.1421,0.16199,0.19719
0.18444,0.089849,0.16499,0.29851,0.14212,0.1622,0.1972
0.18456,0.089852,0.16499,0.29854,0.14213,0.16222,0.19722
0.18467,0.089854,0.16499,0.29855,0.14213,0.16227,0.19722
0.18478,0.089884,0.16499,0.29855,0.14215,0.16241,0.19722
0.18489,0.089927,0.165,0.29856,0.14216,0.16243,0.19723
0.185,0.089932,0.16502,0.29857,0.14216,0.16244,0.19725
0.18511,0.089949,0.16502,0.29857,0.14219,0.16247,0.19726
0.18522,0.089963,0.16503,0.29857,0.14223,0.16252,0.19728
0.18533,0.089964,0.16506,0.29857,0.14223,0.16256,0.1973
0.18544,0.090029,0.16507,0.29858,0.14227,0.16263,0.1973
0.18556,0.090065,0.16508,0.29858,0.14228,0.16269,0.19734
0.18567,0.090083,0.16508,0.29862,0.1423,0.16279,0.19735
0.18578,0.090111,0.16508,0.29862,0.14237,0.16286,0.19736
0.18589,0.090114,0.16509,0.29863,0.14239,0.16288,0.19738
0.186,0.090189,0.1651,0.29864,0.1424,0.16289,0.19739
0.18611,0.090192,0.16512,0.29865,0.14241,0.16307,0.19739
0.18622,0.090195,0.16513,0.29865,0.14242,0.16313,0.19739
0.18633,0.090198,0.16514,0.29868,0.14252,0.16313,0.19742
0.18644,0.090212,0.16514,0.2987,0.14252,0.1632,0.19742
0.18656,0.090298,0.16514,0.2987,0.14266,0.16327,0.19744
0.18667,0.090317,0.16516,0.29872,0.14267,0.1633,0.19744
0.18678,0.090329,0.16516,0.29873,0.14268,0.16334,0.19744
0.18689,0.090337,0.16516,0.29874,0.14269,0.16359,0.19745
0.187,0.09035,0.16517,0.29874,0.14271,0.16365,0.19745
0.18711,0.09036,0.16518,0.29874,0.14272,0.16371,0.19746
0.18722,0.090361,0.1652,0.29875,0.14273,0.16372,0.19746
0.18733,0.090418,0.1652,0.29875,0.14275,0.16378,0.19746
0.18744,0.090462,0.16521,0.29875,0.14276,0.1638,0.19746
0.18756,0.090469,0.16522,0.29876,0.14279,0.16383,0.19749
0.18767,0.09048,0.16523,0.29878,0.1428,0.16393,0.19752
0.18778,0.090547,0.16524,0.29879,0.14281,0.16399,0.19752
0.18789,0.090552,0.16524,0.29879,0.14282,0.16407,0.19755
0.188,0.090577,0.16526,0.29879,0.14286,0.1641,0.19755
0.18811,0.090627,0.16526,0.2988,0.14286,0.1641,0.19755
0.18822,0.090647,0.16527,0.2988,0.14286,0.16418,0.19755
0.18833,0.090651,0.16527,0.29882,0.14287,0.16423,0.19757
0.18844,0.090672,0.16528,0.29882,0.14288,0.16424,0.19761
0.18856,0.090703,0.16528,0.29882,0.14288,0.16436,0.19761
0.18867,0.090704,0.16529,0.29883,0.14291,0.16449,0.19762
0.18878,0.090718,0.1653,0.29885,0.14292,0.16449,0.19763
0.18889,0.090726,0.1653,0.29886,0.14292,0.16449,0.19768
0.189,0.09074,0.16533,0.29887,0.14293,0.16458,0.19768
0.18911,0.090742,0.16533,0.29887,0.14293,0.16463,0.19769
0.18922,0.090743,0.16533,0.29889,0.14293,0.16467,0.19771
0.18933,0.090758,0.16533,0.2989,0.14299,0.1647,0.19772
0.18944,0.090839,0.16533,0.29893,0.14302,0.16476,0.19779
0.18956,0.090852,0.16535,0.29896,0.14303,0.1648,0.1978
0.18967,0.090862,0.16535,0.29896,0.14303,0.16487,0.19783
0.18978,0.090881,0.16535,0.29896,0.14305,0.16491,0.19784
0.18989,0.090882,0.16536,0.29897,0.14308,0.16498,0.19784
0.19,0.09092,0.16536,0.299,0.14311,0.16499,0.19785
0.19011,0.090936,0.16537,0.299,0.14313,0.16502,0.19786
0.19022,0.090944,0.16538,0.299,0.14315,0.16502,0.19787
0.19033,0.09096,0.16538,0.29902,0.14316,0.16502,0.19788
0.19044,0.090969,0.16539,0.29902,0.14317,0.16509,0.1979
0.19056,0.090987,0.16539,0.29902,0.14319,0.16509,0.19791
0.19067,0.091004,0.16541,0.29902,0.14321,0.1651,0.19792
0.19078,0.091059,0.16541,0.29902,0.14323,0.16512,0.19794
0.19089,0.091085,0.16544,0.29902,0.14323,0.16513,0.19796
0.191,0.091093,0.16544,0.29903,0.14323,0.16549,0.19799
0.19111,0.091152,0.16546,0.29903,0.14326,0.1656,0.19799
0.19122,0.091179,0.16547,0.29905,0.14327,0.16563,0.198
0.19133,0.091189,0.16548,0.29906,0.14328,0.16576,0.19802
0.19144,0.091202,0.16549,0.29907,0.1433,0.16584,0.19803
0.19156,0.091204,0.16551,0.29909,0.14333,0.16587,0.19803
0.19167,0.091209,0.16554,0.29909,0.14339,0.16599,0.19803
0.19178,0.091228,0.16554,0.2991,0.14341,0.166,0.19805
0.19189,0.091232,0.16554,0.29911,0.14343,0.16608,0.19805
0.192,0.091247,0.16555,0.29913,0.14344,0.16609,0.19805
0.19211,0.091247,0.16556,0.29913,0.14345,0.16619,0.19805
0.19222,0.091248,0.16558,0.29913,0.14345,0.16626,0.19806
0.19233,0.091264,0.16559,0.29914,0.14346,0.16629,0.19808
0.19244,0.091267,0.16559,0.29914,0.14347,0.16649,0.19808
0.19256,0.091282,0.1656,0.29916,0.14348,0.16661,0.19809
0.19267,0.091296,0.16564,0.2992,0.14348,0.16662,0.19809
0.19278,0.091299,0.16565,0.2992,0.1435,0.16665,0.19811
0.19289,0.091301,0.16566,0.2992,0.14355,0.16673,0.19816
0.193,0.091326,0.16566,0.29922,0.14355,0.16676,0.19818
0.19311,0.091384,0.16566,0.29922,0.14357,0.16685,0.1982
0.19322,0.091391,0.16567,0.29922,0.14358,0.16687,0.19821
0.19333,0.091399,0.16568,0.29922,0.14359,0.16693,0.19823
0.19344,0.091408,0.16568,0.29923,0.1436,0.16693,0.19824
0.19356,0.091437,0.1657,0.29923,0.14361,0.16699,0.19824
0.19367,0.091476,0.16572,0.29923,0.14361,0.167,0.19826
0.19378,0.091492,0.16573,0.29924,0.14363,0.16707,0.19827
0.19389,0.091498,0.16574,0.29924,0.14365,0.16708,0.19827
0.194,0.091499,0.16574,0.29925,0.14366,0.16715,0.19834
0.19411,0.091511,0.16574,0.29925,0.14367,0.16715,0.19835
0.19422,0.091514,0.16575,0.29925,0.14369,0.16716,0.19835
0.19433,0.091533,0.16576,0.29926,0.14369,0.16727,0.19837
0.19444,0.091543,0.16576,0.29929,0.14371,0.16728,0.19837
0.19456,0.091568,0.16577,0.29929,0.14371,0.16734,0.19837
0.19467,0.091576,0.16578,0.29932,0.14374,0.16746,0.19838
0.19478,0.091613,0.16579,0.29932,0.14374,0.16748,0.19839
0.19489,0.091624,0.16582,0.29932,0.14374,0.16752,0.19839
0.195,0.091635,0.16583,0.29933,0.14381,0.1676,0.19841
0.19511,0.091711,0.16585,0.29933,0.14382,0.1676,0.19844
0.19522,0.091715,0.16585,0.29933,0.14382,0.16765,0.19844
0.19533,0.091721,0.16586,0.29935,0.14383,0.16765,0.19845
0.19544,0.091746,0.16586,0.29936,0.14384,0.16765,0.19846
0.19556,0.091746,0.16587,0.29936,0.14384,0.16767,0.1985
0.19567,0.091755,0.16588,0.29937,0.14393,0.16769,0.19851
0.19578,0.091759,0.16588,0.29938,0.14397,0.1677,0.19855
0.19589,0.091763,0.16588,0.29939,0.14397,0.16782,0.19855
0.196,0.09183,0.16588,0.29942,0.14403,0.16793,0.19856
0.19611,0.091838,0.16589,0.29942,0.14405,0.16794,0.19856
0.19622,0.091839,0.16589,0.29943,0.14411,0.16803,0.19859
0.19633,0.091863,0.16591,0.29944,0.14412,0.16803,0.19859
0.19644,0.091878,0.16593,0.29945,0.14413,0.1681,0.19859
0.19656,0.091904,0.16594,0.29946,0.14416,0.1681,0.19859
0.19667,0.091924,0.16594,0.29947,0.14417,0.1681,0.19861
0.19678,0.091926,0.16596,0.29947,0.14418,0.16812,0.19861
0.19689,0.09193,0.16597,0.29947,0.14419,0.16812,0.19861
0.197,0.091949,0.16598,0.29948,0.1442,0.16842,0.19862
0.19711,0.091952,0.166,0.29948,0.14422,0.1685,0.19862
0.19722,0.091971,0.166,0.2995,0.14423,0.16856,0.19865
0.19733,0.09198,0.166,0.29952,0.14423,0.16861,0.19866
0.19744,0.091982,0.16601,0.29954,0.14424,0.16866,0.19868
0.19756,0.09202,0.16602,0.29954,0.14424,0.16869,0.19869
0.19767,0.092022,0.16604,0.29956,0.14426,0.16871,0.19869
0.19778,0.092025,0.16604,0.29957,0.14427,0.16879,0.19869
0.19789,0.092047,0.16605,0.29958,0.14429,0.16882,0.19871
0.198,0.092049,0.16605,0.29959,0.1443,0.16898,0.19871
0.19811,0.092082,0.16606,0.2996,0.1443,0.16898,0.19872
0.19822,0.09211,0.16606,0.2996,0.14435,0.16901,0.19872
0.19833,0.092117,0.16607,0.2996,0.14439,0.16904,0.19873
0.19844,0.092141,0.16607,0.29962,0.14442,0.16905,0.19875
0.19856,0.092165,0.16609,0.29962,0.14442,0.16906,0.19875
0.19867,0.092166,0.16609,0.29962,0.14444,0.16907,0.19876
0.19878,0.092191,0.1661,0.29963,0.14444,0.16912,0.19877
0.19889,0.09222,0.1661,0.29964,0.14447,0.16914,0.19878
0.199,0.092242,0.16611,0.29965,0.14447,0.1692,0.19879
0.19911,0.092269,0.16612,0.29968,0.14449,0.16921,0.19881
0.19922,0.092326,0.16613,0.29968,0.1445,0.16935,0.19882
0.19933,0.092339,0.16614,0.2997,0.14451,0.16938,0.19882
0.19944,0.092362,0.16615,0.2997,0.14451,0.16948,0.19884
0.19956,0.092367,0.16617,0.29971,0.14451,0.16949,0.19885
0.19967,0.092386,0.16619,0.29972,0.14451,0.16949,0.19887
0.19978,0.092395,0.16619,0.29973,0.14455,0.16952,0.19887
0.19989,0.092407,0.1662,0.29975,0.14455,0.1696,0.19888
0.2,0.092423,0.16621,0.29978,0.1446,0.16968,0.19888
0.20011,0.092424,0.16623,0.29978,0.14463,0.16981,0.19889
0.20022,0.092435,0.16623,0.2998,0.14467,0.16986,0.19889
0.20033,0.092436,0.16624,0.2998,0.14471,0.16988,0.19893
0.20044,0.092459,0.16624,0.2998,0.14473,0.1699,0.19893
0.20056,0.09246,0.16625,0.29981,0.14478,0.1699,0.19894
0.20067,0.092468,0.16626,0.29982,0.14479,0.16998,0.19894
0.20078,0.092509,0.16627,0.29982,0.1448,0.17004,0.19894
0.20089,0.092509,0.16628,0.29982,0.14482,0.17004,0.199
0.201,0.092511,0.16628,0.29983,0.14483,0.17006,0.19901
0.20111,0.09252,0.16629,0.29984,0.14484,0.17011,0.19902
0.20122,0.09254,0.16629,0.29985,0.14485,0.17011,0.19904
0.20133,0.092551,0.1663,0.29985,0.14486,0.17025,0.19905
0.20144,0.092581,0.16631,0.29986,0.14487,0.17049,0.19907
0.20156,0.092626,0.16632,0.29987,0.14487,0.17055,0.19907
0.20167,0.092632,0.16633,0.2999,0.14493,0.17062,0.19908
0.20178,0.092637,0.16634,0.29991,0.14493,0.17064,0.19909
0.20189,0.092646,0.16636,0.29991,0.14493,0.17072,0.1991
0.202,0.092659,0.16636,0.29993,0.14495,0.17073,0.1991
0.20211,0.092684,0.16637,0.29993,0.14495,0.17097,0.19911
0.20222,0.092717,0.16638,0.29995,0.14497,0.17104,0.19913
0.20233,0.092722,0.1664,0.29998,0.14499,0.17122,0.19913
0.20244,0.092749,0.1664,0.29999,0.14499,0.17128,0.19914
0.20256,0.09275,0.16641,0.29999,0.14501,0.17129,0.19914
0.20267,0.092751,0.16644,0.29999,0.14507,0.17133,0.19914
0.20278,0.092764,0.16645,0.29999,0.14508,0.17138,0.19915
0.20289,0.092766,0.16645,0.3,0.14511,0.1714,0.19915
0.203,0.092774,0.16645,0.30001,0.14516,0.17141,0.19918
0.20311,0.092775,0.16646,0.30001,0.14518,0.17143,0.1992
0.20322,0.092778,0.16648,0.30002,0.14518,0.17165,0.19921
0.20333,0.092781,0.16648,0.30003,0.1452,0.17168,0.19922
0.20344,0.092783,0.1665,0.30003,0.1452,0.17172,0.19922
0.20356,0.092795,0.16651,0.30003,0.1452,0.17173,0.19922
0.20367,0.092802,0.16652,0.30004,0.14521,0.17184,0.19924
0.20378,0.09282,0.16653,0.30004,0.14522,0.17185,0.19927
0.20389,0.092827,0.16653,0.30005,0.14522,0.17185,0.1993
0.204,0.092855,0.16654,0.30005,0.14523,0.17185,0.19932
0.20411,0.092866,0.16654,0.30006,0.14523,0.17186,0.19932
0.20422,0.092893,0.16656,0.30006,0.14527,0.17195,0.19934
0.20433,0.092912,0.16657,0.30006,0.14529,0.17205,0.19934
0.20444,0.092914,0.16658,0.30008,0.1453,0.17205,0.19935
0.20456,0.092958,0.16658,0.30011,0.14531,0.17207,0.19935
0.20467,0.092959,0.16658,0.30011,0.14531,0.17213,0.19937
0.20478,0.092961,0.1666,0.30012,0.14537,0.17215,0.19939
0.20489,0.092963,0.16662,0.30012,0.1454,0.17228,0.19939
0.205,0.092973,0.16663,0.30013,0.14541,0.17229,0.1994
0.20511,0.092975,0.16663,0.30015,0.14541,0.17234,0.1994
0.20522,0.093006,0.16664,0.30015,0.14549,0.17242,0.1994
0.20533,0.093036,0.16666,0.30016,0.14549,0.17246,0.19942
0.20544,0.093079,0.16668,0.30017,0.1455,0.17249,0.19944
0.20556,0.093084,0.16673,0.30017,0.14551,0.17251,0.19947
0.20567,0.093115,0.16674,0.30017,0.14556,0.17261,0.19949
0.20578,0.093122,0.16675,0.30019,0.14558,0.17262,0.19949
0.20589,0.093141,0.16675,0.30019,0.14561,0.17263,0.1995
0.206,0.093144,0.16676,0.3002,0.14568,0.17269,0.1995
0.20611,0.093204,0.16677,0.3002,0.1457,0.17278,0.19951
0.20622,0.093209,0.16678,0.30021,0.14574,0.17283,0.19951
0.20633,0.09321,0.1668,0.30021,0.14574,0.17284,0.19952
0.20644,0.093226,0.1668,0.30021,0.14574,0.17285,0.19953
0.20656,0.093238,0.16681,0.30021,0.14577,0.17287,0.19953
0.20667,0.093246,0.16682,0.30022,0.14579,0.17291,0.19954
0.20678,0.093317,0.16682,0.30023,0.14584,0.17296,0.19954
0.20689,0.09334,0.16683,0.30023,0.14584,0.17301,0.19958
0.207,0.093343,0.16684,0.30024,0.14586,0.17303,0.19959
0.20711,0.093408,0.16684,0.30024,0.14591,0.17304,0.1996
0.20722,0.09341,0.16685,0.30024,0.14591,0.17309,0.19961
0.20733,0.093453,0.16686,0.30024,0.14591,0.17314,0.19962
0.20744,0.09347,0.16686,0.30026,0.14597,0.17317,0.19964
0.20756,0.093517,0.16687,0.30026,0.14601,0.17326,0.19964
0.20767,0.093529,0.16687,0.30027,0.14601,0.17327,0.19968
0.20778,0.093532,0.16688,0.30028,0.14604,0.17329,0.1997
0.20789,0.09355,0.16688,0.30028,0.14605,0.17337,0.19971
0.208,0.093552,0.16689,0.30028,0.14611,0.1734,0.19972
0.20811,0.093607,0.1669,0.30032,0.14613,0.17358,0.19973
0.20822,0.093607,0.1669,0.30033,0.14614,0.17359,0.19974
0.20833,0.093619,0.16691,0.30034,0.14622,0.17359,0.19974
0.20844,0.093631,0.16694,0.30034,0.14624,0.17365,0.19977
0.20856,0.093645,0.16696,0.30035,0.14629,0.17365,0.19977
0.20867,0.093662,0.16696,0.30036,0.1463,0.17368,0.1998
0.20878,0.0937,0.16697,0.30037,0.14635,0.1737,0.19981
0.20889,0.093783,0.16698,0.30037,0.14637,0.17379,0.19981
0.209,0.093783,0.16698,0.30037,0.14637,0.17387,0.19982
0.20911,0.09379,0.167,0.30038,0.14638,0.1739,0.19982
0.20922,0.093803,0.16702,0.30038,0.14642,0.17399,0.19983
0.20933,0.093815,0.16702,0.30039,0.14648,0.17423,0.19983
0.20944,0.093823,0.16705,0.3004,0.14648,0.1745,0.19988
0.20956,0.093856,0.16705,0.30041,0.1465,0.17457,0.19989
0.20967,0.093861,0.16707,0.30041,0.14651,0.17459,0.1999
0.20978,0.093864,0.16708,0.30044,0.14651,0.17464,0.19991
0.20989,0.09387,0.16709,0.30044,0.14653,0.17467,0.19991
0.21,0.093911,0.16709,0.30044,0.14654,0.17474,0.19992
0.21011,0.09397,0.16709,0.30045,0.14654,0.17483,0.19994
0.21022,0.093992,0.16711,0.30046,0.14655,0.17484,0.19995
0.21033,0.093993,0.16712,0.30047,0.14657,0.17488,0.19996
0.21044,0.094008,0.16713,0.30047,0.14659,0.17492,0.19997
0.21056,0.094022,0.16713,0.30047,0.14668,0.17504,0.19998
0.21067,0.094054,0.16714,0.30048,0.14669,0.17507,0.19998
0.21078,0.094107,0.16714,0.30049,0.14673,0.17528,0.2
0.21089,0.094121,0.16716,0.3005,0.14674,0.1753,0.20002
0.211,0.094131,0.16716,0.3005,0.14675,0.17532,0.20003
0.21111,0.094133,0.16717,0.3005,0.14675,0.17532,0.20003
0.21122,0.094152,0.16717,0.30052,0.14676,0.17533,0.20005
0.21133,0.094161,0.16719,0.30053,0.14678,0.17535,0.20006
0.21144,0.094195,0.16719,0.30053,0.14679,0.17541,0.20012
0.21156,0.094229,0.16723,0.30053,0.14679,0.17551,0.20013
0.21167,0.094239,0.16724,0.30054,0.1468,0.17553,0.20016
0.21178,0.094265,0.16725,0.30055,0.1468,0.17561,0.20017
0.21189,0.09427,0.16725,0.30055,0.14682,0.17562,0.20018
0.212,0.094284,0.16726,0.30055,0.14684,0.17568,0.20019
0.21211,0.094287,0.16727,0.30055,0.14684,0.17568,0.2002
0.21222,0.094292,0.16727,0.30055,0.14685,0.17568,0.20023
0.21233,0.094372,0.16729,0.30056,0.14687,0.17571,0.20023
0.21244,0.094383,0.16729,0.30056,0.14689,0.17576,0.20024
0.21256,0.09439,0.1673,0.30056,0.14692,0.17577,0.20025
0.21267,0.094407,0.1673,0.30057,0.14692,0.17579,0.20026
0.21278,0.09445,0.16731,0.30057,0.14693,0.17582,0.20028
0.21289,0.094465,0.16731,0.30057,0.14696,0.17588,0.20033
0.213,0.094465,0.16733,0.30059,0.14699,0.17593,0.20034
0.21311,0.09449,0.16733,0.30059,0.147,0.17595,0.20036
0.21322,0.094551,0.16734,0.30059,0.14701,0.17601,0.20037
0.21333,0.094561,0.16735,0.30061,0.14703,0.17605,0.20037
0.21344,0.094569,0.16737,0.30061,0.14704,0.17618,0.2004
0.21356,0.094579,0.16738,0.30062,0.14707,0.17619,0.20041
0.21367,0.094622,0.16738,0.30065,0.14708,0.17619,0.20041
0.21378,0.094646,0.16738,0.30065,0.14709,0.17621,0.20046
0.21389,0.094692,0.16738,0.30065,0.1471,0.17628,0.20046
0.214,0.094697,0.16739,0.30065,0.14717,0.1763,0.20046
0.21411,0.094781,0.16739,0.30067,0.14723,0.17636,0.20047
0.21422,0.094801,0.1674,0.3007,0.14723,0.17643,0.20049
0.21433,0.094828,0.16741,0.30073,0.14725,0.17649,0.20049
0.21444,0.094909,0.16741,0.30073,0.14726,0.17655,0.20049
0.21456,0.094927,0.16741,0.30074,0.14727,0.17659,0.2005
0.21467,0.094929,0.16742,0.30074,0.14728,0.17665,0.2005
0.21478,0.09494,0.16742,0.30074,0.14728,0.17668,0.20055
0.21489,0.094972,0.16743,0.30074,0.14729,0.17672,0.20056
0.215,0.095002,0.16746,0.30074,0.1473,0.17674,0.20057
0.21511,0.095015,0.16746,0.30074,0.14731,0.17674,0.20057
0.21522,0.095061,0.16747,0.30076,0.14733,0.17678,0.20058
0.21533,0.095067,0.16748,0.30076,0.14733,0.17684,0.2006
0.21544,0.095082,0.16748,0.30076,0.14735,0.17702,0.20061
0.21556,0.095101,0.16749,0.30077,0.14739,0.17704,0.20063
0.21567,0.095112,0.16749,0.30078,0.14741,0.17712,0.20063
0.21578,0.095153,0.1675,0.30078,0.14741,0.17713,0.20064
0.21589,0.095163,0.1675,0.30079,0.14741,0.17742,0.20065
0.216,0.095195,0.16752,0.30079,0.14742,0.17745,0.20066
0.21611,0.095211,0.16754,0.3008,0.14744,0.17752,0.20067
0.21622,0.095215,0.16754,0.3008,0.14745,0.17752,0.20067
0.21633,0.095231,0.16756,0.3008,0.14746,0.17756,0.20067
0.21644,0.095249,0.16757,0.30081,0.1475,0.17765,0.20069
0.21656,0.095282,0.16759,0.30082,0.1475,0.17768,0.20069
0.21667,0.095286,0.1676,0.30082,0.14754,0.17769,0.20072
0.21678,0.095317,0.16761,0.30084,0.14756,0.17769,0.20073
0.21689,0.095328,0.16761,0.30084,0.1476,0.1777,0.20076
0.217,0.095403,0.16762,0.30087,0.1476,0.1778,0.20077
0.21711,0.095404,0.16763,0.30087,0.14762,0.17789,0.20078
0.21722,0.095407,0.16766,0.30087,0.14764,0.17789,0.20078
0.21733,0.095451,0.16767,0.30089,0.14765,0.17795,0.2008
0.21744,0.095465,0.16767,0.3009,0.14767,0.17797,0.2008
0.21756,0.095478,0.16769,0.30091,0.14767,0.178,0.20081
0.21767,0.095484,0.16769,0.30092,0.14772,0.17802,0.20081
0.21778,0.095489,0.1677,0.30095,0.14773,0.17805,0.20081
0.21789,0.095503,0.16771,0.30096,0.14775,0.17809,0.20081
0.218,0.095509,0.16772,0.30096,0.14776,0.1781,0.20082
0.21811,0.095511,0.16772,0.30097,0.14776,0.17824,0.20083
0.21822,0.095526,0.16773,0.30098,0.14776,0.17831,0.20085
0.21833,0.095527,0.16774,0.30098,0.14777,0.17845,0.20086
0.21844,0.095534,0.16775,0.30099,0.14778,0.17846,0.20086
0.21856,0.095538,0.16776,0.301,0.14778,0.17846,0.20087
0.21867,0.095564,0.16778,0.30102,0.14778,0.17852,0.2009
0.21878,0.09558,0.16778,0.30102,0.14779,0.17854,0.2009
0.21889,0.095638,0.16779,0.30104,0.14779,0.17857,0.2009
0.219,0.09565,0.16779,0.30105,0.1478,0.17858,0.20092
0.21911,0.095659,0.1678,0.30105,0.14782,0.17858,0.20092
0.21922,0.095707,0.16781,0.30105,0.14783,0.17862,0.20094
0.21933,0.095737,0.16783,0.30106,0.14783,0.17866,0.20094
0.21944,0.095776,0.16784,0.30106,0.14783,0.17866,0.20099
0.21956,0.095799,0.16784,0.30107,0.14784,0.17867,0.20099
0.21967,0.095831,0.16784,0.30107,0.14785,0.17872,0.20101
0.21978,0.095863,0.16785,0.30108,0.14786,0.17874,0.20101
0.21989,0.095869,0.16786,0.30108,0.14786,0.17877,0.20105
0.22,0.095901,0.16786,0.30109,0.14789,0.17878,0.20105
0.22011,0.095908,0.16789,0.3011,0.14798,0.17886,0.20108
0.22022,0.095924,0.16789,0.30111,0.14802,0.17893,0.20108
0.22033,0.095925,0.16789,0.30112,0.14802,0.17896,0.20109
0.22044,0.095951,0.16789,0.30113,0.14803,0.17898,0.20109
0.22056,0.095983,0.1679,0.30113,0.14806,0.17908,0.20111
0.22067,0.095985,0.16791,0.30114,0.14807,0.17909,0.20111
0.22078,0.095987,0.16795,0.30115,0.1481,0.17912,0.20111
0.22089,0.095995,0.16795,0.30115,0.14811,0.17914,0.20114
0.221,0.096031,0.16796,0.30116,0.14812,0.17925,0.20114
0.22111,0.096049,0.16796,0.30117,0.14813,0.17926,0.20115
0.22122,0.096073,0.16796,0.30118,0.14817,0.17928,0.20115
0.22133,0.096084,0.16798,0.30119,0.1482,0.17929,0.20116
0.22144,0.096102,0.16798,0.30119,0.14822,0.17949,0.20117
0.22156,0.096141,0.16799,0.30122,0.14822,0.1795,0.2012
0.22167,0.096172,0.168,0.30122,0.14823,0.17951,0.2012
0.22178,0.096188,0.16801,0.30123,0.14824,0.17951,0.20121
0.22189,0.096205,0.16802,0.30124,0.14824,0.17953,0.20121
0.222,0.096209,0.16802,0.30124,0.14825,0.17959,0.20122
0.22211,0.096279,0.16803,0.30125,0.14827,0.1796,0.20122
0.22222,0.096307,0.16804,0.30126,0.14829,0.17966,0.20123
0.22233,0.096326,0.16804,0.30127,0.14829,0.17969,0.20124
0.22244,0.09636,0.16804,0.30128,0.1483,0.17971,0.20125
0.22256,0.096376,0.16805,0.3013,0.1483,0.17977,0.20126
0.22267,0.096415,0.16808,0.30131,0.14831,0.17977,0.20127
0.22278,0.096447,0.16808,0.30131,0.14831,0.17977,0.20127
0.22289,0.096461,0.16809,0.30131,0.14831,0.17978,0.20127
0.223,0.096467,0.1681,0.30133,0.14836,0.17984,0.20128
0.22311,0.096504,0.1681,0.30133,0.14836,0.17988,0.20129
0.22322,0.096507,0.16812,0.30136,0.14837,0.17993,0.20129
0.22333,0.096529,0.16814,0.30136,0.14837,0.17994,0.20131
0.22344,0.096549,0.16814,0.30136,0.14839,0.17999,0.20131
0.22356,0.09655,0.16815,0.30137,0.14843,0.18001,0.20132
0.22367,0.096572,0.16815,0.30138,0.14844,0.18002,0.20133
0.22378,0.09658,0.16816,0.30138,0.14845,0.18002,0.20134
0.22389,0.096656,0.16816,0.30139,0.14846,0.18003,0.20134
0.224,0.09666,0.16818,0.30141,0.14851,0.18005,0.20134
0.22411,0.096665,0.16818,0.30142,0.14852,0.18006,0.20135
0.22422,0.096665,0.16818,0.30142,0.14852,0.18011,0.20136
0.22433,0.09667,0.16819,0.30143,0.14853,0.18018,0.20136
0.22444,0.096707,0.1682,0.30143,0.14854,0.18023,0.20136
0.22456,0.096713,0.1682,0.30143,0.14855,0.18026,0.20138
0.22467,0.096717,0.16821,0.30144,0.14858,0.1803,0.20138
0.22478,0.096727,0.16821,0.30144,0.14859,0.18036,0.20138
0.22489,0.096777,0.16821,0.30144,0.14862,0.18037,0.20139
0.225,0.096779,0.16821,0.30145,0.14864,0.18038,0.20139
0.22511,0.096808,0.16822,0.30145,0.14865,0.18038,0.20142
0.22522,0.096819,0.16823,0.30147,0.14868,0.18042,0.20143
0.22533,0.09682,0.16824,0.30147,0.14869,0.18052,0.20144
0.22544,0.096837,0.16827,0.30148,0.14871,0.18055,0.20144
0.22556,0.096858,0.16828,0.30148,0.14875,0.18058,0.20148
0.22567,0.096881,0.1683,0.30151,0.14876,0.18062,0.2015
0.22578,0.096885,0.16831,0.30151,0.14877,0.18071,0.20152
0.22589,0.096911,0.16834,0.30151,0.14877,0.18076,0.20152
0.226,0.096925,0.16834,0.30152,0.14878,0.1808,0.20153
0.22611,0.096948,0.16835,0.30153,0.14883,0.18081,0.20153
0.22622,0.096983,0.16835,0.30153,0.14886,0.18092,0.20153
0.22633,0.097003,0.16836,0.30153,0.14888,0.18092,0.20154
0.22644,0.097015,0.16836,0.30155,0.14889,0.18094,0.20157
0.22656,0.097089,0.16838,0.30156,0.14893,0.18094,0.20157
0.22667,0.097147,0.16838,0.30157,0.14893,0.18096,0.20157
0.22678,0.097207,0.1684,0.3016,0.14893,0.18098,0.20158
0.22689,0.097236,0.16844,0.30161,0.14893,0.18099,0.20159
0.227,0.097268,0.16846,0.30161,0.14894,0.181,0.20159
0.22711,0.097271,0.16846,0.30161,0.14894,0.181,0.20159
0.22722,0.097286,0.16847,0.30162,0.14895,0.18103,0.20162
0.22733,0.097291,0.16848,0.30162,0.14896,0.18105,0.20162
0.22744,0.097323,0.16849,0.30162,0.14897,0.18126,0.20163
0.22756,0.09733,0.1685,0.30163,0.14898,0.18127,0.20163
0.22767,0.097362,0.16851,0.30163,0.149,0.18137,0.20165
0.22778,0.097366,0.16851,0.30165,0.14904,0.18137,0.20167
0.22789,0.097375,0.16852,0.30165,0.14906,0.1814,0.20168
0.228,0.097411,0.16854,0.30166,0.14906,0.18154,0.20169
0.22811,0.097496,0.16854,0.30167,0.14907,0.18155,0.20171
0.22822,0.097506,0.16854,0.30168,0.14907,0.18163,0.20172
0.22833,0.09755,0.16855,0.30169,0.14912,0.18167,0.20174
0.22844,0.097571,0.16856,0.30172,0.14913,0.18167,0.20175
0.22856,0.097621,0.16856,0.30172,0.14913,0.18171,0.20176
0.22867,0.097629,0.16858,0.30173,0.14915,0.18176,0.20176
0.22878,0.097662,0.16859,0.30174,0.14916,0.18182,0.20176
0.22889,0.097694,0.1686,0.30174,0.14917,0.18189,0.20177
0.229,0.097709,0.1686,0.30177,0.14924,0.18189,0.20177
0.22911,0.097725,0.16861,0.30177,0.14931,0.18191,0.20178
0.22922,0.097752,0.16862,0.30179,0.14934,0.18199,0.20179
0.22933,0.097756,0.16862,0.30179,0.14935,0.18211,0.20179
0.22944,0.097822,0.16862,0.30179,0.14936,0.18213,0.20179
0.22956,0.097846,0.16862,0.30179,0.14937,0.18215,0.2018
0.22967,0.097929,0.16865,0.3018,0.14938,0.18222,0.20183
0.22978,0.097933,0.16865,0.3018,0.14942,0.18237,0.20187
0.22989,0.09794,0.16865,0.30183,0.14943,0.18242,0.20187
0.23,0.097949,0.16866,0.30184,0.14944,0.18246,0.20189
0.23011,0.097967,0.16868,0.30186,0.14945,0.18247,0.20189
0.23022,0.097987,0.16868,0.30186,0.14948,0.18248,0.20189
0.23033,0.098002,0.16869,0.30187,0.1495,0.18255,0.20191
0.23044,0.098028,0.16869,0.30187,0.1495,0.18262,0.20191
0.23056,0.098052,0.16869,0.30187,0.14951,0.18262,0.20192
0.23067,0.098092,0.1687,0.30188,0.14951,0.18263,0.20195
0.23078,0.098111,0.1687,0.30188,0.14952,0.18267,0.20195
0.23089,0.098156,0.16871,0.30189,0.14953,0.18273,0.20196
0.231,0.098158,0.16872,0.30189,0.14955,0.18275,0.20197
0.23111,0.098159,0.16872,0.3019,0.1496,0.18275,0.20198
0.23122,0.098217,0.16873,0.3019,0.14962,0.18282,0.202
0.23133,0.098224,0.16876,0.3019,0.14963,0.18288,0.20202
0.23144,0.098276,0.16879,0.3019,0.14964,0.1829,0.20203
0.23156,0.0983,0.16879,0.30191,0.14965,0.18292,0.20203
0.23167,0.098337,0.1688,0.30191,0.14966,0.18297,0.20204
0.23178,0.098339,0.16881,0.30191,0.14967,0.18298,0.20205
0.23189,0.098354,0.16882,0.30192,0.14967,0.18307,0.20205
0.232,0.098416,0.16884,0.30192,0.14972,0.1831,0.20205
0.23211,0.098434,0.16884,0.30193,0.14972,0.18321,0.20207
0.23222,0.098438,0.16884,0.30194,0.14978,0.18332,0.20207
0.23233,0.098443,0.16885,0.30194,0.14979,0.18334,0.20209
0.23244,0.09845,0.16885,0.30194,0.1498,0.18342,0.2021
0.23256,0.098478,0.16885,0.30196,0.1498,0.18349,0.2021
0.23267,0.09852,0.16886,0.30196,0.14985,0.18353,0.20212
0.23278,0.098558,0.16889,0.30196,0.14987,0.18355,0.20214
0.23289,0.098575,0.1689,0.30197,0.14988,0.18359,0.20216
0.233,0.09858,0.1689,0.30197,0.14992,0.18361,0.20216
0.23311,0.098583,0.16891,0.30198,0.14993,0.18363,0.20216
0.23322,0.098587,0.16891,0.30199,0.14993,0.18374,0.20216
0.23333,0.098612,0.16891,0.302,0.14994,0.18378,0.20218
0.23344,0.098644,0.16892,0.30201,0.14995,0.18393,0.2022
0.23356,0.098783,0.16892,0.30202,0.14995,0.18394,0.2022
0.23367,0.098808,0.16893,0.30204,0.14996,0.18397,0.2022
0.23378,0.098813,0.16894,0.30204,0.14999,0.18398,0.20221
0.23389,0.098819,0.16894,0.30207,0.15002,0.18401,0.20222
0.234,0.099002,0.16894,0.30207,0.15007,0.18407,0.20223
0.23411,0.099015,0.16895,0.30208,0.15009,0.18408,0.20224
0.23422,0.099022,0.16896,0.30208,0.15009,0.18412,0.20226
0.23433,0.099026,0.16897,0.30208,0.1501,0.18421,0.20227
0.23444,0.099044,0.16897,0.30209,0.1501,0.18422,0.20227
0.23456,0.099051,0.16898,0.30211,0.15015,0.18423,0.20231
0.23467,0.09908,0.16899,0.30211,0.15016,0.18429,0.20232
0.23478,0.099127,0.16899,0.30212,0.15019,0.1843,0.20233
0.23489,0.09913,0.169,0.30212,0.15019,0.18432,0.20233
0.235,0.099133,0.169,0.30214,0.1502,0.18435,0.20235
0.23511,0.099169,0.16901,0.30215,0.15023,0.18436,0.20237
0.23522,0.099176,0.16901,0.30215,0.15025,0.18437,0.20237
0.23533,0.099189,0.16902,0.30215,0.15025,0.18444,0.20239
0.23544,0.099221,0.16904,0.30216,0.15026,0.18444,0.2024
0.23556,0.099224,0.16904,0.30217,0.1503,0.18453,0.20242
0.23567,0.099227,0.16908,0.30219,0.1503,0.18458,0.20242
0.23578,0.099245,0.16909,0.3022,0.15033,0.1846,0.20244
0.23589,0.099307,0.16909,0.30221,0.15033,0.1846,0.20244
0.236,0.099309,0.1691,0.30221,0.15035,0.18465,0.20247
0.23611,0.099329,0.16911,0.30221,0.15035,0.18478,0.20247
0.23622,0.099333,0.16911,0.30221,0.15036,0.18485,0.20248
0.23633,0.099338,0.16912,0.30222,0.15037,0.18487,0.2025
0.23644,0.09937,0.16913,0.30222,0.15039,0.18488,0.2025
0.23656,0.099385,0.16914,0.30223,0.15039,0.18494,0.20253
0.23667,0.099392,0.16915,0.30225,0.15042,0.18506,0.20253
0.23678,0.099412,0.16917,0.30226,0.15043,0.1851,0.20254
0.23689,0.099424,0.16918,0.30227,0.15044,0.18511,0.20255
0.237,0.099426,0.16919,0.30227,0.15044,0.18522,0.20256
0.23711,0.099429,0.1692,0.30228,0.15044,0.18525,0.20257
0.23722,0.099429,0.16922,0.30228,0.15045,0.18529,0.20258
0.23733,0.09943,0.16922,0.30229,0.15051,0.18532,0.20258
0.23744,0.099492,0.16923,0.3023,0.15053,0.18533,0.20259
0.23756,0.09951,0.16923,0.30231,0.15053,0.18539,0.2026
0.23767,0.099524,0.16923,0.30232,0.15054,0.18543,0.2026
0.23778,0.099526,0.16924,0.30232,0.15055,0.18552,0.20262
0.23789,0.099562,0.16924,0.30232,0.15056,0.1856,0.20263
0.238,0.099564,0.16925,0.30233,0.15058,0.18563,0.20265
0.23811,0.09957,0.16925,0.30233,0.15059,0.18574,0.20266
0.23822,0.099571,0.16927,0.30234,0.1506,0.18582,0.20267
0.23833,0.099595,0.16927,0.30236,0.15062,0.18599,0.20268
0.23844,0.099606,0.16928,0.30236,0.15062,0.18609,0.20271
0.23856,0.09963,0.16928,0.30237,0.15066,0.1861,0.20272
0.23867,0.099654,0.16929,0.30237,0.15067,0.18614,0.20274
0.23878,0.099659,0.16929,0.30237,0.1507,0.18615,0.20275
0.23889,0.099663,0.1693,0.30237,0.1507,0.18622,0.20276
0.239,0.099677,0.16931,0.30237,0.15072,0.18626,0.20277
0.23911,0.099695,0.16932,0.30238,0.15073,0.1863,0.20277
0.23922,0.09971,0.16933,0.30238,0.15073,0.18631,0.20278
0.23933,0.099716,0.16935,0.30238,0.15074,0.18635,0.20278
0.23944,0.099783,0.16935,0.30239,0.15077,0.18635,0.20278
0.23956,0.099803,0.16935,0.30239,0.1508,0.18646,0.20278
0.23967,0.099818,0.16935,0.30241,0.15081,0.18651,0.20279
0.23978,0.099832,0.16936,0.30241,0.15085,0.18651,0.20279
0.23989,0.099865,0.16937,0.30241,0.15086,0.18653,0.20279
0.24,0.099866,0.16938,0.30242,0.15089,0.18669,0.2028
0.24011,0.099898,0.1694,0.30243,0.15089,0.18669,0.20281
0.24022,0.099929,0.16943,0.30244,0.1509,0.1867,0.20283
0.24033,0.099982,0.16943,0.30245,0.15092,0.18675,0.20286
0.24044,0.10001,0.16944,0.30245,0.15092,0.18679,0.20287
0.24056,0.10002,0.16944,0.30247,0.15094,0.18684,0.20288
0.24067,0.10004,0.16945,0.30247,0.15094,0.18689,0.20288
0.24078,0.10004,0.16946,0.30248,0.15095,0.18689,0.20289
0.24089,0.10007,0.16946,0.30248,0.15095,0.18695,0.2029
0.241,0.10007,0.16948,0.30249,0.15096,0.18699,0.20292
0.24111,0.10009,0.1695,0.3025,0.15096,0.18714,0.20292
0.24122,0.10013,0.16951,0.30251,0.15097,0.18715,0.20294
0.24133,0.10014,0.16952,0.30251,0.15098,0.18716,0.20296
0.24144,0.10014,0.16953,0.30251,0.15099,0.18716,0.20296
0.24156,0.10018,0.16954,0.30251,0.151,0.18717,0.20296
0.24167,0.1002,0.16955,0.30251,0.151,0.18717,0.20297
0.24178,0.10023,0.16955,0.30254,0.151,0.18718,0.20298
0.24189,0.10028,0.16956,0.30256,0.15103,0.18726,0.20298
0.242,0.1003,0.16958,0.30256,0.15107,0.18742,0.20298
0.24211,0.1003,0.16958,0.30258,0.1511,0.18742,0.203
0.24222,0.10032,0.16958,0.30258,0.15111,0.18744,0.20301
0.24233,0.10032,0.16958,0.30259,0.15111,0.18745,0.20302
0.24244,0.10032,0.16958,0.3026,0.15114,0.18746,0.20302
0.24256,0.10037,0.16959,0.3026,0.15116,0.18747,0.20303
0.24267,0.1004,0.1696,0.3026,0.15117,0.18748,0.20303
0.24278,0.10041,0.16961,0.3026,0.15118,0.18749,0.20308
0.24289,0.10043,0.16961,0.30261,0.1512,0.18754,0.20309
0.243,0.10044,0.16962,0.30262,0.1512,0.18756,0.2031
0.24311,0.10044,0.16962,0.30263,0.15122,0.18756,0.20312
0.24322,0.10046,0.16963,0.30263,0.15125,0.18756,0.20313
0.24333,0.10046,0.16963,0.30263,0.15126,0.18758,0.20313
0.24344,0.10047,0.16963,0.30265,0.15126,0.18758,0.20314
0.24356,0.10047,0.16964,0.30266,0.15127,0.18763,0.20314
0.24367,0.10048,0.16964,0.30266,0.1513,0.18764,0.20314
0.24378,0.1005,0.16964,0.30268,0.15131,0.18768,0.20314
0.24389,0.10051,0.16965,0.3027,0.15131,0.18771,0.20316
0.244,0.10058,0.16966,0.30271,0.15132,0.18772,0.20319
0.24411,0.10059,0.16967,0.30272,0.15133,0.18772,0.20321
0.24422,0.10061,0.16967,0.30273,0.15138,0.18791,0.20321
0.24433,0.10061,0.16968,0.30276,0.15138,0.18793,0.20322
0.24444,0.10062,0.16968,0.30277,0.15139,0.18795,0.20322
0.24456,0.10064,0.16968,0.30277,0.15139,0.18796,0.20324
0.24467,0.10065,0.16969,0.30277,0.15141,0.18796,0.20324
0.24478,0.10067,0.16969,0.30278,0.15144,0.18799,0.20325
0.24489,0.10067,0.16969,0.30279,0.15145,0.18806,0.20327
0.245,0.10067,0.16971,0.3028,0.15146,0.18828,0.20327
0.24511,0.10068,0.16971,0.30281,0.15147,0.18832,0.20327
0.24522,0.10069,0.16971,0.30281,0.15148,0.18833,0.20328
0.24533,0.10072,0.16973,0.30281,0.15148,0.18836,0.20329
0.24544,0.10072,0.16973,0.30282,0.15151,0.18841,0.2033
0.24556,0.10073,0.16976,0.30282,0.15154,0.18843,0.2033
0.24567,0.10078,0.16977,0.30282,0.15156,0.1885,0.20331
0.24578,0.10082,0.16977,0.30282,0.15156,0.18872,0.20332
0.24589,0.10085,0.16978,0.30283,0.15159,0.18875,0.20332
0.246,0.10086,0.16978,0.30283,0.15159,0.18883,0.20332
0.24611,0.10089,0.16979,0.30283,0.15159,0.18885,0.20333
0.24622,0.10091,0.16979,0.30283,0.15159,0.18898,0.20335
0.24633,0.10095,0.16979,0.30284,0.1516,0.189,0.20339
0.24644,0.10096,0.1698,0.30286,0.15161,0.18904,0.2034
0.24656,0.10098,0.16981,0.30286,0.15164,0.18909,0.20342
0.24667,0.10101,0.16983,0.30287,0.15166,0.18915,0.20342
0.24678,0.10101,0.16983,0.30287,0.15167,0.18918,0.20343
0.24689,0.10104,0.16984,0.30287,0.15169,0.18927,0.20343
0.247,0.10104,0.16985,0.30288,0.15169,0.18927,0.20346
0.24711,0.10104,0.16985,0.30289,0.1517,0.18932,0.20346
0.24722,0.10105,0.16985,0.3029,0.15171,0.18945,0.20346
0.24733,0.10106,0.16986,0.3029,0.15176,0.18948,0.20346
0.24744,0.10107,0.16989,0.30291,0.1518,0.18957,0.2035
0.24756,0.1011,0.1699,0.30291,0.15185,0.1897,0.20353
0.24767,0.10115,0.16992,0.30292,0.15185,0.18971,0.20353
0.24778,0.10116,0.16992,0.30293,0.15186,0.18972,0.20355
0.24789,0.10118,0.16993,0.30293,0.15186,0.18975,0.20355
0.248,0.1012,0.16993,0.30293,0.15187,0.1898,0.20355
0.24811,0.10121,0.16993,0.30293,0.1519,0.18981,0.20356
0.24822,0.10121,0.16994,0.30294,0.15191,0.18984,0.20357
0.24833,0.10123,0.16994,0.30294,0.15194,0.18985,0.20358
0.24844,0.10124,0.16994,0.30296,0.15195,0.18985,0.2036
0.24856,0.10129,0.16995,0.30297,0.15195,0.18995,0.20361
0.24867,0.10131,0.16996,0.30297,0.15196,0.18996,0.20362
0.24878,0.10132,0.16997,0.30298,0.15196,0.19002,0.20362
0.24889,0.10135,0.16998,0.30298,0.15199,0.19006,0.20364
0.249,0.10135,0.17001,0.30298,0.152,0.19008,0.20366
0.24911,0.10136,0.17002,0.30299,0.152,0.19015,0.20367
0.24922,0.10139,0.17002,0.30299,0.15201,0.19016,0.2037
0.24933,0.1014,0.17002,0.303,0.15202,0.19016,0.20372
0.24944,0.1014,0.17003,0.303,0.15203,0.19017,0.20372
0.24956,0.10142,0.17003,0.30301,0.15207,0.1902,0.20373
0.24967,0.10142,0.17003,0.30301,0.15208,0.19024,0.20375
0.24978,0.10142,0.17003,0.30302,0.15208,0.19037,0.20376
0.24989,0.10143,0.17004,0.30302,0.15209,0.19037,0.20378
0.25,0.10143,0.17007,0.30302,0.15209,0.19041,0.20378
0.25011,0.10144,0.17008,0.30303,0.15211,0.19046,0.20378
0.25022,0.10146,0.17008,0.30304,0.15211,0.1905,0.2038
0.25033,0.1015,0.17008,0.30305,0.15212,0.19054,0.2038
0.25044,0.10151,0.17008,0.30305,0.15214,0.19059,0.20382
0.25056,0.10152,0.17009,0.30306,0.15216,0.19066,0.20383
0.25067,0.10153,0.1701,0.30306,0.15216,0.19067,0.20383
0.25078,0.10156,0.1701,0.30308,0.15217,0.19072,0.20384
0.25089,0.1016,0.17011,0.30308,0.15218,0.19076,0.20385
0.251,0.10165,0.17013,0.30308,0.15218,0.19076,0.20386
0.25111,0.10168,0.17014,0.30308,0.15218,0.19084,0.20387
0.25122,0.1017,0.17016,0.30309,0.1522,0.19089,0.20388
0.25133,0.10171,0.17016,0.30309,0.15226,0.1909,0.20389
0.25144,0.10172,0.17017,0.30309,0.15227,0.19091,0.20389
0.25156,0.10177,0.17019,0.30309,0.15228,0.19092,0.20389
0.25167,0.10177,0.17019,0.30309,0.15235,0.19094,0.20391
0.25178,0.10182,0.1702,0.3031,0.15235,0.19101,0.20391
0.25189,0.10183,0.17021,0.3031,0.15236,0.19106,0.20393
0.252,0.10184,0.17021,0.30311,0.15237,0.19115,0.20394
0.25211,0.10186,0.17022,0.30314,0.15239,0.19117,0.20394
0.25222,0.10186,0.17022,0.30314,0.15239,0.1912,0.20396
0.25233,0.10187,0.17023,0.30315,0.1524,0.19127,0.20397
0.25244,0.10188,0.17023,0.30316,0.15243,0.19129,0.20397
0.25256,0.10189,0.17024,0.30316,0.15245,0.19157,0.20398
0.25267,0.10189,0.17025,0.30318,0.15246,0.19158,0.20398
0.25278,0.1019,0.17026,0.30318,0.15248,0.19162,0.204
0.25289,0.10191,0.17028,0.30319,0.15248,0.19162,0.20406
0.253,0.10194,0.17028,0.30319,0.1525,0.19167,0.20406
0.25311,0.10195,0.17031,0.3032,0.1525,0.1917,0.20406
0.25322,0.10196,0.17033,0.3032,0.15251,0.19174,0.20407
0.25333,0.10197,0.17035,0.30321,0.15253,0.1918,0.20408
0.25344,0.10198,0.17036,0.30322,0.15255,0.19181,0.20409
0.25356,0.10199,0.17036,0.30322,0.15255,0.19181,0.20412
0.25367,0.102,0.17036,0.30323,0.15257,0.19181,0.20413
0.25378,0.10201,0.17037,0.30325,0.15257,0.19183,0.20414
0.25389,0.10202,0.17037,0.30326,0.15258,0.19189,0.20416
0.254,0.10205,0.17037,0.30326,0.1526,0.19194,0.20417
0.25411,0.10207,0.17041,0.30327,0.15261,0.19197,0.20419
0.25422,0.10209,0.17045,0.30327,0.15263,0.19197,0.2042
0.25433,0.10213,0.17046,0.30329,0.15266,0.19199,0.20423
0.25444,0.10213,0.17046,0.30329,0.15267,0.192,0.20424
0.25456,0.10214,0.17047,0.30329,0.15274,0.19203,0.20424
0.25467,0.10215,0.17048,0.30329,0.15274,0.19205,0.20427
0.25478,0.10217,0.17048,0.3033,0.15275,0.19205,0.20428
0.25489,0.10223,0.17049,0.3033,0.15276,0.1921,0.20429
0.255,0.10225,0.17049,0.3033,0.15277,0.19217,0.20429
0.25511,0.10231,0.17049,0.30331,0.15282,0.1922,0.2043
0.25522,0.10234,0.1705,0.30332,0.15282,0.19225,0.20431
0.25533,0.10237,0.17052,0.30332,0.15283,0.19229,0.20432
0.25544,0.10238,0.17052,0.30332,0.15284,0.19241,0.20432
0.25556,0.10245,0.17053,0.30333,0.15285,0.19244,0.20435
0.25567,0.1025,0.17054,0.30333,0.15285,0.19252,0.20435
0.25578,0.1025,0.17054,0.30333,0.15286,0.19252,0.20435
0.25589,0.1025,0.17057,0.30334,0.15286,0.19253,0.20437
0.256,0.10251,0.17058,0.30335,0.15288,0.19253,0.20437
0.25611,0.10254,0.17062,0.30335,0.15289,0.19258,0.20438
0.25622,0.10261,0.17062,0.30336,0.15289,0.19261,0.20439
0.25633,0.10263,0.17063,0.30338,0.15289,0.19262,0.20439
0.25644,0.10266,0.17065,0.30338,0.15291,0.19263,0.20439
0.25656,0.10267,0.17067,0.30338,0.15293,0.19263,0.2044
0.25667,0.10268,0.17067,0.30339,0.15294,0.19263,0.20441
0.25678,0.10271,0.17068,0.3034,0.15295,0.19267,0.20442
0.25689,0.10271,0.1707,0.3034,0.15295,0.1927,0.20444
0.257,0.10272,0.17071,0.30341,0.15296,0.19273,0.20445
0.25711,0.10273,0.17071,0.30343,0.15296,0.19286,0.20448
0.25722,0.10276,0.17072,0.30344,0.15298,0.19293,0.20448
0.25733,0.10276,0.17074,0.30344,0.15298,0.193,0.20449
0.25744,0.10277,0.17075,0.30344,0.15299,0.19303,0.20449
0.25756,0.10281,0.17076,0.30346,0.153,0.19304,0.2045
0.25767,0.10281,0.17081,0.30346,0.153,0.19304,0.20453
0.25778,0.10282,0.17082,0.30347,0.15302,0.19313,0.20454
0.25789,0.10282,0.17083,0.30348,0.15302,0.19317,0.20456
0.258,0.10282,0.17084,0.30348,0.15305,0.19324,0.20456
0.25811,0.10283,0.17085,0.30349,0.15309,0.19337,0.20457
0.25822,0.10286,0.17085,0.3035,0.15311,0.19339,0.20458
0.25833,0.10287,0.17086,0.30351,0.15315,0.19342,0.20459
0.25844,0.10289,0.17086,0.30351,0.15315,0.19346,0.2046
0.25856,0.10292,0.17086,0.30351,0.15316,0.1935,0.2046
0.25867,0.10292,0.17089,0.30353,0.15319,0.19352,0.20461
0.25878,0.10292,0.17091,0.30354,0.1532,0.19358,0.20461
0.25889,0.10292,0.17091,0.30354,0.15321,0.19363,0.20462
0.259,0.10294,0.17092,0.30355,0.15323,0.19378,0.20464
0.25911,0.10295,0.17093,0.30359,0.15324,0.19382,0.20464
0.25922,0.10298,0.17093,0.30359,0.15324,0.19386,0.20466
0.25933,0.10298,0.17096,0.30361,0.15328,0.19387,0.20469
0.25944,0.10301,0.17096,0.30361,0.1533,0.19394,0.2047
0.25956,0.10302,0.17097,0.30361,0.15331,0.19395,0.20474
0.25967,0.10307,0.17097,0.30361,0.15338,0.19396,0.20474
0.25978,0.10309,0.17098,0.30361,0.15338,0.19403,0.20475
0.25989,0.1031,0.17099,0.30362,0.15343,0.19407,0.20475
0.26,0.10312,0.17099,0.30363,0.15345,0.19411,0.2048
0.26011,0.10315,0.17102,0.30364,0.15349,0.19421,0.20481
0.26022,0.10316,0.17103,0.30364,0.15349,0.19422,0.20481
0.26033,0.10319,0.17103,0.30365,0.15349,0.19428,0.20484
0.26044,0.10321,0.17105,0.30365,0.15351,0.19431,0.20486
0.26056,0.10323,0.17105,0.30366,0.15351,0.19433,0.20486
0.26067,0.10327,0.17108,0.30366,0.15352,0.19436,0.20486
0.26078,0.10328,0.17109,0.30367,0.15355,0.19446,0.20487
0.26089,0.10329,0.17111,0.30368,0.15362,0.19455,0.20489
0.261,0.1033,0.17113,0.30368,0.15363,0.19469,0.20489
0.26111,0.10331,0.17116,0.30368,0.15365,0.19473,0.2049
0.26122,0.10331,0.17116,0.30369,0.15369,0.19478,0.20491
0.26133,0.10334,0.17116,0.30369,0.1537,0.19486,0.20492
0.26144,0.1034,0.17116,0.3037,0.15371,0.19489,0.20493
0.26156,0.10341,0.17118,0.3037,0.15371,0.19489,0.20496
0.26167,0.10341,0.17118,0.3037,0.15372,0.1949,0.20501
0.26178,0.10341,0.17118,0.3037,0.15373,0.19492,0.20502
0.26189,0.10343,0.17118,0.30371,0.15375,0.19497,0.20502
0.262,0.10344,0.17118,0.30372,0.15375,0.19497,0.20502
0.26211,0.10345,0.17119,0.30372,0.15377,0.19499,0.20503
0.26222,0.10354,0.1712,0.30372,0.15378,0.19502,0.20505
0.26233,0.10355,0.1712,0.30375,0.15379,0.19515,0.20505
0.26244,0.1036,0.17122,0.30375,0.1538,0.19521,0.20508
0.26256,0.1036,0.17122,0.30375,0.1538,0.19524,0.20508
0.26267,0.10363,0.17122,0.30375,0.15383,0.19527,0.20509
0.26278,0.10366,0.17123,0.30376,0.15384,0.19532,0.20509
0.26289,0.10367,0.17125,0.30376,0.15385,0.19533,0.20509
0.263,0.10373,0.17125,0.30377,0.15388,0.19534,0.2051
0.26311,0.10375,0.17126,0.30377,0.15388,0.19535,0.20514
0.26322,0.10376,0.17127,0.30378,0.15391,0.19537,0.20515
0.26333,0.10376,0.17127,0.30379,0.15392,0.1954,0.20515
0.26344,0.10377,0.17128,0.30379,0.15393,0.19544,0.20515
0.26356,0.10381,0.17128,0.30379,0.15393,0.19545,0.20517
0.26367,0.10382,0.1713,0.3038,0.15395,0.19548,0.20518
0.26378,0.10382,0.1713,0.3038,0.15401,0.19549,0.20519
0.26389,0.10385,0.1713,0.3038,0.15404,0.19549,0.20519
0.264,0.10385,0.17131,0.30381,0.15406,0.19554,0.20519
0.26411,0.10387,0.17133,0.30381,0.15406,0.19559,0.2052
0.26422,0.10387,0.17134,0.30382,0.15406,0.19566,0.20521
0.26433,0.10389,0.17134,0.30383,0.15407,0.19568,0.20521
0.26444,0.10395,0.17135,0.30384,0.1541,0.19569,0.20523
0.26456,0.10396,0.17135,0.30384,0.1541,0.1957,0.20523
0.26467,0.10398,0.17136,0.30384,0.15411,0.19575,0.20523
0.26478,0.10399,0.17136,0.30385,0.15412,0.19576,0.20524
0.26489,0.10399,0.17137,0.30386,0.15412,0.19579,0.20525
0.265,0.10401,0.17138,0.30387,0.15414,0.19581,0.20526
0.26511,0.10401,0.17138,0.30388,0.15418,0.19604,0.20526
0.26522,0.10402,0.17138,0.30389,0.15419,0.19605,0.20528
0.26533,0.10405,0.17138,0.3039,0.15419,0.19616,0.20528
0.26544,0.10407,0.17138,0.3039,0.15419,0.1962,0.2053
0.26556,0.10408,0.17139,0.3039,0.15423,0.19624,0.20533
0.26567,0.10414,0.1714,0.30392,0.15426,0.19632,0.20533
0.26578,0.10414,0.17141,0.30392,0.15426,0.19639,0.20533
0.26589,0.10417,0.17142,0.30394,0.15427,0.19639,0.20536
0.266,0.10418,0.17144,0.30394,0.15431,0.19639,0.2054
0.26611,0.10418,0.17145,0.30394,0.15432,0.19645,0.2054
0.26622,0.10419,0.17145,0.30395,0.15432,0.19653,0.20541
0.26633,0.1042,0.17147,0.30396,0.15434,0.19654,0.20546
0.26644,0.10422,0.17148,0.30396,0.15434,0.19655,0.20546
0.26656,0.10427,0.17148,0.30397,0.15437,0.19657,0.20547
0.26667,0.10429,0.17149,0.30397,0.15439,0.19665,0.20548
0.26678,0.10429,0.17149,0.30398,0.15442,0.19668,0.2055
0.26689,0.10429,0.17149,0.30398,0.15444,0.1967,0.20551
0.267,0.10435,0.1715,0.30398,0.15444,0.19672,0.20551
0.26711,0.10439,0.17151,0.30399,0.15446,0.19685,0.20551
0.26722,0.10442,0.17151,0.30399,0.15446,0.19697,0.20552
0.26733,0.10443,0.17152,0.30399,0.15448,0.19704,0.20554
0.26744,0.10443,0.17152,0.30401,0.15449,0.19705,0.20554
0.26756,0.10449,0.17156,0.30401,0.15449,0.19728,0.20554
0.26767,0.10451,0.1716,0.30401,0.15452,0.1973,0.20555
0.26778,0.10451,0.1716,0.30402,0.15455,0.19731,0.20555
0.26789,0.10454,0.1716,0.30402,0.15456,0.19733,0.20555
0.268,0.10455,0.1716,0.30403,0.15457,0.19737,0.20555
0.26811,0.10456,0.1716,0.30403,0.15458,0.19738,0.20556
0.26822,0.10456,0.17162,0.30404,0.15459,0.1974,0.20557
0.26833,0.10456,0.17162,0.30404,0.15461,0.19746,0.20557
0.26844,0.10458,0.17163,0.30406,0.15463,0.19747,0.20558
0.26856,0.1046,0.17167,0.30406,0.15463,0.19749,0.20559
0.26867,0.10461,0.17167,0.30406,0.15463,0.19753,0.20559
0.26878,0.10464,0.17167,0.30407,0.15463,0.19753,0.20563
0.26889,0.10465,0.17167,0.30408,0.15464,0.19756,0.20564
0.269,0.10467,0.17167,0.30408,0.15465,0.19759,0.20565
0.26911,0.10467,0.17167,0.30409,0.15465,0.19763,0.20567
0.26922,0.10471,0.17168,0.3041,0.15466,0.19777,0.20568
0.26933,0.10471,0.17168,0.3041,0.15466,0.19794,0.20568
0.26944,0.10472,0.17169,0.30411,0.15469,0.19794,0.20569
0.26956,0.10476,0.17169,0.30411,0.15471,0.19794,0.20569
0.26967,0.10477,0.17171,0.30411,0.15475,0.19796,0.20573
0.26978,0.10477,0.17172,0.30412,0.15476,0.19797,0.20573
0.26989,0.10477,0.17172,0.30412,0.15478,0.19798,0.20575
0.27,0.10478,0.17173,0.30413,0.1548,0.19805,0.20576
0.27011,0.10478,0.17173,0.30414,0.15482,0.19807,0.20577
0.27022,0.10478,0.17173,0.30415,0.15482,0.19811,0.20579
0.27033,0.10479,0.17173,0.30416,0.15484,0.19812,0.20582
0.27044,0.10479,0.17175,0.30416,0.15485,0.19815,0.20582
0.27056,0.1048,0.17177,0.30416,0.15486,0.1982,0.20584
0.27067,0.10481,0.17177,0.3042,0.15487,0.1982,0.20584
0.27078,0.10482,0.17178,0.3042,0.15489,0.19821,0.20585
0.27089,0.10485,0.17178,0.30421,0.1549,0.19822,0.20586
0.271,0.10487,0.17178,0.30422,0.15491,0.19825,0.20586
0.27111,0.10489,0.17178,0.30423,0.15493,0.19826,0.20586
0.27122,0.1049,0.17179,0.30426,0.15494,0.19827,0.20587
0.27133,0.10491,0.17182,0.30427,0.15494,0.19829,0.20588
0.27144,0.10492,0.17184,0.30427,0.15495,0.19833,0.20589
0.27156,0.10493,0.17184,0.30428,0.15495,0.19837,0.20589
0.27167,0.10494,0.17185,0.30429,0.15495,0.19843,0.2059
0.27178,0.10505,0.17186,0.30433,0.15496,0.1985,0.2059
0.27189,0.10507,0.17187,0.30434,0.15497,0.19853,0.20591
0.272,0.10507,0.17188,0.30434,0.15497,0.19856,0.20592
0.27211,0.10509,0.17188,0.30434,0.155,0.19857,0.20593
0.27222,0.1051,0.17189,0.30434,0.15501,0.19859,0.20593
0.27233,0.1051,0.1719,0.30435,0.15502,0.19861,0.20594
0.27244,0.10511,0.17191,0.30435,0.15505,0.19863,0.20594
0.27256,0.10512,0.17192,0.30437,0.15505,0.19864,0.20596
0.27267,0.10513,0.17192,0.30437,0.15505,0.19866,0.20598
0.27278,0.10514,0.17192,0.30438,0.15507,0.19884,0.20598
0.27289,0.10516,0.17194,0.30439,0.15511,0.19886,0.20601
0.273,0.10518,0.17195,0.30442,0.15511,0.19895,0.20602
0.27311,0.1052,0.17195,0.30442,0.15512,0.19895,0.20603
0.27322,0.10521,0.17195,0.30445,0.15513,0.19896,0.20603
0.27333,0.10525,0.17196,0.30445,0.15514,0.19902,0.20604
0.27344,0.10525,0.17197,0.30446,0.15515,0.19902,0.20605
0.27356,0.10527,0.17198,0.30446,0.15517,0.19904,0.20607
0.27367,0.10529,0.17199,0.30447,0.15517,0.19908,0.20608
0.27378,0.10532,0.172,0.30447,0.15518,0.19914,0.20611
0.27389,0.10532,0.172,0.30449,0.15518,0.19919,0.20618
0.274,0.10534,0.17201,0.30449,0.15518,0.19925,0.2062
0.27411,0.10536,0.17201,0.30449,0.1552,0.19927,0.2062
0.27422,0.10539,0.17202,0.30449,0.15522,0.19938,0.2062
0.27433,0.10542,0.17203,0.30451,0.15525,0.19938,0.20621
0.27444,0.10542,0.17204,0.30452,0.15526,0.1994,0.20622
0.27456,0.10547,0.17205,0.30452,0.15526,0.19943,0.20623
0.27467,0.10548,0.17207,0.30452,0.15527,0.19954,0.20625
0.27478,0.10551,0.17207,0.30453,0.15528,0.19954,0.20625
0.27489,0.10552,0.17208,0.30454,0.15528,0.1996,0.20625
0.275,0.10554,0.17208,0.30454,0.15529,0.1996,0.20627
0.27511,0.10554,0.17208,0.30454,0.1553,0.19965,0.20628
0.27522,0.10555,0.17209,0.30455,0.1553,0.1997,0.20628
0.27533,0.10558,0.17211,0.30457,0.15531,0.19974,0.20629
0.27544,0.10562,0.17211,0.30458,0.15532,0.19978,0.2063
0.27556,0.10563,0.17211,0.30459,0.15532,0.19983,0.2063
0.27567,0.10566,0.17212,0.30459,0.15533,0.19987,0.2063
0.27578,0.10574,0.17212,0.30459,0.15535,0.19992,0.20632
0.27589,0.10575,0.17213,0.30459,0.15536,0.19993,0.20633
0.276,0.10576,0.17213,0.3046,0.15536,0.19993,0.20633
0.27611,0.10578,0.17214,0.3046,0.15539,0.19995,0.20633
0.27622,0.10579,0.17215,0.3046,0.1554,0.19996,0.20634
0.27633,0.10579,0.17215,0.3046,0.1554,0.19997,0.20634
0.27644,0.10579,0.17216,0.30461,0.15541,0.2,0.20636
0.27656,0.1058,0.17216,0.30461,0.15541,0.2,0.20636
0.27667,0.1058,0.17217,0.30461,0.15542,0.20002,0.20637
0.27678,0.10581,0.17217,0.30462,0.15544,0.20006,0.20637
0.27689,0.10582,0.17219,0.30463,0.15545,0.20012,0.20638
0.277,0.10585,0.1722,0.30465,0.15547,0.20013,0.20639
0.27711,0.10585,0.17221,0.30466,0.15551,0.2003,0.20644
0.27722,0.10587,0.17221,0.30466,0.15551,0.2003,0.20648
0.27733,0.10589,0.17221,0.30467,0.15551,0.20033,0.20648
0.27744,0.10589,0.17222,0.30468,0.15556,0.20034,0.20654
0.27756,0.10592,0.17224,0.30469,0.15557,0.20036,0.20656
0.27767,0.10592,0.17224,0.30469,0.15557,0.20044,0.20657
0.27778,0.10593,0.17226,0.3047,0.15558,0.20047,0.20657
0.27789,0.10593,0.17226,0.3047,0.15561,0.20054,0.20657
0.278,0.10593,0.17227,0.3047,0.15562,0.20062,0.2066
0.27811,0.10602,0.17227,0.30471,0.15564,0.20062,0.20661
0.27822,0.10603,0.17229,0.30471,0.15564,0.20068,0.20661
0.27833,0.10604,0.17231,0.30472,0.15564,0.20069,0.20662
0.27844,0.10605,0.17234,0.30472,0.15568,0.20078,0.20663
0.27856,0.10606,0.17235,0.30473,0.15568,0.20078,0.20663
0.27867,0.10606,0.17238,0.30474,0.15569,0.20079,0.20664
0.27878,0.10606,0.17238,0.30475,0.1557,0.20084,0.20664
0.27889,0.10609,0.17239,0.30475,0.15576,0.20089,0.20665
0.279,0.1061,0.17239,0.30475,0.15582,0.20093,0.20667
0.27911,0.10612,0.17239,0.30475,0.15584,0.20093,0.2067
0.27922,0.10615,0.1724,0.30475,0.15584,0.20098,0.20672
0.27933,0.10617,0.17241,0.30475,0.15584,0.20104,0.20672
0.27944,0.10619,0.17241,0.30476,0.15586,0.20109,0.20672
0.27956,0.10619,0.17241,0.30477,0.15587,0.20109,0.20672
0.27967,0.10621,0.17242,0.30477,0.15589,0.2011,0.20673
0.27978,0.10624,0.17242,0.30479,0.15592,0.20125,0.20674
0.27989,0.10625,0.17244,0.3048,0.15593,0.20131,0.20674
0.28,0.10626,0.17244,0.30481,0.15597,0.20141,0.20675
0.28011,0.10629,0.17245,0.30482,0.15598,0.20143,0.20676
0.28022,0.1063,0.17248,0.30483,0.156,0.20145,0.20677
0.28033,0.1063,0.17249,0.30483,0.15601,0.20147,0.20677
0.28044,0.10633,0.17249,0.30484,0.15602,0.20149,0.20677
0.28056,0.10639,0.1725,0.30484,0.15603,0.20152,0.20677
0.28067,0.10641,0.1725,0.30484,0.15603,0.20162,0.20679
0.28078,0.10642,0.1725,0.30485,0.15604,0.20166,0.2068
0.28089,0.10643,0.17251,0.30486,0.15604,0.20167,0.20683
0.281,0.10647,0.17251,0.30486,0.15606,0.20172,0.20683
0.28111,0.10651,0.17252,0.30487,0.15606,0.20178,0.20686
0.28122,0.10651,0.17253,0.30487,0.15607,0.20185,0.20686
0.28133,0.10653,0.17254,0.30488,0.15608,0.20188,0.20688
0.28144,0.10654,0.17254,0.30489,0.15609,0.20193,0.20688
0.28156,0.10657,0.17254,0.30491,0.15616,0.20199,0.20688
0.28167,0.1066,0.17255,0.30492,0.15616,0.20207,0.20688
0.28178,0.10665,0.17255,0.30492,0.15617,0.20217,0.20689
0.28189,0.10668,0.17258,0.30492,0.15617,0.20217,0.2069
0.282,0.10668,0.1726,0.30492,0.15621,0.20222,0.20691
0.28211,0.1067,0.1726,0.30492,0.15622,0.20224,0.20692
0.28222,0.1067,0.17261,0.30492,0.15624,0.20226,0.20694
0.28233,0.10671,0.17261,0.30493,0.15625,0.2023,0.20695
0.28244,0.10672,0.17261,0.30494,0.15625,0.2023,0.20697
0.28256,0.10672,0.17262,0.30496,0.15626,0.20232,0.20699
0.28267,0.10673,0.17263,0.30497,0.15626,0.20237,0.20701
0.28278,0.10675,0.17264,0.30498,0.15626,0.20238,0.20702
0.28289,0.10678,0.17265,0.30498,0.15626,0.20246,0.20703
0.283,0.10678,0.17265,0.30498,0.15628,0.20246,0.20704
0.28311,0.10679,0.17266,0.30499,0.15629,0.20246,0.20704
0.28322,0.1068,0.17268,0.30499,0.1563,0.20264,0.20705
0.28333,0.1068,0.17268,0.305,0.15631,0.20267,0.20705
0.28344,0.10684,0.17269,0.30501,0.15635,0.20268,0.20705
0.28356,0.10685,0.17269,0.30502,0.15637,0.20271,0.20707
0.28367,0.10687,0.17269,0.30502,0.1564,0.20276,0.20707
0.28378,0.10687,0.17271,0.30503,0.15641,0.2028,0.20708
0.28389,0.10688,0.17272,0.30504,0.15643,0.2028,0.20709
0.284,0.10688,0.17272,0.30505,0.15648,0.20285,0.20709
0.28411,0.10691,0.17273,0.30505,0.1565,0.20291,0.2071
0.28422,0.10702,0.17273,0.30506,0.1565,0.20293,0.20711
0.28433,0.10703,0.17275,0.30506,0.15652,0.20293,0.20713
0.28444,0.10708,0.17277,0.30507,0.15653,0.20302,0.20714
0.28456,0.10712,0.1728,0.30509,0.15654,0.20303,0.20715
0.28467,0.10714,0.17281,0.30509,0.15654,0.20303,0.20716
0.28478,0.10715,0.17283,0.3051,0.15657,0.20305,0.20718
0.28489,0.10715,0.17283,0.30511,0.15657,0.20307,0.20721
0.285,0.10717,0.17285,0.30512,0.15658,0.20315,0.20722
0.28511,0.10718,0.17285,0.30512,0.15659,0.20318,0.20722
0.28522,0.1072,0.17286,0.30512,0.1566,0.20318,0.20723
0.28533,0.10722,0.17287,0.30512,0.15662,0.20327,0.20723
0.28544,0.10723,0.17288,0.30513,0.15663,0.20337,0.20725
0.28556,0.10725,0.17288,0.30515,0.15664,0.20339,0.20726
0.28567,0.10727,0.17288,0.30515,0.15664,0.2034,0.20728
0.28578,0.1073,0.17288,0.30515,0.15667,0.20351,0.20728
0.28589,0.10731,0.17289,0.30516,0.15668,0.20353,0.20728
0.286,0.10733,0.17289,0.30517,0.15668,0.20362,0.20731
0.28611,0.10733,0.1729,0.30517,0.15669,0.20363,0.20734
0.28622,0.10736,0.1729,0.30518,0.15669,0.20363,0.20734
0.28633,0.10736,0.17292,0.30519,0.1567,0.20368,0.20736
0.28644,0.10736,0.17294,0.30519,0.15672,0.20371,0.20738
0.28656,0.10737,0.17294,0.30519,0.15675,0.20374,0.2074
0.28667,0.10738,0.17297,0.3052,0.15675,0.20379,0.2074
0.28678,0.10739,0.17297,0.3052,0.15675,0.20382,0.20741
0.28689,0.10752,0.17297,0.30521,0.15677,0.20384,0.20741
0.287,0.10756,0.17297,0.30521,0.15677,0.20385,0.20742
0.28711,0.1076,0.17297,0.30522,0.15677,0.20393,0.20743
0.28722,0.10761,0.17298,0.30522,0.15678,0.20398,0.20744
0.28733,0.10762,0.173,0.30523,0.15681,0.2041,0.20746
0.28744,0.10763,0.173,0.30523,0.15685,0.20417,0.20748
0.28756,0.10763,0.173,0.30523,0.15685,0.20418,0.20748
0.28767,0.10764,0.173,0.30525,0.15685,0.2042,0.20749
0.28778,0.10764,0.173,0.30526,0.15686,0.20421,0.20749
0.28789,0.10767,0.17302,0.30526,0.15686,0.20423,0.2075
0.288,0.10769,0.17304,0.30526,0.15687,0.20435,0.20752
0.28811,0.10771,0.17304,0.30526,0.15688,0.20444,0.20752
0.28822,0.10775,0.17304,0.30527,0.15688,0.20448,0.20753
0.28833,0.10777,0.17304,0.30528,0.1569,0.20448,0.20753
0.28844,0.10778,0.17306,0.30528,0.15691,0.20454,0.20757
0.28856,0.1078,0.17306,0.30529,0.15692,0.20457,0.2076
0.28867,0.10785,0.17306,0.3053,0.15693,0.20458,0.20762
0.28878,0.10789,0.17306,0.3053,0.15694,0.20469,0.20763
0.28889,0.1079,0.17307,0.3053,0.15694,0.2047,0.20763
0.289,0.1079,0.17307,0.3053,0.15697,0.20472,0.20764
0.28911,0.10797,0.17307,0.30531,0.15698,0.20481,0.20766
0.28922,0.10797,0.17307,0.30533,0.15699,0.20481,0.20768
0.28933,0.10798,0.17308,0.30534,0.15702,0.20483,0.20768
0.28944,0.108,0.17308,0.30534,0.15702,0.20488,0.20768
0.28956,0.108,0.17308,0.30534,0.15703,0.2049,0.2077
0.28967,0.10801,0.17309,0.30534,0.15704,0.20494,0.2077
0.28978,0.10802,0.17311,0.30535,0.15706,0.20496,0.20771
0.28989,0.10806,0.17311,0.30535,0.15706,0.20503,0.20771
0.29,0.1081,0.17311,0.30535,0.15707,0.20504,0.20774
0.29011,0.1081,0.17311,0.30537,0.15708,0.20509,0.20774
0.29022,0.10811,0.17312,0.30537,0.15709,0.20521,0.20776
0.29033,0.10812,0.17313,0.30538,0.15709,0.2053,0.20777
0.29044,0.10813,0.17314,0.30538,0.15711,0.20532,0.20778
0.29056,0.10813,0.17315,0.30539,0.15712,0.20538,0.20779
0.29067,0.10814,0.17316,0.3054,0.15712,0.20539,0.2078
0.29078,0.10814,0.1732,0.30541,0.15712,0.20544,0.2078
0.29089,0.10817,0.17323,0.30543,0.15715,0.20544,0.2078
0.291,0.10817,0.17325,0.30544,0.15718,0.2055,0.20782
0.29111,0.10817,0.17326,0.30544,0.15721,0.20555,0.20784
0.29122,0.10817,0.17326,0.30544,0.15722,0.20555,0.20785
0.29133,0.10818,0.17327,0.30545,0.15723,0.20557,0.20786
0.29144,0.10818,0.17328,0.30546,0.15727,0.2056,0.20791
0.29156,0.10821,0.1733,0.30547,0.15727,0.20561,0.20793
0.29167,0.10821,0.17334,0.30547,0.15727,0.20573,0.20793
0.29178,0.10821,0.17335,0.30547,0.15728,0.20587,0.20793
0.29189,0.10823,0.17335,0.30548,0.15729,0.20587,0.20794
0.292,0.10824,0.17335,0.30548,0.15729,0.20601,0.20795
0.29211,0.1083,0.17335,0.30549,0.15731,0.20603,0.20795
0.29222,0.10831,0.17335,0.30549,0.15731,0.20604,0.20796
0.29233,0.10834,0.17336,0.3055,0.15731,0.20608,0.20799
0.29244,0.10836,0.17336,0.3055,0.15733,0.20608,0.208
0.29256,0.10836,0.17337,0.30551,0.15739,0.20609,0.20801
0.29267,0.10837,0.17337,0.30551,0.15739,0.20611,0.20801
0.29278,0.10838,0.17338,0.30551,0.15743,0.20613,0.20804
0.29289,0.10838,0.17339,0.30551,0.15745,0.20614,0.20806
0.293,0.10842,0.17339,0.30552,0.15748,0.20619,0.20807
0.29311,0.10844,0.1734,0.30552,0.1575,0.2062,0.20807
0.29322,0.10844,0.17341,0.30552,0.15752,0.20622,0.2081
0.29333,0.10845,0.17342,0.30552,0.15754,0.20623,0.2081
0.29344,0.10849,0.17342,0.30552,0.15754,0.20623,0.20811
0.29356,0.10849,0.17344,0.30553,0.15754,0.20627,0.20811
0.29367,0.10851,0.17344,0.30554,0.15755,0.20628,0.20811
0.29378,0.10852,0.17345,0.30554,0.15758,0.20628,0.20812
0.29389,0.10852,0.17346,0.30555,0.15759,0.20632,0.20813
0.294,0.10855,0.17346,0.30555,0.1576,0.20635,0.20816
0.29411,0.10855,0.17347,0.30556,0.15763,0.20637,0.20817
0.29422,0.10856,0.17347,0.30556,0.15765,0.20646,0.20818
0.29433,0.10857,0.17347,0.30556,0.15768,0.2065,0.2082
0.29444,0.10857,0.17348,0.30557,0.15768,0.20653,0.2082
0.29456,0.10858,0.17348,0.30557,0.15771,0.20653,0.20821
0.29467,0.10859,0.1735,0.30557,0.15774,0.20659,0.20823
0.29478,0.10859,0.1735,0.30558,0.15774,0.20664,0.20823
0.29489,0.10859,0.17351,0.30558,0.15776,0.20676,0.20828
0.295,0.1086,0.17351,0.30558,0.15777,0.20678,0.20828
0.29511,0.1087,0.17352,0.30558,0.15779,0.20683,0.20831
0.29522,0.1087,0.17352,0.30559,0.15786,0.20695,0.20832
0.29533,0.10872,0.17353,0.3056,0.15787,0.20701,0.20834
0.29544,0.10873,0.17353,0.3056,0.15787,0.20714,0.20834
0.29556,0.10875,0.17353,0.30562,0.15788,0.20716,0.20835
0.29567,0.10875,0.17354,0.30562,0.15791,0.20722,0.20836
0.29578,0.10879,0.17354,0.30562,0.15793,0.20724,0.20837
0.29589,0.10881,0.17354,0.30562,0.15793,0.20731,0.20837
0.296,0.10882,0.17354,0.30563,0.15798,0.20736,0.20837
0.29611,0.10886,0.17355,0.30563,0.15798,0.20737,0.20838
0.29622,0.10886,0.17355,0.30563,0.15799,0.20737,0.20838
0.29633,0.10886,0.17355,0.30563,0.15799,0.20744,0.2084
0.29644,0.1089,0.17355,0.30563,0.15801,0.20746,0.2084
0.29656,0.10891,0.17355,0.30563,0.15805,0.20746,0.20841
0.29667,0.10891,0.17356,0.30564,0.15806,0.2075,0.20842
0.29678,0.10892,0.17358,0.30565,0.15808,0.20751,0.20847
0.29689,0.10893,0.17358,0.30565,0.1581,0.20752,0.20848
0.297,0.10893,0.17358,0.30565,0.1581,0.20754,0.20849
0.29711,0.109,0.17359,0.30565,0.1581,0.20759,0.20849
0.29722,0.10902,0.1736,0.30565,0.15811,0.2076,0.2085
0.29733,0.10902,0.17361,0.30567,0.15811,0.2076,0.20853
0.29744,0.10906,0.17361,0.30567,0.15811,0.20762,0.20853
0.29756,0.10907,0.17362,0.30568,0.15814,0.2077,0.20857
0.29767,0.1091,0.17363,0.30568,0.15814,0.20771,0.20858
0.29778,0.10911,0.17364,0.30568,0.15815,0.20783,0.20859
0.29789,0.10912,0.17364,0.30568,0.15816,0.20784,0.20863
0.298,0.10913,0.17365,0.30568,0.15816,0.20786,0.20863
0.29811,0.10919,0.17366,0.30569,0.15819,0.20787,0.20864
0.29822,0.10924,0.17367,0.30569,0.1582,0.2079,0.20864
0.29833,0.10925,0.17369,0.30569,0.1582,0.20791,0.20866
0.29844,0.10925,0.1737,0.3057,0.1582,0.20801,0.20866
0.29856,0.10925,0.17371,0.30571,0.1582,0.20804,0.20867
0.29867,0.10929,0.17372,0.30571,0.15821,0.20805,0.20868
0.29878,0.10931,0.17372,0.30573,0.15822,0.20811,0.20868
0.29889,0.10934,0.17373,0.30573,0.15827,0.20813,0.20868
0.299,0.10935,0.17374,0.30574,0.1583,0.20814,0.20868
0.29911,0.10937,0.17375,0.30574,0.1583,0.20817,0.20869
0.29922,0.10937,0.17375,0.30575,0.1583,0.20825,0.2087
0.29933,0.10937,0.17376,0.30575,0.1583,0.20826,0.2087
0.29944,0.10944,0.17378,0.30575,0.1583,0.20832,0.2087
0.29956,0.10946,0.17378,0.30577,0.15832,0.20833,0.20872
0.29967,0.1095,0.17379,0.30577,0.15832,0.20838,0.20872
0.29978,0.10951,0.17379,0.30577,0.15832,0.2085,0.20872
0.29989,0.10952,0.17379,0.30578,0.15832,0.20854,0.20873
0.3,0.10954,0.17379,0.30578,0.15834,0.20856,0.20874
0.30011,0.10954,0.1738,0.30578,0.15836,0.20861,0.20874
0.30022,0.10956,0.17381,0.30578,0.15838,0.20875,0.20875
0.30033,0.10959,0.17381,0.30579,0.15838,0.2088,0.20875
0.30044,0.10959,0.17382,0.3058,0.15838,0.20884,0.20878
0.30056,0.10961,0.17382,0.3058,0.15839,0.20884,0.20882
0.30067,0.10962,0.17382,0.30581,0.15839,0.20885,0.20883
0.30078,0.10964,0.17384,0.30581,0.15843,0.20891,0.20887
0.30089,0.10965,0.17384,0.30583,0.15845,0.20896,0.20888
0.301,0.10967,0.17384,0.30584,0.15846,0.20904,0.20889
0.30111,0.10967,0.17384,0.30585,0.15847,0.20907,0.20889
0.30122,0.10968,0.17385,0.30585,0.15849,0.20909,0.20889
0.30133,0.10975,0.17386,0.30585,0.15849,0.20909,0.2089
0.30144,0.10977,0.17387,0.30586,0.1585,0.20912,0.20891
0.30156,0.1098,0.17389,0.30587,0.15851,0.20913,0.20892
0.30167,0.10982,0.17389,0.30587,0.15851,0.20927,0.20893
0.30178,0.10982,0.1739,0.30587,0.15851,0.20929,0.20893
0.30189,0.10982,0.17391,0.30587,0.15855,0.20932,0.20893
0.302,0.10985,0.17391,0.30587,0.15856,0.20934,0.20894
0.30211,0.10988,0.17391,0.30588,0.1586,0.20935,0.20894
0.30222,0.10989,0.17392,0.30588,0.1586,0.20936,0.20894
0.30233,0.1099,0.17393,0.30588,0.15861,0.20944,0.20894
0.30244,0.10992,0.17393,0.30589,0.15861,0.20952,0.20897
0.30256,0.10993,0.17394,0.30591,0.15861,0.20964,0.20897
0.30267,0.10994,0.17394,0.30591,0.15862,0.20965,0.20899
0.30278,0.10996,0.17395,0.30591,0.15863,0.20966,0.20899
0.30289,0.10997,0.17396,0.30592,0.15863,0.20967,0.20899
0.303,0.11,0.17397,0.30592,0.15864,0.20971,0.20901
0.30311,0.11001,0.174,0.30593,0.15866,0.20972,0.20904
0.30322,0.11002,0.174,0.30596,0.15867,0.20974,0.20907
0.30333,0.11003,0.17401,0.30596,0.15868,0.20977,0.20907
0.30344,0.11003,0.17404,0.30597,0.15869,0.20983,0.2091
0.30356,0.11004,0.17406,0.30597,0.15871,0.20985,0.20911
0.30367,0.11005,0.17406,0.30597,0.15874,0.20987,0.20911
0.30378,0.11006,0.17407,0.30598,0.15875,0.2099,0.20911
0.30389,0.11009,0.17408,0.30598,0.15876,0.20995,0.20911
0.304,0.11015,0.17408,0.30598,0.15877,0.20996,0.20913
0.30411,0.11017,0.17408,0.30598,0.15879,0.20998,0.20914
0.30422,0.11024,0.1741,0.306,0.1588,0.21,0.20914
0.30433,0.11026,0.1741,0.306,0.15881,0.21003,0.20915
0.30444,0.11028,0.17412,0.306,0.15883,0.21009,0.20916
0.30456,0.11032,0.17412,0.30601,0.15884,0.2101,0.20916
0.30467,0.11033,0.17412,0.30601,0.15884,0.21013,0.20918
0.30478,0.11034,0.17415,0.30602,0.15891,0.21016,0.20919
0.30489,0.11035,0.17416,0.30603,0.15892,0.21017,0.20919
0.305,0.11036,0.17417,0.30603,0.15892,0.2102,0.2092
0.30511,0.11037,0.17419,0.30603,0.15894,0.21024,0.20922
0.30522,0.11037,0.17419,0.30606,0.15895,0.21026,0.20923
0.30533,0.11039,0.1742,0.30606,0.15897,0.21027,0.20923
0.30544,0.1104,0.17421,0.30607,0.15898,0.21035,0.20923
0.30556,0.11043,0.17421,0.30607,0.15899,0.21037,0.20923
0.30567,0.11044,0.17421,0.30608,0.159,0.21041,0.20924
0.30578,0.11045,0.17422,0.30608,0.15901,0.21043,0.20925
0.30589,0.11045,0.17423,0.3061,0.15902,0.2105,0.20929
0.306,0.11045,0.17423,0.30612,0.15902,0.2105,0.20929
0.30611,0.11047,0.17425,0.30612,0.15902,0.21057,0.20934
0.30622,0.11048,0.17425,0.30613,0.15904,0.2106,0.20935
0.30633,0.11049,0.17426,0.30613,0.15905,0.21064,0.20936
0.30644,0.1105,0.17427,0.30613,0.15906,0.21098,0.20938
0.30656,0.11051,0.17428,0.30613,0.15907,0.21104,0.20938
0.30667,0.11055,0.17428,0.30614,0.15907,0.21105,0.20939
0.30678,0.11058,0.17428,0.30614,0.15908,0.21107,0.20939
0.30689,0.11058,0.17429,0.30615,0.15913,0.21117,0.20941
0.307,0.11059,0.1743,0.30616,0.15915,0.21119,0.20941
0.30711,0.11065,0.17431,0.30616,0.15915,0.21124,0.20942
0.30722,0.11065,0.17431,0.30617,0.15916,0.21124,0.20944
0.30733,0.11066,0.17431,0.30617,0.15919,0.21127,0.20944
0.30744,0.11066,0.17433,0.30618,0.1592,0.21128,0.20945
0.30756,0.11069,0.17433,0.30619,0.15921,0.2113,0.20947
0.30767,0.1107,0.17434,0.30619,0.15924,0.21136,0.20948
0.30778,0.11072,0.17434,0.30619,0.15924,0.21139,0.20949
0.30789,0.11072,0.17435,0.3062,0.15924,0.2114,0.2095
0.308,0.11072,0.17435,0.3062,0.15925,0.2115,0.2095
0.30811,0.11073,0.17435,0.3062,0.15927,0.21153,0.20952
0.30822,0.11073,0.17436,0.30623,0.15928,0.21157,0.20952
0.30833,0.11074,0.17436,0.30623,0.15929,0.21163,0.20952
0.30844,0.11077,0.17439,0.30624,0.15929,0.21164,0.20952
0.30856,0.11078,0.1744,0.30624,0.15935,0.21168,0.20953
0.30867,0.11078,0.1744,0.30624,0.15936,0.21168,0.20953
0.30878,0.11078,0.17441,0.30624,0.15937,0.21175,0.20953
0.30889,0.11078,0.17441,0.30624,0.15937,0.21178,0.20953
0.309,0.11081,0.17442,0.30624,0.15937,0.21182,0.20953
0.30911,0.11082,0.17442,0.30625,0.15938,0.21185,0.20954
0.30922,0.11083,0.17443,0.30626,0.15938,0.21187,0.20954
0.30933,0.11083,0.17443,0.30626,0.15939,0.21191,0.20955
0.30944,0.11089,0.17443,0.30626,0.15942,0.21194,0.20955
0.30956,0.1109,0.17444,0.30627,0.15943,0.21197,0.20957
0.30967,0.1109,0.17445,0.30627,0.15944,0.212,0.20957
0.30978,0.11091,0.17448,0.30628,0.15944,0.21204,0.20963
0.30989,0.11091,0.17449,0.30628,0.15946,0.21205,0.20964
0.31,0.11092,0.17449,0.30629,0.15946,0.21208,0.20965
0.31011,0.11092,0.17452,0.3063,0.15946,0.2121,0.20966
0.31022,0.11095,0.17452,0.3063,0.15949,0.21217,0.20967
0.31033,0.11096,0.17453,0.30631,0.15951,0.21217,0.2097
0.31044,0.11097,0.17454,0.30631,0.15952,0.21219,0.2097
0.31056,0.11102,0.17454,0.30634,0.15952,0.21222,0.20971
0.31067,0.11103,0.17457,0.30635,0.15953,0.21222,0.20973
0.31078,0.11106,0.17457,0.30635,0.15953,0.21223,0.20974
0.31089,0.11107,0.17457,0.30635,0.15955,0.21223,0.20976
0.311,0.11107,0.17458,0.30635,0.15958,0.21225,0.20978
0.31111,0.11108,0.17458,0.30636,0.15959,0.21228,0.20981
0.31122,0.11108,0.17459,0.30639,0.15959,0.21232,0.20983
0.31133,0.11113,0.17459,0.30639,0.1596,0.21236,0.20984
0.31144,0.11113,0.1746,0.30639,0.1596,0.21238,0.20985
0.31156,0.11113,0.17461,0.30641,0.15964,0.21259,0.20985
0.31167,0.11114,0.17462,0.30641,0.15965,0.2126,0.20985
0.31178,0.11114,0.17462,0.30642,0.15967,0.21266,0.20985
0.31189,0.11115,0.17463,0.30642,0.15968,0.21267,0.20986
0.312,0.11116,0.17464,0.30643,0.1597,0.21271,0.20989
0.31211,0.11117,0.17465,0.30643,0.15971,0.21271,0.20989
0.31222,0.11118,0.17466,0.30643,0.15972,0.21272,0.20991
0.31233,0.11118,0.17466,0.30644,0.15973,0.21274,0.20991
0.31244,0.11123,0.17466,0.30644,0.15976,0.21282,0.20995
0.31256,0.11125,0.17467,0.30645,0.15977,0.21291,0.20996
0.31267,0.11127,0.17467,0.30645,0.15979,0.21291,0.20996
0.31278,0.11127,0.17467,0.30645,0.15979,0.21294,0.20996
0.31289,0.11128,0.17467,0.30645,0.1598,0.21294,0.20997
0.313,0.11128,0.17468,0.30645,0.1598,0.21297,0.20997
0.31311,0.11128,0.1747,0.30648,0.15981,0.213,0.20998
0.31322,0.11131,0.17471,0.30649,0.15983,0.21305,0.20998
0.31333,0.11132,0.17472,0.30649,0.15984,0.21308,0.20999
0.31344,0.11132,0.17472,0.3065,0.15984,0.21321,0.21001
0.31356,0.11132,0.17473,0.3065,0.15985,0.21323,0.21001
0.31367,0.11133,0.17473,0.30653,0.15989,0.21331,0.21001
0.31378,0.11133,0.17473,0.30653,0.15989,0.21332,0.21002
0.31389,0.11136,0.17474,0.30653,0.15992,0.21333,0.21005
0.314,0.11136,0.17474,0.30654,0.15995,0.21338,0.21008
0.31411,0.11137,0.17476,0.30654,0.15996,0.21354,0.21009
0.31422,0.11137,0.17478,0.30654,0.15998,0.21355,0.21009
0.31433,0.1114,0.1748,0.30655,0.16001,0.21357,0.21012
0.31444,0.11141,0.17481,0.30655,0.16002,0.21368,0.21012
0.31456,0.11144,0.17481,0.30656,0.16003,0.21387,0.21013
0.31467,0.11145,0.17482,0.30657,0.16005,0.2139,0.21015
0.31478,0.11147,0.17483,0.30657,0.16006,0.21398,0.21016
0.31489,0.11148,0.17483,0.30657,0.16008,0.21398,0.21016
0.315,0.11152,0.17484,0.30658,0.1601,0.21398,0.21018
0.31511,0.11153,0.17485,0.30658,0.16012,0.21399,0.21019
0.31522,0.11154,0.17485,0.30659,0.16014,0.21404,0.2102
0.31533,0.11155,0.17486,0.3066,0.16015,0.21408,0.21021
0.31544,0.11157,0.17487,0.3066,0.16016,0.21409,0.21021
0.31556,0.11158,0.17487,0.3066,0.16017,0.21416,0.21021
0.31567,0.11158,0.17488,0.30661,0.16017,0.21419,0.21022
0.31578,0.1116,0.17488,0.30661,0.16019,0.21419,0.21026
0.31589,0.1116,0.17491,0.30662,0.16019,0.21419,0.21026
0.316,0.11165,0.17491,0.30662,0.1602,0.2142,0.21026
0.31611,0.11166,0.17492,0.30663,0.16021,0.21422,0.21027
0.31622,0.11167,0.17495,0.30664,0.16021,0.21425,0.21029
0.31633,0.11171,0.17495,0.30664,0.16022,0.21433,0.21031
0.31644,0.11172,0.17501,0.30664,0.16023,0.21439,0.21032
0.31656,0.11173,0.17501,0.30665,0.16026,0.21443,0.21032
0.31667,0.11174,0.17501,0.30665,0.16026,0.21443,0.21034
0.31678,0.11175,0.17502,0.30666,0.16028,0.21449,0.21035
0.31689,0.11177,0.17502,0.30666,0.16032,0.21451,0.21035
0.317,0.1118,0.17502,0.30667,0.16034,0.21451,0.21036
0.31711,0.1118,0.17503,0.30667,0.16041,0.21451,0.21036
0.31722,0.11182,0.17503,0.30668,0.16042,0.21452,0.21036
0.31733,0.11182,0.17504,0.30669,0.16043,0.21457,0.21037
0.31744,0.11185,0.17504,0.3067,0.16044,0.21458,0.21038
0.31756,0.11185,0.17507,0.30671,0.16044,0.21459,0.21038
0.31767,0.11186,0.17508,0.30672,0.16045,0.21461,0.21039
0.31778,0.11187,0.1751,0.30672,0.16048,0.21463,0.2104
0.31789,0.11191,0.17511,0.30674,0.16048,0.21468,0.21041
0.318,0.11192,0.17512,0.30674,0.16049,0.21469,0.21042
0.31811,0.11192,0.17512,0.30674,0.1605,0.21472,0.21042
0.31822,0.11194,0.17512,0.30674,0.16051,0.21477,0.21044
0.31833,0.11194,0.17512,0.30675,0.16052,0.21482,0.21044
0.31844,0.11195,0.17513,0.30676,0.16054,0.21483,0.21044
0.31856,0.11198,0.17514,0.30678,0.16054,0.21484,0.21047
0.31867,0.11199,0.17515,0.30679,0.16055,0.21484,0.21047
0.31878,0.112,0.17515,0.30679,0.16056,0.21485,0.21048
0.31889,0.11201,0.17516,0.30679,0.16057,0.21488,0.21049
0.319,0.11202,0.17516,0.3068,0.16062,0.21494,0.2105
0.31911,0.11206,0.17517,0.30681,0.16064,0.21494,0.2105
0.31922,0.11208,0.17519,0.30681,0.16064,0.21504,0.21051
0.31933,0.11209,0.17519,0.30682,0.16066,0.2151,0.21052
0.31944,0.1121,0.1752,0.30682,0.16067,0.21512,0.21054
0.31956,0.11211,0.1752,0.30683,0.16067,0.21513,0.21055
0.31967,0.11213,0.17522,0.30684,0.16067,0.21514,0.21056
0.31978,0.11217,0.17522,0.30685,0.16068,0.2152,0.21056
0.31989,0.11217,0.17523,0.30685,0.16068,0.21522,0.21056
0.32,0.11217,0.17524,0.30685,0.16069,0.21531,0.21056
0.32011,0.11217,0.17525,0.30685,0.16069,0.21534,0.21057
0.32022,0.11219,0.17525,0.30685,0.16069,0.21537,0.21058
0.32033,0.1122,0.17527,0.30686,0.1607,0.21538,0.2106
0.32044,0.1122,0.17528,0.30686,0.1607,0.21541,0.21062
0.32056,0.11223,0.17528,0.30687,0.16071,0.21562,0.21065
0.32067,0.11225,0.1753,0.30687,0.16071,0.21564,0.21066
0.32078,0.11226,0.17537,0.30688,0.16075,0.21565,0.21066
0.32089,0.11227,0.17538,0.30688,0.16078,0.21573,0.21071
0.321,0.11228,0.17538,0.30689,0.16078,0.21581,0.21071
0.32111,0.11231,0.17538,0.30689,0.16079,0.21582,0.21073
0.32122,0.11234,0.17539,0.30689,0.16082,0.21583,0.21073
0.32133,0.11236,0.1754,0.30689,0.16082,0.21594,0.21075
0.32144,0.11239,0.17541,0.3069,0.16086,0.21594,0.21075
0.32156,0.11242,0.17542,0.30692,0.16086,0.21595,0.21076
0.32167,0.11244,0.17542,0.30693,0.16089,0.216,0.21078
0.32178,0.11245,0.17543,0.30693,0.1609,0.21601,0.2108
0.32189,0.11247,0.17543,0.30694,0.1609,0.21604,0.2108
0.322,0.11252,0.17545,0.30695,0.16091,0.21609,0.21082
0.32211,0.11253,0.17547,0.30695,0.16092,0.2161,0.21083
0.32222,0.11258,0.17548,0.30696,0.16092,0.21617,0.21083
0.32233,0.11258,0.17548,0.30696,0.16093,0.21618,0.21084
0.32244,0.1126,0.17548,0.30697,0.16094,0.21625,0.21084
0.32256,0.11263,0.17548,0.30698,0.16095,0.21625,0.21085
0.32267,0.11264,0.17549,0.30698,0.16095,0.21628,0.21087
0.32278,0.11265,0.17551,0.30698,0.16095,0.21631,0.21088
0.32289,0.11265,0.17551,0.30699,0.16097,0.21632,0.21091
0.323,0.11269,0.17551,0.30699,0.16097,0.21637,0.21093
0.32311,0.11272,0.17552,0.307,0.16097,0.21641,0.21093
0.32322,0.11274,0.17552,0.30701,0.16099,0.21643,0.21093
0.32333,0.11276,0.17554,0.30704,0.16101,0.21645,0.21095
0.32344,0.11277,0.17555,0.30705,0.16102,0.21647,0.21095
0.32356,0.11277,0.17556,0.30705,0.16107,0.21654,0.21095
0.32367,0.11277,0.17557,0.30705,0.16107,0.21657,0.21095
0.32378,0.11279,0.17558,0.30706,0.16108,0.21663,0.21097
0.32389,0.11286,0.17558,0.30706,0.16109,0.21664,0.21099
0.324,0.11292,0.17559,0.30706,0.16111,0.21664,0.21101
0.32411,0.11292,0.17559,0.30707,0.16112,0.21664,0.21107
0.32422,0.11294,0.17561,0.30709,0.16113,0.21671,0.21107
0.32433,0.11295,0.17561,0.3071,0.16113,0.21671,0.21108
0.32444,0.11295,0.17561,0.30712,0.16114,0.21672,0.21109
0.32456,0.11297,0.17561,0.30712,0.16115,0.21684,0.21109
0.32467,0.11297,0.17565,0.30712,0.16116,0.21684,0.21109
0.32478,0.11297,0.17565,0.30714,0.16118,0.21687,0.2111
0.32489,0.11298,0.17565,0.30714,0.16119,0.21688,0.2111
0.325,0.113,0.17566,0.30715,0.16123,0.2169,0.2111
0.32511,0.113,0.17566,0.30716,0.16124,0.21695,0.21111
0.32522,0.113,0.17567,0.30717,0.16125,0.21695,0.21112
0.32533,0.11303,0.17567,0.30717,0.16125,0.21699,0.21112
0.32544,0.11303,0.17568,0.30718,0.16126,0.21703,0.21114
0.32556,0.11306,0.17568,0.30719,0.16127,0.21706,0.21114
0.32567,0.11309,0.17568,0.30721,0.16133,0.21709,0.21114
0.32578,0.11312,0.17568,0.30722,0.16135,0.21709,0.21115
0.32589,0.11312,0.1757,0.30722,0.16136,0.21711,0.21116
0.326,0.11314,0.1757,0.30722,0.16136,0.21712,0.21117
0.32611,0.11314,0.1757,0.30723,0.16136,0.21727,0.21118
0.32622,0.11314,0.17572,0.30724,0.16138,0.21731,0.21119
0.32633,0.11314,0.17573,0.30725,0.16139,0.21733,0.2112
0.32644,0.11315,0.17573,0.30725,0.16141,0.21736,0.21122
0.32656,0.11315,0.17574,0.30726,0.16142,0.21737,0.21123
0.32667,0.11319,0.17574,0.30726,0.16143,0.21741,0.21123
0.32678,0.11321,0.17577,0.30728,0.16143,0.21744,0.21123
0.32689,0.11321,0.17577,0.30728,0.16145,0.21748,0.21125
0.327,0.11325,0.17578,0.30729,0.16146,0.2176,0.21125
0.32711,0.11325,0.17579,0.3073,0.16146,0.21764,0.21126
0.32722,0.11325,0.1758,0.3073,0.16149,0.21772,0.21126
0.32733,0.11327,0.17581,0.3073,0.16149,0.21773,0.21127
0.32744,0.11328,0.17584,0.3073,0.1615,0.21774,0.21128
0.32756,0.11328,0.17584,0.30731,0.16151,0.21774,0.21128
0.32767,0.11333,0.17585,0.30733,0.16152,0.21776,0.21131
0.32778,0.11334,0.17585,0.30734,0.16153,0.21778,0.21131
0.32789,0.11335,0.17586,0.30734,0.16154,0.21781,0.21131
0.328,0.11336,0.17586,0.30737,0.16157,0.21786,0.21133
0.32811,0.11339,0.17586,0.30737,0.16157,0.21786,0.21133
0.32822,0.11339,0.17586,0.30738,0.16158,0.21787,0.21134
0.32833,0.11341,0.17587,0.30738,0.16161,0.21803,0.21134
0.32844,0.11344,0.17591,0.30738,0.16163,0.21803,0.21136
0.32856,0.11346,0.17591,0.30738,0.16167,0.21806,0.21138
0.32867,0.11346,0.17591,0.30738,0.1617,0.21811,0.2114
0.32878,0.11346,0.17592,0.3074,0.16171,0.21813,0.21142
0.32889,0.11347,0.17594,0.3074,0.16174,0.21819,0.21143
0.329,0.11349,0.17595,0.3074,0.16174,0.21824,0.21143
0.32911,0.11349,0.17595,0.30741,0.16176,0.2183,0.21144
0.32922,0.1135,0.17595,0.30741,0.16176,0.21833,0.21145
0.32933,0.11351,0.17595,0.30743,0.16179,0.21833,0.21145
0.32944,0.11351,0.17596,0.30744,0.1618,0.21844,0.21146
0.32956,0.11351,0.17596,0.30745,0.16181,0.21844,0.21147
0.32967,0.11356,0.17597,0.30745,0.16181,0.21845,0.21147
0.32978,0.11357,0.17598,0.30745,0.16187,0.21845,0.21147
0.32989,0.11358,0.17598,0.30745,0.16187,0.21848,0.21148
0.33,0.11359,0.176,0.30745,0.16187,0.21852,0.21149
0.33011,0.1136,0.176,0.30746,0.16188,0.21858,0.2115
0.33022,0.11366,0.17602,0.30747,0.16189,0.21882,0.21151
0.33033,0.11374,0.17604,0.30748,0.16189,0.21882,0.21152
0.33044,0.11378,0.17605,0.30748,0.16189,0.21882,0.21152
0.33056,0.11382,0.17605,0.30748,0.16189,0.21888,0.21152
0.33067,0.11383,0.17606,0.30749,0.16191,0.21901,0.21154
0.33078,0.11384,0.17608,0.30749,0.16194,0.21901,0.21156
0.33089,0.11386,0.17608,0.3075,0.16195,0.21903,0.21156
0.331,0.11387,0.17608,0.30752,0.16195,0.21918,0.21157
0.33111,0.11388,0.17609,0.30754,0.16195,0.21922,0.21159
0.33122,0.11389,0.17609,0.30754,0.16196,0.21933,0.21159
0.33133,0.11389,0.17609,0.30754,0.16197,0.21934,0.21159
0.33144,0.1139,0.17609,0.30755,0.16197,0.21936,0.21162
0.33156,0.11391,0.17609,0.30755,0.16198,0.21938,0.21165
0.33167,0.11392,0.17611,0.30756,0.162,0.2194,0.21165
0.33178,0.11394,0.17611,0.30756,0.162,0.2194,0.21166
0.33189,0.11394,0.17611,0.30757,0.16201,0.21948,0.21167
0.332,0.11396,0.17612,0.30758,0.16201,0.2195,0.21167
0.33211,0.11396,0.17613,0.3076,0.16201,0.2195,0.21167
0.33222,0.11396,0.17613,0.3076,0.16206,0.21951,0.21168
0.33233,0.11397,0.17615,0.30761,0.16208,0.21954,0.21169
0.33244,0.11407,0.17615,0.30761,0.16209,0.21955,0.2117
0.33256,0.11409,0.17616,0.30762,0.16209,0.21956,0.21171
0.33267,0.11409,0.17616,0.30763,0.1621,0.21958,0.21171
0.33278,0.11411,0.17616,0.30765,0.1621,0.21962,0.21171
0.33289,0.11411,0.1762,0.30765,0.16214,0.21965,0.21172
0.333,0.11414,0.1762,0.30765,0.16214,0.21967,0.21172
0.33311,0.11415,0.17621,0.30766,0.16215,0.2197,0.21173
0.33322,0.11415,0.17621,0.30766,0.16215,0.21974,0.21174
0.33333,0.11416,0.17621,0.30767,0.16217,0.21987,0.21177
0.33344,0.11418,0.17622,0.30768,0.16218,0.21989,0.2118
0.33356,0.11419,0.17624,0.30769,0.16221,0.2199,0.21181
0.33367,0.1142,0.17625,0.30769,0.16222,0.21992,0.21181
0.33378,0.11421,0.17625,0.3077,0.16223,0.21993,0.21184
0.33389,0.11421,0.17625,0.3077,0.16224,0.21995,0.21186
0.334,0.11423,0.17627,0.3077,0.16224,0.21996,0.21186
0.33411,0.11423,0.17628,0.3077,0.16224,0.21997,0.21187
0.33422,0.11428,0.17629,0.30771,0.16231,0.22004,0.21187
0.33433,0.1143,0.1763,0.30772,0.16232,0.22021,0.21189
0.33444,0.1143,0.1763,0.30772,0.16232,0.22028,0.2119
0.33456,0.11431,0.1763,0.30774,0.16233,0.22037,0.21191
0.33467,0.11431,0.17631,0.30774,0.16236,0.22045,0.21191
0.33478,0.11431,0.17631,0.30774,0.16239,0.22048,0.21191
0.33489,0.11434,0.17632,0.30775,0.1624,0.22049,0.21193
0.335,0.11436,0.17632,0.30776,0.16241,0.22076,0.21196
0.33511,0.11437,0.17633,0.30777,0.16242,0.22086,0.21196
0.33522,0.11439,0.17634,0.30777,0.16244,0.22088,0.21197
0.33533,0.11441,0.17634,0.30779,0.16247,0.22088,0.21198
0.33544,0.11442,0.17634,0.30779,0.16248,0.22089,0.21199
0.33556,0.11442,0.17635,0.30779,0.16248,0.2209,0.21199
0.33567,0.11443,0.17638,0.3078,0.16255,0.22091,0.21201
0.33578,0.11444,0.17639,0.3078,0.16256,0.22093,0.21201
0.33589,0.11447,0.17639,0.30781,0.16256,0.22098,0.21202
0.336,0.11449,0.17639,0.30782,0.16257,0.22102,0.21203
0.33611,0.11449,0.1764,0.30783,0.16257,0.22104,0.21203
0.33622,0.1145,0.1764,0.30783,0.16258,0.22106,0.21203
0.33633,0.11453,0.1764,0.30783,0.16261,0.22107,0.21203
0.33644,0.11454,0.17641,0.30785,0.16261,0.2212,0.21204
0.33656,0.11456,0.17641,0.30785,0.16262,0.22123,0.21204
0.33667,0.11459,0.17642,0.30786,0.16263,0.22127,0.21205
0.33678,0.11459,0.17643,0.30786,0.16263,0.22129,0.21207
0.33689,0.11461,0.17643,0.30786,0.16263,0.22131,0.2121
0.337,0.11464,0.17643,0.30786,0.16264,0.22135,0.21212
0.33711,0.11464,0.17644,0.30787,0.16264,0.22137,0.21212
0.33722,0.11472,0.17644,0.30788,0.16269,0.22139,0.21212
0.33733,0.11473,0.17644,0.30789,0.1627,0.22144,0.21214
0.33744,0.11474,0.17645,0.30789,0.1627,0.22153,0.21214
0.33756,0.11477,0.17645,0.3079,0.16272,0.22156,0.21214
0.33767,0.11481,0.17647,0.3079,0.16272,0.22158,0.21215
0.33778,0.11485,0.17647,0.30791,0.16273,0.22162,0.21215
0.33789,0.11485,0.17647,0.30791,0.16274,0.22167,0.21215
0.338,0.11486,0.17649,0.30792,0.16277,0.22177,0.21216
0.33811,0.11487,0.17649,0.30792,0.16277,0.22185,0.21217
0.33822,0.11488,0.17649,0.30792,0.16279,0.22185,0.21217
0.33833,0.11492,0.1765,0.30793,0.16281,0.22186,0.21219
0.33844,0.11493,0.1765,0.30794,0.16282,0.22186,0.21221
0.33856,0.11496,0.17651,0.30794,0.16282,0.22189,0.21221
0.33867,0.11498,0.17651,0.30794,0.16283,0.22191,0.21222
0.33878,0.11499,0.17652,0.30795,0.16283,0.22197,0.21222
0.33889,0.11499,0.17652,0.30795,0.16284,0.22202,0.21223
0.339,0.11501,0.17653,0.30795,0.16285,0.22203,0.21223
0.33911,0.11501,0.17653,0.30796,0.16287,0.22207,0.21223
0.33922,0.11501,0.17654,0.30797,0.16292,0.22207,0.21224
0.33933,0.11503,0.17654,0.30797,0.16293,0.22211,0.21225
0.33944,0.11505,0.17654,0.30797,0.16293,0.22213,0.2123
0.33956,0.1151,0.17654,0.30799,0.16298,0.22236,0.2123
0.33967,0.1151,0.17654,0.30799,0.16298,0.22242,0.21232
0.33978,0.11511,0.17654,0.308,0.16299,0.22243,0.21232
0.33989,0.11512,0.17655,0.308,0.16299,0.22243,0.21232
0.34,0.11512,0.17656,0.30801,0.16299,0.22251,0.21234
0.34011,0.11512,0.17656,0.30801,0.163,0.22253,0.21238
0.34022,0.11513,0.17656,0.30802,0.163,0.22255,0.21239
0.34033,0.11518,0.17657,0.30802,0.163,0.22263,0.2124
0.34044,0.1152,0.17657,0.30804,0.16302,0.22264,0.21242
0.34056,0.11521,0.17657,0.30804,0.16302,0.22264,0.21242
0.34067,0.11522,0.17658,0.30804,0.16303,0.22267,0.21246
0.34078,0.11523,0.17659,0.30806,0.16305,0.22271,0.21246
0.34089,0.11525,0.17659,0.30806,0.16305,0.22273,0.21246
0.341,0.11525,0.17659,0.30807,0.16305,0.22275,0.21247
0.34111,0.11526,0.1766,0.30807,0.16306,0.22278,0.21248
0.34122,0.11526,0.17661,0.30808,0.16308,0.22278,0.21248
0.34133,0.11527,0.17661,0.30808,0.1631,0.2228,0.21249
0.34144,0.11529,0.17661,0.3081,0.16312,0.22286,0.2125
0.34156,0.1153,0.17661,0.30812,0.16313,0.22286,0.2125
0.34167,0.11532,0.17663,0.30812,0.16313,0.22288,0.21251
0.34178,0.11537,0.17663,0.30813,0.16313,0.22291,0.21252
0.34189,0.11538,0.17663,0.30814,0.16314,0.22293,0.21253
0.342,0.11539,0.17664,0.30814,0.16316,0.22295,0.21253
0.34211,0.1154,0.17665,0.30814,0.16316,0.22303,0.21254
0.34222,0.11541,0.17666,0.30815,0.16317,0.22308,0.21255
0.34233,0.11541,0.17666,0.30815,0.16317,0.22311,0.21255
0.34244,0.11542,0.17666,0.30815,0.16319,0.22313,0.21258
0.34256,0.11543,0.17668,0.30815,0.16319,0.22314,0.21259
0.34267,0.11543,0.17669,0.30816,0.16326,0.2232,0.21261
0.34278,0.11543,0.17669,0.30816,0.16328,0.22323,0.21265
0.34289,0.11547,0.17669,0.30817,0.1633,0.22339,0.21265
0.343,0.11547,0.1767,0.30817,0.16331,0.22339,0.21266
0.34311,0.11548,0.1767,0.30818,0.16332,0.22347,0.21267
0.34322,0.11556,0.1767,0.30818,0.16332,0.2235,0.21267
0.34333,0.11557,0.17671,0.30819,0.16333,0.22352,0.21267
0.34344,0.1156,0.17671,0.30819,0.16334,0.22361,0.21268
0.34356,0.11561,0.17672,0.3082,0.16339,0.22363,0.21271
0.34367,0.11562,0.17674,0.30821,0.1634,0.22364,0.21271
0.34378,0.11563,0.17674,0.30821,0.16341,0.22368,0.21272
0.34389,0.11564,0.17674,0.30822,0.16345,0.22375,0.21272
0.344,0.11564,0.17677,0.30822,0.16345,0.22385,0.21276
0.34411,0.11566,0.17678,0.30823,0.16346,0.22388,0.21277
0.34422,0.11568,0.17678,0.30826,0.16348,0.22391,0.21278
0.34433,0.11569,0.17679,0.30827,0.16349,0.22402,0.21279
0.34444,0.11571,0.1768,0.30827,0.16353,0.22403,0.21279
0.34456,0.11571,0.1768,0.30827,0.16355,0.22407,0.2128
0.34467,0.11572,0.17681,0.30827,0.16358,0.2241,0.2128
0.34478,0.11577,0.17682,0.30829,0.16358,0.22419,0.2128
0.34489,0.11577,0.17683,0.30829,0.16359,0.22421,0.21281
0.345,0.11579,0.17683,0.30831,0.1636,0.22427,0.21284
0.34511,0.11579,0.17685,0.30832,0.16361,0.22428,0.21285
0.34522,0.11582,0.17685,0.30832,0.16366,0.22429,0.21285
0.34533,0.11583,0.17687,0.30833,0.16366,0.22434,0.21286
0.34544,0.11584,0.17689,0.30833,0.1637,0.22437,0.21286
0.34556,0.11584,0.1769,0.30833,0.1637,0.22438,0.21288
0.34567,0.11585,0.1769,0.30834,0.16371,0.22439,0.2129
0.34578,0.11586,0.17691,0.30834,0.16372,0.22442,0.2129
0.34589,0.11591,0.17691,0.30835,0.16372,0.22448,0.21291
0.346,0.11592,0.17692,0.30835,0.16372,0.22452,0.21292
0.34611,0.11593,0.17693,0.30836,0.16373,0.22452,0.21293
0.34622,0.11594,0.17693,0.30836,0.16375,0.22453,0.21294
0.34633,0.11596,0.17693,0.30837,0.16375,0.22463,0.21295
0.34644,0.11598,0.17694,0.30839,0.16378,0.22464,0.21295
0.34656,0.11599,0.17694,0.30839,0.16379,0.22472,0.21297
0.34667,0.11599,0.17694,0.3084,0.16379,0.22478,0.21297
0.34678,0.116,0.17695,0.3084,0.1638,0.22488,0.21299
0.34689,0.11602,0.17695,0.3084,0.16381,0.2249,0.21301
0.347,0.11603,0.17696,0.30841,0.16382,0.22493,0.21303
0.34711,0.11606,0.17696,0.30842,0.16383,0.225,0.21305
0.34722,0.11607,0.17696,0.30842,0.16385,0.225,0.21306
0.34733,0.11608,0.17697,0.30842,0.16385,0.22507,0.21307
0.34744,0.11611,0.17698,0.30843,0.16386,0.22507,0.21307
0.34756,0.11611,0.17698,0.30844,0.16386,0.22512,0.21308
0.34767,0.11612,0.17698,0.30845,0.1639,0.22523,0.21309
0.34778,0.11613,0.17699,0.30845,0.1639,0.22524,0.21311
0.34789,0.11615,0.17699,0.30846,0.1639,0.22533,0.21312
0.348,0.11615,0.177,0.30846,0.16392,0.22536,0.21314
0.34811,0.11619,0.177,0.30848,0.16393,0.22538,0.21314
0.34822,0.1162,0.177,0.30848,0.16394,0.22539,0.21315
0.34833,0.1162,0.17702,0.30848,0.16394,0.22546,0.21315
0.34844,0.11621,0.17703,0.30849,0.16395,0.22546,0.21315
0.34856,0.11624,0.17703,0.30849,0.16397,0.22552,0.21316
0.34867,0.11625,0.17703,0.30849,0.16401,0.22553,0.21317
0.34878,0.11626,0.17704,0.3085,0.16402,0.22553,0.21318
0.34889,0.11626,0.17705,0.30851,0.16404,0.22562,0.21318
0.349,0.11628,0.17705,0.30853,0.16404,0.22566,0.21319
0.34911,0.1163,0.17706,0.30853,0.16405,0.22568,0.2132
0.34922,0.11631,0.17707,0.30854,0.16407,0.22569,0.21322
0.34933,0.11633,0.17707,0.30854,0.16407,0.22571,0.21324
0.34944,0.11633,0.17708,0.30855,0.16409,0.22575,0.21324
0.34956,0.11636,0.17708,0.30855,0.16411,0.2258,0.21325
0.34967,0.11636,0.1771,0.30855,0.16412,0.22583,0.21326
0.34978,0.11637,0.1771,0.30856,0.16414,0.22589,0.21327
0.34989,0.1164,0.17711,0.30857,0.16418,0.22594,0.21327
0.35,0.11642,0.17711,0.30858,0.16419,0.22594,0.21327
0.35011,0.11643,0.17711,0.30859,0.1642,0.22596,0.2133
0.35022,0.11643,0.17712,0.3086,0.1642,0.226,0.2133
0.35033,0.11645,0.17712,0.3086,0.16422,0.22602,0.2133
0.35044,0.11646,0.17714,0.30861,0.16422,0.22606,0.2133
0.35056,0.11647,0.17715,0.30862,0.16423,0.22622,0.21331
0.35067,0.11653,0.17715,0.30864,0.16424,0.22633,0.21333
0.35078,0.11654,0.17716,0.30864,0.16425,0.22636,0.21334
0.35089,0.11654,0.17716,0.30865,0.16426,0.22637,0.21334
0.351,0.11659,0.17718,0.30865,0.16426,0.22639,0.21336
0.35111,0.11662,0.17719,0.30865,0.16428,0.22641,0.21337
0.35122,0.11664,0.17719,0.30866,0.16432,0.22645,0.21338
0.35133,0.11664,0.1772,0.30867,0.16435,0.22645,0.21338
0.35144,0.11668,0.1772,0.30867,0.16438,0.22648,0.21338
0.35156,0.11668,0.1772,0.30868,0.16441,0.22664,0.21339
0.35167,0.11672,0.1772,0.30868,0.16442,0.22667,0.21339
0.35178,0.11674,0.17721,0.3087,0.16444,0.22681,0.2134
0.35189,0.11674,0.17721,0.3087,0.16445,0.22682,0.21343
0.352,0.11677,0.17724,0.30871,0.16446,0.22684,0.21343
0.35211,0.11677,0.17725,0.30871,0.16446,0.22684,0.21343
0.35222,0.11682,0.17727,0.30872,0.16448,0.22689,0.21343
0.35233,0.11684,0.17727,0.30872,0.16448,0.22693,0.21346
0.35244,0.11685,0.17729,0.30873,0.16449,0.22695,0.21348
0.35256,0.11686,0.17731,0.30874,0.16449,0.22695,0.21348
0.35267,0.11688,0.17731,0.30874,0.16449,0.22695,0.21351
0.35278,0.11689,0.17732,0.30874,0.1645,0.22704,0.21352
0.35289,0.11692,0.17733,0.30874,0.16451,0.22706,0.21352
0.353,0.11693,0.17735,0.30876,0.16451,0.22715,0.21353
0.35311,0.11694,0.17735,0.30877,0.16455,0.2272,0.21354
0.35322,0.11695,0.17735,0.30877,0.16456,0.22725,0.21354
0.35333,0.11695,0.17735,0.30877,0.16456,0.22729,0.21363
0.35344,0.11696,0.17735,0.30878,0.16459,0.22744,0.21364
0.35356,0.11697,0.17735,0.30878,0.16461,0.22745,0.21365
0.35367,0.11697,0.17738,0.30878,0.16462,0.22748,0.21366
0.35378,0.11698,0.17738,0.30878,0.16464,0.22755,0.21366
0.35389,0.11699,0.17739,0.3088,0.16465,0.22758,0.21366
0.354,0.117,0.17739,0.3088,0.16468,0.22768,0.21368
0.35411,0.117,0.17741,0.3088,0.16469,0.22771,0.21369
0.35422,0.11701,0.17741,0.30881,0.16471,0.2278,0.2137
0.35433,0.11701,0.17742,0.30881,0.16471,0.22789,0.2137
0.35444,0.11703,0.17742,0.30882,0.16471,0.22794,0.21372
0.35456,0.11704,0.17743,0.30882,0.16474,0.22794,0.21372
0.35467,0.11705,0.17744,0.30883,0.16475,0.22795,0.21372
0.35478,0.11705,0.17744,0.30884,0.16475,0.22797,0.21372
0.35489,0.11706,0.17745,0.30884,0.16478,0.22802,0.21373
0.355,0.11708,0.17746,0.30884,0.1648,0.22817,0.21373
0.35511,0.11709,0.17747,0.30886,0.1648,0.22819,0.21374
0.35522,0.11711,0.17747,0.30886,0.16484,0.22827,0.21375
0.35533,0.11712,0.17747,0.30888,0.16484,0.2283,0.21375
0.35544,0.11712,0.1775,0.30888,0.16484,0.22835,0.21375
0.35556,0.11712,0.17751,0.30888,0.16486,0.22837,0.21376
0.35567,0.11716,0.17751,0.30891,0.16488,0.22847,0.21377
0.35578,0.11716,0.17752,0.30891,0.16489,0.22853,0.21379
0.35589,0.11717,0.17752,0.30893,0.16489,0.22855,0.21379
0.356,0.11719,0.17752,0.30893,0.1649,0.22856,0.21381
0.35611,0.11719,0.17752,0.30894,0.16494,0.22856,0.21381
0.35622,0.11726,0.17753,0.30895,0.16494,0.22862,0.21382
0.35633,0.11727,0.17754,0.30896,0.16495,0.22864,0.21382
0.35644,0.1173,0.17754,0.30896,0.16496,0.22867,0.21382
0.35656,0.11731,0.17755,0.30897,0.16497,0.22876,0.21384
0.35667,0.11734,0.17756,0.30897,0.16498,0.22878,0.21385
0.35678,0.11735,0.17757,0.30898,0.16499,0.22882,0.21387
0.35689,0.11735,0.17757,0.30899,0.16505,0.22882,0.21388
0.357,0.11736,0.17757,0.30899,0.1651,0.22883,0.21389
0.35711,0.1174,0.17758,0.30899,0.16511,0.2289,0.2139
0.35722,0.11741,0.17758,0.309,0.16512,0.22891,0.2139
0.35733,0.1175,0.17758,0.309,0.16512,0.22893,0.21391
0.35744,0.11753,0.17761,0.30901,0.16513,0.22897,0.21392
0.35756,0.11753,0.17761,0.30901,0.16514,0.22905,0.21392
0.35767,0.11754,0.17761,0.30903,0.16517,0.22908,0.21395
0.35778,0.11756,0.17762,0.30904,0.16519,0.22912,0.21395
0.35789,0.11759,0.17763,0.30905,0.16519,0.22923,0.21398
0.358,0.1176,0.17764,0.30906,0.1652,0.22924,0.21399
0.35811,0.11762,0.17764,0.30906,0.1652,0.22932,0.21399
0.35822,0.11762,0.17764,0.30906,0.16522,0.22937,0.214
0.35833,0.11763,0.17764,0.30907,0.16525,0.22941,0.21401
0.35844,0.11766,0.17766,0.30907,0.16527,0.22942,0.21403
0.35856,0.11767,0.17767,0.30907,0.16534,0.22947,0.21404
0.35867,0.11768,0.17768,0.30907,0.16537,0.22949,0.21404
0.35878,0.11769,0.17768,0.30907,0.16539,0.22949,0.21404
0.35889,0.1177,0.1777,0.30908,0.16541,0.22957,0.21408
0.359,0.11773,0.1777,0.30909,0.16543,0.22964,0.21411
0.35911,0.11775,0.1777,0.3091,0.16545,0.22964,0.21411
0.35922,0.11779,0.1777,0.3091,0.16546,0.22968,0.21411
0.35933,0.11781,0.17771,0.30911,0.16548,0.22971,0.21413
0.35944,0.11784,0.17772,0.30912,0.1655,0.22973,0.21413
0.35956,0.11786,0.17772,0.30912,0.16553,0.22973,0.21413
0.35967,0.11787,0.17773,0.30912,0.16553,0.22974,0.21414
0.35978,0.11792,0.17774,0.30913,0.16555,0.22974,0.21415
0.35989,0.11793,0.17774,0.30913,0.16557,0.22981,0.21415
0.36,0.11799,0.17774,0.30914,0.16557,0.22983,0.21415
0.36011,0.11801,0.17775,0.30915,0.16558,0.22988,0.21417
0.36022,0.11803,0.17778,0.30915,0.16558,0.22992,0.21418
0.36033,0.11803,0.17779,0.30916,0.16562,0.22994,0.21419
0.36044,0.11805,0.1778,0.30916,0.16563,0.22997,0.21419
0.36056,0.11807,0.17781,0.30917,0.16564,0.22998,0.21419
0.36067,0.11808,0.17782,0.30917,0.16566,0.22999,0.21419
0.36078,0.1181,0.17783,0.30919,0.16571,0.22999,0.21421
0.36089,0.11811,0.17784,0.30919,0.16574,0.23003,0.21421
0.361,0.11814,0.17784,0.3092,0.16575,0.23011,0.21424
0.36111,0.11814,0.17785,0.3092,0.16579,0.23011,0.21424
0.36122,0.11815,0.17785,0.3092,0.16582,0.23013,0.21425
0.36133,0.11817,0.17785,0.3092,0.16583,0.23029,0.21425
0.36144,0.11819,0.17786,0.30921,0.16584,0.23032,0.21425
0.36156,0.11821,0.17786,0.30921,0.16585,0.23036,0.21427
0.36167,0.11821,0.17787,0.30922,0.16586,0.23039,0.21427
0.36178,0.11824,0.17788,0.30923,0.16587,0.23052,0.21427
0.36189,0.11825,0.17788,0.30923,0.16588,0.23054,0.21429
0.362,0.11826,0.17789,0.30924,0.16589,0.23054,0.21429
0.36211,0.11827,0.1779,0.30926,0.16595,0.23055,0.2143
0.36222,0.11827,0.17791,0.30928,0.16596,0.23055,0.2143
0.36233,0.11829,0.17791,0.30929,0.16596,0.23066,0.21432
0.36244,0.1183,0.17792,0.30929,0.16596,0.23072,0.21434
0.36256,0.11832,0.17792,0.3093,0.16597,0.23075,0.21434
0.36267,0.11832,0.17794,0.3093,0.16598,0.23076,0.21435
0.36278,0.11832,0.17794,0.3093,0.16598,0.23082,0.21436
0.36289,0.11832,0.17794,0.30931,0.16599,0.23086,0.21437
0.363,0.11835,0.17796,0.30931,0.16602,0.23087,0.21441
0.36311,0.11838,0.17798,0.30932,0.16605,0.2309,0.21442
0.36322,0.11838,0.178,0.30932,0.16606,0.23091,0.21442
0.36333,0.11839,0.178,0.30932,0.16608,0.23095,0.21443
0.36344,0.11843,0.178,0.30932,0.16609,0.23097,0.21444
0.36356,0.11844,0.17801,0.30933,0.1661,0.23098,0.21444
0.36367,0.11846,0.17802,0.30933,0.1661,0.231,0.21444
0.36378,0.11846,0.17804,0.30933,0.16612,0.23101,0.21445
0.36389,0.11847,0.17805,0.30934,0.16613,0.23101,0.21445
0.364,0.11849,0.17805,0.30934,0.16614,0.23102,0.21446
0.36411,0.11849,0.17807,0.30935,0.16614,0.23105,0.21447
0.36422,0.11852,0.17807,0.30935,0.16617,0.23116,0.2145
0.36433,0.11852,0.17808,0.30936,0.16621,0.23116,0.21452
0.36444,0.11854,0.17808,0.30937,0.16623,0.23117,0.21454
0.36456,0.11854,0.17809,0.30938,0.16625,0.23119,0.21456
0.36467,0.11855,0.17809,0.30939,0.16626,0.2312,0.21456
0.36478,0.11855,0.17809,0.30939,0.16626,0.23124,0.21456
0.36489,0.11855,0.17809,0.30939,0.16628,0.23132,0.2146
0.365,0.11856,0.1781,0.3094,0.16629,0.23135,0.2146
0.36511,0.11857,0.1781,0.30942,0.16629,0.23141,0.21461
0.36522,0.11859,0.1781,0.30942,0.16631,0.23154,0.21461
0.36533,0.11859,0.17811,0.30943,0.16631,0.23161,0.21461
0.36544,0.11859,0.17811,0.30943,0.16633,0.23168,0.21461
0.36556,0.1186,0.17812,0.30943,0.16635,0.23168,0.21461
0.36567,0.11864,0.17812,0.30943,0.16636,0.23176,0.21465
0.36578,0.11868,0.17812,0.30944,0.16636,0.23179,0.21467
0.36589,0.11869,0.17813,0.30945,0.16636,0.23185,0.21467
0.366,0.11869,0.17813,0.30946,0.16636,0.23186,0.21467
0.36611,0.1187,0.17813,0.30947,0.16639,0.23186,0.21468
0.36622,0.11871,0.17813,0.30947,0.16643,0.23188,0.21469
0.36633,0.11871,0.17814,0.30947,0.16643,0.23196,0.21469
0.36644,0.11872,0.17816,0.30947,0.16645,0.23196,0.2147
0.36656,0.11873,0.17817,0.30948,0.16648,0.23197,0.2147
0.36667,0.11875,0.17817,0.30949,0.16649,0.23198,0.21472
0.36678,0.11875,0.17818,0.3095,0.16649,0.23207,0.21473
0.36689,0.11875,0.17819,0.3095,0.16649,0.23214,0.21474
0.367,0.11876,0.17819,0.30951,0.16652,0.23215,0.21475
0.36711,0.11877,0.17819,0.30951,0.16652,0.23218,0.21476
0.36722,0.11879,0.1782,0.30952,0.16653,0.23218,0.21476
0.36733,0.11882,0.1782,0.30952,0.16655,0.23218,0.21476
0.36744,0.11883,0.1782,0.30953,0.16656,0.23223,0.21477
0.36756,0.11883,0.17821,0.30954,0.16658,0.23225,0.21477
0.36767,0.11884,0.17822,0.30954,0.1666,0.23232,0.21478
0.36778,0.11885,0.17823,0.30956,0.16661,0.2324,0.21478
0.36789,0.11886,0.17823,0.30957,0.16662,0.23248,0.21479
0.368,0.11888,0.17825,0.30958,0.16663,0.23253,0.2148
0.36811,0.11891,0.17825,0.30958,0.16663,0.23253,0.2148
0.36822,0.11892,0.17826,0.30958,0.16666,0.23256,0.21481
0.36833,0.11893,0.17828,0.30959,0.16666,0.23269,0.21481
0.36844,0.11895,0.17828,0.3096,0.16666,0.2327,0.21481
0.36856,0.11896,0.17829,0.3096,0.16669,0.23283,0.21482
0.36867,0.11905,0.17832,0.3096,0.1667,0.23285,0.21482
0.36878,0.11912,0.17832,0.30961,0.16671,0.23291,0.21483
0.36889,0.11915,0.17833,0.30961,0.16675,0.23292,0.21485
0.369,0.11916,0.17835,0.30962,0.16675,0.233,0.21485
0.36911,0.11917,0.17836,0.30963,0.16675,0.23301,0.21486
0.36922,0.11918,0.17837,0.30963,0.16676,0.23302,0.21486
0.36933,0.11918,0.17837,0.30965,0.16677,0.23303,0.21487
0.36944,0.11921,0.17838,0.30965,0.16679,0.23311,0.21488
0.36956,0.11921,0.17838,0.30966,0.16682,0.23311,0.21488
0.36967,0.11927,0.17839,0.30966,0.16683,0.23314,0.21489
0.36978,0.11927,0.17839,0.30966,0.16683,0.23321,0.21492
0.36989,0.1193,0.1784,0.30967,0.16685,0.23322,0.21492
0.37,0.11931,0.17841,0.30967,0.16685,0.23325,0.21492
0.37011,0.11931,0.17842,0.30968,0.16685,0.2333,0.21495
0.37022,0.11932,0.17844,0.30968,0.16685,0.23333,0.21498
0.37033,0.11937,0.17844,0.30969,0.16686,0.23336,0.21499
0.37044,0.11938,0.17845,0.30969,0.16687,0.23338,0.21501
0.37056,0.1194,0.17845,0.3097,0.1669,0.23345,0.21501
0.37067,0.11944,0.17845,0.30971,0.1669,0.23347,0.21502
0.37078,0.1195,0.17846,0.30971,0.1669,0.23349,0.21503
0.37089,0.1195,0.17847,0.30971,0.16692,0.23351,0.21503
0.371,0.11952,0.17848,0.30972,0.16693,0.23353,0.21504
0.37111,0.11953,0.17849,0.30972,0.16693,0.23357,0.21504
0.37122,0.11953,0.17849,0.30973,0.16697,0.2336,0.21505
0.37133,0.11953,0.1785,0.30973,0.16698,0.23364,0.21506
0.37144,0.11955,0.17851,0.30974,0.16698,0.23367,0.21506
0.37156,0.11958,0.17852,0.30974,0.16699,0.23368,0.21507
0.37167,0.11961,0.17852,0.30974,0.16701,0.23377,0.21508
0.37178,0.11964,0.17852,0.30975,0.16702,0.23378,0.21509
0.37189,0.11965,0.17853,0.30976,0.16703,0.23378,0.21511
0.372,0.11974,0.17854,0.30976,0.16705,0.23383,0.21511
0.37211,0.11975,0.17854,0.30976,0.16706,0.23391,0.21512
0.37222,0.11975,0.17856,0.30976,0.16706,0.23397,0.21512
0.37233,0.11976,0.17856,0.30977,0.16708,0.23398,0.21513
0.37244,0.11976,0.17858,0.30977,0.16709,0.234,0.21517
0.37256,0.11977,0.17859,0.30977,0.16709,0.234,0.21517
0.37267,0.11978,0.1786,0.30978,0.16709,0.234,0.21518
0.37278,0.11983,0.17861,0.30978,0.1671,0.23403,0.21518
0.37289,0.11986,0.17862,0.30978,0.16711,0.23407,0.21519
0.373,0.11987,0.17862,0.30979,0.16713,0.23409,0.21519
0.37311,0.11988,0.17863,0.3098,0.16713,0.23427,0.2152
0.37322,0.1199,0.17865,0.30981,0.16714,0.23428,0.2152
0.37333,0.11991,0.17865,0.30981,0.16715,0.2343,0.21521
0.37344,0.11993,0.17866,0.30982,0.16716,0.23446,0.21522
0.37356,0.11994,0.17867,0.30982,0.16717,0.2345,0.21522
0.37367,0.11999,0.17868,0.30983,0.1672,0.23454,0.21523
0.37378,0.12,0.17868,0.30983,0.1672,0.23455,0.21523
0.37389,0.12,0.17869,0.30984,0.16727,0.23462,0.21525
0.374,0.12003,0.1787,0.30984,0.16727,0.23468,0.21526
0.37411,0.12007,0.1787,0.30984,0.1673,0.23469,0.21526
0.37422,0.12007,0.1787,0.30985,0.16731,0.23469,0.21526
0.37433,0.12007,0.17871,0.30985,0.16731,0.23473,0.21528
0.37444,0.12007,0.17874,0.30985,0.16732,0.23477,0.21528
0.37456,0.12007,0.17875,0.30985,0.16734,0.23477,0.21529
0.37467,0.1201,0.17875,0.30986,0.16734,0.23482,0.21529
0.37478,0.12011,0.17875,0.30986,0.16735,0.23484,0.21529
0.37489,0.12011,0.17875,0.30986,0.16736,0.23486,0.21531
0.375,0.12012,0.17875,0.30987,0.16736,0.23488,0.21531
0.37511,0.12012,0.17876,0.30987,0.16736,0.23488,0.21532
0.37522,0.12012,0.17876,0.30988,0.16738,0.2349,0.21533
0.37533,0.12013,0.17876,0.30988,0.16738,0.23494,0.21533
0.37544,0.12014,0.17879,0.30989,0.16741,0.235,0.21533
0.37556,0.12017,0.17879,0.3099,0.16742,0.23507,0.21533
0.37567,0.12018,0.17879,0.30991,0.16743,0.23509,0.21534
0.37578,0.12019,0.17879,0.30991,0.16744,0.23514,0.21536
0.37589,0.12021,0.1788,0.30992,0.16745,0.23526,0.21537
0.376,0.12022,0.1788,0.30993,0.16746,0.23529,0.21538
0.37611,0.12023,0.1788,0.30993,0.16748,0.23529,0.21539
0.37622,0.12023,0.17882,0.30993,0.16749,0.23529,0.21542
0.37633,0.12027,0.17882,0.30993,0.16749,0.23531,0.21544
0.37644,0.12028,0.17883,0.30994,0.16749,0.23533,0.21546
0.37656,0.1203,0.17883,0.30994,0.1675,0.23534,0.21546
0.37667,0.12033,0.17884,0.30995,0.16752,0.23537,0.21547
0.37678,0.12036,0.17885,0.30996,0.16753,0.23539,0.21547
0.37689,0.12039,0.17885,0.30996,0.16755,0.23541,0.21548
0.377,0.1204,0.17886,0.30996,0.16757,0.23543,0.2155
0.37711,0.12041,0.17886,0.30998,0.16759,0.23545,0.21551
0.37722,0.12042,0.17886,0.30999,0.1676,0.23545,0.21552
0.37733,0.12042,0.17886,0.31,0.16762,0.23545,0.21553
0.37744,0.12043,0.17888,0.31,0.16763,0.23549,0.21553
0.37756,0.12043,0.1789,0.31,0.16766,0.23554,0.21553
0.37767,0.12043,0.17891,0.31001,0.1677,0.23556,0.21554
0.37778,0.12043,0.17892,0.31001,0.16771,0.23556,0.21555
0.37789,0.12044,0.17893,0.31001,0.16776,0.2356,0.21555
0.378,0.12048,0.17894,0.31001,0.16776,0.23563,0.21557
0.37811,0.12049,0.17895,0.31002,0.16776,0.23563,0.21558
0.37822,0.1205,0.17896,0.31002,0.16777,0.23565,0.21558
0.37833,0.12051,0.17896,0.31002,0.16777,0.2357,0.21559
0.37844,0.12054,0.17897,0.31003,0.16778,0.2357,0.2156
0.37856,0.12054,0.17897,0.31003,0.16779,0.23573,0.21561
0.37867,0.12055,0.17898,0.31003,0.1678,0.23574,0.21562
0.37878,0.12055,0.17899,0.31004,0.16782,0.23578,0.21563
0.37889,0.12056,0.17899,0.31005,0.16782,0.23578,0.21563
0.379,0.12058,0.179,0.31005,0.16784,0.2358,0.21564
0.37911,0.12058,0.179,0.31006,0.16785,0.2358,0.21567
0.37922,0.12059,0.17901,0.31007,0.16787,0.23582,0.21567
0.37933,0.12063,0.17901,0.31007,0.16787,0.23586,0.21567
0.37944,0.12067,0.17901,0.31008,0.16788,0.23588,0.21573
0.37956,0.12067,0.17902,0.31008,0.16794,0.23594,0.21574
0.37967,0.12069,0.17902,0.31009,0.16799,0.23607,0.21575
0.37978,0.1207,0.17903,0.31009,0.168,0.23613,0.21578
0.37989,0.1207,0.17903,0.3101,0.16801,0.23618,0.21579
0.38,0.12072,0.17904,0.31011,0.16801,0.23621,0.21579
0.38011,0.12072,0.17904,0.31011,0.16802,0.23623,0.2158
0.38022,0.12073,0.17904,0.31012,0.16802,0.23623,0.2158
0.38033,0.12074,0.17905,0.31012,0.16802,0.23625,0.21584
0.38044,0.12074,0.17906,0.31012,0.16802,0.23631,0.21584
0.38056,0.12076,0.17907,0.31013,0.16805,0.23634,0.21584
0.38067,0.12081,0.17907,0.31013,0.16808,0.23634,0.21586
0.38078,0.12083,0.17907,0.31013,0.16808,0.23635,0.21587
0.38089,0.12084,0.17907,0.31014,0.1681,0.2364,0.21587
0.381,0.12085,0.17908,0.31014,0.16812,0.23645,0.21588
0.38111,0.1209,0.1791,0.31015,0.16812,0.23649,0.21588
0.38122,0.12092,0.17911,0.31015,0.16813,0.23651,0.21589
0.38133,0.12093,0.17911,0.31017,0.16813,0.23654,0.21591
0.38144,0.12093,0.17913,0.31019,0.16814,0.23655,0.21592
0.38156,0.12094,0.17913,0.31019,0.16818,0.23659,0.21596
0.38167,0.12094,0.17914,0.31019,0.16819,0.23682,0.21598
0.38178,0.12094,0.17914,0.31019,0.1682,0.23683,0.21599
0.38189,0.12095,0.17914,0.31019,0.16821,0.23689,0.21599
0.382,0.12097,0.17915,0.3102,0.16825,0.23696,0.216
0.38211,0.12099,0.17915,0.31021,0.16825,0.23697,0.21601
0.38222,0.12102,0.17917,0.31021,0.16825,0.23702,0.21602
0.38233,0.12103,0.17917,0.31022,0.16826,0.23702,0.21603
0.38244,0.12105,0.17918,0.31023,0.16829,0.23705,0.21604
0.38256,0.12105,0.17918,0.31023,0.16829,0.23708,0.21605
0.38267,0.12105,0.17918,0.31023,0.1683,0.23711,0.21606
0.38278,0.12107,0.17918,0.31023,0.16831,0.23733,0.21606
0.38289,0.12109,0.17919,0.31023,0.16835,0.23738,0.21608
0.383,0.12109,0.1792,0.31024,0.16835,0.23746,0.21609
0.38311,0.12111,0.17922,0.31024,0.16835,0.23748,0.21609
0.38322,0.12111,0.17923,0.31025,0.16836,0.23753,0.21609
0.38333,0.12113,0.17924,0.31025,0.16837,0.23768,0.21609
0.38344,0.12114,0.17924,0.31026,0.16839,0.23776,0.21611
0.38356,0.12118,0.17925,0.31026,0.16843,0.23777,0.21611
0.38367,0.12119,0.17926,0.31026,0.16844,0.23778,0.21612
0.38378,0.1212,0.17926,0.31027,0.16844,0.23782,0.21612
0.38389,0.1212,0.17926,0.31027,0.16845,0.23787,0.21615
0.384,0.12121,0.17926,0.31027,0.16846,0.23788,0.21617
0.38411,0.12123,0.17927,0.31027,0.16847,0.238,0.21619
0.38422,0.12127,0.17928,0.31028,0.16849,0.23801,0.21619
0.38433,0.12127,0.17928,0.31029,0.16849,0.23809,0.21622
0.38444,0.12128,0.17929,0.31029,0.16851,0.23811,0.21623
0.38456,0.12128,0.1793,0.3103,0.16851,0.23824,0.21623
0.38467,0.12129,0.17932,0.3103,0.16851,0.23828,0.21624
0.38478,0.12129,0.17933,0.31031,0.16851,0.2383,0.21624
0.38489,0.12135,0.17933,0.31031,0.16853,0.23839,0.21627
0.385,0.12137,0.17934,0.31031,0.16854,0.2384,0.21627
0.38511,0.12137,0.17935,0.31031,0.16855,0.2384,0.21629
0.38522,0.12138,0.17935,0.31032,0.16856,0.23852,0.2163
0.38533,0.12139,0.17935,0.31033,0.16858,0.23855,0.21631
0.38544,0.12139,0.17937,0.31033,0.16859,0.23855,0.21631
0.38556,0.12141,0.17937,0.31034,0.16861,0.23862,0.21632
0.38567,0.12145,0.17938,0.31035,0.16863,0.23869,0.21632
0.38578,0.12147,0.17939,0.31036,0.16864,0.23871,0.21632
0.38589,0.12151,0.17939,0.31039,0.16865,0.23875,0.21633
0.386,0.12151,0.1794,0.3104,0.16865,0.23877,0.21635
0.38611,0.12152,0.1794,0.3104,0.16865,0.23883,0.21636
0.38622,0.12159,0.17941,0.31041,0.16865,0.23888,0.21636
0.38633,0.1216,0.17942,0.31043,0.16866,0.23891,0.21638
0.38644,0.12161,0.17942,0.31043,0.16866,0.23897,0.21638
0.38656,0.12163,0.17943,0.31043,0.16869,0.23898,0.2164
0.38667,0.12163,0.17943,0.31043,0.1687,0.23899,0.2164
0.38678,0.12163,0.17943,0.31043,0.1687,0.239,0.21641
0.38689,0.12164,0.17944,0.31043,0.16871,0.23905,0.21642
0.387,0.12164,0.17944,0.31044,0.16872,0.23909,0.21642
0.38711,0.12165,0.17945,0.31046,0.16872,0.23923,0.21643
0.38722,0.12165,0.17946,0.31047,0.16873,0.23929,0.21643
0.38733,0.12165,0.17946,0.31048,0.16874,0.23932,0.21644
0.38744,0.12168,0.17946,0.31048,0.16877,0.23944,0.21644
0.38756,0.12168,0.17947,0.31049,0.16883,0.2395,0.21644
0.38767,0.12171,0.17948,0.3105,0.16884,0.23954,0.21647
0.38778,0.12171,0.1795,0.3105,0.16888,0.23954,0.21647
0.38789,0.12171,0.17952,0.3105,0.1689,0.23958,0.21647
0.388,0.12174,0.17952,0.31051,0.16893,0.23962,0.21647
0.38811,0.12175,0.17954,0.31051,0.16894,0.23962,0.21648
0.38822,0.12175,0.17955,0.31051,0.16895,0.23963,0.21649
0.38833,0.12179,0.17956,0.31052,0.16895,0.23967,0.21652
0.38844,0.12181,0.17956,0.31052,0.16895,0.23967,0.21652
0.38856,0.12182,0.17957,0.31054,0.16895,0.23971,0.21653
0.38867,0.12182,0.17958,0.31054,0.16896,0.23972,0.21653
0.38878,0.12184,0.17958,0.31056,0.16897,0.23974,0.21653
0.38889,0.12186,0.17959,0.31057,0.16897,0.23976,0.21653
0.389,0.12187,0.17959,0.31057,0.16898,0.23979,0.21653
0.38911,0.1219,0.1796,0.31059,0.16899,0.23985,0.21654
0.38922,0.12192,0.17961,0.31059,0.169,0.23988,0.21654
0.38933,0.12195,0.17961,0.31059,0.169,0.23988,0.21655
0.38944,0.12195,0.17961,0.3106,0.169,0.23991,0.21658
0.38956,0.12196,0.17962,0.3106,0.16902,0.23997,0.21659
0.38967,0.12196,0.17962,0.3106,0.16903,0.24,0.2166
0.38978,0.12197,0.17963,0.3106,0.16905,0.24002,0.21661
0.38989,0.12204,0.17965,0.31061,0.16905,0.24007,0.21661
0.39,0.1221,0.17965,0.31061,0.16906,0.24011,0.21663
0.39011,0.12211,0.17965,0.31062,0.16907,0.24023,0.21663
0.39022,0.12214,0.17966,0.31062,0.16907,0.24023,0.21665
0.39033,0.12215,0.17966,0.31062,0.16911,0.24026,0.21666
0.39044,0.12217,0.17968,0.31062,0.16912,0.2403,0.21667
0.39056,0.12219,0.17968,0.31063,0.16916,0.24032,0.21667
0.39067,0.12221,0.1797,0.31063,0.16916,0.24034,0.21671
0.39078,0.12222,0.17971,0.31064,0.16918,0.24037,0.21672
0.39089,0.12223,0.17972,0.31064,0.1692,0.24039,0.21674
0.391,0.12223,0.17973,0.31065,0.1692,0.24045,0.21674
0.39111,0.12224,0.17973,0.31065,0.16921,0.24046,0.21675
0.39122,0.12225,0.17975,0.31065,0.16922,0.24047,0.21675
0.39133,0.12226,0.17976,0.31065,0.16923,0.24048,0.21679
0.39144,0.12229,0.17977,0.31065,0.16924,0.24051,0.21679
0.39156,0.12231,0.17978,0.31065,0.16925,0.24055,0.21679
0.39167,0.12232,0.17978,0.31066,0.16926,0.24057,0.2168
0.39178,0.12235,0.17979,0.31066,0.16927,0.24069,0.21681
0.39189,0.12236,0.17979,0.31068,0.16928,0.2407,0.21682
0.392,0.12236,0.17979,0.31069,0.16931,0.24075,0.21683
0.39211,0.12236,0.1798,0.31069,0.16931,0.24079,0.21684
0.39222,0.12237,0.1798,0.3107,0.16932,0.24088,0.21684
0.39233,0.12239,0.17981,0.3107,0.16934,0.24089,0.21685
0.39244,0.12241,0.17983,0.3107,0.16936,0.2409,0.21686
0.39256,0.12241,0.17984,0.31071,0.16939,0.24093,0.21687
0.39267,0.12244,0.17984,0.31071,0.1694,0.24098,0.21689
0.39278,0.12244,0.17985,0.31072,0.16941,0.24103,0.21691
0.39289,0.12244,0.17985,0.31072,0.16942,0.24109,0.21691
0.393,0.12246,0.17985,0.31074,0.16942,0.24113,0.21692
0.39311,0.12247,0.17987,0.31074,0.16943,0.24115,0.21692
0.39322,0.12247,0.17988,0.31075,0.16945,0.24116,0.21694
0.39333,0.12247,0.17988,0.31075,0.16945,0.24124,0.21695
0.39344,0.12248,0.17988,0.31075,0.16945,0.24127,0.21696
0.39356,0.1225,0.1799,0.31075,0.16946,0.24128,0.21696
0.39367,0.1225,0.17991,0.31075,0.16946,0.24133,0.21697
0.39378,0.12252,0.17992,0.31075,0.16947,0.24135,0.21697
0.39389,0.12254,0.17992,0.31077,0.16951,0.24138,0.21698
0.394,0.12258,0.17993,0.31078,0.16954,0.2414,0.217
0.39411,0.12258,0.17993,0.31078,0.16955,0.24153,0.21701
0.39422,0.12261,0.17995,0.31078,0.16955,0.24155,0.21704
0.39433,0.12262,0.17996,0.31079,0.16955,0.24155,0.21704
0.39444,0.12263,0.17996,0.31079,0.16957,0.24173,0.21705
0.39456,0.12264,0.17998,0.3108,0.16958,0.24174,0.21707
0.39467,0.12268,0.17998,0.31081,0.16958,0.24175,0.21707
0.39478,0.12268,0.17998,0.31083,0.16958,0.24188,0.21708
0.39489,0.12269,0.17999,0.31084,0.16959,0.24188,0.21709
0.395,0.12272,0.17999,0.31084,0.16959,0.24192,0.21711
0.39511,0.12273,0.18,0.31084,0.1696,0.24193,0.21711
0.39522,0.12274,0.18001,0.31084,0.1696,0.24194,0.21713
0.39533,0.12274,0.18001,0.31084,0.1696,0.24194,0.21715
0.39544,0.12276,0.18002,0.31085,0.1696,0.24197,0.21715
0.39556,0.12279,0.18002,0.31085,0.16961,0.24199,0.21716
0.39567,0.12279,0.18002,0.31085,0.16962,0.24208,0.21717
0.39578,0.1228,0.18002,0.31086,0.16962,0.24209,0.21717
0.39589,0.1228,0.18003,0.31086,0.16962,0.24212,0.21718
0.396,0.12282,0.18004,0.31087,0.16962,0.24216,0.21718
0.39611,0.12284,0.18005,0.31087,0.16963,0.24217,0.21719
0.39622,0.12286,0.18005,0.31087,0.16964,0.24218,0.21719
0.39633,0.12286,0.18006,0.31088,0.16965,0.24219,0.21721
0.39644,0.12287,0.18007,0.31088,0.16966,0.24222,0.21722
0.39656,0.12289,0.18008,0.31088,0.16967,0.24225,0.21725
0.39667,0.12289,0.18008,0.31089,0.16967,0.2423,0.21726
0.39678,0.12291,0.18011,0.31089,0.16967,0.24236,0.21727
0.39689,0.12292,0.18011,0.31089,0.16968,0.24237,0.21727
0.397,0.12292,0.18013,0.3109,0.1697,0.24239,0.21727
0.39711,0.12294,0.18015,0.31091,0.16971,0.24241,0.21728
0.39722,0.12295,0.18016,0.31091,0.16971,0.24244,0.21728
0.39733,0.12295,0.18016,0.31091,0.16973,0.24248,0.21728
0.39744,0.12296,0.18018,0.31093,0.16974,0.24251,0.21729
0.39756,0.12298,0.18018,0.31093,0.16975,0.24258,0.21729
0.39767,0.12298,0.18019,0.31093,0.16976,0.24258,0.21731
0.39778,0.123,0.18019,0.31093,0.16977,0.24263,0.21732
0.39789,0.12301,0.1802,0.31094,0.1698,0.24264,0.21732
0.398,0.12302,0.1802,0.31094,0.1698,0.2427,0.21733
0.39811,0.12303,0.1802,0.31095,0.1698,0.2428,0.21733
0.39822,0.12305,0.18021,0.31096,0.16981,0.24282,0.21733
0.39833,0.12305,0.18022,0.31096,0.16982,0.24284,0.21736
0.39844,0.12307,0.18022,0.31096,0.16983,0.24286,0.21736
0.39856,0.12312,0.18022,0.311,0.16986,0.24288,0.21737
0.39867,0.12313,0.18022,0.311,0.16988,0.24288,0.21737
0.39878,0.12313,0.18023,0.311,0.16988,0.24296,0.21737
0.39889,0.12313,0.18023,0.31101,0.16989,0.24296,0.21738
0.399,0.12314,0.18024,0.31102,0.16989,0.24303,0.21738
0.39911,0.12314,0.18024,0.31102,0.1699,0.24306,0.21739
0.39922,0.12315,0.18024,0.31103,0.16992,0.24311,0.21739
0.39933,0.12315,0.18025,0.31103,0.16994,0.24321,0.2174
0.39944,0.12316,0.18025,0.31104,0.16997,0.24327,0.21741
0.39956,0.12318,0.18026,0.31105,0.17001,0.24328,0.21743
0.39967,0.1232,0.18026,0.31105,0.17002,0.24331,0.21743
0.39978,0.12322,0.18027,0.31106,0.17004,0.24337,0.21743
0.39989,0.12323,0.18027,0.31108,0.17005,0.24341,0.21743
0.4,0.12326,0.18028,0.31109,0.17011,0.24343,0.21744
0.40011,0.12327,0.18028,0.3111,0.17011,0.24343,0.21745
0.40022,0.12327,0.1803,0.3111,0.17012,0.24344,0.21746
0.40033,0.12329,0.1803,0.3111,0.17012,0.24346,0.21746
0.40044,0.12331,0.1803,0.31111,0.17013,0.24348,0.21747
0.40056,0.12331,0.18031,0.31111,0.17017,0.24351,0.21748
0.40067,0.12333,0.18031,0.31111,0.17018,0.24351,0.21749
0.40078,0.12334,0.18031,0.31111,0.17023,0.24353,0.2175
0.40089,0.12335,0.18031,0.31112,0.17023,0.24355,0.2175
0.401,0.12336,0.18032,0.31112,0.1703,0.24362,0.21751
0.40111,0.12336,0.18032,0.31112,0.1703,0.24364,0.21754
0.40122,0.12338,0.18032,0.31112,0.17031,0.24374,0.21755
0.40133,0.12339,0.18036,0.31114,0.17032,0.24377,0.21755
0.40144,0.12341,0.18037,0.31114,0.17038,0.24377,0.21755
0.40156,0.12341,0.18037,0.31115,0.17038,0.24378,0.21756
0.40167,0.12342,0.18038,0.31116,0.17039,0.24379,0.21756
0.40178,0.12343,0.18038,0.31118,0.17045,0.24383,0.21757
0.40189,0.12343,0.18038,0.31118,0.17047,0.24383,0.21757
0.402,0.12344,0.1804,0.31122,0.17047,0.24387,0.21758
0.40211,0.12346,0.18041,0.31123,0.17048,0.2439,0.21758
0.40222,0.12346,0.18041,0.31124,0.17051,0.24391,0.21758
0.40233,0.12348,0.18041,0.31125,0.17053,0.24396,0.21758
0.40244,0.12351,0.18043,0.31125,0.17061,0.24399,0.21759
0.40256,0.12355,0.18043,0.31125,0.17063,0.24403,0.21761
0.40267,0.12355,0.18043,0.31125,0.17063,0.24407,0.21761
0.40278,0.12355,0.18043,0.31126,0.17065,0.24412,0.21763
0.40289,0.12356,0.18044,0.31126,0.17067,0.24416,0.21763
0.403,0.12357,0.18044,0.31126,0.17069,0.2442,0.21765
0.40311,0.12358,0.18044,0.31126,0.1707,0.24431,0.21768
0.40322,0.12358,0.18047,0.31127,0.17072,0.24437,0.21769
0.40333,0.12362,0.18048,0.31128,0.17073,0.2444,0.21769
0.40344,0.12362,0.18049,0.31129,0.17074,0.24447,0.21769
0.40356,0.12364,0.18049,0.31129,0.17077,0.24447,0.2177
0.40367,0.12367,0.1805,0.31129,0.17079,0.24454,0.21771
0.40378,0.12367,0.1805,0.3113,0.17079,0.24455,0.21771
0.40389,0.12368,0.1805,0.3113,0.1708,0.24456,0.21771
0.404,0.12372,0.1805,0.31134,0.17081,0.24471,0.21771
0.40411,0.12374,0.18051,0.31134,0.17081,0.24472,0.21772
0.40422,0.12378,0.18051,0.31135,0.17082,0.24475,0.21773
0.40433,0.1238,0.18051,0.31135,0.17083,0.24478,0.21774
0.40444,0.12384,0.18052,0.31136,0.17084,0.24481,0.21774
0.40456,0.12389,0.18052,0.31136,0.17086,0.24487,0.21775
0.40467,0.1239,0.18052,0.31137,0.17094,0.24489,0.21775
0.40478,0.1239,0.18052,0.31137,0.17094,0.24496,0.21776
0.40489,0.12396,0.18053,0.31138,0.17097,0.24498,0.21776
0.405,0.12397,0.18054,0.31139,0.17097,0.24506,0.21777
0.40511,0.12397,0.18054,0.31139,0.17097,0.24511,0.21778
0.40522,0.12398,0.18055,0.3114,0.17099,0.24512,0.21778
0.40533,0.12398,0.18055,0.31141,0.17101,0.24517,0.21778
0.40544,0.12398,0.18055,0.31141,0.17102,0.24525,0.21779
0.40556,0.124,0.18055,0.31142,0.17102,0.24535,0.21781
0.40567,0.12404,0.18056,0.31144,0.17104,0.24538,0.21782
0.40578,0.12404,0.18056,0.31144,0.17105,0.24539,0.21782
0.40589,0.12405,0.18056,0.31146,0.17106,0.24539,0.21783
0.406,0.12407,0.18057,0.31146,0.17106,0.24539,0.21785
0.40611,0.12408,0.18058,0.31147,0.17108,0.2454,0.21788
0.40622,0.12408,0.1806,0.31147,0.17109,0.24541,0.21788
0.40633,0.12409,0.1806,0.31147,0.1711,0.24544,0.21789
0.40644,0.1241,0.18061,0.31148,0.1711,0.24545,0.21789
0.40656,0.1241,0.18062,0.31149,0.17112,0.24545,0.21789
0.40667,0.12412,0.18062,0.31149,0.17113,0.24546,0.21789
0.40678,0.12413,0.18064,0.3115,0.17113,0.24552,0.2179
0.40689,0.12413,0.18064,0.31151,0.17113,0.24552,0.2179
0.407,0.12415,0.18067,0.31151,0.17115,0.24553,0.21791
0.40711,0.12416,0.18069,0.31151,0.17115,0.24554,0.21791
0.40722,0.12418,0.1807,0.31152,0.17116,0.24565,0.21792
0.40733,0.12421,0.1807,0.31152,0.17116,0.24565,0.21793
0.40744,0.12423,0.1807,0.31153,0.17116,0.24567,0.21795
0.40756,0.12425,0.1807,0.31153,0.17117,0.24568,0.21795
0.40767,0.12425,0.18071,0.31154,0.17118,0.24568,0.21797
0.40778,0.12429,0.18071,0.31154,0.17118,0.24581,0.218
0.40789,0.12432,0.18072,0.31155,0.1712,0.24584,0.218
0.408,0.12433,0.18074,0.31156,0.1712,0.24591,0.21801
0.40811,0.12434,0.18074,0.31157,0.17121,0.24594,0.21803
0.40822,0.12434,0.18074,0.31158,0.17124,0.24609,0.21803
0.40833,0.12435,0.18076,0.31159,0.17127,0.24613,0.21805
0.40844,0.12435,0.18076,0.31159,0.17128,0.24628,0.21805
0.40856,0.12437,0.18077,0.31159,0.17132,0.24635,0.21805
0.40867,0.1244,0.18079,0.3116,0.17132,0.24643,0.21807
0.40878,0.12442,0.1808,0.31161,0.17136,0.24645,0.21808
0.40889,0.12445,0.18081,0.31161,0.1714,0.24645,0.21809
0.409,0.12453,0.18082,0.31161,0.1714,0.24656,0.21809
0.40911,0.12453,0.18083,0.31162,0.17142,0.24658,0.2181
0.40922,0.12453,0.18083,0.31162,0.17142,0.2466,0.21811
0.40933,0.12454,0.18084,0.31163,0.17146,0.2466,0.21813
0.40944,0.12455,0.18085,0.31164,0.17147,0.24664,0.21813
0.40956,0.12456,0.18085,0.31164,0.17148,0.24666,0.21814
0.40967,0.12457,0.18087,0.31164,0.17149,0.24668,0.21814
0.40978,0.12459,0.1809,0.31164,0.1715,0.2467,0.21815
0.40989,0.1246,0.1809,0.31165,0.17154,0.24681,0.21815
0.41,0.12461,0.1809,0.31165,0.17154,0.24684,0.21815
0.41011,0.12461,0.18091,0.31165,0.17158,0.24687,0.21816
0.41022,0.12464,0.18092,0.31165,0.17159,0.2469,0.21816
0.41033,0.12464,0.18093,0.31166,0.17159,0.24704,0.21817
0.41044,0.12466,0.18094,0.31167,0.1716,0.24706,0.21818
0.41056,0.12466,0.18094,0.31168,0.17165,0.24712,0.21819
0.41067,0.12466,0.18094,0.31168,0.17166,0.24723,0.21819
0.41078,0.12473,0.18095,0.31168,0.17168,0.24725,0.2182
0.41089,0.12474,0.18095,0.31168,0.17168,0.24727,0.21821
0.411,0.12474,0.18096,0.31169,0.1717,0.24729,0.21822
0.41111,0.12474,0.18096,0.31169,0.17174,0.2473,0.21822
0.41122,0.12476,0.18096,0.3117,0.17177,0.2474,0.21823
0.41133,0.12476,0.18097,0.3117,0.17178,0.24747,0.21823
0.41144,0.12476,0.181,0.31171,0.17178,0.24753,0.21826
0.41156,0.12479,0.18102,0.31172,0.17178,0.24755,0.21826
0.41167,0.12482,0.18102,0.31172,0.17179,0.24761,0.21828
0.41178,0.12486,0.18103,0.31172,0.17182,0.24762,0.21828
0.41189,0.12489,0.18104,0.31173,0.17184,0.24765,0.2183
0.412,0.12494,0.18105,0.31174,0.17186,0.24768,0.2183
0.41211,0.12494,0.18105,0.31174,0.17187,0.24773,0.2183
0.41222,0.12494,0.18105,0.31175,0.17188,0.24773,0.2183
0.41233,0.12495,0.18106,0.31175,0.17188,0.24782,0.21831
0.41244,0.12496,0.18106,0.31176,0.17191,0.24784,0.21832
0.41256,0.12496,0.18107,0.31176,0.17192,0.24785,0.21832
0.41267,0.12497,0.18109,0.31176,0.17194,0.24786,0.21833
0.41278,0.12499,0.1811,0.31177,0.17194,0.24787,0.21838
0.41289,0.12499,0.18111,0.31178,0.17198,0.24787,0.21839
0.413,0.12499,0.18112,0.31179,0.17198,0.2479,0.21839
0.41311,0.12499,0.18112,0.31179,0.17198,0.24791,0.21841
0.41322,0.12501,0.18113,0.31179,0.17199,0.24796,0.21842
0.41333,0.12502,0.18114,0.3118,0.172,0.248,0.21843
0.41344,0.12503,0.18115,0.3118,0.17201,0.24804,0.21844
0.41356,0.12504,0.18115,0.3118,0.17201,0.24805,0.21844
0.41367,0.12505,0.18115,0.31181,0.17202,0.24816,0.21844
0.41378,0.12505,0.18115,0.31181,0.17203,0.2482,0.21845
0.41389,0.12507,0.18116,0.31181,0.17203,0.24823,0.21846
0.414,0.12507,0.18116,0.31181,0.17209,0.24824,0.21847
0.41411,0.12508,0.18116,0.31182,0.1721,0.24833,0.21847
0.41422,0.1251,0.18116,0.31182,0.17211,0.24835,0.21847
0.41433,0.12511,0.18117,0.31183,0.17211,0.24846,0.21847
0.41444,0.12512,0.18117,0.31183,0.17212,0.24849,0.21848
0.41456,0.12516,0.18117,0.31184,0.17213,0.24863,0.21848
0.41467,0.12521,0.18117,0.31184,0.17215,0.24872,0.21849
0.41478,0.12521,0.18118,0.31185,0.17216,0.24883,0.2185
0.41489,0.12521,0.18119,0.31185,0.17216,0.24885,0.21851
0.415,0.12522,0.18119,0.31186,0.17219,0.24886,0.21853
0.41511,0.12522,0.18119,0.31186,0.1722,0.24891,0.21853
0.41522,0.12523,0.1812,0.31186,0.1723,0.24896,0.21854
0.41533,0.12524,0.1812,0.31187,0.1723,0.24898,0.21855
0.41544,0.1253,0.18121,0.31188,0.17231,0.24898,0.21856
0.41556,0.1253,0.18122,0.31189,0.17233,0.24904,0.21857
0.41567,0.12533,0.18122,0.31191,0.17233,0.24908,0.21858
0.41578,0.12535,0.18123,0.31191,0.17234,0.24912,0.21858
0.41589,0.12538,0.18126,0.31194,0.17235,0.24923,0.21861
0.416,0.12541,0.18127,0.31195,0.17236,0.24931,0.21862
0.41611,0.12543,0.18127,0.31196,0.17236,0.24937,0.21863
0.41622,0.12543,0.18127,0.31196,0.17238,0.24939,0.21863
0.41633,0.12544,0.18128,0.31197,0.17241,0.24947,0.21864
0.41644,0.12545,0.18129,0.31197,0.17242,0.24948,0.21865
0.41656,0.12548,0.18129,0.31197,0.17244,0.24951,0.21865
0.41667,0.12548,0.1813,0.31198,0.17246,0.24955,0.21865
0.41678,0.12552,0.18132,0.31199,0.17246,0.24957,0.21867
0.41689,0.12553,0.18133,0.31199,0.17246,0.24959,0.21867
0.417,0.12553,0.18133,0.31199,0.17248,0.24959,0.21868
0.41711,0.12555,0.18134,0.31199,0.17249,0.24959,0.21868
0.41722,0.12557,0.18135,0.312,0.17249,0.24965,0.21868
0.41733,0.12559,0.18137,0.312,0.17251,0.2497,0.21869
0.41744,0.12559,0.18138,0.31201,0.17254,0.24973,0.21869
0.41756,0.12561,0.18138,0.31201,0.17255,0.24986,0.2187
0.41767,0.12562,0.18139,0.31202,0.17256,0.24988,0.2187
0.41778,0.12565,0.1814,0.31203,0.17256,0.24992,0.21872
0.41789,0.12566,0.18142,0.31204,0.17257,0.24994,0.21875
0.418,0.12567,0.18145,0.31204,0.17259,0.24996,0.21875
0.41811,0.12569,0.18147,0.31205,0.1726,0.24996,0.21875
0.41822,0.12569,0.1815,0.31206,0.17262,0.24997,0.21875
0.41833,0.1257,0.18151,0.31206,0.17264,0.25004,0.21876
0.41844,0.12572,0.18151,0.31206,0.17266,0.25007,0.21876
0.41856,0.12574,0.18151,0.31207,0.17266,0.25011,0.21877
0.41867,0.12574,0.18152,0.31208,0.17266,0.25014,0.21878
0.41878,0.12574,0.18153,0.31208,0.17267,0.25021,0.21878
0.41889,0.12577,0.18153,0.31209,0.17269,0.25025,0.21878
0.419,0.12581,0.18153,0.31209,0.17271,0.25029,0.21879
0.41911,0.12585,0.18154,0.31209,0.17271,0.2503,0.2188
0.41922,0.12586,0.18155,0.31211,0.17273,0.25035,0.2188
0.41933,0.12586,0.18155,0.31211,0.17273,0.25036,0.2188
0.41944,0.12587,0.18156,0.31211,0.17276,0.25038,0.21887
0.41956,0.12587,0.18158,0.31212,0.17277,0.25043,0.21887
0.41967,0.12587,0.18159,0.31213,0.17279,0.25047,0.21887
0.41978,0.12588,0.18159,0.31213,0.17282,0.25048,0.21887
0.41989,0.12589,0.18159,0.31214,0.17283,0.2505,0.21888
0.42,0.12592,0.18159,0.31215,0.17283,0.2505,0.21889
0.42011,0.12592,0.18159,0.31215,0.17283,0.25052,0.21889
0.42022,0.12596,0.1816,0.31215,0.17285,0.25058,0.21891
0.42033,0.12596,0.1816,0.31216,0.17286,0.25061,0.21891
0.42044,0.12599,0.18162,0.31218,0.17287,0.25064,0.21894
0.42056,0.126,0.18162,0.31219,0.17288,0.25066,0.21895
0.42067,0.12601,0.18165,0.31219,0.17293,0.25067,0.21896
0.42078,0.12601,0.18167,0.31219,0.17294,0.25072,0.21897
0.42089,0.12602,0.18167,0.3122,0.17295,0.25073,0.21897
0.421,0.12604,0.18168,0.3122,0.17296,0.2508,0.21898
0.42111,0.12604,0.18168,0.31221,0.17297,0.25086,0.21899
0.42122,0.12605,0.18169,0.31221,0.17298,0.25088,0.21899
0.42133,0.12606,0.18171,0.31223,0.17298,0.25095,0.219
0.42144,0.12611,0.18171,0.31223,0.17298,0.25099,0.21904
0.42156,0.1262,0.18172,0.31224,0.17299,0.25102,0.21908
0.42167,0.12621,0.18172,0.31224,0.173,0.25111,0.21909
0.42178,0.12621,0.18175,0.31225,0.17302,0.25111,0.2191
0.42189,0.12622,0.18176,0.31228,0.17302,0.25112,0.21911
0.422,0.12627,0.18176,0.31228,0.17305,0.25113,0.21912
0.42211,0.12627,0.18178,0.31228,0.17306,0.2512,0.21912
0.42222,0.12628,0.18178,0.31229,0.17308,0.25131,0.21912
0.42233,0.12628,0.18178,0.3123,0.17309,0.25134,0.21912
0.42244,0.12628,0.18179,0.31231,0.1731,0.25137,0.21913
0.42256,0.12633,0.18179,0.31231,0.17311,0.25137,0.21914
0.42267,0.12634,0.1818,0.31231,0.17312,0.25137,0.21916
0.42278,0.1264,0.18181,0.31231,0.17312,0.25137,0.21916
0.42289,0.12643,0.18181,0.31232,0.17316,0.2514,0.21918
0.423,0.12643,0.18182,0.31232,0.17324,0.25142,0.2192
0.42311,0.12644,0.18182,0.31232,0.17326,0.25145,0.21921
0.42322,0.12646,0.18183,0.31232,0.1733,0.25147,0.21921
0.42333,0.12649,0.18183,0.31233,0.17333,0.25148,0.21921
0.42344,0.12651,0.18183,0.31235,0.17334,0.25152,0.21922
0.42356,0.12652,0.18184,0.31235,0.17334,0.25153,0.21923
0.42367,0.12652,0.18187,0.31237,0.17334,0.25155,0.21924
0.42378,0.12652,0.18187,0.31237,0.17335,0.25157,0.21925
0.42389,0.12652,0.18188,0.3124,0.17336,0.25161,0.21927
0.424,0.12653,0.18188,0.31241,0.17337,0.25161,0.21929
0.42411,0.12653,0.18189,0.31241,0.17338,0.25165,0.2193
0.42422,0.12657,0.1819,0.31242,0.17342,0.25168,0.2193
0.42433,0.12659,0.1819,0.31243,0.17342,0.25171,0.2193
0.42444,0.1266,0.18191,0.31244,0.17342,0.25173,0.21932
0.42456,0.12663,0.18191,0.31245,0.17343,0.25178,0.21932
0.42467,0.12663,0.18192,0.31245,0.17344,0.2519,0.21933
0.42478,0.12663,0.18192,0.31247,0.17344,0.25191,0.21935
0.42489,0.12665,0.18192,0.31247,0.17346,0.25197,0.21935
0.425,0.12667,0.18194,0.31248,0.17346,0.25197,0.21935
0.42511,0.12667,0.18194,0.31248,0.17347,0.25206,0.21937
0.42522,0.12669,0.18195,0.31249,0.17348,0.25208,0.21939
0.42533,0.1267,0.18195,0.31249,0.17348,0.25215,0.21941
0.42544,0.12672,0.18196,0.31249,0.17351,0.25216,0.21941
0.42556,0.12672,0.18197,0.3125,0.17353,0.25219,0.21941
0.42567,0.12673,0.18198,0.3125,0.17354,0.2522,0.21943
0.42578,0.12674,0.18198,0.3125,0.17355,0.25224,0.21944
0.42589,0.12674,0.18199,0.3125,0.17356,0.25244,0.21944
0.426,0.12674,0.182,0.3125,0.17357,0.25244,0.21945
0.42611,0.12677,0.182,0.31251,0.17357,0.25248,0.21946
0.42622,0.1268,0.18201,0.31251,0.17357,0.25248,0.21946
0.42633,0.12681,0.18201,0.31252,0.17358,0.2525,0.21947
0.42644,0.12682,0.18202,0.31252,0.17358,0.2525,0.21948
0.42656,0.12682,0.18202,0.31254,0.17359,0.2525,0.21948
0.42667,0.12683,0.18207,0.31254,0.1736,0.25252,0.21949
0.42678,0.12684,0.18207,0.31255,0.17362,0.25254,0.2195
0.42689,0.12684,0.1821,0.31255,0.17363,0.25263,0.2195
0.427,0.12686,0.1821,0.31255,0.17365,0.25265,0.21952
0.42711,0.12686,0.1821,0.31255,0.17366,0.25265,0.21953
0.42722,0.12689,0.1821,0.31255,0.17369,0.25268,0.21953
0.42733,0.12689,0.1821,0.31256,0.1737,0.25278,0.21954
0.42744,0.12691,0.18211,0.31258,0.17374,0.25279,0.21955
0.42756,0.12692,0.18211,0.31258,0.17375,0.25282,0.21956
0.42767,0.12692,0.18212,0.31259,0.17376,0.25283,0.21958
0.42778,0.12693,0.18212,0.31259,0.17377,0.25284,0.21958
0.42789,0.12701,0.18212,0.3126,0.17378,0.25285,0.21959
0.428,0.12702,0.18213,0.31261,0.17379,0.25303,0.21959
0.42811,0.12703,0.18213,0.31262,0.17381,0.25306,0.2196
0.42822,0.12703,0.18214,0.31263,0.17383,0.25307,0.21961
0.42833,0.12703,0.18214,0.31263,0.17383,0.25307,0.21961
0.42844,0.12704,0.18215,0.31263,0.17384,0.25309,0.21962
0.42856,0.12706,0.18215,0.31263,0.17384,0.2531,0.21963
0.42867,0.1271,0.18216,0.31264,0.17384,0.25312,0.21964
0.42878,0.12712,0.18216,0.31265,0.17385,0.2532,0.21965
0.42889,0.12712,0.18216,0.31265,0.17385,0.25321,0.21967
0.429,0.12712,0.18218,0.31267,0.17385,0.25322,0.21968
0.42911,0.12715,0.18218,0.31267,0.17387,0.25322,0.21968
0.42922,0.12715,0.18218,0.31269,0.17388,0.25333,0.21969
0.42933,0.12717,0.18218,0.31272,0.17389,0.25337,0.21969
0.42944,0.12717,0.18219,0.31272,0.1739,0.2534,0.2197
0.42956,0.12719,0.18222,0.31272,0.17391,0.2534,0.21973
0.42967,0.12719,0.18223,0.31273,0.17391,0.25348,0.21973
0.42978,0.12722,0.18224,0.31274,0.17391,0.25358,0.21976
0.42989,0.12727,0.18224,0.31274,0.17393,0.25359,0.21977
0.43,0.12729,0.18224,0.31274,0.17397,0.25359,0.21977
0.43011,0.1273,0.18225,0.31274,0.17397,0.25362,0.21978
0.43022,0.12733,0.18225,0.31277,0.174,0.25365,0.21978
0.43033,0.12734,0.18225,0.31277,0.17401,0.25371,0.21982
0.43044,0.12734,0.18226,0.31277,0.17402,0.25372,0.21988
0.43056,0.12734,0.18227,0.31277,0.17402,0.25372,0.2199
0.43067,0.12735,0.18228,0.31278,0.17403,0.25373,0.2199
0.43078,0.12737,0.18228,0.31279,0.17404,0.25381,0.21991
0.43089,0.12737,0.18229,0.3128,0.17406,0.25385,0.21991
0.431,0.12738,0.18229,0.31281,0.17406,0.25389,0.21991
0.43111,0.12738,0.18229,0.31281,0.17407,0.2539,0.21991
0.43122,0.12742,0.1823,0.31281,0.1741,0.25392,0.21992
0.43133,0.12743,0.18232,0.31282,0.17412,0.25394,0.21992
0.43144,0.12744,0.18232,0.31282,0.17414,0.25399,0.21993
0.43156,0.12746,0.18232,0.31283,0.17414,0.25404,0.21993
0.43167,0.12747,0.18233,0.31283,0.17414,0.25406,0.21994
0.43178,0.12747,0.18233,0.31284,0.17415,0.25412,0.21994
0.43189,0.12748,0.18233,0.31284,0.17416,0.25413,0.21994
0.432,0.12751,0.18233,0.31284,0.17416,0.25414,0.21996
0.43211,0.12752,0.18234,0.31285,0.17418,0.25416,0.21996
0.43222,0.12757,0.18234,0.31285,0.17419,0.25418,0.21997
0.43233,0.12757,0.18234,0.31286,0.17419,0.2542,0.21999
0.43244,0.12757,0.18236,0.31287,0.17419,0.2542,0.21999
0.43256,0.12758,0.18237,0.31287,0.1742,0.25428,0.22
0.43267,0.12758,0.18237,0.31288,0.17421,0.25429,0.22001
0.43278,0.12759,0.18237,0.31288,0.17424,0.25429,0.22002
0.43289,0.1276,0.18238,0.31289,0.17427,0.2543,0.22006
0.433,0.12762,0.18238,0.31289,0.17428,0.25437,0.22007
0.43311,0.12763,0.1824,0.3129,0.17428,0.25438,0.22008
0.43322,0.12763,0.18241,0.31293,0.17428,0.25439,0.22009
0.43333,0.12763,0.18242,0.31293,0.17429,0.25442,0.22009
0.43344,0.12764,0.18244,0.31294,0.1743,0.25443,0.22009
0.43356,0.12765,0.18245,0.31295,0.17431,0.25444,0.2201
0.43367,0.12766,0.18245,0.31296,0.17431,0.25447,0.2201
0.43378,0.12766,0.18245,0.31297,0.17432,0.25449,0.22012
0.43389,0.12767,0.18246,0.31297,0.17432,0.25466,0.22013
0.434,0.12767,0.18246,0.31298,0.17434,0.25476,0.22014
0.43411,0.12768,0.18246,0.31299,0.17434,0.25476,0.22015
0.43422,0.12771,0.18247,0.31299,0.17435,0.25477,0.22016
0.43433,0.12772,0.18247,0.31299,0.17436,0.25477,0.22017
0.43444,0.12773,0.18248,0.313,0.17437,0.25478,0.22018
0.43456,0.12774,0.18251,0.313,0.17439,0.25482,0.22022
0.43467,0.12778,0.18251,0.31301,0.17439,0.25484,0.22023
0.43478,0.1278,0.18251,0.31302,0.17439,0.25485,0.22023
0.43489,0.12782,0.18251,0.31302,0.17441,0.25486,0.22024
0.435,0.12782,0.18251,0.31302,0.17441,0.25489,0.22025
0.43511,0.12783,0.18253,0.31304,0.17442,0.25495,0.22025
0.43522,0.12793,0.18254,0.31304,0.17444,0.25502,0.22025
0.43533,0.12794,0.18254,0.31306,0.17445,0.25509,0.22025
0.43544,0.12794,0.18255,0.31306,0.17447,0.25514,0.22026
0.43556,0.12795,0.18256,0.31307,0.17449,0.25519,0.22026
0.43567,0.12796,0.18256,0.31307,0.17449,0.25521,0.22027
0.43578,0.12796,0.18262,0.31307,0.1745,0.25526,0.22028
0.43589,0.12802,0.18263,0.31307,0.1745,0.25538,0.22029
0.436,0.12803,0.18265,0.31307,0.1745,0.25539,0.2203
0.43611,0.12806,0.18266,0.31307,0.17453,0.25539,0.2203
0.43622,0.12808,0.18266,0.31308,0.17453,0.25541,0.2203
0.43633,0.12809,0.18266,0.31309,0.17453,0.25543,0.22031
0.43644,0.1281,0.18267,0.31309,0.17455,0.25546,0.22031
0.43656,0.12811,0.18268,0.31309,0.17456,0.2555,0.22032
0.43667,0.12816,0.18269,0.31309,0.17457,0.25562,0.22032
0.43678,0.12816,0.18269,0.31309,0.17458,0.25565,0.22033
0.43689,0.12816,0.18269,0.31309,0.17458,0.25565,0.22035
0.437,0.12817,0.1827,0.31309,0.17458,0.2557,0.22035
0.43711,0.12818,0.18271,0.3131,0.17458,0.25571,0.22036
0.43722,0.12818,0.18271,0.3131,0.17459,0.25575,0.22036
0.43733,0.12818,0.18272,0.3131,0.1746,0.25582,0.22036
0.43744,0.12821,0.18272,0.31311,0.1746,0.25589,0.22036
0.43756,0.12826,0.18274,0.31312,0.17461,0.25593,0.22039
0.43767,0.12828,0.18274,0.31312,0.17462,0.25595,0.22039
0.43778,0.12828,0.18274,0.31312,0.17463,0.256,0.2204
0.43789,0.12829,0.18275,0.31312,0.17466,0.25602,0.2204
0.438,0.12831,0.18276,0.31313,0.17467,0.25603,0.22042
0.43811,0.12834,0.18278,0.31313,0.17469,0.25605,0.22043
0.43822,0.12834,0.18279,0.31313,0.17472,0.25611,0.22043
0.43833,0.12834,0.18281,0.31314,0.17472,0.25612,0.22043
0.43844,0.12835,0.18282,0.31315,0.17473,0.25619,0.22046
0.43856,0.12837,0.18282,0.31315,0.17473,0.25621,0.22048
0.43867,0.12837,0.18282,0.31315,0.17475,0.25625,0.22048
0.43878,0.12841,0.18282,0.31316,0.17479,0.25628,0.22048
0.43889,0.12842,0.18283,0.31316,0.17479,0.25631,0.22048
0.439,0.12842,0.18283,0.31317,0.17483,0.25633,0.22048
0.43911,0.12843,0.18284,0.31318,0.17484,0.25633,0.22051
0.43922,0.12844,0.18285,0.31318,0.17484,0.25638,0.22052
0.43933,0.12844,0.18285,0.3132,0.17487,0.2564,0.22053
0.43944,0.12845,0.18286,0.3132,0.17491,0.25641,0.22054
0.43956,0.12846,0.18287,0.31322,0.17491,0.25641,0.22054
0.43967,0.1285,0.18287,0.31322,0.17493,0.25642,0.22054
0.43978,0.12853,0.18288,0.31323,0.17493,0.25644,0.22055
0.43989,0.12856,0.18288,0.31325,0.17497,0.25644,0.22058
0.44,0.12864,0.18289,0.31325,0.17498,0.25644,0.22058
0.44011,0.12864,0.18289,0.31326,0.17501,0.25649,0.22058
0.44022,0.12864,0.18289,0.31326,0.17502,0.2565,0.22058
0.44033,0.12865,0.1829,0.31326,0.17502,0.2565,0.22058
0.44044,0.12866,0.18291,0.31326,0.17503,0.25654,0.22059
0.44056,0.12866,0.18291,0.31326,0.17504,0.25658,0.22059
0.44067,0.12871,0.18291,0.31327,0.17507,0.25661,0.2206
0.44078,0.12871,0.18292,0.31327,0.17513,0.25666,0.22061
0.44089,0.12875,0.18293,0.31328,0.17516,0.25681,0.22062
0.441,0.12876,0.18293,0.31329,0.17517,0.25688,0.22062
0.44111,0.12876,0.18294,0.31329,0.17518,0.25689,0.22063
0.44122,0.12876,0.18296,0.3133,0.17519,0.25692,0.22064
0.44133,0.12877,0.18297,0.3133,0.17521,0.25694,0.22065
0.44144,0.12878,0.18298,0.3133,0.17522,0.25701,0.22066
0.44156,0.12879,0.18301,0.31331,0.17524,0.25713,0.22068
0.44167,0.12879,0.18302,0.31331,0.17525,0.25714,0.22068
0.44178,0.12879,0.18303,0.31331,0.17527,0.25717,0.22069
0.44189,0.1288,0.18303,0.31334,0.17528,0.25724,0.2207
0.442,0.12881,0.18304,0.31334,0.17532,0.25731,0.2207
0.44211,0.12883,0.18304,0.31334,0.17534,0.25735,0.22071
0.44222,0.12889,0.18305,0.31335,0.17537,0.25736,0.22072
0.44233,0.1289,0.18307,0.31335,0.17538,0.2574,0.22073
0.44244,0.12893,0.18307,0.31335,0.17539,0.25746,0.22074
0.44256,0.12894,0.18308,0.31336,0.17539,0.25751,0.22074
0.44267,0.12898,0.18309,0.31336,0.1754,0.25753,0.22077
0.44278,0.12898,0.18309,0.31337,0.17541,0.25756,0.22078
0.44289,0.12899,0.18309,0.31338,0.17541,0.25757,0.22078
0.443,0.12901,0.1831,0.31338,0.17541,0.25763,0.22079
0.44311,0.12902,0.18311,0.31339,0.17543,0.25768,0.22081
0.44322,0.12903,0.18311,0.31339,0.17543,0.25768,0.22081
0.44333,0.12904,0.18314,0.3134,0.17544,0.25772,0.22082
0.44344,0.12905,0.18314,0.31341,0.17544,0.25772,0.22084
0.44356,0.12908,0.18315,0.31342,0.17545,0.25773,0.22084
0.44367,0.12908,0.18315,0.31342,0.17546,0.25775,0.22085
0.44378,0.12908,0.18316,0.31344,0.17546,0.25776,0.22086
0.44389,0.12909,0.18317,0.31346,0.17546,0.25776,0.22088
0.444,0.12913,0.18318,0.31346,0.17547,0.25781,0.22093
0.44411,0.12914,0.18319,0.31346,0.17548,0.25784,0.22094
0.44422,0.12916,0.18321,0.31347,0.1755,0.25786,0.22094
0.44433,0.12916,0.18321,0.31349,0.1755,0.25786,0.22096
0.44444,0.12916,0.18321,0.31351,0.17552,0.25792,0.22096
0.44456,0.12916,0.18321,0.31351,0.17555,0.25793,0.22096
0.44467,0.12917,0.18322,0.31351,0.17556,0.25797,0.22096
0.44478,0.12918,0.18323,0.31352,0.17557,0.25803,0.22098
0.44489,0.12922,0.18325,0.31352,0.17557,0.25807,0.22099
0.445,0.12926,0.18325,0.31352,0.17563,0.25825,0.221
0.44511,0.12926,0.18326,0.31352,0.17564,0.25832,0.221
0.44522,0.12926,0.18326,0.31352,0.17565,0.25836,0.221
0.44533,0.12926,0.18327,0.31353,0.17566,0.25841,0.221
0.44544,0.12928,0.18328,0.31353,0.17568,0.25843,0.22101
0.44556,0.12928,0.18328,0.31354,0.17568,0.25844,0.22102
0.44567,0.12929,0.18329,0.31355,0.1757,0.25845,0.22103
0.44578,0.1293,0.18329,0.31355,0.1757,0.25845,0.22103
0.44589,0.12935,0.1833,0.31356,0.17571,0.25847,0.22103
0.446,0.12936,0.18331,0.31356,0.17576,0.2585,0.22103
0.44611,0.12937,0.18333,0.31356,0.17577,0.25856,0.22103
0.44622,0.12938,0.18334,0.31356,0.17579,0.25856,0.22105
0.44633,0.12939,0.18334,0.31356,0.1758,0.25861,0.22107
0.44644,0.12939,0.18334,0.31357,0.17581,0.25864,0.2211
0.44656,0.12944,0.18336,0.31358,0.17582,0.25864,0.2211
0.44667,0.12944,0.18337,0.31358,0.17584,0.2587,0.22111
0.44678,0.12945,0.18337,0.31359,0.17586,0.25879,0.22112
0.44689,0.12946,0.18338,0.31359,0.17589,0.25889,0.22113
0.447,0.12947,0.18338,0.31359,0.17589,0.25897,0.22113
0.44711,0.12947,0.18339,0.3136,0.1759,0.25898,0.22116
0.44722,0.12948,0.18339,0.3136,0.17593,0.25898,0.22117
0.44733,0.12948,0.18339,0.3136,0.17594,0.25905,0.22118
0.44744,0.1295,0.18341,0.31361,0.17594,0.25906,0.22118
0.44756,0.12956,0.18341,0.31361,0.17596,0.25908,0.22118
0.44767,0.12957,0.18342,0.31361,0.17597,0.25908,0.22118
0.44778,0.12957,0.18342,0.31362,0.17597,0.2591,0.22118
0.44789,0.1296,0.18342,0.31363,0.17597,0.25925,0.22119
0.448,0.12962,0.18343,0.31364,0.17598,0.25926,0.22119
0.44811,0.12962,0.18343,0.31364,0.17598,0.25927,0.2212
0.44822,0.12964,0.18345,0.31364,0.17599,0.25932,0.2212
0.44833,0.12964,0.18347,0.31365,0.17599,0.25933,0.2212
0.44844,0.12964,0.18348,0.31365,0.17601,0.25939,0.22124
0.44856,0.12966,0.1835,0.31365,0.17602,0.25944,0.22125
0.44867,0.12966,0.1835,0.31368,0.17602,0.25949,0.22125
0.44878,0.12967,0.18353,0.31368,0.17606,0.25952,0.22125
0.44889,0.12971,0.18354,0.31368,0.17606,0.25958,0.22126
0.449,0.12973,0.18355,0.31369,0.17609,0.25959,0.22127
0.44911,0.12977,0.18355,0.31369,0.17609,0.25972,0.22127
0.44922,0.12978,0.18355,0.31369,0.17612,0.25976,0.22128
0.44933,0.12982,0.18355,0.31369,0.17613,0.25978,0.2213
0.44944,0.12984,0.18357,0.3137,0.17617,0.2598,0.22133
0.44956,0.12985,0.18357,0.3137,0.1762,0.25983,0.22133
0.44967,0.12985,0.1836,0.3137,0.17622,0.25984,0.22133
0.44978,0.12986,0.18361,0.31371,0.17623,0.25986,0.22134
0.44989,0.12989,0.18362,0.31371,0.17623,0.25989,0.22134
0.45,0.12989,0.18362,0.31372,0.17624,0.25994,0.22136
0.45011,0.12993,0.18363,0.31372,0.17624,0.25994,0.22137
0.45022,0.12993,0.18363,0.31373,0.17625,0.25998,0.22139
0.45033,0.12994,0.18363,0.31374,0.17626,0.25999,0.22139
0.45044,0.12995,0.18364,0.31374,0.17626,0.26005,0.22146
0.45056,0.12997,0.18364,0.31375,0.17629,0.26008,0.22146
0.45067,0.13001,0.18364,0.31376,0.1763,0.26009,0.22147
0.45078,0.13004,0.18364,0.31376,0.1763,0.26011,0.22149
0.45089,0.13006,0.18367,0.31376,0.17632,0.26012,0.2215
0.451,0.13006,0.18369,0.31376,0.17633,0.26016,0.2215
0.45111,0.13006,0.1837,0.31378,0.17633,0.26019,0.2215
0.45122,0.13009,0.18371,0.31378,0.17636,0.26022,0.2215
0.45133,0.13012,0.18371,0.31379,0.17637,0.26026,0.2215
0.45144,0.13014,0.18371,0.31379,0.17637,0.26029,0.22152
0.45156,0.13015,0.18372,0.3138,0.17638,0.26035,0.22152
0.45167,0.13016,0.18373,0.31383,0.17638,0.26038,0.22154
0.45178,0.13016,0.18374,0.31383,0.17638,0.26041,0.22154
0.45189,0.13017,0.18374,0.31383,0.17639,0.26044,0.22154
0.452,0.13017,0.18375,0.31384,0.1764,0.26057,0.22155
0.45211,0.13019,0.18375,0.31385,0.17641,0.26059,0.22155
0.45222,0.13021,0.18376,0.31385,0.17641,0.26062,0.22155
0.45233,0.13021,0.18376,0.31386,0.17645,0.26063,0.2216
0.45244,0.13025,0.18376,0.31386,0.17645,0.26065,0.2216
0.45256,0.13026,0.18376,0.31386,0.17646,0.26067,0.22161
0.45267,0.13028,0.18377,0.31387,0.17649,0.26078,0.22162
0.45278,0.13028,0.18378,0.31387,0.17649,0.26079,0.22163
0.45289,0.13028,0.18378,0.31388,0.1765,0.26082,0.22163
0.453,0.13029,0.18378,0.31388,0.1765,0.26092,0.22163
0.45311,0.13035,0.18378,0.31389,0.1765,0.26093,0.22164
0.45322,0.13035,0.18379,0.31391,0.17653,0.26095,0.22164
0.45333,0.13035,0.1838,0.31391,0.17656,0.26097,0.22164
0.45344,0.13036,0.18382,0.31391,0.17656,0.26102,0.22165
0.45356,0.13036,0.18382,0.31392,0.17658,0.26102,0.22165
0.45367,0.13036,0.18384,0.31393,0.17658,0.26105,0.22172
0.45378,0.13037,0.18384,0.31393,0.17661,0.26105,0.22173
0.45389,0.13038,0.18384,0.31393,0.17661,0.26107,0.22173
0.454,0.13039,0.18384,0.31394,0.17662,0.26109,0.22174
0.45411,0.13041,0.18384,0.31395,0.17663,0.26111,0.22175
0.45422,0.13041,0.18385,0.31395,0.17664,0.26114,0.22175
0.45433,0.13041,0.18387,0.31395,0.17665,0.26115,0.22176
0.45444,0.13042,0.18389,0.31397,0.17666,0.2612,0.22176
0.45456,0.13042,0.18389,0.31397,0.17666,0.26121,0.22176
0.45467,0.13042,0.18389,0.31397,0.17667,0.26129,0.22177
0.45478,0.13043,0.18392,0.31398,0.17667,0.26133,0.22178
0.45489,0.13043,0.18392,0.31398,0.17668,0.26135,0.22182
0.455,0.13043,0.18392,0.31398,0.17668,0.26145,0.22182
0.45511,0.13043,0.18393,0.31398,0.17672,0.26159,0.22182
0.45522,0.13044,0.18394,0.31398,0.17673,0.26159,0.22184
0.45533,0.13045,0.18395,0.31398,0.17673,0.26169,0.22184
0.45544,0.13046,0.18397,0.31399,0.17674,0.26171,0.22184
0.45556,0.13047,0.18398,0.31399,0.17675,0.26176,0.22184
0.45567,0.13047,0.18399,0.314,0.17675,0.26177,0.22185
0.45578,0.13048,0.184,0.314,0.17677,0.26178,0.22185
0.45589,0.13049,0.184,0.314,0.17679,0.26178,0.22185
0.456,0.1305,0.184,0.314,0.1768,0.26181,0.22187
0.45611,0.13051,0.184,0.31401,0.17681,0.26181,0.22187
0.45622,0.13052,0.18401,0.31402,0.17682,0.26181,0.22187
0.45633,0.13052,0.18401,0.31402,0.17686,0.26184,0.22187
0.45644,0.13053,0.18402,0.31402,0.17687,0.26185,0.22188
0.45656,0.13056,0.18403,0.31402,0.17687,0.26187,0.22189
0.45667,0.13056,0.18407,0.31403,0.17688,0.26195,0.22191
0.45678,0.13057,0.18411,0.31403,0.1769,0.26196,0.22191
0.45689,0.1306,0.18411,0.31405,0.17691,0.26206,0.22192
0.457,0.1306,0.18412,0.31406,0.17691,0.2621,0.22192
0.45711,0.13061,0.18413,0.31407,0.17691,0.26217,0.22195
0.45722,0.13062,0.18413,0.31408,0.17692,0.26217,0.22197
0.45733,0.13064,0.18414,0.31408,0.17694,0.26219,0.22198
0.45744,0.13064,0.18415,0.31408,0.17697,0.2622,0.22198
0.45756,0.13065,0.18417,0.31408,0.17697,0.26226,0.22201
0.45767,0.13068,0.18417,0.31409,0.177,0.26231,0.22202
0.45778,0.13068,0.18418,0.31409,0.17701,0.26233,0.22202
0.45789,0.1307,0.18418,0.31409,0.17701,0.26235,0.22206
0.458,0.13072,0.18418,0.3141,0.17702,0.26235,0.22206
0.45811,0.13072,0.18418,0.31411,0.17707,0.26246,0.22207
0.45822,0.13075,0.18418,0.31411,0.17707,0.26246,0.22208
0.45833,0.13075,0.18419,0.31411,0.17707,0.26251,0.22208
0.45844,0.13077,0.1842,0.31411,0.17708,0.26253,0.2221
0.45856,0.1308,0.18422,0.31413,0.17714,0.26258,0.22212
0.45867,0.1308,0.18423,0.31414,0.17714,0.26258,0.22212
0.45878,0.13081,0.18423,0.31414,0.17715,0.26259,0.22214
0.45889,0.13083,0.18423,0.31415,0.17716,0.26259,0.22215
0.459,0.13085,0.18423,0.31415,0.17717,0.26262,0.22215
0.45911,0.13086,0.18423,0.31415,0.17719,0.26263,0.22215
0.45922,0.13091,0.18424,0.31415,0.1772,0.26265,0.22217
0.45933,0.13092,0.18424,0.31415,0.1772,0.26269,0.22217
0.45944,0.13093,0.18425,0.31416,0.1772,0.2627,0.22219
0.45956,0.13094,0.18426,0.31418,0.17723,0.26273,0.22219
0.45967,0.13096,0.18426,0.31418,0.17723,0.26273,0.2222
0.45978,0.13099,0.18427,0.31419,0.17724,0.26292,0.22221
0.45989,0.131,0.18427,0.3142,0.17725,0.26294,0.22221
0.46,0.13101,0.18427,0.31421,0.17725,0.26294,0.22221
0.46011,0.13102,0.18428,0.31422,0.17726,0.26302,0.22221
0.46022,0.13103,0.18428,0.31423,0.17726,0.26305,0.22222
0.46033,0.13104,0.18429,0.31424,0.17727,0.26314,0.22222
0.46044,0.13105,0.1843,0.31425,0.17727,0.26316,0.22223
0.46056,0.13105,0.1843,0.31426,0.17728,0.26318,0.22224
0.46067,0.13108,0.1843,0.31426,0.17728,0.2632,0.22224
0.46078,0.13108,0.1843,0.31427,0.1773,0.26324,0.22225
0.46089,0.13109,0.18431,0.31428,0.1773,0.26329,0.22225
0.461,0.13109,0.18431,0.31428,0.17731,0.26332,0.22226
0.46111,0.1311,0.18431,0.31429,0.17733,0.26335,0.22226
0.46122,0.1311,0.18432,0.31429,0.17734,0.26337,0.22226
0.46133,0.13111,0.18432,0.3143,0.17735,0.26338,0.22228
0.46144,0.13112,0.18432,0.3143,0.17739,0.26339,0.2223
0.46156,0.13113,0.18434,0.3143,0.17742,0.26345,0.22233
0.46167,0.13113,0.18434,0.3143,0.17742,0.26349,0.22233
0.46178,0.13115,0.18434,0.31431,0.17743,0.26351,0.22234
0.46189,0.13116,0.18434,0.31431,0.17743,0.26352,0.22235
0.462,0.13117,0.18435,0.31431,0.17743,0.26354,0.22236
0.46211,0.13118,0.18435,0.31431,0.17744,0.26356,0.22237
0.46222,0.13118,0.18437,0.31433,0.17745,0.26356,0.22237
0.46233,0.13118,0.18437,0.31433,0.17746,0.26362,0.22238
0.46244,0.13119,0.18438,0.31433,0.17747,0.26363,0.22242
0.46256,0.1312,0.18438,0.31434,0.17749,0.26366,0.22242
0.46267,0.1312,0.18438,0.31434,0.1775,0.26367,0.22244
0.46278,0.13121,0.18439,0.31434,0.1775,0.2637,0.22244
0.46289,0.13121,0.18439,0.31434,0.1775,0.26371,0.22244
0.463,0.13124,0.1844,0.31435,0.17751,0.26373,0.22244
0.46311,0.13125,0.1844,0.31437,0.17752,0.26373,0.22244
0.46322,0.13126,0.1844,0.31438,0.17756,0.26373,0.22244
0.46333,0.13127,0.18441,0.31439,0.17759,0.26376,0.22247
0.46344,0.13128,0.18442,0.3144,0.17759,0.26377,0.22248
0.46356,0.1313,0.18442,0.3144,0.1776,0.26378,0.22248
0.46367,0.1313,0.18444,0.31441,0.17764,0.2638,0.22249
0.46378,0.13132,0.18445,0.31443,0.17764,0.26384,0.2225
0.46389,0.13134,0.18446,0.31443,0.17764,0.26389,0.22252
0.464,0.13134,0.18447,0.31443,0.17764,0.26416,0.22253
0.46411,0.13136,0.18448,0.31445,0.17764,0.26416,0.22253
0.46422,0.13137,0.18448,0.31445,0.17766,0.26422,0.22254
0.46433,0.13141,0.18448,0.31445,0.17766,0.26424,0.22254
0.46444,0.13141,0.18448,0.31445,0.17768,0.26432,0.22254
0.46456,0.13142,0.1845,0.31446,0.17768,0.26433,0.22254
0.46467,0.13143,0.18451,0.31446,0.1777,0.26437,0.22255
0.46478,0.13144,0.18453,0.31446,0.17774,0.26438,0.22255
0.46489,0.13144,0.18454,0.31446,0.17775,0.26442,0.22255
0.465,0.13149,0.18454,0.31447,0.17776,0.26459,0.22256
0.46511,0.13149,0.18454,0.31448,0.17779,0.2646,0.22256
0.46522,0.13153,0.18454,0.31449,0.17779,0.26461,0.22256
0.46533,0.13154,0.18456,0.3145,0.17781,0.26462,0.22256
0.46544,0.13154,0.18456,0.3145,0.17782,0.26466,0.22258
0.46556,0.13154,0.18456,0.3145,0.17786,0.2647,0.22258
0.46567,0.13156,0.18459,0.3145,0.17788,0.26471,0.22265
0.46578,0.13157,0.1846,0.3145,0.1779,0.26472,0.22265
0.46589,0.13159,0.1846,0.3145,0.17791,0.26477,0.22266
0.466,0.13159,0.18461,0.31451,0.17793,0.26483,0.22268
0.46611,0.13162,0.18461,0.31451,0.17794,0.26486,0.22269
0.46622,0.13163,0.18462,0.31451,0.17794,0.26492,0.2227
0.46633,0.13166,0.18462,0.31451,0.17795,0.26492,0.22271
0.46644,0.13167,0.18463,0.31452,0.178,0.26495,0.22271
0.46656,0.13167,0.18463,0.31452,0.17801,0.26496,0.22272
0.46667,0.1317,0.18463,0.31453,0.17802,0.26497,0.22274
0.46678,0.13176,0.18464,0.31454,0.17802,0.26499,0.22277
0.46689,0.13178,0.18464,0.31455,0.17804,0.26504,0.22277
0.467,0.1318,0.18464,0.31455,0.17806,0.26505,0.22277
0.46711,0.13183,0.18465,0.31455,0.17808,0.26505,0.22277
0.46722,0.13184,0.18469,0.31455,0.17809,0.26506,0.22278
0.46733,0.13184,0.1847,0.31456,0.1781,0.26512,0.22283
0.46744,0.13187,0.18471,0.31456,0.1781,0.26512,0.22283
0.46756,0.13188,0.18472,0.31456,0.17811,0.26514,0.22284
0.46767,0.13188,0.18472,0.31457,0.17812,0.26518,0.22285
0.46778,0.13193,0.18473,0.31457,0.17813,0.26526,0.22285
0.46789,0.13194,0.18473,0.31458,0.17814,0.26527,0.22286
0.468,0.13197,0.18474,0.31458,0.17815,0.26529,0.22286
0.46811,0.13197,0.18474,0.31458,0.17816,0.2653,0.22287
0.46822,0.132,0.18476,0.3146,0.1782,0.2653,0.22287
0.46833,0.13202,0.18476,0.3146,0.1782,0.26533,0.22287
0.46844,0.13203,0.18476,0.31461,0.1782,0.26533,0.22288
0.46856,0.13203,0.18477,0.31462,0.17823,0.26533,0.2229
0.46867,0.13207,0.18477,0.31463,0.17825,0.26535,0.2229
0.46878,0.13212,0.18478,0.31463,0.17825,0.26536,0.22291
0.46889,0.13212,0.18479,0.31463,0.17826,0.26537,0.22291
0.469,0.13213,0.1848,0.31465,0.17827,0.26543,0.22291
0.46911,0.13215,0.18481,0.31465,0.17827,0.26547,0.22291
0.46922,0.13216,0.18481,0.31465,0.17828,0.2655,0.22292
0.46933,0.13222,0.18481,0.31465,0.17828,0.26554,0.22292
0.46944,0.13223,0.18482,0.31466,0.17831,0.26557,0.22293
0.46956,0.13224,0.18483,0.31466,0.17831,0.26563,0.22293
0.46967,0.13224,0.18484,0.31466,0.17833,0.2657,0.22294
0.46978,0.13225,0.18484,0.31466,0.17834,0.26574,0.22296
0.46989,0.13225,0.18486,0.31467,0.17836,0.26592,0.22296
0.47,0.13229,0.18489,0.31467,0.17837,0.26597,0.22297
0.47011,0.1323,0.18491,0.31468,0.17837,0.26599,0.22298
0.47022,0.1323,0.18492,0.31468,0.17838,0.26601,0.22299
0.47033,0.1323,0.18492,0.31469,0.17839,0.26603,0.22299
0.47044,0.13233,0.18492,0.31469,0.1784,0.26612,0.223
0.47056,0.13234,0.18493,0.31469,0.17841,0.26612,0.223
0.47067,0.13235,0.18494,0.31469,0.17842,0.26612,0.22301
0.47078,0.13235,0.18495,0.3147,0.17847,0.26614,0.22301
0.47089,0.13236,0.18495,0.3147,0.17849,0.26615,0.22303
0.471,0.13237,0.18496,0.3147,0.17851,0.26616,0.22303
0.47111,0.13239,0.18497,0.3147,0.17852,0.26635,0.22304
0.47122,0.13239,0.18499,0.31471,0.17857,0.26636,0.22304
0.47133,0.13239,0.18499,0.31471,0.17857,0.26636,0.22306
0.47144,0.1324,0.185,0.31472,0.17857,0.2664,0.22308
0.47156,0.1324,0.185,0.31472,0.17858,0.26644,0.22308
0.47167,0.1324,0.18502,0.31474,0.17859,0.2665,0.22309
0.47178,0.13241,0.18502,0.31474,0.17862,0.26656,0.2231
0.47189,0.13242,0.18503,0.31474,0.17862,0.26657,0.2231
0.472,0.13243,0.18504,0.31475,0.17862,0.26661,0.22311
0.47211,0.13243,0.18504,0.31475,0.17864,0.26662,0.22311
0.47222,0.13244,0.18504,0.31477,0.17865,0.26662,0.22312
0.47233,0.13244,0.18505,0.31477,0.17865,0.26664,0.22313
0.47244,0.13245,0.18505,0.31477,0.17866,0.26665,0.22314
0.47256,0.13245,0.18505,0.31478,0.17867,0.26666,0.22315
0.47267,0.13247,0.18505,0.31478,0.17868,0.26666,0.22315
0.47278,0.13247,0.18505,0.31479,0.17869,0.26666,0.22316
0.47289,0.13251,0.18505,0.31479,0.17871,0.26666,0.22317
0.473,0.13251,0.18507,0.31479,0.17872,0.26671,0.22319
0.47311,0.13251,0.18507,0.3148,0.17872,0.26672,0.22319
0.47322,0.13252,0.18509,0.3148,0.17873,0.26673,0.22319
0.47333,0.13253,0.18511,0.31481,0.17874,0.26678,0.22319
0.47344,0.13254,0.18512,0.31481,0.17874,0.26683,0.2232
0.47356,0.13255,0.18512,0.31481,0.17875,0.26688,0.2232
0.47367,0.13255,0.18513,0.31481,0.17875,0.267,0.22321
0.47378,0.13255,0.18513,0.31483,0.17876,0.267,0.22321
0.47389,0.13256,0.18514,0.31484,0.17877,0.26705,0.22322
0.474,0.13257,0.18514,0.31484,0.17878,0.26705,0.22322
0.47411,0.13257,0.18515,0.31485,0.1788,0.26716,0.22322
0.47422,0.13258,0.18515,0.31485,0.17881,0.26716,0.22322
0.47433,0.13262,0.18516,0.31486,0.17882,0.2672,0.22323
0.47444,0.13263,0.18516,0.31486,0.17882,0.2672,0.22324
0.47456,0.13263,0.18516,0.31486,0.17884,0.26734,0.22325
0.47467,0.13264,0.18516,0.31487,0.17884,0.26736,0.22327
0.47478,0.13264,0.18517,0.31487,0.17892,0.26737,0.22328
0.47489,0.13265,0.18518,0.31489,0.17892,0.26737,0.2233
0.475,0.13265,0.18519,0.31489,0.17893,0.26738,0.22331
0.47511,0.13266,0.1852,0.31489,0.17894,0.26738,0.22335
0.47522,0.1327,0.18521,0.31489,0.17894,0.26741,0.22335
0.47533,0.13271,0.18521,0.31489,0.17894,0.26754,0.22335
0.47544,0.13272,0.18521,0.3149,0.17895,0.26759,0.22335
0.47556,0.13274,0.18522,0.31493,0.17897,0.26763,0.22335
0.47567,0.13275,0.18522,0.31493,0.17897,0.26764,0.22338
0.47578,0.13276,0.18523,0.31493,0.17898,0.26766,0.22339
0.47589,0.13279,0.18524,0.31493,0.179,0.26767,0.22339
0.476,0.13281,0.18526,0.31494,0.179,0.2677,0.22339
0.47611,0.13283,0.18526,0.31494,0.179,0.2677,0.2234
0.47622,0.13283,0.18527,0.31494,0.17901,0.26771,0.2234
0.47633,0.13285,0.18527,0.31495,0.17902,0.26772,0.22341
0.47644,0.13286,0.18528,0.31496,0.17903,0.26778,0.22342
0.47656,0.13287,0.18528,0.31496,0.17904,0.26778,0.22342
0.47667,0.13287,0.18529,0.31498,0.17904,0.26788,0.22342
0.47678,0.13287,0.18531,0.31498,0.17906,0.26793,0.22346
0.47689,0.13292,0.18532,0.31498,0.17906,0.26795,0.22346
0.477,0.13292,0.18532,0.31498,0.17909,0.26796,0.22347
0.47711,0.13293,0.18533,0.31499,0.17909,0.26798,0.22347
0.47722,0.13297,0.18533,0.31499,0.17912,0.26802,0.22348
0.47733,0.13297,0.18535,0.31499,0.17912,0.26806,0.22349
0.47744,0.13298,0.18536,0.315,0.17913,0.26807,0.2235
0.47756,0.13299,0.18537,0.315,0.17915,0.26809,0.22351
0.47767,0.13302,0.18537,0.315,0.17916,0.26811,0.22354
0.47778,0.13302,0.18539,0.31502,0.1792,0.26813,0.22357
0.47789,0.13302,0.1854,0.31503,0.17922,0.26818,0.22358
0.478,0.13303,0.1854,0.31504,0.17923,0.26819,0.22359
0.47811,0.13303,0.18541,0.31504,0.17925,0.26819,0.22359
0.47822,0.13305,0.18541,0.31505,0.17929,0.26835,0.2236
0.47833,0.13305,0.18542,0.31506,0.17932,0.26836,0.2236
0.47844,0.13306,0.18543,0.31507,0.17934,0.26837,0.2236
0.47856,0.13306,0.18543,0.31508,0.17936,0.2685,0.22361
0.47867,0.13306,0.18543,0.31508,0.17936,0.26854,0.22362
0.47878,0.13306,0.18544,0.31508,0.17942,0.26866,0.22363
0.47889,0.13312,0.18544,0.31509,0.17943,0.26866,0.22364
0.479,0.13314,0.18544,0.31509,0.17945,0.2687,0.22364
0.47911,0.13315,0.18544,0.31509,0.17947,0.26871,0.22365
0.47922,0.13316,0.18546,0.3151,0.17948,0.26873,0.22365
0.47933,0.13316,0.18547,0.31511,0.17951,0.26873,0.22365
0.47944,0.13321,0.18547,0.31511,0.17953,0.26876,0.22365
0.47956,0.13321,0.18548,0.31512,0.17953,0.26877,0.22369
0.47967,0.13321,0.18548,0.31512,0.17953,0.26877,0.22369
0.47978,0.13327,0.18548,0.31512,0.17953,0.26883,0.22371
0.47989,0.13329,0.18548,0.31513,0.17954,0.26883,0.22373
0.48,0.13329,0.18548,0.31514,0.17954,0.26886,0.22375
0.48011,0.1333,0.18549,0.31515,0.17954,0.2689,0.22375
0.48022,0.1333,0.18549,0.31516,0.17954,0.26892,0.22375
0.48033,0.13332,0.1855,0.31516,0.17955,0.26897,0.22375
0.48044,0.13334,0.18552,0.31516,0.17956,0.26899,0.22375
0.48056,0.13334,0.18552,0.31516,0.17957,0.26903,0.22376
0.48067,0.13335,0.18554,0.31517,0.17957,0.26907,0.22376
0.48078,0.13338,0.18554,0.31517,0.17957,0.2691,0.22378
0.48089,0.13338,0.18555,0.31517,0.17961,0.26919,0.22378
0.481,0.13339,0.18555,0.31518,0.17962,0.26926,0.22379
0.48111,0.13342,0.18557,0.31518,0.17963,0.26929,0.2238
0.48122,0.13344,0.18558,0.31519,0.17964,0.2693,0.22381
0.48133,0.13352,0.18558,0.3152,0.17964,0.26932,0.22381
0.48144,0.13352,0.18558,0.31521,0.17965,0.26934,0.22381
0.48156,0.13353,0.18558,0.31521,0.17972,0.26936,0.22382
0.48167,0.13353,0.18559,0.31521,0.17974,0.26948,0.22383
0.48178,0.13355,0.18561,0.31521,0.17974,0.26948,0.22383
0.48189,0.13357,0.18562,0.31522,0.17975,0.26953,0.22383
0.482,0.1336,0.18562,0.31523,0.17975,0.26954,0.22384
0.48211,0.13361,0.18562,0.31524,0.17978,0.26955,0.22386
0.48222,0.13362,0.18563,0.31524,0.17979,0.26958,0.22386
0.48233,0.13363,0.18563,0.31525,0.17983,0.26961,0.22387
0.48244,0.13363,0.18564,0.31525,0.17983,0.26963,0.22388
0.48256,0.13364,0.18565,0.31525,0.17984,0.26968,0.22388
0.48267,0.13366,0.18565,0.31526,0.17984,0.26969,0.22388
0.48278,0.13366,0.18565,0.31526,0.1799,0.26973,0.22388
0.48289,0.13368,0.18565,0.31527,0.1799,0.26975,0.22389
0.483,0.13369,0.18565,0.31527,0.17991,0.26981,0.22391
0.48311,0.13371,0.18566,0.31527,0.17991,0.26982,0.22394
0.48322,0.13373,0.18567,0.31528,0.17991,0.26984,0.22394
0.48333,0.13373,0.18567,0.31528,0.17991,0.26989,0.22395
0.48344,0.13374,0.18569,0.31528,0.17992,0.27,0.22395
0.48356,0.13375,0.18569,0.31529,0.17992,0.27003,0.22397
0.48367,0.13375,0.18569,0.31529,0.17995,0.2702,0.22399
0.48378,0.13379,0.18571,0.31529,0.17996,0.27021,0.22401
0.48389,0.1338,0.18571,0.3153,0.17999,0.27026,0.22401
0.484,0.13381,0.18571,0.3153,0.17999,0.27027,0.22401
0.48411,0.13383,0.18572,0.3153,0.18,0.27029,0.22402
0.48422,0.13383,0.18573,0.3153,0.18,0.27032,0.22403
0.48433,0.13383,0.18573,0.31531,0.18002,0.27042,0.22403
0.48444,0.13388,0.18574,0.31531,0.18002,0.27044,0.22405
0.48456,0.13388,0.18574,0.31531,0.18003,0.27044,0.22405
0.48467,0.13391,0.18574,0.31532,0.18007,0.27045,0.22406
0.48478,0.13391,0.18575,0.31532,0.18009,0.27046,0.22406
0.48489,0.13395,0.18575,0.31533,0.1801,0.27063,0.22407
0.485,0.13395,0.18577,0.31533,0.18012,0.27077,0.22408
0.48511,0.13396,0.18579,0.31533,0.18012,0.27079,0.22408
0.48522,0.13396,0.18581,0.31534,0.18014,0.27085,0.2241
0.48533,0.13397,0.18585,0.31534,0.18015,0.27087,0.2241
0.48544,0.13397,0.18586,0.31535,0.18015,0.27091,0.2241
0.48556,0.13398,0.18586,0.31536,0.18015,0.271,0.22411
0.48567,0.13401,0.18586,0.31536,0.18017,0.27105,0.22411
0.48578,0.13401,0.18587,0.31537,0.18018,0.27107,0.22411
0.48589,0.13401,0.18587,0.31538,0.18019,0.27107,0.22413
0.486,0.13402,0.18587,0.31539,0.18021,0.27119,0.22418
0.48611,0.13403,0.18588,0.31539,0.18021,0.2712,0.22418
0.48622,0.13404,0.18588,0.3154,0.18022,0.27123,0.22418
0.48633,0.13406,0.18589,0.3154,0.18024,0.27126,0.22419
0.48644,0.13407,0.18589,0.31541,0.18024,0.27128,0.2242
0.48656,0.13407,0.18589,0.31542,0.18025,0.27131,0.22422
0.48667,0.13411,0.18589,0.31543,0.18025,0.27133,0.22423
0.48678,0.13411,0.1859,0.31543,0.18025,0.27134,0.22424
0.48689,0.13411,0.18592,0.31544,0.18026,0.27136,0.22424
0.487,0.13413,0.18593,0.31544,0.18026,0.2714,0.22424
0.48711,0.13413,0.18593,0.31545,0.18027,0.27141,0.22427
0.48722,0.13417,0.18594,0.31546,0.18029,0.27143,0.22428
0.48733,0.13421,0.18594,0.31546,0.1803,0.27144,0.22429
0.48744,0.13422,0.18594,0.31546,0.18033,0.27146,0.2243
0.48756,0.13427,0.18594,0.31547,0.18033,0.2715,0.22431
0.48767,0.13427,0.18595,0.31547,0.18035,0.27152,0.22432
0.48778,0.13428,0.18595,0.31548,0.18035,0.27154,0.22432
0.48789,0.1343,0.18595,0.31548,0.18037,0.27155,0.22432
0.488,0.13431,0.18595,0.31548,0.18038,0.27155,0.22433
0.48811,0.13432,0.18596,0.31548,0.18039,0.2716,0.22433
0.48822,0.13433,0.18597,0.3155,0.18041,0.27175,0.22435
0.48833,0.13433,0.18597,0.3155,0.18041,0.27176,0.22436
0.48844,0.13434,0.18598,0.3155,0.18041,0.27179,0.22438
0.48856,0.13434,0.18598,0.3155,0.18043,0.27182,0.22438
0.48867,0.13439,0.186,0.31552,0.18043,0.27184,0.22438
0.48878,0.1344,0.18602,0.31553,0.18046,0.27195,0.2244
0.48889,0.13442,0.18602,0.31555,0.18048,0.27197,0.22443
0.489,0.13444,0.18603,0.31556,0.1805,0.272,0.22443
0.48911,0.13445,0.18603,0.31557,0.18051,0.272,0.22443
0.48922,0.13447,0.18606,0.31557,0.18051,0.272,0.22444
0.48933,0.13448,0.18607,0.31557,0.18051,0.27201,0.22448
0.48944,0.13448,0.18607,0.31557,0.18052,0.27202,0.22448
0.48956,0.1345,0.18608,0.31558,0.18052,0.27205,0.22449
0.48967,0.1345,0.1861,0.31558,0.18053,0.27205,0.22449
0.48978,0.1345,0.1861,0.31559,0.18056,0.27208,0.2245
0.48989,0.13452,0.18611,0.31559,0.18056,0.27214,0.2245
0.49,0.13452,0.18612,0.3156,0.18057,0.27214,0.2245
0.49011,0.13452,0.18614,0.31561,0.18058,0.27219,0.22451
0.49022,0.13453,0.18614,0.31562,0.18063,0.27221,0.22452
0.49033,0.13454,0.18615,0.31562,0.18065,0.27226,0.22452
0.49044,0.13455,0.18616,0.31563,0.18065,0.27239,0.22452
0.49056,0.13455,0.18618,0.31563,0.18067,0.2724,0.22453
0.49067,0.13456,0.18618,0.31563,0.18069,0.27244,0.22454
0.49078,0.13457,0.1862,0.31564,0.18069,0.27248,0.22454
0.49089,0.13459,0.18621,0.31564,0.18071,0.27248,0.22455
0.491,0.13459,0.18621,0.31564,0.18071,0.27249,0.22456
0.49111,0.1346,0.18621,0.31564,0.18072,0.27249,0.22456
0.49122,0.13462,0.18622,0.31565,0.18075,0.27251,0.22459
0.49133,0.13463,0.18623,0.31565,0.18079,0.2726,0.2246
0.49144,0.13464,0.18624,0.31565,0.1808,0.27263,0.2246
0.49156,0.13465,0.18625,0.31566,0.18082,0.27266,0.2246
0.49167,0.13467,0.18626,0.31566,0.18083,0.27266,0.2246
0.49178,0.13469,0.18627,0.31567,0.18084,0.27268,0.2246
0.49189,0.13469,0.18628,0.31567,0.18086,0.27273,0.22461
0.492,0.13474,0.18628,0.31568,0.18086,0.27276,0.22462
0.49211,0.13474,0.18628,0.31568,0.18087,0.27279,0.22463
0.49222,0.13474,0.18629,0.3157,0.1809,0.2728,0.22464
0.49233,0.13477,0.18629,0.3157,0.1809,0.27282,0.22465
0.49244,0.1348,0.1863,0.31571,0.18091,0.27283,0.22465
0.49256,0.1348,0.18631,0.31571,0.18093,0.27284,0.22466
0.49267,0.13483,0.18632,0.31574,0.18096,0.27284,0.22467
0.49278,0.13484,0.18632,0.31574,0.18096,0.27284,0.22467
0.49289,0.13486,0.18632,0.31575,0.18096,0.27284,0.22468
0.493,0.13487,0.18633,0.31575,0.18097,0.27287,0.22469
0.49311,0.13487,0.18634,0.31576,0.18097,0.27288,0.2247
0.49322,0.1349,0.18636,0.31577,0.18098,0.27295,0.22471
0.49333,0.13491,0.18636,0.31577,0.18098,0.27299,0.22471
0.49344,0.13492,0.18636,0.31578,0.18098,0.27302,0.22472
0.49356,0.13493,0.18636,0.31578,0.18099,0.27308,0.22472
0.49367,0.13494,0.18636,0.31579,0.18099,0.2731,0.22472
0.49378,0.13495,0.18636,0.31579,0.18102,0.27317,0.22474
0.49389,0.13496,0.18638,0.31579,0.18102,0.27317,0.22475
0.494,0.13497,0.18638,0.3158,0.18102,0.2732,0.22476
0.49411,0.13498,0.18639,0.3158,0.18103,0.27321,0.22476
0.49422,0.13503,0.1864,0.3158,0.18103,0.27322,0.22477
0.49433,0.13504,0.18641,0.3158,0.18104,0.27328,0.22478
0.49444,0.13504,0.18641,0.3158,0.18107,0.27328,0.22478
0.49456,0.13505,0.18641,0.3158,0.18108,0.27329,0.22479
0.49467,0.13508,0.18642,0.31581,0.1811,0.2733,0.2248
0.49478,0.13508,0.18642,0.31581,0.18118,0.27331,0.2248
0.49489,0.13509,0.18642,0.31582,0.18119,0.27331,0.2248
0.495,0.1351,0.18643,0.31582,0.18119,0.27335,0.22481
0.49511,0.13513,0.18647,0.31582,0.18121,0.27335,0.22484
0.49522,0.13514,0.18647,0.31582,0.18121,0.27336,0.22484
0.49533,0.13516,0.18647,0.31583,0.18121,0.27343,0.22484
0.49544,0.13516,0.18649,0.31583,0.18122,0.27355,0.22486
0.49556,0.13518,0.1865,0.31583,0.18123,0.27359,0.22486
0.49567,0.13527,0.18651,0.31583,0.18124,0.27359,0.22486
0.49578,0.13527,0.18652,0.31584,0.18124,0.2736,0.22486
0.49589,0.13528,0.18653,0.31585,0.18124,0.27367,0.22487
0.496,0.13532,0.18653,0.31586,0.18125,0.27371,0.22487
0.49611,0.13532,0.18653,0.31587,0.18126,0.27373,0.22488
0.49622,0.13533,0.18654,0.31587,0.18126,0.27376,0.2249
0.49633,0.13534,0.18654,0.31587,0.18127,0.27377,0.22491
0.49644,0.13536,0.18654,0.31589,0.18128,0.27378,0.22491
0.49656,0.1354,0.18655,0.31589,0.1813,0.27384,0.22492
0.49667,0.13541,0.18656,0.3159,0.18133,0.27384,0.22492
0.49678,0.13546,0.18657,0.3159,0.18133,0.2739,0.22494
0.49689,0.13547,0.18657,0.3159,0.18134,0.2739,0.22494
0.497,0.13547,0.18658,0.3159,0.18136,0.27392,0.22494
0.49711,0.13547,0.18658,0.3159,0.18137,0.27397,0.22495
0.49722,0.13552,0.18659,0.31591,0.18137,0.27399,0.22496
0.49733,0.13556,0.18659,0.31591,0.18138,0.27409,0.22496
0.49744,0.13556,0.1866,0.31591,0.18141,0.2741,0.22497
0.49756,0.13557,0.18661,0.31592,0.18141,0.2741,0.22499
0.49767,0.13559,0.18661,0.31592,0.18142,0.27411,0.22499
0.49778,0.1356,0.18663,0.31593,0.18144,0.27413,0.225
0.49789,0.13561,0.18663,0.31594,0.18147,0.27414,0.225
0.498,0.13562,0.18664,0.31594,0.1815,0.27417,0.22502
0.49811,0.13562,0.18664,0.31595,0.1815,0.27417,0.22503
0.49822,0.13566,0.18664,0.31595,0.18151,0.27418,0.22504
0.49833,0.13567,0.18664,0.31596,0.18151,0.27421,0.22506
0.49844,0.13569,0.18665,0.31596,0.18152,0.27421,0.22507
0.49856,0.1357,0.18666,0.31598,0.18154,0.27428,0.22507
0.49867,0.13573,0.18667,0.31598,0.18156,0.27431,0.22508
0.49878,0.13574,0.18667,0.31599,0.18158,0.27432,0.2251
0.49889,0.13575,0.18668,0.316,0.18159,0.27433,0.2251
0.499,0.13575,0.18669,0.316,0.18159,0.27434,0.2251
0.49911,0.13576,0.18669,0.316,0.18159,0.27448,0.22511
0.49922,0.13576,0.18669,0.31601,0.18159,0.27451,0.22513
0.49933,0.13576,0.1867,0.31601,0.18163,0.27459,0.22515
0.49944,0.13578,0.18672,0.31602,0.18163,0.27469,0.22516
0.49956,0.13578,0.18673,0.31602,0.18163,0.27472,0.22516
0.49967,0.13578,0.18673,0.31602,0.18164,0.27475,0.22517
0.49978,0.13579,0.18675,0.31603,0.18164,0.27477,0.22517
0.49989,0.1358,0.18676,0.31603,0.18164,0.2749,0.22517
0.5,0.1358,0.18676,0.31604,0.18165,0.27497,0.22519
0.50011,0.13581,0.18679,0.31604,0.18168,0.27503,0.22521
0.50022,0.13584,0.1868,0.31604,0.18168,0.27512,0.22522
0.50033,0.13586,0.1868,0.31604,0.18169,0.27521,0.22522
0.50044,0.13586,0.1868,0.31605,0.18171,0.27522,0.22523
0.50056,0.13589,0.18681,0.31606,0.18174,0.27523,0.22523
0.50067,0.1359,0.18681,0.31607,0.18174,0.27529,0.22524
0.50078,0.1359,0.18682,0.31607,0.18176,0.27542,0.22524
0.50089,0.1359,0.18682,0.31607,0.18177,0.27542,0.22524
0.501,0.13591,0.18683,0.31608,0.18182,0.27546,0.22525
0.50111,0.13591,0.18683,0.31608,0.18183,0.27551,0.22526
0.50122,0.13591,0.18684,0.31608,0.18183,0.27551,0.22526
0.50133,0.13592,0.18684,0.31609,0.18184,0.27554,0.22526
0.50144,0.13595,0.18684,0.31609,0.18188,0.27555,0.22526
0.50156,0.13595,0.18686,0.3161,0.18188,0.27556,0.22526
0.50167,0.13595,0.18688,0.3161,0.18189,0.27563,0.22527
0.50178,0.13596,0.18688,0.31611,0.18189,0.27563,0.22527
0.50189,0.13599,0.18688,0.31611,0.18189,0.27568,0.22528
0.502,0.13603,0.18689,0.31611,0.18189,0.27572,0.22529
0.50211,0.13603,0.1869,0.31612,0.18189,0.27573,0.2253
0.50222,0.13604,0.18691,0.31613,0.18191,0.27574,0.22532
0.50233,0.13604,0.18691,0.31613,0.18192,0.27578,0.22532
0.50244,0.13606,0.18691,0.31614,0.18194,0.27578,0.22536
0.50256,0.13607,0.18692,0.31614,0.18195,0.2758,0.22536
0.50267,0.1361,0.18694,0.31615,0.18196,0.27582,0.22537
0.50278,0.13612,0.18694,0.31615,0.18197,0.27583,0.22538
0.50289,0.13613,0.18696,0.31615,0.18197,0.27589,0.22538
0.503,0.13614,0.18696,0.31616,0.18198,0.2759,0.2254
0.50311,0.13616,0.18699,0.31616,0.182,0.27596,0.22542
0.50322,0.13618,0.18699,0.31616,0.182,0.27598,0.22542
0.50333,0.13618,0.18701,0.31616,0.18204,0.276,0.22544
0.50344,0.13619,0.18701,0.31616,0.18204,0.27607,0.22545
0.50356,0.1362,0.18703,0.31617,0.18205,0.2761,0.22547
0.50367,0.13621,0.18703,0.31617,0.18207,0.27612,0.22547
0.50378,0.13626,0.18703,0.31617,0.18209,0.27618,0.22547
0.50389,0.13627,0.18703,0.31617,0.1821,0.27625,0.2255
0.504,0.13627,0.18703,0.31617,0.1821,0.27627,0.22551
0.50411,0.13628,0.18704,0.31617,0.18211,0.27628,0.22551
0.50422,0.13628,0.18705,0.31619,0.18212,0.27632,0.22552
0.50433,0.13628,0.18706,0.3162,0.18213,0.27632,0.22552
0.50444,0.13631,0.18707,0.31621,0.18216,0.27639,0.22553
0.50456,0.13633,0.18707,0.31621,0.18218,0.2764,0.22553
0.50467,0.13633,0.18707,0.31621,0.18219,0.2764,0.22553
0.50478,0.13633,0.18707,0.31622,0.1822,0.27646,0.22553
0.50489,0.13635,0.18708,0.31623,0.18221,0.27649,0.22554
0.505,0.13635,0.18709,0.31623,0.18223,0.27652,0.22554
0.50511,0.13638,0.1871,0.31624,0.18223,0.27657,0.22557
0.50522,0.13641,0.18711,0.31625,0.18226,0.27657,0.22559
0.50533,0.13642,0.18712,0.31625,0.1823,0.27658,0.2256
0.50544,0.13642,0.18712,0.31628,0.1823,0.27664,0.22561
0.50556,0.13644,0.18715,0.31628,0.18231,0.27667,0.22561
0.50567,0.13645,0.18715,0.31628,0.18231,0.27667,0.22561
0.50578,0.13645,0.18716,0.31629,0.18233,0.27671,0.22561
0.50589,0.13645,0.18716,0.31629,0.18234,0.27677,0.22561
0.506,0.13653,0.18716,0.3163,0.18235,0.27678,0.22561
0.50611,0.13654,0.18717,0.31631,0.18236,0.27681,0.22563
0.50622,0.13655,0.18717,0.31632,0.18238,0.27683,0.22564
0.50633,0.13655,0.18718,0.31632,0.18242,0.27685,0.22566
0.50644,0.13655,0.1872,0.31633,0.18243,0.27687,0.22566
0.50656,0.13655,0.1872,0.31633,0.18244,0.27688,0.22566
0.50667,0.13657,0.18722,0.31633,0.18244,0.27694,0.22567
0.50678,0.13657,0.18722,0.31633,0.18245,0.27694,0.22567
0.50689,0.1366,0.18723,0.31634,0.18246,0.27697,0.22568
0.507,0.1366,0.18724,0.31634,0.18249,0.27698,0.22569
0.50711,0.13661,0.18724,0.31634,0.18249,0.27701,0.22571
0.50722,0.13661,0.18724,0.31634,0.18249,0.27703,0.22572
0.50733,0.13663,0.18724,0.31635,0.18252,0.27705,0.22572
0.50744,0.13663,0.18725,0.31635,0.18253,0.27713,0.22572
0.50756,0.13666,0.18725,0.31635,0.18255,0.27716,0.22573
0.50767,0.13667,0.18725,0.31636,0.18256,0.27719,0.22574
0.50778,0.13668,0.18727,0.31636,0.18258,0.2772,0.22575
0.50789,0.13669,0.18727,0.31636,0.18261,0.27723,0.22575
0.508,0.13671,0.18729,0.31636,0.18265,0.27725,0.22576
0.50811,0.13671,0.1873,0.31637,0.18265,0.27726,0.22576
0.50822,0.13671,0.1873,0.31637,0.18267,0.27741,0.22577
0.50833,0.13673,0.18731,0.31638,0.18267,0.27752,0.22578
0.50844,0.13673,0.18732,0.31639,0.18267,0.27753,0.22579
0.50856,0.13673,0.18732,0.31639,0.18268,0.27753,0.22581
0.50867,0.13675,0.18732,0.31641,0.18268,0.27754,0.22582
0.50878,0.13676,0.18733,0.31642,0.18269,0.27759,0.22583
0.50889,0.13677,0.18733,0.31642,0.18269,0.27762,0.22583
0.509,0.13677,0.18734,0.31643,0.18269,0.27763,0.22583
0.50911,0.13679,0.18734,0.31643,0.1827,0.27765,0.22585
0.50922,0.1368,0.18734,0.31643,0.18271,0.27769,0.22585
0.50933,0.13681,0.18734,0.31644,0.18272,0.27771,0.22587
0.50944,0.13682,0.18735,0.31644,0.18273,0.27772,0.22587
0.50956,0.13683,0.18735,0.31645,0.18273,0.27778,0.22587
0.50967,0.13683,0.18736,0.31645,0.18273,0.27781,0.22587
0.50978,0.13688,0.18736,0.31645,0.18274,0.27781,0.22588
0.50989,0.13689,0.18738,0.31645,0.18274,0.27786,0.2259
0.51,0.13692,0.18738,0.31648,0.18274,0.27787,0.2259
0.51011,0.13695,0.18738,0.31648,0.18276,0.27787,0.22591
0.51022,0.13696,0.18739,0.31648,0.18277,0.27789,0.22592
0.51033,0.13698,0.1874,0.31649,0.18278,0.27789,0.22592
0.51044,0.13699,0.18741,0.3165,0.1828,0.27791,0.22592
0.51056,0.13699,0.18741,0.3165,0.1828,0.27797,0.22594
0.51067,0.13702,0.18741,0.31651,0.18282,0.27799,0.22595
0.51078,0.13702,0.18742,0.31651,0.18282,0.27799,0.22595
0.51089,0.13709,0.18742,0.31651,0.18284,0.278,0.22596
0.511,0.13711,0.18742,0.31653,0.18284,0.27813,0.22597
0.51111,0.13711,0.18743,0.31653,0.18286,0.27822,0.22598
0.51122,0.13711,0.18746,0.31654,0.18287,0.27822,0.22598
0.51133,0.13711,0.18746,0.31655,0.18287,0.27824,0.22599
0.51144,0.13711,0.18747,0.31655,0.18288,0.27829,0.22599
0.51156,0.13712,0.18748,0.31655,0.18288,0.2783,0.22599
0.51167,0.13713,0.18748,0.31655,0.18288,0.2783,0.226
0.51178,0.13713,0.18749,0.31655,0.1829,0.27837,0.22601
0.51189,0.13713,0.1875,0.31656,0.18292,0.27842,0.22601
0.512,0.13716,0.18751,0.31656,0.18296,0.27843,0.22602
0.51211,0.13717,0.18752,0.31657,0.18296,0.27852,0.22602
0.51222,0.1372,0.18753,0.31658,0.18297,0.27857,0.22607
0.51233,0.13721,0.18753,0.31659,0.18298,0.27863,0.22608
0.51244,0.13724,0.18754,0.31659,0.18298,0.27863,0.22608
0.51256,0.13726,0.18754,0.31659,0.18298,0.27866,0.22609
0.51267,0.13728,0.18754,0.31661,0.18299,0.27872,0.22609
0.51278,0.1373,0.18755,0.31661,0.18299,0.27872,0.22611
0.51289,0.13732,0.18755,0.31662,0.183,0.27873,0.22614
0.513,0.13733,0.18756,0.31663,0.18303,0.27876,0.22615
0.51311,0.13733,0.18757,0.31664,0.18305,0.27876,0.22617
0.51322,0.13734,0.18757,0.31664,0.18306,0.27892,0.22619
0.51333,0.13735,0.18757,0.31664,0.18309,0.279,0.2262
0.51344,0.13735,0.18758,0.31665,0.1831,0.27901,0.22621
0.51356,0.13736,0.18759,0.31667,0.18312,0.27902,0.22621
0.51367,0.13737,0.18759,0.31667,0.18313,0.27902,0.22623
0.51378,0.13742,0.18759,0.31667,0.18313,0.27919,0.22623
0.51389,0.13743,0.1876,0.31668,0.18313,0.27919,0.22626
0.514,0.13744,0.1876,0.31668,0.18315,0.27924,0.22628
0.51411,0.13744,0.1876,0.31668,0.18315,0.27924,0.2263
0.51422,0.13747,0.18761,0.31668,0.18315,0.27932,0.2263
0.51433,0.13748,0.18761,0.31669,0.18317,0.27944,0.22634
0.51444,0.13748,0.18763,0.31669,0.18317,0.27945,0.22634
0.51456,0.1375,0.18764,0.3167,0.18318,0.27946,0.22634
0.51467,0.1375,0.18765,0.3167,0.18321,0.27951,0.22635
0.51478,0.13752,0.18765,0.3167,0.18323,0.27953,0.22636
0.51489,0.13753,0.18766,0.3167,0.18323,0.27953,0.22636
0.515,0.13755,0.18767,0.31671,0.18325,0.2796,0.22636
0.51511,0.1376,0.18768,0.31672,0.18325,0.2796,0.22637
0.51522,0.13761,0.18769,0.31672,0.18326,0.27963,0.22637
0.51533,0.13762,0.18769,0.31673,0.18327,0.27965,0.2264
0.51544,0.13763,0.1877,0.31674,0.18328,0.27969,0.2264
0.51556,0.13769,0.18771,0.31674,0.18329,0.27973,0.2264
0.51567,0.1377,0.18771,0.31675,0.1833,0.27975,0.22641
0.51578,0.1377,0.18773,0.31675,0.1833,0.27977,0.22641
0.51589,0.13772,0.18773,0.31676,0.18331,0.2798,0.22643
0.516,0.13772,0.18773,0.31676,0.18333,0.27982,0.22646
0.51611,0.13773,0.18774,0.31676,0.18334,0.27982,0.22647
0.51622,0.13773,0.18774,0.31677,0.18334,0.28003,0.22648
0.51633,0.13774,0.18774,0.31677,0.18337,0.28003,0.22651
0.51644,0.13774,0.18775,0.31678,0.18341,0.28003,0.22652
0.51656,0.13774,0.18775,0.31679,0.18342,0.28009,0.22652
0.51667,0.13775,0.18776,0.3168,0.18344,0.28017,0.22652
0.51678,0.13778,0.18778,0.31681,0.18345,0.28017,0.22653
0.51689,0.13778,0.18778,0.31682,0.18345,0.2802,0.22653
0.517,0.13778,0.18779,0.31682,0.18346,0.2802,0.22654
0.51711,0.13779,0.1878,0.31683,0.18347,0.28024,0.22654
0.51722,0.1378,0.1878,0.31683,0.18348,0.28033,0.22655
0.51733,0.1378,0.18781,0.31683,0.18351,0.28037,0.22655
0.51744,0.13781,0.18782,0.31683,0.18351,0.28038,0.22656
0.51756,0.13783,0.18782,0.31684,0.18352,0.28043,0.22656
0.51767,0.13786,0.18782,0.31684,0.18353,0.28044,0.22657
0.51778,0.13786,0.18782,0.31684,0.18356,0.28057,0.22657
0.51789,0.13791,0.18782,0.31685,0.18359,0.28058,0.22658
0.518,0.13791,0.18784,0.31685,0.1836,0.2806,0.22658
0.51811,0.13792,0.18785,0.31685,0.18362,0.2806,0.22659
0.51822,0.13794,0.18787,0.31685,0.18364,0.2806,0.22662
0.51833,0.13796,0.18788,0.31686,0.18365,0.28064,0.22662
0.51844,0.13797,0.18788,0.31686,0.18365,0.28065,0.22663
0.51856,0.13798,0.18789,0.31687,0.18367,0.28065,0.22669
0.51867,0.138,0.1879,0.31687,0.18368,0.28068,0.22671
0.51878,0.138,0.18791,0.31688,0.18368,0.28076,0.22671
0.51889,0.13802,0.18792,0.31688,0.18369,0.28081,0.22672
0.519,0.13802,0.18793,0.31688,0.18371,0.28083,0.22672
0.51911,0.13806,0.18793,0.31688,0.18372,0.28086,0.22673
0.51922,0.13808,0.18794,0.31689,0.18373,0.28093,0.22673
0.51933,0.13809,0.18794,0.31689,0.18373,0.28102,0.22674
0.51944,0.13811,0.18796,0.31689,0.18375,0.28104,0.22674
0.51956,0.13812,0.18796,0.3169,0.18376,0.2811,0.22675
0.51967,0.13813,0.18797,0.31691,0.18379,0.28121,0.22675
0.51978,0.13817,0.18797,0.31692,0.1838,0.28122,0.2268
0.51989,0.13817,0.18798,0.31692,0.1838,0.28134,0.22682
0.52,0.13817,0.18799,0.31693,0.18381,0.28134,0.22683
0.52011,0.13818,0.18799,0.31693,0.18382,0.28136,0.22683
0.52022,0.13818,0.18799,0.31693,0.18384,0.28138,0.22684
0.52033,0.13823,0.18799,0.31694,0.18384,0.28149,0.22686
0.52044,0.13824,0.188,0.31694,0.18385,0.2815,0.22688
0.52056,0.13824,0.188,0.31694,0.18386,0.28156,0.22688
0.52067,0.13825,0.18801,0.31694,0.18388,0.28157,0.22688
0.52078,0.13825,0.18802,0.31695,0.18388,0.28159,0.22689
0.52089,0.13826,0.18804,0.31695,0.18388,0.28159,0.22689
0.521,0.13826,0.18804,0.31695,0.1839,0.28161,0.22689
0.52111,0.13827,0.18807,0.31696,0.18391,0.28162,0.2269
0.52122,0.13828,0.18807,0.31696,0.18391,0.28163,0.22692
0.52133,0.13828,0.18807,0.31697,0.18391,0.28164,0.22692
0.52144,0.13829,0.18809,0.31699,0.18393,0.28165,0.22694
0.52156,0.13829,0.18809,0.31699,0.18394,0.28167,0.22695
0.52167,0.13832,0.1881,0.317,0.18394,0.28173,0.22696
0.52178,0.13833,0.1881,0.317,0.18395,0.28174,0.22697
0.52189,0.13833,0.1881,0.31701,0.18395,0.28177,0.22699
0.522,0.13834,0.1881,0.31702,0.18396,0.28189,0.22699
0.52211,0.13835,0.18813,0.31703,0.18396,0.28204,0.22699
0.52222,0.13839,0.18814,0.31704,0.18397,0.28205,0.22701
0.52233,0.1384,0.18815,0.31705,0.18397,0.28205,0.22702
0.52244,0.1384,0.18815,0.31705,0.18398,0.28209,0.22702
0.52256,0.13842,0.18816,0.31706,0.18399,0.28212,0.22702
0.52267,0.13842,0.18817,0.31706,0.184,0.28215,0.22704
0.52278,0.13842,0.18818,0.31707,0.184,0.28217,0.22704
0.52289,0.13843,0.18819,0.31707,0.18403,0.28218,0.22704
0.523,0.13845,0.1882,0.31707,0.18403,0.2822,0.22705
0.52311,0.1385,0.1882,0.31708,0.18405,0.28221,0.22705
0.52322,0.13853,0.18821,0.31708,0.18406,0.28226,0.22705
0.52333,0.13853,0.18821,0.31708,0.18408,0.28235,0.22706
0.52344,0.13854,0.18821,0.31709,0.18412,0.28238,0.22706
0.52356,0.13856,0.18821,0.31709,0.18414,0.2824,0.22708
0.52367,0.13856,0.18822,0.3171,0.18416,0.2824,0.22708
0.52378,0.13856,0.18824,0.3171,0.18416,0.2824,0.22709
0.52389,0.13857,0.18825,0.31711,0.18417,0.28241,0.22711
0.524,0.13859,0.18825,0.31712,0.18417,0.28249,0.22711
0.52411,0.13861,0.18826,0.31713,0.1842,0.2825,0.22713
0.52422,0.13861,0.18826,0.31713,0.18421,0.28256,0.22713
0.52433,0.13861,0.18826,0.31713,0.18422,0.28259,0.22713
0.52444,0.13862,0.18827,0.31714,0.18423,0.28261,0.22716
0.52456,0.13863,0.18829,0.31714,0.18423,0.28266,0.22716
0.52467,0.13864,0.1883,0.31716,0.18424,0.28275,0.22717
0.52478,0.13864,0.18831,0.31717,0.18424,0.28279,0.22717
0.52489,0.13864,0.18831,0.31718,0.18426,0.28279,0.22718
0.525,0.13865,0.18834,0.31718,0.18428,0.28283,0.22718
0.52511,0.13865,0.18835,0.31719,0.18429,0.28285,0.22719
0.52522,0.13865,0.18835,0.31719,0.18429,0.28286,0.2272
0.52533,0.13866,0.18838,0.3172,0.18431,0.28288,0.22721
0.52544,0.13866,0.1884,0.3172,0.18432,0.28289,0.22722
0.52556,0.13869,0.1884,0.3172,0.18432,0.28289,0.22722
0.52567,0.1387,0.1884,0.3172,0.18432,0.2829,0.22723
0.52578,0.13872,0.18841,0.31721,0.18435,0.28292,0.22723
0.52589,0.13874,0.18841,0.31721,0.18437,0.28292,0.22723
0.526,0.13875,0.18843,0.31721,0.18437,0.28293,0.22725
0.52611,0.13876,0.18843,0.31721,0.18439,0.28296,0.22726
0.52622,0.13879,0.18844,0.31721,0.18439,0.28304,0.22726
0.52633,0.13879,0.18844,0.31722,0.18439,0.28309,0.22726
0.52644,0.1388,0.18844,0.31724,0.18439,0.28313,0.22727
0.52656,0.1388,0.18845,0.31724,0.18439,0.28321,0.22727
0.52667,0.13884,0.18845,0.31724,0.1844,0.28327,0.22729
0.52678,0.13884,0.18846,0.31725,0.1844,0.28343,0.22729
0.52689,0.13887,0.18846,0.31726,0.18441,0.28344,0.2273
0.527,0.13888,0.18847,0.31726,0.18442,0.28366,0.22731
0.52711,0.13891,0.18847,0.31727,0.18442,0.28367,0.22732
0.52722,0.13891,0.18849,0.31727,0.18443,0.2837,0.22733
0.52733,0.13894,0.18849,0.31727,0.18445,0.28377,0.22733
0.52744,0.13896,0.18851,0.31728,0.18446,0.28378,0.22733
0.52756,0.13898,0.18852,0.31728,0.18446,0.28379,0.22735
0.52767,0.13898,0.18853,0.3173,0.18449,0.28381,0.22735
0.52778,0.13899,0.18853,0.31731,0.18449,0.28388,0.22738
0.52789,0.13899,0.18855,0.31731,0.1845,0.28393,0.22738
0.528,0.139,0.18856,0.31731,0.18451,0.28393,0.22741
0.52811,0.13902,0.18858,0.31731,0.18451,0.28394,0.22741
0.52822,0.13903,0.18859,0.31732,0.18451,0.28401,0.22742
0.52833,0.13906,0.1886,0.31732,0.18452,0.28402,0.22742
0.52844,0.13906,0.18861,0.31732,0.18457,0.28403,0.22742
0.52856,0.13906,0.18861,0.31733,0.18459,0.28405,0.22743
0.52867,0.13907,0.18863,0.31733,0.18462,0.28407,0.22743
0.52878,0.13909,0.18863,0.31733,0.18463,0.28408,0.22745
0.52889,0.13913,0.18864,0.31734,0.18464,0.28412,0.22747
0.529,0.13914,0.18864,0.31735,0.18465,0.28419,0.22747
0.52911,0.13915,0.18866,0.31735,0.18465,0.28432,0.22748
0.52922,0.13916,0.18867,0.31735,0.18465,0.28437,0.22748
0.52933,0.13918,0.18869,0.31735,0.18468,0.28441,0.22749
0.52944,0.1392,0.18869,0.31736,0.18469,0.28445,0.22753
0.52956,0.1392,0.1887,0.31737,0.1847,0.28446,0.22754
0.52967,0.13922,0.1887,0.31738,0.18474,0.28452,0.22754
0.52978,0.13925,0.1887,0.3174,0.18475,0.28467,0.22755
0.52989,0.13926,0.1887,0.3174,0.18475,0.28468,0.22755
0.53,0.13929,0.18871,0.3174,0.18477,0.28469,0.22755
0.53011,0.13932,0.18871,0.31741,0.18481,0.28474,0.22755
0.53022,0.13932,0.18871,0.31741,0.18482,0.28475,0.22756
0.53033,0.13932,0.18872,0.31741,0.18482,0.28492,0.22758
0.53044,0.13933,0.18872,0.31741,0.18483,0.28502,0.22759
0.53056,0.13934,0.18873,0.31742,0.18484,0.28503,0.22759
0.53067,0.13934,0.18874,0.31742,0.18486,0.28508,0.2276
0.53078,0.13936,0.18874,0.31742,0.18487,0.28515,0.2276
0.53089,0.13939,0.18874,0.31743,0.18489,0.28518,0.22761
0.531,0.1394,0.18874,0.31743,0.1849,0.28525,0.22761
0.53111,0.13942,0.18875,0.31743,0.1849,0.28525,0.22761
0.53122,0.13942,0.18875,0.31744,0.18491,0.28532,0.22761
0.53133,0.13943,0.18877,0.31744,0.18491,0.28534,0.22762
0.53144,0.13946,0.18877,0.31744,0.18492,0.28548,0.22762
0.53156,0.13946,0.18877,0.31745,0.18492,0.28551,0.22762
0.53167,0.13946,0.18878,0.31746,0.18496,0.28552,0.22763
0.53178,0.13946,0.18878,0.31747,0.18496,0.28553,0.22764
0.53189,0.13947,0.18878,0.31748,0.18497,0.28561,0.22765
0.532,0.13949,0.18879,0.31749,0.18498,0.28565,0.22766
0.53211,0.13949,0.1888,0.3175,0.18498,0.28565,0.22767
0.53222,0.13952,0.18881,0.3175,0.18498,0.28575,0.22768
0.53233,0.13952,0.18881,0.31751,0.18499,0.28577,0.22769
0.53244,0.13953,0.18881,0.31751,0.185,0.28578,0.22769
0.53256,0.13954,0.18881,0.31752,0.18501,0.28583,0.22769
0.53267,0.13955,0.18881,0.31752,0.18504,0.28586,0.22771
0.53278,0.13955,0.18881,0.31753,0.18508,0.28598,0.22771
0.53289,0.13956,0.18883,0.31753,0.1851,0.286,0.22771
0.533,0.13957,0.18883,0.31753,0.18512,0.28603,0.22773
0.53311,0.13958,0.18883,0.31754,0.18512,0.28604,0.22774
0.53322,0.13958,0.18883,0.31754,0.18512,0.28615,0.22774
0.53333,0.13958,0.18885,0.31754,0.18512,0.2862,0.22774
0.53344,0.1396,0.18886,0.31754,0.18513,0.28631,0.22776
0.53356,0.13962,0.18886,0.31755,0.18514,0.28636,0.22779
0.53367,0.13963,0.18888,0.31755,0.18519,0.28637,0.2278
0.53378,0.13963,0.18889,0.31755,0.18519,0.28637,0.2278
0.53389,0.13965,0.1889,0.31756,0.1852,0.28637,0.22782
0.534,0.13966,0.18891,0.31757,0.18521,0.28637,0.22782
0.53411,0.13966,0.18892,0.31757,0.18523,0.28639,0.22782
0.53422,0.13967,0.18893,0.31757,0.18524,0.28639,0.22782
0.53433,0.13968,0.18893,0.31757,0.18525,0.28643,0.22783
0.53444,0.13968,0.18893,0.31757,0.18525,0.28648,0.22784
0.53456,0.13968,0.18894,0.31758,0.18527,0.28657,0.22786
0.53467,0.13968,0.18896,0.31758,0.18528,0.28657,0.22786
0.53478,0.1397,0.18897,0.31758,0.1853,0.28658,0.22787
0.53489,0.13971,0.18897,0.31759,0.18532,0.28659,0.22788
0.535,0.13972,0.18898,0.31759,0.18534,0.28662,0.22789
0.53511,0.13972,0.18898,0.31759,0.18535,0.28664,0.22789
0.53522,0.13973,0.18899,0.3176,0.18535,0.28666,0.2279
0.53533,0.13974,0.18899,0.31761,0.18535,0.28667,0.22792
0.53544,0.13975,0.18899,0.31762,0.18535,0.28669,0.22792
0.53556,0.13975,0.18901,0.31762,0.18538,0.2867,0.22794
0.53567,0.13975,0.18901,0.31763,0.1854,0.28673,0.22794
0.53578,0.13977,0.18901,0.31763,0.1854,0.28682,0.22794
0.53589,0.13977,0.18902,0.31765,0.18541,0.28684,0.22795
0.536,0.13979,0.18902,0.31767,0.18541,0.28688,0.22795
0.53611,0.13979,0.18905,0.31767,0.18542,0.28692,0.22796
0.53622,0.13979,0.18905,0.31767,0.18543,0.28694,0.22797
0.53633,0.13981,0.18906,0.31768,0.18543,0.28695,0.22799
0.53644,0.13983,0.18907,0.31768,0.18545,0.28695,0.228
0.53656,0.13983,0.18907,0.31769,0.18545,0.28696,0.22801
0.53667,0.13983,0.18908,0.3177,0.18546,0.28698,0.22802
0.53678,0.13985,0.18908,0.3177,0.18546,0.28706,0.22802
0.53689,0.13985,0.18908,0.31772,0.18547,0.28708,0.22804
0.537,0.13985,0.18908,0.31772,0.1855,0.2872,0.22805
0.53711,0.13987,0.18908,0.31773,0.18551,0.28735,0.22805
0.53722,0.13987,0.18909,0.31773,0.18552,0.28741,0.22806
0.53733,0.13988,0.18909,0.31774,0.18553,0.28751,0.22809
0.53744,0.13989,0.18909,0.31774,0.18555,0.28752,0.22809
0.53756,0.13991,0.1891,0.31774,0.18556,0.28754,0.22809
0.53767,0.13991,0.1891,0.31775,0.18561,0.28756,0.2281
0.53778,0.13992,0.1891,0.31777,0.18562,0.28758,0.22812
0.53789,0.13993,0.18911,0.31778,0.18562,0.28759,0.22813
0.538,0.13994,0.18911,0.31778,0.18562,0.28764,0.22813
0.53811,0.13998,0.18912,0.31779,0.18564,0.28766,0.22813
0.53822,0.14,0.18914,0.31779,0.18565,0.28768,0.2282
0.53833,0.14,0.18914,0.31779,0.18567,0.28769,0.2282
0.53844,0.14002,0.18915,0.3178,0.18569,0.28775,0.2282
0.53856,0.14004,0.18915,0.3178,0.1857,0.28779,0.22821
0.53867,0.14005,0.18915,0.31781,0.18573,0.28785,0.22821
0.53878,0.14006,0.18916,0.31782,0.18576,0.28797,0.22822
0.53889,0.14007,0.18916,0.31783,0.18578,0.28798,0.22822
0.539,0.14008,0.18916,0.31783,0.18578,0.28805,0.22822
0.53911,0.14008,0.18919,0.31784,0.18579,0.28808,0.22823
0.53922,0.14008,0.1892,0.31784,0.1858,0.2881,0.22825
0.53933,0.14008,0.18921,0.31784,0.1858,0.28811,0.22826
0.53944,0.14009,0.18922,0.31785,0.18582,0.28821,0.2283
0.53956,0.14014,0.18922,0.31785,0.18583,0.28823,0.22833
0.53967,0.14016,0.18923,0.31785,0.18584,0.28825,0.22835
0.53978,0.14017,0.18924,0.31786,0.18584,0.28829,0.22835
0.53989,0.14017,0.18925,0.31787,0.18585,0.28832,0.22836
0.54,0.14017,0.18925,0.31788,0.18586,0.28844,0.22836
0.54011,0.14019,0.18927,0.31788,0.1859,0.28848,0.22837
0.54022,0.14019,0.18927,0.31789,0.1859,0.28851,0.22838
0.54033,0.14026,0.18929,0.31789,0.18591,0.28856,0.22839
0.54044,0.14026,0.1893,0.31789,0.18592,0.28862,0.2284
0.54056,0.14028,0.1893,0.3179,0.18594,0.28862,0.22841
0.54067,0.1403,0.18931,0.3179,0.18594,0.28863,0.22842
0.54078,0.1403,0.18931,0.3179,0.18595,0.28864,0.22842
0.54089,0.1403,0.18932,0.3179,0.18595,0.28865,0.22842
0.541,0.14032,0.18932,0.31791,0.18595,0.28866,0.22843
0.54111,0.14035,0.18932,0.31792,0.18596,0.28872,0.22843
0.54122,0.14037,0.18933,0.31792,0.18597,0.28874,0.22844
0.54133,0.14039,0.18933,0.31793,0.18598,0.28885,0.22844
0.54144,0.14039,0.18939,0.31793,0.18598,0.28892,0.22845
0.54156,0.14041,0.18939,0.31794,0.18599,0.28914,0.22846
0.54167,0.14042,0.1894,0.31794,0.186,0.28917,0.22846
0.54178,0.14043,0.1894,0.31795,0.186,0.28923,0.22846
0.54189,0.14043,0.1894,0.31796,0.18601,0.28926,0.22847
0.542,0.14044,0.18941,0.31796,0.18602,0.28928,0.22847
0.54211,0.14046,0.18941,0.31797,0.18602,0.2893,0.22849
0.54222,0.14047,0.18941,0.31797,0.18603,0.2894,0.22851
0.54233,0.14049,0.18941,0.31798,0.18603,0.28941,0.22854
0.54244,0.14051,0.18942,0.31798,0.18604,0.28943,0.22855
0.54256,0.14053,0.18944,0.31798,0.18606,0.28943,0.22862
0.54267,0.14055,0.18945,0.31799,0.18606,0.28944,0.22864
0.54278,0.14055,0.18945,0.31799,0.18608,0.28948,0.22867
0.54289,0.14058,0.18947,0.318,0.18609,0.28949,0.22868
0.543,0.14059,0.18948,0.31801,0.1861,0.28961,0.2287
0.54311,0.14059,0.18948,0.31801,0.18612,0.28962,0.2287
0.54322,0.1406,0.18949,0.31801,0.18613,0.28964,0.22873
0.54333,0.14061,0.18949,0.31802,0.18613,0.28968,0.22873
0.54344,0.14062,0.18949,0.31803,0.18614,0.28969,0.22873
0.54356,0.14063,0.1895,0.31806,0.18616,0.28971,0.22874
0.54367,0.14066,0.18951,0.31807,0.18617,0.28977,0.22874
0.54378,0.14066,0.18951,0.31807,0.18619,0.28979,0.22875
0.54389,0.14067,0.18954,0.31808,0.18621,0.28989,0.22875
0.544,0.14068,0.18954,0.31808,0.18622,0.28993,0.22875
0.54411,0.14068,0.18956,0.31809,0.18622,0.28996,0.22876
0.54422,0.14068,0.18957,0.31809,0.18624,0.29,0.22876
0.54433,0.1407,0.18958,0.31809,0.18624,0.29001,0.22878
0.54444,0.14072,0.18958,0.3181,0.18625,0.29004,0.22881
0.54456,0.14073,0.1896,0.3181,0.18627,0.29004,0.22881
0.54467,0.14073,0.18961,0.3181,0.18627,0.29004,0.22882
0.54478,0.14073,0.18961,0.31812,0.18628,0.29006,0.22884
0.54489,0.14074,0.18961,0.31812,0.18629,0.29007,0.22884
0.545,0.14075,0.18962,0.31813,0.18631,0.29013,0.22885
0.54511,0.14076,0.18963,0.31815,0.18632,0.29014,0.22886
0.54522,0.14076,0.18964,0.31815,0.18633,0.29015,0.22887
0.54533,0.14077,0.18964,0.31815,0.18638,0.29032,0.22889
0.54544,0.14078,0.18964,0.31815,0.18638,0.29036,0.22889
0.54556,0.14079,0.18964,0.31815,0.1864,0.29048,0.22889
0.54567,0.14079,0.18965,0.31817,0.1864,0.29049,0.2289
0.54578,0.1408,0.18965,0.31817,0.1864,0.29051,0.2289
0.54589,0.14081,0.18966,0.31817,0.18641,0.29054,0.22891
0.546,0.14084,0.18966,0.31818,0.18642,0.29056,0.22892
0.54611,0.14085,0.18966,0.31818,0.18642,0.29061,0.22893
0.54622,0.14085,0.18967,0.31818,0.18643,0.29072,0.22894
0.54633,0.14086,0.18969,0.31818,0.18644,0.29076,0.22894
0.54644,0.14088,0.1897,0.31818,0.18645,0.29082,0.22895
0.54656,0.14092,0.1897,0.31819,0.18645,0.29086,0.22896
0.54667,0.14095,0.18973,0.3182,0.18647,0.29086,0.22896
0.54678,0.14096,0.18974,0.3182,0.18653,0.29086,0.22897
0.54689,0.14096,0.18975,0.3182,0.18653,0.29087,0.22897
0.547,0.14096,0.18975,0.3182,0.18658,0.2909,0.22897
0.54711,0.14097,0.18976,0.31821,0.18659,0.29097,0.22898
0.54722,0.14098,0.18978,0.31821,0.18662,0.29104,0.22899
0.54733,0.14098,0.18978,0.31822,0.18662,0.29109,0.229
0.54744,0.14098,0.18978,0.31823,0.18664,0.29109,0.22901
0.54756,0.141,0.1898,0.31823,0.18664,0.29111,0.22902
0.54767,0.141,0.18981,0.31824,0.18665,0.29111,0.22902
0.54778,0.14101,0.18981,0.31825,0.18667,0.29112,0.22905
0.54789,0.14102,0.18981,0.31826,0.18669,0.29113,0.22906
0.548,0.14103,0.18981,0.31826,0.18669,0.29118,0.22906
0.54811,0.14104,0.18982,0.31826,0.1867,0.2912,0.22906
0.54822,0.14107,0.18982,0.31828,0.18671,0.29121,0.22909
0.54833,0.14111,0.18983,0.3183,0.18671,0.29122,0.2291
0.54844,0.14111,0.18983,0.31831,0.18674,0.29124,0.2291
0.54856,0.14113,0.18984,0.31832,0.18674,0.29126,0.2291
0.54867,0.14113,0.18984,0.31832,0.18675,0.29126,0.22911
0.54878,0.14114,0.18984,0.31834,0.18677,0.29131,0.22912
0.54889,0.14115,0.18984,0.31834,0.18678,0.29131,0.22913
0.549,0.14115,0.18987,0.31835,0.18678,0.29132,0.22913
0.54911,0.14117,0.18987,0.31835,0.18679,0.29134,0.22915
0.54922,0.14118,0.18988,0.31835,0.1868,0.29147,0.22915
0.54933,0.14118,0.18988,0.31837,0.18682,0.29151,0.22916
0.54944,0.1412,0.18989,0.31838,0.18682,0.29153,0.22916
0.54956,0.1412,0.18989,0.31838,0.18683,0.29156,0.22918
0.54967,0.14121,0.18989,0.31838,0.18684,0.29157,0.22918
0.54978,0.14124,0.1899,0.31838,0.18684,0.29162,0.22918
0.54989,0.14128,0.18991,0.31839,0.18686,0.29165,0.2292
0.55,0.14129,0.18992,0.31839,0.18687,0.2917,0.22921
0.55011,0.14131,0.18992,0.31839,0.18689,0.29177,0.22921
0.55022,0.14131,0.18993,0.3184,0.1869,0.29178,0.22922
0.55033,0.14132,0.18994,0.3184,0.18692,0.29184,0.22923
0.55044,0.14132,0.18994,0.31841,0.18692,0.29188,0.22925
0.55056,0.14133,0.18995,0.31841,0.18693,0.29192,0.22925
0.55067,0.14138,0.18996,0.31842,0.18696,0.29196,0.22927
0.55078,0.14138,0.18996,0.31844,0.18697,0.29196,0.22927
0.55089,0.1414,0.18997,0.31844,0.18698,0.29198,0.22929
0.551,0.1414,0.18998,0.31844,0.18698,0.29198,0.22931
0.55111,0.1414,0.18999,0.31844,0.18705,0.29201,0.22932
0.55122,0.14141,0.18999,0.31845,0.18705,0.29202,0.22933
0.55133,0.14141,0.18999,0.31845,0.18705,0.29205,0.22934
0.55144,0.14144,0.18999,0.31845,0.18709,0.29213,0.22938
0.55156,0.14147,0.19,0.31846,0.1871,0.29215,0.22938
0.55167,0.1415,0.19,0.31846,0.1871,0.29218,0.22939
0.55178,0.14152,0.19,0.31846,0.18715,0.2922,0.22941
0.55189,0.14153,0.19003,0.31846,0.18715,0.29226,0.22942
0.552,0.14154,0.19003,0.31847,0.18716,0.29227,0.22945
0.55211,0.14155,0.19004,0.31848,0.18717,0.29231,0.22945
0.55222,0.14155,0.19005,0.31848,0.18719,0.29237,0.22945
0.55233,0.14156,0.19005,0.31848,0.18725,0.29238,0.22947
0.55244,0.1416,0.19006,0.31849,0.18726,0.29243,0.22948
0.55256,0.14162,0.19009,0.31849,0.18726,0.29243,0.22954
0.55267,0.14162,0.19009,0.31849,0.18727,0.29244,0.22954
0.55278,0.14165,0.19009,0.3185,0.18727,0.29247,0.22954
0.55289,0.14165,0.1901,0.31851,0.18731,0.29248,0.22954
0.553,0.14167,0.1901,0.31852,0.18732,0.29251,0.22955
0.55311,0.14167,0.1901,0.31852,0.18732,0.29253,0.22955
0.55322,0.14168,0.1901,0.31854,0.18735,0.29255,0.22956
0.55333,0.1417,0.1901,0.31855,0.18736,0.29266,0.22958
0.55344,0.14171,0.1901,0.31855,0.18736,0.29271,0.22958
0.55356,0.14174,0.1901,0.31856,0.18737,0.29273,0.2296
0.55367,0.14174,0.19011,0.31856,0.18738,0.29274,0.22962
0.55378,0.14174,0.19011,0.31857,0.18739,0.29275,0.22962
0.55389,0.14176,0.19013,0.31858,0.1874,0.29276,0.22963
0.554,0.14177,0.19013,0.31859,0.1874,0.29285,0.22964
0.55411,0.14177,0.19013,0.31859,0.18741,0.29286,0.22965
0.55422,0.14178,0.19014,0.31859,0.18742,0.29287,0.22965
0.55433,0.1418,0.19014,0.31859,0.18743,0.29287,0.22965
0.55444,0.14182,0.19015,0.3186,0.18745,0.29288,0.22965
0.55456,0.14183,0.19015,0.3186,0.18746,0.29295,0.22966
0.55467,0.14183,0.19016,0.31861,0.18748,0.29295,0.22966
0.55478,0.14184,0.19017,0.31862,0.1875,0.29298,0.22966
0.55489,0.14186,0.19017,0.31863,0.18751,0.29303,0.22967
0.555,0.14186,0.19018,0.31864,0.18753,0.29306,0.22967
0.55511,0.14187,0.19019,0.31864,0.18753,0.29308,0.22968
0.55522,0.14187,0.19019,0.31865,0.18755,0.2931,0.22968
0.55533,0.14188,0.19021,0.31866,0.1876,0.29322,0.22968
0.55544,0.14188,0.19021,0.31866,0.18761,0.29326,0.22969
0.55556,0.14189,0.19021,0.31867,0.18762,0.29326,0.2297
0.55567,0.1419,0.19023,0.31868,0.18762,0.29338,0.2297
0.55578,0.14191,0.19023,0.31868,0.18763,0.29339,0.22972
0.55589,0.14191,0.19023,0.31869,0.18765,0.29359,0.22972
0.556,0.14193,0.19024,0.31869,0.18766,0.29363,0.22973
0.55611,0.14194,0.19025,0.3187,0.18767,0.29365,0.22974
0.55622,0.14195,0.19025,0.3187,0.18769,0.29365,0.22979
0.55633,0.14197,0.19026,0.31871,0.18769,0.29371,0.2298
0.55644,0.14198,0.19026,0.31873,0.1877,0.29373,0.2298
0.55656,0.14198,0.19027,0.31873,0.18771,0.29376,0.22981
0.55667,0.14198,0.19027,0.31873,0.18771,0.29376,0.22982
0.55678,0.142,0.19028,0.31873,0.18772,0.29376,0.22982
0.55689,0.14202,0.19028,0.31873,0.18773,0.29376,0.22983
0.557,0.14202,0.19029,0.31874,0.18775,0.29381,0.22983
0.55711,0.14202,0.19029,0.31874,0.18775,0.29381,0.22984
0.55722,0.14204,0.19031,0.31874,0.18776,0.29383,0.22984
0.55733,0.14205,0.19032,0.31875,0.18777,0.29387,0.22984
0.55744,0.14206,0.19032,0.31875,0.18777,0.29388,0.22984
0.55756,0.1421,0.19032,0.31875,0.18778,0.29391,0.22984
0.55767,0.1421,0.19035,0.31875,0.18778,0.29391,0.22986
0.55778,0.14211,0.19036,0.31876,0.18778,0.29401,0.22988
0.55789,0.14212,0.19036,0.31876,0.18779,0.29402,0.22988
0.558,0.14213,0.19037,0.31881,0.1878,0.29406,0.22988
0.55811,0.14217,0.19037,0.31882,0.1878,0.29411,0.22988
0.55822,0.14217,0.19037,0.31883,0.18782,0.29412,0.22988
0.55833,0.14218,0.19037,0.31883,0.18783,0.29418,0.22989
0.55844,0.1422,0.19038,0.31883,0.18784,0.2942,0.22989
0.55856,0.1422,0.19038,0.31884,0.18785,0.29421,0.2299
0.55867,0.14222,0.19039,0.31885,0.18787,0.29422,0.22991
0.55878,0.14223,0.1904,0.31886,0.18787,0.29422,0.22992
0.55889,0.14223,0.1904,0.31887,0.18789,0.29425,0.22993
0.559,0.14224,0.19041,0.31888,0.18789,0.29429,0.22995
0.55911,0.14229,0.19041,0.31888,0.18789,0.29432,0.22996
0.55922,0.1423,0.19043,0.31888,0.18791,0.29439,0.22996
0.55933,0.1423,0.19043,0.31889,0.18792,0.29446,0.23
0.55944,0.14231,0.19044,0.3189,0.18795,0.29447,0.23002
0.55956,0.14236,0.19044,0.3189,0.18795,0.29448,0.23003
0.55967,0.14237,0.19045,0.3189,0.18798,0.29448,0.23004
0.55978,0.14239,0.19045,0.31891,0.188,0.2945,0.23006
0.55989,0.14239,0.19046,0.31892,0.18801,0.29454,0.23007
0.56,0.1424,0.19046,0.31893,0.18802,0.29455,0.23007
0.56011,0.14242,0.19046,0.31893,0.18802,0.29466,0.23008
0.56022,0.14244,0.19047,0.31894,0.18802,0.29466,0.23009
0.56033,0.14245,0.19048,0.31894,0.18805,0.29471,0.2301
0.56044,0.14246,0.19048,0.31895,0.18806,0.29479,0.2301
0.56056,0.14246,0.19048,0.31895,0.18806,0.29482,0.23012
0.56067,0.14246,0.19049,0.31896,0.18806,0.29488,0.23012
0.56078,0.14251,0.1905,0.31896,0.18806,0.29494,0.23013
0.56089,0.14251,0.1905,0.31896,0.1881,0.29494,0.23013
0.561,0.14253,0.19051,0.31896,0.18811,0.29498,0.23013
0.56111,0.14254,0.19052,0.31896,0.18811,0.29499,0.23019
0.56122,0.14254,0.19053,0.31896,0.18813,0.29502,0.2302
0.56133,0.14255,0.19054,0.31897,0.18814,0.29507,0.2302
0.56144,0.14255,0.19054,0.31897,0.18815,0.29511,0.2302
0.56156,0.14256,0.19055,0.31898,0.18818,0.29523,0.23022
0.56167,0.14257,0.19057,0.31898,0.18819,0.29532,0.23022
0.56178,0.14257,0.19058,0.31898,0.18823,0.29533,0.23022
0.56189,0.14259,0.19058,0.31899,0.18823,0.2954,0.23023
0.562,0.14261,0.1906,0.31899,0.18823,0.29544,0.23023
0.56211,0.14267,0.1906,0.319,0.18824,0.29545,0.23024
0.56222,0.14268,0.19061,0.319,0.18824,0.2955,0.23024
0.56233,0.14269,0.19062,0.31901,0.18825,0.29555,0.23024
0.56244,0.14269,0.19062,0.31901,0.18827,0.29558,0.23026
0.56256,0.14271,0.19062,0.31901,0.18829,0.29567,0.23026
0.56267,0.14272,0.19062,0.31901,0.18831,0.2957,0.23027
0.56278,0.14272,0.19062,0.31903,0.18832,0.29572,0.23027
0.56289,0.14274,0.19062,0.31905,0.18836,0.2958,0.23028
0.563,0.14276,0.19064,0.31905,0.18838,0.29583,0.23028
0.56311,0.14276,0.19064,0.31906,0.18839,0.29583,0.23032
0.56322,0.14277,0.19064,0.31906,0.1884,0.29584,0.23033
0.56333,0.14279,0.19066,0.31907,0.18841,0.29585,0.23035
0.56344,0.14279,0.19067,0.31907,0.18841,0.29588,0.23036
0.56356,0.1428,0.19071,0.31907,0.18843,0.29592,0.23037
0.56367,0.1428,0.19071,0.31909,0.18845,0.29593,0.23038
0.56378,0.1428,0.19072,0.3191,0.18845,0.29601,0.23038
0.56389,0.14284,0.19072,0.3191,0.18847,0.29603,0.23038
0.564,0.14284,0.19073,0.31911,0.18849,0.29604,0.23038
0.56411,0.14285,0.19073,0.31911,0.18849,0.29604,0.23039
0.56422,0.14285,0.19074,0.31912,0.18852,0.29609,0.23039
0.56433,0.1429,0.19074,0.31912,0.18852,0.29612,0.23039
0.56444,0.1429,0.19075,0.31913,0.18854,0.29612,0.2304
0.56456,0.14292,0.19076,0.31914,0.18854,0.29616,0.2304
0.56467,0.14293,0.19076,0.31914,0.18854,0.29622,0.23041
0.56478,0.14294,0.19077,0.31915,0.18855,0.29624,0.23043
0.56489,0.14295,0.19077,0.31916,0.18856,0.29624,0.23043
0.565,0.14296,0.19078,0.31917,0.18857,0.29624,0.23044
0.56511,0.14297,0.1908,0.31917,0.18858,0.29626,0.23046
0.56522,0.14297,0.19081,0.31917,0.18858,0.29626,0.23046
0.56533,0.143,0.19081,0.31917,0.18863,0.2963,0.23047
0.56544,0.143,0.19081,0.31919,0.18864,0.2963,0.23047
0.56556,0.14301,0.19081,0.31919,0.18865,0.2963,0.23047
0.56567,0.14302,0.19082,0.3192,0.18865,0.29636,0.23048
0.56578,0.14305,0.19084,0.31921,0.18868,0.29638,0.23048
0.56589,0.14307,0.19084,0.31921,0.18868,0.2964,0.2305
0.566,0.14308,0.19085,0.31923,0.18872,0.29643,0.2305
0.56611,0.1431,0.19085,0.31924,0.18872,0.29643,0.23051
0.56622,0.14312,0.19085,0.31924,0.18873,0.29645,0.23053
0.56633,0.14314,0.19086,0.31924,0.18874,0.29647,0.23054
0.56644,0.14315,0.19087,0.31925,0.18874,0.29651,0.23057
0.56656,0.14316,0.19087,0.31925,0.18875,0.29652,0.23057
0.56667,0.14316,0.19087,0.31925,0.18875,0.29658,0.23058
0.56678,0.14318,0.19088,0.31926,0.18875,0.2966,0.23058
0.56689,0.14318,0.19088,0.31926,0.18877,0.29663,0.23058
0.567,0.14319,0.19089,0.31926,0.18878,0.29669,0.23058
0.56711,0.14319,0.19089,0.31926,0.18878,0.29671,0.23059
0.56722,0.14319,0.19089,0.31927,0.18878,0.29675,0.23061
0.56733,0.14319,0.19089,0.31927,0.18879,0.29682,0.23062
0.56744,0.14319,0.1909,0.31927,0.18879,0.29685,0.23062
0.56756,0.14319,0.19091,0.31928,0.1888,0.29698,0.23064
0.56767,0.14319,0.19092,0.31929,0.18881,0.29703,0.23064
0.56778,0.14319,0.19092,0.31929,0.18881,0.29708,0.23064
0.56789,0.1432,0.19092,0.31929,0.18882,0.29709,0.23069
0.568,0.14322,0.19093,0.3193,0.18882,0.29719,0.2307
0.56811,0.14323,0.19093,0.3193,0.18883,0.29722,0.23071
0.56822,0.14323,0.19094,0.31931,0.18886,0.29725,0.23073
0.56833,0.14324,0.19095,0.31931,0.18886,0.2973,0.23073
0.56844,0.14325,0.19097,0.31931,0.18888,0.2974,0.23074
0.56856,0.14325,0.19097,0.31932,0.18889,0.29742,0.23076
0.56867,0.14325,0.19097,0.31932,0.18891,0.29746,0.23076
0.56878,0.14326,0.19097,0.31933,0.18892,0.29748,0.2308
0.56889,0.14331,0.19097,0.31933,0.18895,0.29748,0.23081
0.569,0.14332,0.19097,0.31933,0.18896,0.29748,0.23081
0.56911,0.14333,0.19098,0.31933,0.189,0.2976,0.23082
0.56922,0.14334,0.19099,0.31934,0.189,0.2976,0.23082
0.56933,0.14335,0.191,0.31935,0.18902,0.29761,0.23083
0.56944,0.14336,0.19101,0.31936,0.18902,0.29761,0.23083
0.56956,0.14336,0.19101,0.31936,0.18903,0.29767,0.23086
0.56967,0.14339,0.19103,0.31937,0.18903,0.29769,0.23086
0.56978,0.1434,0.19104,0.31938,0.18905,0.2977,0.23087
0.56989,0.14343,0.19105,0.31938,0.18906,0.29772,0.23088
0.57,0.14345,0.19105,0.31939,0.18907,0.29778,0.23088
0.57011,0.14348,0.19105,0.31939,0.18907,0.2978,0.23088
0.57022,0.14348,0.19105,0.3194,0.18911,0.2978,0.23089
0.57033,0.14348,0.19106,0.3194,0.18911,0.29782,0.23091
0.57044,0.14351,0.19106,0.31941,0.18914,0.29783,0.23092
0.57056,0.14351,0.19106,0.31942,0.18914,0.29786,0.23092
0.57067,0.14352,0.19107,0.31943,0.18918,0.29787,0.23092
0.57078,0.14352,0.19108,0.31943,0.18919,0.29793,0.23093
0.57089,0.14353,0.19108,0.31944,0.18919,0.29798,0.23093
0.571,0.14357,0.19109,0.31944,0.18921,0.29799,0.23094
0.57111,0.14359,0.19109,0.31945,0.18922,0.298,0.23095
0.57122,0.1436,0.19112,0.31945,0.18922,0.29803,0.23097
0.57133,0.14362,0.19113,0.31947,0.18925,0.29809,0.23098
0.57144,0.14363,0.19113,0.31947,0.18926,0.29814,0.23098
0.57156,0.14364,0.19117,0.31947,0.18927,0.29817,0.23099
0.57167,0.14366,0.19117,0.31948,0.18928,0.29821,0.231
0.57178,0.14368,0.19117,0.31948,0.18929,0.29821,0.231
0.57189,0.14369,0.19117,0.31949,0.1893,0.29827,0.23101
0.572,0.14369,0.19118,0.31949,0.1893,0.29829,0.23102
0.57211,0.14373,0.19119,0.31949,0.18932,0.29831,0.23103
0.57222,0.14375,0.19119,0.31949,0.18932,0.29834,0.23103
0.57233,0.14376,0.19119,0.31949,0.18933,0.29847,0.23103
0.57244,0.14377,0.1912,0.3195,0.18934,0.29849,0.23104
0.57256,0.14378,0.19121,0.31951,0.18937,0.2985,0.23105
0.57267,0.1438,0.19126,0.31951,0.18937,0.29854,0.23105
0.57278,0.1438,0.19126,0.31952,0.18938,0.29858,0.23106
0.57289,0.14381,0.19126,0.31952,0.18939,0.29859,0.23107
0.573,0.14384,0.19127,0.31952,0.18939,0.2986,0.2311
0.57311,0.14385,0.19128,0.31952,0.1894,0.29864,0.23111
0.57322,0.14388,0.19129,0.31952,0.18941,0.2987,0.23114
0.57333,0.14388,0.19131,0.31953,0.18942,0.29876,0.23114
0.57344,0.1439,0.19131,0.31954,0.18942,0.29876,0.23114
0.57356,0.14394,0.19132,0.31956,0.18942,0.29883,0.23114
0.57367,0.14397,0.19132,0.31957,0.18944,0.29884,0.23115
0.57378,0.14398,0.19133,0.31957,0.18944,0.2989,0.23115
0.57389,0.14399,0.19133,0.31958,0.18945,0.29892,0.23117
0.574,0.14401,0.19137,0.31958,0.18946,0.29897,0.23118
0.57411,0.14402,0.19137,0.31959,0.18952,0.29902,0.2312
0.57422,0.14402,0.19137,0.3196,0.18953,0.29911,0.2312
0.57433,0.14402,0.19138,0.3196,0.18955,0.29911,0.23123
0.57444,0.14403,0.19138,0.31961,0.18955,0.29912,0.23123
0.57456,0.14405,0.19139,0.31961,0.18956,0.29916,0.23124
0.57467,0.14407,0.1914,0.31962,0.18957,0.29916,0.23125
0.57478,0.14409,0.1914,0.31962,0.18957,0.29916,0.23126
0.57489,0.14411,0.19141,0.31963,0.18958,0.29917,0.23126
0.575,0.14412,0.19141,0.31964,0.18958,0.29917,0.23128
0.57511,0.14413,0.19142,0.31964,0.18958,0.29918,0.23128
0.57522,0.14418,0.19142,0.31964,0.1896,0.29924,0.23128
0.57533,0.14419,0.19143,0.31965,0.1896,0.29937,0.23128
0.57544,0.14422,0.19144,0.31965,0.18961,0.29937,0.2313
0.57556,0.14423,0.19144,0.31967,0.18962,0.29937,0.23132
0.57567,0.14424,0.19144,0.31967,0.18964,0.29942,0.23132
0.57578,0.14424,0.19144,0.31968,0.18964,0.29943,0.23132
0.57589,0.14426,0.19145,0.3197,0.18965,0.29944,0.23133
0.576,0.14426,0.19146,0.3197,0.18965,0.29944,0.23135
0.57611,0.14428,0.19147,0.31971,0.18965,0.29945,0.23137
0.57622,0.14429,0.19148,0.31971,0.18965,0.29945,0.23137
0.57633,0.14429,0.19149,0.31971,0.18966,0.29945,0.23141
0.57644,0.1443,0.19149,0.31972,0.18967,0.29948,0.23142
0.57656,0.14431,0.1915,0.31972,0.18968,0.29954,0.23143
0.57667,0.14433,0.1915,0.31973,0.18968,0.29957,0.23143
0.57678,0.14433,0.1915,0.31973,0.18969,0.29958,0.23143
0.57689,0.14435,0.1915,0.31974,0.18969,0.2996,0.23143
0.577,0.14438,0.19151,0.31974,0.18969,0.2996,0.23145
0.57711,0.14438,0.19152,0.31975,0.18969,0.29966,0.23147
0.57722,0.14438,0.19152,0.31975,0.1897,0.2997,0.23149
0.57733,0.14438,0.19152,0.31977,0.1897,0.29975,0.2315
0.57744,0.1444,0.19153,0.31978,0.18972,0.29982,0.2315
0.57756,0.1444,0.19153,0.31978,0.18972,0.2999,0.2315
0.57767,0.1444,0.19154,0.31979,0.18975,0.29991,0.23151
0.57778,0.14441,0.19156,0.31979,0.18976,0.29998,0.23152
0.57789,0.14441,0.19156,0.31979,0.18977,0.30009,0.23153
0.578,0.14443,0.19156,0.31979,0.18978,0.30013,0.23154
0.57811,0.14443,0.19156,0.31982,0.18981,0.30014,0.23155
0.57822,0.14443,0.19157,0.31982,0.18981,0.30017,0.23155
0.57833,0.14444,0.19157,0.31983,0.18983,0.30019,0.23158
0.57844,0.14448,0.19158,0.31983,0.18984,0.30019,0.23161
0.57856,0.14449,0.19159,0.31984,0.18984,0.30024,0.23163
0.57867,0.14449,0.1916,0.31984,0.18985,0.30025,0.23163
0.57878,0.1445,0.19161,0.31984,0.18986,0.30026,0.23165
0.57889,0.14451,0.19162,0.31985,0.18988,0.30027,0.23166
0.579,0.14454,0.19162,0.31985,0.1899,0.30028,0.23167
0.57911,0.14455,0.19162,0.31985,0.18993,0.30032,0.23168
0.57922,0.14456,0.19163,0.31985,0.18993,0.30041,0.23168
0.57933,0.14457,0.19163,0.31987,0.18993,0.30048,0.23168
0.57944,0.14459,0.19163,0.31988,0.18995,0.30049,0.23169
0.57956,0.14459,0.19163,0.31989,0.18997,0.3005,0.2317
0.57967,0.14461,0.19163,0.31989,0.18998,0.30051,0.23171
0.57978,0.14462,0.19164,0.31989,0.18999,0.30053,0.23172
0.57989,0.14464,0.19164,0.3199,0.19001,0.30058,0.23172
0.58,0.14464,0.19165,0.3199,0.19002,0.30062,0.23173
0.58011,0.14465,0.19167,0.3199,0.19002,0.30068,0.23173
0.58022,0.14466,0.19169,0.31991,0.19003,0.3007,0.23173
0.58033,0.14468,0.19169,0.31991,0.19005,0.3007,0.23174
0.58044,0.1447,0.19169,0.31991,0.19005,0.30073,0.23175
0.58056,0.14471,0.19172,0.31992,0.19006,0.30073,0.23176
0.58067,0.14473,0.19173,0.31993,0.19006,0.30081,0.23176
0.58078,0.14473,0.19173,0.31994,0.19007,0.30087,0.23176
0.58089,0.14479,0.19173,0.31995,0.1901,0.30088,0.23178
0.581,0.14481,0.19174,0.31995,0.1901,0.30088,0.23179
0.58111,0.14482,0.19174,0.31996,0.19011,0.30097,0.23182
0.58122,0.14482,0.19174,0.31996,0.19012,0.30097,0.23182
0.58133,0.14483,0.19175,0.31996,0.19013,0.30105,0.23183
0.58144,0.14484,0.19176,0.31997,0.19014,0.30107,0.23184
0.58156,0.14485,0.19176,0.31999,0.19015,0.30108,0.23185
0.58167,0.14485,0.19179,0.32,0.19016,0.3011,0.23185
0.58178,0.14486,0.19179,0.32,0.19017,0.30118,0.23185
0.58189,0.14487,0.1918,0.32,0.19017,0.3012,0.23186
0.582,0.1449,0.1918,0.32001,0.19018,0.30121,0.23188
0.58211,0.1449,0.1918,0.32001,0.19019,0.30122,0.23188
0.58222,0.14491,0.19182,0.32002,0.1902,0.30131,0.2319
0.58233,0.14492,0.19183,0.32002,0.1902,0.30133,0.23191
0.58244,0.14495,0.19183,0.32003,0.19021,0.30134,0.23192
0.58256,0.14495,0.19184,0.32003,0.19025,0.30135,0.23193
0.58267,0.14501,0.19185,0.32004,0.19026,0.30138,0.23193
0.58278,0.14502,0.19185,0.32005,0.19026,0.30139,0.23193
0.58289,0.14505,0.19186,0.32005,0.19029,0.30141,0.23196
0.583,0.14505,0.19186,0.32005,0.19029,0.30145,0.23197
0.58311,0.14509,0.19186,0.32008,0.1903,0.3015,0.23198
0.58322,0.14511,0.19186,0.32009,0.1903,0.30153,0.23199
0.58333,0.14512,0.19188,0.3201,0.19033,0.30156,0.23199
0.58344,0.14513,0.1919,0.32012,0.19034,0.30162,0.23201
0.58356,0.14516,0.19192,0.32014,0.19035,0.30165,0.23203
0.58367,0.14516,0.19192,0.32014,0.19035,0.30166,0.23204
0.58378,0.14517,0.19195,0.32014,0.19036,0.30171,0.23204
0.58389,0.14517,0.19195,0.32016,0.19037,0.30182,0.23204
0.584,0.14519,0.19195,0.32016,0.19037,0.30185,0.23204
0.58411,0.1452,0.19195,0.32016,0.19038,0.30186,0.23206
0.58422,0.1452,0.19196,0.32017,0.19039,0.30192,0.23206
0.58433,0.14521,0.19197,0.32017,0.19039,0.30195,0.23207
0.58444,0.14522,0.19197,0.32017,0.1904,0.30196,0.23209
0.58456,0.14523,0.19197,0.32017,0.19041,0.30199,0.23209
0.58467,0.14528,0.19198,0.32017,0.19042,0.30199,0.2321
0.58478,0.14529,0.19199,0.32018,0.19044,0.30201,0.23211
0.58489,0.1453,0.19199,0.32019,0.19044,0.30205,0.23212
0.585,0.14532,0.19201,0.3202,0.19045,0.30211,0.23214
0.58511,0.14532,0.19201,0.3202,0.19046,0.30211,0.23214
0.58522,0.14532,0.19201,0.3202,0.19049,0.30213,0.23215
0.58533,0.14535,0.19203,0.3202,0.19052,0.30214,0.23216
0.58544,0.14536,0.19204,0.3202,0.19052,0.3022,0.23216
0.58556,0.14537,0.19204,0.3202,0.19052,0.3023,0.23216
0.58567,0.14537,0.19205,0.32021,0.19053,0.3023,0.23217
0.58578,0.14537,0.19206,0.32021,0.19054,0.30235,0.23217
0.58589,0.14537,0.19206,0.32022,0.19054,0.30238,0.23218
0.586,0.14538,0.19209,0.32023,0.19055,0.30243,0.23218
0.58611,0.1454,0.19209,0.32024,0.19055,0.30243,0.23218
0.58622,0.14542,0.1921,0.32024,0.19056,0.30245,0.23219
0.58633,0.14543,0.1921,0.32025,0.19057,0.30249,0.23222
0.58644,0.14544,0.19211,0.3203,0.19058,0.30251,0.23222
0.58656,0.14544,0.19212,0.3203,0.19059,0.30253,0.23222
0.58667,0.14545,0.19212,0.3203,0.19066,0.30254,0.23223
0.58678,0.14547,0.19212,0.32031,0.19069,0.30255,0.23223
0.58689,0.14547,0.19212,0.32031,0.1907,0.30256,0.23225
0.587,0.14547,0.19213,0.32032,0.19071,0.30257,0.23226
0.58711,0.14547,0.19213,0.32035,0.19072,0.30258,0.23226
0.58722,0.14547,0.19215,0.32035,0.19074,0.30261,0.23226
0.58733,0.1455,0.19215,0.32035,0.19075,0.30264,0.23226
0.58744,0.14552,0.19216,0.32035,0.19076,0.30265,0.23229
0.58756,0.14553,0.19216,0.32036,0.19077,0.3027,0.23229
0.58767,0.14553,0.19217,0.32036,0.19077,0.30278,0.2323
0.58778,0.14555,0.19217,0.32038,0.19077,0.30282,0.2323
0.58789,0.14555,0.19219,0.32038,0.19078,0.30282,0.23231
0.588,0.14555,0.1922,0.32038,0.19079,0.30284,0.23231
0.58811,0.14556,0.1922,0.32039,0.1908,0.30287,0.23234
0.58822,0.14556,0.1922,0.32039,0.19083,0.30292,0.23234
0.58833,0.14556,0.19221,0.3204,0.19085,0.30296,0.23235
0.58844,0.1456,0.19221,0.3204,0.19085,0.30301,0.23235
0.58856,0.14562,0.19223,0.3204,0.19086,0.30302,0.23238
0.58867,0.14562,0.19224,0.3204,0.19087,0.30306,0.2324
0.58878,0.14567,0.19224,0.32042,0.19087,0.30306,0.23242
0.58889,0.1457,0.19227,0.32042,0.19087,0.30307,0.23243
0.589,0.14571,0.19228,0.32043,0.19089,0.30315,0.23243
0.58911,0.14572,0.19229,0.32043,0.1909,0.30319,0.23243
0.58922,0.14573,0.19231,0.32044,0.19091,0.30325,0.23244
0.58933,0.14574,0.19231,0.32044,0.19094,0.30329,0.23244
0.58944,0.14575,0.19231,0.32044,0.19095,0.30331,0.23245
0.58956,0.14576,0.19231,0.32045,0.19096,0.30334,0.23247
0.58967,0.14579,0.19232,0.32045,0.19097,0.30339,0.23248
0.58978,0.1458,0.19233,0.32045,0.19098,0.30341,0.23248
0.58989,0.14585,0.19233,0.32046,0.19098,0.30341,0.23249
0.59,0.14586,0.19234,0.32046,0.19098,0.30342,0.23251
0.59011,0.14586,0.19234,0.32049,0.19101,0.30345,0.23252
0.59022,0.14586,0.19234,0.32049,0.19102,0.30347,0.23252
0.59033,0.14587,0.19234,0.3205,0.19102,0.30348,0.23253
0.59044,0.14588,0.19235,0.32051,0.19103,0.30357,0.23253
0.59056,0.1459,0.19235,0.32051,0.19103,0.30362,0.23255
0.59067,0.14591,0.19235,0.32051,0.19108,0.30364,0.23256
0.59078,0.14592,0.19236,0.32051,0.19108,0.30373,0.23257
0.59089,0.14594,0.19236,0.32052,0.1911,0.30378,0.23258
0.591,0.14594,0.19236,0.32052,0.19111,0.30378,0.23258
0.59111,0.14595,0.19236,0.32052,0.19112,0.3038,0.23258
0.59122,0.14595,0.19238,0.32052,0.19113,0.30393,0.23258
0.59133,0.14596,0.19239,0.32053,0.19115,0.30403,0.2326
0.59144,0.14596,0.19239,0.32053,0.19115,0.30403,0.23261
0.59156,0.14597,0.19239,0.32055,0.19116,0.30404,0.23261
0.59167,0.14598,0.19239,0.32055,0.19116,0.30408,0.23262
0.59178,0.14598,0.1924,0.32056,0.19118,0.30415,0.23265
0.59189,0.14601,0.1924,0.32057,0.19118,0.30417,0.23265
0.592,0.14605,0.19241,0.32057,0.19121,0.30423,0.23265
0.59211,0.14605,0.19241,0.32058,0.19125,0.30428,0.23268
0.59222,0.14609,0.19241,0.32059,0.19126,0.30434,0.23269
0.59233,0.1461,0.19241,0.32059,0.19127,0.30438,0.23269
0.59244,0.14611,0.19243,0.32059,0.19127,0.30449,0.23269
0.59256,0.14611,0.19243,0.3206,0.19131,0.30453,0.2327
0.59267,0.14611,0.19243,0.3206,0.19133,0.30454,0.23272
0.59278,0.14612,0.19243,0.3206,0.19135,0.30455,0.23273
0.59289,0.14613,0.19245,0.3206,0.19138,0.30455,0.23273
0.593,0.14613,0.19247,0.32061,0.19139,0.30463,0.23274
0.59311,0.14614,0.19249,0.32062,0.19139,0.30463,0.23275
0.59322,0.14617,0.1925,0.32062,0.1914,0.30463,0.23275
0.59333,0.14617,0.1925,0.32062,0.19141,0.30463,0.23276
0.59344,0.14617,0.19251,0.32062,0.19141,0.30465,0.23276
0.59356,0.14619,0.19251,0.32063,0.19142,0.30468,0.23279
0.59367,0.1462,0.19251,0.32063,0.19142,0.3047,0.23279
0.59378,0.14622,0.19251,0.32064,0.19143,0.30477,0.23281
0.59389,0.14622,0.19252,0.32064,0.19143,0.30479,0.23281
0.594,0.14624,0.19253,0.32064,0.19144,0.30483,0.23281
0.59411,0.14624,0.19253,0.32065,0.19146,0.30485,0.23282
0.59422,0.14625,0.19255,0.32065,0.19146,0.30487,0.23283
0.59433,0.14625,0.19256,0.32066,0.19148,0.30487,0.23283
0.59444,0.14625,0.19256,0.32067,0.19151,0.30488,0.23284
0.59456,0.14626,0.19257,0.32069,0.19155,0.30489,0.23286
0.59467,0.14628,0.19257,0.3207,0.19156,0.30489,0.23289
0.59478,0.14631,0.19259,0.32071,0.19157,0.30495,0.23289
0.59489,0.14634,0.19259,0.32072,0.19158,0.30499,0.23291
0.595,0.14634,0.1926,0.32072,0.19158,0.30499,0.23291
0.59511,0.14636,0.1926,0.32073,0.19159,0.30502,0.23291
0.59522,0.14639,0.19262,0.32073,0.19159,0.30505,0.23292
0.59533,0.14639,0.19263,0.32074,0.19159,0.30505,0.23293
0.59544,0.14639,0.19264,0.32075,0.19162,0.3051,0.23293
0.59556,0.14639,0.19267,0.32075,0.19169,0.30518,0.23293
0.59567,0.1464,0.19267,0.32076,0.19169,0.30521,0.23294
0.59578,0.14641,0.19268,0.32076,0.1917,0.30521,0.23297
0.59589,0.14643,0.19269,0.32076,0.1917,0.30528,0.23297
0.596,0.14643,0.19269,0.32076,0.19171,0.30533,0.23297
0.59611,0.14644,0.1927,0.32077,0.19174,0.30535,0.23298
0.59622,0.14649,0.1927,0.32077,0.19174,0.30535,0.23299
0.59633,0.14653,0.19271,0.32078,0.19175,0.30536,0.23299
0.59644,0.14654,0.19271,0.32078,0.19176,0.30538,0.23305
0.59656,0.14654,0.19271,0.32078,0.19176,0.30538,0.23306
0.59667,0.14655,0.19272,0.32078,0.19176,0.30538,0.23306
0.59678,0.14655,0.19272,0.32079,0.19176,0.30543,0.23307
0.59689,0.14657,0.19274,0.32079,0.19178,0.30543,0.23307
0.597,0.14659,0.19275,0.32079,0.19179,0.30544,0.23307
0.59711,0.14659,0.19276,0.3208,0.1918,0.30545,0.2331
0.59722,0.14659,0.19276,0.3208,0.19181,0.30555,0.2331
0.59733,0.1466,0.19277,0.32081,0.19181,0.3056,0.23311
0.59744,0.14661,0.19282,0.32081,0.19183,0.30563,0.23316
0.59756,0.14661,0.19284,0.32081,0.19183,0.30572,0.23316
0.59767,0.14665,0.19284,0.32082,0.19185,0.30572,0.23317
0.59778,0.14665,0.19284,0.32083,0.19185,0.30573,0.23318
0.59789,0.14665,0.19285,0.32083,0.19185,0.30574,0.23318
0.598,0.14668,0.19287,0.32084,0.19186,0.30582,0.23319
0.59811,0.14668,0.19288,0.32084,0.19187,0.30582,0.23319
0.59822,0.14669,0.1929,0.32085,0.19188,0.30582,0.2332
0.59833,0.14669,0.1929,0.32085,0.19189,0.30583,0.23321
0.59844,0.14669,0.19291,0.32085,0.19189,0.30589,0.23322
0.59856,0.14669,0.19292,0.32087,0.1919,0.30593,0.23323
0.59867,0.14673,0.19293,0.32087,0.19191,0.306,0.23323
0.59878,0.14673,0.19294,0.32088,0.19191,0.30606,0.23324
0.59889,0.14674,0.19294,0.32088,0.19193,0.30606,0.23325
0.599,0.14676,0.19295,0.32088,0.19197,0.30609,0.23326
0.59911,0.14678,0.19295,0.32089,0.192,0.30613,0.23326
0.59922,0.14678,0.19296,0.32092,0.19201,0.30614,0.2333
0.59933,0.1468,0.19297,0.32092,0.19201,0.3062,0.2333
0.59944,0.14681,0.19298,0.32092,0.19204,0.30621,0.23331
0.59956,0.14684,0.19298,0.32093,0.19205,0.30626,0.23331
0.59967,0.14687,0.19299,0.32096,0.19205,0.30628,0.23331
0.59978,0.1469,0.19299,0.321,0.19206,0.3063,0.23332
0.59989,0.14692,0.193,0.32101,0.19207,0.3063,0.23336
0.6,0.14692,0.19301,0.32101,0.19208,0.30636,0.23336
0.60011,0.14693,0.19301,0.32101,0.19211,0.30638,0.23336
0.60022,0.14693,0.19301,0.32102,0.19214,0.30641,0.23337
0.60033,0.14694,0.19301,0.32102,0.19215,0.30643,0.23337
0.60044,0.14694,0.19303,0.32102,0.1922,0.30652,0.23338
0.60056,0.14695,0.19304,0.32103,0.19221,0.30652,0.23339
0.60067,0.14698,0.19306,0.32103,0.19222,0.3066,0.2334
0.60078,0.14699,0.19308,0.32103,0.19222,0.30661,0.23341
0.60089,0.14703,0.19309,0.32104,0.19223,0.30663,0.23341
0.601,0.14708,0.1931,0.32105,0.19223,0.30665,0.23343
0.60111,0.14709,0.19311,0.32106,0.19224,0.30668,0.23345
0.60122,0.14709,0.19311,0.32106,0.19224,0.30671,0.23346
0.60133,0.1471,0.19312,0.32108,0.19225,0.30672,0.23346
0.60144,0.14711,0.19312,0.32109,0.19226,0.30675,0.23348
0.60156,0.14712,0.19313,0.32109,0.19226,0.30679,0.23348
0.60167,0.14715,0.19313,0.3211,0.19228,0.3068,0.23349
0.60178,0.14715,0.19316,0.3211,0.19229,0.3068,0.23349
0.60189,0.14719,0.19316,0.32111,0.19229,0.30683,0.23351
0.602,0.14719,0.19317,0.32112,0.1923,0.30686,0.23351
0.60211,0.14719,0.19318,0.32112,0.19232,0.30687,0.23352
0.60222,0.14721,0.19321,0.32113,0.19233,0.30689,0.23353
0.60233,0.14722,0.19322,0.32113,0.19235,0.3069,0.23355
0.60244,0.14724,0.19323,0.32113,0.19235,0.30694,0.23356
0.60256,0.14726,0.19324,0.32114,0.19236,0.30695,0.23356
0.60267,0.14727,0.19326,0.32114,0.19237,0.30697,0.23357
0.60278,0.14727,0.19326,0.32114,0.19237,0.30698,0.23357
0.60289,0.14728,0.19327,0.32114,0.19238,0.30698,0.23359
0.603,0.14728,0.19328,0.32115,0.19241,0.30711,0.23359
0.60311,0.14729,0.1933,0.32115,0.19242,0.30715,0.23359
0.60322,0.14731,0.19331,0.32116,0.19245,0.30724,0.2336
0.60333,0.14731,0.19332,0.32116,0.19248,0.30729,0.23362
0.60344,0.14734,0.19332,0.32117,0.1925,0.30734,0.23364
0.60356,0.14737,0.19332,0.32117,0.19254,0.30737,0.23365
0.60367,0.14738,0.19333,0.32119,0.19254,0.30741,0.23365
0.60378,0.14739,0.19337,0.32119,0.19254,0.30745,0.23366
0.60389,0.1474,0.19337,0.3212,0.19255,0.30746,0.23367
0.604,0.1474,0.19339,0.32121,0.19255,0.30747,0.23368
0.60411,0.14741,0.1934,0.32122,0.19256,0.30747,0.23369
0.60422,0.14743,0.19341,0.32122,0.19256,0.30749,0.2337
0.60433,0.14743,0.19342,0.32123,0.19256,0.30757,0.2337
0.60444,0.14744,0.19343,0.32123,0.19257,0.30771,0.23371
0.60456,0.14744,0.19343,0.32123,0.19257,0.30775,0.23371
0.60467,0.14745,0.19343,0.32124,0.19257,0.30783,0.23373
0.60478,0.14745,0.19343,0.32124,0.19257,0.30798,0.23375
0.60489,0.14746,0.19344,0.32124,0.19259,0.30799,0.23378
0.605,0.14747,0.19344,0.32124,0.1926,0.30807,0.23379
0.60511,0.14747,0.19346,0.32125,0.19261,0.3081,0.23379
0.60522,0.14749,0.19347,0.32125,0.19261,0.30817,0.23381
0.60533,0.14751,0.19347,0.32126,0.19261,0.30818,0.23382
0.60544,0.14752,0.19348,0.32127,0.19262,0.30825,0.23384
0.60556,0.14753,0.19348,0.32127,0.19266,0.30825,0.23384
0.60567,0.14753,0.19348,0.32127,0.19267,0.30827,0.23386
0.60578,0.14755,0.19351,0.32128,0.19268,0.30828,0.23386
0.60589,0.14755,0.19353,0.32129,0.19268,0.30834,0.23387
0.606,0.14755,0.19354,0.32129,0.19268,0.30843,0.23388
0.60611,0.14756,0.19355,0.3213,0.1927,0.30845,0.23389
0.60622,0.14758,0.19356,0.3213,0.1927,0.30846,0.2339
0.60633,0.14758,0.19356,0.32132,0.19277,0.30849,0.2339
0.60644,0.14759,0.19358,0.32133,0.19278,0.30849,0.23392
0.60656,0.1476,0.19358,0.32133,0.19278,0.3085,0.23392
0.60667,0.1476,0.19359,0.32133,0.19281,0.30853,0.23392
0.60678,0.1476,0.19359,0.32135,0.19282,0.30853,0.23392
0.60689,0.14761,0.1936,0.32135,0.19284,0.3086,0.23393
0.607,0.14761,0.1936,0.32136,0.19284,0.30864,0.23393
0.60711,0.14764,0.19363,0.32137,0.19287,0.30865,0.23395
0.60722,0.14764,0.19364,0.32138,0.19288,0.30866,0.23396
0.60733,0.14765,0.19365,0.32138,0.1929,0.30868,0.23396
0.60744,0.14769,0.19366,0.32139,0.19291,0.30877,0.23396
0.60756,0.14769,0.19368,0.32139,0.19292,0.30885,0.23397
0.60767,0.1477,0.19368,0.3214,0.19293,0.30888,0.23399
0.60778,0.14771,0.1937,0.32143,0.19293,0.3089,0.23399
0.60789,0.14772,0.19371,0.32144,0.19293,0.30892,0.23401
0.608,0.14774,0.19372,0.32145,0.19294,0.30892,0.23402
0.60811,0.14776,0.19372,0.32145,0.19297,0.30897,0.23402
0.60822,0.14778,0.19374,0.32145,0.19297,0.30899,0.23403
0.60833,0.14779,0.19375,0.32145,0.19299,0.309,0.23404
0.60844,0.14779,0.19376,0.32146,0.19299,0.30901,0.23404
0.60856,0.1478,0.19377,0.32147,0.19301,0.30901,0.23404
0.60867,0.14781,0.19378,0.32147,0.19301,0.30907,0.23405
0.60878,0.14782,0.19379,0.32147,0.19301,0.30911,0.23405
0.60889,0.14782,0.1938,0.32147,0.19302,0.30914,0.23406
0.609,0.14782,0.1938,0.32148,0.19302,0.3092,0.23407
0.60911,0.14786,0.19382,0.32149,0.19303,0.30923,0.23408
0.60922,0.14786,0.19383,0.32149,0.19303,0.30926,0.2341
0.60933,0.14787,0.19384,0.32149,0.19303,0.30939,0.23411
0.60944,0.14789,0.19387,0.32149,0.19304,0.3094,0.23412
0.60956,0.1479,0.19387,0.3215,0.19304,0.30945,0.23412
0.60967,0.1479,0.19388,0.32151,0.19305,0.30949,0.23414
0.60978,0.14795,0.1939,0.32152,0.19306,0.30954,0.23416
0.60989,0.14795,0.1939,0.32154,0.19306,0.30958,0.23418
0.61,0.14796,0.19391,0.32156,0.19309,0.30973,0.2342
0.61011,0.14796,0.19392,0.32156,0.19309,0.30974,0.2342
0.61022,0.14796,0.19392,0.32156,0.1931,0.3098,0.23421
0.61033,0.14797,0.19393,0.32157,0.19311,0.30982,0.23423
0.61044,0.14797,0.19394,0.32158,0.19311,0.30983,0.23423
0.61056,0.14797,0.19394,0.32158,0.19312,0.30984,0.23424
0.61067,0.14798,0.19394,0.32161,0.19313,0.30989,0.23424
0.61078,0.14798,0.19394,0.32161,0.19314,0.30989,0.23426
0.61089,0.14799,0.19395,0.32162,0.19315,0.30997,0.23426
0.611,0.14799,0.19395,0.32162,0.19317,0.30999,0.23427
0.61111,0.148,0.19396,0.32162,0.19317,0.31,0.23427
0.61122,0.14801,0.19397,0.32163,0.19319,0.31001,0.23431
0.61133,0.14801,0.19397,0.32163,0.1932,0.31006,0.23431
0.61144,0.14802,0.19398,0.32163,0.1932,0.31007,0.23433
0.61156,0.14802,0.19399,0.32164,0.1932,0.3101,0.23433
0.61167,0.14802,0.19399,0.32164,0.19322,0.31013,0.23433
0.61178,0.14804,0.194,0.32164,0.19323,0.3102,0.23435
0.61189,0.14805,0.194,0.32164,0.19323,0.31023,0.23435
0.612,0.14805,0.19402,0.32164,0.19324,0.31028,0.23436
0.61211,0.14806,0.19403,0.32165,0.19327,0.31041,0.23436
0.61222,0.14806,0.19404,0.32165,0.19329,0.31045,0.23437
0.61233,0.14807,0.19404,0.32165,0.19329,0.31048,0.23438
0.61244,0.14807,0.19404,0.32166,0.19329,0.31048,0.23438
0.61256,0.14809,0.19405,0.32166,0.19331,0.3105,0.23439
0.61267,0.1481,0.19405,0.32167,0.19332,0.31052,0.2344
0.61278,0.1481,0.19406,0.32168,0.19333,0.31057,0.23441
0.61289,0.14811,0.19406,0.32168,0.19335,0.3106,0.23444
0.613,0.14811,0.19406,0.32169,0.19336,0.31064,0.23444
0.61311,0.14812,0.19408,0.32169,0.19337,0.31064,0.23445
0.61322,0.14813,0.19408,0.3217,0.19338,0.31065,0.23445
0.61333,0.14813,0.19409,0.3217,0.1934,0.31068,0.23447
0.61344,0.14813,0.19409,0.32171,0.1934,0.31069,0.23447
0.61356,0.14814,0.1941,0.32171,0.1934,0.31069,0.23448
0.61367,0.14815,0.19411,0.32172,0.19342,0.31069,0.23448
0.61378,0.14817,0.19412,0.32172,0.19343,0.3107,0.23449
0.61389,0.14818,0.19414,0.32172,0.19348,0.31072,0.23449
0.614,0.14818,0.19414,0.32173,0.19349,0.31074,0.23449
0.61411,0.14818,0.19416,0.32173,0.19352,0.31075,0.2345
0.61422,0.1482,0.19417,0.32177,0.19353,0.31076,0.2345
0.61433,0.14821,0.19417,0.32178,0.19353,0.31078,0.23453
0.61444,0.14822,0.19418,0.32178,0.19354,0.3108,0.23454
0.61456,0.14826,0.19418,0.32179,0.19355,0.31082,0.23454
0.61467,0.14826,0.19418,0.3218,0.19356,0.31092,0.23455
0.61478,0.14829,0.19419,0.32181,0.19356,0.31097,0.23456
0.61489,0.1483,0.1942,0.32182,0.19357,0.31101,0.23458
0.615,0.14831,0.1942,0.32183,0.19359,0.31103,0.23459
0.61511,0.14831,0.19421,0.32184,0.19361,0.31105,0.23459
0.61522,0.14833,0.19421,0.32187,0.19362,0.31105,0.23459
0.61533,0.14834,0.19422,0.32187,0.19362,0.31105,0.2346
0.61544,0.14835,0.19423,0.32189,0.19364,0.31106,0.23461
0.61556,0.14835,0.19424,0.3219,0.19366,0.31118,0.23461
0.61567,0.14836,0.19426,0.32191,0.19366,0.31121,0.23461
0.61578,0.14837,0.19427,0.32191,0.19367,0.31124,0.23462
0.61589,0.14838,0.19428,0.32192,0.19367,0.31127,0.23463
0.616,0.1484,0.19429,0.32192,0.19367,0.3113,0.23465
0.61611,0.1484,0.19429,0.32193,0.19368,0.3113,0.23467
0.61622,0.14842,0.1943,0.32194,0.19368,0.31137,0.23467
0.61633,0.14843,0.19432,0.32194,0.1937,0.31138,0.23468
0.61644,0.14844,0.19433,0.32194,0.19371,0.31141,0.23468
0.61656,0.14844,0.19435,0.32195,0.19371,0.31145,0.23471
0.61667,0.14846,0.19435,0.32195,0.19371,0.31147,0.23473
0.61678,0.14847,0.19436,0.32195,0.19372,0.31148,0.23473
0.61689,0.14847,0.19436,0.32196,0.19374,0.31149,0.23476
0.617,0.14847,0.19437,0.32197,0.19374,0.31153,0.23479
0.61711,0.14848,0.19437,0.32197,0.19377,0.31155,0.23479
0.61722,0.14848,0.19437,0.32197,0.19379,0.31157,0.2348
0.61733,0.14849,0.19438,0.32198,0.1938,0.31159,0.2348
0.61744,0.14849,0.19438,0.32198,0.1938,0.3116,0.23482
0.61756,0.14851,0.1944,0.32199,0.1938,0.31162,0.23484
0.61767,0.14853,0.1944,0.32199,0.19381,0.31162,0.23484
0.61778,0.14857,0.19441,0.322,0.19384,0.31166,0.23487
0.61789,0.14861,0.19441,0.322,0.19386,0.31167,0.23489
0.618,0.14863,0.19441,0.322,0.19387,0.3117,0.23489
0.61811,0.14863,0.19442,0.32201,0.19388,0.31173,0.23489
0.61822,0.14864,0.19442,0.32202,0.19388,0.31175,0.23491
0.61833,0.14866,0.19443,0.32202,0.19388,0.31178,0.23491
0.61844,0.14867,0.19443,0.32202,0.19389,0.3118,0.23493
0.61856,0.14868,0.19444,0.32202,0.19389,0.3118,0.23494
0.61867,0.14869,0.19446,0.32202,0.1939,0.31182,0.23494
0.61878,0.1487,0.19448,0.32203,0.19396,0.31184,0.23495
0.61889,0.14871,0.19448,0.32203,0.19396,0.3119,0.23496
0.619,0.14871,0.19448,0.32204,0.19401,0.31191,0.23496
0.61911,0.14872,0.19449,0.32205,0.19402,0.31196,0.23497
0.61922,0.14873,0.19449,0.32206,0.19402,0.31199,0.23498
0.61933,0.14873,0.1945,0.32207,0.19405,0.31201,0.23499
0.61944,0.14875,0.1945,0.32207,0.19405,0.31203,0.235
0.61956,0.14877,0.1945,0.32208,0.19409,0.31204,0.23501
0.61967,0.14878,0.1945,0.32208,0.1941,0.31205,0.23502
0.61978,0.14881,0.19451,0.32209,0.19411,0.3121,0.23502
0.61989,0.14882,0.19451,0.32209,0.19411,0.31211,0.23502
0.62,0.14882,0.19453,0.32209,0.19412,0.31214,0.23504
0.62011,0.14885,0.19453,0.3221,0.19413,0.31214,0.23504
0.62022,0.14887,0.19456,0.3221,0.19415,0.31223,0.23504
0.62033,0.14889,0.19456,0.3221,0.19418,0.31225,0.23506
0.62044,0.14889,0.19457,0.32211,0.19419,0.3123,0.23507
0.62056,0.1489,0.19458,0.32211,0.19419,0.3123,0.23507
0.62067,0.1489,0.1946,0.32211,0.19422,0.31232,0.23508
0.62078,0.1489,0.19462,0.32212,0.19422,0.31234,0.23508
0.62089,0.14892,0.19462,0.32213,0.19424,0.31234,0.2351
0.621,0.14895,0.19463,0.32214,0.19424,0.31237,0.2351
0.62111,0.14896,0.19463,0.32214,0.19425,0.31242,0.23511
0.62122,0.14897,0.19463,0.32215,0.19428,0.31248,0.23511
0.62133,0.14898,0.19464,0.32216,0.19429,0.31249,0.23513
0.62144,0.14902,0.19464,0.32217,0.1943,0.31253,0.23514
0.62156,0.14902,0.19464,0.32217,0.19431,0.31255,0.23515
0.62167,0.14903,0.19465,0.32218,0.19431,0.31256,0.23515
0.62178,0.14903,0.19466,0.32218,0.19432,0.31266,0.23517
0.62189,0.14904,0.19468,0.32218,0.19432,0.31271,0.23521
0.622,0.14907,0.19468,0.32219,0.19432,0.31272,0.23521
0.62211,0.14907,0.19469,0.3222,0.19433,0.31275,0.23522
0.62222,0.14907,0.19469,0.32221,0.19437,0.3128,0.23522
0.62233,0.14908,0.1947,0.32222,0.19439,0.31285,0.23526
0.62244,0.14909,0.1947,0.32222,0.19439,0.31286,0.23527
0.62256,0.1491,0.1947,0.32222,0.1944,0.31292,0.23528
0.62267,0.1491,0.19472,0.32223,0.1944,0.31296,0.23529
0.62278,0.14911,0.19475,0.32223,0.19441,0.31305,0.23529
0.62289,0.14911,0.19476,0.32224,0.19442,0.31307,0.2353
0.623,0.14912,0.19477,0.32226,0.19443,0.31308,0.2353
0.62311,0.14913,0.19477,0.32226,0.19443,0.3131,0.23531
0.62322,0.14913,0.19477,0.32226,0.19444,0.31317,0.23532
0.62333,0.14913,0.19477,0.32227,0.19444,0.31325,0.23533
0.62344,0.14914,0.19478,0.32228,0.19444,0.31325,0.23533
0.62356,0.14914,0.19478,0.32229,0.19444,0.31325,0.23534
0.62367,0.14914,0.1948,0.3223,0.19448,0.31328,0.23535
0.62378,0.14917,0.1948,0.32231,0.19448,0.3133,0.23535
0.62389,0.14918,0.19481,0.32234,0.1945,0.31332,0.23536
0.624,0.14919,0.19481,0.32234,0.19451,0.31336,0.23537
0.62411,0.14923,0.19482,0.32235,0.19452,0.31337,0.23539
0.62422,0.14923,0.19482,0.32235,0.19453,0.31339,0.23539
0.62433,0.14925,0.19482,0.32236,0.19453,0.31346,0.2354
0.62444,0.14926,0.19483,0.32236,0.19454,0.31348,0.23541
0.62456,0.14928,0.19484,0.32237,0.19454,0.31349,0.23542
0.62467,0.14932,0.19484,0.32237,0.19455,0.31356,0.23544
0.62478,0.14932,0.19484,0.32237,0.19455,0.31358,0.23544
0.62489,0.14932,0.19486,0.32237,0.19455,0.31359,0.23545
0.625,0.14932,0.19486,0.32238,0.19457,0.31364,0.23545
0.62511,0.14935,0.19487,0.32238,0.19457,0.31366,0.23546
0.62522,0.14936,0.19487,0.32238,0.19457,0.31367,0.23546
0.62533,0.14938,0.19489,0.32239,0.19458,0.31369,0.23547
0.62544,0.14938,0.19489,0.3224,0.19459,0.31373,0.23547
0.62556,0.14938,0.1949,0.3224,0.1946,0.31374,0.23548
0.62567,0.14939,0.1949,0.32241,0.19461,0.31374,0.23549
0.62578,0.14941,0.19493,0.32242,0.19462,0.31376,0.23549
0.62589,0.14941,0.19493,0.32243,0.19464,0.31382,0.2355
0.626,0.14941,0.19494,0.32244,0.19465,0.31384,0.23551
0.62611,0.14941,0.19496,0.32244,0.19466,0.31385,0.23551
0.62622,0.14942,0.19496,0.32244,0.19466,0.31387,0.23553
0.62633,0.14942,0.19496,0.32244,0.19467,0.31394,0.23554
0.62644,0.14943,0.19497,0.32247,0.19468,0.31394,0.23558
0.62656,0.14943,0.19498,0.32247,0.19468,0.314,0.23558
0.62667,0.14946,0.19499,0.32247,0.1947,0.31401,0.23558
0.62678,0.14948,0.195,0.32247,0.19471,0.31404,0.23559
0.62689,0.14948,0.195,0.32247,0.19472,0.31408,0.23561
0.627,0.14951,0.195,0.32249,0.19473,0.31408,0.23562
0.62711,0.14954,0.195,0.32249,0.19475,0.31412,0.23562
0.62722,0.14954,0.19501,0.32251,0.19476,0.31412,0.23562
0.62733,0.14956,0.19501,0.32253,0.19478,0.31413,0.23563
0.62744,0.14958,0.19502,0.32253,0.1948,0.31423,0.23564
0.62756,0.14958,0.19503,0.32254,0.19481,0.31429,0.23564
0.62767,0.14959,0.19503,0.32254,0.19481,0.3143,0.23565
0.62778,0.14962,0.19503,0.32254,0.19482,0.3143,0.23566
0.62789,0.14962,0.19504,0.32255,0.19482,0.31431,0.23566
0.628,0.14962,0.19504,0.32256,0.19482,0.31432,0.23566
0.62811,0.14963,0.19504,0.32257,0.19483,0.31432,0.23567
0.62822,0.14964,0.19508,0.32258,0.19484,0.31436,0.23567
0.62833,0.14964,0.19508,0.32259,0.19485,0.31437,0.23569
0.62844,0.14969,0.19509,0.32259,0.19486,0.31439,0.23569
0.62856,0.1497,0.1951,0.3226,0.19487,0.31446,0.2357
0.62867,0.14971,0.19512,0.32261,0.19489,0.31452,0.23571
0.62878,0.14973,0.19513,0.32262,0.19491,0.31453,0.23572
0.62889,0.14974,0.19514,0.32263,0.19491,0.31456,0.23572
0.629,0.14975,0.19514,0.32264,0.19491,0.31459,0.23572
0.62911,0.14977,0.19514,0.32264,0.19492,0.31459,0.23572
0.62922,0.14979,0.19517,0.32265,0.19492,0.3146,0.23572
0.62933,0.14981,0.19517,0.32265,0.19493,0.31464,0.23573
0.62944,0.14983,0.19518,0.32266,0.19493,0.31467,0.23574
0.62956,0.14984,0.19519,0.32268,0.19494,0.31472,0.23575
0.62967,0.14985,0.19519,0.32268,0.19494,0.31476,0.23577
0.62978,0.14985,0.19519,0.32269,0.19498,0.31481,0.23577
0.62989,0.14986,0.1952,0.3227,0.19498,0.31507,0.23578
0.63,0.14986,0.1952,0.3227,0.19501,0.31507,0.23578
0.63011,0.14986,0.19521,0.32271,0.19503,0.31507,0.23579
0.63022,0.14987,0.19522,0.32272,0.19504,0.3151,0.23579
0.63033,0.14988,0.19522,0.32272,0.19507,0.3151,0.23579
0.63044,0.1499,0.19523,0.32274,0.19507,0.3151,0.2358
0.63056,0.14991,0.19527,0.32274,0.19508,0.31516,0.23581
0.63067,0.14992,0.19528,0.32275,0.19509,0.31518,0.23583
0.63078,0.14993,0.19529,0.32277,0.19509,0.3152,0.23585
0.63089,0.14993,0.1953,0.32278,0.19511,0.31524,0.23585
0.631,0.14997,0.1953,0.32278,0.19513,0.31528,0.23587
0.63111,0.14997,0.19531,0.32278,0.19513,0.3153,0.23587
0.63122,0.14999,0.19534,0.32279,0.19514,0.31536,0.23589
0.63133,0.15,0.19534,0.32279,0.19514,0.31536,0.23589
0.63144,0.15002,0.19534,0.32279,0.19515,0.31538,0.2359
0.63156,0.15005,0.19535,0.3228,0.19515,0.31539,0.23592
0.63167,0.15005,0.19535,0.3228,0.19516,0.31545,0.23593
0.63178,0.15007,0.19537,0.32281,0.19518,0.31549,0.23593
0.63189,0.1501,0.19537,0.32282,0.19518,0.3155,0.23594
0.632,0.15012,0.19537,0.32282,0.1952,0.31552,0.23594
0.63211,0.15012,0.19538,0.32282,0.19522,0.31555,0.23598
0.63222,0.15013,0.19538,0.32283,0.19522,0.31563,0.23598
0.63233,0.15014,0.19538,0.32284,0.19525,0.31565,0.23599
0.63244,0.15015,0.1954,0.32284,0.19526,0.31566,0.23599
0.63256,0.15015,0.1954,0.32285,0.19526,0.31567,0.236
0.63267,0.15017,0.19543,0.32285,0.19527,0.31567,0.23601
0.63278,0.15017,0.19543,0.32285,0.1953,0.31567,0.23601
0.63289,0.15018,0.19544,0.32285,0.19532,0.31568,0.23602
0.633,0.15019,0.19544,0.32285,0.19532,0.31568,0.23605
0.63311,0.1502,0.19545,0.32286,0.19532,0.31569,0.23608
0.63322,0.15021,0.19546,0.32287,0.19533,0.31569,0.23608
0.63333,0.15023,0.19548,0.32287,0.19534,0.31572,0.23608
0.63344,0.15023,0.19548,0.32287,0.19534,0.31579,0.2361
0.63356,0.15023,0.19548,0.32288,0.19535,0.31581,0.23612
0.63367,0.15024,0.19551,0.32289,0.19536,0.3159,0.23614
0.63378,0.15026,0.19551,0.3229,0.19538,0.31601,0.23615
0.63389,0.15026,0.19553,0.32291,0.19539,0.31603,0.23616
0.634,0.15028,0.19554,0.32291,0.19539,0.3161,0.23618
0.63411,0.15029,0.19554,0.32292,0.19539,0.31612,0.23618
0.63422,0.1503,0.19555,0.32292,0.19541,0.31615,0.2362
0.63433,0.1503,0.19555,0.32292,0.19545,0.31621,0.23621
0.63444,0.15031,0.19555,0.32292,0.19545,0.31624,0.23621
0.63456,0.15031,0.19555,0.32293,0.19545,0.31629,0.23621
0.63467,0.15032,0.19556,0.32294,0.19546,0.3163,0.23623
0.63478,0.15034,0.19557,0.32295,0.19547,0.3163,0.23626
0.63489,0.15036,0.19557,0.32295,0.19547,0.31639,0.23627
0.635,0.15037,0.19559,0.32295,0.19547,0.31648,0.23628
0.63511,0.15038,0.1956,0.32296,0.19547,0.31654,0.23629
0.63522,0.15038,0.19561,0.32296,0.19549,0.31656,0.2363
0.63533,0.15041,0.19562,0.32298,0.19549,0.31659,0.2363
0.63544,0.15041,0.19563,0.32298,0.1955,0.3166,0.23632
0.63556,0.15042,0.19563,0.32299,0.19551,0.31662,0.23632
0.63567,0.15043,0.19563,0.32299,0.19552,0.31664,0.23633
0.63578,0.15043,0.19564,0.323,0.19554,0.31668,0.23633
0.63589,0.15043,0.19565,0.323,0.19556,0.31676,0.23634
0.636,0.15044,0.19567,0.32301,0.1956,0.31676,0.23634
0.63611,0.15044,0.19567,0.32303,0.19563,0.31677,0.23635
0.63622,0.15045,0.19568,0.32303,0.19564,0.31677,0.23635
0.63633,0.15046,0.19568,0.32303,0.19564,0.31678,0.23637
0.63644,0.15047,0.19568,0.32304,0.19564,0.31684,0.23637
0.63656,0.15048,0.1957,0.32304,0.19565,0.31692,0.23638
0.63667,0.15049,0.19571,0.32305,0.19567,0.31695,0.23639
0.63678,0.1505,0.19572,0.32306,0.19568,0.31701,0.23639
0.63689,0.15052,0.19572,0.32306,0.19568,0.31707,0.2364
0.637,0.15055,0.19574,0.32307,0.19568,0.31711,0.23644
0.63711,0.15055,0.19575,0.32307,0.19569,0.31712,0.23645
0.63722,0.15056,0.19575,0.32308,0.19572,0.31715,0.23645
0.63733,0.15059,0.19576,0.32308,0.19572,0.31719,0.23646
0.63744,0.15059,0.19576,0.32308,0.19573,0.3172,0.23646
0.63756,0.1506,0.19577,0.32309,0.19576,0.31724,0.23649
0.63767,0.15061,0.19578,0.32309,0.19576,0.31729,0.23649
0.63778,0.15062,0.19578,0.32309,0.1958,0.31741,0.2365
0.63789,0.15063,0.19579,0.3231,0.1958,0.31749,0.2365
0.638,0.15065,0.19581,0.32311,0.1958,0.31759,0.23651
0.63811,0.15065,0.19582,0.32311,0.19581,0.31766,0.23653
0.63822,0.15066,0.19583,0.32312,0.19585,0.31772,0.23654
0.63833,0.15066,0.19583,0.32313,0.19586,0.31775,0.23655
0.63844,0.15066,0.19584,0.32316,0.19588,0.3178,0.23655
0.63856,0.15067,0.19584,0.32317,0.19588,0.31786,0.23655
0.63867,0.15069,0.19584,0.32317,0.1959,0.31786,0.23657
0.63878,0.1507,0.19585,0.32317,0.19591,0.31787,0.23657
0.63889,0.15071,0.19585,0.32318,0.19597,0.31793,0.23658
0.639,0.15072,0.19586,0.32318,0.19597,0.31801,0.23661
0.63911,0.15076,0.19586,0.32318,0.19597,0.31802,0.23663
0.63922,0.15079,0.19587,0.32319,0.19598,0.31808,0.23663
0.63933,0.15079,0.19587,0.32319,0.19599,0.3181,0.23664
0.63944,0.1508,0.19587,0.32319,0.19599,0.31811,0.23665
0.63956,0.1508,0.19588,0.3232,0.196,0.31812,0.23666
0.63967,0.1508,0.19589,0.3232,0.196,0.31813,0.23667
0.63978,0.15081,0.19589,0.3232,0.19601,0.31813,0.23667
0.63989,0.15083,0.1959,0.32321,0.19602,0.31814,0.23668
0.64,0.15083,0.19591,0.32322,0.19603,0.31815,0.23668
0.64011,0.15088,0.19591,0.32323,0.19604,0.31817,0.23669
0.64022,0.15091,0.19591,0.32324,0.19604,0.31818,0.2367
0.64033,0.15092,0.19591,0.32324,0.19605,0.31818,0.23672
0.64044,0.15094,0.19591,0.32324,0.19605,0.3182,0.23674
0.64056,0.15095,0.19592,0.32325,0.19606,0.31821,0.23676
0.64067,0.15095,0.19592,0.32326,0.19606,0.31824,0.23676
0.64078,0.15097,0.19595,0.32327,0.19608,0.31829,0.23676
0.64089,0.15097,0.19597,0.32327,0.19609,0.31838,0.2368
0.641,0.15098,0.19598,0.32328,0.19611,0.31838,0.23684
0.64111,0.15098,0.19598,0.32328,0.19613,0.31839,0.23684
0.64122,0.15101,0.19598,0.3233,0.19616,0.31841,0.23684
0.64133,0.15102,0.19598,0.3233,0.19616,0.31844,0.23684
0.64144,0.15103,0.19598,0.32331,0.19617,0.31852,0.23684
0.64156,0.15103,0.196,0.32331,0.19617,0.31854,0.23687
0.64167,0.15104,0.19601,0.32332,0.19619,0.31854,0.23688
0.64178,0.15104,0.19602,0.32332,0.19621,0.31856,0.23689
0.64189,0.15104,0.19602,0.32333,0.19621,0.31858,0.23689
0.642,0.15106,0.19603,0.32333,0.19622,0.31862,0.2369
0.64211,0.1511,0.19603,0.32333,0.19625,0.31864,0.23691
0.64222,0.1511,0.19604,0.32333,0.19627,0.31865,0.23691
0.64233,0.15111,0.19604,0.32334,0.19628,0.31867,0.23691
0.64244,0.15112,0.19605,0.32335,0.19629,0.31869,0.23693
0.64256,0.15116,0.19606,0.32336,0.19629,0.3187,0.23694
0.64267,0.15117,0.19606,0.32338,0.1963,0.31872,0.23695
0.64278,0.15118,0.19607,0.32338,0.1963,0.31879,0.23696
0.64289,0.15121,0.19607,0.32338,0.19631,0.31881,0.23698
0.643,0.15121,0.19608,0.32338,0.19632,0.31885,0.23699
0.64311,0.15121,0.19608,0.32338,0.19632,0.31886,0.237
0.64322,0.15122,0.19609,0.32338,0.19634,0.31889,0.23704
0.64333,0.15123,0.19609,0.32339,0.19634,0.3189,0.23707
0.64344,0.15124,0.1961,0.32339,0.19638,0.31893,0.23707
0.64356,0.15124,0.1961,0.32341,0.19638,0.31893,0.23708
0.64367,0.15127,0.1961,0.32341,0.19639,0.31896,0.23708
0.64378,0.15128,0.19611,0.32342,0.19639,0.31902,0.23709
0.64389,0.15128,0.19612,0.32342,0.1964,0.31903,0.2371
0.644,0.15132,0.19612,0.32342,0.1964,0.31907,0.23711
0.64411,0.15133,0.19612,0.32343,0.1964,0.31908,0.23711
0.64422,0.15134,0.19614,0.32344,0.19641,0.31908,0.23711
0.64433,0.15136,0.19614,0.32345,0.19642,0.31927,0.23712
0.64444,0.15138,0.19615,0.32345,0.19643,0.31932,0.23714
0.64456,0.15138,0.19615,0.32346,0.19644,0.31934,0.23714
0.64467,0.15139,0.19618,0.32348,0.19646,0.31939,0.23716
0.64478,0.15139,0.19618,0.32349,0.19648,0.3194,0.23719
0.64489,0.1514,0.19619,0.3235,0.19649,0.31945,0.2372
0.645,0.15141,0.1962,0.32351,0.1965,0.31949,0.23721
0.64511,0.15141,0.1962,0.32351,0.19652,0.31958,0.23721
0.64522,0.15142,0.19622,0.32352,0.19652,0.31966,0.23723
0.64533,0.15142,0.19623,0.32353,0.19653,0.31968,0.23723
0.64544,0.15142,0.19623,0.32354,0.19654,0.31968,0.23724
0.64556,0.15143,0.19626,0.32354,0.19656,0.31975,0.23725
0.64567,0.15145,0.19626,0.32355,0.19656,0.31975,0.23725
0.64578,0.15145,0.19627,0.32359,0.19656,0.31975,0.23725
0.64589,0.15146,0.1963,0.32359,0.19658,0.31979,0.23725
0.646,0.15147,0.1963,0.3236,0.19659,0.3198,0.23726
0.64611,0.15147,0.1963,0.3236,0.19661,0.31987,0.23727
0.64622,0.15147,0.19631,0.3236,0.19662,0.31988,0.23727
0.64633,0.15149,0.19631,0.32361,0.19662,0.32001,0.23727
0.64644,0.15151,0.19632,0.32362,0.19663,0.32007,0.23728
0.64656,0.15151,0.19632,0.32362,0.19663,0.32009,0.23728
0.64667,0.15155,0.19633,0.32363,0.19663,0.32022,0.23729
0.64678,0.15156,0.19633,0.32364,0.19664,0.32023,0.2373
0.64689,0.15157,0.19634,0.32364,0.19666,0.32024,0.2373
0.647,0.15158,0.19637,0.32365,0.19666,0.3203,0.23732
0.64711,0.15159,0.19638,0.32365,0.19666,0.32036,0.23732
0.64722,0.15161,0.19639,0.32365,0.19667,0.32036,0.23732
0.64733,0.15161,0.19641,0.32366,0.19669,0.32038,0.23733
0.64744,0.15161,0.19642,0.32366,0.19669,0.32043,0.23736
0.64756,0.15162,0.19642,0.32367,0.19673,0.32046,0.23736
0.64767,0.15165,0.19643,0.32367,0.19673,0.3205,0.23739
0.64778,0.15167,0.19645,0.32368,0.19673,0.32056,0.23739
0.64789,0.15168,0.19645,0.32368,0.19674,0.32061,0.2374
0.648,0.1517,0.19646,0.32369,0.19675,0.32065,0.2374
0.64811,0.15173,0.19646,0.3237,0.19677,0.32074,0.23743
0.64822,0.15173,0.19647,0.3237,0.19681,0.32075,0.23744
0.64833,0.15174,0.1965,0.3237,0.19681,0.32075,0.23747
0.64844,0.15174,0.1965,0.32371,0.19682,0.3208,0.23748
0.64856,0.15177,0.19653,0.32371,0.19682,0.3209,0.2375
0.64867,0.15177,0.19653,0.32371,0.19684,0.32091,0.2375
0.64878,0.15179,0.19654,0.32373,0.19684,0.32093,0.2375
0.64889,0.15181,0.19654,0.32374,0.19685,0.32102,0.23751
0.649,0.15181,0.19655,0.32374,0.19687,0.32104,0.23751
0.64911,0.15182,0.19656,0.32374,0.19687,0.32108,0.23752
0.64922,0.15185,0.19656,0.32375,0.19687,0.32108,0.23754
0.64933,0.15186,0.19657,0.32375,0.19688,0.3211,0.23754
0.64944,0.15187,0.19659,0.32375,0.19688,0.32116,0.23755
0.64956,0.15188,0.1966,0.32376,0.19689,0.32117,0.23755
0.64967,0.15188,0.1966,0.32376,0.19689,0.32124,0.23755
0.64978,0.15189,0.19661,0.32377,0.1969,0.32124,0.23756
0.64989,0.15189,0.19661,0.32377,0.19691,0.32125,0.23759
0.65,0.15195,0.19662,0.32377,0.19695,0.32129,0.2376
0.65011,0.15195,0.19663,0.32378,0.19697,0.32129,0.2376
0.65022,0.15198,0.19663,0.32378,0.19698,0.3213,0.2376
0.65033,0.15201,0.19664,0.32378,0.19699,0.32131,0.2376
0.65044,0.15204,0.19666,0.32378,0.19701,0.32133,0.23761
0.65056,0.15207,0.19667,0.32379,0.19702,0.32137,0.23762
0.65067,0.15208,0.19671,0.32379,0.19702,0.32138,0.23762
0.65078,0.1521,0.19672,0.32379,0.19703,0.32138,0.23763
0.65089,0.1521,0.19672,0.3238,0.19704,0.32147,0.23767
0.651,0.1521,0.19675,0.3238,0.19704,0.32147,0.23769
0.65111,0.15211,0.19676,0.32381,0.19705,0.32149,0.2377
0.65122,0.15211,0.19677,0.32382,0.19706,0.3215,0.23772
0.65133,0.15212,0.19679,0.32382,0.19708,0.32158,0.23773
0.65144,0.15212,0.1968,0.32382,0.19708,0.32159,0.23773
0.65156,0.15215,0.19682,0.32384,0.1971,0.32162,0.23774
0.65167,0.15217,0.19683,0.32384,0.1971,0.32165,0.23774
0.65178,0.15217,0.19685,0.32385,0.19715,0.32167,0.23775
0.65189,0.15218,0.19686,0.32385,0.19717,0.32168,0.23775
0.652,0.15218,0.19688,0.32386,0.19717,0.32169,0.23775
0.65211,0.15218,0.19688,0.32387,0.19718,0.3218,0.23778
0.65222,0.1522,0.19689,0.32387,0.19719,0.32181,0.23778
0.65233,0.1522,0.19689,0.32388,0.1972,0.32191,0.23778
0.65244,0.15221,0.19689,0.32389,0.1972,0.32191,0.2378
0.65256,0.15221,0.19689,0.32389,0.19721,0.32193,0.23781
0.65267,0.15221,0.1969,0.32389,0.19722,0.32194,0.23781
0.65278,0.15222,0.19691,0.3239,0.19724,0.32198,0.23782
0.65289,0.15222,0.19691,0.3239,0.1973,0.32199,0.23783
0.653,0.15223,0.19693,0.3239,0.1973,0.32199,0.23783
0.65311,0.15223,0.19693,0.32391,0.19732,0.32201,0.23784
0.65322,0.15224,0.19693,0.32391,0.19732,0.32202,0.23785
0.65333,0.15224,0.19693,0.32392,0.19733,0.32205,0.23786
0.65344,0.15224,0.19694,0.32393,0.19734,0.32207,0.2379
0.65356,0.15225,0.19696,0.32393,0.19735,0.3221,0.23791
0.65367,0.15225,0.19697,0.32393,0.19738,0.32211,0.23791
0.65378,0.15227,0.19697,0.32395,0.1974,0.32211,0.23791
0.65389,0.1523,0.19697,0.32396,0.19742,0.32213,0.23792
0.654,0.1523,0.19699,0.32399,0.19743,0.32221,0.23792
0.65411,0.15231,0.19699,0.324,0.19744,0.32222,0.23792
0.65422,0.15233,0.19702,0.324,0.19744,0.32222,0.23794
0.65433,0.15233,0.19703,0.324,0.19744,0.32223,0.23794
0.65444,0.15233,0.19703,0.32402,0.19745,0.32225,0.23795
0.65456,0.15234,0.19703,0.32402,0.19745,0.32227,0.23796
0.65467,0.15236,0.19704,0.32402,0.19747,0.32231,0.23802
0.65478,0.15237,0.19705,0.32402,0.1975,0.32233,0.23804
0.65489,0.15239,0.1971,0.32403,0.19751,0.32234,0.23804
0.655,0.15241,0.1971,0.32403,0.19752,0.32236,0.23807
0.65511,0.15242,0.19711,0.32404,0.19752,0.32242,0.23808
0.65522,0.15242,0.19711,0.32404,0.19754,0.32244,0.23808
0.65533,0.15244,0.19714,0.32405,0.19755,0.32246,0.2381
0.65544,0.15244,0.19715,0.32406,0.19756,0.32248,0.23811
0.65556,0.15245,0.19715,0.32407,0.19756,0.32249,0.23815
0.65567,0.15246,0.19715,0.32408,0.19757,0.3225,0.23816
0.65578,0.15249,0.19717,0.32409,0.19757,0.32255,0.23816
0.65589,0.1525,0.19717,0.32411,0.19758,0.32256,0.23816
0.656,0.15251,0.19717,0.32411,0.19759,0.32257,0.23817
0.65611,0.15252,0.19718,0.32412,0.19764,0.32265,0.23817
0.65622,0.15252,0.19719,0.32412,0.19764,0.32269,0.23818
0.65633,0.15253,0.1972,0.32412,0.19769,0.32271,0.23818
0.65644,0.15255,0.1972,0.32413,0.19769,0.32274,0.23819
0.65656,0.15256,0.1972,0.32413,0.19771,0.32277,0.23819
0.65667,0.15258,0.19722,0.32413,0.19774,0.32285,0.23821
0.65678,0.15263,0.19723,0.32415,0.19777,0.32285,0.23822
0.65689,0.15263,0.19724,0.32415,0.19778,0.32286,0.23824
0.657,0.15263,0.19724,0.32418,0.19779,0.32287,0.23828
0.65711,0.15264,0.19725,0.32418,0.19779,0.32287,0.23829
0.65722,0.15265,0.19726,0.32418,0.1978,0.3229,0.23837
0.65733,0.15266,0.19727,0.32418,0.19782,0.32291,0.23837
0.65744,0.15266,0.19728,0.32419,0.19784,0.32293,0.23838
0.65756,0.15266,0.1973,0.32421,0.19784,0.32294,0.2384
0.65767,0.15267,0.1973,0.32422,0.19784,0.32298,0.2384
0.65778,0.15268,0.1973,0.32423,0.19788,0.32307,0.23841
0.65789,0.15268,0.19732,0.32424,0.19789,0.32313,0.23843
0.658,0.15269,0.19732,0.32424,0.19789,0.32315,0.23843
0.65811,0.15271,0.19733,0.32425,0.1979,0.32324,0.23844
0.65822,0.15272,0.19736,0.32425,0.1979,0.32338,0.23845
0.65833,0.15273,0.19736,0.32425,0.19791,0.32338,0.23846
0.65844,0.15278,0.19736,0.32425,0.19792,0.32339,0.23847
0.65856,0.15278,0.19737,0.32425,0.19792,0.32339,0.23848
0.65867,0.15279,0.19739,0.32426,0.19793,0.32345,0.23849
0.65878,0.1528,0.1974,0.32426,0.19795,0.32345,0.23851
0.65889,0.1528,0.19742,0.32427,0.19796,0.3235,0.23851
0.659,0.15282,0.19742,0.32427,0.19797,0.32356,0.23851
0.65911,0.15282,0.19743,0.32428,0.19797,0.32357,0.23853
0.65922,0.15284,0.19744,0.32429,0.19797,0.32359,0.23856
0.65933,0.15285,0.19745,0.32429,0.19799,0.32359,0.23856
0.65944,0.15287,0.19745,0.3243,0.198,0.32362,0.23857
0.65956,0.15288,0.19745,0.3243,0.19802,0.32366,0.23859
0.65967,0.1529,0.19746,0.32431,0.19802,0.32372,0.2386
0.65978,0.15292,0.19746,0.32431,0.19804,0.32374,0.2386
0.65989,0.15292,0.19747,0.32432,0.19806,0.32378,0.23863
0.66,0.15293,0.19748,0.32432,0.19806,0.32382,0.23863
0.66011,0.15293,0.19748,0.32433,0.19808,0.32382,0.23865
0.66022,0.15298,0.19749,0.32433,0.19808,0.32383,0.23866
0.66033,0.15301,0.19751,0.32434,0.1981,0.32385,0.23867
0.66044,0.15302,0.19751,0.32434,0.19812,0.32387,0.23868
0.66056,0.15303,0.19751,0.32437,0.19812,0.32388,0.23869
0.66067,0.15303,0.19751,0.32437,0.19812,0.32389,0.23869
0.66078,0.15304,0.19753,0.32437,0.19812,0.32389,0.23872
0.66089,0.15305,0.19753,0.32438,0.19812,0.3239,0.23873
0.661,0.15307,0.19754,0.32438,0.19818,0.32391,0.23875
0.66111,0.15307,0.19756,0.3244,0.1982,0.32392,0.23876
0.66122,0.15309,0.19758,0.32441,0.1982,0.32399,0.23876
0.66133,0.15309,0.19758,0.32442,0.1982,0.324,0.23876
0.66144,0.1531,0.19758,0.32443,0.19823,0.32403,0.23876
0.66156,0.1531,0.1976,0.32443,0.19823,0.32404,0.23876
0.66167,0.15311,0.19761,0.32443,0.19825,0.32408,0.23877
0.66178,0.15313,0.19762,0.32444,0.19825,0.32412,0.2388
0.66189,0.15313,0.19763,0.32444,0.19827,0.32412,0.2388
0.662,0.15316,0.19765,0.32444,0.19828,0.32413,0.23881
0.66211,0.15319,0.19766,0.32445,0.19828,0.32413,0.23882
0.66222,0.15319,0.19766,0.32446,0.19829,0.32414,0.23882
0.66233,0.1532,0.19766,0.32446,0.19831,0.3242,0.23884
0.66244,0.15321,0.19766,0.32446,0.19831,0.32425,0.23886
0.66256,0.15321,0.19766,0.32446,0.19832,0.32434,0.23887
0.66267,0.15323,0.19766,0.32448,0.19832,0.32434,0.23887
0.66278,0.15323,0.19768,0.32449,0.19834,0.32444,0.23887
0.66289,0.15325,0.19768,0.32452,0.19834,0.32444,0.23887
0.663,0.15325,0.19769,0.32453,0.19837,0.32456,0.23888
0.66311,0.15326,0.19769,0.32453,0.19837,0.32459,0.23888
0.66322,0.15326,0.1977,0.32453,0.19839,0.32483,0.2389
0.66333,0.15326,0.1977,0.32453,0.19841,0.32491,0.23893
0.66344,0.15326,0.19774,0.32454,0.19841,0.32501,0.23893
0.66356,0.15326,0.19775,0.32454,0.19841,0.32503,0.23894
0.66367,0.15327,0.19775,0.32454,0.19842,0.32507,0.23894
0.66378,0.15328,0.19776,0.32454,0.19842,0.32508,0.23895
0.66389,0.1533,0.19776,0.32454,0.19843,0.32508,0.23896
0.664,0.1533,0.19777,0.32455,0.19843,0.32508,0.23896
0.66411,0.15333,0.19777,0.32455,0.19843,0.32509,0.23897
0.66422,0.15334,0.19779,0.32455,0.19845,0.3251,0.23897
0.66433,0.15334,0.19779,0.32456,0.19845,0.3251,0.23898
0.66444,0.15335,0.1978,0.32456,0.19847,0.32512,0.23899
0.66456,0.15336,0.1978,0.32456,0.19849,0.32515,0.23899
0.66467,0.15339,0.19781,0.32458,0.19851,0.32519,0.23899
0.66478,0.1534,0.19781,0.32458,0.19851,0.32532,0.23901
0.66489,0.1534,0.19782,0.32458,0.19858,0.32532,0.23901
0.665,0.15348,0.19783,0.32459,0.19861,0.32544,0.23904
0.66511,0.15348,0.19784,0.3246,0.19863,0.32544,0.23905
0.66522,0.15351,0.19784,0.3246,0.19866,0.32551,0.23905
0.66533,0.15352,0.19785,0.32461,0.19867,0.32553,0.23908
0.66544,0.15353,0.19785,0.32461,0.19869,0.32557,0.23909
0.66556,0.15354,0.19786,0.32463,0.19869,0.32557,0.2391
0.66567,0.15355,0.19787,0.32464,0.1987,0.32557,0.23911
0.66578,0.15356,0.19788,0.32465,0.19871,0.32566,0.23914
0.66589,0.1536,0.19789,0.32466,0.19872,0.32567,0.23915
0.666,0.15361,0.19789,0.32466,0.19873,0.32568,0.23916
0.66611,0.15361,0.19789,0.32467,0.19874,0.32568,0.23917
0.66622,0.15363,0.19789,0.32467,0.19875,0.32569,0.23918
0.66633,0.15363,0.1979,0.32467,0.19876,0.32571,0.23918
0.66644,0.15364,0.1979,0.32468,0.19878,0.32576,0.23919
0.66656,0.15365,0.19792,0.32468,0.19879,0.32578,0.23919
0.66667,0.15368,0.19793,0.3247,0.19879,0.32579,0.2392
0.66678,0.15369,0.19793,0.3247,0.1988,0.32579,0.23925
0.66689,0.1537,0.19798,0.32471,0.19881,0.32591,0.23926
0.667,0.1537,0.19799,0.32472,0.19881,0.32592,0.23926
0.66711,0.1537,0.19799,0.32472,0.19882,0.32595,0.23927
0.66722,0.15371,0.198,0.32473,0.19883,0.32596,0.23928
0.66733,0.15373,0.198,0.32473,0.19885,0.32599,0.23929
0.66744,0.15374,0.198,0.32473,0.19888,0.32599,0.23929
0.66756,0.15374,0.198,0.32474,0.19888,0.32609,0.2393
0.66767,0.15374,0.19802,0.32475,0.19889,0.3261,0.23932
0.66778,0.15374,0.19803,0.32475,0.19889,0.32612,0.23934
0.66789,0.15375,0.19803,0.32476,0.19891,0.32626,0.23934
0.668,0.15376,0.19804,0.32478,0.19892,0.32627,0.23935
0.66811,0.15377,0.19805,0.32479,0.19893,0.32631,0.23936
0.66822,0.15378,0.19805,0.32479,0.19894,0.32644,0.23936
0.66833,0.15378,0.19805,0.32481,0.19894,0.32649,0.23937
0.66844,0.15381,0.19806,0.32481,0.19895,0.32654,0.23937
0.66856,0.15384,0.19807,0.32481,0.19896,0.32659,0.23938
0.66867,0.15386,0.19807,0.32482,0.19897,0.32659,0.23938
0.66878,0.15387,0.19808,0.32483,0.19897,0.32661,0.23939
0.66889,0.15388,0.19808,0.32484,0.19897,0.32665,0.2394
0.669,0.15389,0.19811,0.32484,0.19897,0.32669,0.23941
0.66911,0.15389,0.19811,0.32485,0.19899,0.32672,0.23941
0.66922,0.1539,0.19811,0.32485,0.199,0.32679,0.23941
0.66933,0.1539,0.19812,0.32486,0.199,0.32683,0.23942
0.66944,0.15392,0.19813,0.32486,0.19901,0.32687,0.23942
0.66956,0.15394,0.19813,0.32486,0.19901,0.32688,0.23945
0.66967,0.15397,0.19813,0.32486,0.19902,0.32693,0.23945
0.66978,0.15399,0.19814,0.32486,0.19904,0.32694,0.23946
0.66989,0.154,0.19814,0.32486,0.19907,0.32694,0.23946
0.67,0.154,0.19816,0.32487,0.19908,0.32697,0.23946
0.67011,0.15401,0.19816,0.32488,0.19909,0.32701,0.23947
0.67022,0.15403,0.19816,0.32489,0.1991,0.32704,0.23947
0.67033,0.15405,0.19817,0.32489,0.19911,0.32705,0.23947
0.67044,0.15405,0.19818,0.32489,0.19911,0.32708,0.23947
0.67056,0.15408,0.19818,0.32491,0.19911,0.32709,0.23948
0.67067,0.15408,0.19819,0.32492,0.19913,0.32711,0.23951
0.67078,0.15409,0.19819,0.32493,0.19914,0.32712,0.23955
0.67089,0.1541,0.19821,0.32494,0.19914,0.32712,0.23956
0.671,0.15412,0.19821,0.32494,0.19915,0.32713,0.23957
0.67111,0.15412,0.19822,0.32496,0.19918,0.32715,0.23957
0.67122,0.15413,0.19822,0.32497,0.1992,0.32724,0.23958
0.67133,0.15413,0.19823,0.32497,0.1992,0.3274,0.23958
0.67144,0.15413,0.19826,0.32498,0.1992,0.32746,0.23958
0.67156,0.15416,0.19826,0.32498,0.19921,0.3275,0.23959
0.67167,0.15419,0.19827,0.32498,0.19923,0.32756,0.2396
0.67178,0.1542,0.19827,0.325,0.19925,0.32757,0.23962
0.67189,0.15421,0.19827,0.32501,0.19925,0.3276,0.23963
0.672,0.15421,0.19828,0.32503,0.19925,0.32766,0.23964
0.67211,0.15422,0.19828,0.32503,0.19926,0.32767,0.23965
0.67222,0.15423,0.19828,0.32505,0.19928,0.32768,0.23966
0.67233,0.15424,0.19829,0.32506,0.19929,0.32769,0.23967
0.67244,0.15424,0.19829,0.32507,0.19931,0.32778,0.23969
0.67256,0.15425,0.19829,0.32508,0.19931,0.32783,0.2397
0.67267,0.15427,0.19831,0.32508,0.19935,0.32784,0.2397
0.67278,0.15427,0.19832,0.32508,0.19936,0.32786,0.23973
0.67289,0.15427,0.19832,0.32508,0.19936,0.32787,0.23975
0.673,0.15427,0.19833,0.32509,0.19936,0.32789,0.23977
0.67311,0.15427,0.19833,0.32509,0.19937,0.32792,0.23978
0.67322,0.15429,0.19833,0.32509,0.1994,0.32793,0.23978
0.67333,0.15432,0.19835,0.3251,0.19941,0.32798,0.23979
0.67344,0.15432,0.19836,0.32512,0.19942,0.32799,0.2398
0.67356,0.15433,0.19837,0.32512,0.19943,0.32806,0.2398
0.67367,0.15433,0.19838,0.32512,0.19943,0.32809,0.23983
0.67378,0.15433,0.19838,0.32512,0.19943,0.32812,0.23983
0.67389,0.15433,0.19839,0.32513,0.19945,0.32819,0.23984
0.674,0.15435,0.19839,0.32515,0.19945,0.3282,0.23985
0.67411,0.15435,0.19839,0.32515,0.19948,0.32826,0.2399
0.67422,0.15438,0.19839,0.32517,0.19948,0.32826,0.23992
0.67433,0.15438,0.1984,0.32518,0.19949,0.32829,0.23994
0.67444,0.15439,0.1984,0.32518,0.19949,0.32831,0.23995
0.67456,0.1544,0.19844,0.32518,0.1995,0.32832,0.23995
0.67467,0.15441,0.19845,0.32518,0.1995,0.32834,0.23998
0.67478,0.15442,0.19846,0.32519,0.19952,0.32844,0.23998
0.67489,0.15442,0.19847,0.32519,0.19953,0.32846,0.23999
0.675,0.15446,0.19847,0.32519,0.19955,0.32852,0.24
0.67511,0.15447,0.19848,0.32521,0.19955,0.32854,0.24
0.67522,0.15447,0.19848,0.32521,0.19956,0.32854,0.24001
0.67533,0.1545,0.19848,0.32521,0.19956,0.32856,0.24002
0.67544,0.15452,0.19849,0.32523,0.19957,0.3286,0.24002
0.67556,0.15452,0.19849,0.32524,0.19958,0.32863,0.24004
0.67567,0.15453,0.19849,0.32524,0.19959,0.32865,0.24004
0.67578,0.15454,0.1985,0.32525,0.1996,0.32871,0.24004
0.67589,0.15455,0.1985,0.32525,0.1996,0.32876,0.24006
0.676,0.15455,0.19851,0.32526,0.19961,0.32884,0.24006
0.67611,0.15455,0.19853,0.32526,0.19962,0.32887,0.24007
0.67622,0.15456,0.19854,0.32527,0.19963,0.32893,0.24007
0.67633,0.15457,0.19855,0.32528,0.19968,0.32893,0.24008
0.67644,0.15458,0.19857,0.32528,0.19969,0.32894,0.24008
0.67656,0.15459,0.19858,0.32529,0.1997,0.32897,0.24011
0.67667,0.15463,0.19858,0.32529,0.1997,0.32907,0.24012
0.67678,0.15463,0.19858,0.32529,0.19973,0.32909,0.24012
0.67689,0.15466,0.19859,0.3253,0.19974,0.32911,0.24013
0.677,0.15466,0.1986,0.3253,0.19975,0.32912,0.24014
0.67711,0.15468,0.19861,0.32531,0.19976,0.32918,0.24014
0.67722,0.15471,0.19862,0.32531,0.19976,0.32919,0.24014
0.67733,0.15476,0.19862,0.32531,0.19976,0.32921,0.24015
0.67744,0.15478,0.19864,0.32532,0.19981,0.32921,0.24015
0.67756,0.15478,0.19866,0.32532,0.19981,0.32922,0.24015
0.67767,0.1548,0.19866,0.32533,0.19984,0.32929,0.24016
0.67778,0.15481,0.19868,0.32533,0.19989,0.3293,0.24017
0.67789,0.15482,0.19868,0.32534,0.19991,0.32938,0.24021
0.678,0.15482,0.19868,0.32534,0.19993,0.32949,0.24021
0.67811,0.15484,0.19869,0.32534,0.19994,0.32949,0.24022
0.67822,0.15486,0.1987,0.32534,0.19994,0.32956,0.24023
0.67833,0.15487,0.19871,0.32535,0.19996,0.32961,0.24023
0.67844,0.15488,0.19871,0.32537,0.19998,0.32963,0.24023
0.67856,0.1549,0.19872,0.32537,0.19998,0.32966,0.24024
0.67867,0.15491,0.19872,0.32538,0.19999,0.32966,0.24024
0.67878,0.15491,0.19872,0.32539,0.20001,0.32969,0.24025
0.67889,0.15492,0.19873,0.32539,0.20001,0.32974,0.24026
0.679,0.15494,0.19873,0.32541,0.20002,0.32976,0.24027
0.67911,0.15498,0.19874,0.32541,0.20002,0.32979,0.24028
0.67922,0.15499,0.19874,0.32541,0.20004,0.32981,0.24032
0.67933,0.15499,0.19875,0.32542,0.20005,0.32989,0.24038
0.67944,0.15501,0.19875,0.32542,0.20006,0.32989,0.24041
0.67956,0.15503,0.19877,0.32542,0.20009,0.32992,0.24041
0.67967,0.15503,0.19878,0.32542,0.20011,0.32992,0.24041
0.67978,0.15503,0.19878,0.32543,0.20011,0.32993,0.24041
0.67989,0.15504,0.19878,0.32543,0.20011,0.32994,0.24042
0.68,0.15506,0.19879,0.32543,0.20012,0.33008,0.24044
0.68011,0.15506,0.19879,0.32543,0.20013,0.33008,0.24045
0.68022,0.15507,0.1988,0.32543,0.20013,0.33009,0.24045
0.68033,0.15507,0.1988,0.32544,0.20016,0.3301,0.24045
0.68044,0.15509,0.19881,0.32544,0.20018,0.33013,0.24047
0.68056,0.1551,0.19881,0.32546,0.20018,0.33016,0.24047
0.68067,0.1551,0.19883,0.32546,0.20018,0.33019,0.24048
0.68078,0.1551,0.19884,0.32546,0.20018,0.33021,0.24048
0.68089,0.15511,0.19884,0.32547,0.20018,0.33022,0.24049
0.681,0.15512,0.19885,0.32548,0.20019,0.33024,0.2405
0.68111,0.15513,0.19885,0.32548,0.20019,0.33028,0.24051
0.68122,0.15516,0.19886,0.32548,0.2002,0.33029,0.24051
0.68133,0.15517,0.19887,0.32549,0.20021,0.33029,0.24051
0.68144,0.15522,0.19888,0.32549,0.20021,0.33033,0.24052
0.68156,0.15522,0.1989,0.32549,0.20023,0.33033,0.24053
0.68167,0.15523,0.19891,0.3255,0.2003,0.33034,0.24054
0.68178,0.15523,0.19891,0.32551,0.20035,0.33038,0.24056
0.68189,0.15523,0.19892,0.32551,0.20035,0.33041,0.24056
0.682,0.15524,0.19892,0.32552,0.20036,0.33046,0.24057
0.68211,0.15529,0.19894,0.32553,0.20036,0.33047,0.24057
0.68222,0.1553,0.19895,0.32553,0.20038,0.33047,0.24057
0.68233,0.15531,0.19897,0.32553,0.20038,0.33049,0.24057
0.68244,0.15531,0.19897,0.32553,0.20038,0.33055,0.24057
0.68256,0.15531,0.19901,0.32553,0.2004,0.33058,0.24059
0.68267,0.15533,0.19904,0.32553,0.2004,0.33072,0.24059
0.68278,0.15534,0.19904,0.32554,0.20043,0.33074,0.24059
0.68289,0.15538,0.19905,0.32554,0.20044,0.33076,0.2406
0.683,0.15541,0.19907,0.32555,0.20045,0.33076,0.24061
0.68311,0.15544,0.19907,0.32555,0.20047,0.33086,0.24064
0.68322,0.15544,0.19907,0.32556,0.2005,0.33089,0.24066
0.68333,0.15544,0.19908,0.32557,0.20052,0.33092,0.24068
0.68344,0.15545,0.19909,0.32557,0.20053,0.33094,0.24068
0.68356,0.15547,0.19911,0.32557,0.20054,0.33099,0.24072
0.68367,0.15548,0.19912,0.32558,0.20054,0.33104,0.24072
0.68378,0.1555,0.19912,0.32558,0.20056,0.33112,0.24073
0.68389,0.1555,0.19914,0.32559,0.20056,0.33114,0.24074
0.684,0.15551,0.19915,0.3256,0.20059,0.33117,0.24074
0.68411,0.15552,0.19915,0.3256,0.20059,0.33119,0.24077
0.68422,0.15553,0.19916,0.32561,0.20061,0.3312,0.24077
0.68433,0.15554,0.19916,0.32561,0.20062,0.33128,0.24078
0.68444,0.15554,0.19917,0.32561,0.20062,0.33128,0.24078
0.68456,0.15556,0.19919,0.32562,0.20063,0.33138,0.24079
0.68467,0.15557,0.1992,0.32563,0.20064,0.33141,0.24079
0.68478,0.15558,0.1992,0.32563,0.20065,0.33149,0.24079
0.68489,0.1556,0.19921,0.32565,0.20066,0.3315,0.24079
0.685,0.15561,0.19921,0.32565,0.20067,0.3315,0.24081
0.68511,0.15562,0.19922,0.32566,0.20068,0.33152,0.24083
0.68522,0.15562,0.19923,0.32566,0.20068,0.33153,0.24084
0.68533,0.15563,0.19925,0.32566,0.20068,0.33156,0.24086
0.68544,0.15563,0.19927,0.32567,0.20069,0.33157,0.24086
0.68556,0.15564,0.19929,0.32567,0.2007,0.33158,0.24087
0.68567,0.15564,0.1993,0.32567,0.20071,0.33159,0.24088
0.68578,0.15566,0.19931,0.32567,0.20071,0.33164,0.24088
0.68589,0.15567,0.19931,0.32568,0.20073,0.33164,0.24088
0.686,0.15567,0.19932,0.32568,0.20073,0.33164,0.2409
0.68611,0.15568,0.19932,0.32569,0.20075,0.33165,0.2409
0.68622,0.15574,0.19933,0.32569,0.20075,0.33165,0.24091
0.68633,0.15574,0.19933,0.32569,0.20076,0.33176,0.24092
0.68644,0.15577,0.19934,0.3257,0.20077,0.33178,0.24092
0.68656,0.15578,0.19934,0.3257,0.20077,0.33178,0.24093
0.68667,0.15578,0.19936,0.3257,0.20077,0.33182,0.24093
0.68678,0.15579,0.19937,0.3257,0.20077,0.33183,0.24094
0.68689,0.15579,0.19937,0.32571,0.20078,0.33184,0.24097
0.687,0.1558,0.19938,0.32571,0.20078,0.33185,0.24097
0.68711,0.15582,0.19939,0.32571,0.20082,0.33189,0.24097
0.68722,0.15583,0.1994,0.32574,0.20082,0.3319,0.24098
0.68733,0.15583,0.1994,0.32575,0.20082,0.33201,0.24099
0.68744,0.15584,0.1994,0.32575,0.20083,0.33206,0.24099
0.68756,0.15584,0.19941,0.32575,0.20083,0.33212,0.24099
0.68767,0.15586,0.19942,0.32576,0.20084,0.33215,0.241
0.68778,0.15586,0.19942,0.32577,0.20084,0.33218,0.24101
0.68789,0.15588,0.19942,0.32578,0.20084,0.33219,0.24103
0.688,0.15588,0.19943,0.32578,0.20086,0.33221,0.24104
0.68811,0.15589,0.19943,0.32579,0.20086,0.33223,0.24106
0.68822,0.15591,0.19945,0.32579,0.20086,0.33224,0.24107
0.68833,0.15591,0.19945,0.32579,0.20086,0.33238,0.24108
0.68844,0.15592,0.19946,0.3258,0.20087,0.33239,0.24108
0.68856,0.15592,0.19947,0.3258,0.20088,0.33244,0.24109
0.68867,0.15592,0.19947,0.32581,0.20089,0.3325,0.2411
0.68878,0.15593,0.19948,0.32582,0.20092,0.33256,0.2411
0.68889,0.15596,0.19948,0.32584,0.20094,0.33257,0.24111
0.689,0.15598,0.19949,0.32584,0.20096,0.33259,0.24112
0.68911,0.15599,0.19949,0.32585,0.20097,0.33266,0.24114
0.68922,0.15603,0.1995,0.32586,0.20098,0.33269,0.24114
0.68933,0.15607,0.1995,0.32587,0.20098,0.33269,0.24115
0.68944,0.15607,0.19951,0.32587,0.20098,0.33276,0.24115
0.68956,0.15611,0.19951,0.32587,0.20099,0.33287,0.24117
0.68967,0.15612,0.19951,0.32588,0.20101,0.33289,0.24118
0.68978,0.15613,0.19952,0.3259,0.20101,0.33302,0.24118
0.68989,0.15613,0.19953,0.3259,0.20104,0.33304,0.2412
0.69,0.15614,0.19954,0.32591,0.20105,0.33305,0.24121
0.69011,0.15615,0.19955,0.32591,0.20106,0.33307,0.24122
0.69022,0.15616,0.19956,0.32592,0.20107,0.33317,0.24122
0.69033,0.15616,0.19956,0.32592,0.20109,0.3332,0.24124
0.69044,0.15617,0.19958,0.32593,0.2011,0.33324,0.24125
0.69056,0.15622,0.19959,0.32595,0.20111,0.33329,0.24125
0.69067,0.15625,0.19959,0.32595,0.20115,0.33329,0.24125
0.69078,0.15626,0.19959,0.32596,0.20115,0.3333,0.24126
0.69089,0.15626,0.19959,0.32596,0.20115,0.33334,0.24127
0.691,0.15627,0.19959,0.32596,0.20116,0.33339,0.24127
0.69111,0.15629,0.1996,0.32597,0.20117,0.33341,0.24128
0.69122,0.1563,0.1996,0.32598,0.20117,0.33344,0.24131
0.69133,0.15632,0.19961,0.32599,0.20118,0.33353,0.24131
0.69144,0.15634,0.19961,0.326,0.20118,0.33358,0.24135
0.69156,0.15636,0.19963,0.326,0.2012,0.33367,0.24135
0.69167,0.15637,0.19963,0.32601,0.2012,0.33369,0.24136
0.69178,0.15637,0.19964,0.32602,0.20121,0.33376,0.24137
0.69189,0.1564,0.19964,0.32602,0.20121,0.33377,0.24139
0.692,0.1564,0.19966,0.32602,0.20121,0.33377,0.24139
0.69211,0.1564,0.19966,0.32603,0.20122,0.3338,0.2414
0.69222,0.1564,0.19966,0.32604,0.20126,0.3339,0.2414
0.69233,0.1564,0.19967,0.32605,0.20126,0.33391,0.24142
0.69244,0.15645,0.1997,0.32606,0.20127,0.33392,0.24143
0.69256,0.15645,0.1997,0.32607,0.20128,0.33392,0.24145
0.69267,0.15648,0.1997,0.32608,0.20128,0.33393,0.24146
0.69278,0.1565,0.19971,0.32608,0.20128,0.33397,0.24146
0.69289,0.1565,0.19971,0.3261,0.20132,0.33403,0.24149
0.693,0.1565,0.19972,0.3261,0.20132,0.33404,0.2415
0.69311,0.15651,0.19974,0.32611,0.20133,0.33409,0.2415
0.69322,0.15653,0.19974,0.32611,0.20133,0.33409,0.24152
0.69333,0.15654,0.19975,0.32612,0.20135,0.3341,0.24153
0.69344,0.15656,0.19975,0.32613,0.20137,0.3341,0.24153
0.69356,0.15657,0.19976,0.32613,0.20138,0.33427,0.24153
0.69367,0.1566,0.19976,0.32613,0.2014,0.33428,0.24154
0.69378,0.15662,0.19977,0.32614,0.2014,0.33428,0.24157
0.69389,0.15663,0.19977,0.32614,0.20141,0.33432,0.24157
0.694,0.15665,0.19979,0.32615,0.20141,0.33437,0.24157
0.69411,0.15666,0.19979,0.32616,0.20141,0.3344,0.24158
0.69422,0.15666,0.19979,0.32616,0.20142,0.33442,0.24159
0.69433,0.15666,0.1998,0.32616,0.20142,0.33446,0.2416
0.69444,0.15667,0.19982,0.32617,0.20143,0.33448,0.24161
0.69456,0.15667,0.19982,0.32617,0.20144,0.33458,0.24162
0.69467,0.1567,0.19983,0.32617,0.20144,0.33465,0.24163
0.69478,0.15672,0.19983,0.32617,0.20144,0.33471,0.24164
0.69489,0.15673,0.19984,0.32617,0.20144,0.33471,0.24165
0.695,0.15673,0.19985,0.32618,0.20145,0.33486,0.24165
0.69511,0.15675,0.19988,0.32618,0.20145,0.33492,0.24167
0.69522,0.15678,0.19989,0.32619,0.20145,0.33498,0.24168
0.69533,0.15679,0.1999,0.3262,0.20147,0.33509,0.24168
0.69544,0.1568,0.19991,0.32621,0.20149,0.3351,0.24169
0.69556,0.15681,0.19992,0.32621,0.20151,0.33516,0.24171
0.69567,0.15681,0.19992,0.32622,0.20151,0.33518,0.24172
0.69578,0.15681,0.19993,0.32623,0.20152,0.3352,0.24173
0.69589,0.15681,0.19993,0.32624,0.20154,0.33522,0.24175
0.696,0.15682,0.19995,0.32625,0.20155,0.33523,0.24176
0.69611,0.15683,0.19998,0.32625,0.2016,0.33526,0.24178
0.69622,0.15684,0.19999,0.32625,0.2016,0.33527,0.24179
0.69633,0.15684,0.19999,0.32626,0.20161,0.3353,0.24181
0.69644,0.15684,0.20003,0.32626,0.20164,0.33533,0.24183
0.69656,0.15685,0.20004,0.32626,0.20164,0.33535,0.24185
0.69667,0.15685,0.20004,0.32626,0.20164,0.33535,0.24186
0.69678,0.15687,0.20004,0.32626,0.20164,0.33535,0.24186
0.69689,0.15687,0.20004,0.32627,0.20164,0.33536,0.24187
0.697,0.15691,0.20005,0.32628,0.20165,0.33537,0.24188
0.69711,0.15691,0.20005,0.32628,0.20165,0.33537,0.24189
0.69722,0.15692,0.20007,0.32628,0.20165,0.33538,0.24193
0.69733,0.15693,0.20008,0.32629,0.20167,0.33539,0.24195
0.69744,0.15693,0.20009,0.3263,0.20169,0.3354,0.24196
0.69756,0.15693,0.2001,0.3263,0.20171,0.33542,0.24196
0.69767,0.15693,0.20013,0.3263,0.20174,0.33543,0.24196
0.69778,0.15695,0.20013,0.3263,0.20174,0.33546,0.24197
0.69789,0.15695,0.20014,0.3263,0.20175,0.33547,0.24197
0.698,0.15696,0.20015,0.32631,0.20177,0.33549,0.24198
0.69811,0.15697,0.20015,0.32632,0.2018,0.33554,0.24198
0.69822,0.15697,0.20016,0.32632,0.20183,0.33556,0.24198
0.69833,0.15697,0.20019,0.32633,0.20183,0.33563,0.24199
0.69844,0.15698,0.20019,0.32635,0.20185,0.33564,0.242
0.69856,0.15699,0.20019,0.32636,0.20185,0.33565,0.24201
0.69867,0.157,0.2002,0.32636,0.20186,0.33579,0.24201
0.69878,0.15701,0.2002,0.32637,0.20188,0.33579,0.24201
0.69889,0.15702,0.20021,0.32638,0.20188,0.3358,0.24202
0.699,0.15703,0.20023,0.32638,0.20189,0.33593,0.24203
0.69911,0.15704,0.20024,0.32639,0.2019,0.33595,0.24203
0.69922,0.15712,0.20024,0.32639,0.20191,0.33598,0.24205
0.69933,0.15712,0.20026,0.3264,0.20193,0.33606,0.24207
0.69944,0.15715,0.20027,0.32641,0.20193,0.33612,0.24207
0.69956,0.15716,0.2003,0.32641,0.20194,0.33633,0.2421
0.69967,0.15716,0.2003,0.32642,0.20194,0.33641,0.2421
0.69978,0.15717,0.2003,0.32642,0.20194,0.33649,0.2421
0.69989,0.15717,0.20031,0.32643,0.20196,0.33653,0.2421
0.7,0.15718,0.20032,0.32644,0.20196,0.33668,0.24212
0.70011,0.15718,0.20034,0.32644,0.20196,0.3367,0.24214
0.70022,0.15718,0.20034,0.32645,0.20197,0.33675,0.24214
0.70033,0.15718,0.20034,0.32645,0.20198,0.33675,0.24215
0.70044,0.15719,0.20035,0.32645,0.20198,0.33684,0.24216
0.70056,0.15719,0.2004,0.32646,0.202,0.33693,0.24217
0.70067,0.15721,0.2004,0.32646,0.202,0.33694,0.24217
0.70078,0.15721,0.20041,0.32648,0.20201,0.33695,0.24217
0.70089,0.15721,0.20041,0.32648,0.20201,0.33696,0.24217
0.701,0.15725,0.20047,0.32649,0.20203,0.33702,0.24218
0.70111,0.15726,0.20047,0.32649,0.20204,0.3371,0.24218
0.70122,0.15727,0.20048,0.3265,0.20204,0.33721,0.24219
0.70133,0.15728,0.20048,0.32651,0.20206,0.33723,0.24219
0.70144,0.15729,0.20048,0.32651,0.20206,0.33726,0.2422
0.70156,0.1573,0.20049,0.32651,0.20213,0.33726,0.24221
0.70167,0.1573,0.2005,0.32652,0.20215,0.33733,0.24222
0.70178,0.15731,0.2005,0.32652,0.20215,0.33736,0.24224
0.70189,0.15731,0.20052,0.32652,0.20216,0.33739,0.24228
0.702,0.15731,0.20052,0.32653,0.20217,0.3374,0.24229
0.70211,0.15732,0.20055,0.32653,0.20217,0.33741,0.24229
0.70222,0.15732,0.20062,0.32653,0.20218,0.33744,0.24229
0.70233,0.15732,0.20062,0.32654,0.20219,0.33749,0.2423
0.70244,0.15734,0.20062,0.32656,0.20219,0.3375,0.2423
0.70256,0.15737,0.20064,0.32656,0.20219,0.33752,0.2423
0.70267,0.15739,0.20065,0.32657,0.2022,0.33753,0.24232
0.70278,0.1574,0.20065,0.32657,0.2022,0.33754,0.24232
0.70289,0.1574,0.20067,0.32658,0.20221,0.33756,0.24232
0.703,0.1574,0.20067,0.32658,0.20223,0.33761,0.24233
0.70311,0.15742,0.20068,0.32658,0.20224,0.33767,0.24234
0.70322,0.15742,0.20069,0.3266,0.20224,0.3377,0.24234
0.70333,0.15742,0.20071,0.3266,0.20224,0.33772,0.24236
0.70344,0.15743,0.20072,0.3266,0.20225,0.33795,0.24236
0.70356,0.15744,0.20073,0.32662,0.20225,0.33799,0.24237
0.70367,0.15746,0.20073,0.32662,0.20228,0.338,0.24238
0.70378,0.15746,0.20074,0.32663,0.20228,0.3381,0.24239
0.70389,0.15747,0.20075,0.32663,0.20232,0.33816,0.2424
0.704,0.15748,0.20075,0.32664,0.20235,0.33822,0.24241
0.70411,0.15753,0.20076,0.32664,0.20236,0.33823,0.24241
0.70422,0.15753,0.20077,0.32665,0.20237,0.33841,0.24244
0.70433,0.15755,0.20078,0.32665,0.20239,0.3385,0.24244
0.70444,0.15755,0.20079,0.32666,0.20239,0.33858,0.24245
0.70456,0.15756,0.20079,0.32667,0.2024,0.33864,0.24246
0.70467,0.15759,0.2008,0.32667,0.20241,0.33879,0.24247
0.70478,0.15759,0.20081,0.32667,0.20241,0.33879,0.24248
0.70489,0.1576,0.20083,0.32668,0.20241,0.3388,0.24248
0.705,0.1576,0.20083,0.32668,0.20241,0.33881,0.2425
0.70511,0.1576,0.20085,0.3267,0.20242,0.33885,0.2425
0.70522,0.15762,0.20086,0.3267,0.20242,0.33889,0.24251
0.70533,0.15763,0.20086,0.32671,0.20242,0.33891,0.24252
0.70544,0.15763,0.20086,0.32671,0.20243,0.33893,0.24252
0.70556,0.15766,0.20087,0.32673,0.20243,0.33893,0.24254
0.70567,0.15767,0.20088,0.32673,0.20244,0.33894,0.24255
0.70578,0.15769,0.20088,0.32675,0.20244,0.33894,0.24256
0.70589,0.1577,0.20089,0.32676,0.20245,0.33897,0.24256
0.706,0.15772,0.2009,0.32676,0.20248,0.33914,0.24257
0.70611,0.15772,0.20091,0.32677,0.2025,0.33915,0.24258
0.70622,0.15772,0.20091,0.32677,0.2025,0.33925,0.24259
0.70633,0.15773,0.20092,0.32678,0.20252,0.3393,0.2426
0.70644,0.15775,0.20092,0.3268,0.20253,0.33942,0.24261
0.70656,0.15776,0.20093,0.3268,0.20253,0.33947,0.24263
0.70667,0.15776,0.20093,0.32681,0.20255,0.3395,0.24263
0.70678,0.15776,0.20094,0.32682,0.20256,0.33952,0.24264
0.70689,0.15779,0.20094,0.32682,0.20257,0.33955,0.24264
0.707,0.1578,0.20095,0.32683,0.20257,0.33956,0.24264
0.70711,0.15782,0.20095,0.32684,0.20258,0.33956,0.24264
0.70722,0.15783,0.20095,0.32686,0.20258,0.33962,0.24267
0.70733,0.15783,0.20096,0.32686,0.20264,0.33966,0.24271
0.70744,0.15785,0.20098,0.32686,0.20264,0.33968,0.24272
0.70756,0.15785,0.20098,0.32686,0.20265,0.33968,0.24273
0.70767,0.15787,0.20099,0.32687,0.2027,0.33976,0.24275
0.70778,0.15787,0.201,0.32687,0.20271,0.33978,0.24275
0.70789,0.15787,0.20101,0.3269,0.20271,0.33979,0.24275
0.708,0.15788,0.20101,0.3269,0.20271,0.33988,0.24276
0.70811,0.15788,0.20102,0.32693,0.20274,0.33988,0.24276
0.70822,0.15788,0.20102,0.32693,0.20274,0.33996,0.24276
0.70833,0.15793,0.20102,0.32694,0.20276,0.33997,0.24277
0.70844,0.15793,0.20103,0.32695,0.20277,0.33997,0.24277
0.70856,0.15793,0.20103,0.32695,0.20278,0.34005,0.24277
0.70867,0.15794,0.20105,0.32697,0.20278,0.34008,0.24278
0.70878,0.15795,0.20106,0.32699,0.20279,0.34012,0.24279
0.70889,0.15795,0.20106,0.32699,0.2028,0.34014,0.2428
0.709,0.15796,0.20106,0.327,0.2028,0.34014,0.2428
0.70911,0.15796,0.20109,0.32701,0.20281,0.34019,0.24281
0.70922,0.15796,0.2011,0.32701,0.20283,0.34022,0.24281
0.70933,0.15798,0.20111,0.32702,0.20287,0.34035,0.24282
0.70944,0.15798,0.20111,0.32704,0.20288,0.34036,0.24282
0.70956,0.15798,0.20113,0.32704,0.20288,0.34037,0.24282
0.70967,0.15799,0.20114,0.32704,0.20289,0.34041,0.24282
0.70978,0.15799,0.20115,0.32704,0.20291,0.34042,0.24283
0.70989,0.15799,0.20116,0.32705,0.20292,0.34046,0.24283
0.71,0.158,0.20116,0.32707,0.20292,0.34046,0.24284
0.71011,0.158,0.20117,0.32708,0.20293,0.34051,0.24285
0.71022,0.15801,0.20117,0.32708,0.20295,0.34053,0.24286
0.71033,0.15802,0.20117,0.32708,0.20296,0.34061,0.24287
0.71044,0.15803,0.20117,0.32709,0.20296,0.34067,0.24289
0.71056,0.15803,0.20118,0.32709,0.20297,0.3407,0.2429
0.71067,0.15812,0.20119,0.3271,0.203,0.34085,0.24291
0.71078,0.15813,0.20119,0.3271,0.20301,0.34087,0.24291
0.71089,0.15813,0.20119,0.32711,0.20301,0.34088,0.24291
0.711,0.15813,0.20119,0.32711,0.20303,0.34089,0.24292
0.71111,0.15816,0.2012,0.32712,0.20303,0.34096,0.24293
0.71122,0.15816,0.20125,0.32713,0.20303,0.341,0.24294
0.71133,0.15816,0.20125,0.32713,0.20304,0.34102,0.24294
0.71144,0.15816,0.20125,0.32714,0.20306,0.34108,0.24294
0.71156,0.15817,0.20125,0.32715,0.20306,0.3411,0.24295
0.71167,0.15817,0.20126,0.32717,0.20307,0.34114,0.24295
0.71178,0.15817,0.20126,0.32717,0.20307,0.34121,0.24296
0.71189,0.15819,0.20126,0.32717,0.20308,0.3413,0.24296
0.712,0.15821,0.20126,0.32718,0.20308,0.34136,0.24297
0.71211,0.15823,0.20127,0.32718,0.20312,0.34138,0.24299
0.71222,0.15823,0.20128,0.32718,0.20312,0.34139,0.24299
0.71233,0.15824,0.20128,0.32719,0.20313,0.34144,0.24299
0.71244,0.15826,0.20128,0.32719,0.20314,0.34145,0.243
0.71256,0.15826,0.2013,0.3272,0.20314,0.34156,0.24303
0.71267,0.1583,0.2013,0.3272,0.20317,0.3416,0.24304
0.71278,0.1583,0.20131,0.32721,0.20317,0.34161,0.24305
0.71289,0.15832,0.20131,0.32722,0.20317,0.34162,0.24305
0.713,0.15833,0.20132,0.32722,0.20318,0.34163,0.24308
0.71311,0.15833,0.20132,0.32722,0.20318,0.34164,0.24309
0.71322,0.15835,0.20133,0.32725,0.20319,0.34166,0.2431
0.71333,0.15836,0.20135,0.32725,0.20321,0.34168,0.24311
0.71344,0.15838,0.20135,0.32726,0.20322,0.34176,0.24311
0.71356,0.15838,0.20135,0.32726,0.20323,0.34183,0.24313
0.71367,0.15841,0.20137,0.32727,0.20324,0.34186,0.24313
0.71378,0.15848,0.20138,0.32727,0.20329,0.34187,0.24313
0.71389,0.1585,0.2014,0.32727,0.20332,0.34189,0.24315
0.714,0.1585,0.2014,0.32727,0.20333,0.34194,0.24315
0.71411,0.1585,0.20141,0.32729,0.20335,0.34207,0.24316
0.71422,0.15852,0.20142,0.32729,0.20335,0.34212,0.2432
0.71433,0.15856,0.20142,0.32729,0.20335,0.34212,0.2432
0.71444,0.15857,0.20142,0.3273,0.20336,0.34216,0.24321
0.71456,0.15857,0.20143,0.3273,0.20337,0.34223,0.24321
0.71467,0.15858,0.20144,0.32732,0.20338,0.34234,0.24321
0.71478,0.15861,0.20145,0.32732,0.20341,0.34241,0.24323
0.71489,0.15863,0.20146,0.32733,0.20341,0.34241,0.24323
0.715,0.15864,0.20146,0.32733,0.20341,0.34242,0.24324
0.71511,0.15865,0.20147,0.32734,0.20343,0.34243,0.24324
0.71522,0.15866,0.2015,0.32734,0.20344,0.34243,0.24325
0.71533,0.15867,0.2015,0.32734,0.20346,0.34244,0.24326
0.71544,0.15868,0.20151,0.32734,0.20347,0.3425,0.24326
0.71556,0.1587,0.20153,0.32734,0.20349,0.34259,0.24327
0.71567,0.15872,0.20154,0.32735,0.20349,0.3426,0.24328
0.71578,0.15874,0.20154,0.32736,0.20351,0.34271,0.24328
0.71589,0.15874,0.20154,0.32737,0.20351,0.34272,0.24329
0.716,0.15876,0.20155,0.32737,0.20352,0.34275,0.24329
0.71611,0.15878,0.20156,0.32737,0.20353,0.34277,0.24329
0.71622,0.15879,0.20159,0.32738,0.20353,0.34279,0.24329
0.71633,0.1588,0.2016,0.32738,0.20356,0.34281,0.2433
0.71644,0.1588,0.2016,0.32739,0.20356,0.34284,0.24331
0.71656,0.1588,0.20162,0.32741,0.20357,0.34291,0.24331
0.71667,0.15881,0.20163,0.32741,0.20357,0.34293,0.24333
0.71678,0.15882,0.20165,0.32741,0.20358,0.34296,0.24333
0.71689,0.15885,0.20165,0.32741,0.20358,0.34299,0.24334
0.717,0.15887,0.20167,0.32742,0.2036,0.343,0.24335
0.71711,0.15887,0.20167,0.32742,0.20362,0.343,0.24336
0.71722,0.15887,0.20167,0.32743,0.20362,0.34306,0.24338
0.71733,0.15889,0.20169,0.32743,0.20364,0.34309,0.24338
0.71744,0.15889,0.2017,0.32744,0.20364,0.34312,0.24339
0.71756,0.15889,0.2017,0.32745,0.20365,0.34314,0.24341
0.71767,0.1589,0.20173,0.32745,0.20367,0.34314,0.24341
0.71778,0.1589,0.20173,0.32745,0.20367,0.34316,0.24341
0.71789,0.15892,0.20173,0.32745,0.20367,0.34318,0.24341
0.718,0.15893,0.20174,0.32745,0.20367,0.34319,0.24343
0.71811,0.15895,0.20175,0.32746,0.2037,0.3432,0.24346
0.71822,0.15895,0.20175,0.32746,0.2037,0.3432,0.24347
0.71833,0.15898,0.20175,0.32746,0.2037,0.34326,0.24348
0.71844,0.159,0.20176,0.32746,0.20371,0.34329,0.24349
0.71856,0.15901,0.20177,0.32747,0.20372,0.34336,0.24349
0.71867,0.15904,0.20177,0.3275,0.20373,0.34339,0.24349
0.71878,0.15907,0.20177,0.3275,0.20374,0.3434,0.2435
0.71889,0.15908,0.20177,0.3275,0.20374,0.3435,0.24352
0.719,0.1591,0.20178,0.32751,0.20374,0.34353,0.24352
0.71911,0.15912,0.20179,0.32751,0.20376,0.34362,0.24352
0.71922,0.15912,0.2018,0.32751,0.20376,0.34363,0.24352
0.71933,0.15913,0.20184,0.32752,0.20377,0.34368,0.24354
0.71944,0.15913,0.20184,0.32753,0.20381,0.34374,0.24356
0.71956,0.15914,0.20185,0.32754,0.20382,0.34374,0.24356
0.71967,0.15916,0.20185,0.32755,0.20382,0.34384,0.24357
0.71978,0.15917,0.20186,0.32755,0.20384,0.34388,0.24357
0.71989,0.15918,0.20187,0.32755,0.20384,0.34395,0.24359
0.72,0.1592,0.20187,0.32755,0.20385,0.34398,0.24359
0.72011,0.1592,0.20187,0.32757,0.20387,0.34399,0.24361
0.72022,0.15921,0.20188,0.32757,0.20388,0.34406,0.24362
0.72033,0.15922,0.20188,0.32757,0.20389,0.34406,0.24366
0.72044,0.15922,0.20188,0.32757,0.2039,0.34416,0.24366
0.72056,0.15922,0.20188,0.32758,0.2039,0.3442,0.24366
0.72067,0.15923,0.20189,0.32758,0.20392,0.3443,0.24367
0.72078,0.15923,0.20189,0.32759,0.20394,0.3443,0.24367
0.72089,0.15926,0.20192,0.32759,0.20394,0.3443,0.24367
0.721,0.15927,0.20193,0.3276,0.20399,0.34431,0.24368
0.72111,0.15931,0.20194,0.3276,0.204,0.34436,0.24368
0.72122,0.15931,0.20194,0.32762,0.204,0.34438,0.2437
0.72133,0.15932,0.20194,0.32762,0.20402,0.34439,0.24375
0.72144,0.15932,0.20195,0.32763,0.20404,0.34441,0.24375
0.72156,0.15934,0.20197,0.32764,0.20408,0.34444,0.24375
0.72167,0.15936,0.20197,0.32764,0.20413,0.34451,0.24379
0.72178,0.15936,0.20201,0.32764,0.20413,0.34457,0.24379
0.72189,0.15936,0.20203,0.32765,0.20414,0.34462,0.2438
0.722,0.15936,0.20203,0.32765,0.20414,0.34467,0.2438
0.72211,0.15938,0.20203,0.32765,0.20415,0.34468,0.24381
0.72222,0.15939,0.20203,0.32766,0.20417,0.34469,0.24381
0.72233,0.1594,0.20204,0.32768,0.20417,0.34488,0.24383
0.72244,0.15941,0.20205,0.32769,0.20419,0.34492,0.24383
0.72256,0.15941,0.20205,0.32769,0.20421,0.34492,0.24384
0.72267,0.15941,0.20205,0.3277,0.20421,0.34494,0.24384
0.72278,0.15942,0.20205,0.3277,0.20423,0.345,0.24386
0.72289,0.15942,0.20206,0.32771,0.20424,0.345,0.24386
0.723,0.15943,0.20207,0.32771,0.20425,0.34502,0.24386
0.72311,0.15945,0.20211,0.32772,0.20425,0.34504,0.24387
0.72322,0.15947,0.20211,0.32773,0.20426,0.34506,0.24388
0.72333,0.15947,0.20212,0.32773,0.20427,0.34508,0.24388
0.72344,0.1595,0.20214,0.32773,0.2043,0.34511,0.24389
0.72356,0.15953,0.20214,0.32775,0.20431,0.34512,0.24389
0.72367,0.15954,0.20214,0.32776,0.20432,0.34514,0.24391
0.72378,0.15954,0.20215,0.32777,0.20432,0.34516,0.24391
0.72389,0.15955,0.20216,0.32778,0.20433,0.34516,0.24391
0.724,0.15955,0.20216,0.32778,0.20434,0.34518,0.24392
0.72411,0.15959,0.20217,0.3278,0.20434,0.34521,0.24396
0.72422,0.15959,0.20218,0.3278,0.20436,0.34527,0.24398
0.72433,0.15961,0.20221,0.3278,0.20437,0.3453,0.24399
0.72444,0.15962,0.20221,0.32781,0.20437,0.34539,0.244
0.72456,0.15967,0.20222,0.32782,0.20437,0.34539,0.244
0.72467,0.15968,0.20223,0.32783,0.20438,0.34541,0.24401
0.72478,0.15969,0.20223,0.32783,0.20438,0.34544,0.24403
0.72489,0.1597,0.20223,0.32783,0.20439,0.34546,0.24405
0.725,0.15973,0.20224,0.32785,0.2044,0.34549,0.24406
0.72511,0.15973,0.20224,0.32786,0.20442,0.34552,0.24408
0.72522,0.15976,0.20224,0.32787,0.20443,0.34563,0.24409
0.72533,0.15978,0.20225,0.32787,0.20443,0.3457,0.24409
0.72544,0.15981,0.20225,0.32787,0.20445,0.34577,0.24411
0.72556,0.15981,0.20226,0.32787,0.20446,0.34587,0.24412
0.72567,0.15982,0.20227,0.32787,0.20447,0.3459,0.24412
0.72578,0.15984,0.20228,0.32788,0.20447,0.34597,0.24412
0.72589,0.15985,0.20228,0.32789,0.20448,0.346,0.24413
0.726,0.15989,0.20229,0.32789,0.20452,0.34601,0.24413
0.72611,0.1599,0.20229,0.32791,0.20453,0.34604,0.24414
0.72622,0.15992,0.20229,0.32793,0.20455,0.34607,0.24415
0.72633,0.15992,0.2023,0.32793,0.20457,0.34609,0.24416
0.72644,0.15995,0.2023,0.32795,0.20458,0.34613,0.24416
0.72656,0.15996,0.20231,0.32796,0.2046,0.34614,0.24417
0.72667,0.16004,0.20231,0.32797,0.20461,0.34627,0.24421
0.72678,0.16005,0.20231,0.32797,0.20461,0.34629,0.24422
0.72689,0.16005,0.20232,0.32798,0.20462,0.34633,0.24423
0.727,0.16008,0.20232,0.32799,0.20463,0.34637,0.24424
0.72711,0.16008,0.20233,0.32801,0.20464,0.34638,0.24425
0.72722,0.16009,0.20234,0.32801,0.20466,0.3464,0.24425
0.72733,0.16011,0.20234,0.32802,0.20467,0.34641,0.24427
0.72744,0.16011,0.20235,0.32803,0.20468,0.34651,0.2443
0.72756,0.16011,0.20236,0.32803,0.20469,0.34659,0.2443
0.72767,0.16012,0.20237,0.32804,0.20471,0.3467,0.24433
0.72778,0.16012,0.20237,0.32804,0.20473,0.34675,0.24433
0.72789,0.16014,0.20238,0.32805,0.20473,0.34676,0.24434
0.728,0.16017,0.2024,0.32805,0.20474,0.34679,0.24435
0.72811,0.16018,0.2024,0.32805,0.20479,0.3468,0.24436
0.72822,0.16019,0.2024,0.32805,0.20479,0.34682,0.24436
0.72833,0.1602,0.20241,0.32809,0.20479,0.34685,0.24438
0.72844,0.16023,0.20241,0.32809,0.20481,0.34687,0.24438
0.72856,0.16025,0.20242,0.32809,0.20481,0.34687,0.24439
0.72867,0.16026,0.20242,0.32811,0.20481,0.3469,0.24439
0.72878,0.1603,0.20242,0.32814,0.20482,0.34693,0.24439
0.72889,0.16031,0.20244,0.32814,0.20482,0.34693,0.2444
0.729,0.16033,0.20244,0.32815,0.20483,0.34697,0.24443
0.72911,0.16038,0.20244,0.32815,0.20483,0.34697,0.24444
0.72922,0.16039,0.20244,0.32815,0.20485,0.34701,0.24445
0.72933,0.1604,0.20244,0.32817,0.20486,0.34702,0.24447
0.72944,0.1604,0.20245,0.32817,0.20486,0.34703,0.24448
0.72956,0.16041,0.20246,0.32817,0.20488,0.34706,0.24449
0.72967,0.16042,0.20246,0.32822,0.20489,0.34708,0.24449
0.72978,0.16043,0.20247,0.32822,0.20491,0.34709,0.2445
0.72989,0.16043,0.20247,0.32823,0.20491,0.3471,0.24451
0.73,0.16044,0.20248,0.32823,0.20492,0.34712,0.24452
0.73011,0.16047,0.20249,0.32824,0.20493,0.34714,0.24453
0.73022,0.16047,0.2025,0.32824,0.20497,0.34731,0.24454
0.73033,0.16047,0.2025,0.32824,0.205,0.34734,0.24455
0.73044,0.16048,0.20252,0.32825,0.20503,0.34737,0.24456
0.73056,0.16048,0.20252,0.32825,0.20503,0.3474,0.24457
0.73067,0.16048,0.20253,0.32825,0.20505,0.34741,0.2446
0.73078,0.16049,0.20253,0.32826,0.20508,0.34749,0.24461
0.73089,0.16051,0.20253,0.32826,0.20509,0.34752,0.24463
0.731,0.16051,0.20254,0.32826,0.20512,0.34755,0.24465
0.73111,0.16052,0.20254,0.32826,0.20512,0.34757,0.24467
0.73122,0.16053,0.20254,0.32827,0.20514,0.34759,0.24468
0.73133,0.16053,0.20256,0.32827,0.20514,0.3476,0.24469
0.73144,0.16054,0.20256,0.32827,0.20514,0.34772,0.24471
0.73156,0.16054,0.20257,0.32829,0.20515,0.34784,0.24471
0.73167,0.16054,0.20257,0.3283,0.20516,0.34787,0.24473
0.73178,0.16055,0.20257,0.32831,0.2052,0.34796,0.24474
0.73189,0.16059,0.20258,0.32832,0.2052,0.34798,0.24475
0.732,0.16059,0.20258,0.32832,0.20521,0.348,0.24476
0.73211,0.1606,0.20258,0.32833,0.20523,0.34811,0.24479
0.73222,0.16064,0.2026,0.32833,0.20523,0.34812,0.2448
0.73233,0.16064,0.20261,0.32833,0.20524,0.34812,0.24481
0.73244,0.16066,0.20262,0.32834,0.20525,0.34813,0.24482
0.73256,0.16066,0.20262,0.32834,0.20525,0.3483,0.24482
0.73267,0.16067,0.20266,0.32834,0.20525,0.3483,0.24484
0.73278,0.16068,0.20266,0.32835,0.20526,0.34831,0.24484
0.73289,0.16072,0.20267,0.32835,0.20527,0.34835,0.24485
0.733,0.16074,0.20267,0.32835,0.20527,0.34838,0.24487
0.73311,0.16074,0.20269,0.32836,0.20527,0.3484,0.24487
0.73322,0.16075,0.2027,0.32837,0.20528,0.3484,0.24488
0.73333,0.16076,0.20271,0.32837,0.20529,0.34843,0.2449
0.73344,0.16076,0.20271,0.32837,0.20529,0.34844,0.2449
0.73356,0.16077,0.20272,0.32837,0.2053,0.34847,0.2449
0.73367,0.16077,0.20274,0.32839,0.20531,0.34848,0.24493
0.73378,0.16079,0.20275,0.3284,0.20532,0.34851,0.24494
0.73389,0.1608,0.20276,0.3284,0.20534,0.34856,0.24495
0.734,0.16081,0.20276,0.32841,0.20534,0.34859,0.24495
0.73411,0.16083,0.20277,0.32842,0.20535,0.34859,0.24496
0.73422,0.16084,0.20278,0.32842,0.20538,0.3486,0.24496
0.73433,0.16085,0.20278,0.32843,0.2054,0.34869,0.24497
0.73444,0.16086,0.2028,0.32844,0.20543,0.3487,0.24497
0.73456,0.16086,0.20281,0.32845,0.20543,0.34871,0.24498
0.73467,0.16088,0.20284,0.32845,0.20544,0.34884,0.24499
0.73478,0.16088,0.20285,0.32845,0.20544,0.34887,0.24501
0.73489,0.16088,0.20285,0.32845,0.20544,0.34888,0.24502
0.735,0.16088,0.20286,0.32846,0.20547,0.3489,0.24503
0.73511,0.16092,0.20288,0.3285,0.20548,0.3489,0.24504
0.73522,0.16093,0.20288,0.32852,0.20548,0.34898,0.24504
0.73533,0.16093,0.20289,0.32852,0.2055,0.34898,0.24507
0.73544,0.16094,0.20292,0.32852,0.2055,0.34903,0.24512
0.73556,0.16098,0.20292,0.32852,0.20551,0.34906,0.24512
0.73567,0.16098,0.20295,0.32853,0.20551,0.34907,0.24513
0.73578,0.16098,0.20295,0.32854,0.20552,0.34908,0.24514
0.73589,0.16099,0.20296,0.32855,0.20553,0.34908,0.24514
0.736,0.161,0.20297,0.32855,0.20553,0.34911,0.24514
0.73611,0.16101,0.20299,0.32855,0.20555,0.34912,0.24516
0.73622,0.16101,0.20299,0.32855,0.20556,0.34914,0.24517
0.73633,0.16103,0.20299,0.32858,0.20556,0.34922,0.24518
0.73644,0.16104,0.20301,0.32859,0.20557,0.34922,0.24518
0.73656,0.16104,0.20305,0.32859,0.20557,0.34932,0.24519
0.73667,0.16105,0.20305,0.32859,0.20558,0.34937,0.24522
0.73678,0.16108,0.20305,0.32859,0.2056,0.34947,0.24528
0.73689,0.1611,0.20306,0.32859,0.20561,0.34948,0.24531
0.737,0.1611,0.20306,0.3286,0.20561,0.34951,0.24531
0.73711,0.16111,0.20311,0.3286,0.20562,0.34959,0.24531
0.73722,0.16111,0.20312,0.32861,0.20562,0.34962,0.24532
0.73733,0.16112,0.20312,0.32862,0.20562,0.34962,0.24533
0.73744,0.16114,0.20314,0.32862,0.20563,0.34973,0.24534
0.73756,0.16115,0.20316,0.32863,0.20563,0.34974,0.24537
0.73767,0.16116,0.20317,0.32863,0.20564,0.34978,0.24538
0.73778,0.16117,0.20317,0.32863,0.20564,0.34982,0.24541
0.73789,0.16118,0.20317,0.32864,0.20567,0.34983,0.24541
0.738,0.16118,0.20319,0.32864,0.20568,0.34995,0.24541
0.73811,0.1612,0.20319,0.32865,0.20568,0.35,0.24543
0.73822,0.16123,0.2032,0.32866,0.20568,0.35006,0.24543
0.73833,0.16123,0.20322,0.32866,0.20569,0.35008,0.24545
0.73844,0.16123,0.20323,0.32866,0.20571,0.35011,0.24547
0.73856,0.16125,0.20324,0.32866,0.20572,0.35019,0.24548
0.73867,0.16127,0.20325,0.32866,0.20572,0.35031,0.24549
0.73878,0.16131,0.20325,0.32867,0.20577,0.35036,0.2455
0.73889,0.16132,0.20325,0.32869,0.20578,0.35037,0.2455
0.739,0.16133,0.20328,0.3287,0.20579,0.35041,0.2455
0.73911,0.16133,0.20328,0.32871,0.2058,0.35059,0.24551
0.73922,0.16134,0.20328,0.32872,0.20581,0.35063,0.24552
0.73933,0.16137,0.2033,0.32872,0.20582,0.35065,0.24552
0.73944,0.16138,0.20332,0.32872,0.20583,0.35071,0.24553
0.73956,0.16145,0.20333,0.32872,0.20584,0.35079,0.24553
0.73967,0.16147,0.20334,0.32872,0.20584,0.35081,0.24554
0.73978,0.16148,0.20334,0.32873,0.20584,0.35083,0.24555
0.73989,0.16149,0.20334,0.32874,0.20587,0.35084,0.24559
0.74,0.1615,0.20335,0.32874,0.20588,0.35094,0.2456
0.74011,0.16151,0.20335,0.32876,0.20588,0.35102,0.24563
0.74022,0.16151,0.20337,0.32876,0.20588,0.35104,0.24564
0.74033,0.16152,0.20337,0.32877,0.20591,0.35107,0.24564
0.74044,0.16153,0.20338,0.32878,0.20591,0.35111,0.24564
0.74056,0.16154,0.20338,0.32878,0.20592,0.35114,0.24565
0.74067,0.16155,0.20338,0.32878,0.20594,0.35116,0.24566
0.74078,0.16156,0.20338,0.32879,0.20597,0.35119,0.24568
0.74089,0.16157,0.2034,0.32879,0.20598,0.35127,0.24568
0.741,0.16157,0.20342,0.32879,0.20598,0.35129,0.24568
0.74111,0.16157,0.20342,0.32881,0.20599,0.3513,0.2457
0.74122,0.16158,0.20342,0.32881,0.20601,0.35133,0.24572
0.74133,0.16158,0.20343,0.32882,0.20601,0.35137,0.24574
0.74144,0.16159,0.20344,0.32883,0.20601,0.35139,0.24574
0.74156,0.16159,0.20344,0.32883,0.20603,0.35144,0.24574
0.74167,0.16161,0.20345,0.32884,0.20604,0.35169,0.24576
0.74178,0.16161,0.20346,0.32884,0.20606,0.3518,0.24579
0.74189,0.16161,0.20348,0.32885,0.20607,0.35186,0.24584
0.742,0.16161,0.20348,0.32887,0.20608,0.35187,0.24584
0.74211,0.16162,0.20352,0.32887,0.2061,0.35192,0.24588
0.74222,0.16163,0.20353,0.32888,0.20611,0.35195,0.24588
0.74233,0.16164,0.20355,0.32889,0.20612,0.352,0.24588
0.74244,0.16164,0.20357,0.32889,0.20614,0.352,0.24589
0.74256,0.16165,0.20358,0.32892,0.20614,0.35202,0.2459
0.74267,0.16165,0.20358,0.32892,0.20615,0.35203,0.2459
0.74278,0.16165,0.20359,0.32893,0.20615,0.35204,0.24593
0.74289,0.16166,0.20359,0.32894,0.20616,0.35209,0.24593
0.743,0.16167,0.20359,0.32895,0.20617,0.35217,0.24595
0.74311,0.16168,0.20362,0.32895,0.20618,0.35221,0.24597
0.74322,0.16168,0.20362,0.32895,0.20619,0.35224,0.24599
0.74333,0.16169,0.20363,0.32897,0.2062,0.35226,0.246
0.74344,0.16169,0.20363,0.32897,0.20623,0.35233,0.24601
0.74356,0.16172,0.20363,0.329,0.20623,0.35235,0.24603
0.74367,0.16173,0.20366,0.329,0.20624,0.35238,0.24603
0.74378,0.16175,0.20366,0.329,0.20625,0.35239,0.24603
0.74389,0.16177,0.20367,0.329,0.20626,0.3524,0.24608
0.744,0.16178,0.20367,0.329,0.2063,0.35261,0.24608
0.74411,0.1618,0.2037,0.329,0.20632,0.35261,0.2461
0.74422,0.1618,0.20371,0.32901,0.20632,0.3527,0.24611
0.74433,0.16183,0.20371,0.32902,0.20634,0.35288,0.24612
0.74444,0.16184,0.20373,0.32903,0.20635,0.3529,0.24613
0.74456,0.16185,0.20373,0.32903,0.20636,0.35291,0.24616
0.74467,0.16185,0.20374,0.32903,0.20638,0.35295,0.24617
0.74478,0.16186,0.20375,0.32904,0.20638,0.35298,0.24622
0.74489,0.16186,0.20375,0.32904,0.20639,0.35306,0.24623
0.745,0.16188,0.20375,0.32904,0.20639,0.35307,0.24623
0.74511,0.16191,0.20376,0.32905,0.2064,0.35312,0.24624
0.74522,0.16192,0.20377,0.32905,0.20641,0.35312,0.24625
0.74533,0.16192,0.20377,0.32905,0.20643,0.35319,0.24625
0.74544,0.16193,0.20377,0.32906,0.20645,0.35321,0.24626
0.74556,0.16193,0.20377,0.32906,0.20647,0.35324,0.24626
0.74567,0.16195,0.20378,0.32907,0.20648,0.35329,0.24626
0.74578,0.16196,0.20378,0.32907,0.20648,0.35343,0.24626
0.74589,0.16198,0.20378,0.32908,0.20649,0.35345,0.24627
0.746,0.16201,0.20379,0.32908,0.20649,0.35346,0.24628
0.74611,0.16201,0.20379,0.32911,0.20649,0.35347,0.24628
0.74622,0.16201,0.20381,0.32913,0.20651,0.35351,0.24631
0.74633,0.16203,0.20381,0.32916,0.20653,0.35353,0.24632
0.74644,0.16203,0.20382,0.32916,0.20655,0.35358,0.24632
0.74656,0.16204,0.20382,0.32916,0.20655,0.3536,0.24632
0.74667,0.16207,0.20383,0.32917,0.20655,0.35362,0.24636
0.74678,0.16207,0.20384,0.32917,0.20655,0.35366,0.24637
0.74689,0.16208,0.20385,0.32918,0.20657,0.35368,0.24638
0.747,0.16209,0.20387,0.32919,0.20657,0.35373,0.24638
0.74711,0.1621,0.20387,0.3292,0.20666,0.35373,0.24639
0.74722,0.16212,0.20388,0.32921,0.20668,0.35376,0.24639
0.74733,0.16213,0.20388,0.32921,0.20669,0.35382,0.24642
0.74744,0.16214,0.20389,0.32922,0.20671,0.35391,0.24643
0.74756,0.16216,0.2039,0.32922,0.20672,0.35395,0.24645
0.74767,0.16217,0.2039,0.32923,0.20676,0.35403,0.24646
0.74778,0.16217,0.20391,0.32925,0.20678,0.35409,0.24648
0.74789,0.16217,0.20391,0.32925,0.20678,0.35412,0.24648
0.748,0.16218,0.20391,0.32926,0.20679,0.35412,0.24648
0.74811,0.16219,0.20391,0.32927,0.20679,0.35415,0.24648
0.74822,0.16219,0.20391,0.32931,0.20679,0.35417,0.24651
0.74833,0.1622,0.20392,0.32932,0.20681,0.35418,0.24655
0.74844,0.1622,0.20394,0.32932,0.20683,0.35433,0.24657
0.74856,0.16221,0.20394,0.32933,0.20683,0.35436,0.24658
0.74867,0.16225,0.20395,0.32933,0.20684,0.35445,0.24658
0.74878,0.16226,0.20396,0.32933,0.20689,0.3545,0.24658
0.74889,0.16226,0.20396,0.32933,0.2069,0.3545,0.2466
0.749,0.16228,0.20396,0.32933,0.2069,0.35457,0.2466
0.74911,0.16228,0.20398,0.32933,0.20692,0.35459,0.24661
0.74922,0.16229,0.20399,0.32934,0.20693,0.35468,0.24661
0.74933,0.16231,0.20399,0.32934,0.20694,0.3547,0.24663
0.74944,0.16232,0.204,0.32935,0.20694,0.35471,0.24664
0.74956,0.16232,0.204,0.32935,0.20694,0.35477,0.24665
0.74967,0.16234,0.20401,0.32937,0.20696,0.35489,0.24667
0.74978,0.16235,0.20402,0.32937,0.20696,0.35492,0.24668
0.74989,0.16236,0.20402,0.32938,0.20698,0.35493,0.24669
0.75,0.16237,0.20405,0.32938,0.20701,0.35493,0.24671
0.75011,0.16239,0.20406,0.3294,0.20702,0.35497,0.24671
0.75022,0.16239,0.20406,0.32941,0.20702,0.35504,0.24672
0.75033,0.1624,0.20407,0.32942,0.20705,0.35506,0.24672
0.75044,0.16245,0.20407,0.32943,0.20705,0.3551,0.24672
0.75056,0.16245,0.20407,0.32943,0.20705,0.35513,0.24672
0.75067,0.16246,0.20407,0.32944,0.20706,0.35518,0.24672
0.75078,0.16248,0.20408,0.32945,0.20706,0.35519,0.24676
0.75089,0.1625,0.20409,0.32945,0.20709,0.35521,0.24676
0.751,0.16251,0.2041,0.32946,0.20709,0.35522,0.24679
0.75111,0.16252,0.2041,0.32946,0.20709,0.35523,0.2468
0.75122,0.16257,0.20412,0.32946,0.20709,0.35526,0.24681
0.75133,0.16258,0.20413,0.32947,0.20711,0.35547,0.24681
0.75144,0.1626,0.20414,0.32947,0.20713,0.35547,0.24682
0.75156,0.16263,0.20415,0.32947,0.20714,0.3555,0.24683
0.75167,0.16264,0.2042,0.32948,0.20714,0.35552,0.24684
0.75178,0.16264,0.2042,0.32949,0.20717,0.35553,0.24686
0.75189,0.16265,0.2042,0.3295,0.20718,0.3556,0.24688
0.752,0.16265,0.2042,0.3295,0.2072,0.3556,0.2469
0.75211,0.16268,0.20421,0.3295,0.20721,0.35565,0.2469
0.75222,0.16269,0.20421,0.32953,0.20722,0.35568,0.2469
0.75233,0.1627,0.20421,0.32955,0.20722,0.35571,0.2469
0.75244,0.16271,0.20421,0.32956,0.20723,0.35576,0.24691
0.75256,0.16271,0.20421,0.32957,0.20724,0.3558,0.24693
0.75267,0.16272,0.20422,0.32957,0.20724,0.35582,0.24694
0.75278,0.16272,0.20423,0.32957,0.20725,0.35586,0.24694
0.75289,0.16273,0.20424,0.32957,0.20725,0.35587,0.24696
0.753,0.16274,0.20426,0.32957,0.20726,0.35589,0.24697
0.75311,0.16276,0.20427,0.32958,0.20726,0.35589,0.24698
0.75322,0.16276,0.20427,0.3296,0.20726,0.35589,0.24699
0.75333,0.1628,0.20428,0.32961,0.20727,0.35602,0.24701
0.75344,0.1628,0.20429,0.32964,0.20728,0.35603,0.24702
0.75356,0.16281,0.2043,0.32964,0.20728,0.35604,0.24704
0.75367,0.16281,0.2043,0.32964,0.2073,0.35604,0.24705
0.75378,0.16285,0.20431,0.32967,0.20731,0.35606,0.24705
0.75389,0.16285,0.20431,0.32968,0.20734,0.35608,0.24708
0.754,0.16287,0.20433,0.32971,0.20735,0.35617,0.24712
0.75411,0.16288,0.20436,0.32972,0.20737,0.35617,0.24713
0.75422,0.16288,0.20436,0.32973,0.20739,0.35629,0.24715
0.75433,0.16289,0.20437,0.32973,0.2074,0.35636,0.24717
0.75444,0.1629,0.20437,0.32973,0.2074,0.35643,0.24718
0.75456,0.16292,0.20438,0.32974,0.2074,0.35648,0.2472
0.75467,0.16292,0.20439,0.32975,0.20742,0.35658,0.2472
0.75478,0.16294,0.20439,0.32977,0.20743,0.35659,0.2472
0.75489,0.16294,0.20439,0.32979,0.20744,0.35666,0.24721
0.755,0.16295,0.20441,0.32979,0.20745,0.35673,0.24721
0.75511,0.16296,0.20442,0.32981,0.20746,0.35676,0.24725
0.75522,0.16297,0.20443,0.32982,0.20748,0.35687,0.24725
0.75533,0.16298,0.20443,0.32984,0.2075,0.3569,0.24725
0.75544,0.16299,0.20444,0.32984,0.2075,0.35691,0.24726
0.75556,0.16299,0.20445,0.32984,0.20753,0.35692,0.24727
0.75567,0.16299,0.20447,0.32985,0.20754,0.35695,0.24727
0.75578,0.16302,0.20449,0.32985,0.20759,0.35696,0.24728
0.75589,0.16304,0.20452,0.32986,0.20761,0.35696,0.24728
0.756,0.16304,0.20453,0.32986,0.20761,0.35703,0.24731
0.75611,0.16304,0.20453,0.32986,0.20761,0.35718,0.24731
0.75622,0.16305,0.20453,0.3299,0.20762,0.35721,0.24732
0.75633,0.16305,0.20454,0.3299,0.20762,0.35725,0.24732
0.75644,0.16305,0.20454,0.32991,0.20762,0.35727,0.24732
0.75656,0.16306,0.20455,0.32992,0.20763,0.35736,0.24735
0.75667,0.16307,0.20456,0.32992,0.20764,0.35736,0.24737
0.75678,0.16307,0.20457,0.32993,0.20764,0.35739,0.24738
0.75689,0.16307,0.20458,0.32993,0.20765,0.35739,0.2474
0.757,0.16309,0.20459,0.32995,0.20765,0.35743,0.24741
0.75711,0.16311,0.2046,0.32996,0.20768,0.35743,0.24741
0.75722,0.16311,0.2046,0.32996,0.2077,0.35745,0.24744
0.75733,0.16313,0.2046,0.32996,0.20771,0.35748,0.24747
0.75744,0.16314,0.20461,0.32997,0.20771,0.35751,0.24747
0.75756,0.16314,0.20461,0.32999,0.20772,0.35751,0.24748
0.75767,0.16317,0.20461,0.32999,0.20775,0.35756,0.24749
0.75778,0.16318,0.20462,0.32999,0.20776,0.35757,0.2475
0.75789,0.16318,0.20465,0.32999,0.20777,0.35757,0.24753
0.758,0.16318,0.20466,0.33,0.20778,0.3576,0.24753
0.75811,0.1632,0.20466,0.33001,0.20779,0.35761,0.24756
0.75822,0.16325,0.20467,0.33001,0.2078,0.35767,0.2476
0.75833,0.16327,0.20467,0.33002,0.20781,0.35773,0.24761
0.75844,0.16329,0.20467,0.33003,0.20781,0.35777,0.24761
0.75856,0.16331,0.20468,0.33003,0.20781,0.35786,0.24761
0.75867,0.16333,0.20469,0.33003,0.20782,0.35788,0.24762
0.75878,0.16335,0.2047,0.33004,0.20782,0.35794,0.24762
0.75889,0.16336,0.20474,0.33005,0.20783,0.35798,0.24764
0.759,0.16336,0.20474,0.33005,0.20784,0.35801,0.24765
0.75911,0.16336,0.20475,0.33007,0.20785,0.35808,0.24766
0.75922,0.16337,0.20476,0.3301,0.20787,0.35814,0.24767
0.75933,0.16337,0.20476,0.33011,0.20787,0.35814,0.24767
0.75944,0.16343,0.20478,0.33011,0.20788,0.35817,0.24767
0.75956,0.16343,0.20481,0.33011,0.20789,0.35825,0.24768
0.75967,0.16344,0.20481,0.33011,0.2079,0.35827,0.24768
0.75978,0.16344,0.20482,0.33012,0.20796,0.35832,0.24769
0.75989,0.16345,0.20483,0.33014,0.20796,0.35841,0.24775
0.76,0.16345,0.20483,0.33015,0.20796,0.35841,0.24776
0.76011,0.16346,0.20483,0.33015,0.20799,0.35845,0.2478
0.76022,0.16346,0.20485,0.33016,0.20799,0.35845,0.2478
0.76033,0.16346,0.20489,0.33018,0.20801,0.35848,0.24783
0.76044,0.16346,0.20489,0.33018,0.20802,0.35853,0.24784
0.76056,0.16346,0.20489,0.33019,0.20803,0.3586,0.24784
0.76067,0.16347,0.2049,0.33019,0.20804,0.3587,0.24785
0.76078,0.16347,0.20491,0.33019,0.20806,0.35878,0.24786
0.76089,0.16347,0.20493,0.33019,0.20806,0.35883,0.24786
0.761,0.16349,0.20494,0.33019,0.2081,0.3589,0.24786
0.76111,0.16349,0.20495,0.3302,0.20811,0.35891,0.24789
0.76122,0.1635,0.20496,0.3302,0.20812,0.35893,0.2479
0.76133,0.1635,0.20496,0.3302,0.20812,0.35898,0.24791
0.76144,0.1635,0.20498,0.3302,0.20813,0.3592,0.24792
0.76156,0.16351,0.20499,0.33021,0.20814,0.35922,0.24796
0.76167,0.16352,0.205,0.33022,0.20815,0.3593,0.24798
0.76178,0.16353,0.205,0.33023,0.20815,0.3593,0.248
0.76189,0.16354,0.20501,0.33023,0.20816,0.35938,0.24801
0.762,0.16354,0.20501,0.33026,0.20816,0.35945,0.24802
0.76211,0.16356,0.20502,0.33027,0.20817,0.35949,0.24803
0.76222,0.16357,0.20503,0.33027,0.20821,0.35952,0.24803
0.76233,0.16357,0.20504,0.33028,0.20821,0.35961,0.24804
0.76244,0.16358,0.20506,0.33029,0.20823,0.35969,0.24805
0.76256,0.16361,0.20507,0.3303,0.20823,0.35978,0.24805
0.76267,0.16362,0.20508,0.33031,0.20824,0.35979,0.24806
0.76278,0.16363,0.20508,0.33031,0.20826,0.35986,0.24806
0.76289,0.16365,0.2051,0.33033,0.20828,0.36,0.24806
0.763,0.16369,0.20511,0.33034,0.20831,0.36003,0.24808
0.76311,0.1637,0.20513,0.33036,0.20833,0.36007,0.24808
0.76322,0.1637,0.20514,0.33037,0.20835,0.36013,0.24809
0.76333,0.1637,0.20515,0.33038,0.20835,0.36013,0.24812
0.76344,0.1637,0.20516,0.33039,0.2084,0.36015,0.24812
0.76356,0.1637,0.20517,0.3304,0.20844,0.36016,0.24812
0.76367,0.16372,0.2052,0.33041,0.20845,0.36021,0.24815
0.76378,0.16372,0.20521,0.33042,0.20845,0.36023,0.24815
0.76389,0.16373,0.20522,0.33042,0.20846,0.36028,0.24817
0.764,0.16374,0.20522,0.33042,0.20846,0.3603,0.24818
0.76411,0.16375,0.20524,0.33043,0.20846,0.36032,0.24818
0.76422,0.16376,0.20524,0.33043,0.20847,0.36036,0.24818
0.76433,0.16376,0.20524,0.33043,0.20847,0.36036,0.24818
0.76444,0.16376,0.20525,0.33043,0.20848,0.36037,0.24819
0.76456,0.16377,0.20526,0.33043,0.20848,0.36039,0.2482
0.76467,0.16378,0.20526,0.33045,0.20848,0.36041,0.2482
0.76478,0.16379,0.20527,0.33045,0.20848,0.36042,0.2482
0.76489,0.16379,0.20527,0.33045,0.20851,0.36043,0.24821
0.765,0.16379,0.20528,0.33046,0.20857,0.36044,0.24822
0.76511,0.16381,0.2053,0.33046,0.20857,0.36044,0.24824
0.76522,0.16381,0.2053,0.33046,0.20859,0.36047,0.24825
0.76533,0.16382,0.2053,0.33047,0.20859,0.36049,0.24826
0.76544,0.16382,0.20531,0.33048,0.20861,0.36051,0.24826
0.76556,0.16383,0.20532,0.33048,0.20862,0.36064,0.24829
0.76567,0.16383,0.20532,0.3305,0.20862,0.3608,0.2483
0.76578,0.16384,0.20534,0.33051,0.20863,0.36083,0.24833
0.76589,0.16384,0.20537,0.33052,0.20864,0.36084,0.24835
0.766,0.16384,0.20539,0.33052,0.20865,0.36084,0.24835
0.76611,0.16386,0.20541,0.33052,0.20867,0.36086,0.24835
0.76622,0.16388,0.20541,0.33053,0.20869,0.36093,0.24838
0.76633,0.16389,0.20541,0.33053,0.2087,0.36093,0.24839
0.76644,0.1639,0.20544,0.33053,0.20871,0.36098,0.24843
0.76656,0.16392,0.20544,0.33054,0.20872,0.36103,0.24844
0.76667,0.16393,0.20544,0.33054,0.20874,0.36109,0.24844
0.76678,0.16395,0.20546,0.33054,0.20875,0.36115,0.24847
0.76689,0.16397,0.20546,0.33055,0.20875,0.3612,0.24847
0.767,0.16398,0.20546,0.33056,0.20875,0.36127,0.24848
0.76711,0.164,0.20546,0.33057,0.20881,0.36127,0.2485
0.76722,0.16403,0.20547,0.33059,0.20881,0.36134,0.24851
0.76733,0.16404,0.20547,0.3306,0.20881,0.36137,0.24853
0.76744,0.16406,0.20549,0.3306,0.20883,0.3614,0.24854
0.76756,0.16406,0.2055,0.3306,0.20884,0.36144,0.24854
0.76767,0.16408,0.20551,0.33061,0.20884,0.36145,0.24855
0.76778,0.16412,0.20551,0.33061,0.20885,0.36146,0.24857
0.76789,0.16412,0.20552,0.33061,0.20885,0.36148,0.24857
0.768,0.16414,0.20553,0.33063,0.20885,0.36148,0.24857
0.76811,0.16414,0.20557,0.33064,0.20887,0.36148,0.24859
0.76822,0.16415,0.20558,0.33066,0.20887,0.36154,0.2486
0.76833,0.16415,0.20559,0.33067,0.20892,0.36156,0.24862
0.76844,0.16417,0.20559,0.33068,0.20893,0.36159,0.24864
0.76856,0.16419,0.20559,0.3307,0.20894,0.36165,0.24867
0.76867,0.16419,0.20561,0.33071,0.20895,0.36179,0.24867
0.76878,0.16422,0.20563,0.33071,0.20896,0.3618,0.24867
0.76889,0.16422,0.20563,0.33072,0.20899,0.36184,0.24868
0.769,0.16424,0.20567,0.33073,0.20903,0.36186,0.24872
0.76911,0.16425,0.20568,0.33073,0.20903,0.36186,0.24872
0.76922,0.16428,0.20569,0.33074,0.20903,0.36188,0.24873
0.76933,0.1643,0.2057,0.33074,0.20904,0.3619,0.24873
0.76944,0.16431,0.2057,0.33076,0.20904,0.3619,0.24874
0.76956,0.16431,0.20572,0.33077,0.20907,0.36202,0.24875
0.76967,0.16432,0.20573,0.33077,0.20909,0.36203,0.24875
0.76978,0.16437,0.20576,0.33077,0.20909,0.36206,0.24876
0.76989,0.16437,0.2058,0.33078,0.20911,0.3621,0.24878
0.77,0.16437,0.20581,0.33078,0.20912,0.36212,0.24878
0.77011,0.16439,0.20584,0.33082,0.20913,0.36213,0.24882
0.77022,0.1644,0.20584,0.33082,0.20914,0.36217,0.24883
0.77033,0.16441,0.20584,0.33083,0.20914,0.36218,0.24883
0.77044,0.16443,0.20584,0.33083,0.20915,0.3622,0.24883
0.77056,0.16444,0.20585,0.33083,0.20915,0.3622,0.24887
0.77067,0.16446,0.20586,0.33083,0.20915,0.36228,0.2489
0.77078,0.16447,0.20587,0.33084,0.20918,0.36231,0.24891
0.77089,0.16447,0.20588,0.33085,0.20923,0.36235,0.24891
0.771,0.1645,0.20591,0.33085,0.20924,0.36237,0.24891
0.77111,0.16451,0.20592,0.33085,0.20924,0.3624,0.24893
0.77122,0.16453,0.20594,0.33085,0.20925,0.36242,0.24894
0.77133,0.16453,0.20595,0.33086,0.20926,0.3625,0.24894
0.77144,0.16454,0.20595,0.33086,0.20927,0.36251,0.249
0.77156,0.16455,0.20597,0.33086,0.20928,0.36251,0.249
0.77167,0.16456,0.20597,0.33087,0.20929,0.36252,0.24901
0.77178,0.16457,0.20598,0.33087,0.20929,0.36253,0.24902
0.77189,0.16457,0.20598,0.33089,0.2093,0.36259,0.24902
0.772,0.16459,0.20598,0.3309,0.2093,0.36264,0.24902
0.77211,0.16461,0.20601,0.3309,0.20931,0.36269,0.24902
0.77222,0.16461,0.20601,0.33092,0.20934,0.36271,0.24903
0.77233,0.16465,0.20601,0.33093,0.20934,0.36271,0.24903
0.77244,0.16465,0.20601,0.33093,0.20935,0.36272,0.24904
0.77256,0.16465,0.20602,0.33093,0.20935,0.36276,0.24906
0.77267,0.16466,0.20603,0.33093,0.20938,0.36282,0.24906
0.77278,0.16467,0.20604,0.33094,0.20941,0.36285,0.24908
0.77289,0.16467,0.20604,0.33095,0.20941,0.36289,0.24909
0.773,0.16467,0.20607,0.33096,0.20943,0.36298,0.24909
0.77311,0.16468,0.20608,0.33096,0.20943,0.36299,0.24909
0.77322,0.1647,0.20611,0.33097,0.20945,0.36299,0.24911
0.77333,0.16471,0.20611,0.33098,0.20946,0.36308,0.24912
0.77344,0.16472,0.20613,0.33099,0.20947,0.36314,0.24912
0.77356,0.16474,0.20613,0.331,0.20947,0.36324,0.24913
0.77367,0.16475,0.20615,0.33101,0.20949,0.36337,0.24914
0.77378,0.16475,0.20616,0.33102,0.2095,0.36337,0.24915
0.77389,0.16479,0.20616,0.33104,0.20951,0.3634,0.24916
0.774,0.16479,0.20616,0.33104,0.20952,0.36342,0.24916
0.77411,0.16479,0.20619,0.33105,0.20953,0.36343,0.24918
0.77422,0.16481,0.20621,0.33105,0.20954,0.36347,0.24921
0.77433,0.16481,0.20621,0.33105,0.20954,0.3635,0.24922
0.77444,0.16482,0.20621,0.33105,0.20957,0.36351,0.24922
0.77456,0.16484,0.20622,0.33106,0.2096,0.36353,0.24924
0.77467,0.16484,0.20623,0.3311,0.2096,0.36355,0.24926
0.77478,0.16487,0.20623,0.3311,0.20962,0.36358,0.24926
0.77489,0.16488,0.20625,0.33112,0.20963,0.36368,0.24927
0.775,0.16488,0.20626,0.33113,0.20964,0.36371,0.24927
0.77511,0.1649,0.20627,0.33113,0.20965,0.36374,0.24927
0.77522,0.16491,0.20627,0.33114,0.20966,0.36378,0.24928
0.77533,0.16494,0.20629,0.33119,0.20967,0.36379,0.24928
0.77544,0.16494,0.20629,0.33119,0.20968,0.36384,0.24929
0.77556,0.16494,0.20629,0.33119,0.20969,0.36386,0.2493
0.77567,0.16495,0.2063,0.33121,0.2097,0.36386,0.2493
0.77578,0.16497,0.20632,0.33123,0.20971,0.3639,0.24931
0.77589,0.16499,0.20632,0.33124,0.20972,0.36393,0.24933
0.776,0.16499,0.20633,0.33125,0.20973,0.36406,0.24933
0.77611,0.165,0.20634,0.33125,0.20973,0.36406,0.24934
0.77622,0.165,0.20635,0.33126,0.20973,0.36406,0.24935
0.77633,0.16502,0.20635,0.33126,0.20974,0.3641,0.24936
0.77644,0.16503,0.20636,0.33127,0.20974,0.36413,0.24937
0.77656,0.16503,0.20639,0.3313,0.20975,0.36415,0.24938
0.77667,0.16504,0.2064,0.33131,0.20976,0.3642,0.24939
0.77678,0.16509,0.20642,0.33135,0.20976,0.36423,0.24939
0.77689,0.1651,0.20642,0.33137,0.20976,0.36431,0.2494
0.777,0.16513,0.20643,0.33139,0.20976,0.36432,0.24944
0.77711,0.16513,0.20645,0.3314,0.20976,0.36445,0.24945
0.77722,0.16516,0.20645,0.33141,0.20977,0.36446,0.24946
0.77733,0.16517,0.20645,0.33141,0.20977,0.36447,0.24946
0.77744,0.16518,0.20647,0.33141,0.2098,0.36454,0.24948
0.77756,0.16518,0.20648,0.33143,0.20982,0.36454,0.24948
0.77767,0.1652,0.2065,0.33143,0.20985,0.36459,0.24949
0.77778,0.16522,0.20652,0.33144,0.20985,0.36466,0.2495
0.77789,0.16523,0.20654,0.33144,0.20985,0.36474,0.2495
0.778,0.16524,0.20656,0.33144,0.20987,0.36474,0.24953
0.77811,0.16524,0.20656,0.33146,0.20987,0.36474,0.24954
0.77822,0.16526,0.20656,0.33146,0.20988,0.36475,0.24957
0.77833,0.16526,0.20659,0.33147,0.20988,0.36475,0.24959
0.77844,0.16527,0.20659,0.33147,0.20989,0.36476,0.2496
0.77856,0.16528,0.2066,0.33149,0.2099,0.36477,0.2496
0.77867,0.16528,0.20661,0.33149,0.20991,0.36489,0.24962
0.77878,0.1653,0.20661,0.3315,0.20992,0.36493,0.24963
0.77889,0.16532,0.20664,0.3315,0.20992,0.36496,0.24964
0.779,0.16533,0.20665,0.3315,0.20994,0.365,0.24964
0.77911,0.16534,0.20668,0.33151,0.20995,0.36502,0.24968
0.77922,0.16535,0.20668,0.33152,0.20995,0.36507,0.24972
0.77933,0.16535,0.20669,0.33153,0.20999,0.3651,0.24972
0.77944,0.16538,0.20669,0.33153,0.21001,0.36515,0.24972
0.77956,0.16539,0.2067,0.33154,0.21001,0.36515,0.24976
0.77967,0.16539,0.20671,0.33155,0.21004,0.36517,0.24978
0.77978,0.1654,0.20674,0.33155,0.21005,0.36519,0.2498
0.77989,0.1654,0.20675,0.33155,0.21007,0.36521,0.2498
0.78,0.16541,0.20676,0.33156,0.21007,0.36531,0.24982
0.78011,0.16542,0.20679,0.33156,0.21008,0.36532,0.24985
0.78022,0.16542,0.20682,0.3316,0.2101,0.36534,0.24985
0.78033,0.16542,0.20683,0.3316,0.2101,0.36537,0.24986
0.78044,0.16543,0.20685,0.33161,0.21011,0.36548,0.24987
0.78056,0.16544,0.20685,0.33162,0.21012,0.36557,0.24987
0.78067,0.16544,0.20686,0.33162,0.21012,0.36561,0.24988
0.78078,0.16544,0.20686,0.33163,0.21013,0.36562,0.24988
0.78089,0.16548,0.20689,0.33163,0.21014,0.36567,0.24988
0.781,0.1655,0.2069,0.33166,0.21015,0.36567,0.24989
0.78111,0.16552,0.20691,0.33167,0.21017,0.3657,0.24989
0.78122,0.16553,0.20693,0.33167,0.21017,0.36573,0.2499
0.78133,0.16554,0.20695,0.33167,0.21018,0.36575,0.24991
0.78144,0.16554,0.20695,0.33169,0.2102,0.36578,0.24992
0.78156,0.16556,0.20695,0.33169,0.2102,0.3658,0.24992
0.78167,0.16557,0.20697,0.33171,0.21022,0.36585,0.24993
0.78178,0.16558,0.20698,0.33174,0.21024,0.36594,0.24993
0.78189,0.16558,0.20699,0.33175,0.21024,0.36599,0.24993
0.782,0.16558,0.207,0.33176,0.21025,0.36608,0.24994
0.78211,0.16558,0.20701,0.33177,0.21029,0.36608,0.24994
0.78222,0.16559,0.20704,0.33177,0.21031,0.3661,0.24996
0.78233,0.16561,0.20706,0.33177,0.21032,0.36611,0.24997
0.78244,0.16564,0.20707,0.33178,0.21035,0.36613,0.24997
0.78256,0.16565,0.20707,0.33178,0.21037,0.36614,0.24997
0.78267,0.16566,0.20708,0.33179,0.21038,0.36615,0.25002
0.78278,0.16566,0.20708,0.33179,0.21038,0.36616,0.25002
0.78289,0.16567,0.20709,0.33181,0.21039,0.36617,0.25006
0.783,0.16567,0.20709,0.33183,0.21039,0.36618,0.25007
0.78311,0.16571,0.20709,0.33183,0.2104,0.36624,0.25007
0.78322,0.16571,0.2071,0.33184,0.2104,0.36638,0.25007
0.78333,0.16573,0.2071,0.33185,0.21044,0.36647,0.25007
0.78344,0.16573,0.20711,0.33185,0.21047,0.36648,0.25009
0.78356,0.16574,0.20711,0.33186,0.21055,0.36653,0.25012
0.78367,0.16577,0.20712,0.33187,0.21056,0.36657,0.25013
0.78378,0.16577,0.20712,0.33187,0.21058,0.36663,0.25014
0.78389,0.16578,0.20716,0.33187,0.21059,0.36665,0.25014
0.784,0.16578,0.20717,0.33188,0.21059,0.36667,0.25015
0.78411,0.1658,0.20718,0.33188,0.2106,0.36668,0.25016
0.78422,0.16581,0.20719,0.33188,0.21061,0.36669,0.25016
0.78433,0.16581,0.2072,0.33188,0.21062,0.36669,0.25016
0.78444,0.16582,0.2072,0.33189,0.21063,0.36669,0.25017
0.78456,0.16582,0.20722,0.33189,0.21064,0.36672,0.25022
0.78467,0.16582,0.20726,0.3319,0.21065,0.36681,0.25024
0.78478,0.16583,0.20729,0.3319,0.21068,0.36682,0.25026
0.78489,0.16585,0.2073,0.3319,0.2107,0.36682,0.25027
0.785,0.16586,0.20731,0.3319,0.2107,0.36687,0.25027
0.78511,0.16587,0.20731,0.3319,0.2107,0.36693,0.25028
0.78522,0.16587,0.20733,0.33191,0.2107,0.36695,0.25029
0.78533,0.1659,0.20735,0.33193,0.21072,0.36704,0.2503
0.78544,0.16591,0.20735,0.33194,0.21073,0.36706,0.2503
0.78556,0.16591,0.20736,0.33196,0.21076,0.36717,0.25031
0.78567,0.16592,0.20737,0.33196,0.21077,0.36718,0.25032
0.78578,0.16595,0.2074,0.33197,0.21077,0.36721,0.25033
0.78589,0.16596,0.2074,0.33198,0.21078,0.36724,0.25033
0.786,0.16596,0.20742,0.33198,0.21078,0.36725,0.25034
0.78611,0.16601,0.20742,0.332,0.21079,0.36727,0.25036
0.78622,0.16601,0.20744,0.332,0.21079,0.3674,0.25037
0.78633,0.16601,0.20746,0.332,0.2108,0.36743,0.25038
0.78644,0.16601,0.20746,0.33201,0.21081,0.36751,0.25038
0.78656,0.16603,0.20748,0.33202,0.21083,0.36758,0.25043
0.78667,0.16609,0.2075,0.33203,0.21083,0.36769,0.25044
0.78678,0.1661,0.20751,0.33203,0.21083,0.3677,0.25046
0.78689,0.16614,0.20752,0.33204,0.21085,0.36777,0.25047
0.787,0.16615,0.20754,0.33205,0.21086,0.36777,0.25047
0.78711,0.16615,0.20756,0.33205,0.21089,0.36778,0.25048
0.78722,0.16616,0.20758,0.33208,0.2109,0.3678,0.25048
0.78733,0.16617,0.20758,0.33208,0.21092,0.36784,0.25048
0.78744,0.16618,0.20758,0.33209,0.21093,0.36785,0.2505
0.78756,0.16618,0.20759,0.33211,0.21093,0.36785,0.2505
0.78767,0.16618,0.20761,0.33211,0.21094,0.36788,0.2505
0.78778,0.16619,0.20761,0.33212,0.21094,0.36788,0.25052
0.78789,0.1662,0.20762,0.33213,0.21103,0.36789,0.25055
0.788,0.16621,0.20762,0.33214,0.21106,0.36792,0.25055
0.78811,0.16623,0.20764,0.33215,0.21106,0.36796,0.25056
0.78822,0.16623,0.20764,0.33217,0.21106,0.36798,0.25058
0.78833,0.16624,0.20764,0.33217,0.21107,0.36799,0.25058
0.78844,0.16624,0.20765,0.33218,0.21108,0.36801,0.2506
0.78856,0.16624,0.20765,0.33218,0.2111,0.36802,0.25062
0.78867,0.16628,0.20765,0.33219,0.21111,0.36805,0.25062
0.78878,0.16628,0.20766,0.33221,0.21111,0.36808,0.25065
0.78889,0.16629,0.20766,0.33222,0.21112,0.36811,0.25066
0.789,0.16633,0.20767,0.33222,0.21113,0.36822,0.2507
0.78911,0.16635,0.20768,0.33223,0.21113,0.36831,0.25072
0.78922,0.16637,0.20768,0.33224,0.21117,0.36835,0.25072
0.78933,0.16638,0.2077,0.33225,0.21117,0.36836,0.25072
0.78944,0.16638,0.2077,0.33225,0.21119,0.3684,0.25073
0.78956,0.16639,0.2077,0.33226,0.2112,0.36843,0.25073
0.78967,0.16641,0.20771,0.33227,0.21121,0.36852,0.25078
0.78978,0.16642,0.20771,0.33228,0.21121,0.36856,0.25079
0.78989,0.16643,0.20772,0.33228,0.21122,0.36857,0.25081
0.79,0.16645,0.20772,0.33228,0.21122,0.36858,0.25082
0.79011,0.16646,0.20773,0.33229,0.21124,0.36858,0.25082
0.79022,0.16646,0.20775,0.33229,0.21125,0.36861,0.25083
0.79033,0.16647,0.20775,0.3323,0.21126,0.36863,0.25084
0.79044,0.16647,0.20776,0.33231,0.21126,0.36881,0.25085
0.79056,0.16648,0.20777,0.33233,0.21126,0.36885,0.25085
0.79067,0.16648,0.20778,0.33233,0.21127,0.36889,0.25086
0.79078,0.1665,0.2078,0.33234,0.21127,0.36895,0.25087
0.79089,0.16653,0.2078,0.33234,0.21129,0.36897,0.25087
0.791,0.16655,0.2078,0.33236,0.2113,0.36901,0.25088
0.79111,0.16655,0.2078,0.33237,0.2113,0.36902,0.25092
0.79122,0.16655,0.20782,0.33237,0.2113,0.36913,0.25094
0.79133,0.16655,0.20782,0.33238,0.21132,0.36914,0.25097
0.79144,0.16658,0.20785,0.33239,0.21134,0.36922,0.25099
0.79156,0.16659,0.20785,0.3324,0.21136,0.36934,0.251
0.79167,0.1666,0.20785,0.33241,0.21137,0.36941,0.251
0.79178,0.16661,0.20786,0.33241,0.21138,0.36944,0.251
0.79189,0.16662,0.20787,0.33242,0.21139,0.3695,0.25101
0.792,0.16662,0.20787,0.33242,0.21142,0.36951,0.25101
0.79211,0.16663,0.20787,0.33243,0.21146,0.36952,0.25102
0.79222,0.16663,0.20788,0.33244,0.21148,0.36955,0.25102
0.79233,0.16664,0.20789,0.33244,0.21148,0.36957,0.25104
0.79244,0.16665,0.2079,0.33244,0.21148,0.36964,0.25105
0.79256,0.16666,0.20791,0.33245,0.2115,0.3697,0.25108
0.79267,0.16666,0.20791,0.33245,0.2115,0.36973,0.25112
0.79278,0.16667,0.20792,0.33249,0.21152,0.36976,0.25113
0.79289,0.1667,0.20793,0.3325,0.21152,0.36979,0.25113
0.793,0.16671,0.20795,0.3325,0.21153,0.36986,0.25113
0.79311,0.16673,0.20796,0.33251,0.21155,0.36992,0.25116
0.79322,0.16673,0.20796,0.33251,0.21155,0.36994,0.25116
0.79333,0.16676,0.20797,0.33251,0.21156,0.36995,0.25118
0.79344,0.16679,0.20798,0.33252,0.21157,0.36997,0.25119
0.79356,0.16681,0.20798,0.33253,0.21159,0.37002,0.2512
0.79367,0.16681,0.20799,0.33253,0.21159,0.37006,0.25122
0.79378,0.16681,0.208,0.33254,0.21163,0.37009,0.25122
0.79389,0.16682,0.20802,0.33255,0.21163,0.3702,0.25122
0.794,0.16684,0.20802,0.33255,0.21169,0.37031,0.25122
0.79411,0.16687,0.20803,0.33257,0.21169,0.37034,0.25123
0.79422,0.16688,0.20804,0.33257,0.2117,0.37038,0.25126
0.79433,0.16689,0.20805,0.33259,0.2117,0.3704,0.25127
0.79444,0.1669,0.20807,0.33259,0.21172,0.37041,0.25127
0.79456,0.16691,0.20807,0.33261,0.21172,0.37044,0.25127
0.79467,0.16692,0.20808,0.33261,0.21173,0.37045,0.25129
0.79478,0.16694,0.20808,0.33262,0.21177,0.37047,0.25129
0.79489,0.16695,0.20811,0.33263,0.21182,0.37057,0.2513
0.795,0.16696,0.20811,0.33263,0.21182,0.37057,0.25132
0.79511,0.16697,0.20815,0.33264,0.21187,0.37059,0.25136
0.79522,0.16697,0.20815,0.33265,0.21187,0.37062,0.25137
0.79533,0.16697,0.20815,0.33267,0.21187,0.3707,0.25137
0.79544,0.16697,0.20816,0.33268,0.2119,0.37075,0.25138
0.79556,0.167,0.20818,0.33269,0.21191,0.37077,0.25139
0.79567,0.16703,0.20818,0.3327,0.21191,0.3708,0.25141
0.79578,0.16703,0.20818,0.33271,0.21192,0.37083,0.25142
0.79589,0.16706,0.20819,0.33271,0.21194,0.37093,0.25142
0.796,0.16706,0.2082,0.33272,0.21194,0.37095,0.25144
0.79611,0.16707,0.20821,0.33273,0.21194,0.37095,0.25144
0.79622,0.16707,0.20821,0.33273,0.21195,0.37102,0.25144
0.79633,0.16708,0.20821,0.33275,0.21196,0.37104,0.2515
0.79644,0.16712,0.20822,0.33275,0.21196,0.37108,0.2515
0.79656,0.16713,0.20822,0.33275,0.21196,0.3711,0.25151
0.79667,0.16718,0.20823,0.33278,0.21199,0.37126,0.25152
0.79678,0.16719,0.20824,0.33279,0.212,0.37129,0.25154
0.79689,0.1672,0.20824,0.33279,0.212,0.37133,0.25155
0.797,0.1672,0.20825,0.33279,0.212,0.37147,0.25156
0.79711,0.1672,0.20825,0.3328,0.21201,0.37152,0.25157
0.79722,0.16721,0.20826,0.3328,0.21203,0.37156,0.25157
0.79733,0.16723,0.20827,0.33282,0.21203,0.3716,0.25159
0.79744,0.16724,0.20828,0.33284,0.21207,0.3716,0.2516
0.79756,0.16725,0.20829,0.33284,0.21207,0.37166,0.25161
0.79767,0.16725,0.20829,0.33286,0.21208,0.37172,0.25168
0.79778,0.16727,0.2083,0.33286,0.21209,0.37173,0.25168
0.79789,0.16731,0.2083,0.33286,0.21212,0.37179,0.25169
0.798,0.16731,0.20831,0.33286,0.21214,0.37182,0.25169
0.79811,0.16733,0.20832,0.33287,0.21214,0.37184,0.25171
0.79822,0.16734,0.20833,0.33287,0.21215,0.37191,0.25172
0.79833,0.16735,0.20834,0.33288,0.21216,0.37193,0.25172
0.79844,0.16735,0.20835,0.33289,0.21216,0.37203,0.25173
0.79856,0.16736,0.20835,0.33289,0.21217,0.37206,0.25173
0.79867,0.16737,0.20835,0.33291,0.21217,0.37207,0.25174
0.79878,0.16741,0.20836,0.33293,0.21217,0.37209,0.25175
0.79889,0.16741,0.20836,0.33294,0.21218,0.37212,0.25176
0.799,0.16742,0.20837,0.33296,0.2122,0.37215,0.25177
0.79911,0.16742,0.20837,0.33297,0.2122,0.37215,0.25178
0.79922,0.16743,0.20838,0.33297,0.21221,0.3722,0.2518
0.79933,0.16746,0.20839,0.33297,0.21221,0.3722,0.25181
0.79944,0.16747,0.20842,0.33298,0.21221,0.37227,0.25184
0.79956,0.16747,0.20842,0.33298,0.21221,0.37232,0.25185
0.79967,0.16749,0.20844,0.33298,0.21221,0.37238,0.25186
0.79978,0.1675,0.20845,0.33298,0.21222,0.3724,0.25187
0.79989,0.16751,0.20846,0.33299,0.21225,0.37242,0.25188
0.8,0.16752,0.20847,0.33299,0.21226,0.37262,0.2519
0.80011,0.16752,0.20847,0.333,0.21226,0.37264,0.2519
0.80022,0.16753,0.2085,0.333,0.21227,0.37267,0.25191
0.80033,0.16755,0.20851,0.33302,0.21232,0.37274,0.25192
0.80044,0.16755,0.20852,0.33303,0.21233,0.37276,0.25193
0.80056,0.16755,0.20853,0.33303,0.21234,0.37279,0.25193
0.80067,0.16757,0.20853,0.33305,0.21234,0.37284,0.25194
0.80078,0.16759,0.20853,0.33306,0.21236,0.37287,0.25197
0.80089,0.16762,0.20856,0.33307,0.21237,0.37295,0.25199
0.801,0.16762,0.20857,0.33309,0.21237,0.37303,0.252
0.80111,0.16762,0.20857,0.33309,0.21238,0.37308,0.25202
0.80122,0.16767,0.20857,0.33311,0.21239,0.37326,0.25204
0.80133,0.16769,0.20858,0.33314,0.21241,0.37332,0.25205
0.80144,0.16772,0.20859,0.33314,0.21243,0.37336,0.25206
0.80156,0.16778,0.2086,0.33314,0.21245,0.37337,0.25206
0.80167,0.16779,0.2086,0.33315,0.21247,0.37339,0.25207
0.80178,0.16779,0.2086,0.33317,0.21249,0.37346,0.25208
0.80189,0.16783,0.20861,0.33317,0.21249,0.37348,0.25209
0.802,0.16786,0.20862,0.33318,0.21249,0.37353,0.25213
0.80211,0.16787,0.20865,0.33318,0.21252,0.37354,0.25215
0.80222,0.16787,0.20867,0.33319,0.21253,0.37357,0.25217
0.80233,0.16787,0.20868,0.33319,0.21253,0.37368,0.25219
0.80244,0.16788,0.20868,0.33321,0.21255,0.37387,0.25221
0.80256,0.16788,0.20868,0.33322,0.21255,0.37389,0.25222
0.80267,0.16788,0.20868,0.33322,0.21256,0.3739,0.25226
0.80278,0.16788,0.2087,0.33324,0.21256,0.37394,0.25226
0.80289,0.16788,0.20871,0.33326,0.21257,0.37394,0.25227
0.803,0.16788,0.20874,0.33327,0.21258,0.37395,0.25228
0.80311,0.1679,0.20875,0.33327,0.2126,0.37397,0.25231
0.80322,0.16791,0.20879,0.33327,0.21264,0.374,0.25231
0.80333,0.16792,0.20879,0.33328,0.21264,0.37402,0.25235
0.80344,0.16793,0.20882,0.33328,0.21265,0.37403,0.25235
0.80356,0.16793,0.20883,0.33328,0.21266,0.37405,0.25235
0.80367,0.16795,0.20883,0.33331,0.21268,0.3741,0.25238
0.80378,0.16797,0.20884,0.33331,0.2127,0.37411,0.25242
0.80389,0.16798,0.20885,0.33331,0.2127,0.37414,0.25243
0.804,0.16798,0.20886,0.33332,0.21273,0.37415,0.25245
0.80411,0.16799,0.20886,0.33332,0.21276,0.37415,0.25245
0.80422,0.168,0.20887,0.33337,0.21276,0.37418,0.25246
0.80433,0.16802,0.20888,0.33338,0.21278,0.37423,0.25246
0.80444,0.16802,0.20889,0.33339,0.21282,0.37425,0.25248
0.80456,0.16803,0.20889,0.33339,0.21282,0.37425,0.25253
0.80467,0.16805,0.20889,0.33343,0.21283,0.37428,0.25253
0.80478,0.16805,0.2089,0.33344,0.21284,0.3744,0.25254
0.80489,0.16805,0.2089,0.33345,0.21286,0.37441,0.25254
0.805,0.16806,0.20893,0.33345,0.21289,0.37459,0.25256
0.80511,0.16806,0.20893,0.33345,0.21289,0.37459,0.25257
0.80522,0.16807,0.20893,0.33348,0.21289,0.3747,0.25258
0.80533,0.16808,0.20893,0.33348,0.2129,0.37473,0.25258
0.80544,0.16808,0.20894,0.3335,0.2129,0.37475,0.25258
0.80556,0.16809,0.20895,0.33352,0.2129,0.37475,0.25263
0.80567,0.16809,0.20895,0.33353,0.2129,0.37478,0.25265
0.80578,0.16812,0.20895,0.33353,0.21293,0.3748,0.25265
0.80589,0.16812,0.20896,0.33354,0.21294,0.37481,0.25266
0.806,0.16813,0.20898,0.33356,0.21296,0.37485,0.25266
0.80611,0.16817,0.20899,0.33357,0.21299,0.37486,0.25266
0.80622,0.16819,0.20899,0.33358,0.21304,0.37501,0.25266
0.80633,0.16819,0.20902,0.33359,0.21305,0.37502,0.25266
0.80644,0.16822,0.20903,0.3336,0.21306,0.37502,0.25266
0.80656,0.16822,0.20903,0.3336,0.21307,0.37504,0.25269
0.80667,0.16823,0.20903,0.33361,0.21308,0.37506,0.25269
0.80678,0.16824,0.20904,0.33361,0.21309,0.37515,0.2527
0.80689,0.16825,0.20904,0.33362,0.21311,0.3752,0.25271
0.807,0.16829,0.20907,0.33362,0.21311,0.37531,0.25273
0.80711,0.16829,0.20908,0.33363,0.21311,0.37531,0.25274
0.80722,0.16831,0.2091,0.33365,0.21311,0.37534,0.25274
0.80733,0.16831,0.20912,0.33367,0.21315,0.37539,0.25275
0.80744,0.16833,0.20912,0.33368,0.21315,0.37545,0.25285
0.80756,0.16834,0.20914,0.33369,0.21316,0.37549,0.25288
0.80767,0.16834,0.20914,0.3337,0.21317,0.3755,0.25289
0.80778,0.16835,0.20914,0.33371,0.21317,0.37551,0.2529
0.80789,0.16838,0.20914,0.33372,0.21324,0.37561,0.25291
0.808,0.16839,0.20917,0.33372,0.21324,0.37565,0.25294
0.80811,0.16839,0.20917,0.33373,0.21326,0.37566,0.25295
0.80822,0.1684,0.20918,0.33374,0.2133,0.3757,0.25296
0.80833,0.16842,0.20919,0.33374,0.2133,0.37572,0.25296
0.80844,0.16842,0.20919,0.33375,0.21331,0.37575,0.25296
0.80856,0.16842,0.2092,0.33376,0.21332,0.37581,0.25299
0.80867,0.16845,0.20922,0.33376,0.21333,0.37581,0.25302
0.80878,0.1685,0.20922,0.33377,0.21333,0.37594,0.25307
0.80889,0.16851,0.20925,0.33378,0.21335,0.37598,0.25308
0.809,0.16852,0.20928,0.33378,0.21336,0.37599,0.2531
0.80911,0.16852,0.20929,0.33378,0.21336,0.376,0.25312
0.80922,0.16853,0.2093,0.3338,0.21338,0.37606,0.25312
0.80933,0.16853,0.20932,0.3338,0.21341,0.37615,0.25312
0.80944,0.16854,0.20932,0.3338,0.21343,0.37617,0.25317
0.80956,0.16855,0.20932,0.3338,0.21344,0.37618,0.25318
0.80967,0.16855,0.20933,0.33381,0.21346,0.3762,0.25321
0.80978,0.16856,0.20934,0.33381,0.21346,0.37622,0.25323
0.80989,0.16856,0.20934,0.33382,0.21351,0.37626,0.25324
0.81,0.16857,0.20934,0.33385,0.21352,0.37638,0.25324
0.81011,0.16857,0.20936,0.33386,0.21352,0.37641,0.25327
0.81022,0.16858,0.20936,0.33386,0.21353,0.37645,0.25333
0.81033,0.1686,0.20936,0.33387,0.21355,0.37645,0.25333
0.81044,0.16864,0.20937,0.33387,0.2136,0.37657,0.25335
0.81056,0.16864,0.20937,0.33387,0.21361,0.37659,0.25337
0.81067,0.16864,0.20937,0.3339,0.21363,0.37666,0.25337
0.81078,0.16865,0.2094,0.33392,0.21364,0.37671,0.2534
0.81089,0.16866,0.2094,0.33392,0.21365,0.37672,0.25341
0.811,0.16867,0.20941,0.33393,0.21367,0.37679,0.25341
0.81111,0.16868,0.20943,0.33394,0.21368,0.37683,0.25342
0.81122,0.1687,0.20944,0.33394,0.2137,0.37684,0.25344
0.81133,0.16872,0.20944,0.33395,0.21371,0.37685,0.25345
0.81144,0.16872,0.20947,0.33395,0.21377,0.37687,0.25346
0.81156,0.16873,0.20947,0.33396,0.21381,0.37689,0.25346
0.81167,0.16874,0.20948,0.33396,0.21383,0.37691,0.25349
0.81178,0.16874,0.2095,0.33397,0.21383,0.37696,0.2535
0.81189,0.16876,0.20951,0.33398,0.21384,0.37698,0.2535
0.812,0.16876,0.20951,0.33399,0.21385,0.37706,0.25352
0.81211,0.16877,0.20952,0.334,0.21386,0.37709,0.25354
0.81222,0.16879,0.20952,0.334,0.21387,0.37712,0.25355
0.81233,0.1688,0.20953,0.33401,0.21391,0.37714,0.25359
0.81244,0.16882,0.20953,0.33402,0.21393,0.37719,0.25359
0.81256,0.16886,0.20953,0.33404,0.21395,0.37723,0.2536
0.81267,0.16887,0.20953,0.33406,0.21396,0.37727,0.2536
0.81278,0.16887,0.20959,0.33406,0.21397,0.37729,0.25362
0.81289,0.16889,0.20967,0.33406,0.21397,0.3773,0.25363
0.813,0.1689,0.20968,0.33407,0.21398,0.3773,0.25363
0.81311,0.16891,0.20969,0.33407,0.21399,0.37734,0.25365
0.81322,0.16891,0.20969,0.33408,0.21403,0.37746,0.25366
0.81333,0.16894,0.20969,0.33408,0.21404,0.37746,0.25368
0.81344,0.16894,0.2097,0.33409,0.21406,0.37754,0.25369
0.81356,0.16895,0.20973,0.3341,0.21408,0.37758,0.25373
0.81367,0.16898,0.20977,0.3341,0.21408,0.37762,0.25376
0.81378,0.169,0.2098,0.33413,0.21409,0.37763,0.25377
0.81389,0.16901,0.2098,0.33413,0.21409,0.37768,0.25377
0.814,0.16903,0.20982,0.33414,0.21409,0.3777,0.2538
0.81411,0.16904,0.20983,0.33415,0.21409,0.37774,0.25384
0.81422,0.16905,0.20984,0.33416,0.21415,0.37774,0.25384
0.81433,0.16905,0.20984,0.33416,0.21416,0.37784,0.25387
0.81444,0.16905,0.20984,0.33418,0.21416,0.37792,0.25388
0.81456,0.16906,0.20985,0.33419,0.21416,0.37793,0.25391
0.81467,0.16908,0.20985,0.3342,0.21417,0.37793,0.25391
0.81478,0.16909,0.20987,0.33421,0.21419,0.37804,0.25392
0.81489,0.16909,0.20987,0.33422,0.21421,0.37815,0.25394
0.815,0.1691,0.20988,0.33424,0.21422,0.37816,0.25396
0.81511,0.16911,0.20988,0.33424,0.21423,0.37816,0.25403
0.81522,0.16913,0.20989,0.33424,0.21424,0.37817,0.25403
0.81533,0.16916,0.20989,0.33426,0.21426,0.37819,0.25403
0.81544,0.16916,0.20991,0.33426,0.21427,0.37825,0.25403
0.81556,0.16917,0.20991,0.33426,0.21427,0.3783,0.25404
0.81567,0.16921,0.20992,0.33426,0.21428,0.37837,0.25404
0.81578,0.16922,0.20993,0.33427,0.21432,0.37844,0.25404
0.81589,0.16923,0.20994,0.33429,0.21433,0.37845,0.25404
0.816,0.16928,0.20995,0.3343,0.21434,0.37849,0.25404
0.81611,0.16929,0.20998,0.3343,0.21434,0.3785,0.25404
0.81622,0.16929,0.20998,0.33432,0.21434,0.37861,0.25406
0.81633,0.16931,0.20998,0.33432,0.21435,0.3787,0.25407
0.81644,0.16933,0.20998,0.33433,0.21435,0.37872,0.25407
0.81656,0.16933,0.21,0.33433,0.21435,0.37874,0.25407
0.81667,0.16934,0.21001,0.33434,0.21436,0.37876,0.25412
0.81678,0.16938,0.21001,0.33434,0.21436,0.37881,0.25413
0.81689,0.16939,0.21002,0.33434,0.21438,0.37884,0.25414
0.817,0.16939,0.21002,0.33434,0.21439,0.37885,0.25415
0.81711,0.16939,0.21002,0.33435,0.2144,0.37887,0.25417
0.81722,0.16944,0.21002,0.33436,0.21441,0.37888,0.25417
0.81733,0.16946,0.21003,0.33437,0.21441,0.37891,0.25419
0.81744,0.16947,0.21005,0.33439,0.21443,0.37897,0.25422
0.81756,0.16947,0.21006,0.33439,0.21443,0.37898,0.25423
0.81767,0.16948,0.21006,0.3344,0.21445,0.37898,0.25424
0.81778,0.16949,0.21008,0.33442,0.21449,0.37899,0.25425
0.81789,0.16953,0.2101,0.33444,0.21451,0.379,0.25425
0.818,0.16953,0.2101,0.33444,0.21451,0.37901,0.25426
0.81811,0.16954,0.21012,0.33445,0.21451,0.37908,0.25427
0.81822,0.16954,0.21012,0.33445,0.21451,0.37912,0.25429
0.81833,0.16955,0.21015,0.33446,0.21453,0.37919,0.25429
0.81844,0.16956,0.21016,0.33447,0.21455,0.37929,0.25429
0.81856,0.16959,0.21018,0.33447,0.21458,0.37933,0.2543
0.81867,0.16959,0.21018,0.33448,0.21461,0.37933,0.25431
0.81878,0.1696,0.21018,0.33449,0.21463,0.37935,0.25432
0.81889,0.16961,0.21018,0.3345,0.21464,0.37942,0.25433
0.819,0.16962,0.21019,0.33452,0.21464,0.37948,0.25436
0.81911,0.16963,0.21019,0.33453,0.21465,0.37962,0.25438
0.81922,0.16963,0.2102,0.33454,0.21465,0.37963,0.25439
0.81933,0.16964,0.21022,0.33456,0.21466,0.37964,0.2544
0.81944,0.16964,0.21023,0.33459,0.21467,0.37965,0.2544
0.81956,0.16967,0.21023,0.33459,0.2147,0.37975,0.25442
0.81967,0.16968,0.21023,0.3346,0.21472,0.37985,0.25442
0.81978,0.16968,0.21024,0.33461,0.21473,0.37988,0.25443
0.81989,0.16969,0.21024,0.33461,0.21476,0.37997,0.25446
0.82,0.16971,0.21029,0.33461,0.21477,0.37998,0.25448
0.82011,0.16971,0.2103,0.33463,0.21477,0.37998,0.2545
0.82022,0.16972,0.21034,0.33463,0.21477,0.38008,0.25452
0.82033,0.16974,0.21035,0.33463,0.21477,0.38008,0.25454
0.82044,0.16974,0.21035,0.33463,0.21478,0.38017,0.25455
0.82056,0.16975,0.21037,0.33464,0.21478,0.38027,0.25456
0.82067,0.16977,0.21037,0.33466,0.2148,0.38028,0.25457
0.82078,0.1698,0.2104,0.33466,0.21483,0.38032,0.25457
0.82089,0.16982,0.21041,0.33466,0.21483,0.38041,0.25458
0.821,0.16984,0.21043,0.33469,0.21483,0.38044,0.2546
0.82111,0.16985,0.21045,0.33469,0.21484,0.38044,0.25461
0.82122,0.16986,0.21045,0.33469,0.21485,0.38048,0.25462
0.82133,0.16986,0.21045,0.33472,0.21486,0.38057,0.25463
0.82144,0.16987,0.21045,0.33472,0.21486,0.38068,0.25464
0.82156,0.16989,0.21047,0.33472,0.21486,0.38069,0.25466
0.82167,0.16991,0.21048,0.33474,0.21489,0.3807,0.25467
0.82178,0.16992,0.21048,0.33475,0.21491,0.38076,0.25469
0.82189,0.16992,0.21049,0.33475,0.21493,0.38104,0.25472
0.822,0.16992,0.2105,0.33475,0.21494,0.38107,0.25475
0.82211,0.16993,0.21052,0.33476,0.21494,0.38111,0.25476
0.82222,0.16993,0.21053,0.33476,0.21494,0.38116,0.25478
0.82233,0.16994,0.21054,0.33477,0.21497,0.3812,0.25479
0.82244,0.16995,0.21058,0.33477,0.21497,0.38123,0.25479
0.82256,0.16996,0.21063,0.33478,0.21498,0.38124,0.2548
0.82267,0.16996,0.21064,0.33479,0.21499,0.38126,0.2548
0.82278,0.16996,0.21067,0.3348,0.21499,0.3814,0.25481
0.82289,0.16997,0.21068,0.33481,0.215,0.38145,0.25481
0.823,0.16998,0.21071,0.33482,0.215,0.38151,0.25484
0.82311,0.16998,0.21074,0.33483,0.215,0.38151,0.25485
0.82322,0.16999,0.21074,0.33485,0.215,0.38152,0.25485
0.82333,0.16999,0.21075,0.33485,0.21504,0.38154,0.25485
0.82344,0.17002,0.21078,0.33486,0.21505,0.38155,0.25488
0.82356,0.17003,0.21079,0.33488,0.21508,0.38158,0.25491
0.82367,0.17004,0.21082,0.33489,0.21512,0.38162,0.25497
0.82378,0.17007,0.21083,0.3349,0.21513,0.38165,0.25498
0.82389,0.17008,0.21087,0.33491,0.21513,0.38173,0.255
0.824,0.17008,0.21087,0.33494,0.21515,0.38178,0.25502
0.82411,0.17011,0.2109,0.33495,0.21516,0.38183,0.25504
0.82422,0.17013,0.21095,0.33495,0.21516,0.38185,0.25506
0.82433,0.17014,0.21096,0.33496,0.21516,0.38189,0.25506
0.82444,0.17017,0.21099,0.33497,0.21516,0.3819,0.25506
0.82456,0.17017,0.21099,0.33497,0.21517,0.38195,0.25506
0.82467,0.17019,0.211,0.33499,0.21518,0.38196,0.25509
0.82478,0.17021,0.21101,0.33499,0.21518,0.38204,0.25511
0.82489,0.17021,0.21101,0.33501,0.21518,0.38204,0.25511
0.825,0.17021,0.21102,0.33502,0.21518,0.38207,0.25511
0.82511,0.17022,0.21102,0.33503,0.2152,0.3821,0.25512
0.82522,0.17022,0.21109,0.33503,0.21521,0.3822,0.25513
0.82533,0.17022,0.21116,0.33504,0.21523,0.3822,0.25514
0.82544,0.17023,0.21117,0.33504,0.21523,0.38222,0.25514
0.82556,0.17024,0.21117,0.33505,0.21523,0.38223,0.25515
0.82567,0.17025,0.2112,0.33506,0.21524,0.38224,0.25517
0.82578,0.17027,0.2112,0.33508,0.21524,0.38235,0.25517
0.82589,0.17028,0.21121,0.33509,0.21526,0.38239,0.25521
0.826,0.17028,0.21122,0.33513,0.21526,0.38245,0.25522
0.82611,0.17029,0.21123,0.33514,0.21531,0.38248,0.25522
0.82622,0.1703,0.21123,0.33516,0.21532,0.38251,0.25522
0.82633,0.1703,0.21124,0.33517,0.21535,0.38254,0.25525
0.82644,0.17031,0.21127,0.33517,0.21535,0.38257,0.25526
0.82656,0.17034,0.21128,0.33517,0.21536,0.38257,0.25526
0.82667,0.17035,0.21128,0.33519,0.21536,0.3826,0.25527
0.82678,0.17035,0.21129,0.33521,0.21538,0.38264,0.25527
0.82689,0.17036,0.21129,0.33521,0.2154,0.38267,0.25527
0.827,0.17037,0.21129,0.33524,0.21541,0.38275,0.25536
0.82711,0.17038,0.21131,0.33524,0.21541,0.38285,0.25536
0.82722,0.1704,0.21132,0.33525,0.21542,0.38286,0.25537
0.82733,0.17041,0.21134,0.33526,0.21544,0.38289,0.2554
0.82744,0.17041,0.21134,0.33528,0.21545,0.38302,0.2554
0.82756,0.17046,0.21134,0.33528,0.21547,0.38304,0.2554
0.82767,0.17046,0.21134,0.3353,0.21548,0.38311,0.25541
0.82778,0.17047,0.21134,0.3353,0.21549,0.38319,0.25541
0.82789,0.17047,0.21138,0.33531,0.2155,0.38326,0.25541
0.828,0.17047,0.2114,0.33531,0.21551,0.38364,0.25542
0.82811,0.17048,0.2114,0.33533,0.21551,0.38365,0.25545
0.82822,0.17049,0.21141,0.33533,0.21552,0.38367,0.25548
0.82833,0.1705,0.21142,0.33534,0.21554,0.38368,0.25549
0.82844,0.17051,0.21145,0.33535,0.21557,0.38372,0.25549
0.82856,0.17053,0.21147,0.33535,0.21559,0.38379,0.2555
0.82867,0.17053,0.21148,0.33535,0.21561,0.38383,0.25552
0.82878,0.17055,0.21148,0.33537,0.21562,0.3839,0.25552
0.82889,0.1706,0.21148,0.33539,0.21562,0.38395,0.25553
0.829,0.1706,0.21148,0.33541,0.21564,0.384,0.25558
0.82911,0.17061,0.21148,0.33541,0.21565,0.38414,0.2556
0.82922,0.17062,0.21149,0.33546,0.21566,0.38414,0.25562
0.82933,0.17063,0.21149,0.33547,0.21567,0.38421,0.25564
0.82944,0.17064,0.21151,0.33549,0.21569,0.38424,0.25566
0.82956,0.17065,0.21152,0.3355,0.2157,0.38424,0.25572
0.82967,0.17067,0.21154,0.33551,0.21571,0.38426,0.25572
0.82978,0.17069,0.21155,0.33552,0.21572,0.38445,0.25573
0.82989,0.17069,0.21156,0.33553,0.21574,0.38451,0.25574
0.83,0.17071,0.21157,0.33553,0.21575,0.38466,0.25574
0.83011,0.17071,0.21158,0.33557,0.21578,0.38469,0.25575
0.83022,0.17074,0.21161,0.33557,0.21581,0.38474,0.25575
0.83033,0.17077,0.21164,0.33557,0.21581,0.38481,0.25576
0.83044,0.17077,0.21166,0.33558,0.21581,0.38485,0.2558
0.83056,0.17077,0.21166,0.33558,0.21582,0.38487,0.2558
0.83067,0.17079,0.21168,0.33559,0.21582,0.38488,0.25581
0.83078,0.17079,0.21168,0.3356,0.21584,0.38489,0.25581
0.83089,0.1708,0.21173,0.3356,0.21584,0.38491,0.25582
0.831,0.1708,0.21173,0.33561,0.21586,0.38493,0.25583
0.83111,0.17086,0.21175,0.33562,0.2159,0.38504,0.25583
0.83122,0.17087,0.21176,0.33562,0.21593,0.38509,0.25585
0.83133,0.17089,0.21177,0.33565,0.21594,0.38516,0.25588
0.83144,0.17091,0.21178,0.33566,0.21595,0.38529,0.25589
0.83156,0.17092,0.21178,0.33566,0.21596,0.38531,0.25592
0.83167,0.17094,0.21179,0.33566,0.21596,0.3854,0.25593
0.83178,0.17095,0.21179,0.33567,0.21598,0.3854,0.25593
0.83189,0.17099,0.2118,0.33572,0.21598,0.38542,0.25594
0.832,0.17099,0.21181,0.33574,0.21599,0.38548,0.25595
0.83211,0.17102,0.21188,0.33574,0.21599,0.38552,0.25597
0.83222,0.17105,0.21194,0.33574,0.216,0.38554,0.25597
0.83233,0.17111,0.21195,0.33577,0.21601,0.38555,0.256
0.83244,0.17111,0.21197,0.33578,0.21602,0.38556,0.256
0.83256,0.17115,0.21198,0.33578,0.21602,0.38556,0.25601
0.83267,0.17115,0.21201,0.33579,0.21602,0.38562,0.25603
0.83278,0.17115,0.21201,0.33584,0.21603,0.38565,0.25606
0.83289,0.17116,0.21202,0.33586,0.21604,0.3857,0.25608
0.833,0.17117,0.21203,0.33586,0.21604,0.38578,0.25608
0.83311,0.17119,0.21204,0.33587,0.21605,0.38579,0.25608
0.83322,0.17119,0.21204,0.33588,0.21612,0.38583,0.2561
0.83333,0.17123,0.21205,0.33589,0.21613,0.38585,0.2561
0.83344,0.17123,0.21206,0.33593,0.21614,0.38588,0.25611
0.83356,0.17125,0.21206,0.33593,0.21618,0.38592,0.25611
0.83367,0.17126,0.21206,0.33594,0.21618,0.38593,0.25612
0.83378,0.1713,0.21207,0.33595,0.2162,0.38593,0.25614
0.83389,0.17133,0.21207,0.33596,0.21621,0.38597,0.25614
0.834,0.17133,0.21207,0.33596,0.21621,0.38599,0.25615
0.83411,0.17134,0.21207,0.33598,0.21621,0.38599,0.25615
0.83422,0.17135,0.21208,0.33598,0.21622,0.38604,0.25615
0.83433,0.17136,0.21209,0.33599,0.21623,0.38612,0.25621
0.83444,0.17138,0.2121,0.33599,0.21624,0.38614,0.25623
0.83456,0.17138,0.2121,0.33602,0.21626,0.3862,0.25623
0.83467,0.17138,0.21214,0.33603,0.21628,0.3862,0.25624
0.83478,0.17143,0.21215,0.33604,0.21628,0.38629,0.25625
0.83489,0.17145,0.21216,0.33604,0.21629,0.3863,0.25625
0.835,0.17146,0.21217,0.33604,0.21629,0.38631,0.25626
0.83511,0.17146,0.21217,0.33604,0.2163,0.38636,0.25629
0.83522,0.17146,0.21223,0.33605,0.2163,0.38639,0.2563
0.83533,0.17149,0.21224,0.33606,0.21631,0.38644,0.25631
0.83544,0.17149,0.21227,0.33607,0.21632,0.38645,0.25636
0.83556,0.17149,0.21228,0.33608,0.21635,0.38651,0.25638
0.83567,0.1715,0.21229,0.33609,0.21635,0.38653,0.25638
0.83578,0.1715,0.21229,0.33609,0.21638,0.38655,0.25641
0.83589,0.17151,0.2123,0.33611,0.21638,0.38669,0.25644
0.836,0.17152,0.21233,0.33611,0.21639,0.38672,0.25644
0.83611,0.17154,0.21235,0.33612,0.2164,0.3868,0.25647
0.83622,0.17154,0.21242,0.33612,0.21641,0.38681,0.25649
0.83633,0.17156,0.21242,0.33612,0.21642,0.3869,0.25649
0.83644,0.1716,0.21244,0.33613,0.21643,0.38698,0.25651
0.83656,0.1716,0.21245,0.33613,0.21644,0.38706,0.25652
0.83667,0.17161,0.21245,0.33616,0.21647,0.38707,0.25653
0.83678,0.17167,0.21245,0.33616,0.21649,0.38713,0.25653
0.83689,0.17167,0.21248,0.33618,0.2165,0.38718,0.25654
0.837,0.1717,0.21248,0.33618,0.21654,0.38732,0.25654
0.83711,0.1717,0.21249,0.33618,0.21654,0.38732,0.25655
0.83722,0.17171,0.21249,0.3362,0.21654,0.38734,0.25655
0.83733,0.17171,0.2125,0.3362,0.21655,0.38738,0.25657
0.83744,0.17174,0.21251,0.3362,0.21662,0.38739,0.25657
0.83756,0.17177,0.21251,0.33621,0.21663,0.38739,0.2566
0.83767,0.1718,0.21253,0.33622,0.21664,0.38747,0.25662
0.83778,0.17184,0.21254,0.33622,0.21666,0.38749,0.25662
0.83789,0.17184,0.21257,0.33623,0.21669,0.38751,0.25663
0.838,0.17186,0.21259,0.33623,0.2167,0.38753,0.25666
0.83811,0.17188,0.21261,0.33623,0.21671,0.38764,0.25667
0.83822,0.17192,0.21262,0.33627,0.21674,0.38768,0.2567
0.83833,0.17195,0.21262,0.33628,0.21676,0.38781,0.2567
0.83844,0.17196,0.21263,0.33628,0.21677,0.38787,0.25671
0.83856,0.17197,0.21263,0.33628,0.21679,0.38792,0.25674
0.83867,0.17198,0.21264,0.33629,0.2168,0.38794,0.25674
0.83878,0.17199,0.21265,0.33629,0.2168,0.38797,0.25674
0.83889,0.172,0.21265,0.33629,0.21681,0.38822,0.25676
0.839,0.17203,0.21266,0.33629,0.21682,0.38826,0.25679
0.83911,0.17203,0.21267,0.33632,0.21684,0.38829,0.2568
0.83922,0.17203,0.2127,0.33633,0.21687,0.38839,0.2568
0.83933,0.17206,0.2127,0.33638,0.21687,0.38845,0.25681
0.83944,0.17206,0.21272,0.33638,0.2169,0.3885,0.25682
0.83956,0.17207,0.21272,0.33639,0.21693,0.38851,0.25682
0.83967,0.17209,0.21273,0.3364,0.21696,0.38855,0.25683
0.83978,0.1721,0.21273,0.33642,0.21696,0.38857,0.25686
0.83989,0.17213,0.21274,0.33642,0.21697,0.38861,0.25693
0.84,0.17215,0.21275,0.33644,0.21698,0.38862,0.25695
0.84011,0.17215,0.21276,0.33644,0.21698,0.38862,0.25696
0.84022,0.17216,0.21278,0.33645,0.21701,0.38865,0.25696
0.84033,0.17219,0.21281,0.33646,0.21703,0.38867,0.25699
0.84044,0.17223,0.21283,0.33648,0.21703,0.38869,0.25699
0.84056,0.17225,0.21285,0.3365,0.21703,0.38875,0.257
0.84067,0.17227,0.21288,0.33653,0.21704,0.38894,0.257
0.84078,0.17227,0.21289,0.33653,0.21705,0.38895,0.25705
0.84089,0.17228,0.21289,0.33656,0.21706,0.38898,0.25706
0.841,0.17228,0.21292,0.33657,0.21706,0.389,0.2571
0.84111,0.1723,0.21295,0.33658,0.2171,0.38901,0.2571
0.84122,0.17232,0.21299,0.33659,0.2171,0.3891,0.25714
0.84133,0.17232,0.213,0.33659,0.21711,0.38911,0.25715
0.84144,0.17233,0.213,0.3366,0.21712,0.38911,0.25719
0.84156,0.17235,0.21301,0.33661,0.21713,0.38912,0.25721
0.84167,0.17236,0.21303,0.33662,0.21714,0.38913,0.25724
0.84178,0.17237,0.21304,0.33662,0.21716,0.38914,0.25725
0.84189,0.17237,0.21306,0.33662,0.21716,0.38915,0.25725
0.842,0.1724,0.21308,0.33662,0.21717,0.38927,0.25726
0.84211,0.17241,0.21308,0.33662,0.21718,0.38935,0.25728
0.84222,0.17243,0.21313,0.33663,0.21719,0.38941,0.25729
0.84233,0.17243,0.21315,0.33663,0.2172,0.38951,0.25729
0.84244,0.17243,0.21315,0.33664,0.2172,0.38954,0.25729
0.84256,0.17245,0.21316,0.33666,0.21721,0.38955,0.25731
0.84267,0.17246,0.21321,0.33666,0.21722,0.38956,0.25733
0.84278,0.17246,0.21322,0.33666,0.21727,0.38959,0.25733
0.84289,0.17247,0.21322,0.33666,0.2173,0.3896,0.25734
0.843,0.17249,0.21323,0.33668,0.21735,0.38965,0.25742
0.84311,0.17249,0.21323,0.33668,0.2174,0.38968,0.25743
0.84322,0.17252,0.21324,0.33669,0.21744,0.3897,0.25745
0.84333,0.17254,0.21325,0.33672,0.21744,0.38977,0.25745
0.84344,0.17254,0.21325,0.33672,0.21749,0.3898,0.25746
0.84356,0.17255,0.21327,0.33673,0.2175,0.38985,0.25748
0.84367,0.17256,0.21328,0.33673,0.2175,0.38992,0.25748
0.84378,0.17258,0.2133,0.33674,0.21753,0.38994,0.25749
0.84389,0.17259,0.2133,0.33674,0.21757,0.38998,0.25754
0.844,0.17259,0.21331,0.33675,0.21759,0.39001,0.25756
0.84411,0.1726,0.21331,0.33676,0.21759,0.39025,0.25757
0.84422,0.17261,0.21331,0.33677,0.2176,0.39051,0.25758
0.84433,0.17262,0.21332,0.33677,0.21761,0.39057,0.25761
0.84444,0.17262,0.21335,0.33678,0.21763,0.3908,0.25762
0.84456,0.17263,0.21338,0.33679,0.21763,0.3908,0.25762
0.84467,0.17263,0.21343,0.3368,0.21763,0.39089,0.25763
0.84478,0.17267,0.21343,0.3368,0.21764,0.39094,0.25763
0.84489,0.17267,0.21344,0.33681,0.21767,0.39112,0.25768
0.845,0.17268,0.21345,0.33683,0.21769,0.39116,0.25769
0.84511,0.17269,0.21346,0.33684,0.2177,0.39119,0.25769
0.84522,0.17269,0.21347,0.33685,0.21771,0.39121,0.25771
0.84533,0.1727,0.21348,0.33685,0.21772,0.39122,0.25772
0.84544,0.1727,0.21349,0.33686,0.21773,0.3913,0.25772
0.84556,0.1727,0.2135,0.33687,0.21775,0.39135,0.25772
0.84567,0.17272,0.2135,0.33688,0.2178,0.39135,0.25774
0.84578,0.17273,0.2135,0.33689,0.21781,0.39143,0.25774
0.84589,0.17274,0.21351,0.33689,0.21783,0.39154,0.25776
0.846,0.17274,0.21353,0.33689,0.21784,0.39155,0.25779
0.84611,0.17275,0.21355,0.33693,0.21785,0.39163,0.2578
0.84622,0.17275,0.21355,0.33693,0.21786,0.39164,0.25782
0.84633,0.17275,0.21358,0.33694,0.21787,0.39166,0.25782
0.84644,0.17275,0.2136,0.33694,0.21787,0.39166,0.25784
0.84656,0.17277,0.21361,0.33697,0.21789,0.392,0.25785
0.84667,0.17279,0.21362,0.33698,0.21789,0.39205,0.25787
0.84678,0.17283,0.21362,0.33698,0.2179,0.39207,0.25789
0.84689,0.17284,0.21363,0.33699,0.2179,0.39208,0.2579
0.847,0.17288,0.21365,0.33699,0.2179,0.39221,0.2579
0.84711,0.17289,0.21366,0.33699,0.21791,0.39243,0.2579
0.84722,0.17289,0.21366,0.337,0.21791,0.39244,0.2579
0.84733,0.17295,0.21366,0.337,0.21791,0.39247,0.25792
0.84744,0.17296,0.21366,0.33701,0.21792,0.39257,0.25795
0.84756,0.17297,0.21368,0.33701,0.21793,0.3926,0.25797
0.84767,0.17298,0.21368,0.33701,0.21793,0.39268,0.258
0.84778,0.173,0.21371,0.33704,0.21794,0.39273,0.25801
0.84789,0.17305,0.21372,0.33706,0.21794,0.39276,0.25801
0.848,0.17308,0.21372,0.33706,0.21794,0.39292,0.25803
0.84811,0.1731,0.21373,0.33708,0.21795,0.39292,0.25806
0.84822,0.17311,0.21373,0.33709,0.21796,0.39296,0.25807
0.84833,0.17313,0.21375,0.33711,0.218,0.39297,0.25808
0.84844,0.17313,0.21376,0.33711,0.21801,0.39302,0.25809
0.84856,0.17313,0.21377,0.33712,0.21803,0.39306,0.25811
0.84867,0.17314,0.21377,0.33712,0.21807,0.39306,0.25813
0.84878,0.17315,0.21378,0.33714,0.21807,0.39311,0.25816
0.84889,0.17315,0.21378,0.33716,0.2181,0.39322,0.25818
0.849,0.17316,0.21381,0.33716,0.21811,0.39324,0.25819
0.84911,0.17316,0.21382,0.33717,0.21812,0.39329,0.25821
0.84922,0.17319,0.21389,0.33717,0.21815,0.39336,0.25822
0.84933,0.17322,0.21389,0.33717,0.21815,0.39351,0.25826
0.84944,0.17322,0.2139,0.33718,0.21815,0.39355,0.25827
0.84956,0.17322,0.21391,0.33719,0.21815,0.39358,0.2583
0.84967,0.17322,0.21393,0.33719,0.21816,0.39361,0.2583
0.84978,0.17326,0.21393,0.33719,0.21818,0.39365,0.25831
0.84989,0.17327,0.21395,0.3372,0.21822,0.39371,0.25832
0.85,0.17328,0.21395,0.33722,0.21823,0.39381,0.25835
0.85011,0.17331,0.21396,0.33722,0.21826,0.39383,0.25835
0.85022,0.17335,0.21397,0.33723,0.21827,0.39388,0.25837
0.85033,0.17335,0.21398,0.33725,0.21829,0.39391,0.25838
0.85044,0.17338,0.21398,0.33728,0.21829,0.39399,0.25838
0.85056,0.17339,0.21402,0.3373,0.2183,0.39407,0.25838
0.85067,0.1734,0.21403,0.33731,0.2183,0.39413,0.2584
0.85078,0.17341,0.21405,0.33734,0.21831,0.39417,0.25841
0.85089,0.17346,0.21407,0.33734,0.21832,0.3942,0.25842
0.851,0.1735,0.21408,0.33734,0.21834,0.39423,0.25842
0.85111,0.17352,0.21409,0.33739,0.21834,0.39425,0.25843
0.85122,0.17356,0.21415,0.33741,0.21837,0.39442,0.25846
0.85133,0.17359,0.21415,0.33743,0.2184,0.39443,0.25848
0.85144,0.17361,0.21416,0.33743,0.21841,0.39455,0.25848
0.85156,0.17362,0.21418,0.33743,0.21842,0.3946,0.25848
0.85167,0.17363,0.2142,0.33744,0.21843,0.39461,0.2585
0.85178,0.17364,0.21423,0.33744,0.21844,0.39461,0.25851
0.85189,0.17364,0.21423,0.33745,0.21844,0.39471,0.25856
0.852,0.17365,0.21423,0.33745,0.21846,0.39471,0.25856
0.85211,0.17367,0.21424,0.33747,0.21848,0.39473,0.25859
0.85222,0.17367,0.21426,0.33747,0.21851,0.39477,0.2586
0.85233,0.17368,0.21428,0.33747,0.21851,0.39491,0.25864
0.85244,0.17368,0.21428,0.33748,0.21853,0.39494,0.25865
0.85256,0.1737,0.2143,0.33748,0.21853,0.39499,0.25867
0.85267,0.17371,0.21437,0.33751,0.21855,0.39501,0.25869
0.85278,0.17374,0.2144,0.33751,0.21855,0.39511,0.25869
0.85289,0.17374,0.2144,0.33752,0.21858,0.39515,0.2587
0.853,0.17376,0.21442,0.33752,0.21858,0.39522,0.25871
0.85311,0.17376,0.21445,0.33752,0.2186,0.39524,0.25872
0.85322,0.17378,0.21446,0.33752,0.2186,0.39525,0.25874
0.85333,0.17379,0.21447,0.33753,0.21861,0.3953,0.25877
0.85344,0.17383,0.2145,0.33753,0.21861,0.39538,0.25882
0.85356,0.17384,0.21451,0.33754,0.21862,0.39548,0.25884
0.85367,0.17386,0.21454,0.33754,0.21862,0.39558,0.25886
0.85378,0.17388,0.21456,0.33754,0.21864,0.39558,0.25887
0.85389,0.1739,0.21457,0.33754,0.21866,0.3956,0.25887
0.854,0.17391,0.21457,0.33755,0.21868,0.39562,0.25888
0.85411,0.17391,0.21458,0.33755,0.21869,0.39567,0.25888
0.85422,0.17391,0.21458,0.33755,0.21869,0.39568,0.2589
0.85433,0.17393,0.2146,0.33758,0.2187,0.39578,0.25891
0.85444,0.17394,0.21463,0.33758,0.21871,0.39581,0.25893
0.85456,0.17395,0.21463,0.33758,0.21871,0.39583,0.25896
0.85467,0.17396,0.21465,0.33759,0.21873,0.39588,0.25899
0.85478,0.17399,0.21466,0.33759,0.21878,0.39596,0.259
0.85489,0.17402,0.2147,0.33759,0.21886,0.39605,0.259
0.855,0.17402,0.21472,0.33761,0.21886,0.39607,0.25902
0.85511,0.17405,0.21472,0.33761,0.21888,0.3961,0.25902
0.85522,0.17406,0.21473,0.33762,0.21888,0.39615,0.25909
0.85533,0.17406,0.21474,0.33763,0.21889,0.39619,0.25912
0.85544,0.17407,0.21475,0.33763,0.21891,0.39624,0.25912
0.85556,0.17408,0.21475,0.33765,0.21892,0.39631,0.25914
0.85567,0.17408,0.21476,0.33765,0.21894,0.39636,0.25915
0.85578,0.17409,0.21476,0.33765,0.21896,0.39648,0.25915
0.85589,0.1741,0.21476,0.33765,0.21896,0.39648,0.25916
0.856,0.17411,0.21476,0.33766,0.21897,0.3965,0.25916
0.85611,0.17412,0.21476,0.33768,0.21897,0.39663,0.25917
0.85622,0.17413,0.2148,0.3377,0.21898,0.39669,0.25917
0.85633,0.17413,0.21481,0.3377,0.21899,0.39673,0.25918
0.85644,0.17414,0.21482,0.33771,0.219,0.39675,0.25919
0.85656,0.17421,0.21482,0.33772,0.21901,0.3968,0.2592
0.85667,0.17421,0.21484,0.33772,0.21903,0.3968,0.2592
0.85678,0.17422,0.21485,0.33774,0.21904,0.39687,0.25924
0.85689,0.17422,0.21486,0.33775,0.21904,0.39692,0.25925
0.857,0.17423,0.21487,0.33775,0.21907,0.39703,0.25926
0.85711,0.17423,0.21489,0.33777,0.21908,0.39712,0.25926
0.85722,0.17424,0.2149,0.33778,0.21908,0.39718,0.25927
0.85733,0.17425,0.21492,0.33778,0.21908,0.39723,0.2593
0.85744,0.17426,0.21493,0.33779,0.21911,0.39727,0.2593
0.85756,0.17426,0.21493,0.33781,0.21911,0.39729,0.2593
0.85767,0.17427,0.21494,0.33781,0.21913,0.3974,0.25932
0.85778,0.17431,0.21495,0.33783,0.21914,0.39741,0.25933
0.85789,0.17431,0.21496,0.33786,0.21916,0.39743,0.25934
0.858,0.17433,0.21498,0.33786,0.21917,0.39744,0.25935
0.85811,0.17435,0.21502,0.33787,0.2192,0.39759,0.25938
0.85822,0.17436,0.21503,0.33789,0.21922,0.39761,0.25942
0.85833,0.17438,0.21504,0.3379,0.21922,0.39762,0.25944
0.85844,0.1744,0.21505,0.3379,0.21924,0.39772,0.25945
0.85856,0.17443,0.21513,0.3379,0.21925,0.39772,0.25951
0.85867,0.17447,0.21518,0.33792,0.21926,0.39773,0.25952
0.85878,0.17448,0.21521,0.33794,0.21928,0.39785,0.25954
0.85889,0.17451,0.21523,0.33794,0.2193,0.39788,0.25954
0.859,0.17453,0.21523,0.33794,0.21931,0.39804,0.25956
0.85911,0.17455,0.21523,0.33796,0.21932,0.39805,0.25957
0.85922,0.17455,0.21524,0.33796,0.21933,0.3981,0.25963
0.85933,0.17458,0.21525,0.33796,0.21938,0.3982,0.25968
0.85944,0.1746,0.21525,0.33796,0.21941,0.39827,0.25969
0.85956,0.1746,0.21526,0.33797,0.21941,0.39831,0.25972
0.85967,0.1746,0.21527,0.33799,0.21941,0.39834,0.25972
0.85978,0.17461,0.21528,0.338,0.21942,0.39836,0.25979
0.85989,0.17463,0.21529,0.33802,0.21943,0.39841,0.2598
0.86,0.17463,0.2153,0.33803,0.21945,0.39863,0.2598
0.86011,0.17467,0.21531,0.33803,0.21945,0.39869,0.25981
0.86022,0.17467,0.21533,0.33804,0.21946,0.39876,0.25982
0.86033,0.17468,0.21537,0.33804,0.21946,0.39878,0.25983
0.86044,0.17468,0.2154,0.33804,0.21947,0.3988,0.25986
0.86056,0.1747,0.21543,0.33805,0.21948,0.39882,0.25991
0.86067,0.17471,0.21543,0.33805,0.21952,0.39882,0.25993
0.86078,0.17476,0.21543,0.33806,0.21954,0.39884,0.25993
0.86089,0.17479,0.21547,0.33808,0.21956,0.39895,0.25994
0.861,0.1748,0.21549,0.33808,0.21958,0.39904,0.25996
0.86111,0.1748,0.2155,0.33809,0.21959,0.39904,0.26002
0.86122,0.1748,0.2155,0.3381,0.21962,0.39913,0.26002
0.86133,0.17485,0.21551,0.33811,0.21964,0.39913,0.26004
0.86144,0.1749,0.21552,0.33811,0.21966,0.39919,0.26004
0.86156,0.1749,0.21553,0.33812,0.21969,0.39921,0.26005
0.86167,0.17496,0.21554,0.33814,0.2197,0.39934,0.26007
0.86178,0.17497,0.21557,0.33816,0.21971,0.39938,0.26009
0.86189,0.17498,0.21559,0.33818,0.21972,0.39938,0.2601
0.862,0.17498,0.21565,0.33818,0.21972,0.39938,0.26013
0.86211,0.17498,0.2157,0.33818,0.21976,0.39943,0.26015
0.86222,0.17504,0.21572,0.33819,0.21977,0.39966,0.26015
0.86233,0.17506,0.21572,0.33823,0.2198,0.39974,0.26018
0.86244,0.17506,0.21572,0.33824,0.21981,0.39982,0.26018
0.86256,0.17506,0.21574,0.33825,0.21984,0.39989,0.26019
0.86267,0.17507,0.21574,0.33826,0.21984,0.39997,0.2602
0.86278,0.17511,0.21576,0.33828,0.21987,0.39999,0.2602
0.86289,0.17512,0.2158,0.33829,0.21988,0.40003,0.26021
0.863,0.17513,0.2158,0.33829,0.21989,0.40015,0.26023
0.86311,0.17514,0.21581,0.33829,0.21989,0.40024,0.26027
0.86322,0.17514,0.21582,0.33834,0.21992,0.40027,0.26027
0.86333,0.17515,0.21585,0.33836,0.21992,0.40031,0.2603
0.86344,0.17516,0.21586,0.33838,0.21995,0.40033,0.2603
0.86356,0.17517,0.21586,0.33838,0.21996,0.40061,0.26031
0.86367,0.17519,0.21588,0.33839,0.21997,0.40064,0.26032
0.86378,0.1752,0.2159,0.33841,0.21997,0.40086,0.26032
0.86389,0.17521,0.2159,0.33841,0.21997,0.4009,0.26037
0.864,0.17521,0.21591,0.33842,0.22002,0.40094,0.26037
0.86411,0.17521,0.21591,0.33842,0.22002,0.40105,0.26038
0.86422,0.17521,0.21592,0.33843,0.22002,0.40118,0.2604
0.86433,0.17522,0.21594,0.33844,0.22007,0.4012,0.2604
0.86444,0.17526,0.21594,0.33845,0.22009,0.40123,0.26041
0.86456,0.17528,0.21595,0.33845,0.22009,0.40124,0.26044
0.86467,0.1753,0.21596,0.33846,0.2201,0.4014,0.26044
0.86478,0.17531,0.21598,0.33846,0.22012,0.40142,0.26044
0.86489,0.17532,0.21598,0.33847,0.22012,0.40174,0.26044
0.865,0.17535,0.21598,0.33848,0.22013,0.40183,0.26045
0.86511,0.17537,0.21601,0.33848,0.22013,0.40186,0.26045
0.86522,0.17537,0.21603,0.33849,0.22016,0.40187,0.26046
0.86533,0.17538,0.21604,0.33849,0.22017,0.40188,0.26046
0.86544,0.1754,0.21604,0.3385,0.22017,0.40205,0.26051
0.86556,0.17542,0.21605,0.33851,0.22018,0.40206,0.26051
0.86567,0.17543,0.21607,0.33853,0.2202,0.40211,0.26054
0.86578,0.17545,0.21607,0.33854,0.22023,0.40215,0.26056
0.86589,0.17547,0.21608,0.33854,0.22023,0.4022,0.26057
0.866,0.17547,0.21609,0.33855,0.22025,0.40222,0.26057
0.86611,0.1755,0.21613,0.33856,0.22027,0.40223,0.26058
0.86622,0.17551,0.21613,0.33856,0.22028,0.40224,0.26067
0.86633,0.17551,0.21613,0.33857,0.22029,0.40227,0.2607
0.86644,0.17552,0.21614,0.33857,0.22033,0.40227,0.26072
0.86656,0.17552,0.21614,0.33861,0.22033,0.40252,0.26073
0.86667,0.17553,0.21615,0.33863,0.22035,0.40261,0.26074
0.86678,0.17555,0.21615,0.33863,0.22038,0.40262,0.26075
0.86689,0.17555,0.21618,0.33864,0.22038,0.40263,0.26076
0.867,0.17556,0.21619,0.33865,0.22039,0.40263,0.26076
0.86711,0.17557,0.21621,0.33866,0.2204,0.40271,0.26076
0.86722,0.17559,0.21621,0.33866,0.2204,0.40271,0.26078
0.86733,0.1756,0.21623,0.33867,0.22042,0.40271,0.26079
0.86744,0.17561,0.21623,0.33868,0.22044,0.40271,0.2608
0.86756,0.17561,0.21626,0.33869,0.22048,0.40273,0.26081
0.86767,0.17567,0.21627,0.33871,0.22048,0.40289,0.26081
0.86778,0.17567,0.21628,0.33872,0.2206,0.40293,0.26082
0.86789,0.17568,0.21629,0.33873,0.22063,0.40296,0.26085
0.868,0.17569,0.21629,0.33873,0.22065,0.40296,0.26087
0.86811,0.17572,0.2163,0.3388,0.22065,0.40304,0.26091
0.86822,0.17575,0.2163,0.33883,0.22069,0.40305,0.26091
0.86833,0.17576,0.21632,0.33883,0.22072,0.40306,0.26093
0.86844,0.17579,0.21633,0.33886,0.22072,0.40327,0.26094
0.86856,0.1758,0.21638,0.33886,0.22073,0.40327,0.26094
0.86867,0.17582,0.2164,0.33886,0.22073,0.40329,0.26096
0.86878,0.17583,0.2164,0.33887,0.22074,0.40334,0.26099
0.86889,0.17591,0.21641,0.33887,0.22076,0.40336,0.26103
0.869,0.17591,0.21643,0.33891,0.22077,0.40343,0.26105
0.86911,0.17593,0.21648,0.33892,0.22078,0.40347,0.26105
0.86922,0.17595,0.21651,0.33892,0.22078,0.40355,0.26105
0.86933,0.17596,0.21652,0.33893,0.22078,0.40355,0.26106
0.86944,0.17596,0.21653,0.33898,0.22084,0.40365,0.26107
0.86956,0.17601,0.21658,0.339,0.22084,0.40367,0.26107
0.86967,0.17602,0.21659,0.33901,0.22085,0.40372,0.26109
0.86978,0.17603,0.21659,0.33902,0.22085,0.40378,0.2611
0.86989,0.17605,0.21659,0.33902,0.22087,0.40382,0.26111
0.87,0.17606,0.21661,0.33903,0.22087,0.4039,0.26115
0.87011,0.1761,0.21661,0.33905,0.2209,0.40401,0.26118
0.87022,0.17611,0.21663,0.33905,0.2209,0.40406,0.26119
0.87033,0.17613,0.21663,0.33905,0.22092,0.40409,0.26119
0.87044,0.17613,0.21665,0.33906,0.22094,0.4041,0.2612
0.87056,0.17614,0.21668,0.33907,0.22098,0.40413,0.26123
0.87067,0.17615,0.21671,0.33911,0.22098,0.40421,0.26131
0.87078,0.17615,0.21671,0.33912,0.221,0.40422,0.26133
0.87089,0.17616,0.21671,0.33913,0.22105,0.40423,0.26133
0.871,0.17618,0.21674,0.33913,0.22107,0.40438,0.26133
0.87111,0.17624,0.21675,0.33914,0.22115,0.40449,0.26134
0.87122,0.17624,0.21675,0.33915,0.22116,0.4045,0.26134
0.87133,0.17624,0.21675,0.33921,0.22117,0.40457,0.26135
0.87144,0.17625,0.21676,0.33922,0.22118,0.40463,0.26136
0.87156,0.17626,0.21677,0.33924,0.22118,0.40484,0.26138
0.87167,0.17627,0.21679,0.33925,0.22119,0.40525,0.2614
0.87178,0.17627,0.2168,0.33926,0.22123,0.40526,0.26147
0.87189,0.17628,0.21681,0.33926,0.22124,0.40527,0.26147
0.872,0.1763,0.21681,0.33926,0.22125,0.40537,0.2615
0.87211,0.17632,0.21682,0.33927,0.22131,0.40545,0.26151
0.87222,0.17634,0.21682,0.33927,0.22137,0.40549,0.26152
0.87233,0.17634,0.21684,0.33927,0.22138,0.40558,0.26153
0.87244,0.17636,0.21685,0.3393,0.22139,0.40566,0.26154
0.87256,0.17638,0.21686,0.33931,0.22139,0.40567,0.26155
0.87267,0.1764,0.21686,0.33932,0.22141,0.40573,0.26157
0.87278,0.17641,0.21687,0.33932,0.22142,0.40578,0.26158
0.87289,0.17641,0.21687,0.33933,0.22146,0.40583,0.26159
0.873,0.17641,0.21689,0.33934,0.22148,0.40583,0.26159
0.87311,0.17643,0.21689,0.33934,0.2215,0.40596,0.2616
0.87322,0.17643,0.2169,0.33937,0.22155,0.406,0.2616
0.87333,0.17644,0.2169,0.3394,0.22156,0.40604,0.26161
0.87344,0.17646,0.2169,0.3394,0.22159,0.40632,0.26161
0.87356,0.17647,0.21691,0.33941,0.2216,0.40635,0.26163
0.87367,0.17648,0.21691,0.33942,0.22161,0.40638,0.26166
0.87378,0.17648,0.21694,0.33948,0.22163,0.40643,0.26167
0.87389,0.17648,0.21697,0.33949,0.22163,0.40652,0.26172
0.874,0.1765,0.21697,0.33951,0.22164,0.40658,0.26173
0.87411,0.17652,0.21698,0.33951,0.22165,0.40659,0.26173
0.87422,0.17655,0.21699,0.33951,0.2217,0.40697,0.26178
0.87433,0.17658,0.217,0.33951,0.22172,0.40699,0.26178
0.87444,0.1766,0.217,0.33952,0.22173,0.407,0.26178
0.87456,0.17661,0.217,0.33954,0.22173,0.40708,0.26181
0.87467,0.17662,0.21702,0.33957,0.22174,0.40714,0.26181
0.87478,0.17662,0.21703,0.33958,0.22175,0.40727,0.26183
0.87489,0.17664,0.21704,0.33959,0.22177,0.40728,0.26185
0.875,0.17664,0.21705,0.33959,0.22178,0.40731,0.26187
0.87511,0.17665,0.21706,0.3396,0.22178,0.40731,0.26188
0.87522,0.17667,0.21706,0.33962,0.22178,0.40735,0.26189
0.87533,0.17667,0.21707,0.33965,0.22179,0.40745,0.2619
0.87544,0.17667,0.21708,0.33966,0.2218,0.40747,0.26191
0.87556,0.1767,0.21708,0.33968,0.22181,0.40761,0.262
0.87567,0.17671,0.21709,0.33969,0.22183,0.40762,0.262
0.87578,0.17672,0.2171,0.3397,0.22183,0.40763,0.26201
0.87589,0.17673,0.21713,0.33971,0.22185,0.40766,0.26202
0.876,0.17674,0.21714,0.33971,0.22185,0.40786,0.26203
0.87611,0.17675,0.21715,0.33971,0.22188,0.40804,0.26204
0.87622,0.17676,0.21715,0.33972,0.22191,0.40805,0.26206
0.87633,0.17676,0.21716,0.33973,0.22192,0.40809,0.26207
0.87644,0.17677,0.21716,0.33975,0.22192,0.40814,0.26207
0.87656,0.1768,0.21716,0.33975,0.22193,0.40825,0.26207
0.87667,0.17681,0.2172,0.33977,0.22197,0.4083,0.2621
0.87678,0.17684,0.21722,0.33978,0.222,0.40832,0.26213
0.87689,0.17687,0.21722,0.33978,0.22202,0.40839,0.26216
0.877,0.17693,0.21723,0.33978,0.22202,0.4084,0.26216
0.87711,0.17693,0.21724,0.33978,0.22202,0.40844,0.26217
0.87722,0.17695,0.21724,0.33979,0.22203,0.40855,0.26217
0.87733,0.17695,0.21724,0.33979,0.22205,0.40858,0.26217
0.87744,0.17698,0.21724,0.3398,0.22208,0.40859,0.26218
0.87756,0.17699,0.21725,0.33982,0.22208,0.40861,0.26218
0.87767,0.177,0.21725,0.33982,0.22212,0.40861,0.26224
0.87778,0.17701,0.21726,0.33985,0.22219,0.40861,0.26224
0.87789,0.17702,0.21729,0.33985,0.2222,0.40865,0.26227
0.878,0.17704,0.2173,0.33986,0.22222,0.40877,0.26235
0.87811,0.17705,0.2173,0.33986,0.22224,0.40883,0.26236
0.87822,0.17706,0.21732,0.33988,0.22225,0.40892,0.26237
0.87833,0.17706,0.21733,0.33989,0.22228,0.40892,0.26237
0.87844,0.17707,0.21735,0.3399,0.2223,0.40896,0.2624
0.87856,0.17711,0.21737,0.33994,0.22238,0.4091,0.26241
0.87867,0.17712,0.21738,0.33994,0.22238,0.40915,0.26244
0.87878,0.17713,0.21739,0.33994,0.22238,0.40923,0.26245
0.87889,0.17714,0.2174,0.33995,0.22239,0.40927,0.26245
0.879,0.17717,0.21741,0.33995,0.22241,0.40959,0.26246
0.87911,0.17719,0.21742,0.33996,0.22241,0.40962,0.26247
0.87922,0.17719,0.21743,0.33996,0.22246,0.4097,0.26249
0.87933,0.1772,0.21746,0.33997,0.22249,0.40979,0.26249
0.87944,0.1772,0.21746,0.33997,0.22255,0.40979,0.26253
0.87956,0.17721,0.21747,0.33999,0.22255,0.40981,0.26255
0.87967,0.17722,0.21748,0.34,0.22256,0.40985,0.26261
0.87978,0.17723,0.21748,0.34,0.22257,0.41001,0.26267
0.87989,0.17723,0.21749,0.34002,0.22257,0.41017,0.2627
0.88,0.17724,0.21749,0.34002,0.22262,0.4102,0.26271
0.88011,0.17724,0.2175,0.34003,0.22264,0.41024,0.26272
0.88022,0.17724,0.2175,0.34003,0.22265,0.41028,0.26274
0.88033,0.17726,0.21751,0.34003,0.22266,0.41051,0.26275
0.88044,0.17727,0.21754,0.34005,0.22267,0.41052,0.26277
0.88056,0.17728,0.21756,0.34006,0.22275,0.41062,0.26277
0.88067,0.17728,0.2176,0.34007,0.22277,0.41063,0.26283
0.88078,0.17729,0.21762,0.34008,0.22279,0.4107,0.26285
0.88089,0.17733,0.21763,0.34016,0.2228,0.4108,0.26286
0.881,0.17733,0.21764,0.34016,0.22281,0.41084,0.26288
0.88111,0.17737,0.21764,0.34016,0.22281,0.41086,0.26294
0.88122,0.17737,0.21768,0.34017,0.22287,0.41087,0.26299
0.88133,0.17738,0.21768,0.34018,0.22288,0.41093,0.26299
0.88144,0.17741,0.21768,0.34018,0.22289,0.41093,0.26299
0.88156,0.17742,0.21772,0.34019,0.2229,0.41106,0.26299
0.88167,0.17745,0.21773,0.34019,0.2229,0.41113,0.26302
0.88178,0.17745,0.21773,0.3402,0.22291,0.41118,0.26303
0.88189,0.17745,0.21775,0.3402,0.22292,0.41128,0.26309
0.882,0.17747,0.21775,0.3402,0.22299,0.41134,0.2631
0.88211,0.17748,0.21781,0.34021,0.223,0.41135,0.26312
0.88222,0.1775,0.21782,0.34022,0.223,0.41152,0.26314
0.88233,0.1775,0.21784,0.34023,0.223,0.41157,0.26315
0.88244,0.17751,0.21784,0.34023,0.22305,0.41166,0.26316
0.88256,0.17754,0.21786,0.34023,0.22306,0.41178,0.26319
0.88267,0.17755,0.21787,0.34023,0.22307,0.41179,0.26323
0.88278,0.17755,0.21791,0.34024,0.22307,0.41187,0.26323
0.88289,0.17756,0.21791,0.34025,0.2231,0.41189,0.26324
0.883,0.17757,0.21795,0.34026,0.22311,0.4119,0.26324
0.88311,0.17757,0.21796,0.34026,0.22312,0.41201,0.26324
0.88322,0.17758,0.21796,0.34026,0.22312,0.41205,0.2633
0.88333,0.17759,0.21796,0.34026,0.22313,0.41213,0.26331
0.88344,0.1776,0.21799,0.34028,0.22318,0.41226,0.26332
0.88356,0.17763,0.21801,0.34029,0.22318,0.4123,0.26338
0.88367,0.17764,0.21803,0.34031,0.22319,0.41234,0.26339
0.88378,0.17764,0.21805,0.34032,0.22319,0.41239,0.26341
0.88389,0.17765,0.21806,0.34034,0.22325,0.41246,0.26343
0.884,0.17768,0.21807,0.34035,0.22326,0.41261,0.26343
0.88411,0.17768,0.21807,0.34035,0.22326,0.41271,0.26345
0.88422,0.1777,0.21808,0.34035,0.22327,0.41271,0.26345
0.88433,0.17772,0.2181,0.34037,0.22327,0.41274,0.26345
0.88444,0.17775,0.2181,0.34038,0.22328,0.41275,0.26348
0.88456,0.17775,0.21814,0.34039,0.22328,0.41283,0.2635
0.88467,0.17779,0.21816,0.34039,0.22329,0.4129,0.26351
0.88478,0.17781,0.21816,0.34045,0.2233,0.41296,0.26355
0.88489,0.17782,0.21816,0.34045,0.22331,0.41303,0.26358
0.885,0.17789,0.21818,0.34047,0.22331,0.4131,0.26361
0.88511,0.1779,0.21818,0.34047,0.22333,0.41319,0.26362
0.88522,0.17798,0.21821,0.34048,0.22335,0.41328,0.26364
0.88533,0.17799,0.21823,0.34048,0.22336,0.41329,0.26367
0.88544,0.17799,0.21826,0.3405,0.22337,0.41331,0.2637
0.88556,0.17799,0.21826,0.3405,0.22339,0.41333,0.26372
0.88567,0.17801,0.21827,0.34052,0.22339,0.41342,0.26373
0.88578,0.17801,0.21827,0.34052,0.2234,0.41343,0.26374
0.88589,0.17803,0.21831,0.34052,0.22341,0.41343,0.26375
0.886,0.17805,0.21833,0.34053,0.22341,0.41346,0.26375
0.88611,0.17807,0.21835,0.34053,0.22342,0.41351,0.26377
0.88622,0.17809,0.21836,0.34054,0.22343,0.41359,0.26378
0.88633,0.17814,0.21838,0.34055,0.22345,0.41367,0.26379
0.88644,0.17819,0.2184,0.34056,0.22345,0.41367,0.26383
0.88656,0.1782,0.21841,0.34058,0.22346,0.41368,0.26386
0.88667,0.17821,0.21843,0.34061,0.22346,0.4137,0.26389
0.88678,0.17821,0.21845,0.34061,0.22348,0.41377,0.26391
0.88689,0.17823,0.21847,0.34062,0.22349,0.4139,0.26392
0.887,0.17823,0.21848,0.3407,0.2235,0.41396,0.26392
0.88711,0.17826,0.2185,0.3407,0.22351,0.41399,0.26393
0.88722,0.1783,0.21851,0.34071,0.22351,0.414,0.26395
0.88733,0.1783,0.21851,0.34072,0.22354,0.41409,0.26396
0.88744,0.17831,0.21852,0.34072,0.22355,0.41414,0.26398
0.88756,0.17831,0.21853,0.34072,0.22356,0.41422,0.26399
0.88767,0.17832,0.21853,0.34074,0.22358,0.41425,0.264
0.88778,0.17832,0.21854,0.34075,0.22359,0.41429,0.26403
0.88789,0.17837,0.2186,0.34075,0.22361,0.41437,0.26404
0.888,0.17837,0.21862,0.34077,0.22362,0.41441,0.26407
0.88811,0.17838,0.21863,0.34078,0.22364,0.41441,0.26409
0.88822,0.17842,0.21866,0.34079,0.22364,0.41455,0.26416
0.88833,0.17842,0.21872,0.34081,0.22366,0.41463,0.26419
0.88844,0.17842,0.21873,0.34082,0.22366,0.41465,0.26419
0.88856,0.17843,0.21875,0.34083,0.22367,0.4147,0.26419
0.88867,0.17846,0.21876,0.34086,0.22369,0.41471,0.2642
0.88878,0.17847,0.21878,0.34087,0.2237,0.41484,0.2642
0.88889,0.17853,0.21878,0.34087,0.22373,0.41493,0.26421
0.889,0.17853,0.2188,0.34089,0.22376,0.41496,0.26424
0.88911,0.17853,0.21881,0.34089,0.22377,0.41503,0.26424
0.88922,0.17856,0.21882,0.3409,0.2238,0.4151,0.26425
0.88933,0.17859,0.21882,0.34091,0.2238,0.41512,0.26425
0.88944,0.17859,0.21883,0.34092,0.22381,0.41516,0.26426
0.88956,0.1786,0.21885,0.34093,0.22385,0.4152,0.26427
0.88967,0.17863,0.21886,0.34093,0.22387,0.41523,0.26429
0.88978,0.17864,0.2189,0.34094,0.22388,0.41534,0.26431
0.88989,0.17866,0.21891,0.34094,0.22391,0.41544,0.26431
0.89,0.17867,0.21891,0.341,0.22392,0.41547,0.26431
0.89011,0.17867,0.21892,0.34101,0.22395,0.41556,0.26433
0.89022,0.17868,0.21894,0.34101,0.22396,0.41562,0.26438
0.89033,0.17871,0.219,0.34104,0.22399,0.41562,0.2644
0.89044,0.17876,0.21903,0.34104,0.224,0.41564,0.26442
0.89056,0.17877,0.21904,0.34105,0.22402,0.41583,0.26445
0.89067,0.17878,0.21905,0.34107,0.22402,0.41584,0.2645
0.89078,0.17878,0.21905,0.34107,0.22403,0.41589,0.26455
0.89089,0.1788,0.21908,0.34108,0.22404,0.41591,0.26457
0.891,0.17885,0.21909,0.34109,0.22405,0.41595,0.26461
0.89111,0.17888,0.21909,0.34109,0.22405,0.41637,0.26467
0.89122,0.17888,0.21912,0.3411,0.22408,0.41641,0.26475
0.89133,0.17888,0.21912,0.34111,0.22415,0.41643,0.26476
0.89144,0.17888,0.21913,0.34113,0.22416,0.41647,0.26477
0.89156,0.17891,0.21915,0.34113,0.22416,0.41649,0.26477
0.89167,0.17891,0.21917,0.34116,0.22417,0.4165,0.26478
0.89178,0.17893,0.21919,0.34117,0.22418,0.41656,0.2648
0.89189,0.17894,0.21923,0.34117,0.22418,0.41673,0.26482
0.892,0.17895,0.21923,0.34117,0.2242,0.41687,0.26482
0.89211,0.17897,0.21923,0.34119,0.2242,0.41689,0.26482
0.89222,0.17899,0.21923,0.3412,0.22422,0.41708,0.26485
0.89233,0.17899,0.21924,0.34121,0.22423,0.41711,0.26487
0.89244,0.179,0.21926,0.34122,0.22427,0.41715,0.26487
0.89256,0.17903,0.21927,0.34122,0.22428,0.41727,0.26493
0.89267,0.17907,0.21927,0.34124,0.22428,0.41732,0.26494
0.89278,0.17908,0.21928,0.34125,0.22428,0.41744,0.26494
0.89289,0.1791,0.21928,0.34126,0.22428,0.41768,0.26495
0.893,0.17912,0.2193,0.34129,0.22428,0.41776,0.26498
0.89311,0.17916,0.21932,0.34129,0.22429,0.4178,0.26504
0.89322,0.17919,0.21933,0.34132,0.22432,0.41781,0.26505
0.89333,0.17919,0.21934,0.34132,0.22435,0.41782,0.26507
0.89344,0.1792,0.21935,0.34133,0.22438,0.41789,0.26507
0.89356,0.17921,0.21936,0.34138,0.22439,0.41791,0.26508
0.89367,0.17922,0.21936,0.34139,0.22439,0.41799,0.26512
0.89378,0.17922,0.21944,0.3414,0.2244,0.41804,0.26513
0.89389,0.17923,0.21944,0.34144,0.22444,0.41808,0.26513
0.894,0.17924,0.21946,0.34146,0.22445,0.41816,0.26514
0.89411,0.17926,0.21946,0.3415,0.22448,0.41835,0.26517
0.89422,0.17929,0.21947,0.34151,0.22448,0.41835,0.2652
0.89433,0.17933,0.21947,0.34153,0.22452,0.41846,0.2652
0.89444,0.17934,0.21948,0.34154,0.22456,0.41849,0.26523
0.89456,0.17935,0.21948,0.34154,0.22457,0.41852,0.26523
0.89467,0.17935,0.21949,0.34154,0.2246,0.41865,0.26528
0.89478,0.17941,0.21952,0.34156,0.22462,0.41866,0.26528
0.89489,0.17941,0.21952,0.34159,0.22465,0.41886,0.26532
0.895,0.17944,0.21952,0.34161,0.22466,0.41894,0.26534
0.89511,0.17945,0.21952,0.34161,0.22466,0.41906,0.26535
0.89522,0.17946,0.21953,0.34161,0.22471,0.41912,0.26537
0.89533,0.17947,0.21957,0.34164,0.22474,0.41914,0.26538
0.89544,0.17951,0.21958,0.34165,0.22477,0.41916,0.2654
0.89556,0.17954,0.21959,0.34165,0.22477,0.4192,0.2654
0.89567,0.17957,0.21961,0.34166,0.22477,0.41929,0.26544
0.89578,0.17957,0.21965,0.34169,0.22479,0.4193,0.26544
0.89589,0.17961,0.21966,0.3417,0.22482,0.41959,0.26547
0.896,0.17962,0.21966,0.34176,0.22482,0.41966,0.26552
0.89611,0.17965,0.21966,0.34177,0.22483,0.41984,0.26553
0.89622,0.17966,0.21966,0.34181,0.22485,0.41985,0.26557
0.89633,0.17971,0.21967,0.34182,0.22486,0.41986,0.26563
0.89644,0.17971,0.21969,0.34182,0.22486,0.42009,0.26566
0.89656,0.17971,0.21969,0.34184,0.22487,0.42022,0.26572
0.89667,0.17973,0.21971,0.34185,0.22489,0.42023,0.26572
0.89678,0.17974,0.21973,0.34185,0.22491,0.42024,0.26573
0.89689,0.17976,0.21979,0.34186,0.22493,0.42038,0.26574
0.897,0.17979,0.21982,0.34192,0.22493,0.42043,0.26578
0.89711,0.17979,0.21984,0.34195,0.22495,0.42043,0.26581
0.89722,0.17982,0.21984,0.34195,0.22498,0.42044,0.26585
0.89733,0.17982,0.21992,0.34199,0.22499,0.42044,0.26586
0.89744,0.17982,0.21992,0.34202,0.22503,0.42051,0.26587
0.89756,0.17983,0.21992,0.34205,0.22503,0.42056,0.26588
0.89767,0.17986,0.21995,0.34206,0.22505,0.42063,0.2659
0.89778,0.17986,0.21995,0.34207,0.22507,0.42065,0.26596
0.89789,0.17988,0.21996,0.34207,0.22509,0.42068,0.26601
0.898,0.17989,0.21997,0.34209,0.22511,0.42088,0.26607
0.89811,0.1799,0.21999,0.34209,0.22517,0.421,0.26611
0.89822,0.1799,0.21999,0.3421,0.22521,0.42101,0.26611
0.89833,0.17991,0.21999,0.34211,0.22522,0.42112,0.26612
0.89844,0.17994,0.22001,0.34214,0.22523,0.42127,0.26613
0.89856,0.17998,0.22002,0.34216,0.22523,0.4213,0.26613
0.89867,0.17999,0.22003,0.34217,0.22529,0.42133,0.26616
0.89878,0.17999,0.22003,0.34217,0.22533,0.42154,0.26617
0.89889,0.17999,0.22005,0.34218,0.22535,0.42174,0.26617
0.899,0.17999,0.22008,0.34219,0.22535,0.42174,0.26618
0.89911,0.18002,0.2201,0.34219,0.22538,0.42185,0.26621
0.89922,0.18003,0.22011,0.34221,0.22539,0.42188,0.26625
0.89933,0.18005,0.22012,0.34221,0.2254,0.42198,0.26626
0.89944,0.18006,0.22012,0.34222,0.22543,0.42201,0.26626
0.89956,0.18007,0.22013,0.34222,0.22544,0.42211,0.26633
0.89967,0.18007,0.22016,0.34222,0.22552,0.42215,0.26635
0.89978,0.18008,0.22018,0.34222,0.22557,0.42232,0.26635
0.89989,0.18013,0.22018,0.34223,0.22557,0.42235,0.2664
0.9,0.18018,0.2202,0.34224,0.22559,0.42242,0.26641
0.90011,0.18025,0.22029,0.34227,0.2256,0.42249,0.26642
0.90022,0.18027,0.22029,0.34227,0.2256,0.42255,0.26642
0.90033,0.18027,0.22031,0.34228,0.22563,0.42272,0.26646
0.90044,0.18031,0.22034,0.3423,0.22566,0.42288,0.26647
0.90056,0.18031,0.22034,0.3423,0.22571,0.42302,0.26649
0.90067,0.18032,0.22035,0.34233,0.22571,0.42302,0.26652
0.90078,0.18034,0.22036,0.34237,0.22571,0.42307,0.26655
0.90089,0.18035,0.22037,0.34238,0.22572,0.42323,0.26656
0.901,0.18036,0.22037,0.34241,0.22574,0.42326,0.26656
0.90111,0.18036,0.22038,0.34242,0.22574,0.42336,0.26657
0.90122,0.18039,0.2204,0.34244,0.22575,0.42344,0.26658
0.90133,0.1804,0.2204,0.34245,0.22577,0.42348,0.26659
0.90144,0.18043,0.22042,0.34245,0.22578,0.42352,0.26662
0.90156,0.18044,0.22043,0.34248,0.22584,0.42371,0.26664
0.90167,0.18046,0.22043,0.34248,0.22584,0.42371,0.26665
0.90178,0.18048,0.22043,0.34249,0.22586,0.42375,0.26665
0.90189,0.18049,0.22043,0.34249,0.22588,0.42382,0.26668
0.902,0.18051,0.22044,0.34253,0.2259,0.42398,0.26668
0.90211,0.18052,0.22051,0.34256,0.22592,0.42401,0.26671
0.90222,0.18053,0.22051,0.34258,0.22595,0.42402,0.26671
0.90233,0.18053,0.22052,0.34262,0.22595,0.4241,0.26677
0.90244,0.18053,0.22052,0.34262,0.226,0.4241,0.26677
0.90256,0.18054,0.22053,0.34262,0.22601,0.42421,0.26678
0.90267,0.18058,0.22053,0.34263,0.22601,0.42423,0.26679
0.90278,0.18065,0.22056,0.34266,0.22604,0.42443,0.26686
0.90289,0.18071,0.22058,0.34267,0.22605,0.42451,0.26688
0.903,0.18071,0.22058,0.3427,0.22605,0.42451,0.26688
0.90311,0.18072,0.22058,0.34272,0.22605,0.42452,0.26689
0.90322,0.18078,0.22059,0.34274,0.22608,0.42456,0.26691
0.90333,0.18079,0.22061,0.34274,0.22609,0.42458,0.26691
0.90344,0.18081,0.22062,0.34275,0.22613,0.42477,0.26691
0.90356,0.18081,0.22063,0.34277,0.22617,0.42483,0.26691
0.90367,0.18084,0.22064,0.34279,0.22618,0.42483,0.26696
0.90378,0.18085,0.22064,0.3428,0.2262,0.42485,0.267
0.90389,0.18087,0.22071,0.34281,0.22624,0.42492,0.26701
0.904,0.1809,0.22071,0.34283,0.22625,0.42494,0.26706
0.90411,0.18094,0.22072,0.34285,0.22625,0.42497,0.26709
0.90422,0.18095,0.22072,0.34286,0.22627,0.42504,0.26713
0.90433,0.18096,0.22073,0.34289,0.22627,0.42513,0.26715
0.90444,0.18097,0.22074,0.34292,0.22629,0.42513,0.26715
0.90456,0.18102,0.22075,0.34293,0.2263,0.42515,0.26715
0.90467,0.18103,0.22081,0.34295,0.22631,0.4253,0.26717
0.90478,0.18105,0.22086,0.34296,0.22632,0.4253,0.26719
0.90489,0.18108,0.22086,0.34296,0.22635,0.42539,0.26724
0.905,0.18109,0.22087,0.34298,0.22635,0.42541,0.26725
0.90511,0.18109,0.22087,0.34299,0.22635,0.42544,0.26727
0.90522,0.18109,0.22089,0.34301,0.22637,0.42556,0.26727
0.90533,0.18109,0.22093,0.34304,0.22638,0.42576,0.26728
0.90544,0.18113,0.22093,0.34305,0.22641,0.42589,0.26728
0.90556,0.18114,0.22097,0.34309,0.22641,0.42601,0.26741
0.90567,0.18114,0.22098,0.34311,0.22642,0.42603,0.26745
0.90578,0.18116,0.22099,0.34311,0.22644,0.42612,0.26749
0.90589,0.18116,0.22099,0.34313,0.22644,0.42612,0.26749
0.906,0.18118,0.22101,0.34314,0.22645,0.42622,0.2675
0.90611,0.18119,0.22102,0.34314,0.22648,0.42646,0.26755
0.90622,0.1812,0.22103,0.34318,0.22649,0.42654,0.26756
0.90633,0.18125,0.22104,0.34318,0.22654,0.42657,0.26756
0.90644,0.18127,0.22107,0.34318,0.22663,0.42667,0.26763
0.90656,0.18129,0.22109,0.34321,0.22666,0.42674,0.26769
0.90667,0.1813,0.22112,0.34321,0.22667,0.42685,0.2677
0.90678,0.18134,0.22112,0.34322,0.22668,0.42696,0.2677
0.90689,0.18136,0.22113,0.34322,0.22669,0.427,0.26773
0.907,0.1814,0.22114,0.34323,0.22677,0.42717,0.2678
0.90711,0.18141,0.22119,0.34324,0.22677,0.42741,0.2679
0.90722,0.18144,0.22119,0.34324,0.22679,0.42751,0.268
0.90733,0.18145,0.2212,0.34326,0.22682,0.42762,0.26801
0.90744,0.1815,0.22121,0.34327,0.22685,0.4277,0.26801
0.90756,0.18152,0.22122,0.3433,0.22686,0.42772,0.26801
0.90767,0.18154,0.22128,0.34331,0.22686,0.42782,0.26802
0.90778,0.18155,0.22129,0.34331,0.22688,0.42789,0.26803
0.90789,0.18158,0.22129,0.34331,0.22688,0.42796,0.26803
0.908,0.18161,0.22133,0.34332,0.22689,0.42798,0.26811
0.90811,0.18167,0.22134,0.34334,0.2269,0.42803,0.26817
0.90822,0.18168,0.22134,0.34337,0.22692,0.42819,0.26819
0.90833,0.1817,0.22136,0.34339,0.22694,0.4282,0.2682
0.90844,0.18172,0.22136,0.3434,0.227,0.4283,0.26823
0.90856,0.18177,0.22136,0.34341,0.22701,0.42836,0.26831
0.90867,0.18177,0.22137,0.34344,0.22705,0.42838,0.26831
0.90878,0.18178,0.22139,0.34346,0.22706,0.42856,0.26834
0.90889,0.1818,0.22139,0.34348,0.22708,0.42862,0.26836
0.909,0.18188,0.22139,0.34349,0.2271,0.42876,0.26836
0.90911,0.1819,0.22146,0.34349,0.22713,0.42877,0.26837
0.90922,0.18191,0.22147,0.3435,0.22715,0.42877,0.26838
0.90933,0.18194,0.22147,0.34352,0.22715,0.42879,0.26839
0.90944,0.18195,0.22148,0.34354,0.22718,0.4288,0.2684
0.90956,0.18195,0.2215,0.34355,0.22719,0.42883,0.26841
0.90967,0.18197,0.22151,0.34357,0.22724,0.42903,0.26843
0.90978,0.18199,0.22151,0.34357,0.22726,0.42913,0.26845
0.90989,0.18202,0.22152,0.34357,0.22726,0.42921,0.26846
0.91,0.18204,0.22152,0.34359,0.22728,0.42937,0.26849
0.91011,0.18204,0.22154,0.3436,0.22731,0.42942,0.2685
0.91022,0.1821,0.22156,0.34362,0.22731,0.42952,0.26854
0.91033,0.18211,0.22157,0.34363,0.22741,0.42954,0.26864
0.91044,0.1822,0.22158,0.34365,0.22742,0.42968,0.26864
0.91056,0.1822,0.22158,0.34368,0.22742,0.42998,0.2687
0.91067,0.18221,0.22159,0.34369,0.22745,0.42998,0.26873
0.91078,0.18222,0.2216,0.34369,0.22748,0.43012,0.26884
0.91089,0.18226,0.2216,0.34369,0.22748,0.4302,0.26887
0.911,0.18228,0.22162,0.34371,0.22749,0.43027,0.2689
0.91111,0.18228,0.22162,0.34372,0.22754,0.43034,0.2689
0.91122,0.18229,0.22168,0.34372,0.2276,0.43036,0.26893
0.91133,0.18231,0.22168,0.34373,0.2276,0.43036,0.26896
0.91144,0.18232,0.2217,0.34374,0.22761,0.43039,0.26902
0.91156,0.18233,0.22187,0.34376,0.22763,0.43042,0.26911
0.91167,0.18234,0.22187,0.34378,0.22763,0.43067,0.26911
0.91178,0.18239,0.22188,0.34381,0.22765,0.43082,0.26912
0.91189,0.1824,0.2219,0.34382,0.22767,0.43104,0.26912
0.912,0.1824,0.22202,0.34384,0.22771,0.43116,0.26915
0.91211,0.18241,0.22204,0.34386,0.22771,0.43119,0.26916
0.91222,0.18241,0.22204,0.34387,0.22771,0.43122,0.26916
0.91233,0.18243,0.22206,0.34387,0.22774,0.43127,0.26917
0.91244,0.18244,0.22207,0.3439,0.22774,0.43137,0.26918
0.91256,0.18244,0.22208,0.34391,0.22778,0.43166,0.26922
0.91267,0.18246,0.22209,0.34393,0.22779,0.4317,0.2693
0.91278,0.1825,0.2221,0.34395,0.22779,0.43195,0.26931
0.91289,0.1825,0.22212,0.34395,0.2278,0.43197,0.26931
0.913,0.18252,0.22214,0.34396,0.22787,0.43213,0.26933
0.91311,0.18253,0.22214,0.34396,0.22788,0.43213,0.26942
0.91322,0.18253,0.22214,0.34397,0.22789,0.43219,0.26946
0.91333,0.18257,0.22214,0.34398,0.2279,0.43222,0.26947
0.91344,0.18258,0.22215,0.34398,0.2279,0.43233,0.26947
0.91356,0.18265,0.22216,0.34398,0.22792,0.43234,0.26947
0.91367,0.18268,0.22222,0.344,0.22792,0.43257,0.26948
0.91378,0.1827,0.22223,0.34404,0.22794,0.43259,0.26953
0.91389,0.18272,0.22223,0.34405,0.22794,0.43259,0.26957
0.914,0.18274,0.22227,0.34408,0.22795,0.43275,0.26958
0.91411,0.18276,0.22227,0.3441,0.22796,0.43282,0.26962
0.91422,0.18277,0.22227,0.34411,0.22803,0.43289,0.26963
0.91433,0.18279,0.22229,0.34413,0.22806,0.43295,0.26967
0.91444,0.18281,0.2223,0.34414,0.22812,0.433,0.26969
0.91456,0.18282,0.22249,0.34415,0.22812,0.43301,0.26969
0.91467,0.18284,0.22249,0.34415,0.22812,0.43307,0.26972
0.91478,0.18293,0.22255,0.34416,0.22813,0.43326,0.26975
0.91489,0.18301,0.22255,0.3442,0.22819,0.43335,0.26977
0.915,0.18305,0.22257,0.34422,0.2282,0.43335,0.26979
0.91511,0.18309,0.2226,0.34426,0.22824,0.43339,0.26979
0.91522,0.18309,0.22261,0.34429,0.22825,0.43347,0.2698
0.91533,0.18309,0.22263,0.3443,0.22839,0.43357,0.26981
0.91544,0.18312,0.22264,0.3443,0.22841,0.43358,0.26981
0.91556,0.18313,0.22267,0.34431,0.22843,0.4336,0.26983
0.91567,0.18313,0.22269,0.34433,0.22844,0.43366,0.26984
0.91578,0.18316,0.2227,0.34433,0.22844,0.4337,0.26991
0.91589,0.18317,0.22275,0.34435,0.22854,0.43392,0.26991
0.916,0.18323,0.22275,0.34436,0.22855,0.43394,0.26994
0.91611,0.18324,0.22276,0.34436,0.2286,0.43402,0.26996
0.91622,0.18328,0.22278,0.34437,0.22863,0.43414,0.26998
0.91633,0.18329,0.22282,0.34437,0.22869,0.43426,0.26999
0.91644,0.18334,0.22282,0.34439,0.22871,0.4343,0.27002
0.91656,0.18335,0.22282,0.34441,0.22871,0.4344,0.27002
0.91667,0.18336,0.22286,0.34443,0.22879,0.43448,0.27002
0.91678,0.18336,0.22286,0.34443,0.2288,0.43457,0.27003
0.91689,0.18337,0.22288,0.34444,0.22882,0.43459,0.27018
0.917,0.1834,0.22293,0.34446,0.22884,0.43464,0.27019
0.91711,0.1834,0.22297,0.34446,0.22884,0.43466,0.27022
0.91722,0.18344,0.22298,0.34447,0.22886,0.43502,0.27025
0.91733,0.1835,0.223,0.34448,0.22886,0.43506,0.27026
0.91744,0.18353,0.22301,0.34452,0.22886,0.43512,0.27027
0.91756,0.18354,0.22302,0.34452,0.22894,0.43515,0.27028
0.91767,0.18357,0.22302,0.34456,0.22898,0.43538,0.27036
0.91778,0.18357,0.22303,0.34458,0.22899,0.43554,0.2704
0.91789,0.18359,0.22304,0.34458,0.22899,0.43558,0.27041
0.918,0.1836,0.22308,0.34459,0.22902,0.43558,0.27042
0.91811,0.18362,0.22309,0.3446,0.22902,0.43571,0.27043
0.91822,0.18364,0.22309,0.3446,0.22904,0.43577,0.27048
0.91833,0.18373,0.22311,0.34466,0.22906,0.43592,0.2705
0.91844,0.18375,0.22314,0.34466,0.22911,0.43594,0.2705
0.91856,0.18377,0.22315,0.34466,0.22913,0.43614,0.27052
0.91867,0.18378,0.22317,0.34466,0.22913,0.43619,0.27055
0.91878,0.18379,0.22318,0.3447,0.22915,0.43629,0.27056
0.91889,0.18385,0.22322,0.34471,0.22916,0.43646,0.27059
0.919,0.18387,0.22322,0.34472,0.22919,0.43658,0.27061
0.91911,0.18388,0.22324,0.34477,0.22919,0.43676,0.27067
0.91922,0.18393,0.22326,0.34477,0.22919,0.43677,0.27068
0.91933,0.18393,0.22327,0.34477,0.22919,0.43682,0.2707
0.91944,0.18396,0.22331,0.34478,0.2292,0.43685,0.2707
0.91956,0.18397,0.22333,0.3448,0.22923,0.43685,0.2707
0.91967,0.18397,0.22334,0.34481,0.22924,0.43696,0.27077
0.91978,0.18398,0.22337,0.34482,0.22925,0.43709,0.27083
0.91989,0.18401,0.2234,0.34483,0.22925,0.43716,0.27087
0.92,0.18401,0.22341,0.34484,0.22925,0.43717,0.27089
0.92011,0.18402,0.22342,0.34484,0.22928,0.43737,0.27091
0.92022,0.18404,0.22347,0.34488,0.22938,0.43747,0.27092
0.92033,0.18404,0.22353,0.34491,0.22941,0.4376,0.27093
0.92044,0.18406,0.22354,0.34494,0.22942,0.43772,0.27093
0.92056,0.18412,0.22355,0.34495,0.22943,0.43788,0.27094
0.92067,0.18416,0.22355,0.34502,0.22956,0.43806,0.27095
0.92078,0.18418,0.22356,0.34502,0.22956,0.43812,0.271
0.92089,0.18424,0.22356,0.34502,0.22961,0.43813,0.27101
0.921,0.18424,0.22359,0.34503,0.22961,0.43815,0.27102
0.92111,0.18428,0.22362,0.34507,0.22961,0.4382,0.27105
0.92122,0.18431,0.22365,0.34507,0.22961,0.43832,0.27105
0.92133,0.18431,0.22374,0.34508,0.22964,0.43838,0.27106
0.92144,0.18432,0.22378,0.34508,0.22965,0.43843,0.27106
0.92156,0.18434,0.22385,0.34509,0.22966,0.43844,0.27107
0.92167,0.18438,0.22386,0.34509,0.22967,0.43854,0.27116
0.92178,0.1844,0.22386,0.3451,0.22968,0.43857,0.27116
0.92189,0.18442,0.2239,0.34511,0.22968,0.43867,0.27118
0.922,0.18443,0.2239,0.34516,0.22971,0.43869,0.27119
0.92211,0.18445,0.22391,0.34516,0.22973,0.43869,0.2712
0.92222,0.18449,0.22393,0.3452,0.22974,0.43871,0.27121
0.92233,0.18449,0.22395,0.3452,0.22974,0.43885,0.27122
0.92244,0.18451,0.22396,0.34521,0.22976,0.4391,0.27123
0.92256,0.18452,0.22398,0.34522,0.22979,0.4391,0.27126
0.92267,0.18454,0.22403,0.34522,0.2298,0.43918,0.27128
0.92278,0.18457,0.22405,0.34522,0.22982,0.43942,0.27131
0.92289,0.18461,0.22406,0.34523,0.22984,0.43942,0.27133
0.923,0.18464,0.22406,0.34523,0.22985,0.43942,0.27134
0.92311,0.18468,0.22406,0.34523,0.22986,0.43944,0.27136
0.92322,0.18469,0.22406,0.34524,0.2299,0.43961,0.27136
0.92333,0.18476,0.22407,0.34526,0.22992,0.43987,0.27137
0.92344,0.18477,0.22407,0.34526,0.22992,0.44017,0.2714
0.92356,0.18478,0.22407,0.34533,0.22993,0.44022,0.27142
0.92367,0.18481,0.22408,0.34533,0.22996,0.44026,0.27142
0.92378,0.18484,0.2241,0.34534,0.22996,0.44026,0.27145
0.92389,0.18486,0.22413,0.34535,0.22997,0.44031,0.27152
0.924,0.18489,0.22423,0.34539,0.23003,0.44033,0.27152
0.92411,0.18489,0.22428,0.3454,0.23004,0.44061,0.27153
0.92422,0.1849,0.22429,0.34543,0.23005,0.44067,0.27154
0.92433,0.18495,0.22431,0.34546,0.23005,0.4408,0.27157
0.92444,0.18498,0.22432,0.34546,0.23012,0.44092,0.27161
0.92456,0.18501,0.22436,0.34547,0.23014,0.44118,0.27163
0.92467,0.18503,0.22436,0.34548,0.23014,0.44119,0.27166
0.92478,0.18503,0.22437,0.34551,0.23015,0.44132,0.2717
0.92489,0.1851,0.2244,0.34552,0.23016,0.44137,0.27171
0.925,0.18511,0.2244,0.34553,0.23017,0.44151,0.27172
0.92511,0.18511,0.22441,0.34553,0.2302,0.44155,0.27175
0.92522,0.18512,0.22443,0.34554,0.23025,0.44171,0.27177
0.92533,0.18514,0.22443,0.34556,0.2303,0.44189,0.27178
0.92544,0.18516,0.22446,0.34557,0.23034,0.44194,0.27179
0.92556,0.18519,0.2245,0.34557,0.23035,0.44195,0.27179
0.92567,0.18519,0.2245,0.34558,0.23037,0.44209,0.27181
0.92578,0.18519,0.22455,0.34558,0.23039,0.44238,0.27182
0.92589,0.18521,0.22457,0.34558,0.2304,0.44238,0.27184
0.926,0.18522,0.22457,0.34559,0.23043,0.4427,0.27185
0.92611,0.18523,0.22458,0.34559,0.23043,0.44287,0.27186
0.92622,0.18528,0.22465,0.34562,0.23045,0.4429,0.27197
0.92633,0.18532,0.2247,0.34564,0.2305,0.44291,0.272
0.92644,0.18533,0.22471,0.34566,0.23053,0.44296,0.27201
0.92656,0.18537,0.22471,0.34566,0.23055,0.44303,0.27202
0.92667,0.18539,0.22472,0.34567,0.23061,0.44326,0.27204
0.92678,0.18543,0.22474,0.34567,0.23062,0.44335,0.27208
0.92689,0.18543,0.22476,0.34568,0.23066,0.44352,0.27209
0.927,0.18544,0.2248,0.34568,0.2307,0.44375,0.27209
0.92711,0.18547,0.22488,0.3457,0.23072,0.44416,0.27211
0.92722,0.1855,0.2249,0.34574,0.23074,0.44442,0.27211
0.92733,0.1855,0.2249,0.34574,0.23074,0.44446,0.27213
0.92744,0.18553,0.22494,0.3458,0.23079,0.44454,0.27213
0.92756,0.18553,0.22494,0.34591,0.23085,0.44457,0.27214
0.92767,0.18558,0.22499,0.34597,0.23087,0.44466,0.27215
0.92778,0.18558,0.225,0.34598,0.23089,0.44467,0.27231
0.92789,0.18561,0.22501,0.34599,0.23094,0.44481,0.27241
0.928,0.18562,0.22503,0.34602,0.23094,0.44493,0.27242
0.92811,0.18565,0.22505,0.34602,0.23095,0.44495,0.27243
0.92822,0.18568,0.22506,0.34602,0.23096,0.44503,0.2725
0.92833,0.18569,0.2251,0.34602,0.23096,0.44511,0.27252
0.92844,0.18569,0.22511,0.34605,0.231,0.44539,0.27253
0.92856,0.1857,0.22513,0.34606,0.23102,0.44552,0.27255
0.92867,0.18571,0.22523,0.34609,0.23108,0.44579,0.27255
0.92878,0.18575,0.22525,0.34609,0.2311,0.44584,0.2726
0.92889,0.18582,0.22528,0.34611,0.23111,0.44586,0.27263
0.929,0.18586,0.22531,0.34612,0.23119,0.44588,0.27271
0.92911,0.18588,0.22532,0.34613,0.23121,0.44602,0.27272
0.92922,0.18593,0.22538,0.34615,0.23122,0.44603,0.27277
0.92933,0.18594,0.22539,0.34624,0.23125,0.44607,0.27277
0.92944,0.18603,0.22543,0.34624,0.23127,0.44617,0.27282
0.92956,0.18605,0.22547,0.34626,0.23131,0.44637,0.27286
0.92967,0.18607,0.22548,0.34628,0.23131,0.44656,0.27287
0.92978,0.18607,0.22549,0.34629,0.23132,0.44674,0.27294
0.92989,0.18609,0.2255,0.34629,0.23138,0.4468,0.27295
0.93,0.18611,0.22559,0.3463,0.23138,0.44687,0.27299
0.93011,0.18615,0.22559,0.3463,0.23142,0.44702,0.27303
0.93022,0.18615,0.2256,0.34632,0.23145,0.44732,0.27314
0.93033,0.18618,0.22562,0.34634,0.23145,0.44737,0.27316
0.93044,0.18622,0.22564,0.34637,0.23146,0.44745,0.27317
0.93056,0.18625,0.22564,0.34638,0.23148,0.4475,0.27318
0.93067,0.18631,0.22564,0.34642,0.2315,0.44752,0.27323
0.93078,0.18637,0.22568,0.34651,0.2315,0.44755,0.27324
0.93089,0.1864,0.2257,0.34651,0.23151,0.44756,0.27328
0.931,0.18641,0.22573,0.34654,0.23153,0.44756,0.27329
0.93111,0.18646,0.22574,0.34655,0.23157,0.44757,0.27331
0.93122,0.18646,0.22574,0.34664,0.23158,0.44778,0.27331
0.93133,0.18647,0.22574,0.34664,0.23159,0.44785,0.27332
0.93144,0.18648,0.22575,0.34666,0.2316,0.44801,0.27337
0.93156,0.18649,0.22584,0.34668,0.23162,0.44805,0.27338
0.93167,0.18654,0.22586,0.34669,0.23164,0.44807,0.27338
0.93178,0.18655,0.22588,0.34673,0.23164,0.44817,0.27343
0.93189,0.18657,0.2259,0.34675,0.23166,0.4482,0.27344
0.932,0.18663,0.22592,0.34676,0.23166,0.44823,0.27348
0.93211,0.18664,0.22593,0.34678,0.23167,0.44825,0.2735
0.93222,0.18665,0.22595,0.34679,0.23167,0.44829,0.2735
0.93233,0.18665,0.22595,0.34684,0.23167,0.44837,0.27351
0.93244,0.18669,0.22598,0.34685,0.23173,0.44903,0.27357
0.93256,0.18673,0.22599,0.34691,0.23173,0.44927,0.27359
0.93267,0.18679,0.22601,0.34692,0.23174,0.44928,0.2736
0.93278,0.18679,0.22601,0.34694,0.23179,0.44933,0.27361
0.93289,0.18683,0.22604,0.34694,0.2318,0.44941,0.27362
0.933,0.18684,0.22605,0.34695,0.23181,0.44963,0.27367
0.93311,0.18686,0.22607,0.34695,0.23184,0.44977,0.2737
0.93322,0.18688,0.22607,0.34695,0.23187,0.44985,0.27372
0.93333,0.1869,0.22608,0.347,0.23191,0.44997,0.27373
0.93344,0.18692,0.22609,0.34701,0.23193,0.45004,0.27377
0.93356,0.18692,0.22609,0.34704,0.23195,0.45053,0.2738
0.93367,0.18693,0.22609,0.34707,0.23195,0.4506,0.27386
0.93378,0.18696,0.22611,0.34707,0.23196,0.45082,0.27401
0.93389,0.18702,0.22613,0.3471,0.23199,0.45084,0.27402
0.934,0.18704,0.22615,0.34715,0.23203,0.45104,0.27403
0.93411,0.18705,0.22619,0.34715,0.23203,0.45107,0.27412
0.93422,0.18706,0.22619,0.34722,0.23204,0.45122,0.27415
0.93433,0.18707,0.22626,0.34722,0.23205,0.4513,0.27419
0.93444,0.18707,0.22626,0.34723,0.23206,0.45156,0.27422
0.93456,0.18707,0.22627,0.34725,0.23207,0.45193,0.27422
0.93467,0.18712,0.22627,0.34728,0.23207,0.45197,0.27427
0.93478,0.18716,0.22628,0.34735,0.23212,0.45225,0.27428
0.93489,0.18719,0.22629,0.34736,0.23218,0.45229,0.27429
0.935,0.18722,0.22629,0.34737,0.23221,0.45245,0.27431
0.93511,0.18729,0.2263,0.34741,0.23224,0.45246,0.27432
0.93522,0.18729,0.22634,0.34741,0.23227,0.45248,0.27435
0.93533,0.18729,0.22635,0.34743,0.23229,0.45257,0.27436
0.93544,0.1873,0.22642,0.34743,0.23231,0.45262,0.27439
0.93556,0.18731,0.22647,0.34744,0.23237,0.45281,0.27445
0.93567,0.18733,0.22647,0.34747,0.2324,0.45287,0.27448
0.93578,0.18734,0.22651,0.34748,0.2324,0.45297,0.2745
0.93589,0.18738,0.22652,0.3475,0.23241,0.45298,0.27452
0.936,0.18739,0.22655,0.34751,0.23245,0.45327,0.27454
0.93611,0.18749,0.22655,0.34753,0.23245,0.45361,0.27455
0.93622,0.18752,0.22656,0.34753,0.23249,0.45413,0.27467
0.93633,0.18754,0.22658,0.34753,0.23252,0.45421,0.27468
0.93644,0.18754,0.22659,0.34755,0.23252,0.45423,0.27468
0.93656,0.18756,0.22659,0.34757,0.23253,0.45434,0.27468
0.93667,0.18756,0.22659,0.34758,0.23253,0.45444,0.2747
0.93678,0.18758,0.22669,0.34761,0.23254,0.4546,0.2747
0.93689,0.18759,0.22669,0.34763,0.23255,0.45471,0.27472
0.937,0.18761,0.22671,0.34764,0.23256,0.45499,0.27472
0.93711,0.18762,0.22671,0.34771,0.23258,0.45517,0.27475
0.93722,0.18763,0.22672,0.34771,0.23258,0.45525,0.27477
0.93733,0.18763,0.22673,0.34772,0.23258,0.45544,0.27482
0.93744,0.18765,0.22674,0.34772,0.23258,0.45545,0.27486
0.93756,0.18768,0.22675,0.34776,0.23262,0.45571,0.27486
0.93767,0.18774,0.22676,0.34778,0.23263,0.45584,0.27488
0.93778,0.18775,0.22677,0.34779,0.23264,0.45589,0.27489
0.93789,0.18776,0.2268,0.3478,0.23268,0.45609,0.27489
0.938,0.18779,0.2268,0.34784,0.23268,0.45627,0.27501
0.93811,0.18781,0.22681,0.34784,0.23272,0.45629,0.27505
0.93822,0.18783,0.22684,0.34788,0.23278,0.45638,0.27506
0.93833,0.18784,0.22685,0.3479,0.2328,0.45646,0.27508
0.93844,0.18788,0.22686,0.34792,0.23281,0.45693,0.27511
0.93856,0.18794,0.22691,0.34792,0.2329,0.45713,0.27518
0.93867,0.18797,0.22696,0.34792,0.2329,0.45721,0.27525
0.93878,0.18799,0.227,0.34793,0.23293,0.45721,0.27527
0.93889,0.18805,0.22711,0.34795,0.23293,0.45749,0.27529
0.939,0.1881,0.22711,0.34795,0.23293,0.45784,0.27534
0.93911,0.18812,0.22721,0.34798,0.23294,0.45802,0.27541
0.93922,0.18813,0.22726,0.34802,0.23294,0.45836,0.27543
0.93933,0.18816,0.22727,0.34804,0.23298,0.4585,0.27549
0.93944,0.18816,0.22733,0.34804,0.233,0.45853,0.2755
0.93956,0.18827,0.22736,0.34808,0.23304,0.45909,0.27551
0.93967,0.18828,0.22737,0.34809,0.23313,0.45934,0.27565
0.93978,0.1883,0.22739,0.3481,0.23313,0.46028,0.27565
0.93989,0.18831,0.2274,0.34814,0.23315,0.46033,0.27569
0.94,0.18838,0.22741,0.34816,0.23318,0.46042,0.27576
0.94011,0.1884,0.22742,0.3482,0.23322,0.46058,0.27578
0.94022,0.18842,0.22742,0.34827,0.23323,0.46092,0.27593
0.94033,0.18847,0.22747,0.3483,0.23323,0.4611,0.27595
0.94044,0.18853,0.22748,0.34831,0.23326,0.46128,0.27599
0.94056,0.18856,0.22749,0.34832,0.23327,0.4613,0.27603
0.94067,0.18866,0.22759,0.34832,0.2333,0.46131,0.27609
0.94078,0.1887,0.2276,0.34834,0.23331,0.46145,0.27609
0.94089,0.18873,0.2276,0.34835,0.23333,0.46149,0.27612
0.941,0.18875,0.2276,0.34837,0.23334,0.46162,0.27612
0.94111,0.18875,0.22762,0.34838,0.2334,0.46168,0.27631
0.94122,0.18878,0.22762,0.34839,0.23345,0.46184,0.27635
0.94133,0.1888,0.22765,0.34841,0.23348,0.46211,0.27636
0.94144,0.18887,0.22765,0.34841,0.23351,0.46216,0.27637
0.94156,0.18887,0.22772,0.34841,0.23352,0.46222,0.27638
0.94167,0.18891,0.22775,0.34842,0.23353,0.46242,0.27644
0.94178,0.18903,0.22776,0.34843,0.23358,0.46251,0.27646
0.94189,0.18906,0.22781,0.34845,0.23359,0.46258,0.27649
0.942,0.18915,0.22781,0.34846,0.23361,0.46273,0.2765
0.94211,0.18917,0.22782,0.34847,0.23366,0.4628,0.27651
0.94222,0.18918,0.22783,0.34852,0.23366,0.46284,0.27651
0.94233,0.18918,0.22795,0.34853,0.2337,0.46297,0.27658
0.94244,0.1892,0.22797,0.34855,0.23372,0.4635,0.27665
0.94256,0.1892,0.228,0.34856,0.23373,0.46356,0.27668
0.94267,0.18924,0.22801,0.34857,0.23375,0.46365,0.2767
0.94278,0.18926,0.22802,0.34858,0.23375,0.46368,0.2769
0.94289,0.18926,0.22804,0.34858,0.23378,0.46388,0.27695
0.943,0.18927,0.22805,0.34859,0.23379,0.46389,0.27707
0.94311,0.18935,0.22808,0.34864,0.2338,0.4642,0.27714
0.94322,0.18936,0.22816,0.34865,0.23386,0.46448,0.27717
0.94333,0.18937,0.22816,0.34866,0.23388,0.4645,0.27723
0.94344,0.18948,0.22817,0.34866,0.23389,0.46455,0.27728
0.94356,0.18949,0.22819,0.34867,0.23393,0.46456,0.27731
0.94367,0.18951,0.2282,0.34868,0.23395,0.46481,0.27733
0.94378,0.18956,0.22821,0.34876,0.23396,0.46481,0.27735
0.94389,0.18956,0.22826,0.34877,0.23398,0.46487,0.27738
0.944,0.18958,0.2283,0.34878,0.23401,0.46498,0.27738
0.94411,0.18959,0.22839,0.34882,0.23403,0.46498,0.27743
0.94422,0.18965,0.2284,0.34882,0.23409,0.46505,0.27746
0.94433,0.18968,0.2284,0.34883,0.23409,0.46512,0.27748
0.94444,0.18969,0.22846,0.34883,0.23409,0.46515,0.27752
0.94456,0.18971,0.22847,0.34892,0.23411,0.4653,0.27754
0.94467,0.18972,0.22851,0.34894,0.23411,0.46532,0.27758
0.94478,0.18977,0.22852,0.34895,0.23412,0.46539,0.27759
0.94489,0.18978,0.22859,0.34896,0.23415,0.46552,0.27766
0.945,0.18981,0.22859,0.34898,0.23416,0.46569,0.27768
0.94511,0.18987,0.2286,0.34906,0.23416,0.46572,0.27769
0.94522,0.18991,0.22864,0.34907,0.23418,0.4661,0.27771
0.94533,0.18994,0.22875,0.34908,0.23418,0.46621,0.27773
0.94544,0.19001,0.22877,0.34909,0.23419,0.46631,0.27774
0.94556,0.1901,0.22882,0.34909,0.23421,0.46635,0.2778
0.94567,0.19016,0.22884,0.34916,0.23423,0.4665,0.27782
0.94578,0.19018,0.22888,0.34916,0.23423,0.4666,0.27791
0.94589,0.19027,0.22889,0.34917,0.23424,0.46664,0.27797
0.946,0.19027,0.22892,0.34918,0.2343,0.46674,0.27812
0.94611,0.19043,0.22894,0.34921,0.2343,0.46675,0.27814
0.94622,0.19048,0.22895,0.34929,0.23436,0.46676,0.27821
0.94633,0.19049,0.22895,0.34932,0.23436,0.46679,0.27827
0.94644,0.19068,0.22896,0.34936,0.23436,0.46681,0.27828
0.94656,0.19069,0.229,0.34938,0.2344,0.46683,0.27829
0.94667,0.19072,0.229,0.34941,0.23443,0.46695,0.2783
0.94678,0.19079,0.22901,0.34942,0.23447,0.46737,0.27831
0.94689,0.1908,0.22908,0.34946,0.23453,0.46746,0.27834
0.947,0.19083,0.22912,0.34947,0.23455,0.46746,0.27835
0.94711,0.19088,0.22913,0.34947,0.23459,0.4681,0.27837
0.94722,0.19091,0.22913,0.34949,0.23464,0.46876,0.2784
0.94733,0.19093,0.22915,0.3495,0.23466,0.46885,0.27846
0.94744,0.19095,0.22919,0.34951,0.23468,0.4691,0.27848
0.94756,0.19096,0.22922,0.34953,0.23469,0.4694,0.27854
0.94767,0.19101,0.22925,0.34954,0.23473,0.46968,0.27855
0.94778,0.19101,0.22927,0.34955,0.23474,0.46976,0.27859
0.94789,0.19108,0.22929,0.34958,0.23475,0.46978,0.27862
0.948,0.19109,0.22935,0.34959,0.23479,0.47016,0.27866
0.94811,0.19111,0.22938,0.34959,0.23485,0.47034,0.27867
0.94822,0.19112,0.22947,0.3496,0.23491,0.47051,0.2787
0.94833,0.19121,0.22953,0.34961,0.23493,0.47053,0.2787
0.94844,0.19126,0.2296,0.34962,0.23495,0.4706,0.27873
0.94856,0.19129,0.22973,0.34964,0.23495,0.47064,0.27877
0.94867,0.1913,0.22974,0.34967,0.23496,0.47076,0.27878
0.94878,0.19139,0.22983,0.34974,0.23497,0.47081,0.27879
0.94889,0.1914,0.22992,0.34978,0.23518,0.47091,0.27879
0.949,0.19142,0.23002,0.34979,0.23525,0.47118,0.27881
0.94911,0.19149,0.23002,0.3498,0.23526,0.47139,0.27884
0.94922,0.19149,0.23006,0.34985,0.23529,0.47172,0.27885
0.94933,0.19149,0.23016,0.3499,0.23531,0.47205,0.27886
0.94944,0.19155,0.23021,0.34991,0.23532,0.47246,0.27887
0.94956,0.19157,0.23024,0.34992,0.23532,0.47251,0.27896
0.94967,0.1916,0.23027,0.34996,0.23533,0.47291,0.27897
0.94978,0.19165,0.23031,0.34997,0.23534,0.47347,0.27899
0.94989,0.19172,0.23043,0.35,0.23535,0.47364,0.27906
0.95,0.19172,0.23045,0.35,0.23537,0.47371,0.27907
0.95011,0.19175,0.23047,0.35003,0.23542,0.47386,0.27915
0.95022,0.19182,0.23056,0.35005,0.2355,0.47432,0.27923
0.95033,0.19186,0.23058,0.35007,0.23555,0.47434,0.27925
0.95044,0.19192,0.23059,0.35009,0.23556,0.47437,0.27931
0.95056,0.19194,0.2306,0.3501,0.23563,0.47459,0.27938
0.95067,0.19205,0.23064,0.35013,0.23564,0.47482,0.27948
0.95078,0.19205,0.23067,0.35017,0.23566,0.475,0.27949
0.95089,0.1921,0.23075,0.35018,0.23571,0.47534,0.2795
0.951,0.19214,0.23075,0.35019,0.23576,0.47536,0.27952
0.95111,0.19225,0.23077,0.35021,0.23577,0.47569,0.27954
0.95122,0.19229,0.23082,0.35026,0.23589,0.47572,0.27958
0.95133,0.1923,0.23087,0.35027,0.23603,0.47596,0.2796
0.95144,0.19232,0.23093,0.35027,0.23603,0.47611,0.27961
0.95156,0.19235,0.23098,0.35027,0.23605,0.47615,0.27963
0.95167,0.19236,0.23101,0.35031,0.23607,0.47643,0.27969
0.95178,0.19236,0.23102,0.35033,0.23614,0.47643,0.27973
0.95189,0.19238,0.2311,0.35034,0.23618,0.4767,0.27974
0.952,0.19239,0.2311,0.35034,0.23622,0.47671,0.27975
0.95211,0.19243,0.23111,0.35037,0.23623,0.47691,0.27976
0.95222,0.19244,0.23112,0.35037,0.23626,0.47709,0.27979
0.95233,0.19244,0.2312,0.35041,0.23627,0.4771,0.27983
0.95244,0.19245,0.23122,0.35043,0.23631,0.47726,0.27987
0.95256,0.19249,0.23125,0.35043,0.23633,0.4773,0.27988
0.95267,0.1925,0.23127,0.35045,0.23639,0.47736,0.27992
0.95278,0.19251,0.2313,0.35049,0.23642,0.4776,0.27993
0.95289,0.19252,0.23131,0.3505,0.23646,0.47761,0.28001
0.953,0.19253,0.23132,0.35055,0.23648,0.4777,0.28002
0.95311,0.19254,0.23145,0.35055,0.23649,0.4777,0.28004
0.95322,0.19257,0.23148,0.35055,0.23651,0.47776,0.28006
0.95333,0.19257,0.23149,0.35058,0.23651,0.47791,0.2801
0.95344,0.19266,0.23151,0.35061,0.23653,0.47806,0.28016
0.95356,0.19267,0.23151,0.35062,0.23656,0.47844,0.28018
0.95367,0.19267,0.23155,0.35065,0.23664,0.47868,0.28025
0.95378,0.19271,0.23164,0.35065,0.23667,0.47869,0.28025
0.95389,0.19273,0.23164,0.35068,0.2367,0.47883,0.28028
0.954,0.19285,0.23168,0.35073,0.2368,0.47909,0.28034
0.95411,0.19286,0.23175,0.35079,0.23681,0.47918,0.28041
0.95422,0.19293,0.23181,0.3508,0.23681,0.47923,0.28042
0.95433,0.19298,0.23195,0.35081,0.23685,0.47925,0.28045
0.95444,0.19301,0.23196,0.35081,0.23686,0.47986,0.28046
0.95456,0.19311,0.23205,0.35083,0.23687,0.48014,0.28049
0.95467,0.19317,0.23206,0.35083,0.23693,0.48033,0.28052
0.95478,0.19319,0.23212,0.35083,0.23694,0.48043,0.28053
0.95489,0.19322,0.23219,0.35083,0.23699,0.48086,0.28056
0.955,0.19323,0.2322,0.35087,0.23711,0.48116,0.28058
0.95511,0.19325,0.2322,0.35089,0.23712,0.48119,0.2807
0.95522,0.19327,0.23221,0.35096,0.23715,0.48124,0.2807
0.95533,0.19328,0.23225,0.351,0.23715,0.48189,0.28075
0.95544,0.19332,0.23225,0.35101,0.23718,0.48191,0.28086
0.95556,0.19333,0.23226,0.35102,0.23718,0.48234,0.28089
0.95567,0.19335,0.23228,0.35103,0.23719,0.48244,0.28092
0.95578,0.19336,0.23228,0.35106,0.23728,0.48296,0.28101
0.95589,0.19336,0.23234,0.35109,0.23731,0.48297,0.28105
0.956,0.19338,0.23235,0.35111,0.23736,0.48298,0.28108
0.95611,0.19341,0.23236,0.35116,0.23737,0.48302,0.2811
0.95622,0.19343,0.2324,0.3512,0.23746,0.48305,0.28111
0.95633,0.19348,0.23247,0.3512,0.23748,0.48315,0.28112
0.95644,0.19352,0.2325,0.35121,0.23749,0.48338,0.28117
0.95656,0.19353,0.23261,0.35121,0.23751,0.48378,0.28127
0.95667,0.19354,0.23262,0.35123,0.23754,0.48383,0.28132
0.95678,0.19362,0.23262,0.35125,0.23755,0.48387,0.28138
0.95689,0.19366,0.23267,0.35129,0.23755,0.48413,0.28138
0.957,0.19374,0.23268,0.35136,0.23761,0.48442,0.28141
0.95711,0.19374,0.2327,0.35138,0.23771,0.48443,0.2815
0.95722,0.19375,0.23271,0.35139,0.2378,0.48469,0.28162
0.95733,0.19376,0.23271,0.35139,0.23781,0.48471,0.2817
0.95744,0.19377,0.23273,0.35141,0.23782,0.48498,0.28171
0.95756,0.19378,0.23276,0.35143,0.23784,0.48512,0.28181
0.95767,0.19385,0.23276,0.35146,0.23788,0.48566,0.28208
0.95778,0.19395,0.23279,0.3515,0.23789,0.486,0.28219
0.95789,0.19395,0.23282,0.35151,0.23789,0.48633,0.2822
0.958,0.19396,0.23307,0.35152,0.23792,0.48681,0.28221
0.95811,0.19398,0.23315,0.35153,0.23795,0.48729,0.28221
0.95822,0.19398,0.23316,0.35153,0.23798,0.48742,0.28221
0.95833,0.19399,0.2332,0.35161,0.23799,0.48808,0.28226
0.95844,0.194,0.23321,0.35161,0.23801,0.48824,0.28243
0.95856,0.19401,0.23325,0.35163,0.23805,0.48828,0.28244
0.95867,0.19405,0.23326,0.35167,0.23809,0.48857,0.28247
0.95878,0.19407,0.23326,0.35175,0.2381,0.48867,0.28251
0.95889,0.19407,0.23326,0.35178,0.23815,0.48874,0.28251
0.959,0.19414,0.23327,0.35183,0.23816,0.4888,0.28254
0.95911,0.19415,0.23329,0.35186,0.23821,0.48925,0.2827
0.95922,0.1942,0.23332,0.35192,0.23823,0.4894,0.28271
0.95933,0.1943,0.23334,0.35194,0.23826,0.48951,0.28271
0.95944,0.19433,0.23343,0.35195,0.23829,0.4897,0.28273
0.95956,0.19435,0.23343,0.35198,0.23842,0.48977,0.28276
0.95967,0.19438,0.23354,0.35202,0.23843,0.48986,0.2828
0.95978,0.19444,0.23356,0.35205,0.23847,0.48997,0.28282
0.95989,0.19446,0.23358,0.35205,0.23848,0.49008,0.28288
0.96,0.19447,0.23359,0.35206,0.23857,0.49038,0.28289
0.96011,0.19447,0.2336,0.35207,0.23864,0.49044,0.28291
0.96022,0.19448,0.23374,0.35209,0.23865,0.49066,0.28295
0.96033,0.19459,0.23375,0.35213,0.23867,0.49076,0.2831
0.96044,0.19461,0.23381,0.35215,0.23869,0.49095,0.28313
0.96056,0.19464,0.23388,0.35226,0.23878,0.49098,0.28315
0.96067,0.19466,0.23398,0.35226,0.23879,0.49104,0.28326
0.96078,0.19474,0.23409,0.35239,0.23885,0.4916,0.28333
0.96089,0.19492,0.23411,0.35239,0.23885,0.49162,0.28343
0.961,0.19492,0.23414,0.35241,0.23885,0.49192,0.28347
0.96111,0.19504,0.23414,0.35248,0.23886,0.49219,0.28351
0.96122,0.19504,0.2342,0.35252,0.23887,0.4925,0.28356
0.96133,0.19508,0.23423,0.35254,0.23892,0.49266,0.28357
0.96144,0.19515,0.23426,0.35255,0.23893,0.49275,0.28359
0.96156,0.19521,0.23429,0.35268,0.23901,0.4928,0.28377
0.96167,0.19522,0.23435,0.35269,0.23901,0.49298,0.28389
0.96178,0.19526,0.23435,0.3527,0.23901,0.49313,0.28397
0.96189,0.19527,0.23439,0.35275,0.23906,0.49314,0.28399
0.962,0.19533,0.23448,0.35281,0.23909,0.4933,0.28402
0.96211,0.19538,0.23463,0.35285,0.23911,0.49331,0.28404
0.96222,0.19543,0.23465,0.35287,0.23927,0.49379,0.28411
0.96233,0.19545,0.23466,0.35288,0.23928,0.49381,0.28418
0.96244,0.19548,0.23472,0.3529,0.23932,0.49396,0.28418
0.96256,0.19551,0.23479,0.35291,0.23935,0.494,0.28421
0.96267,0.19553,0.23485,0.35291,0.23938,0.49401,0.28425
0.96278,0.19555,0.23485,0.35295,0.23939,0.49407,0.28428
0.96289,0.1957,0.23491,0.35298,0.23945,0.49437,0.28437
0.963,0.19574,0.23499,0.35306,0.23947,0.49456,0.28438
0.96311,0.19579,0.235,0.35312,0.23951,0.49466,0.28444
0.96322,0.19588,0.23506,0.35316,0.23953,0.4947,0.28448
0.96333,0.19593,0.2351,0.35323,0.23954,0.4951,0.2845
0.96344,0.19597,0.23515,0.35326,0.23959,0.49513,0.28453
0.96356,0.19611,0.23516,0.35332,0.2396,0.49515,0.28461
0.96367,0.19612,0.2352,0.35334,0.23962,0.49516,0.28463
0.96378,0.19616,0.23531,0.35336,0.23969,0.49561,0.28466
0.96389,0.19618,0.23538,0.35336,0.23979,0.49575,0.28467
0.964,0.19621,0.23538,0.35337,0.2398,0.49581,0.28471
0.96411,0.19627,0.23546,0.35342,0.23982,0.49582,0.28472
0.96422,0.19633,0.2355,0.35344,0.23983,0.49607,0.28475
0.96433,0.19642,0.2355,0.35345,0.23984,0.49621,0.28495
0.96444,0.19645,0.23552,0.35346,0.23985,0.49629,0.28512
0.96456,0.19647,0.23559,0.35349,0.23995,0.49655,0.28513
0.96467,0.19652,0.23571,0.3535,0.23998,0.49656,0.28519
0.96478,0.19654,0.23588,0.35351,0.24012,0.4966,0.28523
0.96489,0.19657,0.23594,0.35352,0.24016,0.49694,0.28525
0.965,0.1966,0.23595,0.35361,0.24019,0.49717,0.28528
0.96511,0.1966,0.23602,0.35363,0.24019,0.49747,0.28538
0.96522,0.19662,0.23612,0.35365,0.24032,0.49784,0.2856
0.96533,0.19663,0.23618,0.35367,0.24033,0.49784,0.28563
0.96544,0.19667,0.23627,0.35368,0.24035,0.49802,0.28565
0.96556,0.1967,0.23631,0.35368,0.24036,0.49804,0.2857
0.96567,0.19675,0.23633,0.35375,0.24041,0.49806,0.28578
0.96578,0.19679,0.23637,0.35378,0.24041,0.49856,0.28582
0.96589,0.19679,0.23643,0.3538,0.24043,0.49913,0.28583
0.966,0.19679,0.23652,0.35381,0.24043,0.49921,0.28591
0.96611,0.1968,0.23652,0.35388,0.24048,0.49932,0.28592
0.96622,0.19703,0.23669,0.35391,0.2407,0.49963,0.28594
0.96633,0.1971,0.23672,0.35401,0.24074,0.49971,0.28595
0.96644,0.19714,0.23681,0.35402,0.24077,0.50018,0.28596
0.96656,0.19729,0.23681,0.35404,0.24079,0.50036,0.28602
0.96667,0.19733,0.23684,0.35407,0.24082,0.50043,0.28611
0.96678,0.19737,0.23686,0.3541,0.24082,0.50142,0.28631
0.96689,0.19741,0.23687,0.35411,0.24085,0.50142,0.28632
0.967,0.19745,0.23703,0.35423,0.24086,0.5016,0.28639
0.96711,0.19748,0.23708,0.35423,0.24095,0.50277,0.28643
0.96722,0.1975,0.23711,0.35424,0.24097,0.50279,0.28657
0.96733,0.19753,0.23717,0.35434,0.24105,0.5028,0.28662
0.96744,0.19756,0.23722,0.35436,0.24106,0.50285,0.28672
0.96756,0.19761,0.23723,0.35436,0.24112,0.50298,0.28691
0.96767,0.19764,0.23729,0.35439,0.24113,0.5032,0.28695
0.96778,0.19769,0.23732,0.35448,0.24113,0.50321,0.28696
0.96789,0.19776,0.23735,0.3546,0.24118,0.50334,0.28705
0.968,0.19781,0.23736,0.3546,0.24118,0.50337,0.28737
0.96811,0.19787,0.23737,0.35465,0.24128,0.5038,0.28743
0.96822,0.19787,0.23737,0.35479,0.24133,0.50417,0.28754
0.96833,0.19791,0.2374,0.35482,0.24138,0.50445,0.28757
0.96844,0.19792,0.23744,0.35483,0.24139,0.50476,0.28768
0.96856,0.19795,0.23755,0.35489,0.24142,0.50521,0.28779
0.96867,0.19798,0.2376,0.35489,0.24144,0.50541,0.28781
0.96878,0.198,0.23763,0.35491,0.24149,0.50571,0.28781
0.96889,0.19804,0.23768,0.35497,0.24156,0.50609,0.28797
0.969,0.19805,0.23773,0.355,0.24157,0.50692,0.288
0.96911,0.19805,0.23776,0.35503,0.24162,0.50707,0.28808
0.96922,0.19828,0.2378,0.35504,0.24164,0.5075,0.28823
0.96933,0.19836,0.23781,0.35505,0.24165,0.5075,0.28825
0.96944,0.19841,0.23783,0.35515,0.24168,0.50752,0.28827
0.96956,0.19845,0.23784,0.35518,0.24174,0.50758,0.28827
0.96967,0.19859,0.23787,0.35523,0.24179,0.50767,0.28833
0.96978,0.19859,0.23788,0.35525,0.2418,0.50789,0.28834
0.96989,0.19859,0.23792,0.35526,0.24182,0.50826,0.28841
0.97,0.1986,0.23794,0.35528,0.24185,0.50832,0.28841
0.97011,0.1986,0.23794,0.35538,0.24188,0.50853,0.28844
0.97022,0.19867,0.23797,0.35539,0.24194,0.50867,0.28849
0.97033,0.19871,0.23803,0.35541,0.24194,0.50871,0.28854
0.97044,0.19876,0.23804,0.35542,0.24199,0.50879,0.28868
0.97056,0.19878,0.23806,0.35543,0.24203,0.50953,0.2888
0.97067,0.19882,0.23811,0.35543,0.24214,0.50999,0.28889
0.97078,0.19883,0.23815,0.35545,0.24216,0.5104,0.2889
0.97089,0.19884,0.23817,0.35547,0.24226,0.51043,0.28894
0.971,0.19885,0.23818,0.35547,0.24226,0.51061,0.28896
0.97111,0.19893,0.23819,0.3555,0.24231,0.51062,0.28897
0.97122,0.19897,0.23822,0.35551,0.24235,0.51134,0.28898
0.97133,0.19898,0.23822,0.35555,0.24237,0.51142,0.289
0.97144,0.19903,0.23826,0.35557,0.24244,0.51218,0.28911
0.97156,0.19906,0.23829,0.35574,0.24248,0.51228,0.2892
0.97167,0.19911,0.23832,0.3558,0.24249,0.51249,0.28924
0.97178,0.19916,0.23837,0.35582,0.24259,0.51255,0.28938
0.97189,0.1992,0.23839,0.35585,0.24259,0.51268,0.28962
0.972,0.19926,0.23843,0.35595,0.2426,0.51314,0.28962
0.97211,0.1993,0.23856,0.35596,0.2426,0.51326,0.28974
0.97222,0.19936,0.23859,0.35602,0.24272,0.5139,0.28983
0.97233,0.19945,0.23865,0.35614,0.24281,0.51394,0.28985
0.97244,0.19945,0.23867,0.35614,0.24285,0.51421,0.28988
0.97256,0.19948,0.23869,0.35616,0.2429,0.5143,0.28992
0.97267,0.1995,0.23873,0.3562,0.24295,0.51447,0.28995
0.97278,0.1996,0.23876,0.3562,0.24298,0.51507,0.29002
0.97289,0.19973,0.23878,0.35623,0.24301,0.51547,0.29005
0.973,0.19974,0.2388,0.35631,0.24311,0.51559,0.29029
0.97311,0.19974,0.23883,0.35635,0.24312,0.5157,0.29045
0.97322,0.1998,0.23886,0.35636,0.24312,0.51583,0.29055
0.97333,0.19981,0.23888,0.35638,0.2432,0.51592,0.29059
0.97344,0.19981,0.23894,0.35638,0.24324,0.51594,0.29061
0.97356,0.19986,0.23897,0.35642,0.24325,0.51652,0.29074
0.97367,0.19987,0.239,0.35644,0.24326,0.51664,0.29074
0.97378,0.19994,0.23902,0.35646,0.24326,0.51695,0.29079
0.97389,0.19996,0.23904,0.35647,0.24334,0.5174,0.2909
0.974,0.2003,0.23909,0.35647,0.2434,0.51926,0.29094
0.97411,0.20034,0.23916,0.35647,0.24346,0.51972,0.29117
0.97422,0.20036,0.23918,0.35651,0.24356,0.5199,0.29118
0.97433,0.20042,0.23919,0.35652,0.24361,0.52044,0.29119
0.97444,0.20053,0.23931,0.35663,0.24367,0.5205,0.29128
0.97456,0.20061,0.23935,0.35667,0.24371,0.52057,0.29135
0.97467,0.20062,0.23936,0.35672,0.24372,0.52073,0.29143
0.97478,0.20064,0.2394,0.35681,0.24378,0.52083,0.29145
0.97489,0.20072,0.2394,0.35689,0.24379,0.52085,0.29146
0.975,0.20074,0.23944,0.35694,0.24379,0.52139,0.2916
0.97511,0.20082,0.23949,0.35694,0.24386,0.52143,0.29165
0.97522,0.20086,0.23951,0.35697,0.24388,0.52277,0.29175
0.97533,0.20092,0.23957,0.35721,0.2441,0.52281,0.29193
0.97544,0.20106,0.23978,0.35724,0.24427,0.52336,0.29196
0.97556,0.20108,0.23987,0.35727,0.24436,0.52344,0.29198
0.97567,0.20123,0.23987,0.35734,0.24439,0.52368,0.29199
0.97578,0.20129,0.23988,0.35739,0.2444,0.52375,0.2921
0.97589,0.20136,0.23992,0.35741,0.24444,0.52387,0.29228
0.976,0.20139,0.23994,0.35753,0.2445,0.52492,0.29232
0.97611,0.20142,0.23996,0.3577,0.24457,0.52561,0.29242
0.97622,0.20144,0.23999,0.35774,0.24457,0.52591,0.29247
0.97633,0.20144,0.24004,0.35777,0.24458,0.52604,0.29261
0.97644,0.20156,0.24005,0.35778,0.2447,0.52605,0.29277
0.97656,0.20158,0.24006,0.3578,0.24499,0.52606,0.29284
0.97667,0.20165,0.24007,0.35784,0.24504,0.52607,0.29289
0.97678,0.20165,0.24017,0.35785,0.24512,0.52631,0.29304
0.97689,0.20166,0.24028,0.35788,0.24518,0.52683,0.29305
0.977,0.20171,0.24034,0.35792,0.24519,0.52683,0.2932
0.97711,0.20176,0.24041,0.35803,0.24523,0.52691,0.29321
0.97722,0.20177,0.24046,0.35812,0.24525,0.52726,0.29325
0.97733,0.20181,0.24056,0.35814,0.24528,0.52736,0.29326
0.97744,0.20188,0.24057,0.35834,0.24528,0.52802,0.29326
0.97756,0.20194,0.24057,0.35835,0.24544,0.52818,0.29328
0.97767,0.20197,0.24059,0.35837,0.24545,0.52823,0.29343
0.97778,0.202,0.24063,0.35838,0.24554,0.52903,0.29354
0.97789,0.202,0.24066,0.3585,0.24564,0.53014,0.29357
0.978,0.20211,0.24067,0.3585,0.24565,0.53034,0.29362
0.97811,0.20211,0.24076,0.35852,0.24565,0.53146,0.2937
0.97822,0.2022,0.24077,0.35853,0.2457,0.53153,0.29378
0.97833,0.20229,0.24077,0.35858,0.24571,0.53181,0.29383
0.97844,0.2023,0.24081,0.35867,0.24573,0.53227,0.29386
0.97856,0.2023,0.24083,0.35871,0.24583,0.53333,0.2939
0.97867,0.20239,0.24086,0.35872,0.24606,0.53363,0.29391
0.97878,0.2024,0.24088,0.35878,0.24611,0.53376,0.29395
0.97889,0.20248,0.24089,0.3589,0.24612,0.53396,0.29398
0.979,0.20254,0.24091,0.35895,0.2462,0.53401,0.29403
0.97911,0.2026,0.24092,0.35905,0.24636,0.53428,0.29404
0.97922,0.20261,0.24092,0.35911,0.24641,0.53435,0.29419
0.97933,0.20276,0.24097,0.35923,0.24642,0.53451,0.29428
0.97944,0.20303,0.24101,0.35925,0.24644,0.53465,0.2943
0.97956,0.20307,0.24105,0.35929,0.2465,0.53529,0.29435
0.97967,0.20308,0.24106,0.35933,0.24652,0.53538,0.29452
0.97978,0.20311,0.24108,0.35936,0.24658,0.53542,0.29456
0.97989,0.20316,0.24108,0.35936,0.2466,0.53549,0.29457
0.98,0.20323,0.2412,0.35939,0.24683,0.5359,0.29461
0.98011,0.20327,0.24129,0.35939,0.24683,0.53619,0.29469
0.98022,0.20334,0.24131,0.35946,0.24683,0.53698,0.29498
0.98033,0.20334,0.24135,0.35948,0.24687,0.53755,0.29499
0.98044,0.20334,0.24139,0.35948,0.24688,0.5387,0.29505
0.98056,0.20361,0.24142,0.35957,0.24689,0.53922,0.29527
0.98067,0.20364,0.2415,0.35964,0.24689,0.53935,0.29528
0.98078,0.20375,0.24153,0.35966,0.24699,0.53953,0.29533
0.98089,0.20379,0.24158,0.35973,0.24702,0.53999,0.2954
0.981,0.20387,0.24167,0.35977,0.24706,0.54018,0.29549
0.98111,0.20391,0.24213,0.36004,0.24718,0.54095,0.29583
0.98122,0.20403,0.24216,0.36009,0.24728,0.54096,0.29588
0.98133,0.20406,0.24232,0.36013,0.24752,0.54287,0.29607
0.98144,0.20406,0.24235,0.36021,0.24753,0.54345,0.29611
0.98156,0.20407,0.24244,0.36032,0.24754,0.54406,0.29615
0.98167,0.20408,0.24246,0.36033,0.24764,0.54461,0.29616
0.98178,0.20411,0.24258,0.36039,0.24772,0.54494,0.2962
0.98189,0.20416,0.24261,0.36053,0.24816,0.5457,0.29642
0.982,0.2042,0.24263,0.36056,0.24817,0.54579,0.29652
0.98211,0.20427,0.24266,0.36066,0.24831,0.54589,0.29659
0.98222,0.20431,0.24271,0.3607,0.2484,0.54615,0.29711
0.98233,0.20435,0.24296,0.36077,0.24849,0.54702,0.29724
0.98244,0.2044,0.24302,0.36082,0.24855,0.54723,0.29743
0.98256,0.20448,0.24314,0.36083,0.24865,0.5473,0.29745
0.98267,0.20461,0.24331,0.36092,0.24871,0.54761,0.29763
0.98278,0.20462,0.24337,0.36103,0.24871,0.54825,0.29764
0.98289,0.20472,0.2435,0.36105,0.24885,0.54834,0.29764
0.983,0.20474,0.24351,0.36105,0.24901,0.54859,0.29765
0.98311,0.20477,0.24364,0.36107,0.24901,0.54867,0.29773
0.98322,0.20479,0.24384,0.3613,0.2491,0.54886,0.29783
0.98333,0.20479,0.24388,0.36137,0.24923,0.54899,0.29785
0.98344,0.20485,0.24389,0.36144,0.2493,0.54901,0.2979
0.98356,0.20488,0.2439,0.3615,0.24931,0.5493,0.29801
0.98367,0.20495,0.24401,0.3615,0.24935,0.54949,0.29807
0.98378,0.20504,0.24406,0.36151,0.24938,0.55131,0.29809
0.98389,0.20506,0.2441,0.36158,0.24942,0.55174,0.29814
0.984,0.2051,0.2441,0.3616,0.24944,0.5518,0.29829
0.98411,0.20514,0.24443,0.36166,0.24979,0.55181,0.29839
0.98422,0.20566,0.24455,0.36167,0.24982,0.55251,0.29853
0.98433,0.20569,0.24469,0.36192,0.24987,0.55264,0.29854
0.98444,0.2057,0.24477,0.36206,0.25016,0.55297,0.2987
0.98456,0.20582,0.245,0.36208,0.25019,0.55323,0.2988
0.98467,0.20582,0.24504,0.36208,0.25024,0.55332,0.29883
0.98478,0.20583,0.24506,0.36211,0.25037,0.55353,0.29893
0.98489,0.20589,0.24507,0.36223,0.2504,0.55443,0.29902
0.985,0.2059,0.24515,0.36224,0.25045,0.55444,0.29909
0.98511,0.20624,0.24519,0.36225,0.25054,0.55511,0.2992
0.98522,0.20638,0.24527,0.36227,0.25056,0.55559,0.29935
0.98533,0.20646,0.24528,0.36261,0.2506,0.55632,0.29941
0.98544,0.20671,0.24532,0.36266,0.25081,0.55649,0.29967
0.98556,0.2068,0.24544,0.36269,0.25085,0.55746,0.30003
0.98567,0.20705,0.24545,0.36279,0.25087,0.55758,0.30005
0.98578,0.2071,0.24562,0.3628,0.25096,0.55774,0.30011
0.98589,0.20719,0.2457,0.36286,0.25099,0.55807,0.30027
0.986,0.20725,0.24575,0.36289,0.25111,0.55892,0.30036
0.98611,0.20735,0.24629,0.36291,0.25111,0.559,0.30051
0.98622,0.20737,0.24654,0.36292,0.25148,0.55955,0.30059
0.98633,0.20757,0.24672,0.36315,0.2515,0.55977,0.30068
0.98644,0.2076,0.24687,0.36321,0.2515,0.56006,0.30081
0.98656,0.20763,0.24712,0.36328,0.25151,0.56072,0.30086
0.98667,0.20766,0.24726,0.36331,0.25154,0.56174,0.30091
0.98678,0.20767,0.2475,0.36341,0.25156,0.56211,0.30097
0.98689,0.20771,0.2478,0.36349,0.25167,0.56331,0.30112
0.987,0.20781,0.24794,0.36349,0.25171,0.56419,0.30112
0.98711,0.20787,0.24826,0.3635,0.25174,0.56419,0.30137
0.98722,0.20794,0.24843,0.36357,0.25179,0.56452,0.30154
0.98733,0.20798,0.24858,0.36358,0.25186,0.56528,0.30175
0.98744,0.20803,0.24865,0.36379,0.25186,0.56634,0.30184
0.98756,0.2081,0.24869,0.36395,0.25202,0.56744,0.30185
0.98767,0.20815,0.24872,0.36399,0.25214,0.56844,0.30201
0.98778,0.20817,0.24881,0.364,0.25218,0.56844,0.3021
0.98789,0.20871,0.24883,0.36415,0.25229,0.56916,0.30229
0.988,0.20873,0.24892,0.36418,0.25234,0.56965,0.3024
0.98811,0.20895,0.24912,0.36423,0.2524,0.56985,0.30244
0.98822,0.20897,0.24916,0.36426,0.25243,0.57002,0.3025
0.98833,0.20903,0.24931,0.36434,0.25271,0.5701,0.30305
0.98844,0.20903,0.24949,0.36444,0.25282,0.57014,0.3031
0.98856,0.20908,0.24961,0.36447,0.25305,0.57014,0.30324
0.98867,0.20918,0.24961,0.36447,0.25332,0.57071,0.30343
0.98878,0.20936,0.24966,0.36456,0.25342,0.5717,0.30358
0.98889,0.20944,0.2497,0.36457,0.2536,0.57214,0.30368
0.989,0.20951,0.24987,0.36463,0.25362,0.57251,0.30388
0.98911,0.20954,0.24993,0.3647,0.25373,0.57563,0.30394
0.98922,0.20959,0.25002,0.36472,0.25407,0.57607,0.30396
0.98933,0.20961,0.25008,0.36477,0.2541,0.57612,0.30397
0.98944,0.20963,0.25019,0.36485,0.25411,0.57657,0.30397
0.98956,0.20968,0.25026,0.36486,0.25412,0.57678,0.30411
0.98967,0.2098,0.2503,0.36489,0.25413,0.57701,0.30412
0.98978,0.20997,0.25037,0.36492,0.25415,0.57819,0.30414
0.98989,0.20997,0.2504,0.36494,0.2542,0.57821,0.3043
0.99,0.21004,0.25044,0.36513,0.25433,0.57869,0.30438
0.99011,0.21008,0.25047,0.36515,0.2544,0.57886,0.30455
0.99022,0.21027,0.25053,0.36516,0.25447,0.57906,0.30456
0.99033,0.21028,0.25063,0.3652,0.2545,0.57947,0.30483
0.99044,0.21029,0.25083,0.36521,0.25458,0.58105,0.30503
0.99056,0.21029,0.25092,0.36522,0.25464,0.58142,0.3052
0.99067,0.21037,0.25111,0.36523,0.25489,0.58145,0.30537
0.99078,0.2105,0.25122,0.36556,0.25492,0.5822,0.30567
0.99089,0.2105,0.25142,0.36557,0.2554,0.58393,0.30595
0.991,0.21054,0.25157,0.36567,0.25569,0.58411,0.30595
0.99111,0.21097,0.25167,0.36599,0.25577,0.58497,0.30606
0.99122,0.21104,0.25172,0.3661,0.25579,0.58617,0.30637
0.99133,0.21115,0.25201,0.36615,0.25592,0.58663,0.3064
0.99144,0.21117,0.25203,0.36635,0.25593,0.58772,0.30646
0.99156,0.21129,0.25204,0.36648,0.25593,0.58815,0.30653
0.99167,0.21143,0.25205,0.36652,0.25613,0.58857,0.3068
0.99178,0.21169,0.25205,0.36654,0.25635,0.58894,0.30684
0.99189,0.21189,0.2526,0.36661,0.25635,0.59101,0.30709
0.992,0.21216,0.25268,0.36662,0.25636,0.59153,0.30718
0.99211,0.21245,0.2528,0.36666,0.25646,0.59225,0.30748
0.99222,0.21287,0.25291,0.36669,0.25668,0.59306,0.30756
0.99233,0.21292,0.25313,0.36686,0.25681,0.59344,0.30805
0.99244,0.21303,0.2534,0.36692,0.25682,0.59509,0.3084
0.99256,0.21319,0.25348,0.36693,0.25709,0.59587,0.30857
0.99267,0.21323,0.25417,0.36705,0.25713,0.59624,0.30861
0.99278,0.21338,0.25421,0.36721,0.25724,0.59864,0.30871
0.99289,0.21344,0.25425,0.36734,0.25753,0.60012,0.30873
0.993,0.21346,0.25438,0.36764,0.25773,0.60023,0.30874
0.99311,0.21363,0.25461,0.3677,0.25782,0.60158,0.30947
0.99322,0.21367,0.25465,0.36776,0.25802,0.60292,0.30948
0.99333,0.21403,0.2548,0.36785,0.25832,0.60399,0.30976
0.99344,0.21419,0.25512,0.36792,0.25864,0.60489,0.30981
0.99356,0.21426,0.25531,0.36804,0.25886,0.60582,0.31016
0.99367,0.21429,0.25534,0.36813,0.25907,0.60764,0.31066
0.99378,0.21432,0.25557,0.36841,0.25911,0.60798,0.31071
0.99389,0.21434,0.25585,0.36867,0.25927,0.60833,0.311
0.994,0.21452,0.25619,0.36873,0.25939,0.60874,0.31125
0.99411,0.21493,0.2562,0.3689,0.25946,0.60876,0.3116
0.99422,0.21517,0.25621,0.3689,0.25947,0.60932,0.31166
0.99433,0.21551,0.25679,0.36918,0.25956,0.60992,0.31171
0.99444,0.21564,0.25699,0.36942,0.25978,0.61116,0.31198
0.99456,0.21574,0.25708,0.36946,0.26007,0.61564,0.31228
0.99467,0.21589,0.25729,0.36966,0.26024,0.61628,0.31248
0.99478,0.21653,0.25737,0.36978,0.26041,0.61658,0.31305
0.99489,0.21688,0.25746,0.36989,0.26071,0.61973,0.31324
0.995,0.21708,0.25785,0.37011,0.26082,0.62038,0.31388
0.99511,0.21723,0.25837,0.37017,0.26087,0.62202,0.31416
0.99522,0.21747,0.25848,0.37045,0.26131,0.62375,0.31416
0.99533,0.21754,0.25917,0.37053,0.26153,0.62504,0.3143
0.99544,0.21756,0.25927,0.3707,0.26154,0.62559,0.31454
0.99556,0.21772,0.26018,0.37077,0.26156,0.62588,0.31459
0.99567,0.21788,0.26028,0.37081,0.26164,0.62741,0.31465
0.99578,0.21807,0.26051,0.37081,0.26178,0.62819,0.31498
0.99589,0.21821,0.26158,0.37121,0.26203,0.62964,0.31575
0.996,0.21847,0.26162,0.37186,0.26219,0.6316,0.31618
0.99611,0.21856,0.26176,0.37189,0.26286,0.63384,0.3163
0.99622,0.21866,0.26179,0.37196,0.26358,0.63841,0.31647
0.99633,0.21877,0.26275,0.37197,0.26359,0.6398,0.31677
0.99644,0.2188,0.26295,0.37198,0.26364,0.64051,0.31718
0.99656,0.21888,0.26307,0.37211,0.26379,0.64056,0.31728
0.99667,0.21903,0.2632,0.37252,0.26408,0.64288,0.31736
0.99678,0.21903,0.2633,0.37257,0.26486,0.64392,0.31855
0.99689,0.21904,0.26353,0.3735,0.26555,0.64965,0.31957
0.997,0.21936,0.26385,0.3742,0.2658,0.65232,0.31998
0.99711,0.21948,0.26506,0.37457,0.26641,0.65455,0.32044
0.99722,0.21953,0.26554,0.3746,0.26689,0.65894,0.3205
0.99733,0.22004,0.26635,0.37509,0.26704,0.65968,0.32055
0.99744,0.22013,0.26671,0.37558,0.26737,0.67188,0.32096
0.99756,0.22049,0.26716,0.3757,0.26804,0.67319,0.322
0.99767,0.22081,0.26751,0.37605,0.26836,0.67643,0.32381
0.99778,0.22089,0.26769,0.37679,0.26842,0.6806,0.32384
0.99789,0.22182,0.26779,0.37758,0.26895,0.6908,0.32462
0.998,0.2219,0.26815,0.37813,0.26897,0.69379,0.325
0.99811,0.22196,0.26853,0.3782,0.26949,0.69668,0.32621
0.99822,0.22232,0.26859,0.37832,0.26961,0.69721,0.32697
0.99833,0.22249,0.2692,0.37921,0.27122,0.7014,0.32771
0.99844,0.22255,0.26958,0.37941,0.27144,0.70231,0.32857
0.99856,0.22286,0.26969,0.38009,0.27152,0.70399,0.32877
0.99867,0.2235,0.27054,0.3803,0.27162,0.70648,0.3289
0.99878,0.2247,0.27215,0.38143,0.27236,0.71042,0.3318
0.99889,0.22475,0.27381,0.38275,0.2727,0.71638,0.33248
0.999,0.22477,0.27531,0.38306,0.27386,0.71747,0.33349
0.99911,0.22574,0.27537,0.38443,0.27538,0.71963,0.33402
0.99922,0.22603,0.27571,0.38572,0.28079,0.72229,0.33412
0.99933,0.22636,0.27829,0.38578,0.28218,0.7253,0.33591
0.99944,0.22671,0.27975,0.38605,0.28267,0.72554,0.3363
0.99956,0.22789,0.2858,0.38714,0.28327,0.73205,0.34708
0.99967,0.2288,0.28751,0.39129,0.28376,0.75902,0.34895
0.99978,0.22892,0.29082,0.39934,0.28597,0.77602,0.36608
1,0.22905,0.29615,0.40913,0.2861,0.93723,0.38129


==> csvdat/CNN_ul_dl/MSE_list_64BS_4MS_64Pilots_5dB.csv <==
relu,softmax,LS,ML_fft,Genie_OMP,Genie_Aided
0.108,0.18474,0.30943,0.15442,0.3143,0.20911
0.20873,0.23792,0.33245,0.21791,0.37988,0.31459
0.15408,0.18401,0.34184,0.17277,0.26008,0.1985
0.056463,0.1581,0.29689,0.12789,0.051035,0.2443
0.12681,0.20842,0.32453,0.17661,0.22278,0.21891
0.071129,0.15662,0.29658,0.12872,0.11844,0.17656
0.095249,0.16153,0.32509,0.12148,0.11797,0.1759
0.18007,0.22134,0.34883,0.24689,0.4694,0.25869
0.054475,0.18736,0.31571,0.11627,0.097079,0.27454
0.14778,0.18824,0.26584,0.21551,0.35235,0.24484
0.17945,0.19963,0.32986,0.23737,0.71638,0.25181
0.16451,0.18999,0.30411,0.19666,0.31196,0.24282
0.12712,0.19879,0.28964,0.17954,0.20539,0.22283
0.22232,0.20768,0.29572,0.26153,0.41346,0.23845
0.10592,0.16513,0.32738,0.13477,0.29376,0.22636
0.05018,0.16879,0.32203,0.089991,0.015467,0.27179
0.15832,0.17568,0.34314,0.19652,0.27759,0.18305
0.15817,0.16437,0.31103,0.21055,0.35071,0.21221
0.10382,0.17794,0.31727,0.15089,0.19189,0.1814
0.081176,0.15019,0.31594,0.13619,0.043445,0.2133
0.12667,0.16577,0.33217,0.16749,0.16509,0.17867
0.11875,0.19437,0.33994,0.19441,0.22932,0.21027
0.078464,0.19948,0.3157,0.11907,0.16793,0.25058
0.083004,0.16105,0.3607,0.14479,0.10207,0.1973
0.071315,0.17046,0.32379,0.13278,0.15108,0.1998
0.16948,0.18701,0.33755,0.20439,0.35695,0.23076
0.11315,0.17897,0.30019,0.15515,0.31566,0.19569
0.13474,0.17772,0.32369,0.16197,0.28962,0.23725
0.091085,0.21313,0.3102,0.15677,0.25021,0.22968
0.12331,0.23978,0.27996,0.20514,0.28832,0.24352
0.10956,0.14386,0.31199,0.15712,0.23556,0.17932
0.091408,0.15725,0.28641,0.13149,0.16025,0.18349
0.13454,0.18933,0.27393,0.19206,0.4613,0.22738
0.062173,0.15668,0.33141,0.11692,0.096567,0.16228
0.04855,0.14048,0.32437,0.11346,0.112,0.1761
0.19756,0.22036,0.34771,0.212,0.389,0.24808
0.1708,0.23087,0.3278,0.22627,0.46572,0.23985
0.12195,0.21725,0.29864,0.19991,0.22794,0.27019
0.13427,0.21128,0.31129,0.19756,0.28446,0.26073
0.17138,0.19251,0.31364,0.19142,0.39712,0.25377
0.17367,0.21716,0.3155,0.24564,0.33392,0.24389
0.11258,0.19529,0.28822,0.15466,0.25905,0.24818
0.15052,0.22064,0.32935,0.18382,0.31664,0.20398
0.17721,0.24794,0.3217,0.21684,0.37044,0.32621
0.1423,0.18974,0.30585,0.20787,0.37041,0.23125
0.15048,0.18524,0.31839,0.18164,0.30775,0.22285
0.13721,0.16735,0.34169,0.19471,0.31507,0.19056
0.17138,0.18005,0.31896,0.20307,0.33894,0.18457
0.14368,0.19072,0.33687,0.17402,0.20909,0.19501
0.073398,0.16256,0.30801,0.12176,0.13246,0.21821
0.090418,0.21148,0.30059,0.15392,0.18275,0.24948
0.13628,0.20236,0.33444,0.16555,0.20368,0.24611
0.13006,0.19271,0.3096,0.18102,0.30133,0.18476
0.14892,0.21304,0.31059,0.1969,0.38738,0.26241
0.1556,0.19086,0.3022,0.17975,0.28057,0.22387
0.16154,0.21934,0.31467,0.20967,0.2963,0.26646
0.16542,0.17585,0.32039,0.19306,0.272,0.20413
0.16671,0.2251,0.29445,0.22429,0.46681,0.23905
0.13298,0.15582,0.28344,0.17953,0.40227,0.23725
0.077737,0.16725,0.34396,0.14846,0.2003,0.18018
0.047295,0.15794,0.30754,0.11564,0.073645,0.24125
0.10188,0.17735,0.33479,0.14341,0.17704,0.16682
0.14837,0.18939,0.308,0.1849,0.38155,0.24232
0.17031,0.1772,0.29273,0.20083,0.33152,0.22184
0.16834,0.23024,0.3381,0.23181,0.379,0.23253
0.10375,0.16319,0.31563,0.14723,0.22448,0.19496
0.13772,0.15773,0.29902,0.17781,0.23029,0.19406
0.05474,0.17002,0.31533,0.11264,0.11107,0.23578
0.077731,0.17751,0.33208,0.13978,0.1392,0.22094
0.10641,0.16147,0.28812,0.16977,0.18651,0.18075
0.16386,0.17632,0.285,0.21056,0.2685,0.22658
0.15218,0.18558,0.2766,0.1757,0.28637,0.22198
0.070658,0.15152,0.30416,0.12924,0.12318,0.18607
0.12511,0.19417,0.30197,0.18369,0.21468,0.22375
0.14516,0.17711,0.32658,0.17154,0.12957,0.30358
0.1489,0.17556,0.31707,0.15765,0.30243,0.17336
0.13257,0.18454,0.34248,0.20581,0.26883,0.20999
0.17606,0.22816,0.30915,0.22346,0.36251,0.30388
0.10672,0.16267,0.34071,0.1538,0.17674,0.21376
0.14141,0.15931,0.34132,0.21106,0.21564,0.19386
0.19974,0.20285,0.31312,0.18388,0.36007,0.22335
0.15812,0.19085,0.30872,0.22571,0.46456,0.19529
0.11927,0.20802,0.31633,0.17444,0.37679,0.22842
0.11839,0.17074,0.32162,0.20075,0.35129,0.18719
0.18707,0.20079,0.30344,0.20781,0.4661,0.22655
0.16779,0.21376,0.30597,0.19902,0.49804,0.28351
0.059916,0.14438,0.33864,0.11982,0.13804,0.19672
0.11298,0.15313,0.33779,0.16863,0.18222,0.18961
0.087827,0.15445,0.33319,0.13288,0.14387,0.18776
0.1003,0.15944,0.30102,0.14831,0.07852,0.31454
0.14544,0.21363,0.28687,0.19994,0.50826,0.24346
0.11852,0.18138,0.31409,0.14798,0.23824,0.16749
0.1034,0.17689,0.29769,0.15156,0.31568,0.19364
0.15545,0.20603,0.30855,0.22007,0.33024,0.2424
0.12752,0.20489,0.32765,0.17298,0.30186,0.21666
0.16161,0.16604,0.29658,0.2022,0.34937,0.22222
0.073927,0.16065,0.3585,0.13347,0.14027,0.22388
0.11048,0.16629,0.31065,0.16731,0.18945,0.19086
0.14377,0.18658,0.29082,0.17658,0.2534,0.19325
0.051791,0.16964,0.29186,0.12087,0.078467,0.19951
0.093079,0.14364,0.28586,0.1387,0.15695,0.18744
0.073265,0.15925,0.31502,0.13317,0.16502,0.20019
0.12926,0.18975,0.34546,0.16703,0.24898,0.22766
0.078127,0.15338,0.30497,0.14962,0.10712,0.22369
0.096507,0.19055,0.32633,0.14021,0.13078,0.28333
0.10355,0.17837,0.32641,0.15459,0.16912,0.1827
0.09193,0.17168,0.32717,0.15145,0.21064,0.18958
0.10925,0.19519,0.34961,0.16714,0.1851,0.22891
0.19048,0.21973,0.31952,0.23795,0.36836,0.19382
0.17433,0.2148,0.3145,0.22715,0.37539,0.25748
0.064866,0.18976,0.30848,0.14144,0.16871,0.22711
0.14237,0.19999,0.31263,0.18778,0.26217,0.22454
0.13711,0.18975,0.3097,0.18988,0.41343,0.25324
0.10307,0.17542,0.34751,0.1506,0.17457,0.24311
0.11767,0.18013,0.32586,0.17081,0.28394,0.1949
0.092766,0.15351,0.3235,0.12745,0.13063,0.19168
0.14552,0.19478,0.32814,0.21886,0.27625,0.25157
0.16618,0.22097,0.29848,0.21862,0.34242,0.22813
0.16453,0.2028,0.32551,0.23254,0.31856,0.20966
0.13315,0.20276,0.29773,0.19277,0.24664,0.23185
0.04596,0.13488,0.34283,0.10144,0.055322,0.18953
0.1091,0.14727,0.30523,0.16016,0.19489,0.18512
0.15256,0.20387,0.32863,0.16865,0.32009,0.24617
0.14485,0.21215,0.31043,0.16939,0.2409,0.21899
0.10105,0.1884,0.317,0.16066,0.15811,0.19861
0.053714,0.14103,0.33121,0.087216,0.064875,0.18616
0.073853,0.15648,0.31302,0.10263,0.11481,0.21522
0.1715,0.1753,0.27281,0.20693,0.36415,0.19605
0.080065,0.15763,0.31179,0.11568,0.12069,0.1994
0.081098,0.17443,0.27958,0.13928,0.20093,0.22529
0.1424,0.22302,0.31688,0.20054,0.31729,0.28849
0.11869,0.21814,0.33402,0.16142,0.27842,0.27153
0.11411,0.17552,0.32219,0.17453,0.17228,0.21343
0.077373,0.15553,0.30488,0.13057,0.082847,0.19676
0.073886,0.1593,0.30217,0.13588,0.15841,0.2022
0.17028,0.21003,0.34387,0.23221,0.35629,0.27422
0.11891,0.20423,0.34017,0.16118,0.2195,0.25288
0.14512,0.16436,0.32456,0.19564,0.27208,0.20663
0.13403,0.21697,0.34398,0.20485,0.5493,0.25674
0.12014,0.17281,0.29737,0.14894,0.32286,0.22996
0.17965,0.23326,0.28956,0.22588,0.46455,0.25344
0.13287,0.21618,0.30477,0.16026,0.23531,0.25442
0.10821,0.17725,0.30221,0.15768,0.16313,0.20081
0.12553,0.16193,0.3585,0.19484,0.28688,0.21828
0.058825,0.16995,0.31465,0.10184,0.12514,0.18908
0.13052,0.18424,0.33219,0.17013,0.3486,0.22912
0.065312,0.18814,0.29299,0.14345,0.13485,0.26319
0.10205,0.18032,0.32331,0.1371,0.2565,0.26442
0.11492,0.16774,0.34795,0.19508,0.26961,0.2238
0.074156,0.15598,0.35503,0.15401,0.15031,0.25043
0.18553,0.20765,0.31115,0.20881,0.39121,0.20667
0.12712,0.17466,0.31662,0.16888,0.22437,0.23186
0.15613,0.2012,0.32187,0.19389,0.35459,0.25327
0.14932,0.21063,0.32031,0.15551,0.51559,0.22983
0.14919,0.16206,0.31721,0.18705,0.38286,0.19023
0.19973,0.22162,0.31293,0.24113,0.61564,0.26621
0.17315,0.20312,0.33162,0.21917,0.60292,0.23132
0.16673,0.19,0.3446,0.21182,0.36778,0.2201
0.18228,0.21722,0.32526,0.24935,0.40094,0.23925
0.17041,0.20131,0.32278,0.24085,0.38977,0.25226
0.078149,0.17678,0.30699,0.15484,0.16177,0.20138
0.078959,0.19137,0.30881,0.13354,0.20628,0.21728
0.13748,0.1996,0.31655,0.17416,0.26486,0.23946
0.14786,0.2204,0.29217,0.20523,0.37758,0.25816
0.1012,0.14132,0.31743,0.15351,0.22253,0.18394
0.14834,0.21807,0.31508,0.20764,0.41409,0.25346
0.16783,0.17251,0.31147,0.19494,0.71963,0.20716
0.15215,0.22059,0.31693,0.18865,0.3716,0.20056
0.13853,0.21052,0.36693,0.18035,0.48633,0.23438
0.049298,0.15452,0.34352,0.10836,0.10316,0.19094
0.21169,0.25421,0.32874,0.28218,0.50571,0.27651
0.10516,0.16861,0.30814,0.16847,0.17568,0.18782
0.14913,0.23944,0.34792,0.19914,0.37723,0.23669
0.097236,0.14307,0.30643,0.13789,0.18071,0.17238
0.18378,0.2053,0.29082,0.23879,0.48297,0.24354
0.093529,0.16967,0.33602,0.14951,0.22207,0.19424
0.14867,0.19197,0.31313,0.21344,0.36217,0.20748
0.067284,0.16084,0.3203,0.14267,0.14149,0.15924
0.16558,0.20893,0.33546,0.21641,0.30306,0.25403
0.17856,0.22093,0.30849,0.25179,0.40883,0.25589
0.10891,0.15359,0.31445,0.14127,0.16307,0.21519
0.14495,0.19014,0.28305,0.20649,0.27632,0.20313
0.084851,0.13906,0.31123,0.12787,0.11514,0.1586
0.12875,0.17067,0.31023,0.17734,0.31813,0.23804
0.11915,0.16416,0.33706,0.15836,0.19805,0.20287
0.066334,0.13593,0.31664,0.12252,0.075533,0.219
0.13939,0.17408,0.31376,0.198,0.33304,0.24276
0.18631,0.22548,0.32199,0.23386,0.41732,0.25872
0.19091,0.19358,0.33222,0.20351,0.36454,0.23567
0.15104,0.19567,0.27343,0.16486,0.32233,0.23013
0.044093,0.15062,0.31692,0.093392,0.06533,0.17701
0.053057,0.14011,0.30518,0.11587,0.093598,0.19255
0.096925,0.16259,0.27082,0.1639,0.25038,0.17371
0.15416,0.18723,0.29049,0.21518,0.29793,0.1953
0.12128,0.18002,0.33381,0.17453,0.37963,0.20242
0.15885,0.18673,0.2974,0.20971,0.34544,0.20268
0.15101,0.15569,0.28935,0.17979,0.25944,0.21674
0.13247,0.16763,0.34695,0.15557,0.2049,0.15613
0.17227,0.18548,0.31,0.25447,0.38855,0.23808
0.11234,0.16663,0.311,0.1373,0.19167,0.22516
0.072461,0.19089,0.30489,0.11045,0.1207,0.24438
0.14257,0.16427,0.29494,0.19911,0.38104,0.21223
0.075901,0.17613,0.29495,0.15023,0.16905,0.22771
0.15779,0.19015,0.32866,0.20679,0.26181,0.22867
0.12719,0.19259,0.28966,0.19708,0.21647,0.19651
0.17023,0.22269,0.29729,0.20293,0.32483,0.24
0.10213,0.15941,0.33305,0.14707,0.22636,0.20863
0.090083,0.16023,0.35129,0.12088,0.22273,0.19681
0.16484,0.21138,0.28383,0.2216,0.34685,0.24267
0.16165,0.20914,0.29823,0.2093,0.3868,0.2707
0.18978,0.21391,0.3306,0.23843,0.34983,0.21419
0.16819,0.25026,0.31633,0.22485,0.32199,0.25644
0.062443,0.18031,0.29436,0.10431,0.17805,0.21961
0.16735,0.21475,0.32178,0.22208,0.3159,0.25623
0.087223,0.17919,0.32323,0.15861,0.1777,0.18377
0.1482,0.18448,0.33039,0.22117,0.29624,0.25848
0.093144,0.15005,0.31718,0.12709,0.17474,0.19862
0.09494,0.163,0.34626,0.14888,0.2585,0.1808
0.12501,0.16456,0.29736,0.20323,0.32257,0.21958
0.17991,0.22204,0.2916,0.22535,0.52387,0.20632
0.20477,0.20439,0.3251,0.24644,0.46145,0.27612
0.11321,0.16935,0.30544,0.16698,0.26184,0.1979
0.19466,0.20461,0.30468,0.25907,0.41367,0.26933
0.1585,0.21756,0.33231,0.20561,0.33565,0.243
0.14076,0.15995,0.31199,0.19539,0.27824,0.2358
0.090742,0.16594,0.31421,0.1582,0.19537,0.20952
0.14183,0.18872,0.30624,0.22331,0.47091,0.20536
0.16697,0.19585,0.30568,0.20706,0.36156,0.1992
0.033588,0.15533,0.31054,0.084003,0.024051,0.18786
0.088057,0.20385,0.3144,0.14016,0.20804,0.21419
0.16076,0.20838,0.28744,0.22728,0.29884,0.26203
0.13041,0.19109,0.30779,0.1746,0.29004,0.21743
0.13235,0.15424,0.30004,0.18147,0.25689,0.19885
0.11108,0.1843,0.35647,0.17203,0.2028,0.20919
0.086676,0.17979,0.31857,0.14726,0.15667,0.25982
0.12734,0.1809,0.34117,0.16392,0.43197,0.22958
0.13613,0.17739,0.30364,0.1683,0.17665,0.20568
0.12747,0.1819,0.33699,0.18151,0.28086,0.22634
0.082079,0.15196,0.30556,0.13631,0.1863,0.14331
0.17885,0.22737,0.34218,0.22741,0.35084,0.26613
0.16829,0.21565,0.32616,0.21159,0.36913,0.2652
0.13603,0.17381,0.32549,0.17428,0.31966,0.22112
0.14747,0.21134,0.30222,0.22795,0.41641,0.23046
0.22089,0.24575,0.33476,0.23885,0.40347,0.2811
0.15769,0.19036,0.34182,0.19606,0.26181,0.21499
0.12404,0.17653,0.30396,0.20078,0.36517,0.21101
0.075304,0.18159,0.31826,0.13666,0.12624,0.22875
0.11005,0.16884,0.30748,0.15426,0.17953,0.22525
0.083775,0.18087,0.37081,0.096208,0.13695,0.1941
0.07346,0.16784,0.32783,0.14638,0.17678,0.20203
0.19916,0.23491,0.32384,0.23218,0.41271,0.24424
0.12628,0.21632,0.32704,0.16941,0.42232,0.23494
0.13396,0.17644,0.30965,0.14859,0.34607,0.17546
0.13547,0.1806,0.321,0.19428,0.23651,0.22921
0.21936,0.2311,0.32116,0.23231,0.36805,0.22823
0.14532,0.16528,0.34089,0.21449,0.25148,0.17657
0.17346,0.21023,0.27396,0.22457,0.43869,0.21758
0.17379,0.2313,0.31687,0.20468,0.42741,0.24498
0.17199,0.21543,0.31515,0.22763,0.30757,0.24775
0.18335,0.23546,0.286,0.2129,0.44375,0.27834
0.19293,0.26751,0.34466,0.24019,0.45327,0.27121
0.099026,0.15446,0.30535,0.16181,0.19197,0.17452
0.11615,0.16028,0.32625,0.18542,0.17399,0.18894
0.15531,0.20475,0.33971,0.19384,0.33404,0.26253
0.14694,0.1805,0.32479,0.1831,0.27791,0.18263
0.1502,0.18084,0.29832,0.16923,0.28283,0.21805
0.17134,0.22337,0.30316,0.19839,0.30284,0.28002
0.036535,0.1725,0.31508,0.13183,0.021645,0.25696
0.16479,0.22436,0.29982,0.21706,0.37095,0.30537
0.11374,0.20944,0.31269,0.18124,0.27134,0.25772
0.17455,0.21223,0.3309,0.20376,0.31358,0.27282
0.11396,0.18906,0.32001,0.16136,0.22242,0.23118
0.15721,0.20461,0.33015,0.21763,0.34948,0.27931
0.081557,0.15875,0.33717,0.14728,0.12677,0.18226
0.089852,0.17425,0.33463,0.14382,0.15803,0.20086
0.13134,0.18941,0.3096,0.21787,0.24762,0.23696
0.081433,0.15208,0.30219,0.11184,0.15449,0.22191
0.1779,0.14419,0.34615,0.18775,0.29647,0.18654
0.16906,0.19949,0.34052,0.19522,0.3106,0.24541
0.13635,0.18689,0.32331,0.20118,0.32181,0.26424
0.18265,0.24017,0.33114,0.20844,0.46498,0.31498
0.10477,0.15317,0.28571,0.15698,0.1922,0.18997
0.0619,0.15141,0.31091,0.12069,0.10568,0.1599
0.11297,0.19004,0.34159,0.1934,0.22667,0.21994
0.16889,0.21659,0.32881,0.20036,0.31524,0.24853
0.15544,0.20742,0.29676,0.21445,0.38267,0.22009
0.14177,0.17913,0.33019,0.20847,0.39703,0.20873
0.17192,0.22074,0.31206,0.20745,0.33201,0.25118
0.11242,0.16426,0.32114,0.17597,0.18771,0.18828
0.083368,0.13991,0.31506,0.13992,0.13355,0.21782
0.12018,0.18799,0.33753,0.17407,0.26807,0.27277
0.15028,0.20782,0.30782,0.18475,0.26362,0.28042
0.1348,0.18746,0.30422,0.20592,0.38223,0.23403
0.12454,0.17436,0.28923,0.18184,0.23855,0.20675
0.16336,0.21853,0.31408,0.21499,0.30528,0.29386
0.16346,0.17966,0.31876,0.22212,0.34932,0.18779
0.10078,0.16016,0.37941,0.18769,0.20481,0.21691
0.085648,0.16487,0.29938,0.11726,0.1699,0.19071
0.1786,0.18666,0.35336,0.21614,0.37357,0.18669
0.11328,0.1582,0.32017,0.18855,0.20783,0.18686
0.085435,0.17731,0.30886,0.1475,0.20385,0.20883
0.14132,0.18518,0.31927,0.18612,0.30663,0.24057
0.054137,0.17504,0.26982,0.10381,0.11889,0.22621
0.10606,0.19113,0.32333,0.17665,0.19797,0.2778
0.075921,0.18464,0.33553,0.13561,0.14889,0.2203
0.056585,0.16754,0.2716,0.093826,0.071596,0.17822
0.12127,0.18902,0.3189,0.16111,0.20746,0.20638
0.12043,0.18483,0.38572,0.16048,0.21954,0.19293
0.13778,0.16969,0.29065,0.19282,0.30214,0.19792
0.13711,0.20868,0.29283,0.19197,0.35382,0.24356
0.16299,0.17825,0.30865,0.20271,0.31069,0.21643
0.18495,0.24302,0.32935,0.22692,0.54345,0.22774
0.15798,0.20516,0.27729,0.21966,0.40262,0.23319
0.17728,0.2133,0.30994,0.20726,0.41333,0.27271
0.14113,0.19627,0.3555,0.19364,0.27583,0.18838
0.16412,0.18387,0.34382,0.22742,0.32793,0.21531
0.070224,0.15489,0.33778,0.11644,0.11721,0.19534
0.11582,0.15793,0.34433,0.14442,0.17535,0.18856
0.083366,0.16146,0.29913,0.13178,0.178,0.17922
0.14639,0.15902,0.29863,0.20023,0.30939,0.18055
0.055263,0.14567,0.31945,0.10305,0.042729,0.24568
0.1415,0.17657,0.30399,0.18902,0.3153,0.23499
0.16788,0.19442,0.32088,0.21371,0.31092,0.26013
0.070206,0.17086,0.31285,0.12974,0.094403,0.24765
0.1025,0.18076,0.28894,0.16449,0.25443,0.20063
0.13974,0.18384,0.30547,0.17626,0.30899,0.21965
0.071901,0.17608,0.31426,0.12734,0.19352,0.22202
0.11428,0.17474,0.33369,0.1511,0.2423,0.20127
0.18323,0.24672,0.33429,0.18993,0.55251,0.27899
0.12147,0.16636,0.3111,0.18767,0.30254,0.20628
0.13153,0.1877,0.30559,0.1588,0.28289,0.22242
0.14882,0.16064,0.30499,0.21015,0.29669,0.16753
0.15374,0.20706,0.31009,0.19604,0.27698,0.21477
0.091499,0.1523,0.36485,0.12687,0.15247,0.16597
0.12604,0.17099,0.3103,0.16706,0.2542,0.21705
0.089189,0.15194,0.32827,0.14139,0.20033,0.15412
0.20766,0.22071,0.30435,0.23537,0.39648,0.27181
0.076984,0.1298,0.34132,0.12897,0.09133,0.22152
0.10536,0.14518,0.303,0.14426,0.2514,0.21232
0.11705,0.20362,0.34539,0.15295,0.2474,0.21949
0.19893,0.22647,0.30228,0.23892,0.50707,0.24696
0.081098,0.17937,0.31376,0.12583,0.14337,0.24162
0.15408,0.20194,0.32787,0.21024,0.38562,0.21134
0.14806,0.1914,0.32378,0.20497,0.33165,0.22125
0.086497,0.17262,0.33887,0.12152,0.12087,0.17527
0.10844,0.19483,0.31565,0.159,0.24127,0.17857
0.054313,0.15618,0.31778,0.11814,0.11988,0.20105
0.083117,0.19638,0.28364,0.15209,0.12008,0.21399
0.12541,0.15159,0.33387,0.20914,0.35295,0.21281
0.14796,0.1883,0.31096,0.22369,0.27664,0.2187
0.12264,0.16977,0.32561,0.15103,0.23877,0.17768
0.16306,0.1961,0.2826,0.18984,0.38839,0.20503
0.12967,0.20453,0.33846,0.15874,0.19866,0.24457
0.17339,0.17408,0.2946,0.19904,0.42088,0.21756
0.13987,0.17379,0.29324,0.1801,0.24109,0.19084
0.13802,0.20772,0.29913,0.20274,0.27769,0.2474
0.15231,0.20726,0.34566,0.21639,0.37683,0.24731
0.10131,0.15357,0.32737,0.15035,0.19106,0.22716
0.13342,0.17631,0.35323,0.20525,0.26318,0.22515
0.15069,0.21001,0.30021,0.2046,0.36474,0.25742
0.20569,0.25699,0.33562,0.2861,0.49104,0.27976
0.19447,0.21209,0.32355,0.21701,0.57657,0.24228
0.16934,0.22592,0.31629,0.24312,0.42862,0.27915
0.077283,0.1799,0.32512,0.11421,0.085413,0.25295
0.06055,0.14544,0.36686,0.11146,0.072477,0.22214
0.15272,0.18692,0.30065,0.19617,0.37057,0.22312
0.12939,0.16382,0.3237,0.19778,0.22512,0.21395
0.17269,0.20914,0.30855,0.20389,0.41562,0.23094
0.17627,0.20766,0.30837,0.21187,0.36386,0.27095
0.14728,0.19881,0.33196,0.20988,0.32108,0.21408
0.11459,0.18024,0.32157,0.15929,0.23179,0.22984
0.14975,0.19472,0.3037,0.2043,0.45471,0.23027
0.19236,0.2497,0.29039,0.19504,0.45836,0.28696
0.089168,0.19702,0.31281,0.13846,0.21217,0.22915
0.16397,0.213,0.29117,0.23798,0.42127,0.26801
0.16984,0.1838,0.36764,0.1938,0.26373,0.25047
0.14596,0.22629,0.28923,0.2254,0.40222,0.22365
0.074701,0.16694,0.32406,0.14767,0.16066,0.23453
0.1457,0.17004,0.31742,0.18368,0.24237,0.1929
0.18257,0.21299,0.28843,0.23566,0.37126,0.2203
0.15181,0.1735,0.30247,0.19034,0.43034,0.19331
0.14722,0.2074,0.32552,0.18274,0.30081,0.28357
0.14912,0.16597,0.2997,0.16511,0.47615,0.2608
0.12067,0.21923,0.31565,0.17357,0.22684,0.23386
0.063508,0.22162,0.299,0.1237,0.16371,0.2375
0.1121,0.1941,0.33365,0.15754,0.29499,0.22602
0.078557,0.15027,0.30946,0.15058,0.16359,0.18127
0.092047,0.14381,0.3062,0.14182,0.19914,0.18129
0.10913,0.17397,0.31786,0.15495,0.23325,0.26834
0.15021,0.23206,0.31516,0.18889,0.33353,0.322
0.16731,0.16204,0.29512,0.20281,0.36179,0.20929
0.14719,0.21194,0.29731,0.21059,0.24362,0.22526
0.18729,0.23175,0.33717,0.2201,0.35696,0.2544
0.12165,0.18054,0.35332,0.18182,0.24258,0.18619
0.17225,0.23439,0.28925,0.22078,0.34697,0.231
0.13692,0.17826,0.35694,0.20104,0.37002,0.22722
0.031588,0.11895,0.30412,0.081217,0.048735,0.19193
0.092914,0.16018,0.32171,0.13302,0.15243,0.19487
0.13363,0.16536,0.31426,0.17719,0.25925,0.20793
0.055214,0.16169,0.32179,0.1315,0.099611,0.16213
0.1317,0.17071,0.31023,0.17726,0.22361,0.19174
0.09048,0.12966,0.30046,0.16151,0.17532,0.1782
0.11538,0.15307,0.32764,0.17342,0.26981,0.22598
0.10199,0.18589,0.33244,0.18586,0.21398,0.22173
0.14147,0.19423,0.30556,0.16135,0.23407,0.27885
0.15287,0.18316,0.28911,0.18777,0.4947,0.24329
0.17614,0.21621,0.35489,0.22806,0.37763,0.26476
0.16992,0.22214,0.35663,0.23043,0.60764,0.23558
0.11584,0.14053,0.32668,0.14597,0.19486,0.1907
0.14986,0.1912,0.31005,0.21947,0.27982,0.24533
0.10217,0.16844,0.3307,0.12372,0.12824,0.21875
0.18756,0.19586,0.33951,0.20612,0.55774,0.23291
0.078188,0.18454,0.31139,0.15808,0.14659,0.23918
0.1278,0.18636,0.31933,0.18052,0.21217,0.19651
0.17596,0.22188,0.28721,0.2536,0.40211,0.19617
0.042609,0.14714,0.28345,0.10394,0.041621,0.20919
0.11619,0.17392,0.30551,0.1958,0.21236,0.19838
0.15816,0.21054,0.30041,0.20721,0.28313,0.23173
0.13305,0.16775,0.32202,0.16679,0.27143,0.16754
0.083541,0.15423,0.33644,0.12747,0.15428,0.14771
0.14351,0.17097,0.29416,0.1849,0.27901,0.22771
0.091759,0.18384,0.31837,0.1582,0.095926,0.23082
0.096188,0.16065,0.29738,0.14825,0.18972,0.17834
0.15012,0.1854,0.35306,0.20021,0.3968,0.22418
0.18072,0.20604,0.29694,0.20987,0.43459,0.21339
0.15263,0.18503,0.30049,0.18388,0.19624,0.20565
0.16094,0.20591,0.32658,0.22362,0.35602,0.25522
0.12783,0.15638,0.33067,0.16113,0.29255,0.21373
0.065764,0.17594,0.32223,0.10248,0.088174,0.22979
0.18501,0.21936,0.34947,0.23096,0.4666,0.22648
0.12279,0.17957,0.29839,0.18439,0.23828,0.21684
0.1436,0.1948,0.34668,0.22339,0.35523,0.24968
0.059753,0.18343,0.33986,0.11468,0.13578,0.20427
0.13028,0.17283,0.32722,0.17954,0.25284,0.16033
0.1716,0.20346,0.28374,0.21007,0.3773,0.29395
0.15943,0.23056,0.29338,0.21654,0.35504,0.28402
0.045979,0.12779,0.3296,0.11019,0.044781,0.19596
0.13818,0.20903,0.34395,0.20082,0.27556,0.24326
0.15298,0.15761,0.31559,0.18838,0.40382,0.18749
0.1122,0.19269,0.33673,0.1768,0.13647,0.25467
0.15307,0.20569,0.3221,0.18207,0.26063,0.18272
0.18313,0.18732,0.33662,0.21911,0.38421,0.21891
0.17405,0.22315,0.3313,0.23131,0.3395,0.27668
0.055486,0.17879,0.32789,0.11166,0.094492,0.19324
0.20589,0.2175,0.30557,0.19492,0.2672,0.22913
0.17738,0.19977,0.33528,0.17691,0.44933,0.25406
0.080108,0.18861,0.33971,0.14948,0.13795,0.19977
0.17567,0.18606,0.3009,0.23062,0.44022,0.22768
0.074336,0.21378,0.31341,0.15884,0.15009,0.24867
0.12221,0.19441,0.31293,0.18955,0.22999,0.25851
0.11854,0.18607,0.27558,0.16802,0.24034,0.2747
0.14942,0.19705,0.31943,0.18601,0.24337,0.22762
0.1651,0.19078,0.3315,0.21941,0.33189,0.19184
0.095503,0.15617,0.3208,0.16821,0.11385,0.18607
0.09655,0.14686,0.33001,0.15861,0.16399,0.16324
0.13975,0.15632,0.29719,0.19823,0.37774,0.20627
0.15504,0.20102,0.33501,0.18665,0.24282,0.23545
0.11521,0.1772,0.32616,0.18317,0.25485,0.21239
0.17632,0.22465,0.30588,0.24573,0.38254,0.24131
0.057998,0.16682,0.31701,0.097231,0.087881,0.2034
0.12737,0.2078,0.31168,0.17101,0.19954,0.25674
0.073341,0.1538,0.32063,0.12106,0.1267,0.23386
0.21054,0.24081,0.30309,0.21068,0.42556,0.29764
0.1966,0.24865,0.32311,0.22048,0.48189,0.30229
0.16309,0.21486,0.30382,0.19733,0.41727,0.22449
0.13056,0.17586,0.31677,0.20188,0.24658,0.19314
0.16212,0.17611,0.30232,0.19831,0.26526,0.20396
0.17213,0.20896,0.30635,0.179,0.29897,0.20322
0.13497,0.16539,0.34865,0.17326,0.24403,0.18369
0.173,0.21675,0.32418,0.2106,0.47868,0.24874
0.16163,0.2078,0.31129,0.18692,0.27705,0.33591
0.10013,0.14778,0.29828,0.1772,0.18038,0.18536
0.12879,0.1953,0.337,0.15626,0.31225,0.21502
0.1715,0.21732,0.30835,0.21969,0.35471,0.24645
0.080374,0.16069,0.32834,0.12214,0.088566,0.17537
0.088342,0.19689,0.29914,0.15131,0.16898,0.25016
0.11762,0.18495,0.2974,0.16232,0.23708,0.20275
0.13401,0.176,0.333,0.1781,0.2677,0.19788
0.16691,0.21366,0.29739,0.20848,0.31296,0.27204
0.18155,0.21615,0.31896,0.23718,0.36801,0.25425
0.18878,0.20988,0.3616,0.23173,0.67188,0.26217
0.089854,0.1777,0.30909,0.13576,0.15822,0.2344
0.059488,0.15099,0.30461,0.093387,0.083497,0.16374
0.095465,0.15798,0.32464,0.13274,0.2161,0.23791
0.091763,0.16527,0.31708,0.14328,0.19954,0.17708
0.17935,0.21327,0.31353,0.25713,0.42913,0.25774
0.17395,0.21768,0.32602,0.21451,0.39399,0.22854
0.17799,0.20585,0.31684,0.21494,0.37346,0.2466
0.12367,0.16766,0.30022,0.16829,0.22144,0.19875
0.1727,0.22282,0.30204,0.18942,0.39051,0.24257
0.16874,0.20342,0.347,0.22938,0.35433,0.26557
0.16043,0.21181,0.34523,0.17324,0.29545,0.20197
0.18558,0.20889,0.31763,0.24272,0.47918,0.27022
0.16264,0.21472,0.32746,0.18696,0.34978,0.23445
0.1688,0.16771,0.32739,0.23318,0.39827,0.2052
0.1388,0.21278,0.29434,0.17909,0.25279,0.22729
0.17555,0.19374,0.28343,0.20442,0.3755,0.23566
0.13188,0.18323,0.30818,0.16285,0.28003,0.25597
0.18078,0.22139,0.29952,0.21735,0.33215,0.26864
0.10733,0.18804,0.30339,0.14048,0.24383,0.24496
0.14419,0.18123,0.31565,0.17541,0.27133,0.1805
0.14098,0.19456,0.35424,0.18674,0.30483,0.19719
0.18044,0.25083,0.33711,0.25956,0.50043,0.25404
0.18959,0.2283,0.32173,0.23418,0.433,0.24281
0.11239,0.14114,0.32404,0.15044,0.18675,0.19318
0.15313,0.2071,0.32002,0.20133,0.40061,0.22524
0.069251,0.1942,0.31583,0.12548,0.14712,0.22455
0.158,0.21272,0.32766,0.20525,0.27184,0.25009
0.1476,0.23571,0.30346,0.22925,0.45193,0.25919
0.10762,0.18215,0.31801,0.16763,0.21153,0.18629
0.16184,0.18932,0.32665,0.20989,0.35739,0.23946
0.15678,0.17519,0.32638,0.15915,0.22339,0.23222
0.16805,0.21952,0.29387,0.21428,0.35319,0.22453
0.068729,0.15378,0.29474,0.12365,0.1106,0.22026
0.1156,0.14981,0.32921,0.16272,0.1737,0.23856
0.16587,0.19947,0.32446,0.20714,0.27179,0.19356
0.11855,0.18945,0.29656,0.15704,0.19604,0.19324
0.075803,0.15659,0.3131,0.12407,0.18321,0.24425
0.12628,0.19416,0.32346,0.17546,0.25206,0.24639
0.10968,0.17595,0.30998,0.1649,0.19861,0.24672
0.10287,0.19009,0.31519,0.14778,0.1538,0.21994
0.16752,0.18233,0.30642,0.21081,0.32345,0.23751
0.12986,0.15889,0.29724,0.15458,0.27266,0.20938
0.16327,0.19271,0.30872,0.23939,0.3527,0.23602
0.17551,0.21134,0.3132,0.25782,0.32778,0.28868
0.13263,0.17011,0.31302,0.18849,0.27431,0.18855
0.16269,0.22276,0.32764,0.21415,0.43104,0.22652
0.15326,0.22086,0.31896,0.21904,0.30235,0.27137
0.14576,0.20244,0.3496,0.17342,0.2574,0.1944
0.12139,0.17512,0.30603,0.1639,0.24729,0.1927
0.16553,0.20551,0.35005,0.21783,0.30278,0.18097
0.11414,0.19934,0.31914,0.18938,0.22596,0.25187
0.10875,0.15575,0.31846,0.17923,0.32713,0.18715
0.10521,0.17449,0.33994,0.14917,0.23985,0.24207
0.12397,0.16473,0.27816,0.16907,0.24079,0.22623
0.21589,0.2342,0.29896,0.25635,0.41849,0.28897
0.17335,0.24108,0.33662,0.18907,0.42796,0.23513
0.087407,0.19257,0.29978,0.16313,0.17643,0.25055
0.18784,0.17656,0.27819,0.23085,0.33009,0.19595
0.19338,0.22286,0.3311,0.25037,0.42696,0.25403
0.074953,0.13886,0.3253,0.1301,0.13838,0.17882
0.13297,0.18288,0.30829,0.19211,0.26259,0.21783
0.14622,0.19292,0.30402,0.19141,0.33224,0.22561
0.12433,0.17003,0.29338,0.14252,0.21175,0.24386
0.067636,0.22669,0.32553,0.13384,0.16334,0.25307
0.067621,0.15529,0.33362,0.12469,0.12062,0.18442
0.12007,0.19183,0.30578,0.18905,0.26029,0.23399
0.15185,0.19126,0.31615,0.21584,0.28667,0.23708
0.14681,0.18676,0.32793,0.17182,0.30711,0.23217
0.21292,0.22651,0.33866,0.25939,0.71042,0.25457
0.16235,0.21905,0.30237,0.18315,0.35059,0.21436
0.20646,0.21598,0.29497,0.23754,0.32213,0.27814
0.16156,0.17491,0.33475,0.1678,0.25333,0.2583
0.19675,0.20584,0.30972,0.25234,0.4691,0.24933
0.12295,0.16609,0.31713,0.1672,0.22186,0.20894
0.15637,0.2332,0.32508,0.22341,0.33104,0.23573
0.12326,0.15202,0.33144,0.15345,0.44829,0.20515
0.12398,0.17962,0.30528,0.22706,0.27965,0.18168
0.13305,0.20295,0.32874,0.14837,0.21993,0.23423
0.12686,0.18128,0.3613,0.17116,0.19229,0.25197
0.15005,0.18544,0.36266,0.16089,0.2622,0.19562
0.084174,0.13391,0.31859,0.12952,0.11071,0.1688
0.16985,0.19832,0.32908,0.2171,0.39155,0.25856
0.14969,0.21323,0.3239,0.215,0.28637,0.258
0.095985,0.16946,0.30454,0.14135,0.16685,0.16296
0.19239,0.20683,0.32755,0.24636,0.46512,0.23316
0.18936,0.2016,0.31844,0.20696,0.40735,0.23774
0.14809,0.18964,0.33046,0.20193,0.35376,0.18845
0.10118,0.18883,0.32537,0.12559,0.17049,0.18943
0.15263,0.19748,0.31616,0.22771,0.40865,0.22043
0.13627,0.15614,0.32544,0.20977,0.27107,0.22486
0.1721,0.22043,0.329,0.21621,0.36476,0.22653
0.065765,0.1694,0.3388,0.12325,0.11013,0.23853
0.1116,0.18363,0.32567,0.15995,0.15716,0.22675
0.084877,0.17081,0.28991,0.14286,0.16243,0.20233
0.12574,0.20857,0.3346,0.1847,0.22583,0.25258
0.16662,0.19346,0.34804,0.19077,0.3187,0.2367
0.13364,0.18159,0.31956,0.17259,0.33527,0.24455
0.13113,0.18481,0.34941,0.17249,0.42751,0.19723
0.087065,0.14658,0.32947,0.13331,0.13399,0.15729
0.18197,0.19784,0.30906,0.19419,0.38504,0.20664
0.12652,0.16214,0.28006,0.15053,0.1753,0.22118
0.12355,0.15827,0.33002,0.17038,0.25102,0.24386
0.13987,0.17849,0.351,0.18929,0.28174,0.24406
0.12643,0.15574,0.32999,0.16455,0.20423,0.174
0.19438,0.22652,0.3026,0.26359,0.4337,0.22881
0.15916,0.21873,0.33838,0.20394,0.26302,0.25485
0.16285,0.21924,0.31278,0.2244,0.52057,0.22747
0.096141,0.1623,0.31753,0.16471,0.15597,0.26979
0.10059,0.18051,0.30905,0.1602,0.23777,0.2377
0.14363,0.1782,0.29229,0.16401,0.28419,0.22103
0.11668,0.19746,0.3191,0.13706,0.23621,0.24391
0.081183,0.19209,0.32762,0.1404,0.21208,0.19481
0.16214,0.20396,0.36456,0.22748,0.23778,0.20753
0.069081,0.16115,0.34958,0.1697,0.13319,0.19237
0.17237,0.19328,0.31289,0.17806,0.39938,0.2264
0.082289,0.2074,0.3203,0.13637,0.21703,0.2495
0.041953,0.16198,0.34075,0.11643,0.11722,0.22062
0.10271,0.18151,0.30644,0.14935,0.19054,0.21754
0.16092,0.19591,0.33688,0.21012,0.34467,0.22479
0.14246,0.18994,0.28902,0.17708,0.35116,0.21348
0.16228,0.2039,0.29277,0.22819,0.34189,0.22488
0.072595,0.18664,0.32449,0.12755,0.12633,0.19174
0.13566,0.16894,0.3076,0.16805,0.22853,0.21391
0.058573,0.15856,0.30193,0.11507,0.088648,0.20033
0.15491,0.18742,0.31259,0.18945,0.29447,0.22762
0.14222,0.16656,0.31299,0.189,0.3151,0.24712
0.16066,0.21841,0.34053,0.19563,0.33391,0.22809
0.14907,0.17836,0.33378,0.20781,0.5157,0.25481
0.16535,0.18961,0.34951,0.20969,0.36681,0.22846
0.15523,0.2037,0.31411,0.20722,0.45245,0.1968
0.079887,0.15904,0.36635,0.15901,0.24351,0.21198
0.11689,0.16554,0.3105,0.16645,0.20268,0.2679
0.099562,0.16743,0.36444,0.13283,0.18699,0.20573
0.20448,0.20119,0.32862,0.25927,0.52561,0.24513
0.079508,0.2027,0.32713,0.13526,0.13761,0.22225
0.20798,0.25268,0.33407,0.22974,0.38585,0.27714
0.1595,0.17472,0.32979,0.22197,0.36857,0.20475
0.070634,0.18082,0.31667,0.14499,0.20337,0.26299
0.077951,0.14216,0.34947,0.13027,0.11089,0.17445
0.065807,0.19344,0.29554,0.10391,0.13711,0.25073
0.13314,0.17423,0.27505,0.15202,0.2783,0.252
0.097752,0.15382,0.32266,0.14622,0.31201,0.1908
0.16494,0.18418,0.32932,0.22986,0.35261,0.28315
0.19327,0.21377,0.29772,0.21644,0.32566,0.241
0.16831,0.21661,0.3153,0.21453,0.57607,0.25926
0.11974,0.16862,0.30114,0.20915,0.32211,0.20551
0.14364,0.1881,0.34629,0.1997,0.32897,0.24783
0.12327,0.20531,0.33926,0.15171,0.26432,0.20663
0.19936,0.2562,0.33236,0.21346,0.29523,0.26227
0.18309,0.19736,0.28932,0.21092,0.36769,0.26078
0.15563,0.21671,0.33086,0.19052,0.30024,0.23727
0.194,0.228,0.34047,0.21518,0.40583,0.268
0.12634,0.19849,0.32149,0.15036,0.19262,0.24111
0.1809,0.20859,0.31568,0.22894,0.39001,0.23396
0.12946,0.15986,0.32534,0.18772,0.23168,0.18924
0.17723,0.22673,0.31628,0.19616,0.54859,0.27367
0.083635,0.17288,0.30375,0.11877,0.13543,0.20385
0.13302,0.17347,0.33485,0.15216,0.36788,0.24379
0.075535,0.14383,0.32133,0.11726,0.10923,0.22897
0.093803,0.16073,0.3117,0.14009,0.11463,0.2755
0.14102,0.17904,0.34056,0.17545,0.33047,0.19689
0.062817,0.16873,0.32444,0.10986,0.12637,0.2145
0.12978,0.14089,0.30797,0.16626,0.32231,0.191
0.12504,0.16475,0.34006,0.2061,0.2555,0.21774
0.12684,0.14648,0.3158,0.15654,0.2469,0.20996
0.18034,0.20547,0.3527,0.21384,0.4894,0.24727
0.12456,0.15452,0.34207,0.14495,0.17184,0.22287
0.19121,0.19067,0.29149,0.20562,0.30256,0.28889
0.18891,0.27531,0.34161,0.25947,0.49275,0.29094
0.15557,0.172,0.28988,0.20638,0.30013,0.19697
0.066193,0.13511,0.30447,0.1217,0.065323,0.18949
0.065563,0.15119,0.33669,0.14924,0.14015,0.24256
0.19109,0.21957,0.3319,0.22292,0.37657,0.21234
0.073926,0.19555,0.32486,0.11456,0.1531,0.24705
0.082043,0.14394,0.3338,0.16143,0.15669,0.23027
0.061754,0.19429,0.3053,0.1333,0.1422,0.26255
0.18457,0.21805,0.31142,0.21897,0.3908,0.27973
0.15858,0.16798,0.29774,0.20728,0.36264,0.19888
0.13225,0.217,0.30096,0.18189,0.24327,0.23366
0.081973,0.16226,0.32964,0.1297,0.17263,0.24315
0.092751,0.17387,0.28177,0.15626,0.25976,0.21743
0.13306,0.15618,0.3535,0.16613,0.26206,0.18441
0.08478,0.16491,0.31971,0.13134,0.18599,0.19654
0.089002,0.1575,0.33317,0.15908,0.13686,0.20439
0.075842,0.17173,0.33339,0.1448,0.16156,0.20114
0.15538,0.20993,0.3051,0.20004,0.33041,0.24479
0.17648,0.1992,0.3052,0.19552,0.33749,0.26633
0.12416,0.16455,0.31568,0.15476,0.36785,0.1914
0.10381,0.2457,0.28794,0.17867,0.20448,0.24417
0.094292,0.19084,0.35183,0.17895,0.22533,0.2428
0.068174,0.14766,0.30056,0.12132,0.084152,0.22217
0.092893,0.14638,0.32058,0.13619,0.078756,0.21689
0.12372,0.22772,0.31978,0.14651,0.23119,0.26534
0.13051,0.1863,0.2953,0.17353,0.26332,0.23772
0.13056,0.1808,0.29929,0.20711,0.43219,0.18685
0.18438,0.20615,0.29948,0.24036,0.49466,0.26178
0.059198,0.19348,0.31316,0.13554,0.13828,0.22931
0.15239,0.18664,0.31074,0.19284,0.30488,0.23585
0.15562,0.18153,0.30057,0.20006,0.3661,0.21996
0.11628,0.16533,0.29767,0.17752,0.42856,0.21865
0.12985,0.18302,0.29768,0.19185,0.25322,0.2373
0.18622,0.21781,0.28077,0.22183,0.50609,0.25432
0.18353,0.21684,0.35121,0.25111,0.49219,0.23368
0.19251,0.19572,0.30907,0.20706,0.36799,0.22901
0.062933,0.13323,0.32136,0.10273,0.067547,0.16448
0.12993,0.16316,0.3275,0.16574,0.26145,0.18041
0.11009,0.16503,0.33966,0.17384,0.24045,0.20067
0.20908,0.22915,0.33541,0.23111,0.52683,0.25762
0.064544,0.16401,0.32103,0.11235,0.14581,0.22996
0.080082,0.1596,0.31361,0.1323,0.14463,0.1695
0.15507,0.17355,0.34612,0.20676,0.29,0.20922
0.15793,0.1791,0.3635,0.23416,0.31621,0.2043
0.17497,0.19399,0.35401,0.21305,0.33498,0.2097
0.081675,0.15823,0.33604,0.10807,0.10334,0.17083
0.18393,0.1866,0.35195,0.22063,0.36146,0.2372
0.1612,0.16459,0.34624,0.20306,0.3898,0.20858
0.14695,0.19284,0.29855,0.21368,0.28698,0.21483
0.083145,0.16523,0.28259,0.13402,0.14682,0.23196
0.099982,0.17794,0.30309,0.13636,0.23809,0.22595
0.065136,0.14583,0.29069,0.14346,0.073347,0.21867
0.1521,0.16275,0.30926,0.20373,0.21419,0.20362
0.13946,0.19634,0.32648,0.18617,0.21422,0.25655
0.16513,0.18942,0.38306,0.20812,0.39919,0.23514
0.070671,0.15535,0.29759,0.14125,0.10358,0.21157
0.1869,0.20532,0.31387,0.21434,0.33549,0.27377
0.18035,0.19745,0.3038,0.21434,0.36049,0.22755
0.10485,0.1971,0.27251,0.15533,0.19386,0.244
0.20108,0.22202,0.34154,0.24285,0.47709,0.28594
0.16351,0.2112,0.3143,0.18698,0.3622,0.2397
0.1107,0.13594,0.28751,0.14516,0.26294,0.18907
0.16296,0.20616,0.32916,0.22367,0.45107,0.22694
0.12523,0.19744,0.29643,0.19322,0.2383,0.23362
0.18569,0.22374,0.29982,0.22884,0.43326,0.23807
0.10723,0.16709,0.33082,0.14175,0.17909,0.20705
0.14755,0.18564,0.28587,0.17598,0.26897,0.27252
0.15577,0.22038,0.3041,0.20759,0.33897,0.2548
0.15506,0.20421,0.32238,0.2087,0.34982,0.25122
0.13972,0.20105,0.3647,0.16814,0.27681,0.27432
0.16571,0.21315,0.28634,0.22763,0.36496,0.22235
0.080044,0.18072,0.33141,0.1567,0.21308,0.24658
0.15793,0.1997,0.31429,0.16655,0.26022,0.24603
0.10002,0.15895,0.33048,0.13366,0.20062,0.208
0.13297,0.22356,0.28205,0.20218,0.32976,0.25754
0.15174,0.18104,0.32809,0.20155,0.30555,0.23998
0.17188,0.16237,0.3202,0.21693,0.40365,0.2143
0.17695,0.19587,0.31795,0.21703,0.29911,0.24405
0.16802,0.21818,0.2696,0.21569,0.43335,0.22789
0.14244,0.19364,0.31294,0.16021,0.25043,0.26324
0.11953,0.16854,0.33748,0.17309,0.2364,0.24988
0.13276,0.21415,0.28804,0.21377,0.34441,0.30411
0.12273,0.19174,0.32127,0.1971,0.25994,0.22942
0.15918,0.20656,0.31801,0.20803,0.4009,0.30185
0.13655,0.16868,0.29846,0.202,0.30582,0.19424
0.077043,0.17384,0.36269,0.16201,0.14811,0.18748
0.1637,0.22684,0.34784,0.22078,0.46876,0.29196
0.08054,0.16508,0.29128,0.14967,0.030052,0.22704
0.15558,0.18194,0.27019,0.18903,0.27969,0.23487
0.16719,0.18183,0.30076,0.22241,0.34353,0.24996
0.1597,0.22503,0.32062,0.1815,0.35767,0.26513
0.12771,0.17478,0.3018,0.17992,0.23997,0.24916
0.11712,0.18201,0.29407,0.14964,0.22167,0.24057
0.09379,0.17436,0.32787,0.14591,0.14773,0.19571
0.11128,0.15716,0.31935,0.18373,0.21625,0.19992
0.084151,0.1554,0.32549,0.16302,0.18904,0.21316
0.13237,0.18863,0.31495,0.16643,0.23397,0.20474
0.17821,0.22209,0.29694,0.21793,0.42063,0.24875
0.13595,0.18699,0.31841,0.17963,0.30686,0.27954
0.17232,0.1713,0.27818,0.20255,0.38998,0.22059
0.10237,0.16621,0.33725,0.15186,0.19821,0.21476
0.18486,0.22852,0.28508,0.2426,0.37727,0.27873
0.11577,0.15814,0.30991,0.16776,0.1996,0.1734
0.067216,0.1436,0.35167,0.12904,0.089374,0.15244
0.1048,0.1844,0.31587,0.13694,0.166,0.25036
0.087227,0.18829,0.30394,0.14844,0.13169,0.22103
0.13829,0.22353,0.28489,0.2117,0.3821,0.22443
0.091391,0.18374,0.31954,0.17629,0.21013,0.23781
0.11596,0.18611,0.29036,0.15845,0.33858,0.20298
0.064235,0.15887,0.33711,0.1238,0.11612,0.22408
0.13763,0.18362,0.35646,0.16422,0.23207,0.2287
0.14992,0.2072,0.32415,0.18832,0.27421,0.24383
0.19527,0.20246,0.3171,0.22503,0.34085,0.26523
0.16853,0.1835,0.33903,0.22899,0.40892,0.20577
0.15634,0.19814,0.30822,0.17238,0.30643,0.19432
0.10225,0.17019,0.33693,0.13962,0.1677,0.19771
0.18603,0.20665,0.26549,0.23145,0.37698,0.26236
0.13818,0.20379,0.28647,0.20926,0.39615,0.24218
0.15629,0.20214,0.31089,0.19457,0.30538,0.25601
0.13599,0.18071,0.32261,0.18891,0.49913,0.23774
0.1187,0.1837,0.34456,0.18783,0.24378,0.22418
0.1643,0.23652,0.30191,0.23556,0.47051,0.24909
0.062571,0.14419,0.30144,0.085268,0.088965,0.16879
0.13633,0.19828,0.32481,0.19547,0.55323,0.25666
0.089056,0.19822,0.30951,0.12127,0.15251,0.23234
0.13826,0.22264,0.30687,0.18546,0.27373,0.24212
0.13859,0.22297,0.33286,0.19429,0.29709,0.22271
0.21117,0.2632,0.32237,0.24113,0.43122,0.29343
0.14189,0.19873,0.32751,0.18015,0.27045,0.22286
0.10626,0.20262,0.3275,0.16537,0.18394,0.21578
0.12011,0.20383,0.32801,0.16136,0.18836,0.22911
0.21104,0.21598,0.31991,0.21367,0.43039,0.27948
0.16953,0.21847,0.28254,0.20871,0.29151,0.30948
0.15244,0.18921,0.2783,0.18439,0.28212,0.21417
0.12007,0.14433,0.32864,0.14523,0.26574,0.18826
0.1528,0.19453,0.29273,0.20651,0.33008,0.24282
0.20871,0.19671,0.3273,0.20279,0.40261,0.25478
0.18036,0.26353,0.34834,0.21408,0.39934,0.29391
0.074483,0.17458,0.31186,0.12854,0.11223,0.21146
0.13043,0.18527,0.33459,0.16582,0.23898,0.19752
0.038144,0.13674,0.31391,0.070948,0.049599,0.16935
0.17628,0.1972,0.33849,0.21621,0.54702,0.23044
0.085077,0.15456,0.29776,0.14531,0.1486,0.2518
0.16299,0.2125,0.32287,0.20968,0.28657,0.25129
0.080799,0.16145,0.30065,0.13508,0.17977,0.18819
0.21426,0.25917,0.31927,0.24938,0.43402,0.26002
0.11415,0.18735,0.30626,0.16174,0.19705,0.19507
0.15759,0.1969,0.33045,0.17439,0.36013,0.21324
0.14807,0.21525,0.3104,0.20555,0.32557,0.23182
0.19633,0.20128,0.32878,0.22281,0.40855,0.24887
0.10043,0.17459,0.27065,0.14877,0.19403,0.18199
0.19906,0.23356,0.29062,0.28267,0.47806,0.29325
0.15252,0.20062,0.32532,0.15871,0.3857,0.22322
0.18588,0.23999,0.32613,0.20301,0.48244,0.24264
0.082677,0.20167,0.28701,0.14906,0.20544,0.21399
0.16052,0.20258,0.31952,0.2019,0.2802,0.19769
0.11236,0.18024,0.28947,0.15216,0.21443,0.25615
0.16472,0.19377,0.34753,0.2115,0.31045,0.24139
0.18763,0.18516,0.31653,0.18482,0.40832,0.2519
0.16802,0.23919,0.3088,0.19738,0.3453,0.24824
0.10736,0.16849,0.32371,0.19652,0.29051,0.19645
0.19652,0.25204,0.3034,0.23014,0.3956,0.27286
0.13335,0.17501,0.31443,0.16127,0.22817,0.24304
0.14223,0.1881,0.30543,0.19374,0.48383,0.1907
0.13375,0.22391,0.32534,0.21317,0.28065,0.24001
0.16362,0.20587,0.31297,0.18599,0.32532,0.25178
0.062162,0.17375,0.34299,0.14155,0.12499,0.2062
0.16999,0.16986,0.32984,0.15709,0.41894,0.19574
0.19459,0.19746,0.28941,0.22774,0.54589,0.24357
0.20903,0.24469,0.34894,0.2554,0.43987,0.29135
0.09943,0.1812,0.32974,0.13978,0.16661,0.22699
0.086308,0.19046,0.33163,0.16945,0.14726,0.24252
0.1078,0.17097,0.32425,0.15838,0.19895,0.21609
0.16111,0.21831,0.30714,0.21489,0.5028,0.23794
0.1744,0.18304,0.30211,0.21315,0.41351,0.18154
0.15914,0.20461,0.3348,0.21526,0.39247,0.21771
0.11541,0.19097,0.284,0.14745,0.234,0.21508
0.05857,0.16978,0.31929,0.11964,0.1289,0.2308
0.17876,0.22817,0.30664,0.18265,0.37182,0.26578
0.064667,0.14241,0.32247,0.10068,0.11116,0.13363
0.13102,0.21372,0.33309,0.19638,0.29132,0.23373
0.15942,0.2153,0.32746,0.20503,0.32568,0.25037
0.13689,0.17669,0.29712,0.21079,0.29746,0.20672
0.19378,0.23531,0.33808,0.21564,0.36188,0.28448
0.11653,0.18738,0.30756,0.15497,0.23702,0.23093
0.19396,0.24881,0.27556,0.2447,0.38822,0.32096
0.099333,0.16591,0.28886,0.14451,0.17949,0.19742
0.11498,0.18051,0.3214,0.15869,0.21995,0.19932
0.16172,0.2014,0.32279,0.19267,0.38994,0.22346
0.078833,0.1784,0.31654,0.15659,0.1549,0.24449
0.16088,0.20765,0.31136,0.19628,0.4681,0.23649
0.16997,0.18304,0.3065,0.2302,0.40604,0.23405
0.067189,0.17988,0.33829,0.099536,0.13863,0.18045
0.10276,0.17907,0.29289,0.15607,0.2055,0.25572
0.081185,0.15796,0.29849,0.13668,0.097632,0.23289
0.093992,0.185,0.28772,0.17649,0.050804,0.24901
0.11017,0.18375,0.30144,0.15556,0.18163,0.22553
0.1672,0.17666,0.31668,0.22027,0.35832,0.27848
0.16229,0.19753,0.29233,0.1777,0.38644,0.2769
0.094287,0.13964,0.31868,0.12763,0.11938,0.17643
0.15503,0.21002,0.32217,0.19482,0.31581,0.22925
0.11114,0.16658,0.32693,0.18021,0.27411,0.1874
0.062574,0.17162,0.31084,0.13028,0.093766,0.22923
0.13113,0.15769,0.29936,0.15122,0.2151,0.26902
0.15962,0.16776,0.33648,0.18535,0.38379,0.23484
0.16461,0.20098,0.32695,0.22142,0.34309,0.21996
0.12758,0.16354,0.31541,0.17687,0.21695,0.20689
0.077832,0.18881,0.32503,0.13849,0.19157,0.23143
0.074017,0.17191,0.31667,0.11262,0.13444,0.23936
0.15753,0.1682,0.30059,0.19588,0.34329,0.20496
0.16305,0.21087,0.30138,0.22666,0.32359,0.24059
0.16033,0.17311,0.28011,0.21024,0.32356,0.21253
0.16431,0.18932,0.36053,0.23373,0.33029,0.22422
0.14322,0.2219,0.31202,0.22178,0.30999,0.26178
0.13902,0.16554,0.3292,0.15551,0.32569,0.23331
0.17338,0.20847,0.34262,0.21432,0.31001,0.22042
0.17522,0.20167,0.34551,0.21987,0.48498,0.23535
0.13952,0.18372,0.32576,0.17032,0.22891,0.22008
0.069908,0.18492,0.30569,0.13385,0.11456,0.19629
0.11677,0.19409,0.28744,0.16652,0.18927,0.21492
0.1748,0.18117,0.2987,0.22356,0.36835,0.22207
0.084903,0.16195,0.33461,0.13295,0.21594,0.2889
0.16834,0.27975,0.29288,0.18978,0.41523,0.27094
0.2071,0.20189,0.30584,0.22399,0.37598,0.28243
0.11035,0.15358,0.29317,0.15768,0.20125,0.18826
0.20334,0.23334,0.298,0.22428,0.42601,0.27635
0.17695,0.19839,0.35623,0.22087,0.47459,0.25289
0.15684,0.21979,0.31425,0.22203,0.25958,0.22743
0.18464,0.18057,0.30157,0.22871,0.3155,0.23062
0.15023,0.17835,0.29485,0.19545,0.46297,0.24016
0.11431,0.20165,0.35538,0.17102,0.25757,0.29145
0.14323,0.19808,0.31326,0.21025,0.25986,0.22146
0.068894,0.13692,0.32486,0.1147,0.063955,0.21032
0.1344,0.19337,0.28993,0.2039,0.34312,0.21246
0.1428,0.14722,0.33048,0.15687,0.22251,0.24864
0.13962,0.17961,0.29091,0.20874,0.30901,0.22922
0.16495,0.19285,0.31415,0.22604,0.56072,0.24976
0.10604,0.20438,0.31985,0.16133,0.18199,0.24145
0.15823,0.17661,0.32044,0.20965,0.55746,0.21715
0.12572,0.21596,0.36223,0.19551,0.3062,0.22559
0.15326,0.15961,0.3206,0.16898,0.32339,0.18586
0.095163,0.17238,0.32223,0.15733,0.2088,0.22742
0.20485,0.29082,0.32613,0.22919,0.73205,0.25841
0.13699,0.19862,0.28635,0.17449,0.2739,0.24323
0.13977,0.17422,0.31844,0.17112,0.30749,0.21467
0.077924,0.15601,0.34788,0.11565,0.11158,0.14692
0.12899,0.17304,0.33119,0.18815,0.34811,0.21809
0.10534,0.16058,0.32872,0.13761,0.15628,0.18464
0.16673,0.18412,0.32003,0.20068,0.31968,0.2374
0.16809,0.20629,0.31368,0.17576,0.29198,0.3021
0.16375,0.2042,0.28659,0.19841,0.29298,0.29232
0.15759,0.19117,0.37017,0.1947,0.32911,0.20328
0.19748,0.25679,0.27863,0.24901,0.47643,0.23843
0.17197,0.19382,0.28404,0.21789,0.35209,0.23265
0.11202,0.17817,0.30674,0.16042,0.30495,0.21842
0.066336,0.19603,0.35342,0.11735,0.091247,0.25007
0.13621,0.17384,0.31728,0.14208,0.2115,0.18136
0.047038,0.15049,0.2981,0.11342,0.077666,0.24988
0.18706,0.20165,0.34334,0.22574,0.47691,0.28181
0.082337,0.14748,0.33805,0.12894,0.16289,0.21297
0.14019,0.17452,0.34882,0.21282,0.24568,0.1868
0.11736,0.18598,0.29701,0.15037,0.15536,0.20105
0.10925,0.1767,0.31842,0.15185,0.17752,0.20954
0.14084,0.19942,0.31393,0.17782,0.4966,0.30861
0.096911,0.19829,0.31489,0.13938,0.18494,0.22727
0.05624,0.16157,0.32512,0.10908,0.061701,0.3031
0.13321,0.20731,0.34016,0.1694,0.3068,0.23283
0.12747,0.1599,0.364,0.18397,0.27688,0.18778
0.10439,0.17433,0.27526,0.17633,0.286,0.18926
0.066444,0.15793,0.32032,0.10715,0.11515,0.18108
0.11449,0.14835,0.32727,0.17682,0.19902,0.17691
0.14544,0.20064,0.31684,0.17828,0.30195,0.26032
0.097003,0.15787,0.2892,0.10383,0.14118,0.21711
0.075675,0.16876,0.33747,0.11247,0.062073,0.16184
0.1618,0.20276,0.30286,0.20634,0.29636,0.20049
0.16734,0.1896,0.29874,0.20135,0.33022,0.20339
0.18853,0.21716,0.30396,0.21386,0.38681,0.26147
0.16294,0.2067,0.3746,0.19191,0.38426,0.20332
0.14424,0.19463,0.31566,0.1941,0.29165,0.2348
0.091926,0.17828,0.34509,0.15051,0.16812,0.1889
0.13709,0.16958,0.27557,0.17416,0.37531,0.24987
0.072902,0.18821,0.29665,0.14196,0.18635,0.22805
0.21027,0.20691,0.29172,0.23867,0.34906,0.2654
0.10886,0.17643,0.31494,0.13868,0.1831,0.18861
0.10737,0.14939,0.30291,0.16444,0.24263,0.18427
0.1186,0.15644,0.3061,0.16484,0.18298,0.15653
0.20036,0.23773,0.29324,0.28327,0.59225,0.29061
0.11633,0.16156,0.3442,0.16049,0.17702,0.25597
0.18765,0.1963,0.30693,0.21419,0.31886,0.23048
0.10714,0.19206,0.30526,0.14089,0.19815,0.19744
0.12763,0.19264,0.31859,0.18911,0.32893,0.27242
0.18915,0.23268,0.31758,0.23736,0.30518,0.21251
0.17698,0.20267,0.3238,0.2299,0.40296,0.30112
0.16281,0.1978,0.31845,0.22498,0.31394,0.21898
0.1746,0.21377,0.28329,0.20974,0.34121,0.23851
0.09397,0.18961,0.32855,0.14223,0.15225,0.25938
0.15787,0.19781,0.28477,0.21964,0.33112,0.23272
0.14831,0.20299,0.2724,0.19437,0.30156,0.25024
0.15432,0.17255,0.30573,0.24231,0.34326,0.23471
0.11419,0.17735,0.34314,0.15787,0.23283,0.21248
0.09222,0.17854,0.30076,0.1359,0.22207,0.27026
0.1923,0.25746,0.31817,0.22307,0.3178,0.26911
0.10959,0.19058,0.30486,0.17121,0.26111,0.2152
0.18519,0.21863,0.30672,0.2727,0.64965,0.26105
0.097725,0.18859,0.31952,0.16022,0.13327,0.1962
0.11518,0.14565,0.30311,0.16141,0.24396,0.17085
0.054139,0.12642,0.32997,0.1215,0.045138,0.19337
0.091282,0.1464,0.31864,0.16006,0.19749,0.16757
0.15313,0.20642,0.3512,0.20232,0.34014,0.22467
0.059673,0.16051,0.3337,0.14642,0.11282,0.21125
0.055092,0.14779,0.31861,0.096879,0.091131,0.23307
0.1629,0.22476,0.30581,0.1995,0.31148,0.2234
0.16369,0.19291,0.30924,0.22257,0.29854,0.22311
0.12048,0.19763,0.32778,0.1453,0.25756,0.23983
0.14866,0.20679,0.29307,0.21886,0.36115,0.23707
0.060803,0.1623,0.34574,0.13582,0.13674,0.2053
0.17255,0.21833,0.29321,0.21465,0.27248,0.2256
0.14779,0.19075,0.30771,0.18098,0.24212,0.2087
0.17022,0.1869,0.27536,0.19498,0.33164,0.23365
0.15211,0.2046,0.30984,0.21997,0.41303,0.26969
0.11855,0.15882,0.31512,0.16201,0.25047,0.19711
0.11103,0.15862,0.30001,0.1357,0.16449,0.19878
0.15985,0.23145,0.34034,0.2269,0.43259,0.24201
0.1541,0.19133,0.31054,0.21443,0.44778,0.24152
0.11078,0.18586,0.3417,0.18877,0.2466,0.21511
0.074065,0.17173,0.27998,0.13753,0.15967,0.23502
0.15156,0.21795,0.30143,0.18883,0.32909,0.25337
0.11131,0.17809,0.30573,0.19667,0.3081,0.22484
0.17946,0.20421,0.31763,0.21289,0.3098,0.25243
0.091514,0.17272,0.29495,0.15799,0.28165,0.21619
0.17537,0.19054,0.28838,0.17403,0.28637,0.20589
0.1484,0.19127,0.3082,0.19929,0.36979,0.32462
0.14737,0.18307,0.3204,0.19337,0.49331,0.21271
0.15693,0.1924,0.29282,0.19324,0.34922,0.30756
0.16975,0.2024,0.33273,0.20169,0.71747,0.22596
0.063811,0.17875,0.31166,0.12433,0.14041,0.21788
0.13118,0.16183,0.31616,0.18602,0.30734,0.19242
0.19333,0.21437,0.3115,0.20437,0.31069,0.28632
0.16419,0.18841,0.30819,0.20329,0.3624,0.24534
0.20767,0.20654,0.32543,0.24226,0.46695,0.26662
0.066912,0.18608,0.29954,0.11697,0.11413,0.21217
0.13991,0.20861,0.32434,0.17868,0.34922,0.24261
0.11993,0.20003,0.27338,0.1652,0.28064,0.22575
0.14449,0.20223,0.28744,0.16345,0.26294,0.21482
0.14032,0.193,0.33549,0.18103,0.28156,0.24401
0.17277,0.23435,0.33526,0.20953,0.41929,0.27486
0.15062,0.19101,0.30821,0.18845,0.35891,0.22517
0.14624,0.20305,0.29639,0.19419,0.48043,0.23248
0.10801,0.18528,0.29711,0.17675,0.19263,0.21918
0.070337,0.16808,0.30098,0.11942,0.10169,0.20889
0.13047,0.18011,0.35596,0.20785,0.26159,0.2375
0.14605,0.25348,0.34814,0.19687,0.34439,0.24263
0.20479,0.23235,0.33567,0.25577,0.34406,0.30595
0.18707,0.2077,0.32681,0.16927,0.30463,0.2426
0.13683,0.17622,0.31774,0.17498,0.3152,0.2336
0.16939,0.21463,0.31039,0.22625,0.44031,0.26572
0.13141,0.19006,0.33825,0.18439,0.30463,0.24281
0.11731,0.18207,0.33125,0.16281,0.18011,0.20111
0.13463,0.19162,0.33763,0.19697,0.24407,0.24136
0.15121,0.21742,0.31525,0.21698,0.47016,0.26642
0.13452,0.19343,0.33477,0.20203,0.29948,0.23909
0.16692,0.23806,0.30221,0.21022,0.31939,0.21771
0.21363,0.22619,0.32815,0.21396,0.44291,0.28808
0.10507,0.18912,0.3117,0.14744,0.1796,0.23621
0.17506,0.21927,0.29524,0.20521,0.56916,0.27477
0.11602,0.16784,0.30535,0.2148,0.30357,0.23265
0.18478,0.21145,0.31172,0.22471,0.4302,0.2476
0.15112,0.20506,0.30971,0.19674,0.29624,0.24328
0.17424,0.20868,0.35102,0.21352,0.38044,0.30154
0.18375,0.19775,0.29857,0.20946,0.36475,0.21992
0.074664,0.14954,0.28785,0.1298,0.13635,0.19475
0.14797,0.19848,0.31069,0.18321,0.30032,0.20288
0.082611,0.13688,0.33198,0.16386,0.13959,0.16201
0.10703,0.16748,0.31322,0.15568,0.32919,0.20677
0.11568,0.1807,0.33744,0.17503,0.25265,0.24475
0.17805,0.21353,0.32946,0.24235,0.33841,0.25641
0.13108,0.14667,0.33466,0.18334,0.34374,0.18334
0.1042,0.17179,0.29906,0.17188,0.3172,0.17964
0.18282,0.21487,0.33566,0.21861,0.62588,0.2505
0.082148,0.16761,0.32824,0.11965,0.1266,0.22448
0.14799,0.17086,0.34598,0.20771,0.26389,0.18472
0.15551,0.2439,0.31231,0.19138,0.44189,0.28288
0.16993,0.20335,0.31189,0.22331,0.44588,0.24785
0.046971,0.16544,0.34061,0.1114,0.089531,0.23215
0.17002,0.23559,0.28996,0.21871,0.33543,0.24188
0.10341,0.15193,0.33973,0.15838,0.16263,0.20749
0.17557,0.20126,0.31798,0.22181,0.44941,0.25826
0.10579,0.21525,0.35681,0.1745,0.21459,0.27728
0.095404,0.19544,0.31254,0.14136,0.17655,0.21968
0.1567,0.21537,0.29838,0.19071,0.3678,0.23467
0.12348,0.17375,0.30044,0.18926,0.35288,0.23544
0.1377,0.17711,0.32626,0.17487,0.26919,0.23214
0.18754,0.20818,0.30481,0.23089,0.3657,0.23948
0.054628,0.16362,0.30987,0.10803,0.14202,0.19824
0.074807,0.16268,0.31448,0.13479,0.12582,0.16111
0.087169,0.18654,0.32571,0.13953,0.16715,0.22988
0.1783,0.2004,0.31044,0.21744,0.36445,0.20533
0.12758,0.17421,0.31168,0.17358,0.26612,0.19565
0.17423,0.21498,0.29616,0.23423,0.42782,0.21868
0.13117,0.22359,0.3047,0.17686,0.272,0.27089
0.15055,0.20998,0.33463,0.18141,0.32876,0.28411
0.1089,0.18282,0.30216,0.13247,0.21974,0.2125
0.19043,0.21803,0.31431,0.19669,0.4468,0.22689
0.1883,0.18364,0.30454,0.23039,0.41429,0.22236
0.19492,0.21748,0.31844,0.25492,0.56211,0.28992
0.091511,0.19195,0.31371,0.14561,0.1909,0.24637
0.13085,0.1894,0.30377,0.19256,0.28759,0.1882
0.17391,0.22494,0.29879,0.23466,0.32508,0.2604
0.12588,0.1513,0.28503,0.17962,0.29406,0.20153
0.19157,0.18712,0.27909,0.22065,0.32298,0.20644
0.10321,0.16851,0.30107,0.16078,0.1927,0.17461
0.08575,0.1605,0.3427,0.14361,0.13064,0.20212
0.13505,0.1868,0.31884,0.16955,0.27951,0.22566
0.071521,0.16149,0.30624,0.11709,0.13482,0.17308
0.13119,0.1586,0.31734,0.17881,0.27376,0.20025
0.15031,0.17654,0.34117,0.20649,0.30907,0.23644
0.14764,0.17938,0.29995,0.20132,0.36669,0.22688
0.16857,0.18992,0.36286,0.20835,0.36532,0.2185
0.085966,0.2223,0.30957,0.14802,0.14041,0.24276
0.16389,0.1675,0.31968,0.19261,0.55511,0.24126
0.10472,0.17263,0.30675,0.13135,0.192,0.19942
0.16998,0.1996,0.33063,0.22925,0.42242,0.262
0.072078,0.18342,0.29115,0.11531,0.11275,0.21085
0.064391,0.15652,0.32491,0.13029,0.18137,0.24655
0.15217,0.23904,0.34916,0.21618,0.31401,0.23423
0.16188,0.20188,0.33463,0.20241,0.29373,0.25155
0.17768,0.24629,0.32566,0.22474,0.49575,0.26004
0.098276,0.16809,0.32102,0.1218,0.14051,0.22522
0.1362,0.17813,0.32933,0.15814,0.23932,0.20654
0.11849,0.16935,0.32448,0.17184,0.29076,0.23305
0.17496,0.18761,0.28861,0.24312,0.3301,0.20823
0.14579,0.17328,0.32826,0.19493,0.26989,0.20633
0.16659,0.20629,0.31043,0.19666,0.34089,0.22252
0.14971,0.17242,0.25997,0.18715,0.21419,0.24386
0.1815,0.23732,0.30567,0.21624,0.38189,0.26138
0.065783,0.15397,0.31909,0.10327,0.13396,0.20265
0.1625,0.16848,0.31125,0.18802,0.3121,0.19172
0.16251,0.18158,0.31395,0.20084,0.31572,0.26323
0.096713,0.2057,0.31628,0.16475,0.1378,0.22299
0.21432,0.21927,0.31925,0.20963,0.36858,0.2736
0.17733,0.17882,0.31237,0.22415,0.49314,0.24916
0.13321,0.19163,0.31591,0.17697,0.24489,0.2232
0.1324,0.20836,0.33229,0.20387,0.26005,0.26725
0.077253,0.1626,0.31002,0.15299,0.15591,0.24801
0.15061,0.1915,0.31349,0.2052,0.37308,0.2376
0.16735,0.22018,0.29134,0.21704,0.41113,0.2515
0.11118,0.15017,0.28741,0.14786,0.19317,0.17681
0.1073,0.17952,0.29437,0.13425,0.22771,0.23145
0.15427,0.18291,0.31675,0.20992,0.29572,0.22608
0.080175,0.16951,0.3107,0.11476,0.14741,0.19695
0.17747,0.19354,0.35089,0.20779,0.50279,0.22524
0.089408,0.16983,0.34077,0.16312,0.15788,0.19726
0.18759,0.24258,0.32571,0.24199,0.37506,0.27131
0.13853,0.17996,0.33126,0.19687,0.26705,0.18934
0.062692,0.18892,0.29771,0.13525,0.15071,0.25407
0.1396,0.17946,0.32077,0.17379,0.24303,0.22308
0.113,0.17173,0.31901,0.13182,0.2232,0.26947
0.055825,0.14736,0.31159,0.12143,0.10335,0.17467
0.19792,0.21445,0.33359,0.23145,0.44171,0.23351
0.082103,0.16962,0.30376,0.12106,0.14629,0.23962
0.15279,0.18038,0.3471,0.20035,0.2714,0.21144
0.13946,0.20659,0.31231,0.162,0.26963,0.20489
0.18926,0.24083,0.31871,0.21946,0.44801,0.24672
0.033164,0.13664,0.27869,0.094766,0.047484,0.1584
0.1444,0.18796,0.32312,0.19498,0.35233,0.21403
0.13669,0.16683,0.32617,0.20292,0.32665,0.21492
0.12652,0.18129,0.31732,0.19663,0.25007,0.23353
0.16272,0.22341,0.30147,0.21858,0.47291,0.27178
0.14673,0.21969,0.32285,0.19236,0.24768,0.25932
0.16788,0.21002,0.31735,0.23191,0.35518,0.23699
0.068176,0.19597,0.33146,0.12825,0.064884,0.27211
0.17864,0.19884,0.29932,0.22584,0.30911,0.25384
0.12957,0.2097,0.31757,0.18288,0.21128,0.2468
0.14079,0.18137,0.33318,0.18813,0.27302,0.20728
0.15201,0.16818,0.31602,0.18872,0.32712,0.22894
0.15186,0.22947,0.30616,0.185,0.29555,0.23218
0.14625,0.19341,0.31916,0.18972,0.36459,0.25245
0.061552,0.16415,0.30948,0.12499,0.075817,0.24127
0.090469,0.17036,0.36224,0.20145,0.17484,0.23565
0.07874,0.13863,0.29446,0.12247,0.13529,0.15711
0.1087,0.1563,0.32718,0.16069,0.26016,0.20728
0.075766,0.17785,0.31576,0.11167,0.062214,0.18577
0.088373,0.17311,0.31286,0.12838,0.14731,0.23319
0.15381,0.19982,0.33156,0.22642,0.31786,0.21941
0.14571,0.17269,0.31962,0.18255,0.21736,0.20774
0.066289,0.17735,0.34744,0.13383,0.13799,0.2472
0.14068,0.18989,0.31725,0.18787,0.2637,0.23958
0.11821,0.19241,0.2961,0.15793,0.16513,0.22375
0.15967,0.16812,0.30884,0.18868,0.40962,0.23926
0.082345,0.1329,0.31875,0.13258,0.14718,0.19004
0.085699,0.15427,0.31967,0.15487,0.12271,0.16624
0.096983,0.16384,0.31599,0.12582,0.11852,0.25265
0.10294,0.1952,0.33201,0.14397,0.21824,0.22899
0.13442,0.17149,0.30209,0.18818,0.2283,0.24566
0.18228,0.19798,0.30987,0.2263,0.33822,0.2362
0.0852,0.19106,0.30591,0.12227,0.12854,0.2078
0.065335,0.15882,0.33506,0.14023,0.14239,0.18245
0.14659,0.2154,0.31656,0.18802,0.2733,0.19755
0.13407,0.18094,0.27615,0.1605,0.25359,0.21841
0.10461,0.16325,0.31534,0.16001,0.18718,0.18542
0.17408,0.26158,0.28832,0.26486,0.39605,0.26547
0.17583,0.19368,0.31905,0.22377,0.31712,0.25506
0.17535,0.24076,0.30041,0.21795,0.43222,0.24626
0.14639,0.20306,0.31582,0.19343,0.3587,0.24891
0.14619,0.18562,0.29124,0.18888,0.24046,0.19513
0.13778,0.18438,0.28342,0.20696,0.32074,0.23448
0.1358,0.17663,0.34331,0.13896,0.3209,0.24086
0.14594,0.20007,0.31917,0.17625,0.29448,0.2305
0.076691,0.17473,0.36721,0.14025,0.21936,0.24495
0.15273,0.21495,0.31886,0.22882,0.29014,0.25088
0.13983,0.21476,0.32147,0.19174,0.30264,0.31998
0.117,0.1699,0.27226,0.16422,0.20293,0.21032
0.19828,0.19555,0.31699,0.21094,0.51268,0.24244
0.15494,0.19689,0.32194,0.20821,0.34316,0.24264
0.1257,0.20944,0.34669,0.16633,0.20379,0.24894
0.16694,0.21923,0.29237,0.2444,0.36064,0.21744
0.10272,0.16717,0.31274,0.15146,0.12958,0.27067
0.19733,0.20984,0.32049,0.23959,0.43512,0.26076
0.1145,0.17149,0.32777,0.15463,0.24051,0.24017
0.12129,0.1795,0.3364,0.17847,0.21996,0.19871
0.14217,0.21741,0.30238,0.14996,0.19162,0.26106
0.17352,0.20515,0.31046,0.19076,0.28235,0.24894
0.16382,0.19036,0.30223,0.21443,0.45525,0.22761
0.11672,0.16069,0.36211,0.17759,0.23232,0.19091
0.065996,0.15985,0.29096,0.10042,0.080756,0.22119
0.15509,0.21633,0.36289,0.20951,0.26907,0.2567
0.094265,0.17671,0.31031,0.14556,0.16765,0.23402
0.16803,0.24006,0.32697,0.21461,0.25688,0.23229
0.010589,0.12541,0.29021,0.066186,0.0055538,0.14931
0.11447,0.19553,0.29354,0.13335,0.33756,0.28466
0.11543,0.19239,0.3411,0.17555,0.20555,0.29128
0.11511,0.18043,0.30044,0.15984,0.24823,0.20372
0.14162,0.20153,0.32132,0.2181,0.34139,0.24972
0.079984,0.14836,0.32635,0.14145,0.12863,0.17167
0.1126,0.17213,0.2907,0.18594,0.19997,0.17237
0.056375,0.17134,0.32529,0.094487,0.10447,0.17682
0.14443,0.17694,0.31335,0.17231,0.24174,0.20777
0.1476,0.18572,0.30904,0.18372,0.31844,0.23951
0.17648,0.18355,0.31849,0.21483,0.3275,0.19869
0.1003,0.185,0.33321,0.15617,0.27797,0.24843
0.14586,0.19513,0.32757,0.21127,0.31249,0.23941
0.099176,0.1679,0.30855,0.12724,0.18985,0.22126
0.12295,0.14472,0.31767,0.14281,0.21333,0.20705
0.069355,0.17819,0.31952,0.12813,0.15988,0.26596
0.061133,0.17519,0.27992,0.10863,0.11405,0.18682
0.065022,0.17352,0.30439,0.134,0.10756,0.24528
0.15799,0.1666,0.30351,0.19141,0.41274,0.29378
0.13712,0.21966,0.32409,0.17427,0.21819,0.24
0.17988,0.2008,0.29497,0.20462,0.36039,0.19336
0.16641,0.19003,0.31601,0.21516,0.42513,0.23311
0.18239,0.21295,0.30982,0.21472,0.38578,0.25116
0.17258,0.23098,0.28903,0.2279,0.3312,0.29461
0.18969,0.23787,0.31136,0.23869,0.36567,0.25017
0.11073,0.19819,0.30796,0.17415,0.20469,0.24333
0.16977,0.22895,0.33363,0.20538,0.37215,0.23209
0.019903,0.13405,0.29586,0.067367,0.016376,0.15351
0.14255,0.1999,0.27669,0.2025,0.27578,0.25105
0.14086,0.1735,0.3056,0.189,0.39636,0.25944
0.12837,0.16521,0.29086,0.15952,0.25052,0.19353
0.07625,0.13708,0.30645,0.11832,0.16108,0.17817
0.065553,0.1472,0.31331,0.13289,0.081771,0.21774
0.1452,0.19915,0.2853,0.18168,0.3377,0.2204
0.12217,0.1563,0.32427,0.16812,0.30341,0.20459
0.17243,0.21463,0.31287,0.23424,0.38424,0.22973
0.14155,0.20274,0.30661,0.16328,0.31369,0.24658
0.083004,0.15053,0.32617,0.13245,0.14409,0.22915
0.16081,0.20934,0.32903,0.19646,0.69668,0.29773
0.16104,0.19811,0.28815,0.20904,0.37332,0.2248
0.11454,0.19107,0.30674,0.17936,0.24194,0.24381
0.10727,0.20824,0.31356,0.14035,0.20069,0.25349
0.12011,0.20719,0.36021,0.137,0.20557,0.21697
0.12314,0.19591,0.32237,0.18282,0.22286,0.21134
0.054802,0.15867,0.31614,0.10817,0.038979,0.17757
0.15282,0.20231,0.30871,0.21618,0.33149,0.21223
0.12683,0.1432,0.35003,0.16163,0.22571,0.19564
0.20963,0.23429,0.3301,0.24565,0.55297,0.26181
0.10653,0.23472,0.29244,0.14852,0.22421,0.24538
0.095987,0.17784,0.30884,0.16239,0.17533,0.25729
0.13116,0.17875,0.32582,0.15708,0.32287,0.22099
0.12672,0.17102,0.30208,0.19475,0.3618,0.19805
0.13735,0.17883,0.33449,0.19751,0.26656,0.19598
0.14943,0.20101,0.34052,0.1844,0.34436,0.20907
0.12261,0.18743,0.3316,0.17528,0.28379,0.19784
0.099659,0.19035,0.3133,0.17472,0.19566,0.24564
0.16806,0.2193,0.31598,0.22913,0.38857,0.24331
0.17413,0.22003,0.32116,0.25681,0.29418,0.24495
0.064748,0.1716,0.31707,0.11663,0.093221,0.21093
0.083253,0.16106,0.33198,0.1344,0.042821,0.23035
0.15617,0.16038,0.34793,0.1996,0.39407,0.21586
0.18031,0.17307,0.31823,0.19157,0.32715,0.19639
0.16601,0.18314,0.33752,0.18168,0.36663,0.23661
0.13251,0.17474,0.30115,0.18362,0.30892,0.1654
0.095901,0.18047,0.31186,0.14085,0.20751,0.21372
0.07372,0.14126,0.30589,0.13384,0.12795,0.19151
0.12913,0.18266,0.30459,0.17051,0.26314,0.24229
0.097709,0.17271,0.33374,0.13891,0.22897,0.21772
0.16246,0.23414,0.32425,0.20726,0.55444,0.30086
0.14693,0.20186,0.34508,0.1692,0.29422,0.2406
0.072018,0.16969,0.3284,0.13243,0.17207,0.26019
0.075229,0.16578,0.32904,0.13173,0.10535,0.24727
0.090704,0.20278,0.33419,0.14451,0.17229,0.22466
0.091971,0.19711,0.27895,0.14252,0.17969,0.21738
0.1654,0.17335,0.32305,0.18705,0.32129,0.2008
0.12415,0.1764,0.31828,0.15752,0.29583,0.21377
0.17891,0.2078,0.32038,0.20287,0.40027,0.2644
0.16392,0.21178,0.31077,0.21435,0.32116,0.28105
0.08271,0.16378,0.27812,0.15625,0.12486,0.2579
0.14517,0.20462,0.30938,0.20881,0.33317,0.21159
0.14801,0.21713,0.31149,0.19755,0.27671,0.2705
0.11366,0.19025,0.3339,0.16233,0.22314,0.21374
0.15737,0.23131,0.30575,0.18267,0.30245,0.27748
0.10182,0.15999,0.30985,0.12162,0.13829,0.17472
0.13942,0.16958,0.31531,0.21623,0.32285,0.23098
0.14802,0.20111,0.33265,0.18174,0.2395,0.26478
0.081213,0.14874,0.30777,0.14411,0.13769,0.20327
0.16542,0.18725,0.32222,0.19078,0.50334,0.20276
0.10115,0.16943,0.3172,0.15296,0.36083,0.18735
0.16151,0.19951,0.34222,0.222,0.40728,0.2248
0.086039,0.16831,0.3463,0.14216,0.20731,0.24732
0.072766,0.195,0.31866,0.1405,0.14097,0.2566
0.17111,0.20468,0.34435,0.17974,0.30926,0.21154
0.141,0.17665,0.34176,0.16256,0.24787,0.17902
0.1855,0.23327,0.27605,0.19455,0.4107,0.26021
0.15438,0.19049,0.30894,0.18765,0.32592,0.21123
0.16706,0.20135,0.32156,0.17956,0.44457,0.29403
0.11892,0.18129,0.28649,0.17069,0.20047,0.23168
0.14402,0.21235,0.30781,0.19514,0.33606,0.22733
0.12301,0.20526,0.28642,0.19976,0.24116,0.24014
0.15455,0.17342,0.33021,0.2037,0.41024,0.28418
0.095101,0.19146,0.31841,0.11919,0.13622,0.19703
0.16615,0.17741,0.33497,0.21436,0.3092,0.19029
0.1438,0.16804,0.3481,0.20943,0.31328,0.25204
0.16245,0.21288,0.30755,0.23473,0.34908,0.26044
0.1884,0.23276,0.32606,0.22605,0.45297,0.26801
0.10606,0.17879,0.32178,0.15248,0.20417,0.20703
0.11958,0.20103,0.31578,0.18373,0.26984,0.19439
0.084861,0.16399,0.33753,0.1127,0.14459,0.21324
0.10563,0.18207,0.30606,0.16082,0.21297,0.19638
0.15856,0.1807,0.3283,0.19257,0.27079,0.22411
0.13589,0.16326,0.32881,0.18163,0.25768,0.20964
0.16168,0.21707,0.28805,0.21332,0.43464,0.21847
0.1251,0.16084,0.29717,0.17393,0.22968,0.21204
0.17412,0.19554,0.30765,0.22336,0.3722,0.24168
0.17064,0.23228,0.31048,0.23886,0.48874,0.28662
0.16581,0.21024,0.30466,0.19849,0.31802,0.23173
0.076923,0.16161,0.35774,0.14383,0.14046,0.18282
0.083531,0.14671,0.28859,0.12811,0.17928,0.17541
0.15326,0.20936,0.30212,0.20086,0.32921,0.2264
0.18097,0.21263,0.29519,0.19256,0.31408,0.26023
0.10422,0.16895,0.35136,0.16375,0.16104,0.2675
0.11594,0.16207,0.32313,0.14601,0.17994,0.22155
0.1615,0.21775,0.30406,0.21406,0.33947,0.30394
0.19538,0.20759,0.33381,0.20647,0.4091,0.2361
0.07603,0.17459,0.32243,0.13175,0.14953,0.18849
0.12831,0.15586,0.3031,0.16693,0.26763,0.21116
0.066041,0.20797,0.34019,0.12392,0.1133,0.2193
0.089259,0.21361,0.29394,0.13396,0.22295,0.24518
0.15693,0.23414,0.32603,0.21416,0.34844,0.27042
0.16093,0.20204,0.33911,0.20189,0.32544,0.24088
0.083886,0.17325,0.31818,0.13433,0.18038,0.22729
0.063939,0.16502,0.30162,0.12307,0.037702,0.2055
0.12252,0.18151,0.30627,0.16856,0.29998,0.20749
0.077437,0.15082,0.29948,0.12736,0.11972,0.25576
0.078816,0.14014,0.34263,0.10606,0.13876,0.18676
0.14831,0.22672,0.31399,0.20884,0.36308,0.24356
0.1993,0.22859,0.2936,0.23196,0.4767,0.26051
0.12235,0.18793,0.29288,0.15664,0.18155,0.26715
0.13329,0.1884,0.33287,0.15056,0.23314,0.25838
0.15325,0.18266,0.31674,0.1904,0.30292,0.24068
0.19343,0.21586,0.30082,0.21063,0.41028,0.21832
0.11292,0.17138,0.28759,0.16345,0.25014,0.1949
0.16577,0.19929,0.324,0.22428,0.34502,0.24453
0.16047,0.20271,0.29224,0.20588,0.34279,0.27472
0.1306,0.178,0.29572,0.17299,0.27596,0.2388
0.096885,0.15735,0.3176,0.15363,0.3787,0.23435
0.13057,0.18621,0.33228,0.19795,0.28038,0.26563
0.18454,0.20626,0.30166,0.21629,0.36368,0.25271
0.12054,0.15459,0.29591,0.1633,0.27652,0.18599
0.095737,0.15659,0.33942,0.14487,0.098742,0.23182
0.1689,0.23262,0.33978,0.22552,0.39788,0.24433
0.17922,0.19615,0.29188,0.23631,0.36371,0.25746
0.13595,0.18291,0.30627,0.17707,0.28164,0.24416
0.073098,0.13776,0.28069,0.11927,0.11555,0.16807
0.16453,0.21018,0.31741,0.21169,0.43289,0.23226
0.15319,0.21381,0.30614,0.21595,0.35306,0.26283
0.12007,0.17643,0.32592,0.15992,0.25066,0.20157
0.22286,0.235,0.35647,0.23576,0.41768,0.288
0.18856,0.21068,0.28932,0.19379,0.32202,0.18072
0.11893,0.18431,0.31926,0.15311,0.24194,0.19163
0.17899,0.19478,0.32852,0.18598,0.30301,0.22511
0.088122,0.17395,0.30191,0.14427,0.16227,0.16994
0.13427,0.19088,0.32677,0.17383,0.25191,0.19608
0.16403,0.19519,0.33293,0.24658,0.47482,0.23107
0.17727,0.2388,0.33577,0.21901,0.38968,0.25886
0.19994,0.2441,0.31086,0.24871,0.50832,0.26044
0.12276,0.1767,0.29418,0.1681,0.24785,0.20046
0.17519,0.2002,0.33599,0.20215,0.40896,0.23332
0.092242,0.19231,0.33061,0.15033,0.14217,0.25312
0.10873,0.17473,0.32616,0.14068,0.14019,0.20445
0.10195,0.16269,0.3258,0.14463,0.22202,0.18356
0.16059,0.18052,0.35109,0.20098,0.36269,0.21392
0.15487,0.19046,0.32262,0.22509,0.3101,0.25169
0.16665,0.1968,0.31936,0.21911,0.34362,0.20548
0.074455,0.16269,0.34214,0.14418,0.16467,0.20601
0.11137,0.19693,0.29546,0.16874,0.091332,0.29198
0.068648,0.18097,0.29694,0.13345,0.18465,0.22718
0.15026,0.15865,0.2838,0.20761,0.30989,0.19708
0.073061,0.15648,0.33233,0.13653,0.10666,0.174
0.1327,0.17975,0.29186,0.16869,0.22633,0.22162
0.17356,0.18279,0.31428,0.19111,0.36314,0.25228
0.14059,0.17674,0.33241,0.17875,0.34243,0.20177
0.12559,0.16963,0.2893,0.22262,0.25394,0.25426
0.10886,0.20118,0.31564,0.17273,0.34851,0.21956
0.14802,0.20633,0.30289,0.21544,0.38592,0.27093
0.16922,0.19921,0.31369,0.22618,0.29287,0.25915
0.1318,0.16419,0.35518,0.16813,0.29371,0.18168
0.15562,0.16598,0.34262,0.16263,0.18975,0.189
0.16908,0.21704,0.35049,0.21107,0.31908,0.23421
0.21551,0.22677,0.31498,0.24817,0.29507,0.26831
0.086365,0.16556,0.31971,0.12316,0.063025,0.26642
0.12421,0.16427,0.30411,0.18556,0.2806,0.20298
0.065658,0.1632,0.29275,0.111,0.056207,0.25173
0.11004,0.17579,0.30496,0.15095,0.19252,0.19924
0.15698,0.21891,0.31162,0.24324,0.3434,0.24413
0.17826,0.21096,0.32014,0.2298,0.47034,0.20953
0.057433,0.14517,0.32269,0.10507,0.052793,0.15842
0.16474,0.18427,0.30858,0.20935,0.35321,0.20176
0.13726,0.17503,0.30372,0.16663,0.21901,0.18955
0.1449,0.21527,0.34609,0.20399,0.32234,0.22424
0.14709,0.18133,0.31933,0.2278,0.34813,0.2693
0.14242,0.17016,0.31745,0.18778,0.28525,0.23869
0.16059,0.19144,0.29396,0.2233,0.32783,0.24084
0.17298,0.24057,0.33211,0.20414,0.49192,0.24698
0.18655,0.19563,0.34293,0.2238,0.36165,0.21512
0.095538,0.16265,0.33794,0.14739,0.21105,0.21481
0.10837,0.17125,0.3277,0.17493,0.22748,0.18277
0.060156,0.16698,0.30442,0.1036,0.10718,0.21334
0.05189,0.16016,0.29089,0.10659,0.10072,0.17391
0.12094,0.19953,0.31752,0.19017,0.21664,0.2707
0.044841,0.16756,0.30978,0.093042,0.070728,0.22572
0.086411,0.17902,0.36357,0.15246,0.21813,0.24713
0.066416,0.19339,0.2961,0.14527,0.18764,0.25031
0.16265,0.18963,0.31475,0.20954,0.19796,0.21099
0.15507,0.22739,0.31064,0.22405,0.2954,0.23558
0.1708,0.17501,0.3027,0.19735,0.30818,0.18935
0.10401,0.18505,0.30416,0.12465,0.2653,0.20842
0.08823,0.19717,0.34553,0.16248,0.23032,0.20111
0.07929,0.1404,0.3546,0.13228,0.10133,0.17712
0.19579,0.19251,0.30928,0.23983,0.52368,0.21369
0.11043,0.1686,0.30901,0.15463,0.32024,0.23626
0.13247,0.21524,0.31875,0.18124,0.30211,0.24236
0.074811,0.15605,0.34882,0.11648,0.12048,0.2302
0.14,0.18751,0.32591,0.19782,0.28209,0.19336
0.14186,0.2001,0.30161,0.19702,0.28134,0.20086
0.16079,0.18951,0.29993,0.20483,0.30698,0.23762
0.17123,0.19961,0.32226,0.20434,0.40567,0.24295
0.1429,0.21505,0.32534,0.18344,0.24666,0.20955
0.054342,0.15458,0.327,0.12653,0.098852,0.19223
0.058911,0.16469,0.31251,0.12381,0.080572,0.25446
0.12231,0.19733,0.28296,0.17391,0.42375,0.21042
0.15378,0.19595,0.33245,0.19366,0.34835,0.21817
0.12843,0.16329,0.30783,0.1764,0.27459,0.20771
0.113,0.21791,0.30347,0.17522,0.24883,0.24172
0.16456,0.19501,0.29698,0.20056,0.41234,0.21414
0.18046,0.2159,0.26373,0.24118,0.46284,0.26038
0.18195,0.22559,0.33416,0.23496,0.51326,0.22836
0.17842,0.21002,0.33611,0.22592,0.376,0.25768
0.14174,0.19438,0.32617,0.19515,0.33119,0.23265
0.14308,0.21722,0.35326,0.21888,0.39461,0.22215
0.12774,0.20086,0.35351,0.17613,0.21291,0.22163
0.093861,0.20275,0.30749,0.15098,0.13994,0.2339
0.086843,0.173,0.33598,0.12554,0.21601,0.21343
0.11869,0.18973,0.28895,0.20577,0.32746,0.27025
0.087978,0.19062,0.32568,0.11925,0.19515,0.25038
0.16964,0.20602,0.32678,0.20784,0.30695,0.25084
0.13001,0.2147,0.33851,0.18276,0.2693,0.22351
0.11032,0.18077,0.31375,0.1581,0.2802,0.20997
0.11415,0.14467,0.30949,0.12603,0.17296,0.17209
0.12316,0.19235,0.29582,0.20616,0.27343,0.22438
0.14153,0.21601,0.35936,0.20164,0.26835,0.26931
0.084775,0.15188,0.30411,0.11746,0.060139,0.19301
0.12323,0.14968,0.31995,0.1958,0.17359,0.1914
0.14433,0.18019,0.31112,0.20019,0.35666,0.25152
0.16638,0.19874,0.34165,0.20056,0.32256,0.19381
0.17236,0.17639,0.34437,0.20433,0.39163,0.25667
0.11584,0.21204,0.28636,0.15597,0.20327,0.25679
0.17463,0.19828,0.28918,0.2229,0.31413,0.27472
0.12362,0.16586,0.34031,0.215,0.26671,0.18565
0.14319,0.18589,0.29688,0.17209,0.23623,0.23574
0.10323,0.17721,0.31388,0.14303,0.21232,0.22468
0.13025,0.18533,0.28365,0.20217,0.31539,0.2276
0.17087,0.19019,0.29057,0.17894,0.43558,0.23269
0.14601,0.20508,0.31196,0.20204,0.31528,0.20157
0.13569,0.18463,0.34237,0.17469,0.32124,0.20508
0.082538,0.18765,0.32734,0.16195,0.17977,0.21381
0.14138,0.17212,0.33053,0.20374,0.26666,0.22655
0.14796,0.16969,0.31743,0.16697,0.30347,0.17438
0.10282,0.15923,0.33279,0.16378,0.15866,0.15378
0.16891,0.19609,0.34673,0.23542,0.39135,0.23058
0.11741,0.23869,0.31696,0.13572,0.1898,0.26339
0.17368,0.19817,0.35055,0.20862,0.36454,0.24857
0.13856,0.16332,0.29543,0.18274,0.23988,0.21964
0.080575,0.15584,0.28932,0.13822,0.16587,0.17938
0.15684,0.27537,0.32452,0.18496,0.36237,0.26299
0.14939,0.20439,0.33163,0.17793,0.27658,0.20409
0.17069,0.19847,0.32498,0.19366,0.43234,0.26836
0.14115,0.22605,0.33298,0.18922,0.37897,0.29807
0.087534,0.16288,0.31331,0.13765,0.12553,0.19261
0.16582,0.17807,0.3197,0.21855,0.25526,0.29118
0.16528,0.20353,0.30329,0.19998,0.35553,0.26085
0.1635,0.21594,0.32433,0.19958,0.30866,0.2482
0.089932,0.17071,0.31001,0.13643,0.14387,0.19451
0.1384,0.20008,0.32244,0.18498,0.30073,0.251
0.1163,0.173,0.31194,0.16044,0.18717,0.22989
0.060919,0.13762,0.29555,0.12281,0.050634,0.30175
0.11272,0.20242,0.29071,0.16317,0.19657,0.23247
0.082898,0.19062,0.31141,0.13144,0.24037,0.22093
0.12179,0.20098,0.30848,0.17502,0.20619,0.28565
0.13516,0.16702,0.33804,0.17759,0.25926,0.22304
0.13159,0.17766,0.34003,0.18417,0.32198,0.23504
0.16864,0.21613,0.34398,0.22208,0.36148,0.26398
0.16522,0.19378,0.28057,0.22452,0.47986,0.25914
0.14986,0.16791,0.30619,0.18795,0.26533,0.26482
0.1076,0.18384,0.30153,0.16579,0.21238,0.23848
0.15046,0.19072,0.29457,0.20739,0.40844,0.24857
0.17655,0.22819,0.36279,0.20367,0.4241,0.24299
0.056438,0.15038,0.33083,0.089777,0.074666,0.29357
0.15017,0.17184,0.28875,0.19315,0.36751,0.24053
0.19805,0.18289,0.32618,0.23258,0.34041,0.22984
0.051379,0.15362,0.31713,0.11049,0.067737,0.23775
0.10685,0.16535,0.31797,0.14733,0.2796,0.21285
0.14438,0.1768,0.33629,0.19845,0.33538,0.18638
0.067065,0.22783,0.32528,0.11529,0.088904,0.21869
0.087459,0.17758,0.31282,0.14039,0.20172,0.25952
0.080131,0.19192,0.2968,0.097646,0.15429,0.21686
0.15492,0.19603,0.3032,0.20492,0.42883,0.22672
0.061443,0.18899,0.32741,0.12785,0.12616,0.21109
0.12928,0.17876,0.29188,0.15968,0.25539,0.22662
0.18049,0.23888,0.29415,0.25724,0.58772,0.2603
0.13864,0.16339,0.31688,0.16895,0.2505,0.23548
0.061613,0.18002,0.31336,0.11602,0.08061,0.29456
0.113,0.1785,0.35298,0.17102,0.21472,0.20283
0.15592,0.23684,0.34481,0.21458,0.33598,0.24173
0.15704,0.1872,0.32164,0.2228,0.36134,0.262
0.06761,0.16446,0.28118,0.14482,0.1556,0.21815
0.13979,0.16944,0.32486,0.16299,0.28811,0.2175
0.20787,0.23485,0.29925,0.20097,0.64056,0.28171
0.1207,0.18435,0.32443,0.20367,0.2731,0.21276
0.11442,0.17341,0.34522,0.15652,0.0899,0.27043
0.14103,0.19992,0.28734,0.1923,0.24947,0.20082
0.15029,0.19095,0.32512,0.21157,0.21803,0.20752
0.1555,0.19766,0.35043,0.17441,0.35373,0.1903
0.083697,0.17965,0.30293,0.13848,0.049464,0.3363
0.073812,0.1482,0.32644,0.10882,0.11956,0.19629
0.070141,0.13476,0.32069,0.11446,0.10623,0.19327
0.14104,0.19576,0.32713,0.19745,0.29944,0.20882
0.1563,0.19554,0.30969,0.2113,0.41128,0.24413
0.12358,0.16054,0.34045,0.17377,0.23321,0.1917
0.12007,0.16427,0.33685,0.15648,0.24584,0.15968
0.1864,0.22436,0.33243,0.22185,0.40763,0.23318
0.064328,0.17875,0.32553,0.12123,0.097283,0.19768
0.13828,0.20238,0.31704,0.18437,0.27866,0.20811
0.21756,0.21523,0.33261,0.24519,0.7014,0.22841
0.17877,0.21124,0.31644,0.22825,0.38556,0.2479
0.09636,0.19023,0.34543,0.12854,0.082824,0.24927
0.17542,0.18927,0.32218,0.20018,0.32412,0.26425
0.16304,0.19204,0.32016,0.19143,0.35291,0.22174
0.15607,0.19813,0.30118,0.25243,0.55332,0.21999
0.11964,0.18113,0.30215,0.20657,0.20787,0.21518
0.16151,0.20793,0.2934,0.1992,0.36567,0.1971
0.15142,0.17868,0.30506,0.22125,0.40187,0.23898
0.061743,0.17379,0.30179,0.11736,0.12316,0.19686
0.18752,0.22922,0.3212,0.28376,0.41437,0.24461
0.16842,0.17699,0.30318,0.20887,0.32894,0.18465
0.1288,0.20378,0.3155,0.15944,0.22883,0.23822
0.21517,0.22839,0.32385,0.24164,0.58393,0.2534
0.14272,0.219,0.31921,0.18689,0.28657,0.23569
0.10449,0.1997,0.32726,0.15138,0.2894,0.22016
0.13981,0.17992,0.332,0.18501,0.25595,0.19169
0.16479,0.1816,0.32533,0.19828,0.37942,0.20923
0.075708,0.17627,0.35116,0.12788,0.12861,0.20746
0.1449,0.18909,0.28788,0.17287,0.25658,0.21584
0.14643,0.20092,0.40913,0.18288,0.28892,0.2584
0.13112,0.20197,0.3202,0.16717,0.21776,0.23938
0.042828,0.19959,0.35019,0.086149,0.091111,0.25506
0.13956,0.18891,0.33279,0.1979,0.31211,0.22476
0.14004,0.21706,0.29991,0.17513,0.23225,0.2269
0.10775,0.19535,0.3349,0.1455,0.18763,0.24021
0.035413,0.14642,0.30208,0.09326,0.057027,0.18005
0.16127,0.20296,0.30239,0.21594,0.36036,0.25299
0.1072,0.18052,0.32826,0.11469,0.20418,0.19337
0.16557,0.18999,0.31917,0.17266,0.30339,0.23782
0.12908,0.18547,0.31265,0.17584,0.31203,0.21707
0.11253,0.18908,0.29597,0.15694,0.15327,0.17682
0.15681,0.21835,0.29243,0.19102,0.33141,0.20006
0.10849,0.19054,0.33464,0.14313,0.20811,0.27166
0.057117,0.17275,0.3407,0.11165,0.12644,0.23851
0.15104,0.19268,0.31999,0.20528,0.30134,0.22889
0.12341,0.14873,0.30291,0.16157,0.18679,0.17176
0.10964,0.16096,0.36447,0.14323,0.15594,0.17117
0.14293,0.19988,0.33996,0.17942,0.26038,0.20691
0.13806,0.16269,0.33311,0.18739,0.30609,0.25603
0.19101,0.2172,0.33574,0.20831,0.5016,0.25899
0.12796,0.17442,0.34372,0.17922,0.27202,0.22395
0.16842,0.20758,0.32077,0.23313,0.36145,0.185
0.094407,0.16628,0.32645,0.14993,0.20217,0.16866
0.18568,0.19046,0.31537,0.21575,0.39292,0.22502
0.15356,0.20355,0.35026,0.21159,0.44026,0.21066
0.13579,0.14812,0.33394,0.17351,0.2195,0.19451
0.17763,0.21851,0.33226,0.21549,0.32372,0.22474
0.18243,0.25425,0.3181,0.23731,0.43677,0.22945
0.091399,0.16789,0.29053,0.15814,0.11024,0.23226
0.060278,0.14974,0.31914,0.11605,0.090634,0.16977
0.11436,0.16911,0.29874,0.1896,0.21187,0.19401
0.19884,0.26179,0.31455,0.2343,0.45749,0.27886
0.11527,0.21064,0.31642,0.18075,0.32159,0.25699
0.14829,0.1931,0.32546,0.20364,0.3123,0.25006
0.14814,0.18909,0.3184,0.20615,0.31266,0.21642
0.15354,0.18152,0.32671,0.23164,0.37617,0.22043
0.033788,0.14895,0.31159,0.10038,0.042536,0.24847
0.19761,0.26176,0.29212,0.22779,0.46885,0.25206
0.14536,0.20967,0.31596,0.20626,0.31374,0.23323
0.11073,0.1587,0.34784,0.13585,0.14612,0.19602
0.13645,0.19028,0.2787,0.18824,0.40985,0.20116
0.10478,0.17522,0.34484,0.16801,0.19938,0.20872
0.13688,0.16098,0.29348,0.20761,0.31101,0.22074
0.16663,0.19272,0.29455,0.18198,0.3822,0.2586
0.19395,0.21528,0.34186,0.24499,0.40762,0.24077
0.11382,0.1811,0.29651,0.15731,0.24539,0.21097
0.15717,0.19446,0.33566,0.21851,0.37502,0.25696
0.071975,0.17105,0.36457,0.13873,0.12593,0.24217
0.14902,0.19827,0.30406,0.19302,0.44119,0.23818
0.045623,0.14524,0.3033,0.077767,0.077213,0.16984
0.17421,0.21746,0.30398,0.20364,0.48033,0.23691
0.15579,0.1985,0.31944,0.21276,0.32403,0.27831
0.15583,0.19642,0.30397,0.20927,0.35187,0.28453
0.085539,0.17693,0.30055,0.14216,0.13028,0.21832
0.040466,0.14164,0.31655,0.097423,0.034078,0.20057
0.1228,0.19826,0.30126,0.20253,0.26105,0.2568
0.1564,0.19448,0.31463,0.21148,0.31069,0.24487
0.12418,0.18641,0.32793,0.15393,0.29126,0.23284
0.1548,0.17202,0.3065,0.19303,0.3119,0.22577
0.15224,0.19937,0.3295,0.16386,0.23929,0.20373
0.14798,0.19085,0.28071,0.20283,0.25131,0.23282
0.1558,0.18992,0.31536,0.2107,0.46978,0.22113
0.097089,0.19878,0.37186,0.18164,0.21513,0.21823
0.18401,0.21322,0.33152,0.22765,0.44963,0.25917
0.17809,0.19696,0.28847,0.20118,0.3854,0.21318
0.075362,0.17136,0.30471,0.12601,0.20217,0.21318
0.15146,0.22816,0.30268,0.23087,0.4429,0.23792
0.14815,0.19601,0.31374,0.22943,0.41205,0.26224
0.14935,0.17853,0.29774,0.22486,0.23888,0.20128
0.052659,0.17886,0.31887,0.093458,0.095383,0.20864
0.13534,0.17524,0.31989,0.18763,0.25439,0.19318
0.14693,0.21891,0.32071,0.19044,0.36897,0.19746
0.16778,0.22446,0.32833,0.2187,0.44579,0.22826
0.10551,0.16237,0.2959,0.14348,0.19002,0.17948
0.16031,0.20919,0.33932,0.20532,0.35814,0.26096
0.15142,0.20449,0.30321,0.16849,0.25088,0.27087
0.12455,0.18293,0.31933,0.17391,0.29322,0.22477
0.19741,0.21423,0.32195,0.25096,0.42876,0.38129
0.1627,0.1966,0.30761,0.2169,0.28508,0.26375
0.089104,0.15983,0.33322,0.13145,0.15771,0.19105
0.059592,0.17481,0.29076,0.10476,0.061176,0.25813
0.073898,0.16589,0.32124,0.10827,0.17618,0.20944
0.12214,0.17412,0.31552,0.16837,0.23967,0.18299
0.17071,0.19933,0.31587,0.21764,0.36343,0.23188
0.12665,0.17935,0.31272,0.15439,0.21625,0.18076
0.077267,0.17608,0.28335,0.18226,0.1475,0.20965
0.10902,0.17335,0.35163,0.17147,0.16117,0.21372
0.18887,0.20095,0.28007,0.18102,0.43614,0.2604
0.11612,0.16938,0.32102,0.17453,0.20237,0.21307
0.12055,0.14112,0.33125,0.17727,0.31601,0.19308
0.13203,0.20787,0.31465,0.19827,0.20143,0.2459
0.038161,0.16021,0.31957,0.084106,0.031873,0.24786
0.12486,0.1796,0.30061,0.17271,0.24296,0.17067
0.12244,0.16737,0.31561,0.18156,0.16269,0.19546
0.088729,0.14805,0.28142,0.13715,0.12303,0.15279
0.17453,0.21424,0.28106,0.19409,0.31818,0.21247
0.14239,0.22659,0.28369,0.23893,0.34241,0.28226
0.1083,0.17037,0.31486,0.17215,0.23462,0.16716
0.1531,0.20034,0.34221,0.1934,0.26666,0.21075
0.055928,0.14605,0.31531,0.094992,0.075783,0.15971
0.10937,0.16186,0.30026,0.16708,0.24931,0.14574
0.10037,0.17844,0.28485,0.14789,0.13232,0.19291
0.18654,0.2189,0.33988,0.21547,0.38954,0.23448
0.050134,0.14066,0.34898,0.1276,0.14627,0.16995
0.079283,0.15634,0.29809,0.152,0.17951,0.23778
0.15059,0.2282,0.34472,0.23366,0.32338,0.2737
0.12757,0.18571,0.33409,0.18671,0.32036,0.20122
0.15653,0.20257,0.31915,0.18391,0.3235,0.26655
0.14402,0.23916,0.3086,0.22635,0.346,0.25918
0.07199,0.16284,0.35867,0.12824,0.12951,0.19063
0.20411,0.22564,0.32571,0.25087,0.39772,0.18784
0.15352,0.18981,0.31351,0.19036,0.31256,0.23756
0.16085,0.21266,0.32607,0.19718,0.25268,0.22127
0.12507,0.16983,0.31009,0.19812,0.38941,0.23038
0.19362,0.20756,0.30774,0.2256,0.31865,0.21327
0.15157,0.18618,0.30196,0.22281,0.34651,0.24574
0.072453,0.18594,0.33604,0.12723,0.11598,0.22184
0.10418,0.17905,0.32776,0.15626,0.16629,0.22125
0.15763,0.18422,0.30243,0.20288,0.25165,0.23058
0.13774,0.17719,0.34605,0.17236,0.27786,0.18701
0.11128,0.20155,0.29275,0.16078,0.16981,0.2593
0.17803,0.20102,0.30907,0.19871,0.35346,0.25945
0.10842,0.18263,0.3284,0.1762,0.24997,0.21311
0.15413,0.21403,0.28652,0.2113,0.29722,0.24552
0.14197,0.18782,0.3304,0.18403,0.33049,0.21091
0.18813,0.1881,0.29425,0.2324,0.30455,0.21429
0.066706,0.14692,0.26551,0.1465,0.10712,0.15749
0.091204,0.15037,0.30028,0.13853,0.18292,0.17043
0.14156,0.19313,0.32729,0.17601,0.22882,0.24939
0.089331,0.16405,0.3088,0.12989,0.20246,0.25436
0.088028,0.18629,0.2884,0.16432,0.17595,0.1937
0.18669,0.20785,0.29696,0.19457,0.34812,0.23038
0.12305,0.16321,0.3208,0.13457,0.079678,0.30455
0.12948,0.18434,0.28791,0.17871,0.27568,0.21993
0.16038,0.19883,0.30704,0.21834,0.26035,0.23754
0.16481,0.20991,0.33605,0.18003,0.31668,0.26727
0.16779,0.20388,0.32937,0.22009,0.47643,0.25231
0.10286,0.1471,0.28812,0.14014,0.15932,0.17831
0.18469,0.18544,0.31024,0.20473,0.41544,0.26105
0.17328,0.18588,0.33959,0.22012,0.3965,0.22036
0.11927,0.17578,0.33912,0.14783,0.18885,0.2075
0.14928,0.19857,0.32375,0.22523,0.3641,0.25333
0.06619,0.17565,0.32294,0.14321,0.19863,0.23535
0.11884,0.18394,0.29177,0.17653,0.17845,0.21267
0.1444,0.19009,0.29761,0.1919,0.37209,0.25574
0.2023,0.21944,0.31848,0.20806,0.42952,0.28112
0.18476,0.2136,0.31134,0.21286,0.44067,0.19475
0.16271,0.21472,0.32758,0.21125,0.40861,0.30059
0.15954,0.19231,0.36692,0.20018,0.3483,0.23783
0.13375,0.1926,0.33,0.20583,0.36789,0.23773
0.080822,0.18305,0.29361,0.16776,0.15959,0.24291
0.11852,0.16573,0.26435,0.14202,0.35261,0.204
0.15419,0.17028,0.32733,0.21515,0.25836,0.24818
0.15718,0.20398,0.3002,0.22648,0.35949,0.22155
0.15363,0.20476,0.34266,0.17826,0.28658,0.23324
0.12021,0.18195,0.35361,0.16191,0.26662,0.18222
0.054027,0.15605,0.34129,0.12028,0.081204,0.18315
0.17759,0.21012,0.29572,0.19565,0.46162,0.2411
0.16148,0.16625,0.30667,0.20151,0.29271,0.21152
0.080315,0.13967,0.30916,0.12832,0.17072,0.17219
0.17215,0.20141,0.26963,0.1765,0.53549,0.28841
0.07439,0.14001,0.29943,0.11269,0.096238,0.16137
0.15785,0.21586,0.33758,0.18985,0.3589,0.25801
0.16752,0.22187,0.32765,0.20909,0.40632,0.28282
0.13271,0.1966,0.27942,0.19732,0.31975,0.24078
0.086612,0.19736,0.30669,0.15351,0.26547,0.24835
0.14622,0.19991,0.32494,0.22395,0.28285,0.28377
0.15503,0.19137,0.33015,0.21215,0.35703,0.21167
0.20156,0.20902,0.33804,0.2324,0.61973,0.2616
0.11873,0.14929,0.29382,0.16709,0.21398,0.19332
0.14782,0.18432,0.29537,0.18595,0.24581,0.20136
0.09558,0.14248,0.33474,0.13231,0.19925,0.18699
0.18686,0.23205,0.32932,0.20672,0.32444,0.25522
0.10881,0.17615,0.30693,0.17447,0.18058,0.2128
0.15719,0.19939,0.36966,0.18839,0.4022,0.22185
0.18246,0.22607,0.30232,0.23938,0.38554,0.2461
0.10811,0.16781,0.324,0.16709,0.15831,0.22617
0.16643,0.19955,0.31225,0.20297,0.40205,0.23728
0.17712,0.23931,0.31125,0.22416,0.39355,0.2554
0.16793,0.19812,0.3677,0.24295,0.36952,0.25545
0.11175,0.14737,0.33432,0.16014,0.20483,0.19719
0.097271,0.15674,0.32982,0.1247,0.14996,0.17765
0.10267,0.17408,0.32072,0.14227,0.19645,0.18563
0.15553,0.18651,0.33282,0.18632,0.22162,0.19932
0.17393,0.1934,0.32213,0.2069,0.43335,0.1972
0.16257,0.17416,0.34357,0.17455,0.24681,0.24146
0.08829,0.17596,0.32596,0.16373,0.18001,0.20828
0.14573,0.16709,0.27642,0.16955,0.28009,0.1929
0.07193,0.16854,0.33001,0.1298,0.13169,0.20817
0.06733,0.1726,0.31392,0.13158,0.11729,0.21943
0.13929,0.17708,0.3589,0.20053,0.31048,0.1935
0.18336,0.2057,0.31148,0.20215,0.46365,0.20899
0.14075,0.17175,0.3153,0.19049,0.25283,0.24507
0.16217,0.18776,0.34107,0.17957,0.37935,0.22583
0.12503,0.2015,0.31548,0.19268,0.29376,0.22786
0.16518,0.19076,0.2944,0.22161,0.31006,0.24946
0.11074,0.1531,0.32486,0.15235,0.1867,0.22939
0.18731,0.2245,0.29186,0.20591,0.39989,0.26267
0.15236,0.21705,0.33043,0.19527,0.54901,0.27866
0.16333,0.2142,0.35948,0.24188,0.37389,0.22516
0.15424,0.20573,0.34249,0.21674,0.35324,0.2077
0.15222,0.16214,0.31958,0.19841,0.29326,0.19165
0.14889,0.20229,0.32567,0.23564,0.53034,0.2245
0.092117,0.17118,0.30287,0.1676,0.19363,0.22424
0.12175,0.17116,0.2922,0.17116,0.23091,0.19414
0.062353,0.16885,0.29133,0.12413,0.088276,0.19544
0.16162,0.2325,0.31735,0.21121,0.31332,0.27774
0.13979,0.18593,0.31806,0.17507,0.26483,0.26656
0.12489,0.18025,0.30379,0.15606,0.21573,0.27177
0.083577,0.17022,0.27564,0.12018,0.12374,0.20782
0.1761,0.21966,0.29985,0.23249,0.3785,0.24309
0.18362,0.2239,0.30653,0.25016,0.46388,0.2386
0.16104,0.21504,0.32328,0.22385,0.29109,0.23572
0.13105,0.19394,0.31023,0.17216,0.25753,0.23086
0.15249,0.19383,0.31779,0.18854,0.33752,0.20486
0.089964,0.17099,0.29136,0.15557,0.13728,0.15855
0.15177,0.20175,0.31019,0.18231,0.30329,0.24423
0.1143,0.19404,0.30161,0.15727,0.1692,0.23533
0.10961,0.16258,0.28294,0.15053,0.17605,0.21167
0.076314,0.15882,0.33579,0.12803,0.17649,0.18537
0.14869,0.1794,0.29274,0.1963,0.40304,0.19415
0.16851,0.20277,0.33578,0.22578,0.44702,0.21789
0.13042,0.16637,0.29791,0.19052,0.2444,0.16572
0.12042,0.19848,0.33856,0.15539,0.17528,0.19889
0.12512,0.18378,0.32883,0.16742,0.27762,0.21467
0.13667,0.1938,0.30752,0.17991,0.29157,0.27609
0.1066,0.17943,0.28495,0.20061,0.2309,0.27707
0.14537,0.17354,0.28793,0.18644,0.36378,0.23176
0.13516,0.186,0.3237,0.20145,0.24284,0.19446
0.18188,0.21242,0.29945,0.21931,0.47434,0.27468
0.20072,0.20611,0.30839,0.22961,0.37147,0.22675
0.22636,0.23326,0.31917,0.25099,0.50521,0.28582
0.1005,0.18941,0.31244,0.15821,0.22076,0.2371
0.09355,0.1743,0.3197,0.1389,0.21628,0.21152
0.16218,0.1927,0.32833,0.22637,0.33339,0.22608
0.12808,0.20736,0.32228,0.17484,0.21922,0.22873
0.15591,0.18055,0.31796,0.18928,0.26178,0.19338
0.15155,0.20613,0.32534,0.19547,0.26597,0.22962
0.13732,0.18283,0.29073,0.16635,0.40271,0.19016
0.042023,0.13666,0.30916,0.095744,0.051995,0.19806
0.084698,0.15543,0.30177,0.16138,0.16449,0.16043
0.19791,0.24506,0.33193,0.24816,0.33894,0.24271
0.098111,0.17632,0.34305,0.19754,0.22131,0.23143
0.1414,0.16399,0.27551,0.20164,0.35192,0.1973
0.063437,0.15224,0.29113,0.1226,0.10404,0.20611
0.19647,0.20452,0.35288,0.1884,0.38927,0.24007
0.16825,0.20879,0.34161,0.22078,0.3635,0.22061
0.15014,0.18153,0.32092,0.20615,0.32704,0.22929
0.066075,0.15688,0.30124,0.13583,0.13782,0.20866
0.087767,0.17574,0.33997,0.18551,0.20974,0.18709
0.062386,0.15282,0.3107,0.13803,0.10578,0.21863
0.18887,0.20746,0.33574,0.22771,0.45444,0.25916
0.086498,0.1901,0.31558,0.14302,0.17064,0.21771
0.18543,0.21607,0.30251,0.2022,0.2909,0.26075
0.070482,0.16741,0.29206,0.12127,0.10799,0.15491
0.13215,0.1977,0.2889,0.18009,0.26422,0.21612
0.15718,0.18502,0.32787,0.19191,0.24955,0.21745
0.094008,0.16605,0.35007,0.12663,0.16222,0.22036
0.091179,0.17832,0.3615,0.16383,0.17668,0.23908
0.15955,0.19751,0.32852,0.21253,0.41687,0.21225
0.084655,0.16431,0.32172,0.16068,0.19545,0.20115
0.19753,0.23267,0.36321,0.22131,0.50853,0.27344
0.084771,0.16881,0.31815,0.14311,0.12223,0.17042
0.092166,0.19044,0.31617,0.13665,0.15389,0.2398
0.091498,0.22298,0.32281,0.14767,0.17577,0.22255
0.1501,0.19117,0.31676,0.19183,0.29285,0.22068
0.14674,0.19192,0.30868,0.21602,0.27197,0.25548
0.1221,0.1814,0.34045,0.17306,0.16734,0.22069
0.16666,0.20919,0.33297,0.1842,0.2564,0.2726
0.13918,0.191,0.27781,0.18216,0.21098,0.20953
0.10902,0.17473,0.34222,0.1648,0.24506,0.25186
0.15141,0.17718,0.31431,0.1736,0.25134,0.19228
0.16311,0.17754,0.33023,0.19784,0.27946,0.19165
0.10479,0.20334,0.3299,0.1436,0.19992,0.31736
0.12957,0.15887,0.33535,0.17158,0.29287,0.2087
0.12926,0.18759,0.302,0.16843,0.23488,0.24137
0.12094,0.19396,0.28118,0.18015,0.39558,0.18202
0.16123,0.17852,0.31753,0.2217,0.38414,0.21207
0.16353,0.18355,0.32318,0.19539,0.32907,0.18297
0.16098,0.17901,0.30814,0.2109,0.38548,0.23618
0.15978,0.1844,0.3147,0.20723,0.32989,0.22094
0.11269,0.14934,0.32531,0.17766,0.3189,0.19271
0.13338,0.15257,0.34079,0.1844,0.26601,0.20064
0.071879,0.16374,0.31898,0.12086,0.1189,0.18367
0.15447,0.20985,0.32743,0.19159,0.31431,0.24347
0.12409,0.20742,0.29929,0.18086,0.30724,0.22628
0.12795,0.17376,0.32592,0.15203,0.35351,0.19949
0.056855,0.14852,0.29471,0.12496,0.10719,0.23947
0.10525,0.14653,0.32255,0.1503,0.15993,0.16459
0.10302,0.19584,0.32135,0.1717,0.18669,0.23819
0.12964,0.18195,0.35275,0.18975,0.36672,0.22962
0.20725,0.21395,0.31669,0.23409,0.69379,0.21916
0.11717,0.2127,0.32721,0.16986,0.25772,0.22397
0.18412,0.20482,0.33466,0.21891,0.29817,0.26839
0.15218,0.15938,0.31096,0.17984,0.29365,0.17311
0.13794,0.17802,0.31307,0.17132,0.23574,0.21523
0.16302,0.17386,0.31719,0.18096,0.45721,0.21384
0.054097,0.17448,0.31296,0.10314,0.13756,0.21696
0.074568,0.18347,0.32005,0.12776,0.1355,0.25266
0.16755,0.19023,0.28601,0.20288,0.28467,0.19465
0.17801,0.23859,0.32017,0.21391,0.39558,0.23209
0.062596,0.13926,0.30241,0.12044,0.072492,0.19876
0.12027,0.19301,0.35226,0.18439,0.24923,0.24008
0.069525,0.18339,0.32338,0.15026,0.20653,0.22039
0.17423,0.16686,0.32304,0.20165,0.41246,0.21685
0.13949,0.17643,0.30539,0.16223,0.2749,0.22552
0.11753,0.19456,0.31595,0.19256,0.22197,0.26552
0.16484,0.19589,0.34026,0.19491,0.55955,0.25654
0.15278,0.2185,0.3257,0.21622,0.3007,0.24366
0.17751,0.2015,0.33085,0.23245,0.62038,0.23176
0.17627,0.2046,0.30665,0.23784,0.32131,0.24648
0.14669,0.18785,0.30942,0.20867,0.41595,0.20376
0.20158,0.2145,0.3306,0.22863,0.36272,0.21215
0.15696,0.18667,0.33758,0.20603,0.23954,0.2025
0.17069,0.19607,0.32553,0.20427,0.30296,0.22376
0.15857,0.18843,0.32393,0.20875,0.33305,0.19805
0.15024,0.19294,0.34121,0.18058,0.35133,0.26302
0.15427,0.17167,0.31528,0.18084,0.25621,0.16894
0.084414,0.19037,0.30179,0.16411,0.15895,0.27105
0.12494,0.19557,0.30954,0.19482,0.27335,0.26358
0.16944,0.2268,0.31603,0.23711,0.41399,0.23562
0.051095,0.1427,0.3498,0.096573,0.048342,0.18217
0.12423,0.1894,0.31228,0.1541,0.19252,0.19211
0.10665,0.20853,0.33153,0.16197,0.19395,0.21704
0.083409,0.16459,0.329,0.13473,0.12334,0.17312
0.16159,0.16492,0.28211,0.21631,0.40336,0.26074
0.17409,0.17116,0.32949,0.20584,0.40334,0.23299
0.14918,0.19885,0.33952,0.16794,0.31292,0.26967
0.11192,0.18463,0.31931,0.17246,0.21017,0.19334
0.11855,0.18789,0.3055,0.16358,0.27582,0.21114
0.2188,0.22607,0.36033,0.22886,0.43815,0.25002
0.1479,0.20034,0.3205,0.19911,0.52607,0.19618
0.17934,0.21382,0.32103,0.22319,0.38636,0.26495
0.143,0.21079,0.32017,0.18682,0.31141,0.23942
0.20261,0.18385,0.33317,0.21278,0.57251,0.23153
0.18637,0.23815,0.30856,0.23153,0.37172,0.25809
0.15685,0.25008,0.34023,0.21268,0.3556,0.22059
0.12918,0.14648,0.37053,0.17672,0.2632,0.18759
0.14359,0.2144,0.28778,0.2163,0.36822,0.21737
0.18329,0.20907,0.30569,0.25214,0.5518,0.26044
0.1971,0.22288,0.30754,0.23293,0.43577,0.19907
0.11217,0.20415,0.30131,0.17563,0.31536,0.24504
0.13573,0.19466,0.31875,0.18236,0.17278,0.20457
0.13252,0.1689,0.34853,0.18017,0.22594,0.23936
0.1647,0.18364,0.31453,0.19242,0.34679,0.2469
0.17034,0.18853,0.36515,0.21832,0.34176,0.24083
0.18195,0.21301,0.30635,0.21403,0.37486,0.24383
0.10187,0.17814,0.31274,0.1537,0.19261,0.20454
0.17135,0.19015,0.33003,0.22023,0.33694,0.23212
0.1986,0.19537,0.31529,0.20623,0.38911,0.23995
0.14911,0.21946,0.36523,0.19459,0.49095,0.2767
0.13832,0.20953,0.30081,0.18578,0.34186,0.22637
0.17364,0.20821,0.2826,0.19281,0.32993,0.29074
0.15118,0.19151,0.33332,0.19402,0.22856,0.19638
0.13321,0.15341,0.2931,0.18625,0.22243,0.21961
0.09074,0.1664,0.33189,0.16785,0.19016,0.20812
0.13118,0.17845,0.2814,0.19077,0.21773,0.26316
0.14492,0.17086,0.32734,0.17219,0.32961,0.20289
0.070198,0.17762,0.28776,0.10949,0.11644,0.21512
0.14079,0.2033,0.30472,0.21031,0.3375,0.22068
0.043851,0.15885,0.35479,0.10689,0.10054,0.21558
0.088914,0.20234,0.30398,0.12497,0.16062,0.24913
0.16992,0.19436,0.35448,0.20186,0.39025,0.23381
0.17284,0.21619,0.2703,0.17904,0.35827,0.22266
0.14402,0.19717,0.32958,0.18534,0.31205,0.21991
0.10281,0.20223,0.33031,0.14293,0.38965,0.2038
0.16133,0.22275,0.31308,0.20624,0.41179,0.27328
0.15266,0.18771,0.28855,0.18272,0.32104,0.21948
0.14253,0.20019,0.35178,0.20945,0.26644,0.22291
0.16566,0.20508,0.34039,0.22731,0.3885,0.21647
0.10715,0.1568,0.33215,0.18296,0.23556,0.22599
0.16618,0.20616,0.29978,0.22559,0.40527,0.27317
0.14598,0.16047,0.30078,0.20165,0.33074,0.19739
0.10925,0.16892,0.31799,0.17841,0.22442,0.19513
0.14037,0.16349,0.35727,0.19572,0.28378,0.17367
0.13043,0.21894,0.29875,0.20101,0.27677,0.21461
0.16494,0.21703,0.32707,0.20835,0.37212,0.2148
0.051759,0.1255,0.33319,0.14195,0.080219,0.17073
0.048195,0.14355,0.30988,0.11569,0.069139,0.22096
0.1058,0.19952,0.30716,0.15743,0.23117,0.24612
0.11442,0.14833,0.29285,0.17825,0.25666,0.18366
0.0096906,0.13587,0.32467,0.081898,0.0063254,0.14027
0.15038,0.20513,0.32208,0.18394,0.3425,0.23932
0.17254,0.18515,0.31356,0.20356,0.3023,0.20688
0.089252,0.22148,0.29673,0.16753,0.21185,0.21795
0.18729,0.20912,0.26938,0.24203,0.50692,0.24564
0.051835,0.15632,0.32334,0.099939,0.081857,0.17924
0.1799,0.21948,0.30463,0.21945,0.41643,0.26072
0.11211,0.1567,0.31185,0.21473,0.23468,0.19971
0.062944,0.18296,0.30664,0.12204,0.12729,0.21978
0.13233,0.24097,0.28104,0.17833,0.27175,0.24882
0.10625,0.18168,0.32602,0.16095,0.18485,0.21215
0.096084,0.15534,0.34384,0.14068,0.19731,0.22185
0.17823,0.21242,0.30506,0.24439,0.53755,0.26393
0.14187,0.21134,0.30188,0.18692,0.25438,0.2409
0.14294,0.1836,0.31174,0.16865,0.19544,0.21013
0.19621,0.18739,0.32916,0.24082,0.38829,0.23222
0.061131,0.13705,0.30845,0.091297,0.035371,0.20575
0.087586,0.20075,0.2884,0.14988,0.181,0.24099
0.076102,0.18477,0.31822,0.13906,0.21848,0.18842
0.13947,0.15151,0.30055,0.19959,0.30573,0.17938
0.14178,0.18265,0.30682,0.19303,0.39311,0.25935
0.076856,0.16102,0.34244,0.11582,0.14111,0.21272
0.048415,0.14666,0.31091,0.11474,0.10361,0.18984
0.13932,0.22331,0.31839,0.21173,0.43944,0.24313
0.098224,0.14005,0.32424,0.15092,0.14841,0.20475
0.14764,0.18233,0.30212,0.20219,0.35751,0.19834
0.10292,0.1447,0.36522,0.16787,0.21104,0.14962
0.051166,0.15591,0.30662,0.12328,0.059076,0.2255
0.072223,0.16479,0.30137,0.15622,0.12546,0.21338
0.15106,0.18229,0.29009,0.19402,0.37152,0.20288
0.18167,0.20301,0.31013,0.20551,0.32265,0.25193
0.18991,0.19534,0.30699,0.25174,0.39122,0.21847
0.15007,0.19184,0.29339,0.20544,0.49747,0.2332
0.032716,0.13624,0.3018,0.078877,0.035355,0.15482
0.09852,0.18511,0.2985,0.14772,0.19532,0.21727
0.12672,0.17372,0.32324,0.16865,0.28134,0.22643
0.079178,0.19395,0.30511,0.14104,0.17173,0.24399
0.10838,0.18248,0.34917,0.18269,0.22569,0.21295
0.14822,0.20188,0.28247,0.18056,0.26754,0.22048
0.14418,0.17917,0.314,0.17872,0.30613,0.20981
0.16619,0.17656,0.32291,0.18953,0.28393,0.23087
0.10213,0.17639,0.36315,0.15456,0.20318,0.25915
0.092659,0.17048,0.29855,0.13104,0.1656,0.19711
0.16817,0.2077,0.31659,0.20276,0.27367,0.25425
0.16166,0.20073,0.35043,0.2014,0.36051,0.2223
0.14925,0.2083,0.34522,0.21818,0.37712,0.23727
0.17971,0.19324,0.3202,0.2112,0.38956,0.21214
0.1995,0.23722,0.31327,0.22155,0.48471,0.27105
0.1776,0.24331,0.31651,0.22388,0.39723,0.29428
0.16066,0.24246,0.29475,0.2337,0.39876,0.27771
0.090758,0.17288,0.33666,0.15727,0.25864,0.23152
0.14572,0.18881,0.33934,0.17649,0.24755,0.20796
0.17863,0.23723,0.32124,0.21315,0.39322,0.25302
0.14853,0.20408,0.31767,0.19931,0.25751,0.24908
0.076637,0.1677,0.32473,0.12295,0.1432,0.21143
0.19182,0.22114,0.31895,0.24144,0.5104,0.20889
0.092626,0.16993,0.31637,0.1609,0.17893,0.18603
0.1523,0.23075,0.31655,0.19299,0.52903,0.22499
0.16157,0.20407,0.30535,0.196,0.3151,0.24847
0.099898,0.20695,0.29547,0.13766,0.19396,0.19379
0.17888,0.22805,0.36066,0.21353,0.49921,0.24468
0.21338,0.23374,0.33294,0.24458,0.35362,0.26977
0.12043,0.18894,0.31317,0.16187,0.18799,0.20333
0.046543,0.12091,0.30725,0.1076,0.050169,0.16921
0.11503,0.17752,0.26845,0.17198,0.20664,0.17735
0.13955,0.21966,0.32345,0.18098,0.22641,0.26915
0.12076,0.17552,0.31191,0.186,0.32769,0.22023
0.10643,0.20709,0.31413,0.15568,0.12042,0.2571
0.14745,0.1522,0.30766,0.17809,0.26219,0.21112
0.17443,0.20837,0.30087,0.23857,0.36725,0.23866
0.11488,0.16804,0.3237,0.15777,0.23291,0.21131
0.15651,0.20362,0.32211,0.19936,0.29196,0.28737
0.10778,0.20047,0.31075,0.17148,0.25029,0.22634
0.077629,0.14977,0.33188,0.13238,0.1566,0.21555
0.14245,0.19724,0.30804,0.17834,0.32382,0.20013
0.056872,0.1609,0.30361,0.10367,0.087625,0.21159
0.12107,0.15662,0.29332,0.1473,0.21803,0.18573
0.13407,0.17551,0.26687,0.17086,0.22957,0.20984
0.15732,0.18023,0.32235,0.17589,0.29761,0.26657
0.06576,0.13632,0.30901,0.11097,0.10376,0.20953
0.12692,0.17598,0.30021,0.20374,0.25856,0.22822
0.047194,0.16133,0.30666,0.11841,0.095696,0.19695
0.15876,0.20858,0.35741,0.22928,0.32844,0.28356
0.18084,0.18898,0.31634,0.2028,0.38424,0.23755
0.14246,0.17308,0.31434,0.17745,0.26759,0.21095
0.17394,0.18563,0.34093,0.21976,0.55174,0.20508
0.05384,0.13383,0.31866,0.09683,0.055304,0.20343
0.14325,0.16104,0.29426,0.18163,0.22189,0.17798
0.14331,0.18317,0.32374,0.18597,0.25373,0.23206
0.11871,0.18883,0.34495,0.16468,0.2534,0.1943
0.12084,0.16007,0.28158,0.16274,0.18716,0.18609
0.13979,0.20237,0.2782,0.15811,0.21457,0.203
0.088267,0.15486,0.32402,0.15323,0.12366,0.19613
0.044344,0.16112,0.34896,0.09626,0.064528,0.20308
0.071764,0.15561,0.32894,0.12044,0.13545,0.19239
0.10007,0.16224,0.33061,0.16069,0.20762,0.20129
0.15819,0.17981,0.31461,0.18532,0.32649,0.24744
0.15123,0.19645,0.30362,0.17063,0.25157,0.18777
0.090329,0.1683,0.31731,0.14036,0.22123,0.16869
0.069661,0.14676,0.32977,0.13327,0.10989,0.18512
0.17215,0.21932,0.30409,0.23281,0.3161,0.27897
0.11832,0.18147,0.28542,0.17357,0.24251,0.20183
0.093084,0.21168,0.30978,0.1238,0.24387,0.24553
0.14376,0.2041,0.30738,0.17586,0.33649,0.23258
0.17664,0.17992,0.31374,0.24611,0.29273,0.257
0.16746,0.17625,0.33093,0.21467,0.33955,0.19872
0.12241,0.21484,0.35194,0.17198,0.26716,0.2405
0.2288,0.21321,0.31901,0.2524,0.7253,0.26553
0.18558,0.24235,0.31075,0.20702,0.29202,0.2988
0.12682,0.19101,0.33818,0.16926,0.32989,0.21865
0.17528,0.16821,0.29291,0.2515,0.28752,0.21366
0.1696,0.22888,0.32012,0.20975,0.43717,0.23258
0.083271,0.19106,0.339,0.13333,0.17898,0.20099
0.1957,0.19592,0.3385,0.22719,0.28741,0.25776
0.16876,0.2216,0.37257,0.22348,0.37672,0.26217
0.19654,0.2378,0.30163,0.20788,0.39143,0.23821
0.11456,0.1937,0.31353,0.17288,0.2076,0.2206
0.13813,0.17813,0.31093,0.21409,0.29244,0.23037
0.12248,0.17659,0.2997,0.16865,0.23185,0.19538
0.12734,0.19839,0.31907,0.1868,0.26599,0.23318
0.16982,0.22953,0.34758,0.20312,0.33879,0.22244
0.091384,0.20062,0.31277,0.14215,0.17713,0.23279
0.14046,0.20656,0.33747,0.18806,0.31893,0.26763
0.042144,0.15023,0.36652,0.12351,0.067815,0.17958
0.13411,0.17787,0.33018,0.17256,0.23768,0.23105
0.098783,0.16731,0.32654,0.14326,0.19575,0.18948
0.099189,0.20217,0.29805,0.14133,0.20861,0.248
0.19593,0.19829,0.29657,0.24133,0.45693,0.25048
0.11045,0.1802,0.34878,0.15371,0.28805,0.23461
0.18468,0.18799,0.31422,0.2004,0.45248,0.21562
0.14042,0.21197,0.30505,0.19876,0.29243,0.27475
0.10855,0.16589,0.31352,0.1468,0.28874,0.22792
0.10443,0.1962,0.32278,0.16631,0.21938,0.20189
0.14657,0.18855,0.30306,0.20881,0.31072,0.23039
0.16713,0.19737,0.29944,0.21439,0.38076,0.23276
0.10456,0.14884,0.28529,0.1274,0.17988,0.16926
0.10451,0.18172,0.33836,0.14912,0.23188,0.20176
0.1313,0.21175,0.33344,0.19338,0.27902,0.23359
0.14611,0.2058,0.31005,0.17397,0.27268,0.22601
0.1649,0.20447,0.33046,0.21273,0.46539,0.28438
0.17004,0.20795,0.31528,0.19621,0.29178,0.22277
0.069307,0.20899,0.30394,0.13814,0.16078,0.2137
0.14,0.20459,0.31668,0.19878,0.30683,0.25515
0.16628,0.21117,0.33237,0.2168,0.48378,0.25842
0.15468,0.19142,0.30024,0.22493,0.28377,0.24215
0.16101,0.16886,0.30371,0.18957,0.38145,0.17724
0.086442,0.16958,0.28982,0.11655,0.096875,0.18751
0.15588,0.18022,0.33061,0.17641,0.36889,0.23646
0.14465,0.19782,0.37813,0.20371,0.28551,0.24229
0.082253,0.18899,0.29386,0.12925,0.1685,0.26157
0.15673,0.20988,0.36379,0.19673,0.4039,0.21109
0.13339,0.1961,0.31524,0.17812,0.21387,0.19824
0.064261,0.16687,0.35087,0.13996,0.098249,0.25266
0.062766,0.15183,0.31452,0.10623,0.094882,0.17922
0.16115,0.19974,0.30194,0.18097,0.32075,0.19638
0.14812,0.19598,0.34164,0.18171,0.30196,0.19243
0.087698,0.16526,0.35121,0.13382,0.14362,0.19855
0.1599,0.19537,0.34932,0.19411,0.46131,0.23916
0.13388,0.1751,0.31625,0.18854,0.28403,0.2384
0.15481,0.17091,0.34024,0.20436,0.38845,0.2399
0.062904,0.21373,0.30639,0.1094,0.24288,0.24328
0.14904,0.18797,0.31691,0.19432,0.23563,0.25253
0.17799,0.18132,0.31359,0.22479,0.51142,0.20135
0.20918,0.24057,0.29582,0.23664,0.54949,0.29305
0.093783,0.17065,0.30112,0.15044,0.14334,0.22491
0.10542,0.17674,0.30865,0.14786,0.20109,0.25536
0.16583,0.2504,0.30936,0.20308,0.44617,0.27525
0.11116,0.16499,0.33186,0.17441,0.19908,0.17775
0.098819,0.19235,0.32652,0.15475,0.2011,0.16824
0.14848,0.18459,0.31917,0.22192,0.2454,0.25161
0.099677,0.20083,0.25831,0.17521,0.28598,0.23217
0.10673,0.23016,0.29681,0.15263,0.23135,0.26421
0.083867,0.18703,0.29999,0.17744,0.1126,0.21035
0.061503,0.15851,0.29524,0.11088,0.15181,0.1464
0.099429,0.16948,0.33678,0.15593,0.16608,0.17891
0.12569,0.17733,0.33937,0.17673,0.22102,0.23905
0.14628,0.18569,0.34101,0.17479,0.2825,0.1681
0.13357,0.16688,0.34502,0.19597,0.26802,0.22002
0.12123,0.18018,0.29492,0.15412,0.309,0.256
0.15303,0.20559,0.34929,0.20448,0.27618,0.29284
0.13663,0.16805,0.31347,0.14413,0.19665,0.21728
0.14774,0.20586,0.31768,0.21117,0.45713,0.22084
0.14851,0.22929,0.29093,0.20352,0.36148,0.2738
0.088272,0.17644,0.34852,0.13031,0.18957,0.27506
0.13447,0.20643,0.36013,0.15528,0.20609,0.2822
0.16252,0.21967,0.33869,0.16683,0.25111,0.23032
0.21452,0.22324,0.32475,0.21083,0.44656,0.22163
0.15151,0.1882,0.29708,0.20353,0.30041,0.21261
0.081128,0.14135,0.2908,0.13269,0.089033,0.24891
0.13287,0.19667,0.30215,0.17666,0.25803,0.2423
0.10464,0.18562,0.30726,0.13905,0.11733,0.20523
0.16497,0.21821,0.28912,0.18342,0.37108,0.25407
0.11562,0.20764,0.31485,0.14802,0.22639,0.28938
0.12985,0.17744,0.27886,0.17598,0.22313,0.20431
0.10082,0.16961,0.31731,0.15243,0.22864,0.21631
0.10044,0.16186,0.3735,0.14854,0.23072,0.17854
0.17982,0.19562,0.33494,0.20765,0.41493,0.21338
0.046852,0.13665,0.32335,0.12017,0.067062,0.19293
0.067938,0.14527,0.33244,0.11642,0.12251,0.16731
0.13457,0.16738,0.29599,0.1799,0.41673,0.22254
0.04427,0.158,0.34959,0.10675,0.024946,0.19206
0.12682,0.16123,0.3204,0.16021,0.22427,0.1846
0.11705,0.17286,0.3063,0.15045,0.17143,0.18477
0.14897,0.17547,0.32005,0.21643,0.34384,0.1907
0.16178,0.21862,0.2973,0.20372,0.31138,0.22576
0.076454,0.14799,0.32151,0.087246,0.086944,0.17229
0.16646,0.18673,0.28635,0.15522,0.34888,0.23901
0.11643,0.17224,0.32546,0.18933,0.2345,0.17312
0.15482,0.18127,0.29477,0.16675,0.34388,0.24276
0.12313,0.16712,0.32519,0.16418,0.17165,0.15223
0.15589,0.19932,0.32911,0.20438,0.36811,0.22462
0.17467,0.18658,0.29905,0.19654,0.30582,0.22386
0.049266,0.19294,0.30832,0.12165,0.088136,0.20586
0.11015,0.18315,0.31787,0.20862,0.2085,0.26031
0.092362,0.15141,0.32424,0.12882,0.11645,0.20766
0.15013,0.18407,0.34285,0.19146,0.3432,0.19962
0.1537,0.18881,0.31475,0.17929,0.29131,0.24146
0.17111,0.19818,0.30228,0.218,0.38365,0.25016
0.070517,0.20163,0.35207,0.15816,0.16842,0.22358
0.16824,0.19514,0.32328,0.2343,0.41591,0.22308
0.18048,0.21604,0.30221,0.22002,0.42421,0.26018
0.20092,0.24041,0.3377,0.26804,0.45589,0.25082
0.083623,0.1664,0.26512,0.14147,0.24135,0.25927
0.056387,0.17959,0.27643,0.128,0.094524,0.22224
0.026367,0.15849,0.35528,0.090282,0.028687,0.20661
0.12742,0.16012,0.28082,0.16686,0.22684,0.17186
0.15218,0.1813,0.30568,0.2165,0.32507,0.21853
0.13791,0.18041,0.32735,0.2062,0.37534,0.19889
0.14889,0.2066,0.30196,0.202,0.31286,0.29814
0.071454,0.18541,0.31114,0.1541,0.14679,0.23551
0.20815,0.22528,0.27883,0.23493,0.37397,0.24945
0.13556,0.16348,0.31182,0.17149,0.24032,0.20899
0.1925,0.22488,0.2938,0.24118,0.40263,0.24433
0.08319,0.14787,0.32365,0.14319,0.15496,0.20254
0.11636,0.18911,0.34443,0.16692,0.25486,0.20258
0.13744,0.19836,0.3184,0.18847,0.32992,0.23071
0.1892,0.23876,0.34081,0.21191,0.39208,0.2801
0.098813,0.17231,0.30074,0.16071,0.19639,0.19105
0.13229,0.16579,0.28907,0.15407,0.26736,0.20066
0.13043,0.19138,0.30587,0.19948,0.42201,0.24829
0.067916,0.16538,0.28175,0.11641,0.18635,0.18296
0.10477,0.15472,0.29341,0.17991,0.19704,0.17967
0.18705,0.20068,0.3062,0.23252,0.53396,0.2527
0.08799,0.16266,0.30698,0.15532,0.18154,0.21769
0.17468,0.20079,0.3343,0.23398,0.33185,0.24326
0.11265,0.16053,0.34772,0.15675,0.20093,0.21248
0.1531,0.17948,0.30961,0.19381,0.23962,0.23143
0.15799,0.19327,0.31062,0.22165,0.36914,0.26419
0.16805,0.2234,0.32628,0.24371,0.31153,0.25803
0.063757,0.17254,0.32247,0.1147,0.12802,0.22133
0.13243,0.18653,0.3122,0.19791,0.32579,0.21792
0.082606,0.13829,0.29775,0.12852,0.089109,0.20752
0.095317,0.20357,0.30024,0.12895,0.18374,0.23876
0.071735,0.18586,0.29472,0.1178,0.12958,0.24239
0.15913,0.15871,0.32985,0.22416,0.28769,0.1945
0.15043,0.20798,0.2969,0.19183,0.31182,0.26355
0.15685,0.19555,0.30816,0.23415,0.32557,0.18302
0.13896,0.15633,0.30303,0.19431,0.3569,0.20041
0.12368,0.16191,0.31072,0.16988,0.22645,0.19803
0.16909,0.16371,0.33119,0.23323,0.33675,0.24436
0.14857,0.17698,0.33151,0.20887,0.37095,0.28056
0.11319,0.18738,0.34832,0.16346,0.2023,0.21339
0.16467,0.21248,0.32855,0.21721,0.41052,0.24041
0.17361,0.22593,0.31199,0.20722,0.345,0.23547
0.15334,0.2039,0.27979,0.20995,0.28215,0.27055
0.14661,0.20627,0.3562,0.19288,0.27945,0.25705
0.17022,0.2043,0.30026,0.20567,0.40979,0.20688
0.15913,0.19792,0.36082,0.19224,0.36475,0.21615
0.1483,0.21206,0.28036,0.21039,0.32786,0.2307
0.12816,0.21594,0.32051,0.16973,0.29238,0.21338
0.15692,0.19693,0.31972,0.1799,0.28865,0.24912
0.10906,0.19691,0.27301,0.16738,0.2034,0.22699
0.03125,0.14961,0.33587,0.092085,0.017069,0.17437
0.11107,0.2143,0.3156,0.18223,0.18026,0.24292
0.15803,0.16869,0.27193,0.20813,0.30049,0.26312
0.16887,0.18179,0.3259,0.22065,0.44503,0.22988
0.048077,0.14836,0.31051,0.1193,0.061975,0.1292
0.11095,0.16352,0.32854,0.14371,0.20013,0.19498
0.073319,0.17668,0.33982,0.14054,0.13431,0.2166
0.095195,0.18062,0.33169,0.12546,0.11898,0.21083
0.055487,0.15469,0.33628,0.12888,0.087158,0.20423
0.19341,0.1868,0.30769,0.1805,0.37566,0.23444
0.091982,0.18988,0.32618,0.15706,0.1681,0.20953
0.058083,0.15387,0.31548,0.11959,0.08048,0.26057
0.12865,0.18096,0.3145,0.15989,0.1996,0.21932
0.22477,0.23737,0.31221,0.24149,0.37545,0.23382
0.10341,0.1843,0.30565,0.16002,0.26837,0.19186
0.17891,0.21737,0.33408,0.20175,0.32532,0.24247
0.087244,0.17113,0.29207,0.14601,0.18103,0.24094
0.11994,0.18378,0.29461,0.16475,0.22566,0.26015
0.11384,0.16716,0.30598,0.15763,0.25949,0.18969
0.14613,0.17763,0.35614,0.1495,0.32211,0.21862
0.1566,0.17412,0.32171,0.19669,0.33726,0.21743
0.1225,0.17913,0.29828,0.18244,0.22819,0.22195
0.13932,0.17711,0.34408,0.19006,0.26324,0.23103
0.13144,0.16923,0.30797,0.18083,0.25889,0.20811
0.14605,0.18476,0.31336,0.24041,0.31854,0.25779
0.10298,0.1815,0.30552,0.14381,0.15764,0.23404
0.18693,0.20818,0.31108,0.23518,0.37734,0.20743
0.062615,0.17024,0.322,0.13283,0.13354,0.2143
0.16406,0.21041,0.3137,0.19329,0.4635,0.21746
0.093453,0.15252,0.30562,0.13417,0.12979,0.188
0.15439,0.17549,0.28908,0.20341,0.32374,0.2124
0.052599,0.15506,0.31318,0.096312,0.081473,0.17497
0.17941,0.21882,0.34222,0.24077,0.37425,0.22035
0.1359,0.18472,0.32804,0.20291,0.3086,0.21914
0.1604,0.21263,0.33023,0.2209,0.41271,0.24669
0.22182,0.27381,0.32877,0.26007,0.45413,0.2624
0.16956,0.18707,0.36077,0.19002,0.35403,0.23427
0.093209,0.18453,0.32639,0.16575,0.19576,0.24718
0.12651,0.18588,0.29273,0.18608,0.18985,0.17205
0.096717,0.14728,0.31283,0.13136,0.15614,0.23261
0.05,0.18835,0.28347,0.1333,0.092248,0.19073
0.080364,0.16929,0.31379,0.13437,0.16882,0.23336
0.16054,0.22113,0.33054,0.21687,0.42056,0.25263
0.10678,0.18639,0.34866,0.16419,0.1696,0.2067
0.19414,0.19604,0.31812,0.22038,0.32508,0.25784
0.10399,0.16336,0.31694,0.13327,0.1861,0.21757
0.10316,0.17609,0.34091,0.15257,0.15062,0.23479
0.11704,0.15059,0.3239,0.15471,0.23066,0.20036
0.082479,0.14009,0.31548,0.12813,0.068597,0.19604
0.15833,0.24527,0.30829,0.2179,0.38158,0.25553
0.098158,0.18055,0.32539,0.13323,0.14763,0.19913
0.12095,0.17577,0.31088,0.16743,0.25864,0.18966
0.065283,0.17488,0.31411,0.11127,0.10983,0.23691
0.066332,0.20426,0.31526,0.11294,0.11511,0.23539
0.12171,0.16725,0.32645,0.16625,0.234,0.22185
0.065125,0.17384,0.29538,0.1067,0.11873,0.236
0.19871,0.22378,0.30261,0.1932,0.3459,0.23667
0.086224,0.1764,0.3113,0.1576,0.20238,0.20555
0.15447,0.21249,0.30053,0.16282,0.4628,0.24452
0.13285,0.20685,0.29184,0.18298,0.25565,0.25588
0.057528,0.15599,0.29493,0.12396,0.10196,0.1897
0.13898,0.18753,0.30648,0.1549,0.25444,0.23012
0.11975,0.20495,0.3041,0.17892,0.24765,0.22575
0.19232,0.21154,0.33612,0.21136,0.38057,0.22187
0.17079,0.22053,0.32279,0.17384,0.42504,0.21561
0.068086,0.1371,0.32292,0.097387,0.098636,0.16433
0.20062,0.22151,0.31567,0.26364,0.4253,0.25682
0.13212,0.16746,0.29794,0.19742,0.27863,0.24238
0.14669,0.1992,0.31035,0.20082,0.33695,0.21487
0.14528,0.184,0.2912,0.21561,0.28161,0.22217
0.2081,0.229,0.31638,0.2466,0.41118,0.26514
0.15353,0.17744,0.27172,0.21001,0.25011,0.22955
0.20139,0.20099,0.27144,0.21426,0.4336,0.23502
0.066604,0.14163,0.33181,0.1389,0.054936,0.19922
0.088429,0.15618,0.30664,0.12022,0.13613,0.17647
0.15936,0.17566,0.33925,0.17428,0.27667,0.22277
0.11885,0.19464,0.31557,0.17723,0.2427,0.23608
0.18673,0.20948,0.30993,0.20557,0.37746,0.18678
0.098092,0.15883,0.32309,0.12536,0.076366,0.21232
0.16552,0.19622,0.30907,0.20777,0.31255,0.23371
0.13791,0.16871,0.31583,0.18664,0.24546,0.24124
0.096858,0.16779,0.30259,0.14708,0.15626,0.19129
0.15198,0.16404,0.31048,0.21216,0.27876,0.22176
0.072867,0.14884,0.30124,0.1283,0.12849,0.18493
0.12715,0.15055,0.31792,0.17764,0.256,0.19269
0.1706,0.19866,0.29902,0.20556,0.43502,0.23088
0.15782,0.1789,0.31245,0.21111,0.39207,0.24357
0.15838,0.15574,0.34035,0.18421,0.3182,0.20136
0.10429,0.15937,0.31229,0.15187,0.18525,0.25951
0.13958,0.19255,0.33209,0.17311,0.29638,0.2635
0.092326,0.18216,0.33892,0.14893,0.17133,0.19241
0.11091,0.16541,0.29071,0.18981,0.24199,0.20989
0.13783,0.19332,0.33557,0.16095,0.32244,0.25608
0.09755,0.19322,0.3266,0.14135,0.17172,0.2536
0.1199,0.18528,0.28775,0.15465,0.17659,0.28141
0.13717,0.20744,0.2961,0.15015,0.27703,0.27907
0.10552,0.15406,0.30592,0.16921,0.30182,0.16635
0.13575,0.24005,0.30484,0.18,0.30543,0.26235
0.1542,0.20241,0.32553,0.21094,0.42451,0.20296
0.12592,0.17567,0.29635,0.18197,0.29122,0.19454
0.1792,0.1868,0.3562,0.21889,0.44335,0.20444
0.18594,0.21714,0.3145,0.24865,0.53953,0.22471
0.10186,0.15109,0.29936,0.13969,0.16449,0.19423
0.13043,0.19144,0.31602,0.1821,0.22941,0.19383
0.13134,0.15397,0.30587,0.18235,0.26673,0.21853
0.20106,0.20832,0.28651,0.23375,0.38311,0.21529
0.15626,0.18115,0.32686,0.18212,0.38204,0.20699
0.16161,0.17163,0.32283,0.25271,0.39578,0.22779
0.11808,0.18907,0.32468,0.17638,0.27753,0.20978
0.11838,0.1897,0.30467,0.14723,0.34701,0.25526
0.089093,0.17572,0.31079,0.15664,0.21204,0.21526
0.09282,0.1675,0.34978,0.13395,0.18754,0.16175
0.11001,0.16488,0.31109,0.18043,0.23649,0.22895
0.15796,0.20019,0.27261,0.18944,0.37415,0.25877
0.1438,0.1714,0.29793,0.20116,0.29049,0.23569
0.16718,0.22432,0.30598,0.21214,0.42603,0.27123
0.085607,0.21872,0.34654,0.1503,0.19199,0.26151
0.14085,0.24296,0.29923,0.19312,0.29799,0.26689
0.12922,0.16605,0.32922,0.15434,0.21657,0.16539
0.15488,0.18703,0.30963,0.21767,0.38867,0.23605
0.13698,0.21547,0.36841,0.20171,0.37884,0.2735
0.13068,0.1601,0.31688,0.17018,0.22553,0.26166
0.074086,0.16476,0.28107,0.1471,0.15759,0.23283
0.17316,0.19487,0.28946,0.23761,0.41914,0.24636
0.18794,0.25111,0.2849,0.23268,0.37348,0.26836
0.060321,0.14882,0.31906,0.11348,0.11137,0.19808
0.16343,0.19768,0.28997,0.19226,0.32963,0.22719
0.073082,0.19326,0.32699,0.12799,0.19017,0.202
0.1752,0.24687,0.33712,0.23313,0.5701,0.24994
0.1565,0.1767,0.3379,0.23789,0.27263,0.19714
0.18646,0.19406,0.32866,0.22017,0.59306,0.26727
0.1666,0.2052,0.29909,0.22708,0.3586,0.24241
0.16457,0.21878,0.32664,0.23327,0.37849,0.23365
0.13144,0.19047,0.33415,0.18033,0.25908,0.21587
0.10408,0.1653,0.29614,0.17115,0.23427,0.26135
0.11147,0.16171,0.35083,0.174,0.33221,0.19077
0.11662,0.14652,0.36206,0.13575,0.20724,0.22361
0.14843,0.18456,0.31989,0.17955,0.28648,0.19554
0.12351,0.17148,0.31709,0.1615,0.29798,0.22688
0.15425,0.17681,0.32529,0.1696,0.31124,0.20382
0.21216,0.2257,0.35295,0.21221,0.4771,0.23828
0.060814,0.13993,0.32567,0.11374,0.1164,0.16131
0.062341,0.18948,0.31111,0.13715,0.14324,0.21717
0.13943,0.22355,0.28119,0.17365,0.22546,0.26133
0.17133,0.2239,0.31327,0.1859,0.39089,0.2807
0.15188,0.1615,0.34003,0.21531,0.23383,0.21563
0.16482,0.22304,0.30657,0.21794,0.46368,0.2645
0.1822,0.24056,0.29807,0.20726,0.41583,0.2707
0.1086,0.17306,0.32823,0.15511,0.15605,0.18751
0.11877,0.15828,0.30148,0.16829,0.23013,0.21148
0.17448,0.18931,0.32183,0.22445,0.38951,0.20748
0.14017,0.18632,0.32113,0.19534,0.30097,0.25034
0.20897,0.22087,0.30308,0.24168,0.42288,0.24079
0.16314,0.17712,0.30772,0.20801,0.35736,0.22582
0.19461,0.239,0.31325,0.23293,0.55353,0.26585
0.11351,0.17705,0.30385,0.14987,0.23055,0.19552
0.1175,0.15634,0.29823,0.1711,0.1856,0.16661
0.17907,0.1807,0.31873,0.20165,0.38959,0.24436
0.18503,0.2478,0.30125,0.24298,0.44805,0.29304
0.14535,0.16292,0.29691,0.19348,0.25073,0.18954
0.071276,0.17238,0.30512,0.12487,0.15576,0.2498
0.13368,0.17738,0.31607,0.17254,0.17619,0.1865
0.13371,0.2204,0.30645,0.21324,0.26363,0.31071
0.1421,0.17358,0.2816,0.21129,0.34914,0.18855
0.10532,0.16594,0.30577,0.1669,0.2062,0.225
0.17037,0.22627,0.28688,0.18318,0.43036,0.24812
0.077195,0.14166,0.30886,0.12479,0.19478,0.1755
0.11092,0.21682,0.33225,0.15316,0.20472,0.26532
0.15512,0.1798,0.29697,0.20145,0.2646,0.21816
0.15616,0.16992,0.306,0.20934,0.49784,0.24329
0.13914,0.18734,0.33661,0.1878,0.25681,0.28523
0.076281,0.15272,0.3183,0.12955,0.1178,0.18552
0.18484,0.1854,0.30812,0.23004,0.33533,0.22948
0.12028,0.16402,0.35948,0.17187,0.28292,0.25649
0.16661,0.19176,0.32352,0.2095,0.30843,0.20448
0.10946,0.17899,0.31309,0.16897,0.25173,0.20563
0.14943,0.17674,0.28559,0.17547,0.27529,0.19362
0.10985,0.15223,0.34704,0.15275,0.19974,0.17659
0.082447,0.17758,0.27365,0.12825,0.10732,0.25206
0.078793,0.16918,0.33188,0.14303,0.12848,0.20985
0.097323,0.17167,0.30421,0.13837,0.16313,0.16767
0.1205,0.15062,0.32291,0.19989,0.30087,0.19805
0.17779,0.18418,0.31608,0.18584,0.39524,0.21151
0.052636,0.16705,0.27093,0.097184,0.099,0.19913
0.18277,0.21368,0.32933,0.23094,0.34759,0.22175
0.14301,0.22765,0.31737,0.16982,0.37581,0.22339
0.15433,0.19779,0.30822,0.20473,0.35745,0.21644
0.17451,0.18126,0.29682,0.20164,0.36881,0.21093
0.14804,0.16035,0.30996,0.19158,0.42307,0.21761
0.15031,0.17885,0.34272,0.20623,0.28259,0.20406
0.1375,0.17605,0.29256,0.20486,0.28492,0.20278
0.21434,0.20493,0.33499,0.24326,0.3107,0.23234
0.10091,0.17127,0.2926,0.1637,0.20833,0.19718
0.18582,0.21316,0.32035,0.22013,0.27678,0.22906
0.16807,0.19663,0.31859,0.19245,0.35195,0.21778
0.10402,0.18153,0.29671,0.14782,0.19655,0.22319
0.1825,0.21883,0.31447,0.22605,0.34541,0.22335
0.13431,0.16549,0.30156,0.17484,0.27239,0.18989
0.20461,0.21614,0.34707,0.24035,0.46487,0.27511
0.17274,0.20073,0.31228,0.21922,0.30062,0.24543
0.143,0.19803,0.32736,0.22749,0.41835,0.23431
0.1403,0.21677,0.32392,0.17348,0.18971,0.21415
0.16008,0.22052,0.30655,0.20457,0.3413,0.22182
0.17507,0.20837,0.29516,0.21035,0.39306,0.21385
0.19285,0.23058,0.32884,0.21221,0.57869,0.22472
0.11066,0.181,0.29183,0.13961,0.19428,0.21008
0.091059,0.14333,0.34484,0.16438,0.26097,0.19393
0.0832,0.17516,0.29052,0.13191,0.19024,0.23412
0.14547,0.17118,0.30251,0.21846,0.30817,0.2051
0.17819,0.17865,0.31,0.21038,0.44442,0.21605
0.17391,0.22681,0.34087,0.18253,0.41331,0.25888
0.16856,0.20904,0.30891,0.23603,0.42998,0.21679
0.11579,0.17049,0.28621,0.16946,0.28758,0.22916
0.21346,0.20708,0.28763,0.21933,0.42456,0.22364
0.1749,0.23343,0.30738,0.23823,0.38529,0.26494
0.17894,0.17351,0.27841,0.2305,0.28441,0.23956
0.13547,0.17251,0.325,0.18823,0.23659,0.22125
0.13833,0.16133,0.29093,0.19415,0.27873,0.1711
0.14129,0.17801,0.3143,0.21924,0.3741,0.20123
0.14255,0.17045,0.30151,0.1903,0.27295,0.19651
0.082464,0.17739,0.30401,0.13457,0.12325,0.1705
0.10836,0.20816,0.31972,0.17385,0.22255,0.21199
0.084951,0.14117,0.34054,0.13809,0.12349,0.16397
0.16839,0.26295,0.32548,0.20253,0.5359,0.24439
0.12165,0.1611,0.28151,0.15261,0.20622,0.20179
0.132,0.18984,0.31369,0.16916,0.24805,0.23695
0.060313,0.20173,0.33188,0.14061,0.13377,0.26979
0.13922,0.16379,0.30891,0.16385,0.20302,0.20136
0.13628,0.18729,0.31653,0.19518,0.2872,0.23022
0.17652,0.21451,0.32161,0.24139,0.34995,0.24668
0.069792,0.16281,0.30332,0.13806,0.13435,0.217
0.12866,0.16629,0.31873,0.15839,0.27322,0.21921
0.099227,0.15176,0.36785,0.1363,0.19158,0.2009
0.078698,0.17292,0.34344,0.12809,0.181,0.2068
0.15334,0.1998,0.33594,0.21815,0.31838,0.22222
0.19354,0.21396,0.32772,0.19432,0.49407,0.23817
0.060241,0.15191,0.29084,0.12779,0.11352,0.24421
0.14277,0.20023,0.31215,0.22311,0.26738,0.21856
0.19795,0.22776,0.32122,0.22754,0.44757,0.2456
0.14073,0.18507,0.29607,0.18057,0.28583,0.22554
0.11522,0.16508,0.31897,0.15799,0.21709,0.18005
0.080968,0.18555,0.3319,0.14212,0.14058,0.27906
0.14051,0.17903,0.33646,0.18126,0.26102,0.18834
0.13828,0.21101,0.29476,0.17916,0.25999,0.20837
0.17757,0.1769,0.31979,0.20035,0.27266,0.21537
0.13861,0.19685,0.32124,0.20306,0.31567,0.26425
0.19027,0.22658,0.32515,0.24048,0.54723,0.29326
0.12051,0.18074,0.34035,0.19547,0.216,0.24701
0.20034,0.26859,0.33485,0.2542,0.45053,0.29074
0.10687,0.17118,0.31468,0.17269,0.25644,0.20303
0.20165,0.18595,0.30282,0.20571,0.41959,0.21844
0.060396,0.15032,0.27562,0.1236,0.13225,0.18498
0.14041,0.18871,0.32803,0.22985,0.2384,0.25094
0.15955,0.19128,0.31469,0.22345,0.4427,0.20012
0.19662,0.19563,0.30067,0.24683,0.39966,0.26172
0.19214,0.22627,0.3169,0.22685,0.4951,0.25485
0.09254,0.17876,0.33413,0.15482,0.18002,0.20736
0.14743,0.1716,0.2935,0.18952,0.34708,0.24338
0.16995,0.17354,0.31911,0.19998,0.32509,0.21791
0.13963,0.18139,0.32332,0.19181,0.26378,0.19601
0.16647,0.25621,0.32746,0.22428,0.40306,0.25624
0.14429,0.17586,0.30028,0.18121,0.3261,0.2445
0.088336,0.17482,0.3253,0.13537,0.12677,0.21038
0.16039,0.17144,0.33259,0.19127,0.38068,0.27658
0.13653,0.18434,0.28578,0.16671,0.41296,0.21255
0.015341,0.1366,0.30903,0.062622,0.012237,0.15523
0.09183,0.17355,0.30722,0.16224,0.12725,0.26111
0.045373,0.15701,0.31154,0.11498,0.056117,0.1507
0.055234,0.12217,0.31002,0.092485,0.033094,0.18674
0.14734,0.19958,0.28556,0.21696,0.39257,0.21894
0.0983,0.17884,0.31304,0.1711,0.1543,0.21171
0.1461,0.17265,0.30446,0.18128,0.28779,0.18354
0.17893,0.22385,0.3131,0.22844,0.38041,0.28117
0.065338,0.16898,0.31135,0.12734,0.1429,0.21382
0.1635,0.23465,0.30588,0.23805,0.37238,0.26046
0.13595,0.20904,0.32541,0.17445,0.26662,0.20794
0.12313,0.21521,0.33927,0.18412,0.33392,0.24115
0.097366,0.18181,0.30731,0.15989,0.17004,0.18193
0.052781,0.15468,0.31247,0.11999,0.089615,0.18391
0.18649,0.18227,0.30888,0.25636,0.46092,0.19175
0.11165,0.2024,0.29063,0.16277,0.21637,0.22406
0.075524,0.15718,0.33253,0.13377,0.04075,0.18234
0.16201,0.19087,0.34642,0.21466,0.37885,0.1842
0.1109,0.18402,0.33612,0.15847,0.15727,0.19248
0.091152,0.13572,0.3155,0.13,0.065164,0.24935
0.14914,0.1893,0.31643,0.20278,0.3407,0.20461
0.04156,0.14457,0.33893,0.090457,0.030069,0.19448
0.1456,0.16985,0.32904,0.20059,0.40105,0.16799
0.055815,0.166,0.29701,0.14894,0.13414,0.18101
0.10072,0.16653,0.32897,0.17249,0.2289,0.17092
0.12772,0.18189,0.31068,0.17606,0.19738,0.22547
0.099002,0.17126,0.30377,0.15156,0.16986,0.18586
0.073983,0.18544,0.29346,0.13795,0.20985,0.25073
0.159,0.20862,0.31558,0.21032,0.34641,0.27161
0.17867,0.22671,0.31066,0.19162,0.279,0.28025
0.18428,0.23132,0.31446,0.21218,0.34703,0.2392
0.16357,0.20959,0.34154,0.21984,0.29772,0.2457
0.17521,0.22303,0.34192,0.2093,0.35094,0.20709
0.15188,0.19312,0.32018,0.18858,0.39631,0.23114
0.16118,0.18201,0.32764,0.20701,0.34549,0.18282
0.088319,0.14104,0.3079,0.11009,0.17789,0.16207
0.10121,0.16489,0.31883,0.13316,0.25908,0.21115
0.16655,0.22938,0.33275,0.20423,0.37912,0.26819
0.049596,0.14306,0.26683,0.11608,0.058264,0.17424
0.099245,0.16627,0.30296,0.1639,0.2042,0.19077
0.076015,0.14808,0.30527,0.12067,0.1077,0.19972
0.11563,0.16458,0.28657,0.15881,0.15243,0.21388
0.089426,0.14645,0.30845,0.12016,0.15396,0.20837
0.1824,0.22601,0.30843,0.21493,0.37481,0.24467
0.1491,0.16971,0.31433,0.19175,0.32832,0.22191
0.16864,0.17091,0.2765,0.20694,0.31563,0.26691
0.12621,0.19838,0.31832,0.19858,0.18758,0.23445
0.17241,0.16724,0.3475,0.22191,0.36788,0.2054
0.082488,0.1855,0.36599,0.13604,0.18076,0.24277
0.082064,0.18773,0.29397,0.12842,0.10387,0.20253
0.1004,0.19077,0.35523,0.15564,0.25064,0.23928
0.11336,0.21572,0.33502,0.16602,0.24567,0.28827
0.18948,0.21274,0.32624,0.18878,0.41711,0.24277
0.057405,0.14654,0.31664,0.099046,0.060733,0.17252
0.16414,0.21248,0.32051,0.22919,0.37274,0.24412
0.12457,0.18543,0.28424,0.1621,0.22368,0.1856
0.1345,0.20119,0.28035,0.16489,0.1905,0.22383
0.041827,0.18062,0.33834,0.1103,0.10796,0.22086
0.11586,0.19161,0.31243,0.15851,0.20084,0.25172
0.13127,0.18871,0.30055,0.1857,0.35395,0.22383
0.15586,0.16634,0.27696,0.17346,0.21399,0.18659
0.15302,0.18266,0.32546,0.20973,0.35343,0.21869
0.12646,0.19219,0.34866,0.16092,0.32551,0.2571
0.077899,0.15347,0.30381,0.1342,0.10232,0.15796
0.12495,0.21965,0.32466,0.18841,0.36013,0.23256
0.15667,0.17471,0.31362,0.20012,0.34051,0.22705
0.19945,0.23155,0.34841,0.22033,0.4776,0.28108
0.16708,0.17852,0.33948,0.19705,0.25489,0.27002
0.14782,0.1803,0.33239,0.18946,0.37817,0.20991
0.21953,0.23358,0.30017,0.26131,0.38224,0.22316
0.05177,0.13845,0.32787,0.11226,0.10048,0.19456
0.16742,0.21405,0.33314,0.18464,0.24684,0.26173
0.091301,0.15665,0.31693,0.15938,0.22438,0.20314
0.10875,0.17008,0.29363,0.17031,0.18247,0.25625
0.13514,0.20481,0.34748,0.16598,0.19798,0.2074
0.094383,0.15067,0.32126,0.16208,0.27299,0.2351
0.12746,0.18236,0.31043,0.18169,0.23573,0.21306
0.08962,0.17177,0.30435,0.15629,0.19737,0.24731
0.11786,0.16801,0.31007,0.15641,0.25495,0.1991
0.18543,0.19964,0.31254,0.21601,0.39568,0.24021
0.16318,0.20177,0.32259,0.20068,0.41985,0.25822
0.084253,0.16897,0.28314,0.13589,0.14627,0.22682
0.13193,0.1627,0.30874,0.16844,0.2881,0.20278
0.11172,0.17393,0.31516,0.15547,0.30408,0.19451
0.14026,0.22263,0.27854,0.18352,0.29112,0.32381
0.10739,0.18432,0.32226,0.18521,0.16901,0.2449
0.13049,0.20601,0.3034,0.1852,0.2358,0.23726
0.16193,0.20604,0.29717,0.21293,0.28971,0.28397
0.098028,0.15893,0.29238,0.15902,0.19339,0.1893
0.17156,0.19097,0.28782,0.19993,0.53227,0.1872
0.15681,0.21724,0.34295,0.18477,0.35725,0.23058
0.16263,0.24314,0.27945,0.25202,0.49656,0.28208
0.18749,0.2215,0.32815,0.21212,0.47611,0.27578
0.11312,0.19912,0.30556,0.17431,0.045758,0.31324
0.16108,0.19697,0.31694,0.18512,0.28058,0.26649
0.14885,0.17136,0.29422,0.17011,0.31481,0.23747
0.069752,0.13295,0.31688,0.12624,0.10824,0.14237
0.13898,0.21328,0.3302,0.18345,0.29498,0.2112
0.12751,0.20178,0.2719,0.18496,0.30606,0.24125
0.1537,0.20216,0.29532,0.23491,0.34856,0.23517
0.049704,0.15205,0.31846,0.07644,0.04672,0.16939
0.15816,0.20257,0.3011,0.19568,0.30479,0.20296
0.10931,0.18724,0.30092,0.16241,0.21711,0.27402
0.17673,0.22973,0.33796,0.22942,0.37006,0.2485
0.12816,0.17458,0.32468,0.17975,0.19672,0.23357
0.067108,0.18984,0.30587,0.10563,0.15443,0.26873
0.15336,0.18472,0.31369,0.19911,0.27279,0.23637
0.096307,0.15411,0.30833,0.15291,0.15861,0.19259
0.14974,0.23093,0.34955,0.23323,0.3015,0.31647
0.17551,0.1719,0.29456,0.21977,0.23545,0.21118
0.17013,0.18642,0.31948,0.18981,0.31204,0.23775
0.11411,0.19661,0.28966,0.20198,0.36103,0.20567
0.11173,0.17882,0.31074,0.16232,0.18081,0.18507
0.15319,0.19793,0.31798,0.20925,0.43696,0.29616
0.096504,0.17453,0.31043,0.16054,0.2557,0.21452
0.14471,0.18309,0.30645,0.16653,0.12994,0.21047
0.14459,0.19027,0.30214,0.19513,0.39624,0.20191
0.12229,0.17283,0.31687,0.17909,0.21482,0.19593
0.08186,0.18393,0.31419,0.13898,0.14579,0.20603
0.073593,0.14473,0.29975,0.13096,0.17926,0.21679
0.17648,0.19907,0.31759,0.21926,0.40745,0.24937
0.15981,0.1979,0.30806,0.21945,0.33471,0.23507
0.10911,0.19045,0.31733,0.16426,0.1647,0.22244
0.07497,0.15952,0.30565,0.1321,0.14485,0.18632
0.13467,0.15554,0.3396,0.14653,0.24236,0.18372
0.057385,0.18707,0.30907,0.11633,0.11542,0.27338
0.13162,0.20467,0.29883,0.16189,0.35841,0.23171
0.1921,0.21613,0.30577,0.21076,0.52336,0.25029
0.044269,0.15982,0.30931,0.11333,0.0758,0.22032
0.11674,0.15904,0.34362,0.16181,0.28402,0.16673
0.063712,0.15264,0.30483,0.11207,0.11885,0.22465
0.06259,0.1663,0.30794,0.13876,0.13956,0.19307
0.13695,0.17312,0.31621,0.15526,0.25112,0.21095
0.14907,0.1938,0.32236,0.17702,0.30798,0.2236
0.053878,0.15676,0.32862,0.14423,0.050036,0.20235
0.11698,0.19983,0.33595,0.17612,0.23839,0.2642
0.22603,0.21735,0.31242,0.23945,0.60399,0.24465
0.032986,0.14841,0.34354,0.070284,0.029786,0.1942
0.020644,0.1375,0.31314,0.064703,0.018739,0.14254
0.13762,0.20203,0.31096,0.16313,0.23102,0.24447
0.17933,0.21147,0.33977,0.24942,0.59864,0.26386
0.13503,0.16604,0.31094,0.17816,0.26292,0.19761
0.19805,0.2169,0.29023,0.20954,0.47437,0.25582
0.20387,0.21134,0.32055,0.22724,0.32578,0.21442
0.08944,0.18585,0.31378,0.14078,0.11081,0.24964
0.15702,0.22308,0.33437,0.20461,0.39538,0.25235
0.20416,0.20686,0.27804,0.24311,0.40227,0.21663
0.075014,0.15153,0.32085,0.13493,0.084673,0.21472
0.18956,0.24108,0.31489,0.21451,0.41396,0.25137
0.18615,0.2055,0.27098,0.21908,0.24951,0.20875
0.068578,0.18284,0.309,0.13842,0.12136,0.18862
0.15311,0.17965,0.34431,0.21012,0.29917,0.24366
0.12058,0.1762,0.31821,0.1386,0.24645,0.20167
0.15503,0.19257,0.31456,0.23951,0.36594,0.29829
0.12691,0.19323,0.301,0.20655,0.2627,0.20398
0.064742,0.19519,0.32613,0.1258,0.11228,0.2698
0.16996,0.20992,0.31335,0.2279,0.34772,0.22689
0.093911,0.17854,0.28914,0.15349,0.14256,0.19199
0.10554,0.19609,0.29204,0.14725,0.22552,0.27439
0.12152,0.17928,0.30136,0.19935,0.31569,0.25521
0.12703,0.21928,0.28395,0.14836,0.22594,0.21205
0.10813,0.18923,0.31478,0.16687,0.27154,0.21732
0.18222,0.22892,0.31118,0.24457,0.38248,0.27403
0.17289,0.22983,0.3211,0.21387,0.26661,0.20111
0.19948,0.21935,0.3305,0.20319,0.40413,0.26802
0.091543,0.18056,0.33376,0.13263,0.12823,0.20435
0.1203,0.17252,0.3114,0.16179,0.17246,0.21203
0.094801,0.16602,0.32729,0.12975,0.12936,0.17867
0.099221,0.20225,0.31831,0.15786,0.1427,0.22328
0.12268,0.24532,0.30475,0.18543,0.34012,0.23494
0.15921,0.2041,0.31867,0.23485,0.30593,0.21517
0.19764,0.20311,0.31949,0.25305,0.35589,0.23876
0.19553,0.20882,0.34471,0.25458,0.54494,0.25527
0.11692,0.16347,0.33618,0.18519,0.24538,0.21411
0.17513,0.23935,0.28029,0.20943,0.36724,0.24079
0.11548,0.19062,0.32333,0.17953,0.31659,0.20598
0.16053,0.25053,0.29189,0.25407,0.34831,0.28781
0.11166,0.18642,0.32837,0.18328,0.25847,0.24868
0.16447,0.21816,0.29304,0.20239,0.38326,0.31171
0.16165,0.19581,0.31821,0.22911,0.36276,0.19108
0.07726,0.20089,0.31144,0.14177,0.16041,0.23917
0.061918,0.19504,0.32859,0.088422,0.088849,0.21623
0.1384,0.19387,0.33054,0.17233,0.27359,0.21404
0.10769,0.18764,0.30696,0.15535,0.28766,0.18868
0.074029,0.17886,0.31924,0.15925,0.13576,0.22429
0.13681,0.17621,0.3149,0.16189,0.19267,0.23458
0.091715,0.19672,0.3192,0.15385,0.20363,0.28092
0.16379,0.1918,0.31984,0.17334,0.32819,0.25606
0.15403,0.21848,0.30597,0.18269,0.33156,0.26482
0.13167,0.17768,0.30397,0.18,0.26533,0.24922
0.12074,0.17435,0.3227,0.16649,0.23176,0.20233
0.092963,0.15348,0.28646,0.11613,0.090862,0.18087
0.16895,0.19751,0.38275,0.23167,0.35415,0.24341
0.073187,0.19463,0.32656,0.13592,0.14516,0.22277
0.13292,0.22119,0.32287,0.18442,0.35727,0.20768
0.17374,0.20815,0.32002,0.20689,0.34042,0.23002
0.14259,0.17973,0.30187,0.17297,0.33442,0.18549
0.22789,0.25205,0.32389,0.24142,0.38894,0.25541
0.11228,0.14786,0.30734,0.14689,0.23168,0.16203
0.16585,0.19806,0.33288,0.21316,0.29306,0.24158
0.11501,0.16568,0.32168,0.16043,0.28825,0.20811
0.14882,0.20162,0.30608,0.20768,0.28969,0.25504
0.094551,0.16299,0.30817,0.15455,0.17365,0.19645
0.068197,0.18315,0.34104,0.15384,0.15456,0.22578
0.12043,0.20254,0.31809,0.1481,0.22048,0.24946
0.1578,0.18337,0.32093,0.2036,0.44607,0.23767
0.075363,0.16029,0.29495,0.12094,0.16767,0.18338
0.10777,0.15731,0.28212,0.2003,0.21026,0.21775
0.1564,0.18418,0.34838,0.23649,0.34911,0.21224
0.14481,0.19915,0.29381,0.20486,0.26866,0.23882
0.11547,0.17842,0.32917,0.16931,0.27378,0.21149
0.079203,0.15915,0.31087,0.14579,0.14833,0.2005
0.16318,0.20334,0.33078,0.19892,0.31692,0.24099
0.18398,0.24826,0.34371,0.21628,0.44752,0.28513
0.11066,0.17483,0.32855,0.15427,0.17867,0.18568
0.14711,0.18669,0.31398,0.1878,0.25476,0.25403
0.087789,0.19494,0.31165,0.1564,0.20264,0.21488
0.20944,0.20286,0.30519,0.25156,0.36665,0.26294
0.1825,0.1922,0.31643,0.22404,0.42685,0.27175
0.12881,0.18293,0.30694,0.1495,0.26135,0.24933
0.050839,0.17724,0.30153,0.11047,0.12245,0.25522
0.17146,0.16711,0.31526,0.20649,0.30058,0.24663
0.11217,0.19016,0.29652,0.18641,0.24965,0.24806
0.14719,0.18278,0.337,0.1982,0.34368,0.21611
0.17431,0.18513,0.31309,0.19442,0.42541,0.24159
0.087321,0.15241,0.30874,0.1554,0.18458,0.17518
0.09913,0.17984,0.33012,0.1339,0.13419,0.18388
0.1051,0.18512,0.29541,0.12635,0.12609,0.20621
0.056542,0.17063,0.3046,0.12507,0.1255,0.22553
0.1772,0.17633,0.28989,0.21078,0.52631,0.21026
0.10072,0.16516,0.29215,0.16015,0.22429,0.17578
0.022433,0.13084,0.31683,0.093361,0.030287,0.14853
0.14319,0.18941,0.31232,0.2122,0.28696,0.23748
0.16054,0.19851,0.28238,0.23906,0.352,0.23811
0.12604,0.17145,0.30654,0.19053,0.24069,0.22452
0.15936,0.20145,0.32805,0.23272,0.36406,0.289
0.17319,0.20422,0.31095,0.19881,0.38008,0.22792
0.065064,0.17035,0.34624,0.096219,0.11881,0.19954
0.15584,0.15499,0.34967,0.20385,0.38579,0.22188
0.082513,0.14748,0.32342,0.13306,0.16286,0.21238
0.15721,0.1738,0.33332,0.18732,0.22837,0.19934
0.18006,0.19604,0.30976,0.2101,0.40731,0.21214
0.13968,0.19522,0.31334,0.19005,0.27685,0.20821
0.131,0.18229,0.32192,0.20335,0.29295,0.26392
0.13041,0.19144,0.30562,0.15834,0.22795,0.1917
0.13612,0.18376,0.34877,0.17491,0.28043,0.19888
0.061694,0.13674,0.31407,0.11542,0.083339,0.23088
0.15719,0.19195,0.35411,0.18459,0.33302,0.2505
0.099663,0.18448,0.3125,0.14889,0.20276,0.20502
0.16019,0.182,0.3007,0.16945,0.31376,0.24388
0.17702,0.21176,0.29521,0.2246,0.35961,0.25454
0.17219,0.21923,0.32426,0.1992,0.27863,0.23994
0.17591,0.19081,0.29723,0.21524,0.29381,0.24057
0.14728,0.18431,0.3068,0.21355,0.27244,0.24004
0.088887,0.19956,0.29935,0.13269,0.14437,0.23024
0.045661,0.15806,0.29456,0.13981,0.05068,0.23688
0.19111,0.22152,0.33175,0.20466,0.40273,0.25422
0.073929,0.15343,0.30578,0.12227,0.15332,0.18153
0.14211,0.16822,0.31393,0.17857,0.16424,0.17865
0.14835,0.19837,0.294,0.18662,0.26442,0.2331
0.038,0.13076,0.27566,0.084675,0.03064,0.23598
0.055908,0.18376,0.30943,0.12705,0.063598,0.24449
0.19926,0.20229,0.30827,0.22645,0.36519,0.23585
0.061591,0.16197,0.32646,0.14972,0.10219,0.16749
0.062186,0.17693,0.31553,0.14907,0.10916,0.21552
0.12429,0.17501,0.36328,0.17343,0.25437,0.20159
0.15721,0.1994,0.3402,0.20455,0.31041,0.27401
0.14761,0.17645,0.2825,0.21416,0.28943,0.26324
0.17878,0.25037,0.30052,0.22631,0.50445,0.24798
0.13439,0.19169,0.32413,0.18771,0.27919,0.26348
0.14202,0.2042,0.32194,0.17875,0.31149,0.22228
0.15405,0.22611,0.33205,0.22608,0.32949,0.25062
0.064075,0.15391,0.3122,0.11199,0.18042,0.22319
0.13486,0.18696,0.29707,0.15715,0.25307,0.25414
0.12834,0.19432,0.28792,0.16964,0.29748,0.24993
0.13202,0.18414,0.31015,0.19425,0.32222,0.19321
0.15533,0.1921,0.30802,0.17852,0.25898,0.20835
0.20817,0.22471,0.31241,0.20893,0.6398,0.22761
0.14913,0.20433,0.31617,0.20918,0.31337,0.25174
0.13786,0.18526,0.31714,0.15196,0.31223,0.20952
0.16578,0.21653,0.29858,0.21311,0.35513,0.23326
0.071881,0.19348,0.32144,0.14604,0.14525,0.24072
0.10578,0.20668,0.3232,0.15126,0.15123,0.27323
0.16169,0.23212,0.31926,0.22788,0.31812,0.22696
0.070929,0.15686,0.29561,0.11814,0.11448,0.23024
0.17947,0.21671,0.29396,0.20924,0.42249,0.24997
0.21029,0.20925,0.3443,0.21073,0.27563,0.20998
0.15429,0.22669,0.29049,0.19297,0.30892,0.24316
0.059279,0.15094,0.31383,0.11533,0.096582,0.20202
0.14684,0.19418,0.32587,0.18738,0.35798,0.23273
0.19236,0.19864,0.32354,0.22291,0.34259,0.2345
0.14188,0.16214,0.29063,0.18598,0.31464,0.21847
0.20771,0.22741,0.29377,0.21793,0.51652,0.2567
0.052206,0.16497,0.30034,0.11765,0.11495,0.18433
0.10823,0.17846,0.3084,0.14363,0.18684,0.21366
0.14246,0.1684,0.33183,0.18189,0.36618,0.19053
0.1727,0.19129,0.34398,0.18736,0.30373,0.26383
0.15874,0.20659,0.30266,0.21264,0.33767,0.23286
0.09427,0.16536,0.33508,0.14429,0.10036,0.17471
0.13755,0.17899,0.28774,0.16099,0.27799,0.20278
0.11341,0.15975,0.30878,0.17658,0.16609,0.18601
0.17388,0.20553,0.24938,0.17811,0.31,0.25644
0.1164,0.20541,0.31682,0.17391,0.29295,0.23322
0.068232,0.16796,0.30492,0.098322,0.098283,0.21047
0.15098,0.1939,0.31947,0.22387,0.32893,0.22375
0.14441,0.19027,0.34363,0.21336,0.31412,0.19255
0.17724,0.22403,0.32166,0.16666,0.35347,0.27184
0.17216,0.18893,0.33372,0.21007,0.3897,0.20891
0.16161,0.1715,0.28531,0.23878,0.34166,0.26691
0.1591,0.20608,0.33616,0.19228,0.32756,0.21379
0.12041,0.13876,0.31267,0.15529,0.17011,0.19601
0.11113,0.16688,0.33083,0.1672,0.24216,0.25341
0.13464,0.16657,0.29515,0.17192,0.25197,0.17313
0.15122,0.22523,0.32712,0.20127,0.49038,0.27952
0.11459,0.19887,0.30437,0.13977,0.21127,0.214
0.17463,0.20729,0.28097,0.2231,0.34521,0.25762
0.14562,0.18418,0.32747,0.22138,0.35102,0.2302
0.20229,0.24443,0.29902,0.20976,0.37685,0.30397
0.14297,0.21675,0.34991,0.15151,0.32223,0.22036
0.15627,0.21158,0.28558,0.20349,0.37872,0.22405
0.15598,0.17621,0.30465,0.18746,0.32408,0.2081
0.18442,0.26969,0.33271,0.21831,0.31813,0.28025
0.16681,0.2311,0.31933,0.22898,0.47761,0.24767
0.14339,0.18071,0.33071,0.21787,0.38747,0.19982
0.073233,0.17334,0.30061,0.12063,0.16183,0.21294
0.17071,0.18771,0.32895,0.2315,0.44539,0.23587
0.067327,0.13507,0.32412,0.092513,0.093296,0.20551
0.17994,0.21416,0.28214,0.20999,0.40423,0.22921
0.1679,0.22214,0.332,0.19317,0.37768,0.31575
0.13854,0.19356,0.29154,0.1876,0.26512,0.21186
0.10482,0.1821,0.31577,0.14692,0.19639,0.19915
0.08337,0.17261,0.2964,0.16877,0.12702,0.18708
0.20427,0.2249,0.31676,0.22956,0.42477,0.24042
0.14758,0.19598,0.34322,0.17083,0.27701,0.23632
0.15327,0.20206,0.33083,0.21864,0.3555,0.2282
0.17647,0.19589,0.30996,0.24754,0.4193,0.21031
0.12633,0.19509,0.32975,0.18595,0.3027,0.22496
0.15204,0.20686,0.30492,0.19706,0.31348,0.22717
0.072356,0.15918,0.30741,0.11519,0.11442,0.20346
0.18424,0.22626,0.32194,0.25342,0.51507,0.311
0.095478,0.15939,0.30569,0.15493,0.2,0.18391
0.066497,0.14559,0.30635,0.10536,0.094191,0.17144
0.18119,0.22072,0.32744,0.22686,0.38152,0.27431
0.16468,0.1994,0.29323,0.20018,0.54406,0.30036
0.13677,0.18791,0.3319,0.19879,0.37207,0.23655
0.16491,0.19584,0.31359,0.22465,0.42576,0.22347
0.13735,0.18867,0.29024,0.19016,0.345,0.23546
0.13518,0.20989,0.34109,0.21192,0.26273,0.27549
0.14017,0.2002,0.31013,0.15942,0.28914,0.23608
0.066373,0.18011,0.3372,0.12578,0.11922,0.2396
0.15945,0.22423,0.29283,0.21253,0.54899,0.26999
0.06178,0.15284,0.30787,0.12696,0.099166,0.2092
0.15463,0.17441,0.34007,0.21855,0.26356,0.24079
0.057195,0.14839,0.29403,0.10494,0.11836,0.17269
0.11044,0.18984,0.30696,0.17397,0.30265,0.2499
0.079499,0.18224,0.37077,0.15159,0.16687,0.21715
0.16117,0.19544,0.30562,0.23656,0.29827,0.21953
0.13015,0.16445,0.27771,0.16218,0.21119,0.20092
0.15145,0.15306,0.34737,0.15009,0.21003,0.21988
0.054592,0.13923,0.31995,0.13286,0.073141,0.20449
0.18087,0.20247,0.3299,0.19261,0.32425,0.24375
0.14979,0.17611,0.29474,0.17594,0.32366,0.20139
0.11378,0.18423,0.31774,0.17639,0.24908,0.24514
0.15124,0.19145,0.28601,0.18194,0.26953,0.20849
0.14984,0.17809,0.30722,0.20092,0.22419,0.23838
0.19543,0.2094,0.31232,0.2355,0.3117,0.22
0.18241,0.20455,0.33719,0.22792,0.52281,0.27263
0.16288,0.17918,0.32466,0.19962,0.35604,0.22394
0.10817,0.15609,0.33144,0.17823,0.16968,0.18477
0.066281,0.18661,0.3033,0.11918,0.11658,0.19336
0.10993,0.20844,0.30116,0.19255,0.29048,0.21624
0.1684,0.18114,0.25094,0.23195,0.60158,0.24514
0.048097,0.15371,0.31213,0.10287,0.074117,0.2188
0.13586,0.17485,0.29204,0.19546,0.28662,0.24445
0.18241,0.19048,0.31664,0.22202,0.3385,0.24122
0.076804,0.16031,0.33627,0.15251,0.13721,0.18588
0.15742,0.20379,0.2805,0.22571,0.26948,0.23769
0.1345,0.21002,0.329,0.15138,0.26533,0.2428
0.058164,0.1537,0.28864,0.099231,0.099973,0.23778
0.13584,0.19927,0.34559,0.17742,0.27799,0.28086
0.15681,0.1771,0.31301,0.16517,0.29544,0.20296
0.17411,0.21629,0.316,0.19424,0.43832,0.25655
0.15693,0.20376,0.32224,0.19955,0.39997,0.27768
0.16655,0.19443,0.34365,0.1987,0.32871,0.24028
0.059379,0.18015,0.32985,0.11076,0.12216,0.22178
0.12099,0.17419,0.28807,0.1583,0.47246,0.23501
0.1225,0.15525,0.35027,0.15598,0.16665,0.27134
0.064291,0.13158,0.27891,0.12063,0.11386,0.19408
0.11223,0.17559,0.31661,0.16316,0.19076,0.18631
0.096376,0.18575,0.32333,0.15938,0.1846,0.20003
0.11464,0.20501,0.28955,0.16263,0.26416,0.25365
0.14251,0.17691,0.33628,0.17344,0.34114,0.19408
0.13254,0.18241,0.31174,0.20481,0.31893,0.25502
0.16954,0.20969,0.33144,0.22029,0.36431,0.228
0.18226,0.21682,0.30757,0.23531,0.28643,0.27738
0.15397,0.18908,0.30434,0.22638,0.31439,0.22587
0.11807,0.17221,0.30563,0.18845,0.22706,0.20163
0.20903,0.22147,0.32101,0.22002,0.44511,0.23843
0.1068,0.17304,0.29407,0.17943,0.23075,0.21421
0.14587,0.1908,0.34028,0.18966,0.28393,0.18063
0.17986,0.21613,0.33765,0.20684,0.32854,0.2244
0.11396,0.22139,0.29962,0.16925,0.21338,0.21084
0.15776,0.19021,0.31589,0.21072,0.30665,0.25771
0.11136,0.22635,0.32366,0.168,0.33046,0.24277
0.16147,0.16815,0.3136,0.19757,0.23533,0.25865
0.10494,0.15411,0.31209,0.1655,0.19006,0.19407
0.069546,0.1618,0.30537,0.10935,0.12507,0.15575
0.087369,0.15472,0.35209,0.14999,0.13923,0.21945
0.063628,0.18494,0.29346,0.1098,0.084079,0.20481
0.082734,0.18246,0.35635,0.12416,0.12528,0.24388
0.13469,0.16261,0.28634,0.17837,0.26612,0.1903
0.14397,0.201,0.28961,0.21333,0.35037,0.24804
0.07164,0.17993,0.33221,0.16075,0.11484,0.21887
0.088834,0.15865,0.34281,0.13174,0.1829,0.21478
0.15241,0.21456,0.3222,0.1854,0.3315,0.24911
0.10722,0.19113,0.30678,0.15561,0.16098,0.17667
0.13275,0.16286,0.33059,0.18041,0.28249,0.19594
0.088711,0.19053,0.29042,0.12648,0.22463,0.22954
0.16939,0.18398,0.30221,0.21264,0.43942,0.18717
0.11501,0.18389,0.26691,0.18555,0.29942,0.23447
0.15753,0.20791,0.30642,0.20296,0.32246,0.23396
0.063157,0.14727,0.29784,0.11867,0.11321,0.20358
0.057602,0.16246,0.3158,0.11246,0.072198,0.1817
0.1285,0.20808,0.3019,0.18686,0.30741,0.25472
0.080598,0.19931,0.29501,0.1782,0.15703,0.20793
0.14903,0.15997,0.30074,0.16652,0.37459,0.23325
0.11512,0.15053,0.33003,0.16115,0.21962,0.21769
0.15654,0.21875,0.34764,0.17579,0.3333,0.22287
0.15867,0.16977,0.32085,0.17815,0.34577,0.21363
0.11999,0.21224,0.30359,0.15485,0.21664,0.22965
0.19508,0.19301,0.35689,0.22156,0.44026,0.24862
0.083562,0.16927,0.35638,0.13016,0.11182,0.20437
0.13283,0.1965,0.33774,0.20121,0.46128,0.21037
0.13826,0.17856,0.33839,0.18325,0.25447,0.18732
0.0662,0.16961,0.3278,0.12178,0.11853,0.20625
0.10098,0.20334,0.33482,0.16488,0.21484,0.23459
0.16894,0.22293,0.32489,0.19367,0.30257,0.23818
0.12313,0.19013,0.29301,0.18012,0.26492,0.22256
0.092459,0.15292,0.31575,0.15372,0.17488,0.18906
0.15552,0.20117,0.33187,0.19015,0.42423,0.19742
0.16725,0.23276,0.35083,0.19332,0.30145,0.25749
0.067509,0.19563,0.31536,0.12803,0.12971,0.24574
0.17537,0.19728,0.31733,0.19116,0.39391,0.25683
0.17684,0.18634,0.30351,0.22635,0.30489,0.23297
0.097147,0.1461,0.32053,0.1754,0.20856,0.19174
0.11685,0.16438,0.30251,0.20289,0.2065,0.26045
0.10387,0.15342,0.30089,0.14107,0.15967,0.20804
0.16831,0.20375,0.30461,0.21769,0.38257,0.24625
0.17431,0.20887,0.30969,0.22339,0.52726,0.26658
0.12435,0.14877,0.32574,0.1757,0.23124,0.18881
0.17745,0.21371,0.33954,0.22173,0.494,0.32857
0.18357,0.19907,0.32835,0.19371,0.28525,0.23356
0.15895,0.20195,0.31252,0.22257,0.40638,0.26158
0.14817,0.19742,0.292,0.20122,0.2407,0.22078
0.21143,0.21948,0.315,0.23864,0.48925,0.24078
0.14826,0.19306,0.31685,0.21364,0.30626,0.24367
0.10396,0.15935,0.34568,0.14024,0.19549,0.18179
0.15043,0.21128,0.3247,0.17439,0.2736,0.2062
0.09957,0.18838,0.33679,0.16662,0.15736,0.23579
0.078673,0.14676,0.33593,0.15226,0.1441,0.17911
0.078451,0.16423,0.31938,0.12633,0.13552,0.18007
0.1422,0.19141,0.32845,0.20584,0.31817,0.21284
0.18523,0.24153,0.31176,0.22544,0.32626,0.21055
0.096572,0.16215,0.33872,0.13732,0.15442,0.23637
0.16221,0.18821,0.31953,0.1934,0.30489,0.24379
0.15187,0.18958,0.31901,0.20216,0.30249,0.19395
0.095638,0.19311,0.30471,0.13307,0.15015,0.19331
0.15265,0.21944,0.2995,0.20137,0.31068,0.24985
0.14202,0.23737,0.32076,0.1964,0.37179,0.29893
0.054388,0.16368,0.31893,0.11122,0.079886,0.20568
0.1503,0.20194,0.31211,0.19937,0.24364,0.23114
0.16378,0.19154,0.30654,0.21908,0.29286,0.23384
0.14513,0.20114,0.30361,0.20332,0.31453,0.25209
0.15432,0.19925,0.33854,0.20914,0.37156,0.25725
0.14509,0.22227,0.33633,0.18231,0.34512,0.24588
0.1154,0.16113,0.28662,0.13599,0.19066,0.2421
0.14074,0.20507,0.30136,0.22084,0.38251,0.23959
0.11633,0.16303,0.30995,0.16146,0.33563,0.22713
0.10891,0.18691,0.33298,0.15851,0.19194,0.24906
0.12674,0.2046,0.3206,0.17726,0.31749,0.22001
0.088268,0.14588,0.31152,0.12223,0.19008,0.21606
0.19375,0.23794,0.32244,0.24525,0.50142,0.26004
0.16123,0.16212,0.31019,0.20111,0.36613,0.21803
0.15323,0.20389,0.32727,0.21996,0.32108,0.26299
0.19112,0.22642,0.30197,0.20845,0.43257,0.2475
0.15959,0.19231,0.32789,0.19874,0.28565,0.26018
0.15026,0.16524,0.3138,0.16256,0.24891,0.21016
0.11065,0.14587,0.30558,0.1714,0.20854,0.18141
0.15438,0.1948,0.30281,0.1944,0.29087,0.20207
0.20737,0.21595,0.27022,0.21682,0.54095,0.25827
0.094229,0.16516,0.32837,0.13833,0.17317,0.24792
0.15351,0.26853,0.26568,0.1973,0.35893,0.26975
0.11859,0.16909,0.31181,0.14085,0.11503,0.26277
0.098052,0.1741,0.29983,0.16349,0.18795,0.24282
0.14319,0.24519,0.29832,0.18562,0.39494,0.32044
0.18431,0.20572,0.29436,0.20071,0.32399,0.23786
0.10058,0.17348,0.28604,0.12381,0.30958,0.21469
0.1637,0.18364,0.2987,0.21536,0.45262,0.21547
0.13391,0.18558,0.32925,0.15432,0.31907,0.2637
0.10395,0.16407,0.33253,0.1483,0.20303,0.17845
0.11303,0.14767,0.31365,0.16546,0.21223,0.19581
0.15787,0.18853,0.30128,0.20973,0.37641,0.22884
0.1577,0.18056,0.33031,0.21581,0.32456,0.22839
0.11868,0.1538,0.28873,0.15815,0.17303,0.17523
0.11779,0.15255,0.32626,0.15541,0.31818,0.1902
0.19186,0.18778,0.326,0.22466,0.31048,0.27101
0.079001,0.17017,0.29313,0.15379,0.19197,0.21574
0.16271,0.21481,0.31,0.17656,0.37606,0.24038
0.092082,0.16729,0.31391,0.1554,0.12685,0.20957
0.094239,0.17192,0.3423,0.14077,0.20746,0.17249
0.18079,0.20871,0.30868,0.1888,0.3913,0.24684
0.12522,0.20494,0.32288,0.17067,0.27563,0.24256
0.21004,0.22081,0.30814,0.25886,0.5822,0.27665
0.18528,0.20359,0.34005,0.19301,0.39477,0.18793
0.12692,0.16847,0.34019,0.15324,0.19411,0.21737
0.14206,0.18927,0.33331,0.19372,0.26955,0.221
0.10756,0.17838,0.32282,0.13939,0.24796,0.2391
0.16797,0.20903,0.32653,0.20491,0.32414,0.19935
0.18926,0.24091,0.33043,0.19354,0.51061,0.31855
0.1588,0.16632,0.32801,0.20077,0.48828,0.21536
0.16633,0.1765,0.32327,0.18204,0.3063,0.22527
0.14668,0.19645,0.33019,0.17404,0.41213,0.18517
0.14326,0.21952,0.34381,0.18091,0.32834,0.19839
0.19882,0.21349,0.35018,0.23095,0.52683,0.22767
0.1507,0.21553,0.34368,0.17458,0.29787,0.3025
0.22892,0.22619,0.33751,0.24326,0.70648,0.28399
0.12505,0.19109,0.27563,0.16564,0.33492,0.26962
0.16662,0.19777,0.33444,0.20213,0.29601,0.25333
0.15252,0.20095,0.31463,0.18684,0.30205,0.2717
0.20188,0.17844,0.31499,0.25167,0.37825,0.23219
0.090195,0.14749,0.27921,0.15255,0.1453,0.21603
0.15309,0.17021,0.31696,0.20678,0.27924,0.20061
0.11328,0.17401,0.29481,0.16845,0.24219,0.19129
0.10514,0.16039,0.35334,0.15939,0.28401,0.1964
0.13287,0.17752,0.33286,0.18841,0.26854,0.23598
0.17765,0.18463,0.32814,0.19388,0.39413,0.25592
0.15748,0.18269,0.31557,0.20185,0.27032,0.21609
0.067851,0.13898,0.32385,0.099707,0.087938,0.17796
0.17782,0.20382,0.31791,0.22439,0.34511,0.2449
0.12279,0.25205,0.32122,0.17664,0.26105,0.26482
0.068037,0.14267,0.29443,0.11128,0.086876,0.17725
0.17916,0.19419,0.31007,0.23789,0.38044,0.20069
0.1412,0.18788,0.30047,0.17293,0.26181,0.21815
0.15531,0.20335,0.33519,0.16971,0.32515,0.2592
0.11461,0.18159,0.32076,0.15728,0.20832,0.27091
0.17971,0.23102,0.32164,0.21017,0.43857,0.2495
0.15776,0.21315,0.28336,0.19752,0.26176,0.2376
0.12244,0.22549,0.30806,0.15131,0.18488,0.26686
0.21344,0.23307,0.29923,0.25218,0.50999,0.25136
0.16153,0.21157,0.33153,0.20512,0.27205,0.23166
0.12893,0.18326,0.32467,0.16372,0.28205,0.24873
0.15788,0.24105,0.31744,0.20607,0.32387,0.26362
0.13046,0.20652,0.30888,0.17825,0.22637,0.23502
0.13121,0.20176,0.32846,0.17597,0.2986,0.22013
0.13863,0.18727,0.34023,0.18675,0.24784,0.22742
0.063586,0.17987,0.32535,0.10783,0.0898,0.20464
0.18927,0.2163,0.34483,0.2037,0.44493,0.22096
0.19446,0.21768,0.34996,0.23411,0.43682,0.28467
0.16535,0.21675,0.33561,0.20775,0.36251,0.26213
0.17102,0.19908,0.3199,0.17463,0.29422,0.23816
0.13012,0.17184,0.31574,0.19888,0.25137,0.21601
0.11,0.1682,0.31949,0.1586,0.23682,0.21653
0.098434,0.14244,0.33331,0.14916,0.13987,0.21173
0.18729,0.25465,0.32145,0.23648,0.41343,0.31198
0.12555,0.18715,0.30122,0.16675,0.19015,0.17924
0.15263,0.16668,0.30047,0.19185,0.30463,0.21654
0.16009,0.22156,0.30523,0.196,0.57886,0.2536
0.11431,0.15499,0.36813,0.17337,0.21538,0.1736
0.17367,0.20917,0.26769,0.19454,0.3047,0.26607
0.083283,0.16404,0.31521,0.12962,0.16935,0.19624
0.11092,0.18675,0.30316,0.17735,0.22695,0.22652
0.12336,0.16405,0.29108,0.17589,0.23186,0.19082
0.20638,0.24401,0.32299,0.24372,0.54461,0.25864
0.17476,0.22109,0.32733,0.2179,0.34973,0.27988
0.095831,0.19598,0.31208,0.17115,0.24706,0.21941
0.14556,0.17541,0.29493,0.18103,0.56174,0.23893
0.079778,0.14937,0.29199,0.12971,0.086212,0.24153
0.17479,0.17151,0.2905,0.23224,0.39772,0.20171
0.13968,0.19608,0.30563,0.16527,0.30954,0.23397
0.15002,0.16146,0.30976,0.20885,0.2942,0.19088
0.15043,0.18831,0.31958,0.18585,0.36861,0.2241
0.080434,0.19803,0.3042,0.16381,0.1676,0.26123
0.11441,0.16264,0.34439,0.19098,0.25067,0.19291
0.13626,0.20607,0.32317,0.20604,0.38165,0.2489
0.19663,0.24261,0.32708,0.24565,0.39663,0.31618
0.063801,0.15546,0.32463,0.14044,0.10253,0.22748
0.11606,0.17678,0.29781,0.15892,0.21748,0.19361
0.12935,0.17467,0.34964,0.18323,0.22725,0.19285
0.11418,0.15167,0.31216,0.15248,0.20971,0.16628
0.14323,0.1988,0.3344,0.1637,0.28081,0.22526
0.12286,0.15483,0.29455,0.17194,0.16619,0.18182
0.09963,0.20288,0.31474,0.16617,0.17831,0.22805
0.20171,0.24544,0.29784,0.23278,0.486,0.23635
0.091568,0.14498,0.31984,0.1627,0.10817,0.26843
0.14932,0.23059,0.2983,0.20356,0.25631,0.23719
0.11572,0.1447,0.3213,0.16412,0.1651,0.17252
0.13774,0.16976,0.33149,0.18151,0.2176,0.18182
0.11643,0.16891,0.30741,0.16709,0.29411,0.17849
0.093006,0.188,0.31479,0.15952,0.18747,0.1586
0.11814,0.15914,0.32114,0.1698,0.2357,0.1712
0.098002,0.19152,0.35337,0.12747,0.2349,0.23331
0.14336,0.20537,0.33994,0.18776,0.33344,0.20272
0.15177,0.205,0.31272,0.20144,0.31772,0.24672
0.10171,0.17485,0.30294,0.17673,0.25449,0.21474
0.11557,0.18875,0.30065,0.16428,0.3108,0.24127
0.1775,0.17417,0.3168,0.19788,0.39938,0.21653
0.16596,0.16675,0.32641,0.203,0.32659,0.20863
0.14987,0.18523,0.30893,0.1939,0.28961,0.23666
0.13578,0.18226,0.3259,0.17556,0.27284,0.20801
0.12744,0.20846,0.3247,0.17053,0.24241,0.22574
0.15616,0.21966,0.3366,0.21837,0.39302,0.22843
0.11349,0.19769,0.30786,0.1507,0.24761,0.25157
0.095282,0.15801,0.29694,0.13406,0.15795,0.18337
0.097933,0.20071,0.34508,0.13123,0.17507,0.28273
0.15104,0.16796,0.30301,0.2005,0.35031,0.2123
0.11611,0.146,0.31371,0.1302,0.25178,0.16735
0.06635,0.14557,0.317,0.11211,0.10447,0.18046
0.09211,0.2003,0.33397,0.12644,0.18423,0.22571
0.14195,0.17894,0.29646,0.2024,0.31459,0.19745
0.10132,0.2144,0.31196,0.18026,0.20454,0.25993
0.10168,0.19814,0.33469,0.17179,0.22263,0.2507
0.17888,0.217,0.28697,0.21962,0.3293,0.26679
0.14204,0.1845,0.32214,0.17011,0.33432,0.21326
0.056962,0.14475,0.30509,0.10604,0.12653,0.21442
0.054993,0.15364,0.313,0.11979,0.081607,0.20458
0.20316,0.24077,0.32152,0.24156,0.56965,0.27052
0.20407,0.21681,0.30818,0.22941,0.52044,0.25354
0.091209,0.16588,0.31449,0.12078,0.14787,0.22463
0.1821,0.20539,0.33607,0.21435,0.46389,0.22684
0.065608,0.18044,0.31277,0.11781,0.10959,0.2376
0.1462,0.21679,0.35285,0.17984,0.22949,0.24725
0.16905,0.19173,0.33681,0.20857,0.29215,0.20519
0.081732,0.15257,0.30983,0.12325,0.086281,0.17814
0.17823,0.2327,0.30762,0.21486,0.3576,0.26706
0.13619,0.18274,0.31357,0.17473,0.30698,0.19546
0.15165,0.21048,0.30364,0.18753,0.28552,0.23281
0.13559,0.1496,0.31834,0.18326,0.35845,0.17578
0.078362,0.1534,0.31779,0.11379,0.15517,0.17279
0.16077,0.20095,0.33194,0.21249,0.33058,0.22557
0.092509,0.1458,0.30301,0.13738,0.15534,0.15761
0.06252,0.17522,0.316,0.10967,0.13941,0.22293
0.093317,0.17839,0.32368,0.15953,0.21706,0.20325
0.18301,0.20785,0.32062,0.23809,0.31949,0.22014
0.080831,0.1691,0.32386,0.12692,0.1129,0.22467
0.18387,0.20842,0.33098,0.24226,0.67319,0.22418
0.038056,0.12524,0.33743,0.096657,0.08709,0.20355
0.14954,0.19664,0.32438,0.21862,0.32929,0.24608
0.14276,0.18916,0.34444,0.16784,0.26351,0.23231
0.12929,0.17141,0.30106,0.1671,0.36242,0.24275
0.16232,0.17941,0.34477,0.20606,0.35238,0.19914
0.10582,0.18424,0.29682,0.17581,0.20167,0.20515
0.17371,0.21351,0.31852,0.18424,0.4546,0.29505
0.097822,0.14243,0.33528,0.16355,0.26376,0.16641
0.069821,0.16631,0.31312,0.12303,0.1745,0.21184
0.055602,0.15737,0.36662,0.11317,0.069305,0.18054
0.16697,0.17939,0.33176,0.16152,0.23899,0.19426
0.13906,0.21018,0.29615,0.19724,0.231,0.20329
0.15138,0.20233,0.36341,0.19278,0.34627,0.21839
0.1514,0.20281,0.30974,0.19701,0.61658,0.23676
0.12165,0.17215,0.33177,0.13558,0.17571,0.24278
0.17262,0.22609,0.29856,0.215,0.30538,0.18655
0.13075,0.20052,0.35027,0.18579,0.32169,0.23693
0.10429,0.1594,0.32542,0.13875,0.19217,0.19736
0.13985,0.16514,0.31706,0.1765,0.22553,0.23006
0.10593,0.1803,0.28414,0.14024,0.21037,0.21553
0.11876,0.18874,0.30745,0.19317,0.31821,0.23062
0.05509,0.14778,0.31733,0.1288,0.12755,0.20216
0.12962,0.19784,0.32683,0.22904,0.37279,0.21128
0.18519,0.18428,0.32413,0.19841,0.41484,0.25615
0.08926,0.16512,0.32461,0.1522,0.13411,0.17239
0.16111,0.21244,0.29737,0.23121,0.46216,0.23754
0.14595,0.20297,0.35252,0.24162,0.43506,0.22375
0.06178,0.15418,0.3177,0.10433,0.13784,0.16706
0.082624,0.21708,0.3434,0.13862,0.1212,0.23238
0.092551,0.14686,0.29902,0.17429,0.19896,0.18684
0.12903,0.1904,0.34233,0.20257,0.42838,0.2129
0.11297,0.18202,0.31584,0.16599,0.20054,0.21382
0.17149,0.18336,0.30575,0.21217,0.3483,0.22391
0.16876,0.20595,0.33377,0.19784,0.34008,0.25376
0.16373,0.17812,0.30807,0.17638,0.2324,0.17867
0.11421,0.21393,0.29828,0.19151,0.26169,0.2234
0.09858,0.15822,0.27955,0.19784,0.20611,0.19826
0.18477,0.23122,0.33286,0.24041,0.45638,0.27854
0.12864,0.15732,0.29455,0.18119,0.3513,0.2262
0.15424,0.19332,0.33603,0.2004,0.36997,0.26572
0.22081,0.24066,0.28878,0.21992,0.4585,0.24927
0.12224,0.17791,0.34846,0.17869,0.22905,0.24289
0.092637,0.12705,0.33445,0.12313,0.1111,0.193
0.13592,0.15737,0.32897,0.1586,0.21163,0.2164
0.19352,0.24063,0.3446,0.21649,0.37792,0.25175
0.10512,0.16891,0.31021,0.11762,0.18756,0.24589
0.18987,0.20708,0.32531,0.2104,0.40697,0.20596
0.15458,0.25291,0.32317,0.19091,0.36704,0.25242
0.19319,0.18627,0.27841,0.23315,0.30849,0.19327
0.15547,0.17605,0.33488,0.15626,0.21918,0.21021
0.19225,0.21101,0.29657,0.25332,0.36202,0.22454
0.14279,0.18636,0.28694,0.18205,0.37837,0.2066
0.17123,0.22405,0.29067,0.20912,0.36743,0.21632
0.18025,0.21933,0.31124,0.17679,0.38955,0.25484
0.075475,0.18032,0.31499,0.13203,0.12614,0.23103
0.12289,0.1963,0.38605,0.15946,0.20267,0.21166
0.0846,0.18732,0.30057,0.1172,0.16812,0.2259
0.10046,0.17932,0.29392,0.15517,0.085796,0.25506
0.16313,0.20237,0.32822,0.22326,0.26185,0.2299
0.11443,0.18218,0.3146,0.16749,0.24057,0.18353
0.16992,0.24858,0.29865,0.23294,0.33537,0.27695
0.089633,0.19448,0.28964,0.15915,0.1527,0.2187
0.1654,0.22406,0.28285,0.22185,0.27328,0.25126
0.2105,0.21751,0.30492,0.21869,0.47364,0.24175
0.10399,0.19725,0.33426,0.14269,0.30453,0.30397
0.11787,0.17638,0.29537,0.16745,0.24286,0.16514
0.19155,0.24843,0.29263,0.21196,0.37985,0.28797
0.12894,0.19964,0.31051,0.19018,0.33546,0.28404
0.09733,0.17875,0.34107,0.13558,0.29218,0.22507
0.16542,0.17859,0.26892,0.18787,0.36611,0.21547
0.048976,0.21227,0.32946,0.11483,0.11209,0.27422
0.15189,0.18931,0.34491,0.19793,0.36432,0.25615
0.11051,0.17897,0.37605,0.15755,0.16487,0.19783
0.11078,0.19976,0.34386,0.15569,0.17756,0.24501
0.10852,0.16411,0.33184,0.15298,0.20825,0.25081
0.13824,0.18183,0.34326,0.18819,0.3558,0.23564
0.13578,0.18629,0.32662,0.15936,0.26262,0.20432
0.064388,0.14816,0.30336,0.11723,0.07644,0.21731
0.17989,0.20932,0.31231,0.20632,0.42494,0.20041
0.19883,0.20009,0.29911,0.21308,0.37403,0.22098
0.161,0.20773,0.32893,0.1995,0.30315,0.25469
0.11356,0.1887,0.29293,0.18385,0.23003,0.22966
0.15872,0.23181,0.31369,0.17827,0.35036,0.24622
0.12358,0.1506,0.29596,0.13136,0.20678,0.18793
0.15857,0.20601,0.31034,0.18802,0.35169,0.26948
0.13257,0.17123,0.32242,0.15276,0.27359,0.20247
0.16682,0.18796,0.32338,0.21427,0.41201,0.21315
0.13044,0.18504,0.30911,0.17294,0.29274,0.20464
0.117,0.19017,0.28442,0.20115,0.28695,0.25373
0.12652,0.18285,0.35037,0.18046,0.24816,0.21138
0.16479,0.2221,0.29925,0.19518,0.41496,0.24422
0.15973,0.195,0.32687,0.19684,0.39119,0.19877
0.079096,0.16651,0.34907,0.13082,0.14256,0.21336
0.15663,0.18577,0.33706,0.23532,0.37038,0.22154
0.16798,0.21208,0.35055,0.19101,0.36337,0.2312
0.12223,0.17683,0.33287,0.15319,0.27741,0.1724
0.13825,0.16963,0.28665,0.17388,0.28586,0.21606
0.15931,0.19044,0.35161,0.2167,0.39116,0.23269
0.14964,0.16126,0.31006,0.18896,0.29111,0.21911
0.12767,0.17445,0.34029,0.1864,0.24128,0.21443
0.17923,0.24961,0.34741,0.22667,0.36423,0.28657
0.15893,0.19139,0.29611,0.19126,0.29698,0.21897
0.042872,0.14354,0.30591,0.094888,0.06138,0.18484
0.095403,0.153,0.32648,0.12024,0.15647,0.22968
0.13748,0.19484,0.29563,0.20587,0.27813,0.2787
0.057401,0.14068,0.33356,0.096584,0.06758,0.16641
0.15127,0.21716,0.33052,0.2238,0.27287,0.23461
0.10814,0.15456,0.32298,0.13935,0.12327,0.22025
0.18449,0.22398,0.31756,0.22641,0.41516,0.24786
0.072017,0.17861,0.29181,0.12985,0.15045,0.21875
0.10678,0.17277,0.31633,0.15935,0.19993,0.25733
0.13421,0.17048,0.33826,0.1788,0.21987,0.23438
0.1412,0.18232,0.34322,0.18429,0.32856,0.25274
0.10647,0.20937,0.32493,0.172,0.36852,0.22688
0.21747,0.22877,0.32826,0.24043,0.51926,0.2648
0.12693,0.18464,0.30248,0.17335,0.24541,0.19366
0.17154,0.19211,0.33406,0.2117,0.38487,0.19856
0.13093,0.1803,0.30815,0.15892,0.21631,0.21952
0.17036,0.17886,0.34858,0.20204,0.38485,0.20929
0.12973,0.22216,0.28948,0.20543,0.25514,0.25384
0.14285,0.22275,0.31944,0.20126,0.40289,0.24368
0.10763,0.14054,0.3056,0.15209,0.2056,0.20332
0.099424,0.17792,0.33533,0.14699,0.32887,0.20327
0.2105,0.21173,0.31372,0.22408,0.53333,0.25176
0.13743,0.15322,0.30878,0.18287,0.2867,0.18631
0.12364,0.17171,0.32031,0.16782,0.26705,0.18461
0.04952,0.18592,0.33849,0.1242,0.11623,0.22821
0.12151,0.1867,0.30689,0.15838,0.21581,0.22683
0.1589,0.19999,0.35106,0.18811,0.29593,0.22881
0.10435,0.15046,0.32551,0.16269,0.20078,0.2036
0.099571,0.19013,0.3311,0.15373,0.25252,0.25177
0.10215,0.18759,0.32872,0.1692,0.24635,0.23393
0.21653,0.21659,0.32446,0.21311,0.52375,0.21434
0.087404,0.17016,0.28944,0.13659,0.21989,0.21222
0.081583,0.15579,0.29885,0.1283,0.13895,0.19698
0.15932,0.20466,0.32042,0.19473,0.27141,0.23668
0.18965,0.19169,0.30545,0.21903,0.48469,0.22031
0.12437,0.17512,0.33759,0.13743,0.18359,0.23258
0.13292,0.19399,0.30866,0.18159,0.3085,0.20342
0.14985,0.19048,0.31363,0.19405,0.3551,0.23199
0.073368,0.18849,0.29799,0.11167,0.13198,0.2712
0.081501,0.20137,0.33426,0.12314,0.1516,0.27896
0.097268,0.18439,0.28281,0.16639,0.19632,0.24219
0.20307,0.22282,0.32521,0.23351,0.35576,0.21845
0.13778,0.204,0.32787,0.23159,0.37425,0.2602
0.16417,0.18439,0.32164,0.17637,0.30199,0.25924
0.12628,0.18321,0.28475,0.19682,0.29247,0.21131
0.14871,0.2079,0.32917,0.19926,0.25035,0.22357
0.1505,0.21152,0.31486,0.18777,0.37887,0.25574
0.14849,0.20454,0.3336,0.1899,0.29086,0.20936
0.17799,0.19106,0.32064,0.22572,0.31103,0.20134
0.1583,0.20436,0.28517,0.18878,0.32969,0.22993
0.096529,0.15929,0.34016,0.152,0.1632,0.20449
0.12055,0.17525,0.29323,0.17414,0.1681,0.23633
0.16088,0.21099,0.31195,0.19352,0.35643,0.22176
0.21948,0.20883,0.33535,0.25569,0.64288,0.22154
0.077173,0.13219,0.30935,0.13473,0.09679,0.15747
0.18586,0.22595,0.32375,0.24138,0.36717,0.23126
0.093864,0.17885,0.33747,0.13402,0.18005,0.23824
0.17615,0.20231,0.30724,0.23375,0.52604,0.26538
0.083893,0.15983,0.31241,0.14778,0.15774,0.18206
0.15798,0.20834,0.31215,0.20242,0.35786,0.22152
0.15386,0.18521,0.34219,0.21542,0.39999,0.2069
0.16845,0.2089,0.31865,0.19278,0.40183,0.26378
0.1063,0.18095,0.33809,0.16943,0.18105,0.19192
0.16653,0.25438,0.3093,0.21922,0.44985,0.23275
0.16858,0.20695,0.30593,0.21485,0.40659,0.21522
0.094465,0.1985,0.28786,0.15604,0.14437,0.21805
0.12898,0.16153,0.28529,0.16282,0.23477,0.16961
0.066267,0.18476,0.3077,0.13969,0.17809,0.25323
0.1312,0.20317,0.3066,0.16176,0.20199,0.2342
0.16615,0.18804,0.31534,0.20579,0.28068,0.25246
0.16382,0.19517,0.30434,0.19444,0.28532,0.24726
0.15059,0.26815,0.33979,0.19689,0.3619,0.3052
0.14348,0.17727,0.32453,0.18213,0.28553,0.2031
0.15066,0.21457,0.31634,0.2079,0.33744,0.25896
0.063296,0.15938,0.30244,0.11839,0.13485,0.21647
0.15067,0.19405,0.33717,0.20142,0.25589,0.22844
0.094561,0.1631,0.32382,0.12704,0.14002,0.29117
0.073599,0.14581,0.34459,0.14052,0.13319,0.18709
0.047241,0.13916,0.38143,0.11321,0.020442,0.17887
0.12763,0.19489,0.29375,0.20724,0.28261,0.21861
0.08405,0.17933,0.29124,0.15846,0.1532,0.26749
0.11805,0.16583,0.30459,0.1596,0.27214,0.21737
0.16406,0.1922,0.29872,0.21913,0.28682,0.251
0.074802,0.14414,0.30516,0.13908,0.21882,0.16515
0.11801,0.18251,0.34478,0.15924,0.25539,0.2197
0.13958,0.21787,0.34747,0.21194,0.25932,0.24954
0.16175,0.18922,0.2794,0.19799,0.42302,0.23379
0.099832,0.16685,0.32563,0.16895,0.21741,0.21733
0.16865,0.21513,0.30705,0.21571,0.42382,0.22032
0.10028,0.16767,0.32184,0.13246,0.12943,0.19884
0.11389,0.17052,0.31854,0.19017,0.20224,0.25404
0.16548,0.22797,0.31974,0.19897,0.30302,0.25479
0.15513,0.20117,0.35785,0.20526,0.36037,0.24048
0.1887,0.23479,0.32429,0.25019,0.38275,0.26573
0.059404,0.146,0.32199,0.11207,0.080907,0.19342
0.16712,0.20632,0.31873,0.21194,0.36032,0.21331
0.070885,0.16968,0.28735,0.13691,0.15182,0.19186
0.0535,0.16451,0.29632,0.12082,0.10206,0.21727
0.15207,0.22927,0.31632,0.2127,0.45545,0.22704
0.13561,0.15815,0.29678,0.21512,0.23738,0.21021
0.16125,0.20825,0.29044,0.2127,0.35589,0.21171
0.12844,0.20453,0.33978,0.19455,0.37815,0.2281
0.073682,0.15838,0.28987,0.11539,0.15792,0.19053
0.12362,0.1587,0.28003,0.20425,0.21194,0.2114
0.053018,0.15673,0.30932,0.12739,0.08554,0.19739
0.1713,0.2026,0.31783,0.22319,0.32285,0.23147
0.12494,0.19119,0.34954,0.1666,0.20104,0.2082
0.10196,0.18701,0.30812,0.15148,0.17185,0.21627
0.18712,0.18947,0.34038,0.21195,0.34363,0.26345
0.15681,0.18724,0.30012,0.20846,0.43166,0.20897
0.092722,0.1433,0.29669,0.16003,0.22974,0.17201
0.073433,0.15333,0.30557,0.14008,0.13957,0.16999
0.056696,0.16345,0.3221,0.13264,0.068085,0.19189
0.15376,0.2094,0.34802,0.19774,0.36186,0.24041
0.18373,0.19805,0.35616,0.19968,0.35814,0.20087
0.085341,0.18757,0.3365,0.13395,0.23292,0.23837
0.13444,0.18442,0.33178,0.19656,0.29782,0.23143
0.16916,0.19359,0.30105,0.22173,0.3358,0.24408
0.10184,0.16851,0.30551,0.13639,0.1074,0.24349
0.16852,0.18831,0.30201,0.2096,0.29767,0.19953
0.16806,0.19185,0.33639,0.18937,0.37572,0.22966
0.063215,0.17738,0.29874,0.16636,0.13911,0.2529
0.17837,0.19632,0.31489,0.21106,0.41584,0.2435
0.099127,0.1829,0.30196,0.15729,0.18213,0.27182
0.13404,0.19758,0.29252,0.15811,0.18748,0.23711
0.16004,0.19618,0.25967,0.20826,0.31234,0.29193
0.16404,0.2171,0.33143,0.23016,0.32056,0.28028
0.17322,0.20387,0.31949,0.20365,0.35743,0.2245
0.16788,0.22547,0.30519,0.20458,0.36036,0.25657
0.078343,0.15878,0.33328,0.11718,0.18714,0.20518
0.18971,0.19975,0.30333,0.2271,0.32205,0.23399
0.069356,0.17297,0.31408,0.10613,0.15628,0.17488
0.14055,0.17178,0.33645,0.16525,0.2542,0.21533
0.15195,0.17743,0.36978,0.18002,0.31695,0.25438
0.12044,0.16946,0.29609,0.15235,0.26514,0.18456
0.18103,0.21698,0.32059,0.27236,0.43942,0.30112
0.13903,0.21251,0.31112,0.19489,0.28666,0.24989
0.1998,0.19693,0.32249,0.19305,0.44238,0.24259
0.11896,0.18476,0.28833,0.16861,0.1967,0.28602
0.17625,0.22875,0.2845,0.20974,0.31867,0.24857
0.16581,0.21161,0.31844,0.22748,0.35617,0.24081
0.11265,0.17415,0.32455,0.18273,0.26253,0.24006
0.17954,0.27829,0.33302,0.20564,0.3116,0.25102
0.15325,0.19376,0.35215,0.21928,0.53619,0.21071
0.15912,0.20421,0.30024,0.18567,0.4665,0.23837
0.072825,0.15956,0.33022,0.12651,0.17168,0.15979
0.12022,0.23149,0.28988,0.18504,0.18137,0.20695
0.16762,0.198,0.29112,0.21156,0.29072,0.27855
0.11664,0.19119,0.31994,0.16858,0.25337,0.2215
0.1099,0.19642,0.34357,0.17674,0.27822,0.26864
0.1385,0.20367,0.34185,0.19526,0.47791,0.2619
0.16755,0.18774,0.27787,0.18351,0.29883,0.27338
0.10177,0.17917,0.34313,0.14741,0.21009,0.19674
0.21493,0.24931,0.33445,0.2544,0.39417,0.32384
0.12434,0.15862,0.2798,0.17473,0.22648,0.20491
0.15734,0.21588,0.32279,0.19507,0.44687,0.25345
0.065074,0.18428,0.32181,0.16448,0.15432,0.19821
0.14639,0.17103,0.30292,0.20016,0.27026,0.22208
0.1755,0.21715,0.3159,0.19923,0.33537,0.24628
0.11258,0.18782,0.36009,0.15391,0.23618,0.24097
0.16054,0.19861,0.32509,0.19609,0.34398,0.25048
0.085416,0.16865,0.2988,0.13294,0.17459,0.17975
0.12866,0.19853,0.30186,0.16298,0.25161,0.26433
0.08506,0.16705,0.30663,0.122,0.15802,0.21528
0.10382,0.18688,0.29798,0.15984,0.14025,0.2119
0.17331,0.22749,0.29736,0.20737,0.39361,0.25514
0.14951,0.21049,0.3267,0.19832,0.32382,0.25572
0.16088,0.1848,0.29562,0.19921,0.28296,0.22319
0.18511,0.25172,0.32596,0.21711,0.59101,0.22672
0.15141,0.20601,0.31679,0.19764,0.26968,0.2009
0.10073,0.2163,0.3302,0.15536,0.17004,0.2857
0.13183,0.16011,0.32303,0.17538,0.28102,0.22802
0.17526,0.1888,0.3071,0.20734,0.36599,0.26671
0.12315,0.14544,0.31656,0.14574,0.20503,0.18964
0.077612,0.16998,0.29109,0.15457,0.12635,0.18354
0.087718,0.14711,0.32866,0.15081,0.18092,0.18609
0.092025,0.20167,0.28199,0.15116,0.29917,0.2291
0.10101,0.1769,0.32745,0.14966,0.20293,0.22851
0.10513,0.16262,0.2715,0.17786,0.18002,0.23998
0.18274,0.19538,0.33676,0.21438,0.34848,0.2422
0.10023,0.18363,0.31157,0.14574,0.1449,0.23587
0.087788,0.1742,0.31065,0.12872,0.26505,0.21795
0.11277,0.17134,0.32247,0.15502,0.19833,0.19353
0.07538,0.18469,0.32704,0.13754,0.12539,0.23279
0.059091,0.15356,0.27089,0.098293,0.059236,0.1938
0.16459,0.18369,0.34113,0.19056,0.35312,0.26845
0.13773,0.22586,0.34258,0.18743,0.2621,0.28691
0.19657,0.1947,0.30972,0.22172,0.43301,0.22749
0.14617,0.21362,0.31415,0.21061,0.3619,0.24197
0.12344,0.18056,0.30427,0.18468,0.18539,0.20067
0.19049,0.17663,0.31703,0.215,0.3621,0.23612
0.0741,0.12272,0.31732,0.13615,0.1072,0.15984
0.16838,0.23817,0.31383,0.22726,0.384,0.27419
0.16414,0.21148,0.32036,0.17456,0.30499,0.25695
0.16352,0.20792,0.29649,0.19156,0.34682,0.2388
0.13053,0.20995,0.31858,0.17743,0.29761,0.22683
0.15056,0.1949,0.32537,0.18616,0.32787,0.24833
0.19149,0.1842,0.27637,0.22489,0.55649,0.25082
0.091326,0.18234,0.28296,0.1707,0.22536,0.21863
0.15578,0.20088,0.32125,0.16779,0.35691,0.21765
0.12013,0.20205,0.31468,0.19086,0.26373,0.24139
0.22049,0.21912,0.33106,0.23719,0.48997,0.27846
0.10007,0.18593,0.30341,0.15285,0.2442,0.23336
0.084192,0.21201,0.30002,0.13825,0.16904,0.22699
0.1139,0.20953,0.3414,0.16825,0.24645,0.23086
0.15466,0.15822,0.30865,0.18965,0.27632,0.2298
0.18141,0.24364,0.34547,0.22993,0.32974,0.24106
0.12474,0.16714,0.33315,0.16663,0.37203,0.22287
0.15716,0.20883,0.30977,0.22174,0.26778,0.25154
0.1193,0.19186,0.31208,0.17544,0.2587,0.25541
0.158,0.1892,0.32809,0.21548,0.26926,0.25926
0.12413,0.17839,0.31826,0.15541,0.2228,0.20555
0.04964,0.15828,0.33052,0.11997,0.049391,0.22889
0.16388,0.18861,0.30492,0.18541,0.36802,0.21519
0.15554,0.20015,0.32554,0.16905,0.25959,0.23388
0.11409,0.15828,0.27533,0.16989,0.18981,0.18054
0.045871,0.15038,0.33765,0.10497,0.048013,0.14537
0.10937,0.20367,0.27755,0.15916,0.20737,0.31416
0.10509,0.18747,0.31996,0.16195,0.17561,0.22669
0.18514,0.20804,0.30789,0.21064,0.38629,0.2365
0.14111,0.16564,0.32192,0.16955,0.36042,0.19827
0.08209,0.19477,0.31508,0.13771,0.14339,0.23095
0.083652,0.16514,0.3325,0.15284,0.10816,0.22105
0.14902,0.1864,0.33241,0.18678,0.52143,0.22874
0.16025,0.22157,0.31516,0.22312,0.37395,0.28018
0.17572,0.18162,0.30189,0.22601,0.52139,0.26183
0.065091,0.1788,0.27192,0.12263,0.10475,0.20127
0.060071,0.17216,0.3129,0.1187,0.020659,0.22836
0.19088,0.20699,0.32364,0.21393,0.30097,0.23235
0.16571,0.19426,0.34599,0.19792,0.49621,0.23468
0.16356,0.1904,0.31451,0.19452,0.30334,0.2313
0.094622,0.23448,0.31773,0.1699,0.18532,0.26027
0.13965,0.23703,0.31279,0.17743,0.32138,0.21958
0.15645,0.18991,0.3515,0.20257,0.31325,0.22066
0.11727,0.15617,0.34597,0.17357,0.30973,0.18539
0.072296,0.16499,0.33469,0.17094,0.10668,0.1703
0.16158,0.19827,0.31731,0.16548,0.35721,0.22874
0.16823,0.18759,0.31219,0.19359,0.27328,0.24704
0.13991,0.16733,0.3512,0.19223,0.30989,0.26512
0.16203,0.1662,0.31848,0.16471,0.29957,0.23099
0.1471,0.20228,0.32207,0.22255,0.47251,0.25585
0.1105,0.1621,0.30592,0.1723,0.23578,0.17337
0.061346,0.15516,0.35436,0.12549,0.047112,0.27482
0.061981,0.16008,0.30974,0.10295,0.097118,0.21912
0.091004,0.16664,0.28096,0.15774,0.16107,0.19907
0.16954,0.20391,0.32322,0.22522,0.30238,0.23515
0.14797,0.21908,0.34274,0.18997,0.34212,0.25199
0.16558,0.17492,0.30515,0.2303,0.39442,0.25525
0.19737,0.2244,0.3285,0.2172,0.26115,0.24603
0.17322,0.20102,0.31748,0.1972,0.38583,0.22247
0.12521,0.18615,0.2998,0.16332,0.3338,0.25079
0.076436,0.19766,0.28709,0.16034,0.14259,0.24928
0.20308,0.23878,0.31088,0.24544,0.35978,0.24255
0.13971,0.19464,0.32411,0.1874,0.42348,0.28705
0.10818,0.2159,0.30585,0.16371,0.24007,0.24688
0.1698,0.25585,0.33786,0.21995,0.43619,0.29935
0.15731,0.18159,0.29772,0.2155,0.29685,0.21667
0.088609,0.19754,0.33598,0.13798,0.18429,0.25442
0.085742,0.16645,0.31762,0.13424,0.084782,0.17776
0.18657,0.21919,0.30346,0.20445,0.50285,0.26361
0.17297,0.18522,0.32101,0.18911,0.52605,0.22456
0.17643,0.19243,0.29497,0.20523,0.30107,0.19306
0.12844,0.18633,0.30408,0.18638,0.21024,0.22941
0.14634,0.19849,0.33087,0.20018,0.27497,0.23168
0.14692,0.18941,0.31173,0.21465,0.3622,0.29362
0.16461,0.20348,0.32062,0.19664,0.32307,0.21612
0.079176,0.16935,0.31793,0.11838,0.11417,0.17445
0.10238,0.19888,0.3328,0.13858,0.23645,0.23521
0.15607,0.169,0.31263,0.19507,0.32133,0.20448
0.10548,0.18401,0.31126,0.13789,0.19895,0.25745
0.073334,0.18376,0.30738,0.14339,0.11801,0.24642
0.18481,0.23325,0.32308,0.22701,0.39744,0.25294
0.1153,0.1702,0.28277,0.20107,0.2931,0.21465
0.12876,0.15833,0.30665,0.18104,0.30885,0.17158
0.16408,0.2086,0.31409,0.17992,0.4475,0.259
0.14597,0.17379,0.29118,0.15449,0.23196,0.2063
0.10135,0.19092,0.32773,0.16123,0.29086,0.21653
0.13557,0.21689,0.32458,0.18051,0.26196,0.24487
0.14739,0.18602,0.31386,0.18972,0.27128,0.19492
0.13026,0.25313,0.33019,0.15212,0.33721,0.28672
0.078888,0.19311,0.33845,0.1234,0.19857,0.2038
0.13581,0.20895,0.30012,0.20144,0.28304,0.23092
0.14941,0.23631,0.32446,0.20709,0.41017,0.27213
0.11388,0.15317,0.29348,0.17978,0.21266,0.2139
0.089288,0.19534,0.31402,0.12478,0.10649,0.20148
0.063049,0.14501,0.30645,0.12948,0.12597,0.18878
0.1428,0.18041,0.33375,0.17198,0.25694,0.23694
0.091863,0.14651,0.29082,0.13569,0.25825,0.18479
0.11921,0.15397,0.31556,0.1972,0.23101,0.21446
0.15795,0.21285,0.33054,0.22432,0.33409,0.21054
0.09937,0.17926,0.30277,0.1682,0.16861,0.21052
0.16005,0.19618,0.30565,0.18249,0.43676,0.2203
0.13428,0.20645,0.27882,0.17406,0.3416,0.25058
0.12677,0.18663,0.30842,0.16588,0.20601,0.18716
0.18663,0.19878,0.31979,0.21896,0.35477,0.31166
0.20375,0.23499,0.29416,0.24612,0.33891,0.24092
0.13064,0.17254,0.3057,0.15955,0.23378,0.18645
0.07933,0.16778,0.31644,0.15147,0.10567,0.2273
0.12211,0.21992,0.32817,0.19113,0.21222,0.23137
0.095908,0.16567,0.30681,0.13366,0.11544,0.18863
0.07847,0.18392,0.30204,0.14423,0.18171,0.21259
0.16676,0.21264,0.31577,0.19885,0.35571,0.23755
0.044448,0.18471,0.29235,0.12796,0.12138,0.2345
0.076033,0.1474,0.33368,0.12362,0.11236,0.20688
0.091296,0.18212,0.33999,0.16143,0.18094,0.20407
0.1478,0.17755,0.30401,0.21241,0.35011,0.20738
0.17615,0.20216,0.34372,0.2276,0.40526,0.22609
0.11055,0.16993,0.35345,0.1651,0.27248,0.1765
0.079538,0.1945,0.29143,0.15388,0.15183,0.22551
0.1754,0.17809,0.33034,0.21172,0.28159,0.26058
0.071218,0.17268,0.32541,0.13743,0.17285,0.25884
0.096881,0.19169,0.29239,0.16116,0.20608,0.23865
0.17024,0.19412,0.299,0.20106,0.31569,0.24599
0.19194,0.22539,0.33331,0.24923,0.47671,0.24548
0.13527,0.19875,0.31049,0.17212,0.24747,0.25842
0.099224,0.16789,0.36804,0.14657,0.21027,0.1909
0.1421,0.18037,0.29242,0.1896,0.25731,0.23396
0.12119,0.16257,0.30919,0.16302,0.2591,0.21087
0.16901,0.20735,0.30032,0.18604,0.30053,0.22741
0.071808,0.1588,0.35694,0.13187,0.17795,0.22315
0.15005,0.19163,0.31147,0.19889,0.32501,0.19837
0.10151,0.164,0.34755,0.15211,0.28944,0.20172
0.10851,0.19901,0.29282,0.14995,0.13125,0.19894
0.1533,0.17041,0.32374,0.17543,0.24668,0.23553
0.17676,0.2322,0.30952,0.25613,0.42903,0.26309
0.11453,0.16607,0.29356,0.16206,0.24725,0.20528
0.14665,0.20184,0.30073,0.19492,0.23469,0.23727
0.088995,0.15801,0.33968,0.15388,0.17765,0.21203
0.1479,0.18919,0.32138,0.19235,0.35468,0.20939
0.084081,0.1805,0.31437,0.11549,0.1781,0.19697
0.12778,0.15248,0.31947,0.19881,0.26592,0.24217
0.13957,0.16375,0.30786,0.19996,0.35648,0.20424
0.081815,0.19844,0.29564,0.14286,0.1455,0.22248
0.10886,0.21395,0.30283,0.16896,0.24872,0.23572
0.12141,0.18121,0.31373,0.1675,0.23218,0.20292
0.17568,0.19157,0.31309,0.23017,0.41708,0.22983
0.20165,0.20483,0.28465,0.23003,0.58617,0.23004
0.13388,0.22894,0.31931,0.19029,0.32766,0.26507
0.11526,0.17896,0.33892,0.15419,0.22004,0.21082
0.15301,0.19608,0.34856,0.15798,0.2715,0.2213
0.1588,0.18794,0.32211,0.20143,0.33979,0.21858
0.14066,0.21574,0.38443,0.23436,0.29177,0.25388
0.16737,0.21019,0.31281,0.22523,0.39501,0.22376
0.13711,0.18755,0.30353,0.20349,0.2543,0.18523
0.059046,0.17344,0.33446,0.11104,0.12062,0.24671
0.19974,0.19781,0.3093,0.21409,0.33183,0.24818
0.14795,0.20258,0.27777,0.17127,0.34659,0.20388
0.085893,0.16838,0.31634,0.13106,0.14172,0.20625
0.041977,0.16502,0.33653,0.11432,0.085848,0.17739
0.074773,0.15078,0.29263,0.14741,0.13683,0.18576
0.080962,0.16497,0.29753,0.15059,0.18334,0.19305
0.1511,0.16719,0.3379,0.23979,0.40805,0.22711
0.10489,0.17109,0.34847,0.14655,0.1266,0.1644
0.20671,0.23902,0.30629,0.22915,0.51249,0.25869
0.13111,0.2112,0.32617,0.18159,0.2023,0.23819
0.19679,0.22214,0.33392,0.24019,0.37045,0.2375
0.14183,0.18103,0.26409,0.18417,0.2522,0.19794
0.10982,0.18754,0.35368,0.17072,0.193,0.2108
0.16688,0.20179,0.33613,0.19226,0.42302,0.20564
0.17035,0.22223,0.29063,0.22595,0.34601,0.24638
0.1873,0.20224,0.32708,0.2367,0.29803,0.21733
0.12241,0.17167,0.35045,0.18465,0.2539,0.24928
0.10295,0.16784,0.31104,0.1621,0.25372,0.20648
0.074876,0.16031,0.31754,0.11963,0.11759,0.21935
0.15442,0.19897,0.28733,0.21829,0.37173,0.2021
0.092049,0.19077,0.34052,0.13965,0.19183,0.22657
0.16307,0.23768,0.32591,0.19483,0.31429,0.2323
0.19859,0.20989,0.29279,0.24259,0.30487,0.28781
0.074485,0.1478,0.3628,0.1331,0.05011,0.21065
0.075507,0.16535,0.27563,0.15608,0.083716,0.24878
0.17274,0.17565,0.30848,0.22107,0.3981,0.19871
0.20061,0.23811,0.29479,0.23534,0.34731,0.27241
0.13952,0.16435,0.31047,0.18298,0.2761,0.2049
0.13125,0.19392,0.31203,0.19002,0.20907,0.24381
0.062356,0.20588,0.3023,0.12523,0.13153,0.20893
0.098217,0.19087,0.33019,0.17001,0.15128,0.22315
0.12856,0.18321,0.33604,0.20038,0.26506,0.19671
0.17041,0.2296,0.30745,0.21655,0.3351,0.22208
0.1508,0.17444,0.33068,0.21483,0.30404,0.22161
0.080693,0.16441,0.33552,0.15375,0.14232,0.2291
0.14097,0.18461,0.32885,0.1476,0.23428,0.19182
0.09246,0.17946,0.33262,0.16067,0.14771,0.24482
0.109,0.15934,0.31155,0.18879,0.18695,0.19845
0.13021,0.17742,0.33754,0.18868,0.3695,0.20702
0.15015,0.19017,0.2777,0.19509,0.2691,0.20741
0.03539,0.12882,0.35058,0.10113,0.043724,0.25028
0.12274,0.1878,0.31181,0.17764,0.18353,0.22797
0.17007,0.19267,0.3286,0.22968,0.25661,0.23436
0.077552,0.16265,0.33846,0.14092,0.13879,0.16758
0.16526,0.22742,0.30994,0.23045,0.32207,0.28428
0.1637,0.18684,0.31678,0.20717,0.27573,0.24482
0.088023,0.20254,0.31602,0.13388,0.19337,0.24222
0.14373,0.17965,0.30247,0.18096,0.53999,0.20603
0.11145,0.18878,0.32804,0.15731,0.24192,0.22325
0.066771,0.19021,0.31483,0.14317,0.12934,0.2578
0.14461,0.18594,0.33137,0.2077,0.3443,0.20557
0.17152,0.19751,0.31106,0.20453,0.33997,0.22051
0.13679,0.18663,0.30846,0.17831,0.23214,0.24333
0.1484,0.16249,0.29301,0.18827,0.27384,0.23306
0.14096,0.20106,0.29767,0.18553,0.24098,0.22007
0.15389,0.21576,0.32938,0.15973,0.25861,0.29029
0.15596,0.20639,0.29257,0.21326,0.39882,0.2685
0.13861,0.19776,0.30688,0.20236,0.33968,0.24541
0.1181,0.19071,0.33043,0.15979,0.28104,0.21123
0.1281,0.15913,0.32555,0.18766,0.24379,0.23785
0.18565,0.2098,0.32614,0.21137,0.45434,0.1954
0.073148,0.15303,0.30571,0.13529,0.087946,0.15101
0.07619,0.18691,0.34906,0.14776,0.15537,0.20324
0.16183,0.18484,0.31454,0.21635,0.30535,0.22265
0.112,0.18632,0.28317,0.14965,0.24377,0.20205
0.14348,0.21915,0.2905,0.22028,0.33019,0.24398
0.15421,0.1956,0.30004,0.19046,0.3251,0.21143
0.19273,0.19873,0.29598,0.18087,0.33409,0.24015
0.13355,0.18448,0.29271,0.19052,0.43716,0.25575
0.14776,0.17874,0.29487,0.20105,0.29511,0.24439
0.088664,0.17289,0.32309,0.13541,0.15192,0.19974
0.1377,0.17002,0.3742,0.19171,0.26187,0.19123
0.055057,0.16866,0.2962,0.1463,0.097006,0.16099
0.17733,0.20831,0.34228,0.19994,0.4376,0.2363
0.061378,0.17075,0.31907,0.13244,0.064987,0.22255
0.065431,0.13912,0.33969,0.097526,0.081154,0.15175
0.11701,0.16015,0.32745,0.21117,0.27155,0.23082
0.10454,0.20143,0.30613,0.15771,0.24447,0.22435
0.13383,0.20338,0.30877,0.22625,0.338,0.23877
0.16872,0.17926,0.30657,0.19777,0.32046,0.20763
0.17028,0.2169,0.3032,0.18677,0.40786,0.22532
0.086858,0.16054,0.27808,0.15114,0.16938,0.23337
0.169,0.18945,0.30332,0.20588,0.37133,0.22658
0.16733,0.16967,0.31987,0.1836,0.26683,0.23479
0.15882,0.21217,0.32193,0.20317,0.4513,0.23003
0.15225,0.18569,0.31695,0.20351,0.42942,0.23073
0.10194,0.18552,0.30538,0.16777,0.15436,0.21286
0.058297,0.1758,0.29253,0.11573,0.097847,0.19998
0.14873,0.17751,0.31463,0.20324,0.62375,0.20324
0.14881,0.18847,0.32905,0.1992,0.30153,0.26054
0.035157,0.12565,0.34093,0.089299,0.045589,0.1611
0.18994,0.19575,0.27584,0.22961,0.46168,0.24375
0.14907,0.19251,0.33883,0.21596,0.27475,0.19679
0.17871,0.18274,0.29659,0.19677,0.28768,0.24531
0.097662,0.16739,0.31188,0.17348,0.19993,0.15663
0.18648,0.20192,0.29841,0.23969,0.42443,0.21353
0.051609,0.12543,0.28699,0.11356,0.068651,0.15911
0.16723,0.20718,0.32403,0.22486,0.37459,0.24041
0.060765,0.15399,0.31503,0.12004,0.091787,0.19399
0.078842,0.17647,0.28477,0.13486,0.14221,0.21076
0.092855,0.17554,0.32341,0.14829,0.24113,0.20795
0.18108,0.21892,0.29971,0.22624,0.3854,0.21889
0.080269,0.17943,0.324,0.1362,0.16378,0.21461
0.071428,0.14518,0.31919,0.151,0.13781,0.16815
0.16601,0.18905,0.32531,0.23094,0.37998,0.19859
0.092424,0.17577,0.33829,0.11785,0.15855,0.19887
0.067965,0.16769,0.30509,0.1134,0.13339,0.21123
0.16239,0.20635,0.31525,0.21383,0.34907,0.22887
0.12535,0.19188,0.33677,0.15902,0.18609,0.19193
0.15339,0.19144,0.3271,0.2162,0.31545,0.22517
0.17263,0.22901,0.31546,0.19895,0.37719,0.24551
0.12425,0.16313,0.31706,0.15097,0.21443,0.23558
0.15384,0.16506,0.32757,0.15723,0.34959,0.20555
0.13796,0.17999,0.31593,0.20679,0.2811,0.21001
0.20064,0.19758,0.3153,0.24718,0.3315,0.2519
0.10197,0.14286,0.30547,0.16231,0.15436,0.18366
0.083642,0.15616,0.31898,0.14523,0.20002,0.20361
0.1777,0.19132,0.30683,0.227,0.34096,0.23709
0.093607,0.15662,0.31326,0.16835,0.081111,0.22733
0.16191,0.20187,0.33238,0.18067,0.25775,0.24576
0.17515,0.19368,0.35977,0.18523,0.29111,0.23176
0.17362,0.17347,0.31818,0.19732,0.36856,0.21532
0.11827,0.16495,0.33042,0.13246,0.2,0.20257
0.16488,0.21648,0.29862,0.21669,0.29675,0.24315
0.17719,0.20611,0.33674,0.22255,0.46676,0.23268
0.11686,0.14884,0.28048,0.1775,0.23776,0.19173
0.13149,0.18427,0.3025,0.17953,0.29455,0.22048
0.11219,0.20371,0.32714,0.19021,0.23909,0.26494
0.14131,0.20953,0.31025,0.21011,0.36718,0.26249
0.16603,0.22249,0.32123,0.2506,0.4084,0.22725
0.17047,0.20788,0.31898,0.21132,0.36669,0.24048
0.16245,0.18329,0.2979,0.19842,0.36944,0.22139
0.17521,0.18213,0.3278,0.21663,0.43426,0.21813
0.047171,0.15538,0.33147,0.10803,0.035777,0.29583
0.10234,0.15339,0.30309,0.16872,0.19162,0.19287
0.1574,0.16973,0.31788,0.20141,0.35081,0.24086
0.16173,0.20322,0.26909,0.2075,0.31624,0.27541
0.16138,0.19555,0.32471,0.1943,0.5387,0.22897
0.13401,0.19091,0.34256,0.19284,0.22974,0.2714
0.15878,0.19719,0.2743,0.18099,0.51547,0.21711
0.14758,0.17353,0.33941,0.19514,0.29425,0.1927
0.045313,0.13947,0.31596,0.080424,0.031317,0.1805
0.10245,0.18462,0.30475,0.1424,0.20315,0.20121
0.12063,0.19394,0.30378,0.18907,0.23588,0.2134
0.13413,0.17429,0.29677,0.18969,0.29308,0.23562
0.142,0.17178,0.33066,0.18323,0.31879,0.20189
0.12129,0.16985,0.29875,0.16153,0.18796,0.19755
0.12559,0.15394,0.31913,0.17794,0.25641,0.17691
0.13061,0.16924,0.31139,0.16605,0.36727,0.21012
0.10142,0.19406,0.3134,0.15294,0.15596,0.21927
0.12738,0.19481,0.29878,0.19229,0.28503,0.2659
0.10764,0.15208,0.31707,0.18124,0.19473,0.1893
0.17801,0.19959,0.31403,0.22039,0.43457,0.23424
0.12069,0.19742,0.32817,0.16851,0.35922,0.29607
0.074722,0.15604,0.33161,0.1229,0.11577,0.1663
0.036827,0.15815,0.34209,0.08394,0.04477,0.17224
0.063322,0.20314,0.31128,0.13512,0.099022,0.25772
0.16968,0.20373,0.32841,0.19367,0.35692,0.2341
0.06203,0.17557,0.33659,0.1144,0.11373,0.19791
0.15076,0.20093,0.2882,0.17061,0.48086,0.21337
0.17161,0.18492,0.2893,0.23416,0.50142,0.26991
0.16857,0.21763,0.32604,0.19176,0.3518,0.23551
0.20123,0.23717,0.36225,0.2441,0.69721,0.2795
0.076607,0.17774,0.32303,0.11843,0.11326,0.22424
0.11292,0.17156,0.32908,0.14478,0.16502,0.18862
0.13256,0.16785,0.29121,0.17537,0.35589,0.2026
0.084059,0.18664,0.31164,0.12735,0.18651,0.19097
0.088412,0.17116,0.31845,0.17118,0.1974,0.21698
0.072477,0.16772,0.32599,0.15383,0.070328,0.2421
0.079643,0.16334,0.30802,0.15257,0.1641,0.22221
0.16217,0.19768,0.3019,0.19248,0.28548,0.20157
0.1081,0.18361,0.32342,0.17194,0.18796,0.20224
0.17742,0.21694,0.28104,0.20718,0.53922,0.25611
0.15018,0.194,0.30145,0.2007,0.43571,0.23489
0.18561,0.25201,0.30237,0.19897,0.55131,0.27651
0.16601,0.21572,0.28935,0.19952,0.45853,0.21177
0.15826,0.20427,0.35721,0.20228,0.45298,0.26343
0.041377,0.1566,0.29596,0.10715,0.035803,0.20634
0.17467,0.21992,0.30839,0.19719,0.41799,0.25047
0.038883,0.16473,0.31263,0.097027,0.056713,0.17449
0.13975,0.14508,0.30653,0.18489,0.32568,0.22043
0.17422,0.24135,0.32501,0.22417,0.44326,0.24953
0.097291,0.16911,0.31648,0.15662,0.29276,0.18425
0.18847,0.23612,0.35557,0.19969,0.39743,0.27969
0.20705,0.2503,0.3269,0.20865,0.5199,0.26611
0.14457,0.20232,0.33223,0.18268,0.31232,0.23258
0.12327,0.17515,0.32737,0.19547,0.33367,0.21573
0.18136,0.2355,0.3194,0.23685,0.3608,0.26178
0.1766,0.19715,0.31757,0.24105,0.41647,0.2689
0.040735,0.14533,0.33272,0.10893,0.030728,0.19208
0.14115,0.17661,0.27349,0.19837,0.37354,0.20205
0.17011,0.19235,0.36331,0.20318,0.26665,0.23978
0.16381,0.21598,0.35788,0.23715,0.36282,0.2583
0.21028,0.22347,0.33099,0.21434,0.60023,0.25512
0.16658,0.18392,0.329,0.21952,0.35366,0.19109
0.16475,0.17298,0.32348,0.19097,0.27574,0.20582
0.1359,0.16576,0.30551,0.19259,0.26258,0.18888
0.14914,0.19284,0.31334,0.20796,0.3974,0.26218
0.17077,0.18382,0.32608,0.2129,0.33377,0.22507
0.060558,0.13963,0.31368,0.13072,0.081845,0.1893
0.076981,0.17169,0.31668,0.13163,0.16014,0.20524
0.1667,0.18247,0.35352,0.20505,0.34299,0.19983
0.17115,0.21355,0.30162,0.21574,0.32491,0.22073
0.090839,0.144,0.3143,0.13556,0.14331,0.2015
0.13586,0.1873,0.3394,0.18627,0.4014,0.20081
0.19645,0.22051,0.33185,0.2407,0.42877,0.23616
0.1967,0.21992,0.31779,0.23263,0.40409,0.22659
0.12574,0.19321,0.32585,0.15686,0.35506,0.21713
0.102,0.20868,0.2861,0.16126,0.27551,0.21895
0.1098,0.18603,0.32992,0.13157,0.17185,0.2291
0.15268,0.19097,0.33674,0.18381,0.41261,0.24554
0.15045,0.18022,0.32321,0.18872,0.43737,0.24964
0.091952,0.1875,0.3314,0.14733,0.1207,0.2297
0.2057,0.24092,0.30619,0.26024,0.4611,0.25811
0.14319,0.17119,0.30775,0.19564,0.41791,0.23117
0.13255,0.19872,0.31582,0.18365,0.33823,0.22849
0.1604,0.19468,0.29493,0.19619,0.36608,0.22052
0.14936,0.21022,0.286,0.20417,0.37077,0.33248
0.047974,0.153,0.30854,0.11451,0.059537,0.1665
0.14198,0.20951,0.3193,0.20292,0.31958,0.22692
0.13353,0.19711,0.31434,0.18056,0.33595,0.18149
0.12049,0.23168,0.36463,0.22069,0.33914,0.23634
0.14384,0.18112,0.30272,0.219,0.33072,0.23869
0.1653,0.20815,0.32487,0.19448,0.3213,0.25871
0.13366,0.18074,0.31175,0.20271,0.23469,0.22237
0.060731,0.19551,0.29563,0.11256,0.12088,0.22813
0.16114,0.21173,0.35192,0.23138,0.3757,0.27136
0.17842,0.18846,0.31838,0.19823,0.26873,0.216
0.060217,0.14678,0.29774,0.10284,0.10821,0.14635
0.17117,0.19233,0.33459,0.19695,0.30088,0.24334
0.086301,0.18027,0.35291,0.11925,0.22507,0.22215
0.10471,0.18774,0.30689,0.16097,0.19549,0.30343
0.15923,0.19643,0.28997,0.19914,0.34492,0.23404
0.10882,0.2355,0.33616,0.16802,0.30825,0.26046
0.15772,0.16752,0.32366,0.18514,0.38516,0.20723
0.12759,0.18328,0.322,0.19658,0.19089,0.21609
0.040893,0.14872,0.33228,0.10674,0.070652,0.20836
0.09334,0.13254,0.31262,0.15365,0.13345,0.19165
0.15813,0.19508,0.2996,0.20731,0.34749,0.21018
0.16877,0.20019,0.3058,0.21311,0.34609,0.28425
0.13452,0.18255,0.34058,0.18159,0.25612,0.24474
0.079637,0.14975,0.27745,0.1311,0.10528,0.18164
0.20166,0.20069,0.31736,0.20196,0.42612,0.22428
0.080096,0.1762,0.31504,0.12255,0.1345,0.2215
0.065005,0.18115,0.30005,0.11753,0.10562,0.24002
0.1311,0.18462,0.32317,0.16734,0.23875,0.19191
0.15917,0.18437,0.35964,0.20552,0.41001,0.23736
0.080875,0.19587,0.31066,0.14831,0.17368,0.17516
0.11263,0.17371,0.3179,0.15839,0.24244,0.21215
0.13104,0.1678,0.30749,0.20903,0.31648,0.21968
0.12284,0.17616,0.33786,0.20167,0.37059,0.21444
0.15088,0.21723,0.30151,0.22855,0.35373,0.22776
0.17724,0.20062,0.3356,0.22841,0.48116,0.23583
0.1783,0.18096,0.29713,0.18968,0.33458,0.21636
0.15583,0.19839,0.32763,0.19233,0.29645,0.27983
0.09096,0.16628,0.32472,0.13004,0.18273,0.22187
0.17184,0.22457,0.31631,0.25411,0.42452,0.24532
0.17227,0.17654,0.36261,0.18785,0.3352,0.20005
0.059964,0.17241,0.30686,0.10384,0.12808,0.2302
0.10456,0.1652,0.33102,0.15239,0.32191,0.22886
0.14765,0.17046,0.29069,0.16713,0.34318,0.22058
0.17425,0.17135,0.32198,0.20431,0.27377,0.24839
0.14413,0.17452,0.33486,0.19254,0.32826,0.22423
0.13108,0.17538,0.3179,0.23102,0.33219,0.2018
0.11123,0.19239,0.29799,0.17725,0.25152,0.23013
0.095015,0.15749,0.31634,0.14374,0.20714,0.1772
0.099803,0.1818,0.30245,0.14382,0.21305,0.2363
0.12223,0.19631,0.29566,0.18025,0.24343,0.24812
0.093204,0.17122,0.33169,0.162,0.19654,0.17318
0.17171,0.21638,0.34242,0.20645,0.34293,0.23024
0.11769,0.22925,0.29779,0.16459,0.31191,0.26513
0.11694,0.20086,0.3073,0.15321,0.2235,0.25122
0.14699,0.16746,0.32375,0.16319,0.2272,0.21108
0.13222,0.18571,0.33618,0.17381,0.30614,0.19036
0.077466,0.17195,0.329,0.1316,0.15023,0.19803
0.12794,0.19821,0.30815,0.1881,0.3113,0.25792
0.12355,0.17591,0.29963,0.16598,0.19286,0.25423
0.124,0.15514,0.31683,0.18071,0.25477,0.17827
0.12516,0.19496,0.30416,0.17957,0.25058,0.27337
0.090852,0.17813,0.28632,0.1742,0.20152,0.28578
0.16528,0.17561,0.28729,0.1965,0.30864,0.22995
0.15017,0.21458,0.31065,0.19174,0.43867,0.22176
0.14284,0.18049,0.28694,0.18238,0.31272,0.23243
0.126,0.17703,0.30434,0.15675,0.19037,0.21546
0.12587,0.20933,0.27393,0.18071,0.33542,0.23489
0.11654,0.19936,0.3546,0.18405,0.30307,0.27827
0.089884,0.16077,0.30186,0.12477,0.16003,0.20806
0.16354,0.17443,0.31428,0.19963,0.3471,0.19311
0.18231,0.21746,0.29699,0.21629,0.45909,0.20874
0.1432,0.18474,0.32993,0.18726,0.35298,0.2373
0.092961,0.16891,0.28362,0.14682,0.16071,0.22399
0.12343,0.18565,0.28623,0.14754,0.21617,0.21119
0.1857,0.18667,0.32948,0.20938,0.40699,0.21533
0.14938,0.18897,0.29473,0.19681,0.32236,0.25404
0.12889,0.18461,0.32154,0.21484,0.27044,0.19746
0.083513,0.19228,0.30533,0.16091,0.14893,0.21291
0.11114,0.15412,0.31812,0.16853,0.15159,0.2324
0.095002,0.1596,0.3264,0.1457,0.083718,0.19233
0.1266,0.17491,0.30958,0.21888,0.20079,0.29277
0.21904,0.22696,0.33867,0.22163,0.48014,0.27171
0.11174,0.16372,0.29191,0.16871,0.22924,0.20175
0.084481,0.16955,0.31547,0.12118,0.21331,0.22538
0.16236,0.21045,0.32182,0.20828,0.42803,0.23165
0.11603,0.17002,0.33224,0.13115,0.17213,0.25821
0.16294,0.17628,0.32702,0.20109,0.39336,0.21019
0.1508,0.18874,0.34494,0.16966,0.42101,0.20677
0.17022,0.15849,0.31848,0.17636,0.31862,0.20838
0.082089,0.19557,0.30308,0.13624,0.17912,0.24991
0.12702,0.17367,0.35065,0.18882,0.2126,0.21075
0.092975,0.18327,0.33326,0.14287,0.1085,0.26715
0.10121,0.18844,0.32651,0.1773,0.24383,0.21749
0.17643,0.21415,0.30867,0.19675,0.33539,0.27738
0.16813,0.18647,0.3125,0.23245,0.43259,0.22065
0.18127,0.24077,0.32955,0.24689,0.48566,0.25359
0.16518,0.21676,0.31518,0.23255,0.41441,0.28463
0.16055,0.21205,0.29876,0.19925,0.32274,0.22536
0.16232,0.20669,0.34341,0.1953,0.29338,0.21456
0.16753,0.19612,0.31258,0.21811,0.43942,0.23539
0.11217,0.19858,0.30131,0.18789,0.19304,0.21805
0.067568,0.14028,0.33373,0.12383,0.024861,0.2246
0.15947,0.21581,0.30971,0.19309,0.32378,0.21398
0.15442,0.17139,0.30258,0.2055,0.25004,0.17346
0.062542,0.18981,0.33434,0.12871,0.16649,0.24143
0.15755,0.22913,0.34559,0.18452,0.37638,0.24989
0.1717,0.18587,0.31093,0.19146,0.49971,0.20546
0.13239,0.1957,0.31888,0.16942,0.23507,0.27754
0.099654,0.19243,0.32343,0.15016,0.19037,0.22202
0.12821,0.19304,0.30449,0.16685,0.24994,0.21946
0.077183,0.15663,0.32971,0.13231,0.19094,0.23371
0.18783,0.22443,0.28808,0.19368,0.2945,0.26005
0.073651,0.15835,0.31629,0.1265,0.16491,0.26612
0.057688,0.12408,0.30923,0.099215,0.11039,0.16665
0.075433,0.13108,0.26283,0.11245,0.098199,0.18727
0.11734,0.20363,0.35543,0.15431,0.30729,0.21413
0.13574,0.18587,0.33083,0.1845,0.31858,0.18179
0.095328,0.15585,0.30658,0.15274,0.15787,0.16788
0.18618,0.21134,0.32979,0.21796,0.33988,0.26285
0.083696,0.14376,0.29658,0.15002,0.10234,0.20239
0.15377,0.17258,0.31838,0.19797,0.35552,0.23937
0.17847,0.18044,0.30794,0.22984,0.39581,0.23019
0.13245,0.17513,0.33924,0.19176,0.34709,0.20801
0.10967,0.16468,0.33289,0.13964,0.1648,0.16683
0.14625,0.19972,0.31789,0.21972,0.36474,0.22927
0.14271,0.18331,0.31012,0.18778,0.35845,0.23536
0.071072,0.13905,0.31538,0.10942,0.11202,0.15073
0.18788,0.20144,0.32257,0.23334,0.32023,0.2139
0.16441,0.19048,0.27213,0.20564,0.2664,0.20584
0.17376,0.20142,0.33857,0.22686,0.37998,0.25013
0.17634,0.19811,0.28149,0.20071,0.33526,0.22226
0.20334,0.24067,0.33842,0.21352,0.40305,0.25513
0.10752,0.17644,0.30015,0.12252,0.20972,0.20131
0.12727,0.174,0.30993,0.17912,0.2966,0.19173
0.075861,0.19172,0.30674,0.14365,0.16765,0.26429
0.10566,0.18423,0.32627,0.14522,0.25248,0.25837
0.19398,0.2049,0.31384,0.20447,0.37671,0.20226
0.18071,0.20328,0.32644,0.17336,0.24904,0.22992
0.043749,0.16894,0.29924,0.097371,0.093662,0.21868
0.15725,0.15809,0.33407,0.18751,0.32137,0.21036
0.16931,0.22429,0.36669,0.20762,0.314,0.26475
0.18281,0.22071,0.32444,0.24043,0.47883,0.23185
0.075809,0.15819,0.33902,0.12553,0.20784,0.25016
0.15143,0.20065,0.341,0.23253,0.36231,0.2248
0.15932,0.19909,0.31755,0.20976,0.34284,0.23689
0.10467,0.18064,0.28342,0.16314,0.19996,0.23204
0.11167,0.20317,0.35248,0.16732,0.36043,0.19761
0.16281,0.19365,0.33422,0.21535,0.31325,0.21773
0.086993,0.15021,0.26965,0.14764,0.22278,0.18672
0.088606,0.16885,0.33986,0.15132,0.40573,0.19894
0.11449,0.18915,0.33155,0.15518,0.21368,0.21401
0.15611,0.18878,0.30318,0.2229,0.30572,0.22027
0.15034,0.17946,0.31724,0.19411,0.23689,0.25925
0.11977,0.14803,0.311,0.16125,0.22364,0.18081
0.11838,0.17654,0.29737,0.16701,0.24023,0.18736
0.097286,0.14533,0.30906,0.14777,0.19853,0.19392
0.14698,0.18341,0.32168,0.17457,0.29192,0.24023
0.12269,0.19295,0.33177,0.16057,0.2041,0.18811
0.064101,0.17316,0.34722,0.10906,0.15245,0.23418
0.093823,0.20401,0.3154,0.15096,0.18745,0.23393
0.17957,0.21969,0.33629,0.24545,0.40033,0.25014
0.11886,0.16915,0.32559,0.18613,0.28862,0.20849
0.16534,0.18708,0.26644,0.22529,0.48824,0.21771
0.060796,0.18715,0.29819,0.12915,0.12626,0.22406
0.15936,0.20496,0.35697,0.19569,0.34563,0.25787
0.17195,0.19176,0.33503,0.21363,0.38222,0.23897
0.08343,0.16614,0.31206,0.17283,0.19492,0.16753
0.15092,0.20645,0.30883,0.19433,0.33795,0.25246
0.11127,0.18055,0.32889,0.14447,0.18421,0.18916
0.063891,0.16207,0.31894,0.12805,0.11865,0.21999
0.096777,0.18395,0.31622,0.15377,0.13848,0.2047
0.10223,0.18758,0.30991,0.15592,0.29226,0.23929
0.16791,0.20528,0.3005,0.22428,0.47205,0.21554
0.13946,0.20951,0.33045,0.20413,0.42038,0.21424
0.10679,0.18102,0.32197,0.18108,0.25793,0.25439
0.14438,0.18134,0.36105,0.19812,0.3151,0.26837
0.1565,0.20106,0.36208,0.20588,0.25168,0.22611
0.17775,0.18403,0.2867,0.21477,0.41715,0.22594
0.10456,0.16524,0.35929,0.14742,0.27771,0.23894
0.11153,0.13611,0.30922,0.14203,0.071091,0.22809
0.13673,0.18954,0.30906,0.16596,0.43747,0.20332
0.061531,0.17302,0.32062,0.11315,0.10403,0.21718
0.14443,0.18559,0.35068,0.19627,0.30628,0.1725
0.14063,0.15698,0.29184,0.20994,0.32413,0.17222
0.060339,0.16574,0.31302,0.12048,0.10633,0.21897
0.11712,0.15638,0.32964,0.15902,0.23582,0.21759
0.14212,0.18537,0.35017,0.21771,0.2917,0.22381
0.090111,0.16731,0.31084,0.13794,0.16948,0.2301
0.11817,0.16681,0.31708,0.16113,0.24288,0.16439
0.17089,0.21116,0.30827,0.21538,0.37729,0.22651
0.065547,0.172,0.30095,0.12358,0.068613,0.27782
0.16663,0.26018,0.34867,0.25282,0.3146,0.27769
0.15221,0.18036,0.32344,0.21155,0.4391,0.20552
0.13411,0.17615,0.32631,0.17858,0.36614,0.22031
0.10418,0.19961,0.31493,0.15274,0.17877,0.26566
0.177,0.22408,0.30177,0.23166,0.39938,0.28138
0.11882,0.17866,0.319,0.17851,0.28344,0.22461
0.050085,0.15281,0.33436,0.12324,0.074968,0.18048
0.088335,0.16958,0.32734,0.18398,0.24791,0.22626
0.13879,0.22223,0.32628,0.22267,0.34847,0.24013
0.21888,0.23744,0.28395,0.22601,0.44467,0.2425
0.16192,0.19813,0.32207,0.20776,0.5075,0.26099
0.18575,0.16626,0.32973,0.23127,0.36144,0.24906
0.16264,0.19269,0.32087,0.18843,0.51583,0.2246
0.15316,0.17747,0.30242,0.17475,0.36127,0.26931
0.10068,0.17694,0.33056,0.16819,0.18363,0.19457
0.12476,0.17978,0.3454,0.16465,0.26177,0.23791
0.073677,0.18754,0.32461,0.12496,0.12929,0.24258
0.14312,0.17213,0.3008,0.17363,0.30799,0.19823
0.072034,0.18102,0.29729,0.17338,0.23141,0.2593
0.17707,0.2526,0.32517,0.21761,0.45721,0.27314
0.11564,0.21343,0.31685,0.15419,0.27667,0.23274
0.11624,0.17914,0.33804,0.18317,0.2113,0.2196
0.16994,0.18874,0.31714,0.22613,0.35617,0.22495
0.16614,0.17457,0.30659,0.20512,0.27226,0.18493
0.14424,0.2188,0.289,0.21942,0.30287,0.25608
0.11811,0.18246,0.34357,0.14384,0.20627,0.19868
0.045387,0.12814,0.34331,0.09372,0.026395,0.18502
0.07504,0.19152,0.30973,0.13198,0.13032,0.2315
0.1812,0.19262,0.33244,0.1897,0.31507,0.22472
0.12093,0.16575,0.32569,0.17756,0.25224,0.24616
0.091613,0.15324,0.28088,0.13927,0.18758,0.18924
0.16667,0.1781,0.32055,0.19704,0.33259,0.2195
0.086866,0.19303,0.31297,0.16247,0.14375,0.22569
0.14316,0.15269,0.33469,0.19268,0.32631,0.2315
0.19433,0.21485,0.30091,0.26737,0.43961,0.24997
0.091576,0.16069,0.3173,0.12937,0.20587,0.23739
0.046054,0.19422,0.2782,0.099117,0.08732,0.25122
0.088226,0.18505,0.30896,0.15338,0.25701,0.23047
0.11472,0.17224,0.33071,0.16093,0.23351,0.16547
0.056795,0.18244,0.31818,0.12476,0.092775,0.22465
0.092781,0.1489,0.31567,0.15352,0.17993,0.23033
0.087926,0.16676,0.29675,0.14228,0.20509,0.19222
0.14923,0.21409,0.28238,0.19094,0.2672,0.26544
0.16042,0.20272,0.30836,0.19443,0.39773,0.26487
0.18129,0.20203,0.31084,0.22812,0.41471,0.23621
0.083139,0.1621,0.33183,0.12554,0.13627,0.26216
0.18253,0.24389,0.32445,0.22246,0.41368,0.26696
0.1308,0.21762,0.33622,0.19622,0.31105,0.28271
0.2235,0.2082,0.33771,0.26408,0.44977,0.24409
0.067649,0.17741,0.32326,0.12534,0.087307,0.22954
0.18539,0.18905,0.32081,0.21207,0.341,0.20911
0.14863,0.17426,0.33214,0.17354,0.37599,0.23654
0.18109,0.15846,0.29078,0.2099,0.38285,0.19132
0.16011,0.23075,0.30721,0.22627,0.28575,0.23467
0.15675,0.18978,0.28951,0.24082,0.30019,0.18919
0.11486,0.16159,0.29368,0.14851,0.18332,0.19085
0.1002,0.16648,0.32563,0.13665,0.17789,0.21186
0.20803,0.22455,0.30077,0.28079,0.46149,0.30081
0.14779,0.1906,0.28503,0.17842,0.26716,0.24186
0.16297,0.22034,0.31029,0.22346,0.32938,0.24926
0.13203,0.16834,0.28276,0.16214,0.25412,0.23392
0.10048,0.14822,0.30842,0.13848,0.13458,0.21622
0.091189,0.16508,0.33537,0.14021,0.033521,0.28471
0.10271,0.17585,0.28915,0.17168,0.36342,0.22221
0.035333,0.14585,0.3106,0.095487,0.027348,0.17423
0.17667,0.19521,0.30322,0.20149,0.38751,0.21844
0.19867,0.21681,0.28035,0.21632,0.31437,0.25192
0.074685,0.17394,0.30169,0.11567,0.15111,0.18877
0.13645,0.20249,0.34396,0.17874,0.24517,0.21729
0.05921,0.15884,0.31817,0.12703,0.12027,0.18824
0.10629,0.16978,0.29812,0.17948,0.25095,0.2168
0.12966,0.18234,0.31648,0.18097,0.27021,0.22568
0.13591,0.17385,0.35034,0.1917,0.44737,0.20469
0.10334,0.17007,0.26921,0.12502,0.20131,0.21492
0.16374,0.20598,0.31509,0.19549,0.30378,0.23886
0.1143,0.17774,0.30287,0.14896,0.3625,0.19977
0.17295,0.20598,0.30343,0.22517,0.32784,0.29743
0.096837,0.17682,0.33124,0.16928,0.17742,0.19502
0.12703,0.19894,0.32595,0.16685,0.23011,0.21529
0.1267,0.2114,0.33251,0.16519,0.23368,0.27179
0.091533,0.17548,0.3182,0.16209,0.19829,0.16896
0.11136,0.17979,0.33996,0.17402,0.24346,0.22733
0.16905,0.18481,0.27587,0.19453,0.26877,0.19328
0.15947,0.18495,0.31177,0.22924,0.3556,0.2175
0.11464,0.16894,0.32996,0.15343,0.28189,0.23026
0.10619,0.14974,0.31885,0.16149,0.15064,0.22492
0.11195,0.17735,0.32359,0.16746,0.18307,0.26206
0.20334,0.22847,0.30985,0.22495,0.43275,0.28251
0.18003,0.18536,0.34841,0.20413,0.28751,0.24052
0.11543,0.20621,0.34125,0.16188,0.22428,0.27208
0.12435,0.23315,0.32287,0.16558,0.34597,0.2633
0.16099,0.21984,0.29933,0.22355,0.49162,0.21035
0.075246,0.16677,0.30616,0.11278,0.1227,0.18775
0.20936,0.24477,0.31545,0.23771,0.45584,0.26076
0.11335,0.1798,0.32368,0.16649,0.26886,0.1978
0.089836,0.20246,0.30617,0.147,0.25248,0.23207
0.19399,0.20399,0.31598,0.20191,0.39461,0.25581
0.12606,0.17696,0.30044,0.18591,0.2728,0.1878
0.078836,0.15482,0.34349,0.15461,0.13332,0.19692
0.13899,0.18326,0.32947,0.19115,0.49694,0.2937
0.18379,0.18819,0.3236,0.21598,0.28149,0.23653
0.054521,0.15779,0.29387,0.11391,0.099029,0.19245
0.17171,0.20288,0.30821,0.23885,0.41275,0.20985
0.095484,0.18119,0.31607,0.15658,0.22704,0.21789
0.08117,0.2441,0.32872,0.10502,0.1541,0.29247
0.066733,0.18573,0.29174,0.12627,0.15042,0.20231
0.12653,0.18899,0.32668,0.17262,0.30834,0.20697
0.056508,0.15976,0.29154,0.12374,0.10447,0.18681
0.17807,0.21457,0.30956,0.21201,0.42174,0.22375
0.14669,0.19977,0.30578,0.22557,0.32383,0.22224
0.078669,0.20214,0.28537,0.13641,0.13866,0.24481
0.099716,0.17924,0.29181,0.15077,0.15524,0.26161
0.081248,0.15903,0.30522,0.15228,0.09633,0.17742
0.16064,0.19871,0.32918,0.20264,0.26246,0.22788
0.13603,0.19588,0.32682,0.17186,0.33509,0.18421
0.056117,0.16821,0.28837,0.12249,0.091812,0.17322
0.11864,0.18504,0.26791,0.18552,0.24833,0.23792
0.15864,0.22043,0.33086,0.23816,0.38151,0.2845
0.17402,0.18901,0.30263,0.20614,0.36413,0.2677
0.076443,0.17442,0.30844,0.15816,0.1521,0.2312
0.052831,0.15969,0.3109,0.10887,0.089346,0.22756
0.10574,0.19313,0.316,0.18384,0.19856,0.20024
0.15691,0.19249,0.33818,0.22048,0.36084,0.21736
0.14875,0.19904,0.31897,0.18345,0.40327,0.21002
0.052459,0.1945,0.32916,0.12272,0.085682,0.25756
0.20488,0.21749,0.32961,0.22094,0.45499,0.20375
0.082817,0.14426,0.27732,0.1428,0.14356,0.19037
0.077742,0.19672,0.30728,0.13541,0.10812,0.21301
0.078398,0.159,0.31677,0.12182,0.13808,0.22058
0.16331,0.1874,0.30076,0.22164,0.43339,0.27599
0.13655,0.22112,0.34676,0.16248,0.22908,0.23794
0.1271,0.1782,0.29405,0.18836,0.32102,0.20818
0.12908,0.15375,0.30367,0.16326,0.17304,0.16753
0.12072,0.17108,0.30366,0.14937,0.21948,0.21314
0.1081,0.17406,0.31903,0.14693,0.17802,0.15721
0.15695,0.19688,0.30099,0.18292,0.34604,0.23614
0.13994,0.17435,0.31613,0.15289,0.24782,0.23023
0.15251,0.20427,0.2945,0.19169,0.30877,0.24623
0.18305,0.20885,0.32295,0.20402,0.57014,0.23876
0.16237,0.20469,0.33218,0.2256,0.47432,0.22118
0.080873,0.14376,0.31961,0.11151,0.096237,0.20582
0.2024,0.21496,0.28306,0.2457,0.37919,0.24931
0.18309,0.17863,0.31876,0.20252,0.33726,0.22984
0.20997,0.22168,0.30937,0.22925,0.62202,0.25452
0.10044,0.15394,0.28603,0.14104,0.18506,0.21201
0.094022,0.1781,0.3236,0.1381,0.14613,0.23829
0.12499,0.16533,0.32393,0.2129,0.44903,0.19361
0.19244,0.23411,0.30896,0.25864,0.38669,0.23563
0.13655,0.21074,0.31021,0.19189,0.3068,0.22314
0.15746,0.19005,0.28997,0.18525,0.38183,0.19902
0.17184,0.21796,0.30558,0.205,0.31811,0.24272
0.14193,0.22781,0.26949,0.18543,0.33128,0.23441
0.15776,0.21689,0.30697,0.22617,0.35526,0.26067
0.13864,0.16407,0.33255,0.16883,0.34637,0.19988
0.072054,0.17209,0.35034,0.14493,0.14549,0.23299
0.18252,0.20807,0.32382,0.21552,0.51134,0.26616
0.13109,0.21621,0.30655,0.17201,0.20458,0.22704
0.15149,0.2548,0.29516,0.21605,0.42043,0.27717
0.1262,0.14479,0.36227,0.17999,0.33465,0.18708
0.16503,0.17732,0.34722,0.17084,0.25142,0.21991
0.11033,0.18822,0.3086,0.15486,0.22507,0.20974
0.12522,0.16057,0.3046,0.15643,0.25278,0.24108
0.11647,0.18286,0.34809,0.16629,0.2142,0.22547
0.15422,0.19985,0.31636,0.18671,0.34162,0.20222
0.082776,0.15734,0.33306,0.13145,0.15744,0.2117
0.11078,0.198,0.31645,0.14779,0.20318,0.2745
0.066646,0.14782,0.30548,0.12749,0.13093,0.24909
0.17532,0.19318,0.3393,0.21654,0.4178,0.24749
0.15703,0.18711,0.30967,0.23995,0.35687,0.22765
0.17658,0.17217,0.32832,0.23142,0.3381,0.22965
0.12466,0.18516,0.30403,0.14865,0.21781,0.22735
0.17582,0.18835,0.30965,0.19144,0.29643,0.19215
0.1822,0.20563,0.34323,0.23799,0.4102,0.21716
0.091635,0.20147,0.33596,0.12907,0.17329,0.22673
0.14668,0.20258,0.34946,0.20277,0.39296,0.21107
0.073182,0.1648,0.29217,0.12425,0.18574,0.27316
0.10298,0.16896,0.3368,0.15412,0.073345,0.27723
0.081392,0.17634,0.31176,0.15827,0.13686,0.24671
0.12464,0.20126,0.34008,0.17211,0.25763,0.22735
0.088552,0.18282,0.33534,0.13909,0.15449,0.23007
0.11735,0.20013,0.32389,0.17609,0.22156,0.28006
0.11072,0.19942,0.32769,0.1452,0.18487,0.24122
0.18625,0.2274,0.31741,0.2218,0.47569,0.20085
0.084501,0.18191,0.32565,0.16787,0.14818,0.22706
0.16887,0.20391,0.3452,0.20437,0.38017,0.21425
0.13696,0.18924,0.30628,0.18024,0.28241,0.19407
0.08599,0.18287,0.28475,0.13734,0.14538,0.25917
0.053782,0.18565,0.29835,0.11527,0.11553,0.23431
0.1025,0.19032,0.3177,0.15884,0.023402,0.30412
0.051908,0.15462,0.291,0.10501,0.069621,0.20726
0.069398,0.15619,0.29365,0.13328,0.1393,0.16682
0.068433,0.17008,0.32561,0.14776,0.20448,0.23163
0.1276,0.16466,0.32771,0.16176,0.24628,0.20593
0.083278,0.13738,0.32191,0.12931,0.1268,0.15771
0.1628,0.18513,0.31717,0.2168,0.42188,0.25086
0.19845,0.24131,0.33887,0.24901,0.75902,0.29764
0.12876,0.17566,0.31517,0.19832,0.21992,0.19901
0.066069,0.14888,0.29924,0.10569,0.092488,0.16436
0.15413,0.18589,0.32111,0.20018,0.34145,0.23074
0.10879,0.19587,0.33085,0.15898,0.27176,0.23508
0.1349,0.21308,0.31533,0.16358,0.32392,0.25769
0.071389,0.19253,0.30601,0.098768,0.12312,0.22244
0.20406,0.23988,0.31513,0.22073,0.38604,0.25296
0.148,0.19486,0.29126,0.19861,0.30199,0.24056
0.08266,0.17495,0.31165,0.13792,0.13952,0.18067
0.17961,0.22122,0.29173,0.24237,0.49008,0.27486
0.12232,0.22222,0.29942,0.16498,0.26636,0.24438
0.15103,0.20785,0.33416,0.19006,0.33034,0.21839
0.098438,0.1846,0.34503,0.14086,0.15547,0.19571
0.079953,0.17269,0.33886,0.14014,0.1795,0.21982
0.073346,0.13435,0.31965,0.14034,0.10823,0.2243
0.12302,0.18384,0.32595,0.17199,0.23905,0.21279
0.12181,0.17608,0.35287,0.20763,0.24609,0.21675
0.055917,0.17342,0.30074,0.11783,0.10091,0.22614
0.053377,0.15893,0.34245,0.08892,0.057807,0.2004
0.11697,0.20323,0.34274,0.16109,0.22478,0.23387
0.13334,0.14432,0.31741,0.18993,0.271,0.19197
0.15435,0.20454,0.32555,0.1851,0.23161,0.23633
0.087173,0.17647,0.32425,0.15444,0.13803,0.25491
0.15326,0.18964,0.30237,0.19214,0.2963,0.25274
0.15083,0.18028,0.32237,0.21477,0.3592,0.27331
0.11599,0.16985,0.34942,0.17356,0.267,0.19409
0.17167,0.22393,0.33205,0.20258,0.32389,0.2389
0.14626,0.1771,0.34521,0.15066,0.26246,0.24286
0.12258,0.16371,0.29465,0.16462,0.1808,0.20058
0.21708,0.20456,0.28515,0.24523,0.36252,0.29452
0.11309,0.18105,0.33077,0.1592,0.27472,0.18585
0.17983,0.16953,0.30795,0.21866,0.29663,0.22782
0.17789,0.18792,0.37921,0.21237,0.37899,0.22215
0.17853,0.20366,0.30737,0.20069,0.36213,0.25072
0.16164,0.18117,0.31882,0.20367,0.41689,0.22189
0.15041,0.20173,0.34415,0.20317,0.31159,0.22843
0.18512,0.18283,0.29998,0.21679,0.35606,0.23248
0.17262,0.21228,0.31932,0.20941,0.31615,0.2386
0.20474,0.23435,0.30897,0.26949,0.59344,0.23193
0.20254,0.19989,0.30327,0.24367,0.42154,0.23028
0.14836,0.16964,0.3175,0.1703,0.2503,0.21819
0.17003,0.17372,0.30141,0.20337,0.38395,0.19859
0.15567,0.22501,0.34611,0.19224,0.38739,0.2469
0.14631,0.18969,0.30877,0.1931,0.30679,0.21418
0.16503,0.21283,0.35125,0.20992,0.36657,0.22967
0.17327,0.21475,0.32413,0.22439,0.3476,0.25007
0.15047,0.20601,0.33101,0.22192,0.44732,0.26523
0.095231,0.17103,0.32653,0.16636,0.17768,0.17522
0.090936,0.16572,0.29834,0.13438,0.11391,0.21818
0.13397,0.17339,0.28368,0.16361,0.21136,0.17244
0.13413,0.20597,0.31813,0.18682,0.30434,0.22567
0.15233,0.19866,0.33211,0.17094,0.24217,0.22048
0.16439,0.16713,0.309,0.20655,0.33733,0.26372
0.1118,0.17825,0.32888,0.13517,0.20147,0.21912
0.12659,0.16596,0.29376,0.17235,0.36531,0.22285
0.10585,0.12903,0.30263,0.12855,0.13724,0.17364
0.11991,0.2093,0.29815,0.18998,0.26462,0.22486
0.16638,0.2032,0.27357,0.20321,0.38173,0.25123
0.15775,0.18877,0.3107,0.21113,0.46211,0.21933
0.044808,0.13138,0.31248,0.10224,0.064501,0.17795
0.16379,0.16149,0.3153,0.17285,0.28706,0.24203
0.12994,0.16645,0.33105,0.17154,0.27683,0.24717
0.15544,0.19606,0.32272,0.17795,0.23454,0.25934
0.088872,0.1614,0.29463,0.13855,0.14102,0.19911
0.079459,0.16713,0.3228,0.15033,0.18167,0.2035
0.20435,0.20751,0.32263,0.24528,0.35878,0.27332
0.16909,0.21806,0.31036,0.23167,0.42009,0.26105
0.20951,0.2376,0.31746,0.23443,0.58815,0.27877
0.18036,0.19158,0.32642,0.20362,0.44602,0.23402
0.12268,0.20289,0.31001,0.16685,0.19497,0.2311
0.17719,0.27054,0.29586,0.19808,0.41087,0.27992
0.1827,0.20557,0.2883,0.1927,0.33976,0.24632
0.17455,0.21045,0.31361,0.22249,0.40727,0.23691
0.11512,0.19584,0.31094,0.18498,0.22488,0.22754
0.18393,0.22407,0.31682,0.25978,0.33358,0.27372
0.16689,0.20325,0.3137,0.19461,0.39358,0.24632
0.17322,0.20733,0.28398,0.20789,0.42044,0.20127
0.045755,0.13567,0.29327,0.073648,0.053422,0.23047
0.16989,0.20761,0.30623,0.22899,0.37784,0.24929
0.13504,0.1887,0.31845,0.16752,0.22729,0.19531
0.14315,0.2043,0.35585,0.21148,0.36337,0.26741
0.12182,0.18574,0.31738,0.1853,0.30423,0.23672
0.098159,0.21355,0.29299,0.17599,0.31786,0.25387
0.079566,0.17268,0.28972,0.1344,0.11664,0.18714
0.1323,0.17958,0.28215,0.188,0.36347,0.24068
0.082725,0.18847,0.35021,0.11972,0.22243,0.20327
0.15728,0.21959,0.29923,0.19188,0.44446,0.2827
0.1767,0.23755,0.33811,0.22392,0.39499,0.27925
0.1748,0.22362,0.32569,0.2152,0.36,0.27068
0.098156,0.20227,0.31672,0.15843,0.20532,0.27835
0.14459,0.20661,0.32318,0.18432,0.29858,0.242
0.17063,0.19818,0.29802,0.20668,0.36955,0.22449
0.17561,0.1936,0.2843,0.21236,0.27944,0.24651
0.11244,0.19213,0.33772,0.16541,0.20608,0.19019
0.14187,0.2212,0.30207,0.18736,0.28708,0.221
0.050147,0.18237,0.3689,0.10832,0.09535,0.21589
0.14547,0.18707,0.30774,0.18274,0.29454,0.19744
0.20391,0.20352,0.29353,0.20078,0.38491,0.26618
0.088892,0.19493,0.32934,0.14852,0.18412,0.23163
0.15138,0.19937,0.32061,0.16505,0.22439,0.26271
0.18051,0.19162,0.33566,0.22803,0.27932,0.22253
0.15433,0.21482,0.31219,0.23072,0.22286,0.23093
0.092022,0.1649,0.32866,0.12735,0.20555,0.19746
0.16219,0.18307,0.34119,0.18481,0.25219,0.19744
0.16993,0.21132,0.30534,0.20075,0.38372,0.23712
0.17237,0.18987,0.31683,0.20344,0.30689,0.2054
0.085605,0.1777,0.32046,0.13327,0.12221,0.20525
0.15065,0.2118,0.30674,0.19605,0.34216,0.25362
0.08694,0.21398,0.30475,0.14374,0.16803,0.28138
0.15941,0.17886,0.3178,0.18684,0.45802,0.22933
0.10142,0.16741,0.30792,0.16851,0.21688,0.19964
0.11944,0.16912,0.32798,0.1813,0.27063,0.1723
0.17136,0.22782,0.28154,0.21516,0.25735,0.30748
0.16337,0.21156,0.31925,0.20086,0.3225,0.22088
0.16196,0.21245,0.30538,0.22349,0.34395,0.2664
0.080575,0.1884,0.31975,0.14521,0.15484,0.23175
0.12054,0.18333,0.32434,0.16107,0.20628,0.18797
0.15922,0.24406,0.30834,0.21541,0.40915,0.25254
0.10209,0.17226,0.2865,0.1583,0.21997,0.28421
0.13977,0.16761,0.32453,0.16727,0.27754,0.21658
0.11525,0.1809,0.3019,0.18022,0.18872,0.2012
0.10606,0.19105,0.29711,0.15604,0.19904,0.19382
0.11832,0.1375,0.28994,0.15937,0.25654,0.20637
0.11768,0.19236,0.30338,0.20133,0.22876,0.25782
0.054112,0.14295,0.31405,0.10022,0.099309,0.14894
0.13934,0.20998,0.31523,0.17279,0.2815,0.29615
0.20431,0.23711,0.29195,0.24074,0.65894,0.25608
0.16157,0.18707,0.31846,0.19949,0.276,0.2221
0.084219,0.1565,0.33234,0.14422,0.11172,0.21848
0.090969,0.18303,0.31062,0.13479,0.18378,0.23751
0.16177,0.1901,0.34628,0.23322,0.41239,0.22748
0.14864,0.20835,0.32418,0.20242,0.32591,0.22986
0.14008,0.19458,0.28703,0.21093,0.55181,0.25882
0.14609,0.18423,0.31527,0.16826,0.25983,0.20057
0.11157,0.19982,0.31205,0.14367,0.18408,0.31957
0.1533,0.21999,0.27117,0.22072,0.48442,0.2411
0.15071,0.19984,0.30912,0.19649,0.28452,0.25848
0.16751,0.24129,0.31282,0.24427,0.60489,0.26713
0.089204,0.14023,0.30544,0.1435,0.20838,0.18599
0.16543,0.18967,0.34634,0.20724,0.24454,0.19132
0.15234,0.17201,0.29846,0.21365,0.41808,0.23724
0.11058,0.15672,0.32378,0.17802,0.24341,0.20353
0.09658,0.17604,0.31479,0.12324,0.12323,0.20661
0.1194,0.18699,0.33196,0.18624,0.27335,0.19371
0.059923,0.16086,0.30985,0.15282,0.12419,0.20985
0.082029,0.16862,0.30624,0.14893,0.18297,0.17117
0.080059,0.19391,0.29059,0.1234,0.18355,0.19179
0.17326,0.21708,0.28771,0.20271,0.26741,0.20397
0.097411,0.16306,0.32229,0.14366,0.1622,0.15584
0.11314,0.19551,0.34664,0.16092,0.21228,0.2939
0.10821,0.15813,0.31354,0.15624,0.19382,0.22636
0.05395,0.14077,0.30368,0.11527,0.089355,0.19085
0.04559,0.18127,0.295,0.10958,0.099038,0.22503
0.13724,0.15809,0.32454,0.1859,0.34339,0.23404
0.19192,0.23832,0.31012,0.22202,0.48302,0.26756
0.045412,0.17118,0.33097,0.10787,0.10984,0.23348
0.20211,0.20674,0.30454,0.26704,0.45629,0.22164
0.12222,0.16192,0.30457,0.15702,0.23801,0.16516
0.11697,0.18314,0.34277,0.1347,0.18263,0.20462
0.16539,0.18897,0.3159,0.18753,0.29609,0.22634
0.097375,0.20824,0.33188,0.1283,0.21433,0.23564
0.082029,0.1609,0.31342,0.1149,0.081752,0.18104
0.064021,0.16248,0.3186,0.11072,0.13006,0.20262
0.067596,0.17537,0.32172,0.13106,0.13467,0.22657
0.16526,0.15435,0.29968,0.19685,0.29651,0.22272
0.14835,0.21267,0.31112,0.18942,0.34506,0.21777
0.12767,0.16778,0.29645,0.15166,0.22049,0.19696
0.21008,0.22333,0.2937,0.23207,0.4288,0.28768
0.12274,0.19441,0.32079,0.16313,0.21684,0.21976
0.11185,0.17196,0.28387,0.15096,0.25322,0.1923
0.16587,0.1895,0.35336,0.22539,0.4041,0.19401
0.17545,0.22029,0.35946,0.21079,0.475,0.19175
0.16012,0.20865,0.3213,0.20847,0.32168,0.24066
0.095526,0.19722,0.31334,0.14945,0.25113,0.25514
0.14898,0.17096,0.31585,0.18007,0.37561,0.22654
0.11045,0.15874,0.31154,0.13572,0.20614,0.23958
0.13744,0.17543,0.30718,0.15463,0.19605,0.17857
0.13109,0.17199,0.31441,0.15536,0.24344,0.19935
0.1532,0.1802,0.33185,0.17632,0.30606,0.26656
0.13029,0.17616,0.34195,0.15758,0.22308,0.18339
0.11592,0.16201,0.31429,0.18127,0.17128,0.28896
0.12305,0.21799,0.31611,0.18313,0.24258,0.19808
0.19876,0.21845,0.33476,0.20705,0.32829,0.27979
0.17748,0.18541,0.34979,0.22771,0.55977,0.2132
0.15767,0.19732,0.31496,0.22644,0.5717,0.23667
0.11347,0.19496,0.2902,0.1563,0.20006,0.2129
0.12757,0.17347,0.33513,0.20128,0.28821,0.21925
0.10806,0.16356,0.32986,0.18432,0.20521,0.19989
0.17048,0.20223,0.34348,0.22307,0.34687,0.25044
0.19311,0.2155,0.31272,0.23718,0.42326,0.22955
0.141,0.22278,0.29738,0.1982,0.26767,0.2298
0.13635,0.18849,0.29303,0.15875,0.3128,0.23934
0.16517,0.1989,0.30293,0.18986,0.35808,0.27644
0.11444,0.1794,0.31772,0.15395,0.19076,0.21352
0.17149,0.19998,0.33618,0.20073,0.37929,0.24229
0.078517,0.16109,0.32799,0.099069,0.061097,0.2222
0.15989,0.19743,0.32378,0.21234,0.29943,0.24092
0.10731,0.14118,0.30953,0.17479,0.13824,0.20384
0.11034,0.165,0.28592,0.15141,0.16118,0.22906
0.13856,0.19372,0.31564,0.17097,0.28692,0.27821
0.15739,0.18966,0.30804,0.19257,0.20623,0.23941
0.13532,0.18908,0.32282,0.19956,0.26273,0.19443
0.095082,0.13218,0.28897,0.15067,0.12371,0.34708
0.13642,0.19916,0.30612,0.19908,0.28864,0.22096
0.10603,0.1637,0.29865,0.17442,0.22867,0.22897
0.056053,0.15583,0.35388,0.09432,0.074132,0.1926
0.090862,0.15112,0.33995,0.16738,0.16499,0.18757
0.16679,0.22671,0.32147,0.20248,0.33612,0.2689
0.079198,0.16172,0.33777,0.13807,0.13732,0.22523
0.15221,0.22322,0.3037,0.20336,0.2505,0.27351
0.06741,0.16138,0.33386,0.12101,0.12319,0.17888
0.17543,0.22133,0.33905,0.22325,0.38718,0.26972
0.18665,0.18929,0.30563,0.24216,0.3056,0.22244
0.13251,0.21338,0.28941,0.20019,0.25484,0.26399
0.1239,0.17918,0.2875,0.18653,0.22088,0.23197
0.15793,0.18641,0.30226,0.21532,0.3102,0.23926
0.18738,0.24961,0.31146,0.20096,0.43414,0.2201
0.1537,0.17214,0.3077,0.19549,0.33223,0.21563
0.052749,0.16381,0.29848,0.11216,0.087488,0.21156
0.062957,0.15313,0.34241,0.099893,0.11424,0.18881
0.11351,0.16901,0.30882,0.18353,0.22973,0.18201
0.14654,0.16666,0.29418,0.1902,0.27136,0.2544
0.1545,0.18896,0.33745,0.20115,0.25989,0.21528
0.093645,0.20947,0.31256,0.12559,0.16502,0.23887
0.083863,0.17652,0.37121,0.13835,0.12478,0.25038
0.16592,0.18775,0.29479,0.19648,0.40329,0.27543
0.1799,0.22365,0.32632,0.21943,0.43594,0.27329
0.12543,0.20074,0.31103,0.18015,0.26079,0.23092
0.15848,0.21674,0.35027,0.22354,0.40355,0.229
0.16788,0.18093,0.3084,0.20265,0.42044,0.19694
0.17924,0.21626,0.28369,0.21245,0.37415,0.23859
0.12627,0.14721,0.30624,0.16981,0.26771,0.16066
0.14634,0.23381,0.32384,0.22038,0.35417,0.25417
0.087318,0.18531,0.30232,0.1581,0.19579,0.23188
0.17279,0.21827,0.29825,0.19487,0.36895,0.27646
0.1992,0.22121,0.3325,0.24504,0.44209,0.25942
0.089927,0.14128,0.34035,0.10979,0.13522,0.1868
0.15412,0.21725,0.30433,0.21134,0.42674,0.23038
0.17755,0.20977,0.31527,0.22381,0.57214,0.24283
0.12743,0.17093,0.30765,0.16658,0.20813,0.19369
0.05496,0.19654,0.29052,0.11567,0.095813,0.24275
0.053749,0.13054,0.32926,0.094111,0.12045,0.20784
0.058609,0.16464,0.32498,0.12256,0.095605,0.19599
0.11529,0.21123,0.31604,0.17681,0.24093,0.23526
0.081166,0.1754,0.31274,0.11917,0.16418,0.21456
0.18873,0.21971,0.3158,0.23633,0.41178,0.26107
0.16088,0.18738,0.29042,0.23326,0.37264,0.23378
0.13006,0.20828,0.36776,0.16762,0.27973,0.26715
0.14292,0.18767,0.31248,0.19293,0.36379,0.27518
0.09951,0.20005,0.29502,0.15253,0.17752,0.23497
0.16947,0.21053,0.35853,0.2016,0.41084,0.22909
0.18118,0.21603,0.29842,0.24259,0.34399,0.22359
0.10062,0.16576,0.28976,0.15811,0.18189,0.19391
0.22249,0.22302,0.3407,0.21265,0.36986,0.24628
0.084064,0.16134,0.30649,0.12143,0.092902,0.28754
0.15266,0.20782,0.29726,0.20599,0.31248,0.24131
0.13513,0.21936,0.2895,0.21719,0.28694,0.23664
0.13884,0.21322,0.31778,0.19207,0.31838,0.26424
0.17705,0.21764,0.28954,0.23304,0.41865,0.27133
0.16384,0.19163,0.29406,0.19367,0.3862,0.23211
0.17095,0.17677,0.31361,0.2097,0.3484,0.21379
0.14798,0.17659,0.30133,0.15965,0.23311,0.17787
0.094131,0.17394,0.34026,0.16299,0.17978,0.20438
0.13968,0.21204,0.31485,0.1955,0.34518,0.27766
0.15816,0.20829,0.3187,0.2126,0.41187,0.21872
0.15961,0.17915,0.30567,0.18852,0.30897,0.17831
0.167,0.21749,0.29641,0.21351,0.39443,0.30184
0.17979,0.2306,0.34831,0.22328,0.39455,0.22771
0.16499,0.20431,0.34205,0.22427,0.27772,0.28779
0.14863,0.18631,0.28124,0.18451,0.31162,0.22291
0.061075,0.14518,0.27353,0.099028,0.050545,0.22478
0.1735,0.21668,0.33957,0.21638,0.32338,0.22136
0.052941,0.14236,0.36004,0.12424,0.071664,0.17604
0.11888,0.17337,0.30334,0.17568,0.20885,0.20028
0.17674,0.20758,0.29538,0.20333,0.37326,0.25573
0.098558,0.16702,0.30685,0.16735,0.21409,0.20321
0.05253,0.14415,0.29678,0.1294,0.05127,0.20894
0.1739,0.21493,0.32662,0.21603,0.33952,0.2472
0.18605,0.19081,0.31085,0.21628,0.54615,0.21133
0.15173,0.20224,0.28887,0.19682,0.33925,0.23541
0.058542,0.15718,0.3118,0.10909,0.078642,0.19735
0.15374,0.1954,0.32984,0.19241,0.3374,0.24564
0.12905,0.17082,0.33584,0.17302,0.41984,0.19289
0.097362,0.1871,0.30603,0.14501,0.23377,0.21193
0.16298,0.22136,0.36158,0.20846,0.36562,0.26416
0.18781,0.188,0.34446,0.18041,0.3221,0.22053
0.10329,0.17773,0.33376,0.15245,0.19203,0.19258
0.17672,0.21179,0.28422,0.24642,0.5174,0.24721
0.15941,0.20138,0.34224,0.20799,0.25998,0.22506
0.1855,0.22675,0.32608,0.25045,0.41503,0.23089
0.17322,0.23111,0.28753,0.19837,0.33114,0.26136
0.058029,0.19298,0.323,0.1443,0.1075,0.21643
0.073,0.17261,0.32566,0.12047,0.12086,0.23191
0.12596,0.19026,0.3142,0.15465,0.19016,0.21174
0.13255,0.16846,0.3167,0.17764,0.23537,0.19112
0.12845,0.1986,0.35497,0.16451,0.20752,0.2236
0.12916,0.16645,0.34025,0.169,0.24456,0.20587
0.11846,0.18051,0.32484,0.16557,0.26329,0.2268
0.18688,0.18183,0.29393,0.2242,0.34014,0.20461
0.11132,0.18371,0.33751,0.17717,0.22271,0.2123
0.10281,0.17954,0.3181,0.18443,0.24498,0.20432
0.12453,0.16338,0.31002,0.20568,0.25786,0.19525
0.098612,0.15888,0.31675,0.13899,0.14908,0.20387
0.1376,0.19092,0.32319,0.17724,0.19983,0.25649
0.11359,0.16821,0.33298,0.20206,0.34416,0.2087
0.081517,0.13968,0.32518,0.1508,0.21321,0.1696
0.10893,0.1426,0.30108,0.15286,0.26092,0.24012
0.087506,0.14304,0.30984,0.15369,0.068853,0.2587
0.13663,0.20786,0.28178,0.22364,0.63384,0.21591
0.1079,0.17991,0.34949,0.19851,0.21494,0.20121
0.16167,0.18309,0.29617,0.21593,0.33668,0.23204
0.10668,0.19223,0.32757,0.18219,0.19756,0.19072
0.059401,0.22334,0.29504,0.10927,0.12528,0.32771
0.15718,0.18417,0.36666,0.21282,0.32385,0.22954
0.17094,0.20247,0.35491,0.21037,0.28275,0.25674
0.13827,0.20424,0.32432,0.16062,0.30671,0.20023
0.16959,0.23865,0.34602,0.19611,0.36706,0.29902
0.079702,0.15766,0.32999,0.16587,0.053282,0.23349
0.11226,0.1557,0.31026,0.17342,0.21451,0.19642
0.062966,0.15241,0.35647,0.12459,0.093503,0.27501
0.073675,0.19037,0.30153,0.12137,0.11131,0.24762
0.15237,0.21372,0.30768,0.20814,0.3545,0.25458
0.066039,0.15543,0.33666,0.12328,0.083463,0.18172
0.14269,0.19919,0.31684,0.21897,0.36617,0.19573
0.1522,0.19233,0.31615,0.19936,0.35204,0.19958
0.16949,0.21572,0.31985,0.19597,0.28664,0.23887
0.16132,0.1764,0.28375,0.21217,0.38178,0.15852
0.072623,0.1568,0.3356,0.13397,0.16803,0.20911
0.15278,0.19167,0.33251,0.22364,0.34734,0.22074
0.13099,0.19081,0.28076,0.18629,0.30888,0.24676
0.093607,0.15692,0.34857,0.15675,0.1219,0.18041
0.13628,0.19783,0.29849,0.19042,0.2565,0.20721
0.21429,0.19766,0.31078,0.22767,0.47869,0.21758
0.18647,0.20669,0.3095,0.20221,0.31155,0.23934
0.098354,0.19872,0.33901,0.16044,0.27384,0.24603
0.16344,0.17476,0.29278,0.19133,0.34546,0.18078
0.10328,0.18672,0.32907,0.17432,0.19927,0.21181
0.16684,0.17241,0.33578,0.21433,0.33653,0.19809
0.15697,0.20489,0.37832,0.20709,0.37227,0.2765
0.12408,0.20205,0.34415,0.20598,0.25502,0.20144
0.19679,0.23918,0.34327,0.24831,0.39423,0.26601
0.1746,0.19186,0.37509,0.22288,0.34784,0.23918
0.17154,0.20613,0.32872,0.19513,0.27607,0.2006
0.18177,0.18908,0.31952,0.21398,0.45084,0.23091
0.15065,0.17127,0.29357,0.16958,0.27249,0.22602
0.17624,0.2065,0.30976,0.20308,0.29439,0.27122
0.12204,0.14873,0.28789,0.15998,0.23696,0.20998
0.14923,0.1882,0.3178,0.20188,0.343,0.17243
0.16917,0.19654,0.30453,0.21194,0.35636,0.198
0.076115,0.17928,0.30958,0.14036,0.2101,0.17222
0.11716,0.20212,0.31083,0.1582,0.22191,0.24109
0.13279,0.18834,0.30472,0.2012,0.24973,0.21592
0.18344,0.20968,0.31228,0.21706,0.36355,0.24867
0.14729,0.18817,0.32611,0.19534,0.42198,0.24196
0.15673,0.1605,0.32527,0.21139,0.3748,0.21922
0.18354,0.21826,0.32518,0.21722,0.34887,0.23214
0.12715,0.20115,0.32402,0.2192,0.35445,0.22542
0.14272,0.18841,0.31623,0.19039,0.34087,0.25612
0.15361,0.17013,0.33481,0.18024,0.35777,0.18853
0.11128,0.17703,0.31964,0.17733,0.22107,0.22721
0.21303,0.23329,0.34452,0.27538,0.41359,0.2432
0.12916,0.16846,0.35065,0.20154,0.38985,0.23899
0.095509,0.18825,0.31446,0.14288,0.16365,0.2546
0.10478,0.18005,0.29854,0.1565,0.18626,0.22963
0.17853,0.17671,0.31516,0.21823,0.2974,0.27412
0.11132,0.1852,0.3399,0.13875,0.16042,0.20248
0.13154,0.16923,0.33348,0.17202,0.43538,0.24099
0.13035,0.18438,0.32163,0.17774,0.3487,0.24165
0.079552,0.17022,0.29942,0.12598,0.11368,0.18888
0.070717,0.21331,0.30788,0.11846,0.13062,0.26027
0.17203,0.20048,0.29785,0.21892,0.30652,0.21421
0.071612,0.16818,0.26421,0.12077,0.15472,0.218
0.092367,0.17028,0.32509,0.15951,0.26527,0.2378
0.14746,0.18682,0.30968,0.169,0.27554,0.25056
0.17853,0.23398,0.33227,0.21103,0.38474,0.24921
0.16986,0.23343,0.30365,0.22482,0.45423,0.24972
0.068583,0.15826,0.30725,0.11058,0.051616,0.29724
0.1916,0.1894,0.34154,0.19377,0.31065,0.25141
0.14378,0.20363,0.34533,0.20224,0.21452,0.22165
0.1726,0.22043,0.32293,0.2209,0.3442,0.22809
0.22574,0.20405,0.32831,0.2262,0.6316,0.22972
0.13985,0.17779,0.33686,0.16379,0.17261,0.19481
0.16963,0.21607,0.34089,0.20164,0.36016,0.25172
0.16086,0.21289,0.32361,0.21566,0.36785,0.20832
0.16938,0.20952,0.32835,0.21225,0.37423,0.24217
0.17662,0.19112,0.31031,0.18164,0.3968,0.17772
0.16998,0.18447,0.30161,0.20388,0.30638,0.20694
0.16502,0.22896,0.33298,0.2234,0.39164,0.22494
0.13216,0.20731,0.30304,0.20823,0.26356,0.29469
0.065536,0.16548,0.34728,0.11859,0.12259,0.22371
0.18027,0.19675,0.30458,0.25024,0.33956,0.29652
0.19945,0.26051,0.36426,0.25802,0.48234,0.26427
0.13627,0.19234,0.31411,0.18388,0.30258,0.24057
0.11695,0.16804,0.34146,0.14813,0.20932,0.17803
0.11975,0.18339,0.30929,0.17571,0.26195,0.24883
0.14345,0.19227,0.31438,0.21744,0.27765,0.22716
0.17414,0.16585,0.31868,0.21417,0.39388,0.23635
0.10143,0.15803,0.28945,0.1642,0.14555,0.15955
0.1687,0.22801,0.35933,0.20438,0.32413,0.22346
0.098583,0.19197,0.30888,0.16048,0.17999,0.17186
0.18152,0.21273,0.32202,0.21562,0.42492,0.21555
0.13149,0.16115,0.30571,0.17414,0.22388,0.17002
0.11976,0.1915,0.31387,0.17376,0.28754,0.18708
0.15835,0.17205,0.32137,0.19941,0.30687,0.20686
0.13187,0.18653,0.32765,0.16068,0.21901,0.19722
0.10912,0.20381,0.28425,0.15201,0.16247,0.22974
0.14655,0.1805,0.34843,0.18137,0.35848,0.22646
0.14617,0.22103,0.32431,0.17915,0.33153,0.23876
0.15841,0.16909,0.33047,0.18535,0.32038,0.16142
0.16318,0.19275,0.31487,0.23199,0.40861,0.24725
0.17051,0.19942,0.322,0.2202,0.32852,0.2444
0.13668,0.21997,0.32486,0.20482,0.29592,0.20683
0.13396,0.21999,0.33865,0.17039,0.29237,0.23178
0.12567,0.19062,0.33797,0.18674,0.19535,0.19953
0.17547,0.22129,0.31111,0.2329,0.3839,0.23275
0.10107,0.19457,0.34566,0.13302,0.15759,0.26185
0.076672,0.19484,0.35504,0.14531,0.24525,0.25981
0.031553,0.1479,0.29817,0.087377,0.039818,0.18021
0.2044,0.22759,0.30738,0.23982,0.40537,0.24294
0.095869,0.16517,0.35871,0.15295,0.18096,0.1629
0.074635,0.15951,0.29713,0.14613,0.14892,0.19407
0.19335,0.2073,0.31394,0.23203,0.4147,0.26617
0.15614,0.23627,0.32637,0.16748,0.31364,0.2979
0.12135,0.166,0.28637,0.16194,0.2479,0.18805
0.087528,0.1768,0.32539,0.13139,0.12368,0.22324
0.14076,0.18338,0.30934,0.20639,0.27,0.24014
0.1624,0.2017,0.32306,0.19388,0.44637,0.27209
0.11513,0.1763,0.35642,0.13168,0.17745,0.2421
0.11561,0.18996,0.28323,0.1385,0.29448,0.28001
0.094972,0.17309,0.33962,0.1627,0.18398,0.18611
0.14981,0.15625,0.34695,0.17808,0.20398,0.19805
0.16741,0.19014,0.33517,0.25592,0.32434,0.22991
0.037132,0.16135,0.31835,0.099224,0.058094,0.22291
0.19447,0.25848,0.29843,0.20548,0.48681,0.25785
0.055211,0.15832,0.33533,0.11375,0.10849,0.15965
0.15584,0.17661,0.32455,0.18919,0.40142,0.21542
0.1966,0.21251,0.34558,0.21925,0.39982,0.23651
0.13312,0.2016,0.31532,0.18359,0.33397,0.23243
0.06723,0.14813,0.34962,0.11353,0.12817,0.17971
0.16343,0.20695,0.29479,0.20655,0.5038,0.2627
0.14388,0.2176,0.3073,0.22084,0.30543,0.24686
0.12017,0.16748,0.32562,0.16407,0.3113,0.20131
0.12398,0.17185,0.32459,0.16445,0.19499,0.24443
0.16558,0.21854,0.29498,0.22341,0.36446,0.20346
0.097506,0.20436,0.31307,0.14288,0.17073,0.30483
0.22013,0.22864,0.32307,0.23984,0.56744,0.25222
0.1686,0.18298,0.30349,0.19639,0.29383,0.20081
0.10061,0.16815,0.30558,0.14473,0.13142,0.24025
0.2051,0.24515,0.32444,0.27386,0.63841,0.26131
0.081988,0.15658,0.33949,0.14703,0.080972,0.22363
0.16617,0.17892,0.34209,0.2064,0.31872,0.19996
0.16554,0.19497,0.3167,0.19843,0.28993,0.18021
0.16523,0.18516,0.29682,0.18176,0.27336,0.18297
0.17143,0.21818,0.30568,0.20225,0.37684,0.25808
0.11327,0.15265,0.30943,0.1809,0.25521,0.17098
0.13891,0.20544,0.32073,0.16894,0.22045,0.26115
0.14895,0.19892,0.30023,0.20021,0.32404,0.22587
0.078075,0.16779,0.33478,0.1221,0.086783,0.19734
0.092749,0.17098,0.32085,0.13213,0.16673,0.19689
0.10401,0.16762,0.31521,0.16825,0.15519,0.2081
0.13344,0.21775,0.32191,0.20479,0.33239,0.25129
0.053273,0.15961,0.31029,0.10125,0.064295,0.20628
0.20757,0.22608,0.31892,0.24982,0.5205,0.24403
0.096779,0.21023,0.36107,0.14994,0.19253,0.22116
0.14285,0.19966,0.34199,0.19591,0.36299,0.23326
0.089297,0.17848,0.30945,0.14985,0.16769,0.24375
0.12878,0.18984,0.30679,0.15517,0.26892,0.24982
0.09275,0.17565,0.32771,0.1391,0.15396,0.2503
0.14121,0.22935,0.29096,0.19481,0.58411,0.24791
0.19548,0.20868,0.33816,0.2396,0.38599,0.26896
0.1622,0.16971,0.28489,0.23535,0.3105,0.16634
0.19238,0.25063,0.3428,0.25154,0.37475,0.25699
0.085204,0.20661,0.31406,0.13415,0.17234,0.22026
0.085205,0.18797,0.2774,0.12804,0.1502,0.22572
0.13361,0.19199,0.31681,0.20748,0.23338,0.2535
0.18032,0.22564,0.31184,0.21435,0.37047,0.25363
0.075829,0.13368,0.30348,0.14637,0.08447,0.20894
0.20176,0.21947,0.30501,0.23927,0.50298,0.29146
0.11756,0.1988,0.33242,0.16759,0.20934,0.26688
0.1241,0.14415,0.33087,0.16959,0.20904,0.18847
0.18095,0.2858,0.32515,0.18246,0.3339,0.31677
0.12729,0.16117,0.31182,0.20414,0.29153,0.21066
0.14914,0.19656,0.32732,0.20544,0.35521,0.21667
0.17667,0.21262,0.34311,0.20973,0.49856,0.25291
0.17391,0.19691,0.30109,0.18602,0.3063,0.20378
0.086363,0.19353,0.3398,0.1174,0.15197,0.24737
0.1403,0.17937,0.32729,0.17768,0.32697,0.23919
0.14174,0.17515,0.29757,0.20713,0.30393,0.18953
0.12673,0.16088,0.30302,0.19044,0.22942,0.19417
0.090627,0.17538,0.32402,0.14242,0.21632,0.2207
0.057739,0.13702,0.31445,0.12504,0.014861,0.22254
0.16455,0.21706,0.3577,0.23782,0.34271,0.28591
0.12374,0.16539,0.27659,0.17873,0.19653,0.19714
0.18776,0.22129,0.30335,0.18211,0.44785,0.22319
0.1387,0.17502,0.29249,0.19096,0.28684,0.2469
0.16186,0.20558,0.29602,0.22224,0.3131,0.25562
0.13527,0.16687,0.30404,0.184,0.32789,0.21896
0.15716,0.20821,0.30152,0.18939,0.37876,0.24531
0.17681,0.21591,0.32045,0.22493,0.70399,0.2437
0.11625,0.15995,0.30981,0.18356,0.3198,0.21939
0.12247,0.15736,0.29806,0.1452,0.21057,0.22017
0.092958,0.19484,0.29375,0.16331,0.16907,0.22373
0.11583,0.15982,0.30607,0.16631,0.19046,0.19664
0.19401,0.19602,0.32699,0.24106,0.41425,0.23012
0.12566,0.18878,0.29731,0.16596,0.20421,0.21152
0.12195,0.17003,0.35574,0.15788,0.22464,0.18412
0.14649,0.19388,0.32359,0.20611,0.36474,0.21736
0.18316,0.24007,0.35505,0.22012,0.34633,0.27489
0.13752,0.1716,0.31581,0.16051,0.24011,0.17674
0.16558,0.21816,0.30512,0.2122,0.44823,0.26045
0.067614,0.17003,0.31708,0.12605,0.076763,0.25772
0.069253,0.17548,0.30912,0.14648,0.15305,0.22761
0.11626,0.16387,0.32147,0.15035,0.20927,0.23528
0.13812,0.15613,0.32549,0.16967,0.20604,0.22769
0.20327,0.22599,0.33509,0.21422,0.26093,0.26154
0.10813,0.15727,0.30993,0.16606,0.25406,0.26709
0.13234,0.18216,0.35375,0.19516,0.2357,0.22705
0.11423,0.19449,0.31609,0.17073,0.21774,0.2146
0.06174,0.22762,0.33005,0.10753,0.11007,0.24623
0.11693,0.21331,0.28705,0.18334,0.25111,0.24181
0.17512,0.19694,0.3053,0.21153,0.31945,0.22552
0.083683,0.19418,0.31346,0.12916,0.1576,0.2147
0.13747,0.17655,0.33781,0.183,0.23055,0.19422
0.16446,0.16455,0.31207,0.2175,0.2976,0.19757
0.1273,0.20899,0.32145,0.20635,0.27331,0.22738
0.12984,0.2023,0.29703,0.19181,0.3708,0.24574
0.081305,0.16727,0.29502,0.15111,0.16002,0.21929
0.13992,0.18659,0.31633,0.17516,0.36648,0.20551
0.082899,0.13646,0.32711,0.13341,0.12394,0.19663
0.1444,0.17358,0.28455,0.19422,0.29188,0.20868
0.074135,0.20798,0.35602,0.13763,0.15131,0.22081
0.12341,0.17443,0.34195,0.16512,0.29412,0.1755
0.14586,0.19891,0.25355,0.18594,0.26554,0.23634
0.12701,0.18809,0.33434,0.14678,0.20952,0.20397
0.18775,0.17555,0.28454,0.17884,0.39381,0.25427
0.12842,0.17914,0.31889,0.1821,0.28798,0.20366
0.17971,0.2101,0.28023,0.21047,0.46621,0.20945
0.16953,0.21127,0.32999,0.20258,0.28848,0.24361
0.090189,0.19546,0.29244,0.14806,0.15638,0.23058
0.14591,0.19868,0.3037,0.19057,0.30028,0.22758
0.091839,0.19359,0.29507,0.13753,0.18006,0.24093
0.17435,0.22061,0.33155,0.20935,0.42043,0.2611
0.096665,0.18337,0.2809,0.15089,0.14594,0.22341
0.060738,0.16397,0.29394,0.1219,0.13797,0.23463
0.070124,0.13505,0.34206,0.12845,0.090542,0.16072
0.22004,0.2312,0.3447,0.23826,0.38445,0.2831
0.17378,0.1899,0.32221,0.20851,0.32659,0.20205
0.16706,0.17311,0.26572,0.21992,0.30747,0.24672
0.13477,0.18775,0.39129,0.18351,0.37276,0.20622
0.16376,0.18898,0.33096,0.223,0.35224,0.26801
0.14726,0.17685,0.31712,0.19304,0.31007,0.22592
0.11701,0.17412,0.2915,0.15466,0.13427,0.16917
0.12796,0.18376,0.28412,0.1822,0.21956,0.18799
0.099169,0.19143,0.26971,0.17577,0.24197,0.2796
0.085112,0.20266,0.32575,0.12971,0.17327,0.24161
0.032896,0.13011,0.36103,0.090758,0.035702,0.17531
0.16573,0.20635,0.29999,0.1687,0.30487,0.24875
0.086012,0.16952,0.29748,0.13783,0.13872,0.17726
0.046282,0.16585,0.33752,0.11408,0.11036,0.2421
0.15868,0.20623,0.30048,0.20362,0.41283,0.27145
0.1574,0.18875,0.2914,0.19699,0.27628,0.2225
0.14061,0.18809,0.29882,0.18069,0.31064,0.24456
0.17249,0.18807,0.32049,0.18976,0.36003,0.25273
0.19407,0.21035,0.33913,0.19266,0.37908,0.29328
0.14781,0.20222,0.32163,0.18341,0.37232,0.24295
0.15592,0.20835,0.33759,0.22871,0.31678,0.23589
0.10069,0.18064,0.33074,0.15375,0.29381,0.21604
0.13713,0.16816,0.29887,0.18277,0.26373,0.21875
0.17511,0.16684,0.33489,0.23577,0.58497,0.23022
0.14062,0.1876,0.36208,0.16884,0.30502,0.24902
0.1359,0.19508,0.34523,0.19327,0.33257,0.25506
0.16395,0.19832,0.33868,0.21266,0.32165,0.24425
0.10089,0.20893,0.29064,0.18457,0.16113,0.26202
0.17203,0.23282,0.32876,0.21018,0.38734,0.26508
0.14267,0.20292,0.32,0.20488,0.29104,0.21697
0.13915,0.18961,0.31901,0.15525,0.18126,0.20364
0.058597,0.1746,0.33073,0.12426,0.060148,0.27154
0.13159,0.20117,0.34864,0.18379,0.26011,0.21904
0.098416,0.17354,0.32044,0.14086,0.13868,0.22812
0.14547,0.16979,0.32203,0.19131,0.20964,0.18022
0.10104,0.1569,0.30498,0.16836,0.23634,0.18815
0.11512,0.17227,0.34151,0.1496,0.22391,0.18896
0.17079,0.21142,0.30988,0.19897,0.38481,0.23465
0.12244,0.21123,0.32593,0.2063,0.33029,0.23149
0.14873,0.18575,0.34355,0.17749,0.2741,0.30976
0.11857,0.17307,0.35175,0.17079,0.33138,0.25856
0.079443,0.17573,0.32103,0.15267,0.14339,0.21816
0.16131,0.20552,0.33354,0.19901,0.23787,0.22182
0.18903,0.22035,0.32578,0.22982,0.40123,0.24918
0.15208,0.2092,0.32579,0.21203,0.38794,0.22494
0.15593,0.21518,0.33642,0.19178,0.22524,0.19516
0.069905,0.13817,0.31544,0.11809,0.084499,0.21878
0.13887,0.19421,0.35281,0.20002,0.42024,0.2393
0.06407,0.14953,0.29646,0.12389,0.084001,0.15148
0.17999,0.18779,0.31856,0.21424,0.48867,0.27163
0.12904,0.18196,0.35141,0.15855,0.30331,0.22789
0.17687,0.22072,0.3323,0.22238,0.37473,0.23336
0.14502,0.21206,0.31759,0.16372,0.3203,0.24024
0.19093,0.17883,0.32072,0.22361,0.35391,0.23356
0.14665,0.205,0.35031,0.2119,0.2278,0.19005
0.10589,0.15741,0.31673,0.16423,0.25265,0.18346
0.20794,0.20856,0.30568,0.2545,0.52492,0.22469
0.12989,0.18565,0.34124,0.16813,0.22264,0.20592
0.04534,0.15734,0.34139,0.10614,0.097466,0.23351
0.19769,0.23506,0.31183,0.26641,0.4277,0.23281
0.048267,0.13271,0.31003,0.090103,0.061496,0.2147
0.068347,0.14803,0.31695,0.11717,0.14089,0.19697
0.14847,0.17162,0.30147,0.15712,0.26688,0.21112
0.14473,0.19577,0.33701,0.18621,0.40378,0.21912
0.071449,0.11743,0.32083,0.11522,0.1319,0.29527
0.063392,0.15403,0.29244,0.10322,0.12652,0.15432
0.051013,0.20041,0.34443,0.1244,0.10549,0.21486
0.12137,0.17503,0.33959,0.15906,0.22562,0.22054
0.14636,0.17845,0.30577,0.18299,0.26819,0.2046
0.091755,0.16104,0.34083,0.13622,0.12405,0.19009
0.15645,0.20119,0.33958,0.19396,0.3143,0.19612
0.16041,0.20546,0.33092,0.22629,0.37898,0.2146
0.13484,0.16189,0.33701,0.1566,0.30746,0.22254
0.17359,0.21148,0.31663,0.17723,0.4773,0.23561
0.12389,0.16994,0.32673,0.15787,0.28756,0.16937
0.15887,0.24139,0.32722,0.22521,0.4706,0.27569
0.12948,0.16239,0.32143,0.15542,0.26316,0.21642
0.17167,0.2174,0.36477,0.21126,0.40859,0.22774
0.12928,0.20833,0.33499,0.2078,0.26472,0.23684
0.14191,0.18607,0.32704,0.19629,0.32981,0.30097
0.15801,0.21605,0.33972,0.21441,0.31684,0.22155
0.12569,0.21109,0.32209,0.16636,0.20701,0.30091
0.18178,0.20777,0.34466,0.25433,0.61116,0.28075
0.16292,0.21335,0.28796,0.18463,0.31214,0.28512
0.095489,0.20898,0.34373,0.15849,0.23116,0.28472
0.14555,0.18886,0.34101,0.20244,0.3702,0.20686
0.202,0.23897,0.28724,0.24944,0.41166,0.23721
0.12161,0.17177,0.31912,0.16975,0.2194,0.17955
0.15211,0.18717,0.35391,0.21005,0.56331,0.30244
0.091248,0.16343,0.34207,0.13812,0.20457,0.2369
0.1589,0.21015,0.32957,0.23529,0.37083,0.22039
0.14669,0.18731,0.29956,0.17947,0.34088,0.25715
0.15603,0.17052,0.28311,0.21222,0.25404,0.2105
0.12405,0.22531,0.30989,0.18937,0.43392,0.28221
0.18337,0.20299,0.25605,0.20098,0.29001,0.22761
0.082244,0.15262,0.38009,0.14018,0.18793,0.21062
0.049373,0.15586,0.32455,0.13254,0.098242,0.17914
0.092775,0.14761,0.2788,0.15924,0.20149,0.18983
0.12538,0.18642,0.30233,0.17623,0.18288,0.24683
0.11766,0.17789,0.35878,0.16539,0.26512,0.18953
0.12103,0.2087,0.34938,0.16097,0.23196,0.30137
0.15836,0.19045,0.3268,0.17048,0.3251,0.2368
0.16379,0.20358,0.33752,0.16685,0.2724,0.26419
0.10014,0.15642,0.34387,0.16019,0.21294,0.17529
0.19574,0.2256,0.32161,0.21436,0.33535,0.27202
0.1434,0.20396,0.31685,0.1808,0.32966,0.18886
0.16759,0.19739,0.29835,0.2276,0.343,0.20996
0.11185,0.1809,0.32465,0.16897,0.17251,0.21187
0.16962,0.23797,0.32371,0.20353,0.44416,0.25341
0.13562,0.18548,0.28745,0.20052,0.30243,0.17994
0.12782,0.17348,0.29946,0.16397,0.17205,0.22349
0.17315,0.22159,0.32579,0.23651,0.37339,0.24819
0.078873,0.19444,0.30772,0.12468,0.13192,0.19713
0.15038,0.20409,0.33606,0.20678,0.39836,0.25308
0.17269,0.23784,0.3236,0.23034,0.4213,0.28046
0.13645,0.20188,0.29436,0.18791,0.23923,0.22298
0.16987,0.22802,0.32481,0.21705,0.43885,0.26691
0.080625,0.16359,0.29847,0.13662,0.18092,0.19908
0.099338,0.17462,0.32867,0.19556,0.17062,0.22581
0.13856,0.21368,0.31794,0.23207,0.49581,0.22576
0.12033,0.20078,0.32051,0.17282,0.25717,0.27116
0.11252,0.18224,0.31674,0.16866,0.19811,0.21461
0.1104,0.16276,0.31452,0.13747,0.2525,0.20874
0.15632,0.20086,0.28183,0.18806,0.31013,0.18848
0.12521,0.17338,0.33766,0.18547,0.24496,0.189
0.13973,0.17378,0.32884,0.16114,0.29266,0.24747
0.10593,0.18636,0.33596,0.15086,0.16509,0.21317
0.14744,0.16156,0.32743,0.20011,0.41377,0.23289
0.079995,0.19992,0.2954,0.14551,0.13231,0.20523
0.13362,0.17428,0.33252,0.16298,0.21272,0.24196
0.12667,0.18725,0.3451,0.15446,0.18746,0.27343
0.13105,0.19103,0.2989,0.19222,0.25619,0.19537
0.09198,0.19098,0.30745,0.13169,0.15335,0.22702
0.13644,0.19179,0.33011,0.20194,0.30454,0.26461
0.12432,0.19653,0.30644,0.18163,0.22695,0.24784
0.13299,0.17352,0.3202,0.17954,0.3123,0.22438
0.15672,0.23225,0.31924,0.22466,0.42762,0.2455
0.063924,0.17985,0.29849,0.10508,0.11837,0.2192
0.066345,0.17597,0.29145,0.14442,0.13716,0.21488
0.073298,0.14684,0.3379,0.12265,0.16148,0.15755
0.10116,0.18465,0.30625,0.16333,0.21882,0.23808
0.15892,0.18813,0.30626,0.21523,0.2612,0.22233
0.056085,0.16708,0.34181,0.1088,0.13972,0.21553
0.080346,0.14676,0.31838,0.12576,0.10228,0.20216
0.11245,0.16908,0.29335,0.14369,0.11851,0.1955
0.16466,0.17956,0.33921,0.2081,0.32357,0.27631
0.17888,0.1924,0.32431,0.20991,0.52277,0.2246
0.069366,0.1599,0.32892,0.090454,0.10034,0.23554
0.17014,0.20374,0.3028,0.20421,0.30345,0.24362
0.09449,0.18432,0.32512,0.1306,0.17483,0.22383
0.18827,0.22765,0.30254,0.21014,0.48338,0.21544
0.060386,0.1468,0.28597,0.12434,0.091068,0.17002
0.10592,0.18377,0.34144,0.12505,0.15641,0.23714
0.12587,0.17829,0.28217,0.14845,0.26265,0.18615
0.17559,0.22158,0.34602,0.23954,0.30974,0.25132
0.13576,0.20285,0.2959,0.2058,0.33055,0.28251
0.15466,0.22102,0.29171,0.20655,0.29275,0.23658
0.11688,0.17508,0.32123,0.20857,0.27119,0.20314
0.089359,0.18053,0.28798,0.12845,0.14991,0.22918
0.13014,0.17188,0.33927,0.16924,0.39878,0.24547
0.083071,0.16367,0.33447,0.12717,0.11945,0.22893
0.15174,0.18076,0.33461,0.19448,0.42344,0.1942
0.14903,0.20077,0.33143,0.17124,0.2893,0.22472
0.14111,0.19875,0.32973,0.21958,0.28948,0.21432
0.13039,0.16902,0.33698,0.18709,0.235,0.17821
0.066276,0.19548,0.32663,0.13871,0.19407,0.2535
0.13373,0.18022,0.28994,0.19405,0.225,0.16181
0.15271,0.19023,0.34324,0.19894,0.43788,0.24902
0.13493,0.22615,0.30641,0.17857,0.28695,0.20533
0.12703,0.15322,0.31609,0.1733,0.27428,0.1906
0.070597,0.15556,0.29214,0.11948,0.12934,0.21277
0.11182,0.16686,0.2812,0.18942,0.26678,0.17671
0.15478,0.18951,0.29178,0.20679,0.32359,0.23655
0.10341,0.14492,0.3412,0.14447,0.1714,0.16449
0.040665,0.129,0.29116,0.097366,0.043736,0.15363
0.054106,0.13702,0.31477,0.09609,0.068524,0.24296
0.1901,0.19945,0.34437,0.23131,0.46448,0.25219
0.1756,0.19477,0.30579,0.23842,0.37891,0.27077
0.13508,0.15609,0.32508,0.18667,0.25477,0.19401
0.14375,0.1687,0.30503,0.16895,0.33206,0.24087
0.0682,0.16397,0.29444,0.13623,0.20444,0.22339
0.1239,0.20822,0.30515,0.1932,0.26497,0.23491
0.17376,0.23909,0.31223,0.24699,0.42483,0.21708
0.14787,0.18514,0.30785,0.21122,0.31157,0.23888
0.17151,0.24712,0.31659,0.19828,0.30807,0.29143
0.17944,0.19963,0.33609,0.20985,0.30438,0.27958
0.1525,0.18957,0.32489,0.16366,0.23991,0.2105
0.10602,0.16789,0.28919,0.15494,0.17553,0.23022
0.17223,0.20359,0.26838,0.22222,0.35945,0.22563
0.12601,0.1772,0.29425,0.20115,0.25509,0.20935
0.15282,0.18272,0.3757,0.19608,0.30135,0.20753
0.064269,0.17406,0.35226,0.13129,0.13173,0.19201
0.16504,0.1995,0.30024,0.23412,0.42937,0.2607
0.11883,0.20252,0.31939,0.15185,0.2169,0.2188
0.14002,0.19231,0.29879,0.17541,0.29859,0.27185
0.20379,0.20895,0.28163,0.22586,0.34164,0.21503
0.22905,0.23112,0.31338,0.23418,0.54761,0.22755
0.06083,0.14007,0.32388,0.10439,0.03915,0.27758
0.16377,0.17783,0.33442,0.2186,0.31552,0.24329
0.097621,0.16201,0.35202,0.15653,0.22129,0.18999
0.06757,0.17169,0.30498,0.13401,0.19378,0.23261
0.20763,0.22575,0.3026,0.20219,0.49516,0.2455
0.18838,0.22098,0.3341,0.24165,0.37034,0.27791
0.11937,0.20269,0.29793,0.16951,0.22185,0.25116
0.10651,0.18844,0.29515,0.16903,0.2772,0.22782
0.14643,0.17691,0.34262,0.18491,0.26809,0.18339
0.11932,0.16449,0.28866,0.17461,0.32693,0.19166
0.12425,0.17264,0.30491,0.16513,0.29604,0.21242
0.12663,0.19682,0.3182,0.20947,0.34697,0.24806
0.1447,0.20973,0.3482,0.21604,0.28917,0.26817
0.13606,0.19428,0.29727,0.20228,0.29401,0.23698
0.11917,0.17649,0.27348,0.18879,0.32225,0.17701
0.14005,0.17294,0.34122,0.17565,0.348,0.24805
0.17552,0.19024,0.30148,0.24185,0.41547,0.19381
0.10139,0.16076,0.32264,0.15983,0.19422,0.17744
0.15405,0.18742,0.34217,0.19074,0.30051,0.23533
0.17693,0.24562,0.31792,0.23241,0.4506,0.31066
0.16152,0.19186,0.34798,0.20903,0.2822,0.21044
0.16767,0.16405,0.31325,0.21234,0.46674,0.20176
0.17514,0.22168,0.30857,0.22813,0.38069,0.24023
0.16023,0.18755,0.32859,0.1908,0.36093,0.23522
0.07293,0.16904,0.3265,0.12267,0.14542,0.20742
0.078332,0.18363,0.31928,0.13695,0.15838,0.21366
0.12733,0.21786,0.30056,0.14025,0.18098,0.28962
0.17288,0.21129,0.31299,0.22435,0.34156,0.22601
0.15874,0.20894,0.32227,0.20683,0.33092,0.23174
0.17115,0.17242,0.30162,0.20702,0.3953,0.23942
0.17504,0.20559,0.30302,0.23755,0.41906,0.2242
0.19317,0.20522,0.33045,0.27152,0.4777,0.30503
0.15682,0.15578,0.31219,0.16954,0.25784,0.17268
0.082451,0.17381,0.32158,0.16553,0.21191,0.20672
0.14257,0.18773,0.3338,0.18914,0.23349,0.24114
0.1114,0.17192,0.3038,0.14893,0.18189,0.23781
0.10443,0.20421,0.27077,0.18133,0.18094,0.2384
0.17313,0.21393,0.29195,0.22778,0.39522,0.26668
0.10725,0.198,0.30563,0.15309,0.18248,0.26811
0.13576,0.16086,0.34411,0.20128,0.32138,0.15663
0.10476,0.15598,0.32078,0.16936,0.2077,0.20179
0.17713,0.17988,0.33718,0.23203,0.37193,0.2191
0.14553,0.19974,0.30236,0.19515,0.29742,0.2133
0.19374,0.225,0.29987,0.23687,0.51255,0.27243
0.14165,0.1613,0.34391,0.15958,0.21484,0.20417
0.10818,0.17359,0.32905,0.15711,0.23218,0.22492
0.10189,0.21592,0.33722,0.14518,0.21223,0.21424
0.14556,0.18109,0.31809,0.19201,0.32949,0.18667
0.15083,0.18426,0.3228,0.18026,0.23897,0.23963
0.064113,0.1598,0.27469,0.13599,0.13269,0.26081
0.17267,0.1847,0.29392,0.17458,0.25476,0.22537
0.16219,0.19753,0.30854,0.23227,0.36493,0.22583
0.11394,0.17457,0.33178,0.16157,0.25303,0.19922
0.11391,0.17752,0.31943,0.17074,0.22755,0.21501
0.11539,0.16464,0.32382,0.16855,0.37714,0.26351
0.073744,0.14882,0.3181,0.12395,0.14071,0.14777
0.072951,0.15081,0.32482,0.10229,0.11323,0.16521
0.12159,0.1551,0.34061,0.173,0.25263,0.19037
0.16134,0.19822,0.34804,0.20196,0.4165,0.21776
0.13713,0.18684,0.3029,0.226,0.34438,0.27386
0.21037,0.25837,0.3137,0.25464,0.57906,0.29002
0.19172,0.26275,0.33424,0.23333,0.43685,0.29533
0.088464,0.15478,0.31477,0.14654,0.16372,0.14655
0.154,0.21207,0.31315,0.20076,0.37696,0.23013
0.18276,0.18321,0.31287,0.223,0.40545,0.22015
0.19149,0.24089,0.30578,0.2334,0.48296,0.23663
0.13675,0.20142,0.32053,0.15255,0.23186,0.24168
0.12219,0.16964,0.32878,0.15697,0.32609,0.21279
0.16346,0.18846,0.3074,0.18252,0.29446,0.21022
0.15756,0.20407,0.32336,0.22159,0.306,0.22821
0.12995,0.166,0.29331,0.18583,0.28033,0.25429
0.19374,0.17657,0.32458,0.18875,0.34514,0.21088
0.096415,0.17707,0.2975,0.15495,0.20944,0.23433
0.10997,0.21018,0.3306,0.15907,0.20178,0.23297
0.15179,0.18505,0.31651,0.17865,0.31162,0.2292
0.096205,0.16173,0.30841,0.16187,0.18749,0.17268
0.1162,0.19021,0.36557,0.18299,0.20062,0.23534
0.16974,0.20525,0.31027,0.19029,0.31412,0.24045
0.092436,0.1673,0.32319,0.14397,0.1409,0.18512
0.18949,0.25785,0.31484,0.22511,0.44755,0.26247
0.11477,0.19462,0.32149,0.17836,0.25713,0.28016
0.093619,0.1752,0.3328,0.16839,0.24539,0.20904
0.18571,0.22309,0.31175,0.23469,0.37411,0.24516
0.12581,0.15834,0.33662,0.17113,0.26537,0.18975
0.20239,0.20491,0.3145,0.20754,0.36507,0.25324
0.083242,0.1519,0.33775,0.11015,0.12626,0.16894
0.14351,0.18722,0.31951,0.20547,0.26778,0.23882
0.15785,0.19496,0.32901,0.22072,0.28631,0.24051
0.12587,0.15687,0.28438,0.14915,0.25605,0.17609
0.14653,0.18712,0.28482,0.20384,0.34629,0.26015
0.066097,0.14934,0.29796,0.12349,0.12802,0.18642
0.11037,0.18362,0.30777,0.16711,0.238,0.23676
0.1207,0.16509,0.32837,0.18741,0.21643,0.17523
0.14555,0.1978,0.31352,0.21335,0.3371,0.19784
0.12023,0.16615,0.2972,0.1784,0.20736,0.22782
0.13781,0.20671,0.35973,0.19493,0.28167,0.20312
0.13933,0.18873,0.29503,0.20515,0.29036,0.21959
0.11883,0.15512,0.29589,0.16385,0.1304,0.33412
0.16072,0.18566,0.34675,0.21988,0.34687,0.24112
0.16074,0.21273,0.31398,0.22044,0.43871,0.26991
0.17261,0.1984,0.30943,0.17996,0.27627,0.24988
0.17146,0.17767,0.3271,0.1775,0.37709,0.19719
0.096279,0.19602,0.3689,0.14746,0.14685,0.27294
0.15907,0.20177,0.31415,0.23865,0.65455,0.2216
0.1782,0.17772,0.33353,0.20088,0.31336,0.22464
0.19612,0.25047,0.32437,0.26961,0.45257,0.26912
0.22255,0.21408,0.30151,0.22968,0.58145,0.2558
0.051414,0.16795,0.28129,0.12349,0.10473,0.18415
0.10952,0.15082,0.30363,0.16094,0.267,0.23061
0.13353,0.17145,0.29329,0.1638,0.27205,0.20189
0.11217,0.18451,0.30733,0.15921,0.17858,0.30595
0.16217,0.19922,0.33496,0.23935,0.31793,0.24835
0.11225,0.16526,0.31051,0.15286,0.22937,0.18907
0.11579,0.16139,0.31818,0.15482,0.19919,0.16805
0.13711,0.20256,0.34133,0.19353,0.29131,0.21781
0.15267,0.19766,0.30079,0.19843,0.28367,0.20791
0.13137,0.15009,0.2749,0.17271,0.33885,0.19544
0.14236,0.19119,0.33303,0.18939,0.28217,0.2253
0.15516,0.18741,0.32519,0.16849,0.21811,0.19353
0.10309,0.18223,0.32956,0.16776,0.16383,0.20266
0.16422,0.20598,0.32443,0.19439,0.3319,0.24088
0.067931,0.17695,0.28574,0.13931,0.17262,0.28343
0.16544,0.21332,0.29909,0.2193,0.3435,0.25721
0.14592,0.20568,0.2869,0.23206,0.26041,0.23577
0.10085,0.1568,0.34876,0.14021,0.15244,0.2433
0.15019,0.17973,0.26564,0.22503,0.27787,0.22802
0.1152,0.15373,0.33413,0.13885,0.16512,0.17579
0.12574,0.18171,0.33286,0.19539,0.49717,0.24024
0.093141,0.15784,0.30329,0.15159,0.25478,0.20509
0.17706,0.19003,0.31397,0.22499,0.43658,0.27881
0.19781,0.2181,0.34845,0.21508,0.36041,0.24568
0.1734,0.23515,0.31277,0.22087,0.41816,0.24584
0.12809,0.15825,0.27922,0.17691,0.28159,0.21778
0.14692,0.18348,0.35143,0.18965,0.29916,0.21312
0.16307,0.20594,0.33743,0.20241,0.58894,0.22674
0.14537,0.19212,0.31579,0.19688,0.30025,0.18228
0.13829,0.19203,0.31427,0.19095,0.21833,0.20573
0.123,0.18138,0.3092,0.20632,0.30672,0.20848
0.11859,0.2071,0.33847,0.1532,0.39729,0.25583
0.12085,0.20245,0.29633,0.15214,0.17908,0.24195
0.15161,0.16893,0.34678,0.18183,0.2336,0.2148
0.14466,0.23375,0.32664,0.16907,0.27371,0.29165
0.066396,0.18172,0.34741,0.097379,0.099868,0.25719
0.17737,0.17211,0.30449,0.16263,0.37881,0.19191
0.081696,0.15864,0.34113,0.15148,0.16693,0.18216
0.058677,0.13648,0.31528,0.094592,0.053217,0.29326
0.18043,0.19748,0.30384,0.2237,0.43127,0.23454
0.12473,0.19503,0.32121,0.17714,0.29126,0.23645
0.16628,0.18245,0.28487,0.19037,0.29588,0.22133
0.14167,0.19923,0.31156,0.21971,0.28977,0.20554
0.11003,0.1821,0.33447,0.12349,0.22236,0.21948
0.14941,0.21366,0.28802,0.23005,0.36585,0.24359
0.14138,0.20764,0.28897,0.17546,0.28534,0.27468
0.074803,0.17049,0.31686,0.11593,0.19746,0.19664
0.1573,0.21207,0.31358,0.22812,0.36557,0.23255
0.060633,0.18334,0.34557,0.12478,0.10588,0.22127
0.12663,0.24351,0.30815,0.17023,0.27837,0.27061
0.071395,0.16096,0.29121,0.15584,0.15191,0.20519
0.065307,0.179,0.32623,0.11727,0.10788,0.21038
0.087496,0.18733,0.29947,0.14906,0.17195,0.21056
0.14598,0.19943,0.35837,0.20307,0.41441,0.28962
0.087382,0.14579,0.33275,0.14913,0.075602,0.22023
0.14239,0.21148,0.29221,0.15296,0.31404,0.2483
0.13769,0.17625,0.33378,0.23096,0.29113,0.22303
0.11473,0.1971,0.31807,0.14371,0.23607,0.19642
0.1468,0.18444,0.30492,0.19825,0.24957,0.22084
0.16921,0.19028,0.36946,0.19702,0.33816,0.23414
0.076798,0.15284,0.29016,0.10157,0.12543,0.21253
0.1834,0.24271,0.29279,0.21491,0.31801,0.25846
0.18005,0.23839,0.31368,0.21111,0.53465,0.25801
0.070232,0.16929,0.29316,0.1226,0.10467,0.17943
0.10555,0.18321,0.3125,0.16236,0.21967,0.20866
0.15762,0.19224,0.289,0.22177,0.37102,0.24893
0.13842,0.21549,0.32247,0.19545,0.23357,0.23729
0.19149,0.213,0.34332,0.21126,0.46356,0.27455
0.18397,0.21807,0.34792,0.21309,0.40708,0.21485
0.18716,0.26385,0.34502,0.23932,0.38383,0.28359
0.10032,0.16834,0.31711,0.14529,0.14655,0.21609
0.15321,0.21796,0.31001,0.1894,0.2647,0.23856
0.091624,0.15996,0.31316,0.11424,0.18397,0.20309
0.1587,0.19538,0.34003,0.19255,0.36682,0.325
0.15098,0.1887,0.27666,0.19956,0.46515,0.23427
0.15142,0.20527,0.30631,0.21807,0.27697,0.28254
0.1723,0.19448,0.31835,0.19603,0.29376,0.22588
0.15802,0.21402,0.30613,0.2111,0.2716,0.23775
0.12397,0.20917,0.32338,0.18422,0.2824,0.23668
0.16346,0.16648,0.3008,0.1737,0.2806,0.20533
0.13352,0.20177,0.39934,0.19503,0.29432,0.24454
0.14483,0.15445,0.30087,0.15774,0.17674,0.2163
0.060248,0.18106,0.31455,0.095865,0.093668,0.20779
0.062473,0.16931,0.32189,0.15866,0.12052,0.1994
0.099524,0.15056,0.30476,0.12009,0.14504,0.13981
0.13327,0.20789,0.30563,0.18446,0.33244,0.23244
0.066305,0.17037,0.34002,0.11736,0.042171,0.18175
0.095534,0.17269,0.31603,0.12818,0.12718,0.19668
0.11556,0.16319,0.3074,0.16261,0.2076,0.189
0.13866,0.17235,0.31259,0.19588,0.23302,0.24248
0.086603,0.16311,0.31126,0.14484,0.15043,0.251
0.12168,0.16109,0.31385,0.17104,0.23398,0.17413
0.15224,0.20445,0.31191,0.20657,0.37687,0.249
0.16574,0.22087,0.30819,0.18545,0.24849,0.27508
0.089729,0.18192,0.34632,0.15217,0.11334,0.22268
0.097571,0.1878,0.29354,0.15161,0.24115,0.22256
0.16499,0.2216,0.34778,0.20812,0.40372,0.24568
0.16465,0.19297,0.27481,0.20341,0.25776,0.2029
0.085147,0.18301,0.32256,0.13777,0.26929,0.23496
0.11953,0.17182,0.33171,0.17623,0.21778,0.19003
0.10954,0.1521,0.34558,0.19014,0.16436,0.22405
0.045626,0.17707,0.32235,0.1096,0.091511,0.21469
0.10481,0.16382,0.32658,0.19205,0.27201,0.17478
0.10527,0.17404,0.30174,0.16965,0.20307,0.19799
0.1238,0.16544,0.31692,0.17047,0.20435,0.23135
0.11187,0.17487,0.32614,0.17236,0.23971,0.24503
0.10821,0.17391,0.33517,0.14869,0.16139,0.19959
0.10202,0.18722,0.33027,0.13705,0.12922,0.26455
0.11825,0.17696,0.33191,0.16224,0.26666,0.18564
0.11611,0.19282,0.29149,0.18159,0.24472,0.26159
0.10587,0.17788,0.31863,0.15491,0.29708,0.2022
0.18842,0.21261,0.28912,0.23353,0.41564,0.24496
0.19271,0.21823,0.3204,0.20376,0.40583,0.24414
0.17235,0.18557,0.33328,0.20725,0.42065,0.20267
0.13677,0.18219,0.31144,0.19108,0.31518,0.19659
0.15499,0.19693,0.33007,0.18406,0.2333,0.2155
0.14333,0.21249,0.32943,0.19907,0.32579,0.24822
0.13604,0.19469,0.31557,0.16812,0.22028,0.21267
0.087519,0.15825,0.33257,0.16158,0.19225,0.21944
0.12622,0.20889,0.32076,0.16494,0.2638,0.24324
0.089395,0.19591,0.33004,0.12886,0.16046,0.2379
0.17838,0.19591,0.33898,0.22444,0.33523,0.22223
0.164,0.18492,0.36349,0.20082,0.30865,0.23218
0.1067,0.16884,0.33052,0.14878,0.19067,0.18761
0.073485,0.18757,0.34047,0.13846,0.14771,0.24809
0.12605,0.16484,0.297,0.18125,0.20635,0.2241
0.19841,0.17369,0.30487,0.21038,0.40981,0.2482
0.10994,0.17207,0.30712,0.16404,0.21139,0.17522
0.15224,0.20048,0.32671,0.21896,0.38116,0.20429
0.11154,0.16958,0.32791,0.17661,0.22862,0.22591
0.14279,0.22686,0.33778,0.19467,0.23446,0.25663
0.15931,0.25019,0.34182,0.21869,0.47923,0.27938
0.15097,0.18636,0.27744,0.2028,0.31654,0.24297
0.12497,0.21494,0.35083,0.18795,0.26057,0.26373
0.13894,0.17925,0.29292,0.18664,0.34798,0.26838
0.16618,0.20201,0.33621,0.21226,0.39244,0.31465
0.045886,0.16025,0.31093,0.096511,0.043635,0.17334
0.17268,0.18041,0.32428,0.17532,0.21,0.20634
0.095799,0.1492,0.27032,0.14355,0.17291,0.20546
0.14319,0.22037,0.28732,0.18961,0.27719,0.255
0.1308,0.18199,0.32566,0.17286,0.1985,0.25404
0.11334,0.17971,0.34369,0.18437,0.27982,0.20117
0.15887,0.22505,0.31458,0.21423,0.52085,0.25725
0.15574,0.20984,0.33353,0.18881,0.40224,0.25909
0.06177,0.15083,0.31458,0.11689,0.098092,0.17154
0.15375,0.22058,0.31415,0.212,0.33287,0.25113
0.14694,0.19504,0.27527,0.20562,0.27433,0.2359
0.10959,0.16473,0.35041,0.15489,0.18948,0.19
0.13077,0.1805,0.31636,0.17045,0.26664,0.19011
0.10857,0.18851,0.31608,0.14358,0.26543,0.22747
0.14194,0.18081,0.30568,0.1538,0.16054,0.21444
0.087357,0.15545,0.31264,0.18296,0.16782,0.17347
0.17426,0.23669,0.32657,0.24849,0.57701,0.31718
0.071694,0.16734,0.31111,0.12825,0.096479,0.2133
0.096031,0.1959,0.32887,0.15423,0.20967,0.18938
0.14191,0.22058,0.29985,0.20121,0.39243,0.23392
0.056036,0.18168,0.31064,0.12961,0.085561,0.25168
0.14162,0.1534,0.32557,0.15411,0.31656,0.17949
0.084481,0.15011,0.31611,0.11756,0.15414,0.18784
0.072435,0.17693,0.31511,0.13465,0.13838,0.25676
0.13072,0.16086,0.33228,0.18018,0.40652,0.19247
0.08777,0.19612,0.33434,0.16958,0.26012,0.25266
0.069482,0.1458,0.33514,0.11922,0.10791,0.16954
0.14464,0.20399,0.33829,0.13481,0.29006,0.21691
0.077036,0.15866,0.32023,0.13336,0.10817,0.16787
0.092973,0.21946,0.32826,0.15211,0.23105,0.27923
0.15023,0.18774,0.3063,0.22327,0.44151,0.20298
0.12502,0.18048,0.30574,0.15043,0.28024,0.16885
0.10824,0.18218,0.27739,0.17273,0.1994,0.25511
0.051405,0.136,0.33046,0.10338,0.081582,0.24299
0.078242,0.15344,0.32938,0.13737,0.10201,0.14273
0.13433,0.1797,0.31162,0.18562,0.2764,0.21661
0.14168,0.23552,0.34816,0.18693,0.25927,0.27735
0.10691,0.17116,0.3053,0.16693,0.2497,0.21763
0.15476,0.19256,0.3316,0.20335,0.28292,0.24077
0.11699,0.18003,0.35013,0.16214,0.23545,0.25318
0.11037,0.16454,0.34138,0.15692,0.17011,0.175
0.053839,0.17907,0.28885,0.10222,0.10912,0.2282
0.12901,0.1532,0.32214,0.16086,0.17326,0.18182
0.1481,0.17764,0.30229,0.16558,0.23554,0.23169
0.13916,0.16956,0.29902,0.18134,0.26666,0.17836
0.075018,0.16798,0.31056,0.1277,0.090488,0.20346
0.052017,0.141,0.30933,0.10538,0.043913,0.14407
0.1212,0.17609,0.29685,0.18348,0.19733,0.20094
0.14479,0.19689,0.36167,0.20087,0.34962,0.2181
0.17745,0.24216,0.31874,0.22794,0.42622,0.24708
0.15568,0.19076,0.31784,0.22305,0.33307,0.2247
0.16882,0.22974,0.28666,0.18393,0.37762,0.23657
0.16731,0.20544,0.29838,0.20964,0.42879,0.24768
0.13834,0.21651,0.29751,0.16557,0.21772,0.20952
0.065822,0.16483,0.33951,0.14239,0.12295,0.23243
0.17246,0.20621,0.30368,0.17837,0.30652,0.25498
0.16444,0.20235,0.3341,0.19522,0.27414,0.25033
0.10977,0.20072,0.35239,0.14972,0.16576,0.25022
0.12461,0.20381,0.32478,0.19576,0.25321,0.24728
0.16185,0.2435,0.35734,0.22794,0.38264,0.24352
0.14295,0.1927,0.33483,0.19586,0.32162,0.23725
0.13263,0.20187,0.32156,0.19041,0.39324,0.21596
0.06325,0.14739,0.3116,0.11742,0.068673,0.223
0.154,0.18171,0.29814,0.25946,0.35353,0.21048
0.17396,0.1757,0.32643,0.23622,0.3639,0.21503
0.18607,0.23686,0.32365,0.19303,0.4119,0.27215
0.15824,0.20371,0.31625,0.17432,0.34504,0.19566
0.17399,0.23936,0.31667,0.20194,0.37402,0.23039
0.10064,0.20132,0.25752,0.16366,0.23541,0.29045
0.083374,0.16199,0.28766,0.14359,0.17862,0.18708
0.11045,0.17568,0.32581,0.18189,0.21699,0.18208
0.077396,0.19094,0.35651,0.10866,0.18898,0.2026
0.15922,0.21373,0.30302,0.18244,0.34468,0.22225
0.14818,0.17699,0.30908,0.18934,0.34234,0.22741
0.12296,0.16309,0.32577,0.17701,0.26793,0.20072
0.12,0.15556,0.32758,0.16669,0.27421,0.19085
0.06382,0.14371,0.3151,0.12362,0.078627,0.23723
0.1849,0.18598,0.32079,0.26178,0.34163,0.25142
0.14177,0.16658,0.30554,0.19943,0.23974,0.17865
0.20403,0.22044,0.31161,0.21494,0.39383,0.24023
0.092435,0.14745,0.30707,0.1176,0.14761,0.22317
0.17919,0.1963,0.31323,0.24706,0.42998,0.23039
0.059693,0.15676,0.32079,0.12518,0.11129,0.23401
0.16596,0.21665,0.31356,0.21582,0.39583,0.24903
0.14844,0.17527,0.32645,0.17964,0.36374,0.21969
0.17406,0.21229,0.30487,0.21873,0.45122,0.24008
0.084963,0.17306,0.32285,0.14241,0.15335,0.2048
0.11247,0.16331,0.34602,0.16375,0.21124,0.19653
0.15435,0.1974,0.31639,0.18396,0.28076,0.27277
0.14096,0.24213,0.32931,0.20804,0.30745,0.27359
0.19981,0.20047,0.29212,0.25186,0.32124,0.25902
0.10343,0.17067,0.31125,0.1552,0.14816,0.19501
0.12105,0.17434,0.28976,0.18218,0.29902,0.24303
0.17275,0.20413,0.30001,0.1975,0.3341,0.22033
0.18816,0.19911,0.31389,0.19304,0.35307,0.23235
0.16325,0.20534,0.32278,0.21477,0.42877,0.23725
0.12175,0.1887,0.30755,0.13321,0.35739,0.24157
0.16855,0.19804,0.33709,0.20884,0.365,0.24412
0.1209,0.16268,0.32045,0.16478,0.26635,0.20195
0.20181,0.17396,0.3158,0.21604,0.30449,0.21665
0.085607,0.17856,0.27818,0.15073,0.16252,0.20864
0.1637,0.1872,0.2962,0.21981,0.34314,0.20218
0.092866,0.13996,0.29786,0.14209,0.19293,0.16679
0.16696,0.21982,0.32,0.17961,0.33741,0.22754
0.087734,0.15448,0.33105,0.14146,0.13491,0.22028
0.14747,0.21397,0.32769,0.21306,0.29626,0.3318
0.1351,0.18727,0.3338,0.20903,0.41422,0.24367
0.17145,0.20444,0.3158,0.2084,0.47909,0.19109
0.1015,0.17998,0.29097,0.15959,0.21645,0.21611
0.13422,0.17983,0.30251,0.18331,0.24773,0.20486
0.16285,0.18844,0.27534,0.21247,0.32149,0.23473
0.13494,0.18815,0.3578,0.18678,0.24553,0.25581
0.12187,0.19871,0.31088,0.18313,0.24996,0.21381
0.15081,0.16303,0.29523,0.1669,0.28949,0.19379
0.048072,0.13949,0.36083,0.10305,0.060126,0.16685
0.10892,0.21838,0.30006,0.15218,0.29944,0.24349
0.16415,0.19956,0.31138,0.20464,0.32248,0.25429
0.090337,0.17517,0.30899,0.15527,0.054264,0.23102
0.14429,0.21378,0.29968,0.22487,0.46976,0.20484
0.1268,0.15553,0.3394,0.18315,0.23403,0.2128
0.050409,0.153,0.3098,0.12855,0.077448,0.19043
0.14644,0.17811,0.31949,0.19834,0.29612,0.22938
0.13536,0.18342,0.28661,0.19468,0.23594,0.27197
0.065064,0.1514,0.33041,0.10114,0.089381,0.19416
0.12738,0.16439,0.28433,0.16456,0.25625,0.19904
0.14401,0.2175,0.34763,0.19466,0.25385,0.21539
0.13963,0.22136,0.32197,0.17663,0.32567,0.28596
0.14586,0.19829,0.30191,0.21521,0.37475,0.25731
0.17065,0.21034,0.31379,0.21017,0.27924,0.22035
0.15755,0.20305,0.29431,0.1964,0.25644,0.21932
0.18875,0.22137,0.30445,0.24361,0.34241,0.25912
0.16786,0.20722,0.29699,0.20144,0.38655,0.26041
0.094927,0.19747,0.33495,0.16942,0.25644,0.28833
0.1293,0.16459,0.34108,0.17462,0.24511,0.2077
0.19911,0.21663,0.31022,0.20068,0.48305,0.24384
0.14155,0.21995,0.3261,0.20479,0.36934,0.23759
0.12908,0.20953,0.33296,0.18874,0.25282,0.24588
0.090361,0.16248,0.30643,0.1443,0.25197,0.18211
0.14588,0.19241,0.29833,0.19891,0.32158,0.18917
0.071926,0.20621,0.32218,0.094034,0.09811,0.22972
0.11392,0.16128,0.30962,0.19573,0.21709,0.17477
0.14352,0.19372,0.32839,0.17894,0.29975,0.2598
0.16868,0.1952,0.30562,0.20714,0.39525,0.25144
0.11819,0.16528,0.30554,0.15444,0.18832,0.19779
0.15253,0.17876,0.3267,0.1875,0.22695,0.23449
0.12762,0.21398,0.32521,0.16407,0.30192,0.36608
0.13865,0.17926,0.2855,0.21545,0.36228,0.21602
0.16133,0.18765,0.28501,0.20527,0.35659,0.24784
0.090726,0.14613,0.30614,0.13643,0.14722,0.17122
0.14118,0.18198,0.29172,0.18154,0.23539,0.19983
0.11346,0.20076,0.32957,0.14032,0.19827,0.21775
0.067894,0.16205,0.30173,0.11403,0.12344,0.21204
0.074466,0.13577,0.30241,0.13697,0.083447,0.18607
0.096326,0.15781,0.34374,0.1512,0.18622,0.19285
0.16336,0.18877,0.32718,0.21187,0.32293,0.21191
0.057557,0.15737,0.33074,0.093465,0.064642,0.18993
0.16788,0.22008,0.31984,0.2113,0.44481,0.23416
0.12565,0.19979,0.31364,0.17606,0.24353,0.22566
0.14612,0.17211,0.3123,0.22313,0.41835,0.2028
0.16964,0.20619,0.31072,0.20648,0.33289,0.25007
0.10377,0.16371,0.33589,0.16101,0.22434,0.27272
0.066652,0.14949,0.33005,0.10846,0.068381,0.22784
0.12109,0.17752,0.31559,0.19478,0.47736,0.21389
0.17726,0.17167,0.31231,0.22074,0.42398,0.22395
0.19464,0.20338,0.31875,0.2418,0.42968,0.25831
0.14789,0.18002,0.33701,0.18854,0.26954,0.1912
0.087147,0.19816,0.29039,0.16195,0.3353,0.25072
0.16609,0.20226,0.30447,0.20551,0.38739,0.21327
0.19504,0.22002,0.29647,0.24528,0.3862,0.27427
0.16621,0.20766,0.32216,0.21712,0.32339,0.22536
0.14753,0.17914,0.35638,0.18624,0.31432,0.20391
0.10067,0.17021,0.31399,0.15944,0.23586,0.17614
0.17998,0.19213,0.30037,0.20463,0.29124,0.22388
0.083428,0.21272,0.30851,0.14151,0.20573,0.28461
0.15625,0.21037,0.29451,0.19075,0.46635,0.24658
0.16996,0.17702,0.32407,0.20952,0.32117,0.20875
0.17186,0.18826,0.32088,0.19568,0.33633,0.29941
0.067708,0.18044,0.33873,0.15494,0.13577,0.2482
0.099929,0.18027,0.34736,0.15218,0.18615,0.27299
0.1201,0.16646,0.33141,0.17892,0.24552,0.18654
0.096467,0.20549,0.29391,0.15924,0.19554,0.29079
0.11437,0.19605,0.31165,0.14495,0.29004,0.24216
0.033613,0.13032,0.36918,0.10291,0.049258,0.16367
0.13591,0.19482,0.32523,0.17374,0.41342,0.22137
0.08575,0.15095,0.30807,0.12786,0.097078,0.22184
0.17119,0.23002,0.30723,0.21232,0.33376,0.25238
0.1324,0.20645,0.32173,0.22644,0.28872,0.22583
0.14484,0.20034,0.30143,0.20064,0.2414,0.23929
0.16591,0.22406,0.28611,0.24379,0.38028,0.26652
0.17243,0.20437,0.32781,0.1964,0.36941,0.2513
0.15992,0.20704,0.28898,0.18918,0.23549,0.22896
0.17521,0.20117,0.33018,0.20562,0.3724,0.19499
0.13038,0.17595,0.30756,0.18958,0.32798,0.2059
0.14993,0.18026,0.30361,0.18364,0.29945,0.25983
0.19986,0.21614,0.33477,0.23497,0.38368,0.24806
0.088321,0.14168,0.30547,0.13373,0.12281,0.21608
0.11397,0.16147,0.32762,0.15801,0.19431,0.16837
0.17061,0.23819,0.33299,0.23464,0.40635,0.27879
0.14665,0.19615,0.31997,0.23605,0.42539,0.24044
0.13817,0.1922,0.3505,0.20796,0.39834,0.23687
0.081457,0.18116,0.32277,0.17527,0.18453,0.22294
0.18958,0.2053,0.3302,0.21941,0.36285,0.2486
0.12445,0.16491,0.33014,0.16255,0.24225,0.19422
0.093036,0.17382,0.34564,0.13856,0.15836,0.20321
0.11294,0.15322,0.32292,0.17898,0.13381,0.20501
0.11133,0.17428,0.30715,0.16648,0.17824,0.19095
0.059517,0.14689,0.29606,0.11483,0.10801,0.1627
0.14407,0.18753,0.32845,0.18123,0.35969,0.20002
0.069199,0.13829,0.28395,0.12336,0.11225,0.15579
0.14715,0.18596,0.30237,0.17677,0.33881,0.2025
0.14028,0.1879,0.27765,0.16257,0.26811,0.20598
0.074205,0.19209,0.30097,0.14292,0.034182,0.20944
0.14973,0.22525,0.31557,0.23157,0.46968,0.2315
0.18328,0.18964,0.30656,0.18715,0.29061,0.20923
0.11763,0.21117,0.33775,0.19201,0.33554,0.22838
0.1553,0.18178,0.29268,0.22448,0.31814,0.22542
0.088901,0.14658,0.29011,0.11159,0.16191,0.19047
0.10273,0.17364,0.36415,0.13073,0.21786,0.21791
0.043158,0.12707,0.26877,0.10783,0.087596,0.17057
0.14724,0.16901,0.30823,0.16583,0.2999,0.17784
0.12717,0.17609,0.30434,0.17234,0.33176,0.32055
0.1528,0.18595,0.32017,0.1978,0.29421,0.21212
0.15032,0.19152,0.37457,0.20426,0.37581,0.24108
0.14537,0.2103,0.28966,0.21294,0.39154,0.19518
0.14485,0.16529,0.28611,0.19116,0.31366,0.1892
0.068432,0.16233,0.31335,0.16187,0.15033,0.17318
0.18221,0.19173,0.30403,0.20977,0.52591,0.19307
0.14124,0.17147,0.30482,0.18209,0.29652,0.23762
0.11792,0.18602,0.31376,0.14692,0.35743,0.22022
0.14872,0.19811,0.33072,0.20563,0.20504,0.21683
0.1388,0.18736,0.29576,0.18969,0.30105,0.20916
0.13369,0.17239,0.31307,0.17142,0.32271,0.25363
0.059617,0.14334,0.29418,0.11748,0.13134,0.17012
0.052204,0.15887,0.33675,0.10981,0.0456,0.21125
0.097015,0.16185,0.33303,0.12571,0.17769,0.22335
0.14456,0.18202,0.31589,0.16394,0.19807,0.18633
0.18704,0.24167,0.34219,0.2465,0.42789,0.24944
0.19254,0.21473,0.32205,0.2136,0.4653,0.26275
0.099307,0.15993,0.28648,0.14992,0.20246,0.20047
0.13504,0.19037,0.34331,0.18735,0.24208,0.18781
0.15927,0.22474,0.30194,0.20534,0.37336,0.22081
0.16488,0.20768,0.32734,0.22256,0.38599,0.22706
0.066491,0.18032,0.32892,0.12139,0.13056,0.19024
0.14165,0.18151,0.29107,0.17419,0.47726,0.22504
0.080711,0.16197,0.30893,0.11882,0.13906,0.15502
0.10907,0.15714,0.27074,0.16757,0.39276,0.18107
0.18002,0.20093,0.33803,0.19139,0.33761,0.20408
0.16014,0.20772,0.31215,0.19342,0.29991,0.23128
0.20129,0.22457,0.32717,0.2292,0.53376,0.24518
0.037869,0.13608,0.31514,0.09173,0.046963,0.16238
0.066969,0.14725,0.29197,0.12496,0.057745,0.22579
0.1408,0.16574,0.33027,0.19656,0.33547,0.19061
0.1464,0.16727,0.29842,0.17385,0.28639,0.19211
0.11127,0.16279,0.32626,0.15879,0.15526,0.19003
0.098575,0.1806,0.31469,0.15977,0.17464,0.21741
0.08669,0.15102,0.30279,0.14684,0.1133,0.19221
0.12966,0.19251,0.30588,0.16854,0.29004,0.2331
0.059142,0.13978,0.333,0.10366,0.079543,0.22382
0.10172,0.1466,0.32561,0.15937,0.15289,0.17827
0.084251,0.17148,0.3508,0.15862,0.16879,0.22763
0.14297,0.17062,0.30098,0.18408,0.39268,0.19293
0.12307,0.18554,0.31237,0.1609,0.30201,0.24244
0.2042,0.21878,0.2829,0.22438,0.41106,0.22762
0.13332,0.16769,0.2812,0.15832,0.23962,0.19981
0.1228,0.17151,0.3039,0.18941,0.18099,0.19851
0.18385,0.21149,0.30406,0.23229,0.47076,0.2264
0.12877,0.17714,0.32934,0.17934,0.2687,0.20259
0.054338,0.14636,0.36151,0.11615,0.092989,0.18306
0.18268,0.21303,0.3128,0.22343,0.34275,0.24627
0.15591,0.22472,0.34855,0.23352,0.49456,0.26438
0.063492,0.14153,0.34018,0.10267,0.087153,0.154
0.04952,0.15833,0.30743,0.11089,0.12574,0.19679
0.081502,0.14892,0.32827,0.13018,0.1224,0.21201
0.072527,0.19031,0.3159,0.16273,0.1071,0.28127
0.16747,0.18597,0.33279,0.18745,0.2702,0.2563
0.10844,0.20026,0.28833,0.16846,0.20623,0.25112
0.19714,0.1901,0.30399,0.18962,0.39884,0.21534
0.11499,0.16973,0.30835,0.16224,0.25171,0.20509
0.13062,0.20252,0.30376,0.199,0.33968,0.30874
0.10736,0.18574,0.33891,0.15449,0.24355,0.25171
0.17613,0.19195,0.32292,0.21486,0.38367,0.24275
0.12816,0.18827,0.31896,0.15518,0.28502,0.20823
0.17047,0.18505,0.31582,0.19744,0.50337,0.21142
0.11621,0.15276,0.32859,0.1726,0.26876,0.196
0.14296,0.17382,0.30113,0.1997,0.35008,0.18011
0.13167,0.18683,0.3136,0.20671,0.33448,0.24657
0.16258,0.21195,0.31342,0.20489,0.31829,0.20342
0.12818,0.17467,0.30105,0.19661,0.30073,0.2304
0.15242,0.18571,0.30804,0.16614,0.20998,0.20108
0.13272,0.18122,0.32412,0.17582,0.26973,0.21599
0.15881,0.16453,0.33722,0.21807,0.27413,0.21652
0.17555,0.19833,0.32715,0.2304,0.36021,0.25207
0.096049,0.15521,0.30283,0.18474,0.11209,0.21955
0.14007,0.17791,0.32653,0.19869,0.29121,0.17913
0.16201,0.19646,0.31694,0.21612,0.4137,0.26981
0.054015,0.16818,0.31592,0.087731,0.028504,0.23897
0.12335,0.16836,0.3052,0.16967,0.32694,0.22118
0.068737,0.1371,0.35062,0.11801,0.12219,0.18673
0.092912,0.18085,0.29062,0.15434,0.10024,0.2432
0.10276,0.20407,0.31339,0.14291,0.25565,0.22774
0.1639,0.22011,0.33547,0.21221,0.34974,0.2684
0.093815,0.1778,0.30795,0.13721,0.22794,0.22411
0.059192,0.18684,0.29965,0.11893,0.22403,0.20838
0.16793,0.22086,0.32298,0.20894,0.42485,0.25933
0.16376,0.17057,0.32146,0.22351,0.27657,0.20441
0.062202,0.15378,0.33166,0.11968,0.13479,0.24352
0.090944,0.18746,0.27345,0.14293,0.17846,0.25087
0.16265,0.22314,0.35146,0.20529,0.29748,0.27975
0.075338,0.17085,0.35672,0.11496,0.14271,0.24484
0.19642,0.21697,0.33758,0.23607,0.39166,0.26613
0.049986,0.16397,0.32652,0.11039,0.10527,0.2455
0.14449,0.19774,0.31543,0.18327,0.30009,0.22456
0.15939,0.17573,0.34416,0.17776,0.32345,0.2095
0.1392,0.18464,0.29596,0.19077,0.25952,0.24565
0.15556,0.22562,0.3405,0.18852,0.31711,0.26884
0.16376,0.19933,0.31304,0.21341,0.25781,0.24681
0.16018,0.20375,0.29742,0.18825,0.23543,0.2037
0.13047,0.18877,0.30801,0.18513,0.27723,0.22118
0.19444,0.2127,0.3161,0.24683,0.38764,0.2233
0.083383,0.1603,0.34072,0.12907,0.16662,0.19914
0.12105,0.16436,0.32187,0.17017,0.42185,0.21258
0.10282,0.1576,0.33505,0.18435,0.21541,0.19375
0.047119,0.1428,0.29691,0.14282,0.11158,0.16381
0.116,0.16773,0.28365,0.18424,0.21522,0.21619
0.14487,0.18119,0.32907,0.18789,0.35312,0.23059
0.20364,0.25531,0.29283,0.22571,0.47534,0.27213
0.055845,0.16065,0.30791,0.11643,0.081438,0.21411
0.13258,0.19632,0.315,0.15904,0.2653,0.27448
0.1452,0.17502,0.29427,0.19564,0.40484,0.21504
0.072308,0.17093,0.27354,0.12233,0.14645,0.21021
0.16075,0.19598,0.32905,0.20572,0.37933,0.2278
0.16354,0.16334,0.26299,0.22649,0.40457,0.19835
0.073,0.14746,0.3046,0.11264,0.10018,0.19665
0.14224,0.18573,0.33225,0.22418,0.26065,0.23795
0.19267,0.21324,0.30601,0.22178,0.6908,0.2289
0.15693,0.20242,0.31975,0.20572,0.27876,0.22187
0.17798,0.21207,0.30084,0.20982,0.33915,0.23979
0.10929,0.20016,0.28825,0.16643,0.2824,0.21746
0.13808,0.18437,0.29026,0.18964,0.25906,0.24117
0.172,0.23426,0.3263,0.23358,0.2964,0.27649
0.11684,0.19879,0.31249,0.17882,0.26305,0.24254
0.21323,0.25044,0.30649,0.26842,0.48443,0.23711
0.064384,0.1782,0.3193,0.12851,0.12894,0.20256
0.17209,0.23271,0.33824,0.21252,0.41134,0.25087
0.11564,0.17222,0.31487,0.19747,0.3133,0.22544
0.10152,0.18308,0.31799,0.16899,0.22602,0.26261
0.08774,0.15009,0.28805,0.12601,0.14947,0.17077
0.1606,0.19149,0.31489,0.17999,0.54886,0.24761
0.12023,0.13954,0.29368,0.13803,0.18167,0.24291
0.090198,0.16738,0.34715,0.14117,0.14981,0.20657
0.11784,0.14901,0.30227,0.1903,0.22352,0.18082
0.15798,0.18216,0.33037,0.19262,0.34884,0.22902
0.063925,0.13379,0.29305,0.11836,0.092477,0.18061
0.12128,0.16084,0.31273,0.1958,0.21933,0.24313
0.083712,0.17924,0.32759,0.12762,0.16599,0.24497
0.086964,0.15986,0.34602,0.12662,0.16161,0.2278
0.14844,0.19205,0.30676,0.19142,0.26819,0.18747
0.088128,0.1573,0.33719,0.13247,0.14188,0.19918
0.091267,0.1668,0.32788,0.1533,0.18984,0.25902
0.12811,0.18167,0.32642,0.14147,0.24039,0.25456
0.15111,0.19769,0.31942,0.20452,0.42544,0.22718
0.18272,0.22574,0.33053,0.23395,0.46028,0.26217
0.10319,0.16428,0.32172,0.14014,0.14657,0.20892
0.060825,0.17903,0.3227,0.10895,0.059839,0.23223
0.17421,0.18958,0.31874,0.21677,0.41367,0.26191
0.13303,0.20221,0.31883,0.1698,0.2829,0.23559
0.16344,0.2042,0.29006,0.22116,0.34859,0.29119
0.15293,0.16935,0.29811,0.20859,0.40086,0.19578
0.1052,0.16601,0.31263,0.16661,0.21274,0.19009
0.15303,0.17461,0.31941,0.19185,0.33038,0.20576
0.14398,0.19217,0.3402,0.18138,0.4123,0.19894
0.14276,0.18948,0.30932,0.20988,0.40271,0.26181
0.11849,0.1929,0.32953,0.18829,0.31456,0.23545
0.099309,0.17249,0.33257,0.17728,0.24209,0.21644
0.095211,0.14639,0.31014,0.15805,0.12422,0.26426
0.10764,0.1787,0.31754,0.1746,0.29391,0.2125
0.13839,0.19895,0.31026,0.19215,0.36792,0.19588
0.083996,0.15655,0.29669,0.13422,0.10101,0.27102
0.1232,0.1833,0.32387,0.16054,0.32434,0.23728
0.14871,0.22742,0.33792,0.17334,0.26496,0.26153
0.11349,0.21346,0.31974,0.18451,0.24545,0.24015
0.062342,0.13969,0.28538,0.13219,0.066899,0.20138
0.15995,0.1577,0.30639,0.21478,0.2996,0.22234
0.10518,0.19392,0.27494,0.16629,0.21477,0.23489
0.047307,0.16739,0.34436,0.083125,0.024242,0.19291
0.13954,0.20616,0.30459,0.20524,0.34947,0.21375
0.094195,0.19272,0.31641,0.15883,0.21182,0.24497
0.13657,0.19397,0.2984,0.19485,0.27872,0.21506
0.1068,0.18603,0.31757,0.1871,0.20791,0.21051
0.091904,0.16031,0.32241,0.12527,0.11017,0.22258
0.14077,0.1835,0.32842,0.16992,0.29363,0.26395
0.089949,0.15612,0.32296,0.15406,0.16244,0.1732
0.16454,0.20998,0.33439,0.20304,0.38614,0.26119
0.18418,0.21166,0.31637,0.22996,0.40215,0.2705
0.20042,0.2322,0.30939,0.23781,0.41789,0.23204
0.13888,0.20337,0.31615,0.18271,0.37962,0.2111
0.12644,0.17433,0.30074,0.16449,0.22088,0.17994
0.14811,0.184,0.3443,0.16261,0.32688,0.24026
0.076984,0.18382,0.33393,0.12115,0.12603,0.24004
0.10812,0.15557,0.30208,0.15194,0.21562,0.19076
0.050546,0.18118,0.28841,0.094409,0.077867,0.15915
0.17636,0.21214,0.32556,0.27162,0.39841,0.23106
0.07483,0.16499,0.32254,0.14455,0.16563,0.19991
0.17832,0.22543,0.31017,0.22359,0.3814,0.25583
0.086007,0.16865,0.30761,0.14011,0.11376,0.2033
0.092827,0.18001,0.27099,0.13417,0.13794,0.22689
0.099695,0.21045,0.35489,0.1715,0.18003,0.26911
0.13736,0.20395,0.31939,0.18669,0.29847,0.25417
0.054273,0.18624,0.37011,0.10579,0.068848,0.2962
0.13907,0.16859,0.31059,0.1839,0.20193,0.22705
0.080718,0.15401,0.32557,0.12055,0.17857,0.1947
0.081765,0.15503,0.32485,0.1413,0.18833,0.1578
0.18177,0.19501,0.35186,0.24871,0.47081,0.23546
0.17516,0.23829,0.2777,0.2242,0.54834,0.26118
0.069858,0.17947,0.31309,0.13365,0.17504,0.22258
0.075835,0.18106,0.30597,0.14078,0.12812,0.20037
0.087874,0.15955,0.32259,0.12711,0.26133,0.20869
0.12552,0.21018,0.31894,0.18806,0.31896,0.20837
0.09092,0.17823,0.2992,0.14123,0.14793,0.20991
0.13459,0.23247,0.29443,0.19715,0.4108,0.25657
0.16648,0.16606,0.30087,0.17568,0.24188,0.21191
0.17368,0.20467,0.32719,0.18658,0.29778,0.24626
0.20582,0.24912,0.30985,0.22328,0.55892,0.24915
0.029088,0.15665,0.26463,0.11106,0.065438,0.18587
0.18553,0.23637,0.28087,0.21898,0.31676,0.2512
0.11762,0.15996,0.33367,0.15362,0.25772,0.19392
0.094107,0.15947,0.35482,0.16731,0.14036,0.21346
0.19205,0.2534,0.29193,0.23533,0.34488,0.24282
0.1036,0.15333,0.33806,0.14323,0.10974,0.22381
0.14932,0.20712,0.33673,0.19287,0.34005,0.28437
0.10763,0.16455,0.34021,0.18192,0.23311,0.20316
0.18191,0.19287,0.31457,0.23603,0.36784,0.21865
0.1109,0.17778,0.31401,0.1946,0.20966,0.19284
0.14617,0.20125,0.29504,0.2159,0.36638,0.20764
0.065196,0.1629,0.31059,0.12566,0.22127,0.20723
0.11719,0.15969,0.31071,0.1703,0.18918,0.2177
0.13802,0.17792,0.34997,0.15672,0.26563,0.25108
0.13508,0.18212,0.31359,0.18619,0.24103,0.2024
0.14703,0.20648,0.33167,0.20013,0.39365,0.23293
0.12298,0.18787,0.34104,0.17178,0.18127,0.22378
0.089001,0.19221,0.33255,0.12553,0.25978,0.29055
0.096172,0.13522,0.33922,0.15191,0.13691,0.16878
0.1354,0.19105,0.33104,0.19444,0.32091,0.31125
0.10736,0.15398,0.32467,0.14855,0.25348,0.20077
0.20462,0.21582,0.31636,0.24097,0.53529,0.25594
0.12993,0.19847,0.32557,0.19752,0.22947,0.22403
0.14759,0.19462,0.31741,0.1714,0.24306,0.21083
0.068421,0.15067,0.3302,0.1274,0.14764,0.16799
0.094692,0.19062,0.31635,0.15283,0.16186,0.21015
0.13036,0.15881,0.29743,0.15688,0.29725,0.26323
0.17951,0.19156,0.29311,0.23132,0.42772,0.30005
0.16049,0.20194,0.33965,0.18546,0.33178,0.24313
0.16053,0.19229,0.30734,0.17418,0.36608,0.26249
0.038188,0.16612,0.2904,0.12595,0.037431,0.26544
0.068931,0.16566,0.30639,0.12474,0.15352,0.17344
0.069734,0.17288,0.31539,0.13083,0.10524,0.25062
0.12837,0.2069,0.28073,0.16566,0.25359,0.24341
0.05519,0.16923,0.31668,0.078215,0.10129,0.19674
0.16947,0.21764,0.34842,0.23909,0.37287,0.24625
0.14114,0.19545,0.29761,0.18086,0.2665,0.24997
0.16969,0.20761,0.30923,0.2222,0.34037,0.25391
0.20276,0.22895,0.3319,0.26379,0.56419,0.26431
0.15427,0.22443,0.30003,0.22535,0.3982,0.25549
0.16398,0.17871,0.30618,0.19509,0.46273,0.22238
0.080343,0.15375,0.32318,0.14886,0.18717,0.20099
0.14251,0.21389,0.30558,0.18312,0.30715,0.2593
0.12,0.17651,0.30375,0.14343,0.22878,0.17436
0.12553,0.19717,0.31752,0.1759,0.29643,0.24902
0.1459,0.19826,0.272,0.16217,0.29558,0.24329
0.12818,0.20232,0.30477,0.18491,0.24321,0.23291
0.19415,0.21259,0.28803,0.24179,0.46683,0.24638
0.17641,0.21685,0.32751,0.18628,0.32191,0.21171
0.092191,0.16989,0.31019,0.15526,0.19497,0.20428
0.065721,0.18434,0.3145,0.13101,0.12958,0.19234
0.17498,0.21623,0.28536,0.23423,0.44927,0.24924
0.076363,0.17745,0.32811,0.13494,0.15879,0.20558
0.1246,0.17423,0.30348,0.19335,0.31308,0.19787
0.15212,0.21344,0.326,0.19999,0.26459,0.22835
0.20735,0.21996,0.31535,0.24979,0.47139,0.27002
0.16383,0.20328,0.2911,0.22118,0.26636,0.24237
0.12163,0.1423,0.3165,0.16947,0.25972,0.17155
0.16384,0.19064,0.32096,0.19572,0.3344,0.20579
0.14008,0.20984,0.30947,0.17779,0.26958,0.2397
0.12757,0.18539,0.30485,0.19481,0.24218,0.23645
0.12012,0.17297,0.33794,0.18886,0.24885,0.21991
0.11523,0.16565,0.30369,0.15305,0.21531,0.21803
0.12464,0.20441,0.29795,0.16553,0.23097,0.21559
0.045912,0.15469,0.31204,0.096734,0.031534,0.21833
0.18102,0.20934,0.30942,0.21749,0.31076,0.30684
0.090577,0.18761,0.3342,0.16136,0.20222,0.20918
0.061555,0.17261,0.34217,0.10246,0.12717,0.19226
0.11182,0.1793,0.32879,0.15289,0.14942,0.2431
0.094054,0.17049,0.29485,0.13537,0.16906,0.20983
0.056504,0.16427,0.32622,0.11072,0.1007,0.19083
0.18096,0.16527,0.31794,0.22761,0.53181,0.19641
0.15427,0.19945,0.3187,0.17359,0.33799,0.23491
0.067945,0.15722,0.32991,0.11834,0.12084,0.20554
0.13048,0.17084,0.32014,0.19085,0.22802,0.19124
0.16874,0.22146,0.34883,0.25373,0.43394,0.26315
0.13655,0.18178,0.29495,0.20343,0.28205,0.23592
0.16911,0.19835,0.30981,0.20417,0.33016,0.26216
0.051949,0.17449,0.35139,0.12385,0.12091,0.22249
0.13016,0.20815,0.33541,0.15277,0.19041,0.29419
0.14324,0.21217,0.27079,0.17983,0.32826,0.21425
0.15335,0.22354,0.31808,0.21716,0.34812,0.25671
0.13773,0.19417,0.32377,0.17358,0.24153,0.21638
0.16112,0.22037,0.28612,0.21001,0.30563,0.27636
0.1521,0.21083,0.35872,0.1854,0.24959,0.23593
0.18719,0.21623,0.35814,0.22318,0.49313,0.21114
0.072325,0.18768,0.32859,0.12131,0.17896,0.25706
0.085958,0.17467,0.31089,0.12166,0.17387,0.26717
0.16829,0.20969,0.31315,0.23436,0.31078,0.2156
0.1487,0.19064,0.3231,0.19925,0.30122,0.21967
0.14782,0.177,0.30519,0.22085,0.28204,0.21758
0.2023,0.21001,0.31141,0.22373,0.57071,0.21768
0.044897,0.16129,0.31819,0.10699,0.075791,0.19872
0.17267,0.2241,0.35923,0.2016,0.53698,0.24336
0.17775,0.21909,0.33187,0.23359,0.33579,0.22448
0.11543,0.19363,0.32834,0.15699,0.38124,0.22731
0.18443,0.21784,0.31895,0.20639,0.31824,0.25552
0.09908,0.17584,0.29016,0.13573,0.17365,0.21126
0.074181,0.18448,0.32999,0.13366,0.16952,0.24639
0.18758,0.18334,0.29958,0.23653,0.37861,0.22486
0.10814,0.16696,0.28926,0.1482,0.17619,0.18496
0.12704,0.19174,0.30982,0.18423,0.21903,0.18478
0.064356,0.18632,0.29516,0.12054,0.12094,0.20393
0.17283,0.20994,0.34858,0.19734,0.29251,0.22303
0.11026,0.17149,0.3172,0.15288,0.20814,0.21395
0.056575,0.17167,0.32542,0.10679,0.10418,0.21878
0.11407,0.20936,0.28502,0.17801,0.23322,0.2807
0.14381,0.18426,0.32745,0.15085,0.352,0.2276
0.18521,0.23226,0.31613,0.23119,0.40118,0.25156
0.18547,0.19097,0.33093,0.23419,0.45784,0.24164
0.08888,0.16329,0.33327,0.13845,0.078945,0.30438
0.14799,0.1901,0.30142,0.21169,0.31127,0.22873
0.10153,0.15935,0.29882,0.16864,0.11518,0.21631
0.097987,0.17993,0.35254,0.16456,0.29118,0.25466
0.16168,0.23151,0.30404,0.20101,0.32294,0.26477
0.077829,0.18167,0.30251,0.14839,0.080095,0.18966
0.062563,0.16484,0.32903,0.11701,0.1264,0.2045
0.16513,0.18442,0.31564,0.20142,0.30108,0.21036
0.16968,0.20908,0.35525,0.21317,0.50767,0.22322
0.071416,0.17679,0.29829,0.12997,0.15789,0.30027
0.14958,0.19201,0.31607,0.22839,0.35986,0.23038
0.13993,0.15321,0.31992,0.1652,0.27029,0.20514
0.1453,0.20174,0.36792,0.20424,0.3547,0.22025
0.1499,0.17685,0.34075,0.17283,0.31359,0.20163
0.16867,0.23735,0.28846,0.21791,0.3282,0.22301
0.16929,0.1942,0.35312,0.19026,0.39548,0.21887
0.17008,0.2244,0.27879,0.16303,0.40525,0.23206
0.12378,0.19206,0.30207,0.16209,0.22264,0.22362
0.11431,0.20244,0.28879,0.14204,0.21205,0.18176
0.12384,0.20771,0.30319,0.17945,0.3614,0.25159
0.16809,0.20707,0.28508,0.17525,0.27763,0.24198
0.047462,0.14213,0.31624,0.10211,0.075015,0.16011
0.11003,0.18647,0.34032,0.1442,0.14904,0.19007
0.09667,0.18354,0.31395,0.15159,0.21737,0.23992
0.10405,0.18181,0.28568,0.17697,0.16765,0.1714
0.14805,0.19799,0.30816,0.17099,0.36358,0.23456
0.20506,0.21366,0.32222,0.25056,0.60932,0.27746
0.17831,0.18881,0.29721,0.21078,0.31662,0.25654
0.16051,0.20847,0.31312,0.19232,0.36023,0.21963
0.068545,0.17462,0.30266,0.11991,0.078383,0.24104
0.11965,0.17217,0.31165,0.15587,0.16009,0.1927
0.079071,0.14416,0.31864,0.12744,0.090759,0.19416
0.1628,0.19032,0.34666,0.21551,0.33266,0.24224
0.091202,0.15805,0.31457,0.14369,0.17925,0.2416
0.18058,0.20717,0.34522,0.20447,0.3332,0.22647
0.11115,0.15195,0.29774,0.14181,0.23477,0.16753
0.077392,0.14925,0.296,0.13494,0.12969,0.17177
0.14435,0.17435,0.33361,0.17882,0.6806,0.2211
0.073422,0.1716,0.28965,0.16713,0.18522,0.20016
0.16567,0.18184,0.31731,0.23901,0.39471,0.2118
0.15134,0.17454,0.29999,0.16139,0.28408,0.25415
0.12236,0.16754,0.3243,0.18642,0.26737,0.18197
0.062463,0.17528,0.31409,0.10905,0.12785,0.20785
0.032819,0.13241,0.31075,0.094987,0.03432,0.14873
0.1791,0.19089,0.35123,0.22098,0.36186,0.2545
0.17741,0.21466,0.31971,0.22869,0.39491,0.25662
0.11879,0.17818,0.34275,0.17081,0.18563,0.22561
0.16067,0.19204,0.2963,0.19792,0.35492,0.19415
0.15592,0.18212,0.33439,0.17246,0.36575,0.2021
0.11525,0.14772,0.29238,0.15861,0.28388,0.2554
0.15522,0.21331,0.37211,0.19127,0.3545,0.23542
0.10785,0.17784,0.32986,0.16496,0.22893,0.1823
0.14058,0.20229,0.32519,0.18535,0.26505,0.25743
0.01829,0.13478,0.28767,0.089114,0.021881,0.15415
0.11201,0.1763,0.32272,0.17859,0.16626,0.20414
0.18918,0.26307,0.31025,0.24182,0.33008,0.25208
0.054982,0.15403,0.35539,0.14126,0.065065,0.20707
0.14991,0.22795,0.3159,0.18423,0.38008,0.23242
0.13884,0.17543,0.29518,0.19984,0.23634,0.18561
0.17311,0.19333,0.2943,0.1874,0.32242,0.28313
0.063528,0.13766,0.30326,0.11294,0.097121,0.17036
0.11642,0.21048,0.2882,0.16441,0.24431,0.22304
0.12094,0.1619,0.27489,0.16677,0.20884,0.1816
0.13469,0.18325,0.32195,0.20235,0.24565,0.20834
0.14807,0.22208,0.32933,0.18152,0.25025,0.25396
0.078481,0.13476,0.33557,0.15693,0.10355,0.17612
0.18875,0.24916,0.27388,0.22345,0.33164,0.22388
0.17259,0.23064,0.32525,0.19176,0.3704,0.27152
0.14491,0.17464,0.30119,0.20483,0.25628,0.20901
0.062543,0.15511,0.31402,0.13086,0.12731,0.18393
0.14743,0.18529,0.32475,0.23474,0.44017,0.2478
0.15285,0.23196,0.30517,0.21786,0.36885,0.22538
0.16822,0.1945,0.31274,0.22333,0.38792,0.21427
0.089044,0.19947,0.31973,0.15681,0.1778,0.24047
0.11735,0.16363,0.32525,0.17449,0.26461,0.21191
0.16239,0.1929,0.29213,0.19806,0.374,0.21203
0.12291,0.18807,0.31466,0.1617,0.27657,0.2296
0.12042,0.19,0.34037,0.21058,0.26235,0.23364
0.066069,0.16314,0.32244,0.11765,0.14357,0.20092
0.072955,0.19342,0.33863,0.11671,0.055945,0.24032
0.062006,0.21465,0.3185,0.13188,0.1501,0.28841
0.091949,0.21233,0.30688,0.15913,0.22606,0.26626
0.15245,0.20914,0.2934,0.18633,0.3023,0.23857
0.10579,0.14893,0.3343,0.16736,0.22021,0.23496
0.14517,0.20584,0.30861,0.18394,0.34869,0.22244
0.13967,0.17764,0.31147,0.17602,0.30131,0.19887
0.15887,0.22762,0.30996,0.21172,0.36796,0.2084
0.18768,0.21608,0.30983,0.21638,0.46552,0.23646
0.12505,0.16492,0.34318,0.16736,0.2726,0.19057
0.070665,0.17353,0.29687,0.11467,0.14814,0.2008
0.15321,0.19442,0.33565,0.19443,0.31927,0.19266
0.18397,0.21686,0.31754,0.21861,0.3747,0.19951
0.16447,0.23951,0.3397,0.23396,0.32277,0.22875
0.096819,0.16029,0.31498,0.15328,0.18349,0.21044
0.16516,0.18965,0.29583,0.21671,0.38713,0.26343
0.12524,0.17054,0.30298,0.18716,0.23301,0.24091
0.099392,0.17105,0.30038,0.16835,0.22177,0.1991
0.12254,0.17135,0.34216,0.15419,0.19859,0.21309
0.074562,0.18688,0.34743,0.13121,0.21271,0.23098
0.15613,0.18881,0.32973,0.22575,0.28968,0.19786
0.09252,0.18782,0.3295,0.1376,0.13284,0.24323
0.1724,0.21739,0.31983,0.19673,0.31701,0.25552
0.046197,0.12245,0.33284,0.1105,0.036306,0.16468
0.17888,0.23271,0.33309,0.2129,0.34898,0.2353
0.1118,0.17794,0.33559,0.15237,0.21425,0.20357
0.10123,0.15689,0.33055,0.17298,0.19521,0.19321
0.17256,0.19395,0.3091,0.22178,0.50277,0.2365
0.052425,0.16588,0.34092,0.10766,0.093549,0.22513
0.081127,0.2014,0.32426,0.13133,0.1434,0.24993
0.10617,0.20261,0.3353,0.15094,0.19569,0.26377
0.16787,0.23588,0.31176,0.19035,0.36393,0.2459
0.15128,0.17847,0.3078,0.17731,0.34706,0.21991
0.18956,0.19537,0.32945,0.23748,0.35079,0.27593
0.13713,0.18515,0.27644,0.17118,0.31385,0.21838
0.13363,0.16828,0.33689,0.14895,0.18756,0.19711
0.069235,0.2013,0.30792,0.13338,0.16707,0.20673
0.14868,0.22407,0.28405,0.18638,0.32846,0.26134
0.10135,0.22101,0.29829,0.15513,0.1428,0.2909
0.070095,0.18218,0.35407,0.13187,0.20285,0.22988
0.1313,0.20489,0.28576,0.20823,0.46033,0.21352
0.18451,0.17962,0.29829,0.22557,0.39913,0.19837
0.15889,0.2018,0.30974,0.21397,0.34451,0.19015
0.17878,0.19142,0.31052,0.21621,0.42022,0.22595
0.12937,0.16333,0.35103,0.19058,0.29466,0.21456
0.14555,0.17869,0.3243,0.16859,0.2466,0.2333
0.1431,0.2025,0.30179,0.20561,0.33535,0.20569
0.12036,0.18294,0.34078,0.18188,0.27649,0.18785
0.11152,0.21245,0.29509,0.15393,0.20977,0.23547
0.14712,0.19259,0.36615,0.18333,0.25137,0.2592
0.10817,0.18169,0.31183,0.18099,0.17337,0.22692
0.073558,0.17911,0.34567,0.1468,0.12407,0.1786
0.058763,0.14865,0.32708,0.12151,0.12415,0.24015
0.15718,0.1946,0.27478,0.23447,0.30535,0.24207
0.14486,0.18679,0.28482,0.18465,0.30499,0.23057
0.17701,0.19499,0.2935,0.25489,0.5473,0.24563
0.11537,0.17703,0.32584,0.19257,0.1072,0.25954
0.10129,0.16159,0.27786,0.12598,0.12761,0.20049
0.10996,0.21281,0.32667,0.18508,0.27283,0.226
0.14848,0.23594,0.31983,0.19872,0.36515,0.25488
0.057885,0.19105,0.33374,0.1081,0.11101,0.23183
0.18293,0.223,0.303,0.2426,0.56634,0.24335
0.16544,0.16919,0.32755,0.20367,0.51218,0.21372
0.099051,0.18496,0.30917,0.13322,0.22664,0.22875
0.047241,0.15909,0.30921,0.11426,0.064468,0.14917
0.15168,0.16662,0.32001,0.18487,0.35368,0.19827
0.16946,0.20378,0.30565,0.20824,0.27843,0.24672
0.14941,0.18419,0.31289,0.1974,0.22104,0.22378
0.071268,0.17425,0.30108,0.14853,0.14907,0.19486
0.19597,0.21122,0.3005,0.21343,0.4343,0.22927
0.14537,0.16132,0.29608,0.1901,0.35412,0.19944
0.21564,0.21836,0.33684,0.25085,0.48119,0.28041
0.1892,0.16497,0.29405,0.17687,0.38651,0.25144
0.18416,0.22089,0.29818,0.19825,0.30325,0.25137
0.17289,0.2173,0.33557,0.20771,0.40355,0.28983
0.12019,0.1898,0.31446,0.16448,0.23197,0.18409
0.10688,0.17216,0.31669,0.14812,0.23215,0.2215
0.10872,0.16678,0.31265,0.15139,0.19581,0.18917
0.16533,0.23602,0.30975,0.2179,0.3869,0.20554
0.1576,0.20439,0.3038,0.23829,0.43137,0.26107
0.10427,0.15785,0.34827,0.15507,0.14915,0.17104
0.18105,0.18694,0.2998,0.23258,0.46631,0.23231
0.15116,0.15731,0.31326,0.21083,0.32362,0.19204
0.087335,0.19666,0.28241,0.13646,0.15045,0.22103
0.15996,0.2184,0.30283,0.21416,0.27822,0.28326
0.12225,0.19375,0.29064,0.14451,0.1921,0.27157
0.14993,0.18626,0.28087,0.22123,0.30415,0.21354
0.14284,0.15935,0.30437,0.17788,0.32596,0.18747
0.16591,0.17821,0.27398,0.19842,0.30341,0.23566
0.15666,0.19175,0.30258,0.21997,0.30868,0.21947
0.17422,0.20893,0.34458,0.2223,0.41455,0.24821
0.074716,0.18636,0.3055,0.11633,0.088673,0.19862
0.095924,0.15203,0.3143,0.15331,0.23565,0.18672
0.11659,0.182,0.31472,0.16962,0.28407,0.26841
0.079522,0.14392,0.33268,0.15603,0.14528,0.22339
0.12586,0.17427,0.29432,0.20709,0.28309,0.23958
0.17126,0.23273,0.34446,0.25412,0.62559,0.27253
0.16565,0.17266,0.33708,0.2074,0.42657,0.18799
0.073505,0.14744,0.31773,0.15107,0.13727,0.1779
0.15147,0.21796,0.30831,0.19229,0.30485,0.22291
0.11028,0.17651,0.32145,0.16902,0.24545,0.1996
0.12548,0.2098,0.32374,0.16264,0.24311,0.25193
0.17021,0.22574,0.30005,0.18189,0.20909,0.2725
0.08053,0.16914,0.31873,0.11697,0.12437,0.22982
0.17177,0.20377,0.32377,0.20614,0.34871,0.23389
0.16647,0.20242,0.31008,0.20597,0.43027,0.2478
0.11918,0.19489,0.29713,0.16675,0.21451,0.25015
0.19301,0.2089,0.30143,0.21635,0.48298,0.23977
0.11089,0.17138,0.29074,0.15894,0.22135,0.16643
0.13835,0.22107,0.3053,0.19818,0.42798,0.21815
0.14811,0.19074,0.3272,0.15418,0.36777,0.23752
0.1142,0.19288,0.30836,0.14435,0.20637,0.20153
0.13462,0.20522,0.30299,0.20962,0.26416,0.2784
0.15121,0.20142,0.32342,0.17191,0.29937,0.21993
0.087037,0.17487,0.31061,0.11315,0.14433,0.17096
0.17814,0.21474,0.28443,0.20005,0.51447,0.22165
0.18679,0.20758,0.28669,0.22677,0.36843,0.2279
0.15323,0.23843,0.30333,0.19717,0.32809,0.26237
0.16011,0.19195,0.34892,0.21868,0.30342,0.21477
0.14426,0.22355,0.33094,0.18446,0.28577,0.22695
0.13433,0.24993,0.29064,0.17518,0.34838,0.29404
0.12663,0.17858,0.30308,0.16154,0.22402,0.23141
0.080463,0.16141,0.31749,0.14811,0.15601,0.21769
0.073203,0.18703,0.34117,0.13735,0.13787,0.19796
0.16346,0.18083,0.29887,0.20054,0.38862,0.2033
0.074122,0.1788,0.31591,0.14439,0.20068,0.21479
0.11325,0.15536,0.31163,0.18595,0.23979,0.18938
0.1669,0.2412,0.28655,0.22854,0.42371,0.24294
0.064869,0.15142,0.32553,0.1046,0.098183,0.18662
0.15304,0.18214,0.31031,0.20892,0.32669,0.21587
0.17252,0.2109,0.32403,0.21794,0.53435,0.24435
0.17008,0.20656,0.32543,0.23495,0.31275,0.24761
0.1135,0.18587,0.34337,0.16332,0.18342,0.2095
0.16905,0.18191,0.33694,0.20347,0.49806,0.2333
0.10001,0.19104,0.35349,0.18065,0.16288,0.22508
0.17772,0.22386,0.26002,0.20177,0.32249,0.26887
0.18683,0.25708,0.30585,0.23403,0.40293,0.2815
0.1333,0.14569,0.29086,0.1513,0.28083,0.17091
0.16231,0.18214,0.30583,0.18967,0.33696,0.19879
0.16595,0.22309,0.31415,0.19301,0.33047,0.27018
0.08144,0.17025,0.3104,0.1377,0.14691,0.18863
0.14962,0.16936,0.29236,0.17534,0.20496,0.20196
0.14521,0.18549,0.32268,0.18969,0.25414,0.21684
0.11321,0.19699,0.33179,0.16656,0.20632,0.21567
0.090547,0.19131,0.33866,0.13677,0.19668,0.21847
0.11199,0.13906,0.3039,0.1607,0.226,0.18673
0.1705,0.20685,0.29352,0.20174,0.40438,0.23739
0.15041,0.20103,0.29903,0.20762,0.24863,0.23579
0.11297,0.17731,0.31616,0.15338,0.17284,0.20986
0.079102,0.17757,0.31199,0.14756,0.12578,0.18627
0.15484,0.20175,0.31398,0.18497,0.25389,0.221
0.13068,0.20775,0.30494,0.17707,0.34675,0.2621
0.17859,0.22016,0.32057,0.21086,0.36653,0.24324
0.10177,0.17118,0.35835,0.19789,0.21357,0.26207
0.14938,0.1972,0.33237,0.19599,0.25372,0.2449
0.08307,0.16338,0.2999,0.1476,0.12405,0.19882
0.13683,0.18105,0.33123,0.17142,0.24565,0.25012
0.11793,0.15901,0.31529,0.16353,0.29248,0.22394
0.11916,0.18944,0.3211,0.1501,0.19987,0.25774
0.15787,0.22889,0.30913,0.20461,0.43042,0.27436
0.056926,0.17641,0.3421,0.12653,0.080343,0.21196
0.17593,0.25417,0.30179,0.22574,0.31932,0.27551
0.10738,0.19018,0.29009,0.13413,0.15961,0.22389
0.15908,0.17389,0.30701,0.17912,0.33212,0.18356
0.14107,0.16808,0.319,0.20357,0.59587,0.21623
0.16842,0.21609,0.3111,0.1929,0.32459,0.21265
0.14594,0.20748,0.3377,0.20725,0.3181,0.2616
0.18109,0.21661,0.32845,0.22663,0.37888,0.21299
0.16703,0.20159,0.3194,0.23901,0.36098,0.28525
0.1151,0.14711,0.31223,0.14836,0.21404,0.17926
0.13673,0.18852,0.35363,0.17764,0.29198,0.25832
0.21574,0.22494,0.29851,0.24128,0.38048,0.3116
0.11615,0.19196,0.33558,0.15195,0.2531,0.21505
0.14325,0.20177,0.3076,0.19888,0.32966,0.20046
0.16424,0.17944,0.29186,0.21914,0.48729,0.20893
0.18434,0.18996,0.28246,0.21383,0.41093,0.21444
0.080898,0.19585,0.30473,0.15832,0.13452,0.24584
0.10414,0.16053,0.28903,0.1483,0.18018,0.20523
0.1346,0.16492,0.30144,0.14095,0.29402,0.20853
0.19435,0.22532,0.33386,0.23174,0.38851,0.22219
0.060678,0.14621,0.31604,0.10739,0.088521,0.17891
0.15498,0.19477,0.32454,0.20976,0.38469,0.25285
0.10633,0.19833,0.29128,0.14893,0.21565,0.20517
0.19018,0.18375,0.29319,0.23495,0.35137,0.24093
0.10061,0.15793,0.32408,0.15721,0.21483,0.18166
0.065116,0.18981,0.32506,0.10899,0.095116,0.23599
0.20082,0.22134,0.33623,0.2491,0.38992,0.22077
0.19474,0.22112,0.35205,0.22299,0.38245,0.2614
0.11231,0.15358,0.32381,0.18035,0.3163,0.21529
0.13657,0.20116,0.31443,0.19899,0.2657,0.24074
0.12164,0.1688,0.29169,0.16041,0.31082,0.1956
0.12599,0.21047,0.30512,0.18396,0.26518,0.23008
0.1469,0.16827,0.34918,0.17897,0.35817,0.22072
0.16098,0.18763,0.33932,0.20972,0.40252,0.2229
0.1665,0.23538,0.29107,0.20765,0.40406,0.221
0.1061,0.19097,0.3088,0.17626,0.1843,0.31728
0.17275,0.19612,0.31509,0.24512,0.31787,0.24648
0.07081,0.17047,0.29384,0.11106,0.10373,0.22753
0.16076,0.18901,0.32389,0.20846,0.33522,0.25769
0.079424,0.16304,0.33781,0.12976,0.13587,0.17254
0.074173,0.15204,0.30596,0.12115,0.13969,0.17931
0.13126,0.2248,0.33113,0.16279,0.25429,0.24392
0.14254,0.16198,0.33844,0.19625,0.41463,0.21475
0.18054,0.23783,0.34185,0.24457,0.43806,0.24805
0.072216,0.16279,0.3046,0.1278,0.080854,0.15581
0.082681,0.19309,0.31398,0.12191,0.13689,0.22347
0.11921,0.17466,0.30499,0.15798,0.19548,0.21579
0.08228,0.14707,0.30612,0.13393,0.14999,0.20636
0.1731,0.18567,0.34404,0.25362,0.49396,0.21879
0.060661,0.1741,0.29707,0.12998,0.10093,0.20279
0.17203,0.20595,0.32498,0.21404,0.36758,0.20331
0.21403,0.23803,0.32937,0.23953,0.55632,0.24308
0.095511,0.15304,0.29461,0.12427,0.098269,0.19087
0.060794,0.18413,0.30283,0.13081,0.11058,0.24848
0.095983,0.19561,0.30634,0.15754,0.22363,0.20949
0.17626,0.21442,0.32738,0.21249,0.35412,0.23601
0.12828,0.18225,0.31973,0.18849,0.27953,0.20456
0.092783,0.16113,0.31065,0.1475,0.17492,0.18269
0.14198,0.179,0.32676,0.16831,0.36353,0.19739
0.18432,0.22267,0.28421,0.24518,0.46258,0.29883
0.13397,0.19126,0.36516,0.17298,0.26437,0.21147
0.15783,0.18661,0.3219,0.16873,0.3215,0.18679
0.085787,0.15313,0.29932,0.11717,0.12907,0.19106
0.094929,0.19979,0.2609,0.15739,0.18055,0.26396
0.11434,0.1757,0.31732,0.15505,0.19421,0.22342
0.15292,0.17852,0.28936,0.18955,0.3239,0.22198
0.1534,0.18389,0.30484,0.20225,0.41086,0.22253
0.050229,0.14128,0.26094,0.10498,0.061641,0.20124
0.064122,0.19476,0.30698,0.10104,0.10371,0.22641
0.17384,0.22012,0.30947,0.23037,0.29916,0.22701
0.099429,0.1886,0.30281,0.18284,0.28863,0.19171
0.13734,0.17942,0.33551,0.17159,0.27546,0.24203
0.19353,0.20125,0.3218,0.21664,0.62819,0.25867
0.14958,0.22821,0.36399,0.163,0.41189,0.25888
0.16939,0.20893,0.29893,0.2144,0.27919,0.22419
0.13264,0.19493,0.32684,0.15706,0.30306,0.26431
0.17671,0.18094,0.31388,0.22337,0.49381,0.24047
0.20074,0.2394,0.29422,0.22013,0.38631,0.21647
0.081835,0.16315,0.32473,0.13318,0.12904,0.22118
0.14438,0.20983,0.32052,0.19883,0.29876,0.25113
0.14403,0.17336,0.30486,0.17428,0.30697,0.264
0.15691,0.21738,0.28721,0.22342,0.42235,0.23345
0.11636,0.2324,0.35213,0.18573,0.28093,0.27812
0.11875,0.20822,0.32524,0.15996,0.1973,0.22984
0.1122,0.15818,0.3159,0.16242,0.21157,0.17735
0.090743,0.16412,0.30234,0.13314,0.20034,0.20078
0.10067,0.17362,0.31001,0.16497,0.21806,0.24072
0.12466,0.21058,0.30281,0.18249,0.21958,0.24815
0.14962,0.22711,0.34567,0.16702,0.27829,0.27142
0.11626,0.15436,0.35239,0.16435,0.33996,0.19588
0.07719,0.15216,0.30758,0.11946,0.10462,0.17616
0.10525,0.19567,0.31924,0.19356,0.23683,0.30873
0.16137,0.20811,0.32895,0.21559,0.3443,0.20718
0.16287,0.20622,0.33174,0.20223,0.2467,0.23437
0.11358,0.17373,0.34916,0.16727,0.17601,0.21888
0.17458,0.23354,0.32,0.1914,0.3634,0.24553
0.11351,0.19745,0.3145,0.13749,0.1739,0.20924
0.1576,0.25729,0.28899,0.18965,0.38466,0.25359
0.15394,0.18434,0.32418,0.21112,0.37816,0.21848
0.087423,0.14476,0.33371,0.1445,0.056752,0.19369
0.15656,0.21458,0.27859,0.19708,0.3457,0.20129
0.15976,0.20024,0.3073,0.21408,0.33182,0.21538
0.16225,0.227,0.29879,0.21289,0.41328,0.24902
0.17538,0.1792,0.31027,0.23821,0.44195,0.23817
0.098339,0.18267,0.3661,0.14142,0.18237,0.27059
0.11069,0.16937,0.35858,0.16264,0.21764,0.2182
0.099329,0.19133,0.29973,0.12686,0.12714,0.20757
0.13633,0.18456,0.31197,0.16946,0.23988,0.17275
0.087601,0.18547,0.29134,0.15099,0.15919,0.271
0.0732,0.17208,0.35526,0.12415,0.10379,0.20915
0.18114,0.21552,0.36349,0.22428,0.43357,0.24088
0.21245,0.21023,0.33261,0.24885,0.40449,0.24769
0.18364,0.24263,0.32308,0.22726,0.50789,0.24287
0.088242,0.15599,0.28975,0.14654,0.14169,0.24572
0.086848,0.19872,0.28929,0.14568,0.18533,0.22476
0.12192,0.17609,0.31466,0.15355,0.23269,0.24041
0.16487,0.2114,0.29172,0.17389,0.32627,0.24341
0.17579,0.20936,0.32365,0.18195,0.39607,0.21785
0.17531,0.18966,0.30338,0.20783,0.48951,0.19837
0.092717,0.15677,0.30598,0.14275,0.16676,0.24054
0.15522,0.19403,0.2824,0.20245,0.31815,0.23608
0.08629,0.15083,0.31355,0.13229,0.14237,0.16163
0.13448,0.20912,0.31402,0.17566,0.29303,0.2246
0.16335,0.22227,0.33663,0.20778,0.24986,0.25464
0.13178,0.20377,0.31784,0.19108,0.44287,0.18948
0.13533,0.19449,0.31824,0.14944,0.24475,0.23495
0.13682,0.1557,0.35652,0.1828,0.28138,0.19722
0.091476,0.16379,0.33475,0.15867,0.14694,0.21447
0.16288,0.23423,0.32569,0.23331,0.34061,0.23142
0.12318,0.14453,0.26566,0.16019,0.18552,0.18965
0.18816,0.19868,0.33179,0.23187,0.407,0.31305
0.18116,0.19465,0.29786,0.2378,0.31052,0.22299
0.14067,0.18115,0.28399,0.20086,0.23635,0.20799
0.14938,0.16714,0.32858,0.19329,0.32831,0.20214
0.087665,0.16619,0.30966,0.13928,0.15959,0.21425
0.097694,0.16477,0.31847,0.13658,0.18653,0.19645
0.10047,0.17173,0.32308,0.13131,0.16914,0.17999
0.10198,0.1716,0.31757,0.13406,0.096327,0.23571
0.15531,0.22513,0.31126,0.19261,0.35757,0.22438
0.1834,0.22207,0.30282,0.22906,0.37618,0.27468
0.14152,0.22471,0.25921,0.21113,0.38493,0.2932
0.14092,0.18879,0.29421,0.19925,0.31436,0.24341
0.13955,0.18052,0.33638,0.17106,0.26657,0.1885
0.078166,0.16498,0.30238,0.14541,0.085538,0.22846
0.12196,0.20541,0.34393,0.1607,0.2312,0.23896
0.13262,0.20888,0.3111,0.17849,0.26871,0.22265
0.18199,0.23822,0.33233,0.25081,0.57821,0.26803
0.13124,0.2005,0.34301,0.19458,0.41866,0.25101
0.18692,0.22733,0.3133,0.21851,0.55807,0.24284
0.14073,0.15453,0.29784,0.18107,0.23052,0.20714
0.16345,0.19993,0.28477,0.19602,0.31568,0.17477
0.18609,0.20969,0.30038,0.21666,0.3489,0.2704
0.19175,0.20682,0.31855,0.23459,0.44194,0.25726
0.17206,0.19548,0.30105,0.19302,0.40578,0.19722
0.15729,0.14573,0.32676,0.20421,0.35104,0.18842
0.1662,0.16933,0.27169,0.22188,0.35436,0.20813
0.15258,0.18978,0.30408,0.20099,0.29288,0.22413
0.05799,0.14711,0.29718,0.11554,0.094566,0.17196
0.067516,0.15471,0.3047,0.12423,0.093019,0.22197
0.1372,0.18043,0.27951,0.20086,0.30165,0.19657
0.14846,0.20253,0.32759,0.16866,0.34244,0.27142
0.12236,0.17326,0.33343,0.16962,0.15452,0.23173
0.099526,0.19556,0.3335,0.17701,0.18772,0.28276
0.086044,0.1781,0.31201,0.13576,0.14648,0.24927
0.15066,0.16084,0.32957,0.2073,0.3411,0.18203
0.18396,0.24034,0.28013,0.21948,0.50476,0.2856
0.089963,0.15104,0.31408,0.13097,0.1962,0.17631
0.15423,0.19402,0.30344,0.18441,0.36109,0.20807
0.18211,0.19531,0.35368,0.17466,0.42646,0.23733
0.17308,0.23873,0.32275,0.25668,0.37129,0.23343
0.10414,0.18802,0.33521,0.14486,0.23336,0.24348
0.08817,0.15358,0.31855,0.1402,0.18669,0.16457
0.037967,0.13526,0.31433,0.10807,0.047459,0.16625
0.21189,0.22913,0.2959,0.22376,0.3744,0.25072
0.11387,0.15498,0.32016,0.15943,0.23473,0.18935
0.11918,0.19429,0.31751,0.19453,0.24447,0.24217
0.19588,0.20811,0.30021,0.22351,0.49784,0.27752
0.16437,0.17819,0.31151,0.19771,0.39904,0.19637
0.1658,0.17036,0.34072,0.21794,0.38542,0.21454
0.065626,0.17407,0.28003,0.13261,0.10988,0.24697
0.13302,0.19408,0.3136,0.19221,0.22137,0.20122
0.19526,0.22342,0.32981,0.23204,0.34516,0.24667
0.16415,0.26635,0.31489,0.22992,0.39687,0.28289
0.072026,0.14117,0.31151,0.13634,0.10687,0.1856
0.10251,0.18182,0.29683,0.13955,0.25879,0.21789
0.17275,0.1787,0.26101,0.20117,0.37295,0.21212
0.21029,0.21754,0.32805,0.23792,0.4933,0.24812
0.1311,0.16443,0.2968,0.20126,0.20374,0.22965
0.14431,0.21308,0.35936,0.21126,0.29054,0.25614
0.17027,0.20109,0.30747,0.23164,0.33966,0.26849
0.14223,0.19163,0.32797,0.18762,0.24188,0.25026
0.12237,0.16147,0.30315,0.16244,0.15131,0.18722
0.092581,0.21866,0.33802,0.14729,0.22091,0.2137
0.11423,0.16405,0.33664,0.17106,0.19886,0.22054
0.031373,0.14478,0.30864,0.068056,0.04018,0.23307
0.17198,0.16415,0.31579,0.21146,0.37845,0.20708
0.15409,0.19877,0.31957,0.19439,0.38612,0.27859
0.11608,0.17841,0.30744,0.17302,0.15996,0.21314
0.1539,0.2186,0.32617,0.19975,0.35773,0.25185
0.15942,0.17306,0.31774,0.22824,0.26836,0.2059
0.08729,0.18478,0.32425,0.15806,0.23623,0.15381
0.14963,0.18297,0.33077,0.21093,0.3038,0.20302
0.17843,0.22136,0.3206,0.20303,0.37242,0.26493
0.12262,0.19451,0.31982,0.16474,0.27542,0.22652
0.1019,0.16405,0.32169,0.13886,0.23367,0.21214
0.11598,0.16088,0.32373,0.15302,0.20185,0.20138
0.13575,0.20526,0.34249,0.1776,0.2003,0.23444
0.089276,0.15936,0.31078,0.14776,0.19759,0.21268
0.18722,0.17706,0.34701,0.23749,0.41135,0.21525
0.12494,0.18688,0.31061,0.15315,0.18444,0.23009
0.0604,0.13807,0.30961,0.109,0.098043,0.13961
0.06198,0.12484,0.31926,0.1011,0.092376,0.14914
0.091264,0.173,0.28545,0.15668,0.22797,0.21467
0.1014,0.20203,0.32115,0.16755,0.18828,0.22284
0.11198,0.19703,0.31127,0.16108,0.21727,0.22794
0.15161,0.19149,0.28067,0.22073,0.40003,0.21041
0.15511,0.19121,0.3146,0.17991,0.22983,0.21147
0.1975,0.23894,0.33089,0.23699,0.31775,0.2589
0.13154,0.20697,0.35378,0.19535,0.25649,0.20847
0.093517,0.17463,0.32282,0.15609,0.16107,0.20709
0.14926,0.18652,0.32149,0.17747,0.37394,0.20216
0.10935,0.17985,0.31697,0.1601,0.22789,0.24632
0.091878,0.15156,0.35905,0.11631,0.15525,0.20557
0.17601,0.20771,0.33632,0.23911,0.40814,0.24681
0.16792,0.18915,0.32757,0.19769,0.34272,0.22782
0.060686,0.14803,0.31356,0.11933,0.040271,0.22491
0.18692,0.20228,0.29242,0.21513,0.29007,0.20923
0.18431,0.19951,0.33454,0.17458,0.32065,0.25733
0.13156,0.18628,0.32202,0.19812,0.37706,0.24233
0.15679,0.19816,0.30874,0.21989,0.23076,0.2106
0.096447,0.17697,0.29093,0.13799,0.16476,0.20872
0.21821,0.25203,0.33038,0.22961,0.54096,0.26953
0.078397,0.18145,0.32651,0.12376,0.10022,0.22726
0.027765,0.14207,0.31788,0.1133,0.032034,0.16094
0.072315,0.15984,0.31284,0.13129,0.13994,0.17247
0.1753,0.18643,0.31456,0.22146,0.32075,0.2305
0.088855,0.14738,0.30055,0.1423,0.17205,0.17673
0.20086,0.23826,0.32405,0.22688,0.33536,0.25205
0.11394,0.17254,0.314,0.16161,0.20913,0.20018
0.15665,0.20762,0.28339,0.22843,0.27276,0.24251
0.19257,0.24455,0.31326,0.23361,0.43854,0.25517
0.096102,0.20388,0.31905,0.15731,0.18772,0.24101
0.15223,0.17631,0.30967,0.21427,0.31452,0.20412
0.077099,0.14966,0.33284,0.13244,0.11471,0.20657
0.19253,0.22574,0.29411,0.24079,0.39863,0.3064
0.13737,0.18579,0.31445,0.20875,0.33329,0.25033
0.10455,0.13924,0.31693,0.13907,0.18791,0.19132
0.16422,0.19736,0.33426,0.22973,0.42174,0.24519
0.091247,0.18581,0.31114,0.14837,0.21291,0.24854
0.16164,0.19802,0.32508,0.19617,0.32757,0.27489
0.1338,0.15618,0.33463,0.14829,0.25416,0.20439
0.12627,0.19776,0.31431,0.20239,0.22211,0.25392
0.13163,0.18431,0.31713,0.19143,0.25845,0.21322
0.18113,0.245,0.29457,0.21904,0.42402,0.26392
0.15817,0.18909,0.30912,0.19744,0.30914,0.17442
0.14501,0.18586,0.31509,0.20648,0.29196,0.19799
0.21723,0.25142,0.31171,0.20816,0.42589,0.25085
0.16567,0.19241,0.31594,0.22967,0.33736,0.21295
0.077586,0.15694,0.29621,0.14773,0.14404,0.18575
0.14098,0.20189,0.32285,0.18337,0.28065,0.26056
0.12947,0.17551,0.32611,0.18578,0.32291,0.22048
0.14833,0.16374,0.30199,0.20503,0.37104,0.20055
0.11677,0.18885,0.3103,0.16945,0.1912,0.25266
0.12121,0.18504,0.3029,0.17362,0.17588,0.20625
0.1817,0.22206,0.31851,0.19223,0.3426,0.22769
0.10136,0.20716,0.29674,0.12847,0.17621,0.26091
0.13742,0.18681,0.30846,0.17872,0.26026,0.23436
0.12434,0.1891,0.34048,0.17113,0.33028,0.24338
0.034257,0.14186,0.30475,0.097079,0.03566,0.15872
0.12407,0.18022,0.32325,0.17546,0.22493,0.19344
0.15145,0.26958,0.29488,0.21187,0.40892,0.28827
0.083924,0.1661,0.31575,0.1134,0.065412,0.18438
0.13985,0.16738,0.34086,0.18258,0.24296,0.21728
0.018763,0.12485,0.30104,0.057431,0.014786,0.1647
0.048818,0.15948,0.38714,0.10165,0.083677,0.18832
0.17976,0.17923,0.31149,0.199,0.4928,0.20774
0.20961,0.21366,0.33653,0.22609,0.3593,0.2398
0.13065,0.176,0.33251,0.17002,0.27146,0.22244
0.060083,0.17613,0.31726,0.12883,0.030831,0.20313
0.081316,0.16094,0.29757,0.14843,0.17712,0.14517
0.070312,0.1519,0.28841,0.098052,0.074379,0.16415
0.070182,0.17548,0.3073,0.12119,0.15582,0.21495
0.064972,0.16306,0.32587,0.13686,0.069052,0.24693
0.12127,0.1692,0.32396,0.18958,0.27448,0.23292
0.12964,0.18418,0.26476,0.2039,0.24959,0.20555
0.075446,0.18473,0.31926,0.14419,0.1803,0.22071
0.15413,0.19816,0.30138,0.2206,0.30403,0.23114
0.1551,0.19301,0.34318,0.2204,0.36386,0.2152
0.094781,0.14516,0.29882,0.14323,0.20722,0.17214
0.19323,0.2351,0.28878,0.23298,0.51664,0.23023
0.072131,0.15323,0.36056,0.14487,0.13335,0.21644
0.093856,0.18826,0.28251,0.12922,0.11629,0.23778
0.14254,0.19316,0.33382,0.21785,0.29109,0.21811
0.080449,0.14902,0.32138,0.12537,0.098315,0.21941
0.023755,0.12658,0.30305,0.076376,0.020851,0.17151
0.17233,0.23708,0.35081,0.2259,0.34613,0.24296
0.14575,0.21198,0.3196,0.18019,0.2712,0.22277
0.1551,0.17904,0.2688,0.18475,0.29945,0.19585
0.097846,0.1577,0.31583,0.19035,0.22971,0.21864
0.098587,0.18716,0.3091,0.151,0.21654,0.20995
0.086063,0.17819,0.28349,0.11757,0.14622,0.20934
0.14269,0.20119,0.28865,0.18562,0.22715,0.26081
0.094121,0.18704,0.31474,0.15133,0.14721,0.22432
0.12794,0.15933,0.30871,0.19072,0.29388,0.1889
0.050537,0.16759,0.3272,0.1269,0.07997,0.22233
0.20211,0.20126,0.31742,0.22902,0.37615,0.25113
0.13671,0.19201,0.28652,0.17378,0.19524,0.22641
0.11569,0.19714,0.2941,0.16589,0.18927,0.21788
0.14348,0.1689,0.33495,0.22092,0.44352,0.20683
0.12163,0.1944,0.32782,0.16825,0.2199,0.22301
0.21319,0.19245,0.32065,0.21498,0.58857,0.26998
0.12766,0.19703,0.30898,0.16522,0.30505,0.26588
0.10268,0.1802,0.32046,0.16545,0.24992,0.22981
0.15564,0.2336,0.30183,0.18325,0.37964,0.27106
0.15427,0.22395,0.3223,0.22533,0.44137,0.23804
0.16347,0.21643,0.29857,0.18462,0.37485,0.25575
0.1151,0.20175,0.29199,0.1509,0.19747,0.21485
0.15242,0.19179,0.30643,0.20001,0.62741,0.27609
0.083191,0.17591,0.3224,0.12302,0.12229,0.21026
0.1775,0.20998,0.30466,0.26082,0.33753,0.23433
0.082183,0.18676,0.27652,0.13568,0.16549,0.21249
0.10004,0.18094,0.31592,0.15349,0.23488,0.21058
0.15097,0.17304,0.34458,0.17893,0.27789,0.20237
0.13865,0.22506,0.3233,0.20569,0.28343,0.24325
0.14335,0.19813,0.33267,0.20929,0.25692,0.20907
0.15578,0.19749,0.29682,0.19353,0.46042,0.26364
0.053203,0.17796,0.3257,0.11546,0.12848,0.21461
0.1986,0.1973,0.34753,0.25415,0.36721,0.22913
0.11814,0.17528,0.33608,0.18403,0.34752,0.23621
0.18234,0.20088,0.30372,0.21497,0.37502,0.21029
0.16697,0.18569,0.31989,0.22042,0.37166,0.21726
0.13875,0.17255,0.34227,0.18223,0.27572,0.17991
0.15139,0.20752,0.32543,0.17827,0.44132,0.21429
0.088758,0.19995,0.29105,0.1478,0.248,0.25266
0.089515,0.17327,0.32751,0.1214,0.13974,0.20591
0.083519,0.19966,0.28916,0.1583,0.1319,0.27092
0.16959,0.16406,0.29639,0.18683,0.26235,0.23281
0.16655,0.19543,0.33077,0.21196,0.3908,0.21692
0.066522,0.1687,0.33242,0.13482,0.11127,0.18188
0.066605,0.16633,0.32106,0.14979,0.14959,0.24299
0.19398,0.2157,0.28635,0.23693,0.36616,0.25558
0.15898,0.19312,0.32218,0.22718,0.56844,0.25173
0.17364,0.20762,0.35812,0.23421,0.31903,0.25355
0.070768,0.15269,0.35939,0.11938,0.092031,0.22918
0.17641,0.2259,0.31689,0.22961,0.31549,0.21056
0.17982,0.23516,0.27662,0.26087,0.4139,0.25052
0.1195,0.1949,0.33119,0.17264,0.25208,0.24396
0.0761,0.18187,0.35834,0.12963,0.13857,0.25682
0.15548,0.16638,0.27925,0.21727,0.31175,0.23872
0.1521,0.18117,0.28192,0.2018,0.34516,0.23346
0.18937,0.17961,0.30368,0.19139,0.4131,0.26467
0.165,0.20629,0.31446,0.20446,0.36259,0.23511
0.061124,0.15263,0.31028,0.084405,0.05443,0.17118
0.081226,0.20188,0.31111,0.13804,0.11702,0.23167
0.16047,0.25512,0.28568,0.19604,0.30923,0.2423
0.12289,0.15166,0.31869,0.15298,0.34136,0.16844
0.15701,0.20406,0.3287,0.20317,0.31271,0.267
0.10838,0.19704,0.27652,0.1696,0.16727,0.22018
0.16307,0.19662,0.31075,0.21602,0.37531,0.23
0.066499,0.17172,0.3152,0.12608,0.10005,0.18127
0.19545,0.22659,0.32211,0.23151,0.4344,0.23915
0.096656,0.20325,0.28993,0.14148,0.17593,0.2263
0.1058,0.15095,0.28756,0.16997,0.1949,0.20588
0.11125,0.20094,0.31533,0.16012,0.20771,0.24305
0.18052,0.19126,0.32008,0.18653,0.27787,0.20713
0.16527,0.19688,0.34397,0.20529,0.36902,0.26947
0.055624,0.18555,0.33689,0.12066,0.09659,0.26155
0.1428,0.18623,0.28789,0.1952,0.32979,0.23796
0.13303,0.18621,0.30641,0.18727,0.21259,0.22759
0.15936,0.17945,0.33588,0.19879,0.57612,0.21473
0.14999,0.18954,0.33768,0.19936,0.31567,0.21517
0.078406,0.16151,0.32817,0.12296,0.10352,0.16735
0.16727,0.19087,0.3161,0.2107,0.24248,0.21743
0.13103,0.16641,0.30586,0.16683,0.3274,0.27878
0.17662,0.22884,0.30047,0.19704,0.3863,0.30324
0.15666,0.22043,0.34715,0.20044,0.47053,0.27974
0.16971,0.211,0.30706,0.23184,0.35083,0.2297
0.16299,0.20987,0.31614,0.20318,0.32884,0.21169
0.076456,0.16163,0.2717,0.13642,0.13891,0.18276
0.074287,0.13625,0.28347,0.13258,0.10996,0.16531
0.16008,0.19243,0.31785,0.19882,0.30378,0.25782
0.12652,0.19239,0.30899,0.16393,0.26367,0.22242
0.10442,0.18888,0.28162,0.15562,0.20303,0.21333
0.13966,0.15385,0.32543,0.22266,0.28003,0.20429
0.14659,0.18019,0.29603,0.19323,0.31629,0.23057
0.12357,0.18597,0.32945,0.17913,0.26766,0.20178
0.17485,0.17828,0.29425,0.20514,0.41414,0.20502
0.12621,0.1893,0.30037,0.15686,0.26129,0.24859
0.076648,0.18159,0.332,0.1146,0.06637,0.24391
0.08647,0.15271,0.32306,0.13273,0.14156,0.1843
0.17091,0.19761,0.33289,0.21421,0.33997,0.28631
0.094133,0.18724,0.35205,0.14196,0.15643,0.19818
0.10065,0.12954,0.33856,0.17266,0.12715,0.23449
0.17046,0.19606,0.34558,0.20077,0.31759,0.24196
0.1361,0.18915,0.32505,0.19629,0.2532,0.18269
0.12864,0.16757,0.31783,0.17936,0.22745,0.20594
0.072021,0.15347,0.31883,0.14717,0.10762,0.21293
0.1644,0.21024,0.30271,0.25148,0.39692,0.22837
0.16799,0.18654,0.31486,0.18025,0.4283,0.19559
0.17228,0.25461,0.33202,0.24386,0.36324,0.2828
0.19385,0.23279,0.30779,0.22976,0.55264,0.31248
0.13909,0.18251,0.31694,0.18429,0.33334,0.23657
0.099426,0.18038,0.33808,0.18519,0.16584,0.21831
0.12072,0.21886,0.31755,0.19632,0.27892,0.3143
0.15667,0.20092,0.32824,0.20358,0.30364,0.28988
0.18641,0.19639,0.31075,0.20683,0.40206,0.23847
0.14959,0.20932,0.32231,0.22792,0.35825,0.24854
0.18707,0.21428,0.34664,0.19148,0.38185,0.21073
0.13293,0.1668,0.31775,0.18622,0.26477,0.21513
0.15373,0.19946,0.31859,0.19361,0.37504,0.24748
0.14044,0.18116,0.29609,0.19462,0.33117,0.26207
0.092165,0.16954,0.32488,0.13469,0.19342,0.23222
0.087298,0.17649,0.3096,0.156,0.15138,0.19846
0.1814,0.19239,0.31102,0.1925,0.37262,0.30981
0.12916,0.16546,0.34296,0.15437,0.25155,0.21036
0.11856,0.16738,0.27973,0.1337,0.18726,0.22175
0.12346,0.15014,0.33812,0.20067,0.3783,0.20152
0.15816,0.23101,0.28689,0.2101,0.45627,0.20853
0.14624,0.1977,0.29596,0.20471,0.34962,0.20676
0.1716,0.20474,0.28056,0.20636,0.46569,0.26671
0.19139,0.23234,0.31595,0.23667,0.64392,0.28995
0.078242,0.19215,0.28676,0.14659,0.16949,0.21216
0.18313,0.19482,0.31727,0.19025,0.34469,0.28595
0.097496,0.17128,0.33345,0.15877,0.17914,0.22846
0.18094,0.20929,0.28675,0.22312,0.26171,0.28221
0.10575,0.15148,0.31945,0.15463,0.24912,0.2078
0.047417,0.15087,0.29677,0.1074,0.088163,0.17804
0.08145,0.16885,0.3202,0.14299,0.12854,0.18894
0.12151,0.15591,0.29173,0.18053,0.26616,0.18131
0.19366,0.22119,0.29851,0.21582,0.40809,0.22945
0.076493,0.18052,0.33042,0.11053,0.13454,0.22078
0.18665,0.23987,0.27693,0.23212,0.54867,0.26119
0.085593,0.18983,0.29367,0.15864,0.15825,0.2554
0.13274,0.17586,0.30521,0.16017,0.27512,0.19869
0.15288,0.22104,0.2887,0.24687,0.40271,0.22795
0.12081,0.16555,0.33995,0.182,0.25939,0.18661
0.086252,0.19858,0.28546,0.1363,0.23409,0.26958
0.05801,0.19892,0.33358,0.12646,0.073044,0.21156
0.14423,0.17239,0.30256,0.2072,0.25984,0.17496
0.13528,0.16944,0.33491,0.18964,0.29671,0.20734
0.12263,0.16994,0.31285,0.16198,0.26178,0.22046
0.17506,0.17584,0.28437,0.21182,0.30949,0.23895
0.12338,0.18911,0.30028,0.19424,0.23862,0.29242
0.14009,0.19153,0.36654,0.19323,0.37414,0.21946
0.10106,0.15375,0.31988,0.14121,0.15929,0.16695
0.11773,0.17649,0.33093,0.17241,0.29583,0.2215
0.16207,0.22634,0.32825,0.20481,0.39619,0.29642
0.15687,0.19159,0.27154,0.20875,0.39673,0.21073
0.059424,0.14744,0.30795,0.12062,0.070476,0.19066
0.20248,0.21482,0.34908,0.20848,0.43918,0.24197
0.083954,0.17307,0.30115,0.1394,0.17309,0.19089
0.093246,0.18527,0.31481,0.15293,0.18768,0.20941
0.11843,0.16193,0.30045,0.16736,0.213,0.17129
0.10967,0.15564,0.32601,0.14541,0.15039,0.2245
0.14441,0.17798,0.32052,0.20425,0.26796,0.19909
0.12346,0.23643,0.34792,0.18196,0.32147,0.27027
0.14505,0.16968,0.34279,0.20256,0.29479,0.21217
0.078294,0.15976,0.29631,0.1233,0.12937,0.18345
0.052515,0.15094,0.31466,0.10562,0.075579,0.15115
0.083993,0.18489,0.33426,0.14953,0.21671,0.22009
0.10619,0.15482,0.35939,0.1581,0.19753,0.23411
0.14141,0.21306,0.3077,0.16766,0.17984,0.21887
0.14529,0.18657,0.31423,0.20802,0.31145,0.21419
0.080157,0.1644,0.31455,0.11131,0.12162,0.23262
0.067842,0.198,0.29932,0.16334,0.13427,0.24232
0.11357,0.18864,0.33418,0.13105,0.26335,0.20963
0.058285,0.14224,0.32443,0.11161,0.10769,0.18198
0.057946,0.15857,0.31019,0.11569,0.06981,0.22487
0.15452,0.18733,0.355,0.17097,0.36154,0.21005
0.12499,0.18654,0.27602,0.20516,0.2987,0.24844
0.095863,0.17308,0.29972,0.14279,0.19244,0.2516
0.14055,0.18653,0.32105,0.19418,0.27694,0.20725
0.066418,0.17786,0.30277,0.12179,0.12726,0.26076
0.14388,0.17323,0.30039,0.1583,0.31432,0.22876
0.066717,0.15817,0.30552,0.13311,0.13782,0.18788
0.093783,0.18271,0.3409,0.15907,0.14778,0.23349
0.1136,0.17663,0.31744,0.17742,0.22882,0.18105
0.086546,0.1286,0.36486,0.14549,0.12589,0.15366
0.075841,0.18357,0.32043,0.14276,0.14149,0.22117
0.11421,0.16749,0.3118,0.17257,0.28381,0.17836
0.15095,0.18962,0.33748,0.19843,0.414,0.20435
0.064457,0.173,0.28856,0.11445,0.14739,0.22561
0.11325,0.17716,0.29986,0.16636,0.26504,0.21599
0.13869,0.18415,0.31093,0.19349,0.31367,0.2916
0.081411,0.18988,0.30557,0.16095,0.22213,0.19982
0.063724,0.17297,0.3452,0.14497,0.1013,0.24631
0.096808,0.17085,0.28512,0.14701,0.17314,0.20227
0.11314,0.14347,0.3276,0.14931,0.14494,0.19164
0.099044,0.18127,0.29069,0.163,0.18436,0.23707
0.15561,0.20266,0.31011,0.21626,0.2958,0.27106
0.16363,0.184,0.3215,0.20089,0.29013,0.22916
0.17547,0.20111,0.37081,0.22025,0.46481,0.21973
0.12039,0.14358,0.3167,0.18824,0.24331,0.19725
0.059919,0.16208,0.33028,0.13089,0.088972,0.19126
0.12139,0.16414,0.28636,0.13593,0.18437,0.21246
0.1429,0.20013,0.33689,0.21803,0.33238,0.19893
0.20479,0.26506,0.31167,0.26836,0.50541,0.26574
0.11493,0.16772,0.31315,0.18545,0.20078,0.18023
0.15023,0.22158,0.28839,0.18268,0.37844,0.24098
0.18739,0.19582,0.29465,0.22654,0.42272,0.22128
0.12303,0.16251,0.28666,0.1745,0.26059,0.18922
0.087194,0.16965,0.31003,0.10643,0.12281,0.16627
0.1768,0.20711,0.29833,0.17308,0.38865,0.21372
0.14797,0.21325,0.35151,0.20872,0.51594,0.26528
0.099564,0.18176,0.34447,0.14584,0.24391,0.22954
0.091711,0.15256,0.30986,0.14185,0.1699,0.17712
0.058674,0.15961,0.33394,0.14209,0.09329,0.20629
0.11712,0.17374,0.31011,0.13315,0.17215,0.17119
0.048724,0.13432,0.36447,0.1258,0.090396,0.15974
0.13086,0.15773,0.34535,0.16905,0.32508,0.24873
0.14556,0.19858,0.27257,0.19019,0.29876,0.22609
0.15992,0.20559,0.32197,0.19389,0.31121,0.1963
0.14017,0.21523,0.29012,0.19102,0.28866,0.2943
0.21847,0.23788,0.31657,0.23525,0.49401,0.22982
0.1568,0.18117,0.2838,0.17688,0.41804,0.22566
0.13809,0.18423,0.35792,0.14327,0.23711,0.19882
0.17644,0.20982,0.29449,0.19292,0.36447,0.21084
0.11753,0.19081,0.31605,0.17862,0.34138,0.24959
0.12197,0.17807,0.32587,0.16802,0.15954,0.1788
0.15388,0.21904,0.2919,0.19545,0.324,0.2631
0.11314,0.17952,0.32351,0.1769,0.39588,0.20187
0.12355,0.18198,0.3402,0.15406,0.26948,0.15707
0.11191,0.1891,0.33739,0.16571,0.20754,0.30871
0.12883,0.19833,0.30021,0.19804,0.29604,0.23293
0.18232,0.23804,0.33535,0.2316,0.40223,0.29763
0.063487,0.13999,0.29628,0.12617,0.043927,0.25629
0.13283,0.1993,0.29759,0.20508,0.43282,0.2603
0.2003,0.25122,0.32065,0.21878,0.29954,0.33402
0.14006,0.18542,0.34509,0.19333,0.30211,0.25391
0.12686,0.17031,0.32022,0.15125,0.26424,0.23868
0.14231,0.18225,0.306,0.17791,0.27105,0.23128
0.13081,0.20211,0.29802,0.19085,0.30455,0.24643
0.084593,0.1652,0.3005,0.12227,0.18023,0.17331
0.16203,0.20106,0.29771,0.21249,0.46251,0.24059
0.13936,0.22406,0.34289,0.17667,0.30118,0.21977
0.1522,0.19827,0.32484,0.18814,0.22622,0.21221
0.15773,0.22747,0.29422,0.23686,0.35127,0.25265
0.1348,0.1984,0.2966,0.15832,0.25786,0.2236
0.095215,0.18741,0.30365,0.14031,0.22998,0.21506
0.061907,0.16719,0.32166,0.09262,0.07854,0.22956
0.043198,0.1496,0.29684,0.096321,0.082326,0.18128
0.16929,0.20324,0.29101,0.20066,0.35801,0.22523
0.15582,0.21476,0.30607,0.22119,0.32313,0.22855
0.13761,0.20503,0.28884,0.17347,0.27598,0.26403
0.13825,0.20363,0.30682,0.2096,0.38451,0.26163
0.17313,0.2101,0.32649,0.20859,0.46746,0.25078
0.12272,0.17635,0.26866,0.19554,0.31975,0.25614
0.13811,0.15773,0.29499,0.16802,0.25633,0.19661
0.057901,0.18429,0.28611,0.11077,0.069065,0.24872
0.19336,0.21348,0.31465,0.21299,0.50018,0.22527
0.14176,0.1926,0.34557,0.18243,0.33076,0.2602
0.14131,0.19486,0.33796,0.1944,0.38488,0.26204
0.11113,0.18505,0.33472,0.16911,0.24886,0.26007
0.17966,0.22407,0.28933,0.1922,0.40766,0.21617
0.1458,0.19276,0.323,0.19388,0.23753,0.21404
0.093631,0.17441,0.30935,0.15414,0.24552,0.24855
0.13949,0.17574,0.32827,0.15452,0.33184,0.24189
0.090212,0.15755,0.31967,0.14099,0.12698,0.16007
0.15697,0.18989,0.31295,0.23372,0.52802,0.22201
0.069709,0.16076,0.30963,0.1199,0.08814,0.19869
0.095925,0.16027,0.33197,0.16283,0.17576,0.25275
0.054184,0.14225,0.32825,0.13008,0.061344,0.22248
0.096073,0.18725,0.32518,0.13499,0.24002,0.21354
0.087595,0.18325,0.29476,0.15025,0.18995,0.24201
0.094909,0.16276,0.32513,0.13278,0.11547,0.30857
0.080161,0.169,0.29807,0.1597,0.17579,0.172
0.090552,0.19137,0.32075,0.14558,0.14193,0.24451
0.08376,0.17208,0.31496,0.14348,0.1641,0.20386
0.14655,0.17211,0.35055,0.21504,0.2114,0.22804
0.16582,0.18116,0.31718,0.18609,0.38588,0.19856
0.20959,0.20808,0.31621,0.18256,0.33369,0.29588
0.13075,0.15378,0.34921,0.18697,0.22472,0.19315
0.14394,0.18031,0.3315,0.17901,0.25792,0.22984
0.089099,0.18222,0.31435,0.15039,0.21197,0.25686
0.13028,0.19583,0.31013,0.19666,0.23613,0.22553
0.11976,0.1637,0.33712,0.19204,0.29162,0.17601
0.10593,0.17708,0.3266,0.16032,0.22106,0.19042
0.14772,0.19267,0.32339,0.1945,0.26737,0.24767
0.13042,0.20146,0.27151,0.15729,0.32576,0.22401
0.16084,0.1614,0.34022,0.19329,0.3276,0.20528
0.11716,0.17966,0.3457,0.15511,0.21934,0.25631
0.095067,0.13495,0.3206,0.15055,0.12733,0.22365
0.13498,0.1583,0.32319,0.16052,0.34757,0.20481
0.096727,0.21325,0.33848,0.14451,0.20012,0.27324
0.080325,0.18982,0.34835,0.13764,0.1638,0.23572
0.18018,0.19503,0.30933,0.22956,0.32388,0.24469
0.083609,0.16993,0.31085,0.12253,0.13643,0.23504
0.12611,0.17862,0.33914,0.19634,0.29783,0.22561
0.10858,0.21168,0.35033,0.17079,0.22407,0.22411
0.11859,0.19821,0.30006,0.17666,0.28964,0.24263
0.12944,0.18233,0.34062,0.18082,0.19387,0.24626
0.042216,0.17122,0.3118,0.073759,0.059568,0.26665
0.12499,0.18162,0.28792,0.16777,0.25306,0.24186
0.093122,0.16533,0.31416,0.18014,0.23486,0.24883
0.15079,0.18289,0.33011,0.18627,0.3367,0.28825
0.16145,0.15154,0.30529,0.14669,0.22758,0.21654
0.1536,0.20257,0.33427,0.18631,0.36206,0.23355
0.19252,0.24545,0.3074,0.24855,0.53542,0.21675
0.15055,0.18799,0.26093,0.18762,0.35696,0.25761
0.17021,0.19051,0.30526,0.21784,0.31908,0.22322
0.076291,0.15528,0.32145,0.1418,0.084321,0.1724
0.084064,0.17782,0.31346,0.14361,0.19258,0.22113
0.18204,0.1901,0.30628,0.22239,0.33942,0.20177
0.10554,0.17944,0.33694,0.14393,0.16716,0.19099
0.15244,0.19785,0.31395,0.19643,0.36047,0.26133
0.058267,0.17955,0.32906,0.12982,0.11442,0.19169
0.15151,0.18061,0.32124,0.19187,0.34693,0.20602
0.088883,0.14986,0.3423,0.128,0.15065,0.17548
0.15037,0.17207,0.3144,0.20264,0.40923,0.21887
0.14611,0.20709,0.3182,0.16835,0.26352,0.24073
0.18013,0.18616,0.32087,0.21697,0.35582,0.2921
0.14039,0.19201,0.27363,0.15905,0.35418,0.27867
0.16274,0.19971,0.29561,0.20811,0.27687,0.24416
0.15378,0.195,0.38578,0.1973,0.42458,0.21801
0.17514,0.19859,0.29916,0.19606,0.29937,0.24471
0.1635,0.21201,0.32084,0.22163,0.34859,0.2063
0.077216,0.18871,0.33755,0.14344,0.12205,0.25653
0.066739,0.14077,0.31249,0.13141,0.12246,0.19257
0.17447,0.21949,0.32619,0.22632,0.47386,0.21908
0.08045,0.16586,0.33113,0.13889,0.13633,0.20378
0.14751,0.19881,0.31433,0.19567,0.19943,0.26109
0.1622,0.17026,0.31365,0.18977,0.27503,0.20657
0.078835,0.1744,0.30722,0.14181,0.17104,0.22133
0.14026,0.17502,0.3179,0.21214,0.27284,0.22934
0.11002,0.18271,0.31372,0.14897,0.26067,0.22486
0.1737,0.20712,0.34105,0.20821,0.44155,0.24978
0.14444,0.21947,0.33704,0.18592,0.29834,0.23498
0.15167,0.18558,0.31255,0.19889,0.31147,0.21504
0.04937,0.1442,0.32646,0.098158,0.053903,0.19865
0.092632,0.1607,0.35083,0.12959,0.10089,0.19981
0.17498,0.24507,0.3069,0.2658,0.44997,0.30414
0.13618,0.17297,0.34992,0.17691,0.26226,0.26134
0.16898,0.18883,0.33841,0.21486,0.30783,0.22342
0.086294,0.16273,0.28758,0.15044,0.20646,0.19405
0.16276,0.19943,0.32944,0.18449,0.33879,0.21307
0.051096,0.15604,0.31539,0.10105,0.062165,0.28347
0.079672,0.17683,0.32421,0.12953,0.051511,0.29528
0.12184,0.18858,0.30596,0.16359,0.23733,0.21877
0.15309,0.20839,0.33734,0.20381,0.27781,0.23783
0.18532,0.21826,0.31761,0.2432,0.42068,0.23639
0.14727,0.19699,0.30977,0.20077,0.31467,0.24502
0.078334,0.15299,0.31695,0.13044,0.12804,0.25835
0.15401,0.1961,0.33745,0.18882,0.62964,0.21095
0.15266,0.15325,0.35784,0.20976,0.32222,0.20618
0.19679,0.20244,0.30323,0.23148,0.37405,0.21364
0.092774,0.1965,0.33623,0.12421,0.11572,0.25448
0.15746,0.17361,0.29914,0.21516,0.36777,0.18974
0.15684,0.19934,0.31789,0.19597,0.32921,0.21145
0.14118,0.19241,0.30827,0.18642,0.32287,0.23367
0.13243,0.19766,0.27759,0.15971,0.26231,0.19934
0.080653,0.19689,0.31744,0.14934,0.17185,0.22283
0.16012,0.21503,0.31306,0.20047,0.31676,0.24646
0.16736,0.19164,0.32805,0.1763,0.43812,0.20971
0.083129,0.19572,0.30189,0.12538,0.17467,0.21419
0.11213,0.13958,0.33218,0.18177,0.16988,0.1999
0.10845,0.17879,0.30993,0.16283,0.2358,0.19254
0.21788,0.23538,0.32625,0.25413,0.59153,0.29005
0.1414,0.18054,0.33743,0.19663,0.29612,0.21653
0.12989,0.17998,0.33401,0.1775,0.25807,0.21126
0.13391,0.21476,0.29187,0.17903,0.27214,0.25462
0.17436,0.19005,0.33683,0.19698,0.36863,0.22475
0.079252,0.18801,0.30679,0.15469,0.16037,0.2612
0.14805,0.22859,0.32147,0.19631,0.29682,0.26617
0.092509,0.14732,0.3263,0.13991,0.24138,0.18222
0.21097,0.22286,0.30361,0.22139,0.51695,0.23639
0.05243,0.16282,0.318,0.12049,0.078917,0.19947
0.10104,0.18435,0.32745,0.14685,0.29184,0.22331
0.16757,0.22029,0.32391,0.21703,0.42023,0.24331
0.16972,0.18291,0.31965,0.2107,0.32644,0.22471
0.11132,0.14877,0.31932,0.18386,0.35345,0.19373
0.1691,0.19316,0.31639,0.23639,0.30088,0.23251
0.17611,0.24949,0.32876,0.24379,0.43195,0.24661
0.15486,0.19358,0.33672,0.1926,0.24937,0.21627
0.06291,0.17602,0.32427,0.13079,0.033574,0.27527
0.12956,0.16959,0.36567,0.15139,0.22835,0.1959
0.12398,0.19404,0.29746,0.1864,0.225,0.23581
0.077182,0.1485,0.32732,0.12443,0.089027,0.28924
0.087277,0.14014,0.31547,0.13011,0.13124,0.19394
0.1323,0.17879,0.35367,0.17316,0.27521,0.20916
0.14438,0.17382,0.30745,0.18367,0.37622,0.19566
0.13975,0.18285,0.30168,0.18679,0.22949,0.21199
0.10547,0.17285,0.32309,0.16494,0.17977,0.2409
0.11826,0.18043,0.32993,0.13176,0.19117,0.18981
0.15657,0.18371,0.31172,0.17624,0.26672,0.2892
0.1672,0.24388,0.30867,0.22605,0.4382,0.25527
0.075974,0.18008,0.31742,0.13183,0.15371,0.22384
0.10708,0.16436,0.32165,0.18451,0.27522,0.20939
0.14956,0.17195,0.31309,0.18727,0.31234,0.25748
0.17634,0.21423,0.31469,0.20474,0.4925,0.20263
0.11905,0.17062,0.32362,0.15544,0.28639,0.22306
0.13432,0.16786,0.32481,0.18102,0.26877,0.20159
0.20624,0.23992,0.28172,0.23618,0.62504,0.26728
0.10051,0.21881,0.32237,0.1517,0.17959,0.2992
0.17624,0.18724,0.3092,0.19955,0.27417,0.21704
0.072684,0.1511,0.31019,0.13227,0.099781,0.18574
0.12408,0.20135,0.30398,0.14209,0.22575,0.3024
0.15015,0.16419,0.32238,0.19703,0.30417,0.17076
0.15482,0.20584,0.3499,0.20772,0.31307,0.25027
0.11799,0.20634,0.32198,0.18603,0.28636,0.21695
0.15747,0.19568,0.29005,0.19169,0.38196,0.26324
0.086466,0.17918,0.33104,0.14591,0.13245,0.25757
0.10331,0.18043,0.2977,0.15891,0.20912,0.2251
0.14505,0.18683,0.35111,0.21494,0.38593,0.25729
0.10859,0.1766,0.28486,0.16451,0.21684,0.2215
0.06298,0.18175,0.32377,0.11855,0.093163,0.20569
0.099015,0.1705,0.33472,0.13603,0.21419,0.18182
0.16864,0.22598,0.34936,0.20761,0.38653,0.24409
0.13641,0.21166,0.3075,0.16922,0.32544,0.28089
0.080191,0.17666,0.32339,0.11179,0.14379,0.20278
0.087955,0.19041,0.31391,0.16082,0.14131,0.27152
0.074637,0.16533,0.33915,0.12187,0.11263,0.24444
0.13194,0.20802,0.3162,0.17972,0.21494,0.23721
0.11439,0.177,0.32234,0.1723,0.21512,0.20383
0.12356,0.16217,0.28585,0.17166,0.2152,0.18963
0.14409,0.16402,0.29241,0.16196,0.25399,0.18444
0.1067,0.15804,0.32882,0.14807,0.2439,0.22968
0.051972,0.15365,0.33263,0.11383,0.1079,0.18908
0.15457,0.17764,0.33644,0.20966,0.34614,0.21413
0.15446,0.2121,0.31862,0.20001,0.41063,0.23567
0.095451,0.15672,0.33475,0.14308,0.19433,0.19626
0.14171,0.16928,0.28195,0.18397,0.26217,0.17313
0.047341,0.1489,0.30194,0.1017,0.08246,0.17638
0.15333,0.20193,0.30878,0.21853,0.32768,0.2561
0.16886,0.20205,0.29451,0.18439,0.34741,0.29289
0.10654,0.14561,0.33318,0.15505,0.239,0.17819
0.14188,0.1819,0.35402,0.16258,0.27716,0.28898
0.18461,0.23164,0.31785,0.23025,0.34183,0.29853
0.1704,0.20101,0.34023,0.20913,0.31423,0.23623
0.18081,0.2394,0.29654,0.22682,0.32512,0.33349
0.093552,0.17895,0.29401,0.13776,0.12222,0.20026
0.14522,0.1906,0.34111,0.16623,0.38672,0.21564
0.15683,0.18095,0.3016,0.18956,0.3443,0.19998
0.10562,0.17201,0.28981,0.13828,0.20875,0.24339
0.1046,0.17705,0.31338,0.15582,0.18036,0.21916
0.17922,0.17918,0.32019,0.20869,0.26114,0.18587
0.041558,0.14782,0.31765,0.10616,0.057965,0.16065
0.12459,0.18353,0.32215,0.18242,0.28996,0.20227
0.18359,0.21663,0.26353,0.20535,0.39135,0.23911
0.1417,0.20402,0.33666,0.20929,0.39166,0.19949
0.13091,0.19891,0.37197,0.21239,0.24996,0.23455
0.17272,0.22647,0.27939,0.1911,0.33675,0.23193
0.078351,0.1686,0.3,0.12941,0.11528,0.20355
0.066752,0.16568,0.30666,0.14424,0.15178,0.16711
0.16532,0.20004,0.30689,0.20531,0.37948,0.21937
0.088942,0.16558,0.30833,0.15126,0.17006,0.20589
0.065997,0.13741,0.32636,0.12445,0.054068,0.21755
0.13241,0.21773,0.27926,0.20799,0.28615,0.26745
0.16707,0.19598,0.29775,0.19681,0.38914,0.22794
0.093115,0.16884,0.34694,0.13081,0.149,0.22024
0.10642,0.1651,0.32017,0.14785,0.24487,0.18573
0.16457,0.20328,0.33662,0.1782,0.30737,0.2498
0.046304,0.13959,0.28397,0.10068,0.083294,0.15783
0.13607,0.16611,0.2941,0.178,0.23883,0.18427
0.20144,0.2374,0.31197,0.21517,0.36203,0.25838
0.17561,0.18995,0.31329,0.24641,0.31869,0.16868
0.14072,0.1944,0.27285,0.18748,0.30403,0.22599
0.10975,0.19165,0.29441,0.14871,0.17541,0.25527
0.10511,0.20941,0.26984,0.16597,0.19794,0.19893
0.2068,0.19463,0.30881,0.24753,0.45609,0.19256
0.054193,0.13504,0.31352,0.11271,0.03656,0.17851
0.17899,0.2415,0.32003,0.20578,0.45646,0.26431
0.17247,0.22736,0.32542,0.2198,0.35202,0.25337
0.15036,0.19238,0.30929,0.1828,0.26338,0.21303
0.13035,0.15777,0.31351,0.16319,0.37353,0.19266
0.16724,0.17111,0.32303,0.19789,0.32269,0.19669
0.12533,0.17378,0.27507,0.16771,0.24155,0.22177
0.064216,0.16375,0.32824,0.10548,0.064612,0.21049
0.092423,0.16803,0.33271,0.14499,0.1441,0.20776
0.15981,0.2042,0.32832,0.23146,0.32992,0.26916
0.13968,0.18949,0.33613,0.16284,0.21416,0.21172
0.12171,0.16955,0.30686,0.17725,0.26109,0.21246
0.15478,0.19828,0.29607,0.19875,0.35979,0.20778
0.16336,0.208,0.29609,0.19309,0.37659,0.27829
0.071058,0.17289,0.31507,0.13092,0.088713,0.20914
0.13316,0.15447,0.30979,0.19297,0.18267,0.21242
0.17438,0.22229,0.31224,0.20493,0.3819,0.2556
0.1419,0.15947,0.33662,0.20558,0.30319,0.18627
0.12138,0.20305,0.29326,0.19756,0.39804,0.22585
0.074621,0.14661,0.31187,0.11871,0.12142,0.18978
0.13455,0.16729,0.33064,0.16171,0.25466,0.21034
0.1025,0.17812,0.32074,0.17174,0.25072,0.17167
0.19249,0.20737,0.33504,0.21596,0.53153,0.25144
0.13083,0.14419,0.27007,0.1869,0.2209,0.18948
0.14261,0.20483,0.30513,0.16277,0.30162,0.20952
0.066343,0.13629,0.32009,0.1344,0.098599,0.18034
0.063443,0.16862,0.32575,0.12593,0.11792,0.19952
0.089773,0.16477,0.2992,0.17256,0.19091,0.27211
0.20136,0.22511,0.31891,0.24086,0.48986,0.24993
0.17641,0.2077,0.34072,0.25229,0.35019,0.30368
0.1036,0.1619,0.31797,0.15159,0.16869,0.20711
0.082898,0.14974,0.35777,0.1305,0.082903,0.20424
0.20144,0.21903,0.33372,0.22577,0.57014,0.26087
0.079734,0.1786,0.29562,0.127,0.10917,0.22036
0.16347,0.18423,0.27707,0.22713,0.2978,0.20868
0.15453,0.16433,0.29954,0.17622,0.23482,0.16936
0.1336,0.17956,0.33414,0.18133,0.30997,0.24142
0.085827,0.20031,0.32024,0.11551,0.15784,0.27093
0.10919,0.18914,0.32538,0.14728,0.19084,0.237
0.14756,0.19789,0.28632,0.20434,0.36044,0.24922
0.14769,0.16819,0.32626,0.2014,0.21449,0.21122
0.061126,0.18922,0.30709,0.12091,0.09621,0.23048
0.15225,0.20377,0.30986,0.17951,0.41776,0.19716
0.11931,0.17351,0.30265,0.17012,0.21537,0.21558
0.13028,0.19578,0.29358,0.21039,0.26883,0.21501
0.077813,0.16733,0.3233,0.11679,0.1227,0.1698
0.088829,0.1889,0.32139,0.15631,0.152,0.20456
0.18312,0.21095,0.29858,0.2098,0.34714,0.23036
0.15066,0.18773,0.31472,0.1526,0.26603,0.20279
0.091924,0.14522,0.32919,0.14029,0.20044,0.22801
0.14081,0.18544,0.31198,0.17366,0.3005,0.25032
0.12083,0.20187,0.32274,0.14374,0.19181,0.23273
0.11227,0.16673,0.35081,0.1712,0.20561,0.24476
0.11194,0.17472,0.29461,0.16799,0.27963,0.21404
0.16747,0.18502,0.2969,0.20509,0.52083,0.23083
0.16465,0.19831,0.30876,0.19953,0.35568,0.25188
0.075273,0.20203,0.32752,0.10231,0.097793,0.2817
0.13932,0.15798,0.3199,0.17543,0.26788,0.20701
0.059367,0.13328,0.29407,0.11819,0.10055,0.19084
0.17426,0.18269,0.32598,0.16906,0.32125,0.20705
0.14542,0.19052,0.30079,0.18535,0.26492,0.2355
0.16573,0.18703,0.3458,0.17865,0.38257,0.22496
0.051911,0.1491,0.31798,0.098983,0.085223,0.17664
0.12331,0.20221,0.32925,0.19293,0.2241,0.2438
0.14352,0.19932,0.32946,0.17751,0.32709,0.21567
0.12806,0.18691,0.3479,0.16676,0.40015,0.25681
0.19235,0.22919,0.32253,0.21757,0.37689,0.25407
0.15158,0.20132,0.36661,0.1803,0.35114,0.24514
0.13021,0.17356,0.27807,0.18204,0.24535,0.19323
0.090462,0.15696,0.30919,0.13743,0.17562,0.18826
0.2247,0.23729,0.31661,0.23751,0.49515,0.24234
0.16044,0.16966,0.32307,0.20045,0.28808,0.26678
0.11775,0.16344,0.27623,0.16449,0.18444,0.18191
0.14511,0.19043,0.33985,0.18442,0.20393,0.20109
0.11339,0.1765,0.33531,0.16064,0.21641,0.21375
0.11585,0.1994,0.31672,0.18261,0.25832,0.24815
0.13567,0.17203,0.31977,0.17296,0.23086,0.18204
0.15563,0.16414,0.29198,0.19387,0.38895,0.21641
0.080327,0.16538,0.31023,0.12544,0.12127,0.19526
0.15574,0.20151,0.29999,0.18582,0.34444,0.2747
0.064667,0.22001,0.31043,0.135,0.14625,0.26641
0.088246,0.18083,0.30587,0.15657,0.17283,0.19165
0.10292,0.18734,0.34895,0.14223,0.14191,0.20674
0.13224,0.18374,0.30102,0.18779,0.18614,0.19035
0.15554,0.21245,0.31211,0.2154,0.35107,0.27255
0.13037,0.18345,0.31383,0.16958,0.40839,0.22079
0.16795,0.20437,0.28157,0.24016,0.38912,0.2654
0.12577,0.18413,0.34441,0.19026,0.36271,0.23226
0.11276,0.18757,0.32042,0.14272,0.15128,0.22184
0.069939,0.14459,0.30706,0.12954,0.08583,0.22524
0.17781,0.21782,0.31337,0.20183,0.48315,0.26485
0.075473,0.15485,0.28721,0.11355,0.1564,0.20049
0.16855,0.17907,0.33906,0.21477,0.40463,0.20126
0.10354,0.15706,0.30695,0.14741,0.11796,0.20191
0.17521,0.20922,0.31543,0.23055,0.52606,0.24803
0.17017,0.20576,0.32304,0.22035,0.35587,0.22717
0.16749,0.18322,0.28958,0.2069,0.27152,0.18911
0.066186,0.19409,0.31004,0.11968,0.12707,0.26391
0.064518,0.14622,0.33659,0.10326,0.10847,0.17161
0.087402,0.14314,0.33805,0.15227,0.17097,0.1929
0.18039,0.21071,0.29295,0.19476,0.35757,0.26032
0.15233,0.19435,0.32226,0.21791,0.32599,0.27028
0.12939,0.17865,0.31655,0.15718,0.25048,0.18974
0.16642,0.19655,0.32921,0.17954,0.30048,0.26659
0.083616,0.13107,0.32371,0.1239,0.12759,0.15113
0.10507,0.15734,0.3132,0.13921,0.22267,0.1869
0.13406,0.17467,0.31356,0.19237,0.22347,0.24796
0.18774,0.20664,0.33433,0.23158,0.43685,0.20942
0.18828,0.22726,0.34691,0.2445,0.41051,0.22101
0.17025,0.19198,0.31306,0.23998,0.44745,0.25101
0.139,0.19043,0.29533,0.17412,0.37337,0.21889
0.14362,0.16453,0.30429,0.19525,0.29958,0.19134
0.1476,0.20767,0.32942,0.18002,0.32683,0.27002
0.14731,0.1846,0.30308,0.20002,0.40858,0.20741
0.085456,0.19162,0.32727,0.12202,0.15938,0.20731
0.18053,0.17813,0.33003,0.20782,0.36647,0.2301
0.12669,0.16083,0.33466,0.18512,0.25285,0.17804
0.12842,0.16254,0.3286,0.19235,0.23098,0.23454
0.16762,0.21926,0.3147,0.20161,0.47776,0.25184
0.090882,0.14966,0.31122,0.13202,0.1396,0.16796
0.08925,0.18058,0.31439,0.14629,0.2508,0.24802
0.13379,0.15844,0.30305,0.18527,0.22645,0.24097
0.15455,0.1729,0.32078,0.19526,0.3229,0.22876
0.16201,0.17391,0.31069,0.21586,0.41986,0.1725
0.14369,0.19745,0.33772,0.18395,0.24512,0.22597
0.16304,0.20049,0.30369,0.20746,0.4642,0.28101
0.1177,0.16925,0.30383,0.16215,0.20737,0.2012
0.098443,0.20527,0.34692,0.16512,0.28366,0.22342
0.064067,0.17186,0.31724,0.13578,0.10316,0.28052
0.19101,0.23077,0.35545,0.22812,0.37626,0.2601
0.17553,0.19185,0.291,0.25171,0.33702,0.21526
0.1378,0.18703,0.30335,0.186,0.29482,0.2415
0.13395,0.21691,0.31709,0.16699,0.27282,0.20277
0.17074,0.19038,0.28017,0.23388,0.35938,0.20985
0.10639,0.195,0.33803,0.13407,0.18511,0.23073
0.067684,0.1744,0.30884,0.12816,0.14793,0.21271
0.12109,0.18628,0.32378,0.15117,0.1681,0.2472
0.10688,0.1925,0.31643,0.15964,0.29748,0.23204
0.061767,0.17742,0.32425,0.13565,0.11996,0.24321
0.15117,0.2133,0.33011,0.22016,0.3211,0.25996
0.078914,0.17934,0.33204,0.14611,0.1997,0.28495
0.10407,0.18669,0.34324,0.17504,0.26614,0.20639
0.078551,0.18215,0.31767,0.16055,0.17874,0.32877
0.16195,0.18989,0.31517,0.19158,0.29703,0.23888
0.15648,0.17786,0.30192,0.20357,0.43233,0.20034
0.17062,0.1915,0.33913,0.18564,0.24948,0.21822
0.11682,0.18815,0.31716,0.18445,0.23871,0.24427
0.062714,0.13456,0.33997,0.11215,0.10007,0.19718
0.20583,0.21715,0.32768,0.24325,0.44837,0.23572
0.071626,0.19089,0.29458,0.12211,0.15459,0.20142
0.13253,0.1804,0.3261,0.18881,0.28468,0.22386
0.12834,0.17984,0.31548,0.19482,0.24687,0.24463
0.11847,0.19679,0.31346,0.1743,0.22689,0.21308
0.082402,0.16814,0.27821,0.13952,0.14886,0.19706
0.097967,0.16454,0.27927,0.17136,0.18215,0.19573
0.13817,0.19756,0.30791,0.23401,0.28823,0.23179
0.12548,0.17611,0.30165,0.18925,0.2519,0.2002
0.12322,0.2086,0.29595,0.19869,0.21595,0.20109
0.062749,0.15815,0.36092,0.11226,0.086104,0.14342
0.10004,0.15459,0.33574,0.14292,0.19777,0.20556
0.15095,0.18966,0.31458,0.18267,0.28162,0.21635
0.073038,0.19011,0.30765,0.13601,0.13232,0.22592
0.063001,0.16327,0.30619,0.13318,0.11814,0.18038
0.17962,0.19408,0.312,0.18273,0.33893,0.2353
0.084751,0.1582,0.29139,0.13822,0.20291,0.16621
0.13197,0.16367,0.35153,0.18584,0.26337,0.22521
0.19165,0.23221,0.28728,0.20525,0.38639,0.25887
0.15567,0.2286,0.30288,0.19974,0.40124,0.26994
0.11953,0.17561,0.32775,0.17023,0.22452,0.21878
0.087636,0.15812,0.31751,0.16069,0.054711,0.3084
0.095061,0.16535,0.32943,0.14315,0.19794,0.19701
0.07758,0.14477,0.32128,0.1507,0.16121,0.16458
0.19776,0.24244,0.30986,0.25646,0.50871,0.25806
0.14202,0.17364,0.33297,0.21844,0.31839,0.19053
0.10988,0.16932,0.32089,0.20197,0.32661,0.17245
0.17979,0.19677,0.31465,0.20815,0.32194,0.21437
0.091437,0.15518,0.28224,0.15019,0.087105,0.2104
0.071608,0.18367,0.3652,0.10824,0.11053,0.20198
0.17254,0.21275,0.28817,0.22477,0.33772,0.21969
0.1241,0.18016,0.35241,0.15094,0.23218,0.25795
0.06202,0.18479,0.33934,0.095419,0.085841,0.21944
0.14795,0.194,0.31201,0.20121,0.26107,0.2111
0.059668,0.18614,0.31043,0.10345,0.10032,0.22988
0.1706,0.18427,0.28537,0.22482,0.44033,0.27116
0.081244,0.16996,0.29327,0.12867,0.15901,0.22286
0.14727,0.17311,0.29007,0.2133,0.2955,0.20636
0.13402,0.17634,0.33628,0.20152,0.26795,0.16759
0.15727,0.18649,0.3295,0.1779,0.27042,0.20955
0.095776,0.14541,0.31724,0.14522,0.2075,0.21343
0.13989,0.17092,0.32114,0.18725,0.24155,0.25231
0.11711,0.2249,0.30548,0.19079,0.28941,0.27172
0.081951,0.1549,0.31233,0.13642,0.17301,0.20502
0.081764,0.16945,0.31186,0.14674,0.14715,0.21526
0.15813,0.19959,0.27954,0.2053,0.45082,0.19844
0.10675,0.17747,0.31521,0.15062,0.19502,0.21039
0.11106,0.16617,0.31925,0.15678,0.2258,0.21674
0.10046,0.19029,0.28108,0.14577,0.18211,0.24992
0.1819,0.21358,0.31727,0.25054,0.46737,0.23628
0.12763,0.21641,0.34516,0.18773,0.21609,0.22615
0.06361,0.14434,0.29765,0.13671,0.087288,0.30396
0.13244,0.20478,0.32453,0.15981,0.27131,0.24597
0.21772,0.24987,0.29351,0.24032,0.46481,0.29435
0.13872,0.20173,0.32677,0.16404,0.32001,0.25269
0.069607,0.16814,0.30127,0.14237,0.036537,0.22221
0.14806,0.18883,0.30082,0.19176,0.31408,0.18966
0.19142,0.19683,0.31258,0.21753,0.2985,0.24294
0.069485,0.18342,0.30984,0.13398,0.16423,0.26404
0.18646,0.20317,0.31181,0.21463,0.39974,0.2071
0.16822,0.19029,0.29933,0.21124,0.37816,0.21319
0.12058,0.19846,0.31284,0.14938,0.23655,0.21779
0.12719,0.15249,0.37198,0.1739,0.27551,0.18914
0.16346,0.1976,0.30003,0.20617,0.22153,0.23964
0.14948,0.19299,0.31985,0.18742,0.30694,0.23092
0.093993,0.15611,0.30849,0.16341,0.16746,0.23321
0.04541,0.13207,0.31084,0.088313,0.073408,0.19437
0.087697,0.13774,0.31312,0.14687,0.1574,0.19939
0.091232,0.14287,0.28905,0.1631,0.12705,0.17003
0.18972,0.20504,0.30679,0.21972,0.38162,0.23863
0.12174,0.20094,0.32803,0.16976,0.17951,0.20547
0.15368,0.20627,0.2811,0.20598,0.35794,0.22621
0.17758,0.20359,0.34211,0.2344,0.49044,0.23123
0.19376,0.19614,0.30654,0.25832,0.37191,0.23716
0.068799,0.15654,0.32694,0.1151,0.055399,0.28271
0.072874,0.13402,0.31937,0.15042,0.18037,0.17781
0.09347,0.17771,0.31451,0.14213,0.19938,0.22938
0.11485,0.17898,0.29848,0.15144,0.19072,0.25369
0.17618,0.21702,0.33787,0.17602,0.38915,0.30606
0.10282,0.16997,0.33026,0.14266,0.13021,0.25065
0.16762,0.2053,0.33155,0.21089,0.32612,0.21649
0.11277,0.19522,0.31635,0.19257,0.21664,0.26161
0.17846,0.19548,0.32341,0.18643,0.31677,0.21203
0.076003,0.15659,0.33208,0.14586,0.14523,0.2121
0.084295,0.17355,0.32853,0.14485,0.12023,0.20672
0.17246,0.22062,0.31091,0.24378,0.49607,0.26756
0.16624,0.22609,0.30541,0.24683,0.3684,0.28757
0.093532,0.17198,0.3368,0.14605,0.094154,0.24135
0.13786,0.20764,0.31579,0.16424,0.29205,0.23638
0.10124,0.19197,0.33053,0.19103,0.18742,0.21478
0.1423,0.18521,0.32064,0.15868,0.24348,0.19251
0.13925,0.19071,0.32238,0.16102,0.2512,0.23732
0.11339,0.15628,0.31247,0.14345,0.20759,0.1903
0.17646,0.18339,0.29269,0.22238,0.2973,0.25202
0.12945,0.14508,0.31471,0.14858,0.21461,0.21533
0.11286,0.15666,0.30862,0.14405,0.40327,0.18604
0.1474,0.2149,0.33524,0.2133,0.32061,0.20353
0.09565,0.19631,0.28543,0.14624,0.22981,0.22006
0.13009,0.18247,0.30748,0.18188,0.38154,0.25227
0.13865,0.20241,0.28925,0.15669,0.34843,0.20677
0.17207,0.2034,0.30553,0.22669,0.34676,0.25537
0.16913,0.24101,0.31936,0.19422,0.34898,0.24756
0.17605,0.20004,0.29842,0.22919,0.33256,0.27357
0.1366,0.18156,0.28178,0.15072,0.24539,0.20487
0.074607,0.1734,0.33762,0.13759,0.12878,0.20069
0.15328,0.18669,0.29651,0.19059,0.28659,0.23369
0.068493,0.14716,0.29825,0.12285,0.11023,0.16273
0.072498,0.19398,0.28797,0.15074,0.18432,0.23115
0.12258,0.17922,0.31823,0.17692,0.25776,0.21648
0.1539,0.18008,0.32879,0.16931,0.20371,0.18475
0.063339,0.15494,0.32415,0.11411,0.11386,0.20828
0.11158,0.18311,0.31153,0.15576,0.20801,0.23532
0.064074,0.16026,0.34556,0.12674,0.13531,0.16281
0.1851,0.177,0.31632,0.19796,0.40422,0.18826
0.11541,0.15777,0.30685,0.17097,0.30068,0.19191
0.17661,0.24232,0.30853,0.22688,0.37501,0.25127
0.065569,0.19427,0.30978,0.14978,0.10187,0.22723
0.13373,0.15886,0.29138,0.17109,0.23198,0.19478
0.17374,0.16588,0.29611,0.22139,0.29032,0.23655
0.095112,0.17596,0.33668,0.15545,0.23963,0.22969
0.16655,0.21699,0.28974,0.2175,0.42323,0.2283
0.1306,0.19948,0.31517,0.17168,0.25428,0.26201
0.15904,0.22214,0.35101,0.23074,0.3469,0.25127
0.13972,0.18863,0.34743,0.17047,0.23746,0.20474
0.19332,0.21407,0.34304,0.24388,0.35718,0.24776
0.14847,0.19105,0.33759,0.18906,0.25307,0.1863
0.19083,0.24092,0.31809,0.23887,0.60833,0.22348
0.17756,0.22003,0.28491,0.24194,0.298,0.25342
0.074365,0.17833,0.29512,0.14765,0.11719,0.24264
0.12461,0.16869,0.31608,0.15289,0.28122,0.18022
0.12735,0.17551,0.28492,0.1721,0.28469,0.19873
0.1741,0.20184,0.34507,0.2183,0.30828,0.20237
0.14842,0.15656,0.34346,0.17472,0.38781,0.20419
0.14913,0.21151,0.31563,0.20241,0.20089,0.21732
0.15264,0.1891,0.29217,0.20666,0.37057,0.21913
0.19787,0.27215,0.30142,0.25111,0.59509,0.23578
0.17616,0.18856,0.31365,0.22366,0.47172,0.30051
0.16904,0.20185,0.32861,0.21598,0.36466,0.20768
0.054209,0.17968,0.33971,0.11519,0.079608,0.20286
0.17296,0.18782,0.31403,0.21243,0.31565,0.21782
0.1212,0.16484,0.30011,0.17401,0.29147,0.24004
0.11117,0.16882,0.32773,0.15959,0.16017,0.19184
0.16986,0.20244,0.28975,0.19744,0.32043,0.22966
0.19787,0.19633,0.33586,0.20743,0.34737,0.23589
0.079139,0.17468,0.30873,0.11527,0.11269,0.2212
0.037343,0.1461,0.31617,0.095295,0.073765,0.23007
0.094465,0.14237,0.33011,0.13067,0.19469,0.20521
0.056001,0.14667,0.25505,0.10569,0.11054,0.21551
0.17664,0.19854,0.28959,0.19613,0.36534,0.19222
0.1576,0.23326,0.31621,0.204,0.43709,0.22674
0.13366,0.17559,0.28186,0.18823,0.26062,0.21653
0.077172,0.19243,0.30413,0.12704,0.12321,0.2133
0.11096,0.16786,0.32021,0.15601,0.17249,0.19528
0.1373,0.18994,0.2804,0.20141,0.31979,0.23887
0.1685,0.173,0.32693,0.22023,0.34207,0.24236
0.16412,0.19591,0.3495,0.20094,0.51394,0.25321
0.087084,0.17727,0.3355,0.13169,0.16498,0.22062
0.13487,0.17393,0.33084,0.17266,0.23494,0.1945
0.086445,0.18484,0.32489,0.15589,0.24773,0.21757
0.14184,0.23687,0.32345,0.17065,0.31715,0.23941
0.13753,0.23883,0.31385,0.18286,0.25602,0.25142
0.17556,0.20338,0.32429,0.21827,0.29911,0.22547
0.15821,0.18554,0.30366,0.20151,0.35065,0.24366
0.18935,0.21067,0.33378,0.18596,0.33033,0.24234
0.092468,0.13339,0.32104,0.1596,0.096472,0.18045
0.16467,0.19468,0.32565,0.21008,0.29924,0.26037
0.14948,0.1775,0.33327,0.19432,0.24959,0.23346
0.092764,0.20517,0.30054,0.12634,0.15419,0.29059
0.081834,0.18454,0.3257,0.13033,0.16407,0.25104
0.14016,0.18749,0.34321,0.22277,0.33159,0.19752
0.13913,0.19626,0.34533,0.20582,0.22589,0.24679
0.082773,0.13799,0.2911,0.11571,0.094096,0.23028
0.054739,0.1843,0.3448,0.1433,0.11357,0.20899
0.20194,0.21016,0.30119,0.2515,0.48413,0.23395
0.15124,0.18735,0.31329,0.20941,0.29658,0.21441
0.11383,0.19451,0.35423,0.20491,0.19303,0.22487
0.14043,0.17933,0.2978,0.18426,0.28862,0.17834
0.12722,0.16034,0.31782,0.18469,0.18689,0.17683
0.10096,0.1807,0.34859,0.16808,0.17138,0.18952
0.11832,0.19438,0.28777,0.17668,0.25843,0.19859
0.1611,0.20835,0.29925,0.19464,0.33329,0.29499
0.090672,0.15203,0.33716,0.14077,0.10886,0.17303
0.12499,0.18794,0.33873,0.18525,0.25797,0.23158
0.15566,0.17849,0.32024,0.19533,0.41916,0.21924
0.15,0.1726,0.28452,0.1897,0.34108,0.21117
0.19551,0.21905,0.2883,0.22264,0.42133,0.22878
0.20514,0.22609,0.34,0.23348,0.48387,0.23375
0.1378,0.17421,0.33978,0.16666,0.14941,0.19537
0.11542,0.17008,0.30899,0.17517,0.19273,0.231
0.12653,0.17587,0.33135,0.14951,0.23039,0.25312
0.19348,0.21852,0.3171,0.22491,0.72554,0.2231
0.14213,0.1925,0.32957,0.19371,0.43067,0.23103
0.18906,0.22601,0.30914,0.22796,0.41534,0.23537
0.055759,0.14291,0.30534,0.10357,0.104,0.15564
0.12737,0.17621,0.30399,0.18969,0.23563,0.23507
0.13942,0.19477,0.34606,0.21227,0.28764,0.24411
0.15212,0.17735,0.31846,0.21815,0.30825,0.24826
0.16872,0.20091,0.32524,0.19193,0.36561,0.20894
0.12336,0.18211,0.30033,0.20206,0.30166,0.20957
0.11148,0.17188,0.32701,0.15967,0.17568,0.22444
0.065284,0.1897,0.34248,0.12391,0.12322,0.23708
0.21129,0.22396,0.32741,0.23788,0.4045,0.2466
0.17263,0.17512,0.33291,0.1838,0.38235,0.21267
0.13556,0.20027,0.35753,0.17596,0.28673,0.23955
0.11306,0.1627,0.331,0.17483,0.2798,0.21813
0.16048,0.21423,0.31309,0.21331,0.28445,0.25269
0.16856,0.21726,0.29742,0.19585,0.30261,0.26274
0.05625,0.12808,0.33057,0.14635,0.045952,0.23306
0.042232,0.13074,0.32532,0.10224,0.074812,0.13817
0.05067,0.15414,0.3195,0.10936,0.10039,0.21413
0.14909,0.18505,0.30474,0.17727,0.33128,0.20437
0.041023,0.14347,0.31398,0.073652,0.083686,0.25266
0.18309,0.23332,0.30999,0.21642,0.43869,0.23684
0.10492,0.16324,0.30469,0.16585,0.11241,0.29745
0.062358,0.15931,0.30793,0.118,0.13526,0.22635
0.084437,0.1592,0.32711,0.14727,0.1549,0.20132
0.20408,0.18628,0.31964,0.22423,0.42352,0.23294
0.18754,0.21254,0.34482,0.26358,0.45229,0.26749
0.12829,0.19013,0.29661,0.21455,0.33516,0.19905
0.18194,0.2017,0.27922,0.22318,0.4192,0.19922
0.12239,0.18718,0.32249,0.2104,0.27251,0.23161
0.1016,0.17538,0.28619,0.18944,0.22291,0.20169
0.1942,0.21,0.3441,0.2329,0.43082,0.24118
0.12093,0.17355,0.28684,0.16317,0.25641,0.2212
0.16725,0.19686,0.30624,0.19311,0.27317,0.20859
0.070789,0.15303,0.31462,0.11794,0.12012,0.21392
0.10231,0.19356,0.30534,0.1516,0.23285,0.25431
0.12334,0.22595,0.29868,0.16145,0.30505,0.27107
0.10283,0.19263,0.32442,0.14704,0.2249,0.23433
0.18065,0.22257,0.33322,0.22668,0.41589,0.23341
0.13733,0.18826,0.29337,0.21464,0.31137,0.23459
0.12413,0.21543,0.32274,0.15371,0.26612,0.23155
0.13143,0.17083,0.35582,0.18137,0.25244,0.21286
0.062628,0.14304,0.32163,0.12166,0.065686,0.19233
0.18866,0.21543,0.30402,0.19306,0.56528,0.26537
0.12074,0.15007,0.35778,0.15677,0.20683,0.18903
0.12596,0.17812,0.344,0.19863,0.25413,0.20076
0.17699,0.17591,0.34094,0.21476,0.35493,0.2179
0.17314,0.19799,0.2854,0.18705,0.3205,0.24149
0.1573,0.22655,0.33699,0.17594,0.24412,0.27214
0.069592,0.18821,0.33698,0.12044,0.16949,0.24167
0.10542,0.19916,0.32625,0.16305,0.19346,0.27731
0.10277,0.18656,0.33273,0.12919,0.17242,0.22551
0.058119,0.14577,0.30294,0.1173,0.06953,0.15782
0.11571,0.15504,0.34548,0.1454,0.22964,0.1919
0.12105,0.17561,0.33406,0.15685,0.20098,0.22958
0.11177,0.1947,0.29696,0.15606,0.26806,0.22297
0.13041,0.14559,0.31542,0.15584,0.23378,0.18009
0.1481,0.18256,0.30808,0.1689,0.29015,0.21663
0.13352,0.16922,0.29957,0.17063,0.23972,0.20162
0.020703,0.12975,0.32139,0.076303,0.012226,0.14897
0.15732,0.19344,0.35381,0.19412,0.32389,0.24699
0.11824,0.15347,0.34426,0.18858,0.21485,0.18525
0.19981,0.21131,0.27581,0.23848,0.44061,0.27429
0.12111,0.21102,0.30613,0.18561,0.3066,0.24241
0.18805,0.19657,0.31014,0.2183,0.35457,0.25807
0.10467,0.17687,0.27042,0.13289,0.19837,0.22799
0.16681,0.19979,0.32254,0.18919,0.33593,0.25566
0.1592,0.19514,0.30657,0.17645,0.32994,0.21748
0.084529,0.14773,0.33905,0.14817,0.12673,0.16535
0.1661,0.16124,0.30172,0.18732,0.24846,0.20244
0.17693,0.20295,0.33112,0.21397,0.39882,0.21935
0.12917,0.22152,0.31481,0.16071,0.23529,0.25956
0.14399,0.19397,0.35724,0.19087,0.31387,0.22359
0.22671,0.28751,0.31612,0.22137,0.60876,0.27759
0.16149,0.20709,0.29267,0.21077,0.36693,0.2987
0.13017,0.17735,0.32082,0.1763,0.36384,0.22256
0.10937,0.16922,0.3019,0.13367,0.18742,0.19632
0.050826,0.15765,0.33222,0.10676,0.077877,0.20857
0.13251,0.16102,0.3013,0.16372,0.23705,0.20152
0.090703,0.18238,0.3058,0.12801,0.19101,0.23043
0.14332,0.17906,0.31982,0.17333,0.32799,0.21315
0.14353,0.16854,0.32005,0.1501,0.22453,0.20144
0.17086,0.19518,0.33076,0.19942,0.31724,0.20223
0.048593,0.19568,0.30123,0.11105,0.038686,0.25481
0.07893,0.17804,0.32859,0.14213,0.20653,0.25245
0.15246,0.21148,0.32251,0.19981,0.39727,0.26755
0.090718,0.16264,0.307,0.12864,0.16708,0.20692
0.10067,0.15966,0.28178,0.15446,0.21583,0.26091
0.13374,0.19503,0.32686,0.17739,0.29086,0.2044
0.13562,0.1645,0.30517,0.15564,0.21124,0.19343
0.10836,0.18192,0.33558,0.14822,0.21594,0.21953
0.058953,0.14723,0.31288,0.10736,0.071939,0.30567
0.14802,0.17978,0.32852,0.1932,0.28238,0.18317
0.092141,0.17187,0.31451,0.1502,0.13397,0.24193
0.19108,0.20205,0.31699,0.2173,0.60582,0.24949
0.10014,0.18532,0.31996,0.15208,0.12811,0.19964
0.12544,0.15202,0.35547,0.16844,0.19568,0.17526
0.063876,0.17227,0.32923,0.13198,0.10835,0.27565
0.13072,0.16658,0.32117,0.17902,0.39675,0.21427
0.15973,0.1997,0.31179,0.19757,0.34296,0.24305
0.13118,0.21801,0.31777,0.20728,0.36253,0.24545
0.16623,0.20332,0.36358,0.23122,0.29719,0.25957
0.14128,0.16742,0.35206,0.21516,0.30621,0.20179
0.16155,0.18274,0.3196,0.1877,0.26936,0.19639
0.14218,0.18497,0.31126,0.20698,0.31852,0.22553
0.11631,0.17645,0.29804,0.17667,0.33076,0.18866
0.11815,0.18246,0.30013,0.18347,0.20995,0.16018
0.051094,0.14395,0.28085,0.12458,0.068247,0.2469
0.056264,0.17167,0.32709,0.14483,0.098969,0.24218
0.11078,0.16835,0.31815,0.16414,0.22086,0.18218
0.096665,0.18881,0.32652,0.16107,0.23253,0.27209
0.12282,0.19504,0.33716,0.16788,0.28943,0.24412
0.15363,0.17581,0.30992,0.20544,0.36271,0.21857
0.13775,0.17313,0.29454,0.22779,0.38901,0.20868
0.1445,0.19062,0.24861,0.1948,0.31516,0.23392
0.043913,0.17096,0.30015,0.10664,0.070323,0.20073
0.14014,0.19253,0.2892,0.17458,0.27578,0.27565
0.092646,0.18085,0.31874,0.14004,0.13791,0.18074
0.10797,0.16624,0.33848,0.17038,0.1982,0.24648
0.1608,0.20501,0.30692,0.24436,0.3341,0.28295
0.056362,0.13273,0.35636,0.10813,0.082651,0.18777
0.044605,0.19805,0.34466,0.11696,0.077972,0.24494
0.052512,0.18251,0.31815,0.1384,0.14861,0.22484
0.18377,0.21843,0.33456,0.23715,0.36695,0.23384
0.19804,0.18188,0.30977,0.2307,0.37793,0.22882
0.067451,0.17598,0.30976,0.11355,0.11131,0.25497
0.13306,0.15685,0.29404,0.16851,0.42513,0.21042
0.13401,0.19869,0.29991,0.19039,0.40263,0.25891
0.069374,0.17434,0.32575,0.13414,0.1591,0.22892
0.074731,0.17545,0.33127,0.13715,0.1381,0.20541
0.14752,0.18907,0.30276,0.17519,0.30521,0.2555
0.11264,0.16644,0.30783,0.14784,0.27752,0.20314
0.15049,0.17761,0.32709,0.20065,0.30572,0.24219
0.13879,0.17757,0.31768,0.18428,0.36028,0.2102
0.071248,0.1788,0.32412,0.13461,0.090253,0.15927
0.076853,0.16318,0.33754,0.14403,0.167,0.18512
0.051965,0.16378,0.28026,0.12301,0.14453,0.16355
0.10479,0.15571,0.36032,0.16983,0.24124,0.1869
0.14318,0.19393,0.29281,0.17108,0.34187,0.21435
0.071958,0.1914,0.31414,0.12585,0.089075,0.22947
0.12215,0.17204,0.31754,0.15564,0.22185,0.24948
0.16381,0.17656,0.30263,0.19847,0.44584,0.18137
0.16118,0.20818,0.34359,0.20885,0.28266,0.25625
0.17047,0.22413,0.28774,0.23262,0.53014,0.23816
0.10712,0.19481,0.32092,0.1446,0.23347,0.23439
0.11274,0.16088,0.31659,0.1716,0.21294,0.19666
0.19407,0.22215,0.33254,0.21177,0.42654,0.23893
0.10672,0.1861,0.31849,0.15946,0.19115,0.19745
0.16123,0.19637,0.3433,0.22396,0.44756,0.18547
0.1772,0.22655,0.30933,0.18329,0.29471,0.22459
0.04369,0.15818,0.28807,0.12507,0.12681,0.17116
0.13128,0.18507,0.34985,0.19745,0.28844,0.18833
0.14964,0.18999,0.28827,0.19812,0.31741,0.21814
0.1765,0.22912,0.31815,0.21565,0.34712,0.24725
0.12097,0.17837,0.31116,0.17814,0.32711,0.25526
0.11854,0.19862,0.29377,0.15739,0.27123,0.22433
0.18202,0.19131,0.35346,0.2398,0.40549,0.26103
0.1585,0.19343,0.31793,0.20641,0.41465,0.18908
0.11835,0.19,0.30384,0.15667,0.22523,0.23743
0.13797,0.21913,0.30282,0.19087,0.32767,0.2374
0.17729,0.19633,0.31232,0.19013,0.29326,0.28219
0.18109,0.19765,0.31993,0.23162,0.52736,0.21739
0.12803,0.19347,0.33328,0.18864,0.31603,0.20314
0.069891,0.17669,0.3148,0.136,0.11232,0.21652
0.16648,0.20918,0.33337,0.18903,0.42497,0.26996
0.14744,0.21724,0.32797,0.18717,0.29082,0.28695
0.1183,0.16235,0.30763,0.16045,0.25994,0.16042
0.077076,0.17888,0.3175,0.13247,0.16715,0.22029
0.10605,0.2004,0.34552,0.18902,0.30139,0.20831
0.080239,0.15923,0.33085,0.1525,0.12327,0.19763
0.16971,0.20344,0.30555,0.19003,0.31242,0.21633
0.10532,0.16394,0.33396,0.17255,0.21043,0.18592
0.12765,0.16783,0.31676,0.18565,0.2197,0.19526
0.14464,0.17358,0.30475,0.18033,0.35203,0.23791
0.077638,0.17775,0.31617,0.13256,0.0956,0.22323
0.11645,0.21203,0.31616,0.17267,0.23353,0.23252
0.061054,0.147,0.30412,0.10505,0.061628,0.17697
0.14755,0.19414,0.32102,0.1698,0.24455,0.17441
0.16292,0.18397,0.311,0.18498,0.28279,0.21133
0.13329,0.16185,0.30827,0.15946,0.21282,0.17397
0.14613,0.18482,0.30552,0.21523,0.32255,0.19353
0.16361,0.19874,0.28257,0.21941,0.44807,0.23252
0.20719,0.24528,0.30438,0.24249,0.44118,0.23506
0.14687,0.18251,0.34436,0.16067,0.25562,0.19264
0.14455,0.1676,0.30754,0.17675,0.31339,0.26912
0.13255,0.18318,0.32547,0.16394,0.28669,0.24601
0.080229,0.16253,0.33387,0.12503,0.16256,0.17741
0.10831,0.17539,0.3435,0.13599,0.15585,0.20081
0.2076,0.21523,0.30286,0.23468,0.35221,0.27287
0.14229,0.20466,0.30319,0.2147,0.26433,0.22278
0.1323,0.1876,0.32845,0.20638,0.33556,0.23468
0.13842,0.17823,0.29846,0.19896,0.23509,0.1995
0.074368,0.17178,0.33395,0.11843,0.1457,0.24198
0.18951,0.18799,0.30023,0.21599,0.33341,0.26338
0.050154,0.17661,0.29287,0.10537,0.10699,0.20158
0.14997,0.1973,0.25899,0.20341,0.25216,0.24128
0.12496,0.15349,0.3133,0.1673,0.22452,0.21468
0.14639,0.20453,0.34448,0.16257,0.27144,0.22403
0.091721,0.18752,0.29593,0.14778,0.19763,0.21167
0.14334,0.20857,0.31181,0.17599,0.2384,0.25972
0.14073,0.19039,0.315,0.18647,0.44296,0.2326
0.15361,0.20675,0.33149,0.23389,0.35489,0.25092
0.071316,0.14249,0.32078,0.13489,0.14077,0.21202
0.18733,0.19647,0.31963,0.23125,0.3826,0.24715
0.11844,0.19326,0.31527,0.15282,0.25392,0.20017
0.11344,0.17241,0.2848,0.15779,0.18191,0.27828
0.13244,0.2155,0.32338,0.1583,0.3022,0.26457
0.13017,0.2247,0.27876,0.19155,0.27417,0.26173
0.17077,0.20524,0.32324,0.18136,0.3354,0.20453
0.16074,0.23886,0.2757,0.22641,0.39831,0.24291
0.13455,0.21179,0.33177,0.19616,0.33269,0.28643
0.0841,0.18845,0.31758,0.11398,0.1918,0.23484
0.05676,0.16928,0.3782,0.13724,0.14953,0.21427
0.063367,0.12974,0.32285,0.12436,0.17929,0.14261
0.13772,0.22099,0.3158,0.17983,0.24481,0.25638
0.18008,0.2168,0.31255,0.19299,0.3942,0.27201
0.18761,0.26769,0.32869,0.18183,0.35239,0.24183
0.17569,0.20765,0.36137,0.21843,0.35608,0.28592
0.1162,0.17716,0.34018,0.21829,0.2102,0.22124
0.17273,0.22012,0.3172,0.19208,0.27646,0.28444
0.07612,0.1424,0.28565,0.10398,0.095903,0.23975
0.1583,0.20521,0.28312,0.19909,0.34036,0.24818
0.13448,0.18741,0.3095,0.18806,0.34243,0.22309
0.10581,0.16559,0.30231,0.15851,0.17423,0.20593
0.19072,0.21747,0.28161,0.23801,0.31064,0.22519
0.11481,0.18276,0.30951,0.15709,0.21469,0.24768
0.077492,0.17943,0.3232,0.1396,0.12723,0.23601
0.082067,0.1752,0.36292,0.14119,0.15699,0.21672
0.081112,0.16214,0.29823,0.1298,0.19205,0.2089
0.12997,0.18825,0.32285,0.1524,0.26354,0.21809
0.15636,0.2135,0.34116,0.2288,0.32705,0.25728
0.15794,0.20465,0.32734,0.19159,0.38151,0.2414
0.15799,0.19295,0.31209,0.20563,0.27392,0.22311
0.13618,0.20803,0.29206,0.19444,0.27781,0.2289
0.11158,0.14691,0.33796,0.14913,0.15935,0.2548
0.13036,0.20922,0.31245,0.18965,0.2912,0.26635
0.093226,0.17421,0.32379,0.15302,0.15304,0.20247
0.10702,0.1632,0.3232,0.17838,0.2525,0.20101
0.21856,0.22559,0.30314,0.2504,0.45281,0.26188
0.059593,0.19041,0.29315,0.10737,0.098302,0.25296
0.12247,0.19487,0.32508,0.17925,0.18262,0.19559
0.12717,0.17484,0.33531,0.17012,0.18393,0.21016
0.10376,0.17907,0.30685,0.14803,0.20603,0.2216
0.12102,0.19148,0.35542,0.16146,0.22293,0.1997
0.16787,0.20524,0.3124,0.19644,0.34796,0.27136
0.12561,0.18417,0.31031,0.16971,0.23697,0.18049
0.11108,0.14921,0.3113,0.163,0.1342,0.19275
0.072108,0.145,0.27962,0.11833,0.12084,0.17723
0.073592,0.16795,0.32796,0.13957,0.12467,0.2337
0.22475,0.23618,0.3244,0.23205,0.36212,0.22989
0.15147,0.19789,0.31628,0.19901,0.28288,0.22103
0.1758,0.18197,0.28666,0.17828,0.39562,0.22587
0.11171,0.17197,0.31137,0.1758,0.30545,0.17973
0.17077,0.17998,0.3037,0.21284,0.40643,0.19062
0.088176,0.22147,0.31481,0.14333,0.20384,0.26984
0.15269,0.20244,0.32548,0.20653,0.27155,0.2254
0.13019,0.19183,0.33982,0.177,0.28775,0.22134
0.075649,0.13102,0.31753,0.12289,0.10897,0.15571
0.12748,0.21686,0.31888,0.184,0.27694,0.26002
0.12312,0.17901,0.32717,0.16008,0.19826,0.21843
0.14917,0.20668,0.33338,0.20931,0.43844,0.23081
0.11668,0.1623,0.34153,0.16469,0.23529,0.18392
0.091247,0.16892,0.32904,0.14108,0.15703,0.22354
0.081869,0.14598,0.31197,0.13884,0.096437,0.29854
0.063722,0.13347,0.30338,0.14824,0.093077,0.23899
0.1747,0.20735,0.31512,0.25593,0.39904,0.27488
0.14433,0.19085,0.31521,0.15937,0.38531,0.22708
0.08588,0.1486,0.30968,0.13221,0.0798,0.28049
0.13596,0.22676,0.2737,0.19159,0.24656,0.23947
0.11931,0.16475,0.29818,0.17766,0.21731,0.19322
0.13487,0.18516,0.32106,0.16957,0.30251,0.27119
0.13492,0.1979,0.34707,0.18278,0.29494,0.18629
0.05877,0.16872,0.35,0.14827,0.094241,0.21288
0.12674,0.14419,0.31499,0.18614,0.2053,0.23132
0.18918,0.23359,0.29607,0.24931,0.43592,0.24904
0.059791,0.18135,0.34,0.11616,0.12018,0.21131
0.070463,0.18537,0.28248,0.11072,0.15273,0.24245
0.17092,0.20476,0.31582,0.22326,0.36477,0.24359
0.13728,0.20373,0.29993,0.2037,0.38027,0.26093
0.13445,0.1604,0.32553,0.18141,0.35217,0.18806
0.13733,0.15976,0.32209,0.18698,0.24591,0.2193
0.15221,0.20807,0.30074,0.23712,0.50752,0.21114
0.10717,0.17023,0.34735,0.14735,0.17269,0.17238
0.12067,0.20215,0.32101,0.20848,0.31106,0.21567
0.10183,0.15335,0.31443,0.13458,0.14712,0.19429
0.14412,0.17058,0.30277,0.22193,0.38732,0.21828
0.13842,0.15917,0.28668,0.19945,0.27477,0.19927
0.17138,0.24004,0.29418,0.22974,0.49629,0.23627
0.071728,0.15776,0.32446,0.11653,0.126,0.19728
0.15866,0.20394,0.34546,0.169,0.31167,0.25317
0.16384,0.21012,0.35838,0.18528,0.30845,0.23577
0.067999,0.16802,0.33259,0.1111,0.092837,0.25097
0.13474,0.22064,0.30107,0.1569,0.23782,0.23732
0.09202,0.18893,0.3541,0.15625,0.16699,0.26665
0.18924,0.25157,0.34477,0.24728,0.31118,0.25972
0.16916,0.20407,0.33016,0.1927,0.32956,0.29457
0.10989,0.1747,0.33324,0.16426,0.14018,0.29199
0.13845,0.18889,0.33933,0.19455,0.31881,0.21921
0.14462,0.19433,0.30689,0.18021,0.31639,0.22653
0.066069,0.16487,0.32387,0.12983,0.16241,0.21172
0.17717,0.19571,0.32865,0.22289,0.31374,0.20672
0.17133,0.20823,0.30452,0.20934,0.29809,0.23426
0.13411,0.18038,0.31063,0.16918,0.24374,0.19954
0.11137,0.17346,0.34761,0.13318,0.14847,0.20604
0.14451,0.20836,0.29786,0.1829,0.29603,0.25002
0.084305,0.14433,0.31578,0.15169,0.068398,0.19532
0.096461,0.16135,0.31041,0.14099,0.18182,0.21411
0.19205,0.21743,0.29565,0.21946,0.4408,0.25887
0.13064,0.19914,0.34405,0.16932,0.22323,0.20519
0.18734,0.20483,0.29857,0.24606,0.44928,0.25014
0.16955,0.14417,0.32855,0.20038,0.35063,0.21761
0.15042,0.1827,0.33299,0.23066,0.38732,0.24384
0.17115,0.22053,0.334,0.19098,0.41556,0.22526
0.074463,0.14101,0.2788,0.14511,0.13114,0.14775
0.17908,0.23994,0.30786,0.22391,0.40861,0.24485
0.13224,0.17122,0.31722,0.15668,0.30138,0.19241
0.15796,0.16869,0.30526,0.20928,0.30348,0.25258
0.15326,0.2024,0.29017,0.20077,0.43036,0.23026
0.16431,0.17609,0.31307,0.19098,0.27284,0.23939
0.13334,0.17363,0.37558,0.17113,0.29821,0.22713
0.18402,0.18526,0.30309,0.21718,0.37551,0.24664
0.12246,0.1712,0.30808,0.19055,0.23702,0.19394
0.15387,0.19807,0.30278,0.21155,0.31507,0.28221
0.18007,0.2003,0.3262,0.19873,0.28578,0.25151
0.19229,0.217,0.28976,0.24334,0.46532,0.26586
0.10857,0.1831,0.3263,0.18284,0.36537,0.19691
0.13207,0.17514,0.33249,0.18303,0.23154,0.19128
0.14821,0.19074,0.32472,0.18298,0.27273,0.19994
0.12864,0.15799,0.3707,0.17414,0.19129,0.19586
0.12962,0.17747,0.32081,0.17897,0.22847,0.21375
0.14205,0.16069,0.30035,0.1811,0.32712,0.19412
0.11695,0.17805,0.33593,0.15832,0.20884,0.21012
0.075531,0.16219,0.31328,0.15218,0.12346,0.16807
0.094372,0.19025,0.31494,0.15169,0.16463,0.25763
0.10366,0.15797,0.27375,0.1661,0.2212,0.2199
0.16967,0.23021,0.33814,0.24157,0.43448,0.28823
0.13245,0.18546,0.30833,0.16316,0.31472,0.21846
0.16226,0.23067,0.37045,0.23526,0.47371,0.26957
0.054806,0.14697,0.27166,0.11821,0.070578,0.19163
0.16314,0.18925,0.28931,0.17804,0.50867,0.25138
0.18533,0.16789,0.3093,0.20817,0.27977,0.23123
0.095527,0.18411,0.30958,0.13747,0.14164,0.19441
0.059421,0.18028,0.3039,0.11516,0.11285,0.23676
0.17859,0.2276,0.3189,0.20787,0.34053,0.28538
0.091492,0.16177,0.30766,0.13522,0.21354,0.19583
0.070561,0.16495,0.2878,0.11803,0.13493,0.23054
0.054327,0.14876,0.34568,0.14176,0.097109,0.15255
0.13702,0.19411,0.28955,0.20132,0.35547,0.21187
0.13136,0.18232,0.31801,0.16968,0.25845,0.18366
0.17704,0.1861,0.33861,0.19758,0.35497,0.2615
0.17427,0.22204,0.33189,0.21713,0.37303,0.19512
0.06483,0.17896,0.31484,0.12294,0.12217,0.21553
0.065388,0.1779,0.31209,0.1272,0.16458,0.272
0.12111,0.18659,0.30565,0.15208,0.234,0.22932
0.16854,0.16551,0.33217,0.20744,0.42051,0.2
0.17831,0.20169,0.35739,0.19673,0.49582,0.24135
0.15374,0.19538,0.30864,0.18995,0.36667,0.21026
0.074299,0.19623,0.31726,0.13329,0.10387,0.2568
0.13864,0.19568,0.31418,0.16293,0.26873,0.30805
0.081272,0.18213,0.32863,0.11773,0.13146,0.2272
0.075987,0.19332,0.33399,0.15849,0.11638,0.23064
0.064021,0.15408,0.29057,0.12258,0.13388,0.16295
0.092269,0.15673,0.32114,0.14347,0.1343,0.23426
0.1418,0.16856,0.3226,0.19976,0.42211,0.22554
0.17099,0.22711,0.30306,0.19973,0.35898,0.27797
0.16769,0.20853,0.32112,0.20864,0.41912,0.23732
0.10715,0.19848,0.32456,0.1518,0.14927,0.23761
0.13176,0.19886,0.29645,0.1669,0.36901,0.2642
0.061358,0.15702,0.29448,0.12451,0.07488,0.20125
0.17675,0.22628,0.33553,0.22009,0.30901,0.26345
0.099022,0.18574,0.30445,0.14868,0.22037,0.2357
0.16393,0.18069,0.29271,0.21789,0.36973,0.23053
0.11912,0.15954,0.30055,0.16649,0.16856,0.20114
0.16358,0.20514,0.34378,0.21562,0.3194,0.23203
0.044355,0.16397,0.30776,0.10455,0.10135,0.18455
0.12168,0.16559,0.29751,0.13747,0.20716,0.22025
0.0703,0.16691,0.32722,0.11417,0.11713,0.24321
0.15305,0.19912,0.31307,0.19268,0.26982,0.23083
0.13239,0.19387,0.34074,0.1648,0.25215,0.23863
0.15795,0.19216,0.30907,0.19943,0.34406,0.19717
0.18762,0.20214,0.30746,0.20594,0.4012,0.21755
0.10797,0.17003,0.31358,0.13066,0.20362,0.1737
0.16808,0.20544,0.29014,0.21536,0.40959,0.23216
0.17245,0.17999,0.36105,0.20883,0.2963,0.2164
0.1033,0.18782,0.32558,0.13892,0.19843,0.25969
0.17595,0.21827,0.2901,0.22124,0.29056,0.24803
0.087816,0.17037,0.31027,0.13876,0.12337,0.21709
0.13452,0.15452,0.29143,0.19659,0.26259,0.17343
0.13045,0.16423,0.33029,0.15657,0.20744,0.16141
0.075867,0.14914,0.29947,0.12478,0.14896,0.22365
0.15103,0.21082,0.33979,0.17459,0.26813,0.26728
0.16017,0.19966,0.3186,0.2102,0.26349,0.25859
0.16383,0.19823,0.25958,0.23043,0.36808,0.29549
0.074425,0.14407,0.31309,0.11904,0.15598,0.20967
0.15181,0.20711,0.30878,0.21518,0.38302,0.22842
0.11081,0.16426,0.32127,0.16962,0.21951,0.15942
0.057484,0.14911,0.30074,0.11335,0.039761,0.21001
0.1392,0.17911,0.32667,0.17884,0.27308,0.27733
0.094646,0.16741,0.32044,0.17312,0.25482,0.20174
0.051552,0.13301,0.32301,0.10656,0.075121,0.18594
0.13779,0.23633,0.32234,0.20141,0.23529,0.23105
0.1358,0.23043,0.32038,0.20681,0.39648,0.26587
0.13184,0.15944,0.31062,0.15949,0.22964,0.19914
0.13302,0.16904,0.28955,0.16293,0.27778,0.19915
0.14305,0.20377,0.35344,0.18174,0.32201,0.20274
0.10345,0.174,0.32327,0.15856,0.24264,0.21719
0.16116,0.18311,0.30726,0.21451,0.28735,0.20509
0.17912,0.19032,0.30502,0.24174,0.35006,0.20938
0.17275,0.20248,0.36472,0.20845,0.39761,0.23339
0.14738,0.17379,0.35291,0.20557,0.34306,0.24543
0.1602,0.20382,0.3179,0.18234,0.36798,0.21579
0.080331,0.15015,0.31721,0.14876,0.22912,0.18498
0.12476,0.15997,0.30293,0.17646,0.15264,0.22256
0.04597,0.17809,0.29665,0.10565,0.1405,0.20244
0.17243,0.18425,0.28125,0.22563,0.4241,0.19451
0.051646,0.20128,0.28999,0.12987,0.17359,0.21875
0.16556,0.20067,0.30785,0.20534,0.2978,0.26009
0.14443,0.18807,0.31352,0.19254,0.23526,0.16446
0.21688,0.21454,0.29469,0.26689,0.77602,0.28291
0.13702,0.18562,0.34318,0.17932,0.31889,0.21145
0.13604,0.19534,0.30973,0.18399,0.28121,0.26969
0.11501,0.16132,0.32338,0.1909,0.24787,0.22567
0.053527,0.15885,0.32518,0.11445,0.023268,0.20923
0.1011,0.17072,0.30598,0.15167,0.19174,0.22064
0.11961,0.21347,0.30003,0.14417,0.15679,0.25461
0.12474,0.19089,0.33395,0.17077,0.27003,0.26407
0.1626,0.21628,0.29645,0.233,0.38509,0.22432
0.15662,0.19163,0.36192,0.2012,0.33428,0.23064
0.15666,0.23316,0.34222,0.23252,0.48512,0.25377
0.10101,0.15633,0.33392,0.13428,0.27355,0.218
0.097949,0.14367,0.31355,0.17178,0.21323,0.21661
0.10142,0.16749,0.31408,0.14952,0.16898,0.18211
0.091838,0.17248,0.32492,0.12201,0.25642,0.26094
0.14307,0.18866,0.3229,0.18121,0.38597,0.23088
0.14117,0.18987,0.30248,0.19691,0.2099,0.18465
0.15895,0.18269,0.29697,0.20419,0.43554,0.26389
0.17116,0.22005,0.31204,0.23167,0.41093,0.25139
0.16159,0.16619,0.31979,0.19466,0.3739,0.22401
0.08461,0.16994,0.31807,0.14943,0.19263,0.22163
0.09036,0.1725,0.329,0.11753,0.17797,0.21655
0.11829,0.20014,0.27347,0.15196,0.24175,0.24648
0.11072,0.14812,0.29504,0.18687,0.17025,0.21327
0.14543,0.17457,0.33435,0.18895,0.24222,0.22096
0.18404,0.22073,0.33167,0.22275,0.26772,0.25818
0.086486,0.16717,0.30113,0.12864,0.1633,0.22206
0.14318,0.16838,0.33599,0.18273,0.34314,0.20594
0.12766,0.17788,0.31431,0.2177,0.35226,0.20232
0.16193,0.18224,0.34523,0.21984,0.4083,0.20586
0.15788,0.19156,0.31078,0.2027,0.35041,0.26167
0.11654,0.18016,0.33019,0.18093,0.24704,0.21797
0.20142,0.23856,0.30215,0.23455,0.392,0.22598
0.061206,0.14391,0.2908,0.11436,0.12105,0.17178
0.19405,0.23794,0.33212,0.22923,0.36299,0.27428
0.092407,0.17336,0.30834,0.13121,0.19902,0.21638
0.068058,0.17345,0.32967,0.10622,0.18806,0.23515
0.16538,0.17365,0.31818,0.23453,0.33269,0.20335
0.1357,0.19057,0.3125,0.20899,0.27789,0.23298
0.042545,0.16339,0.29886,0.085099,0.041756,0.25638
0.13671,0.18908,0.31964,0.17431,0.53451,0.26535
0.18445,0.22568,0.30608,0.2178,0.51228,0.25066
0.084501,0.17212,0.33404,0.10786,0.13915,0.19446
0.13474,0.17715,0.34087,0.1565,0.26258,0.20372
0.16624,0.20952,0.30799,0.22507,0.35841,0.21071
0.10817,0.16689,0.33154,0.16609,0.19639,0.22599
0.13459,0.19299,0.33604,0.15007,0.27321,0.26331
0.11409,0.15823,0.31455,0.15929,0.20826,0.19875
0.14085,0.17754,0.3309,0.18873,0.32672,0.20168
0.12562,0.14744,0.30375,0.16189,0.1885,0.27318
0.12871,0.17902,0.29902,0.17387,0.21852,0.21297
0.12936,0.16698,0.29821,0.18659,0.25381,0.23784
0.16666,0.19038,0.35139,0.20098,0.27612,0.2111
0.18516,0.19868,0.32376,0.20009,0.33427,0.20989
0.077808,0.16684,0.30325,0.12195,0.12119,0.23198
0.16991,0.18281,0.30712,0.19066,0.33893,0.23406
0.11988,0.21493,0.31755,0.17419,0.25309,0.26647
0.14325,0.17838,0.32264,0.21853,0.2403,0.17885
0.13638,0.16981,0.31284,0.20185,0.21663,0.20394
0.10261,0.19061,0.32113,0.15727,0.22098,0.22964
0.092386,0.18641,0.29857,0.13767,0.16327,0.25168
0.13876,0.17194,0.32135,0.19401,0.27219,0.24273
0.091299,0.18218,0.25826,0.16402,0.18843,0.21481
0.15182,0.19156,0.30415,0.23293,0.41781,0.22732
0.14977,0.17756,0.32075,0.20735,0.3593,0.23531
0.065151,0.17764,0.32497,0.1064,0.1227,0.22833
0.11208,0.16121,0.3257,0.15025,0.34102,0.25404
0.11955,0.16112,0.31518,0.1636,0.21744,0.20997
0.048817,0.18665,0.32786,0.10773,0.069598,0.22656
0.05812,0.14177,0.28838,0.11821,0.072844,0.16633
0.10718,0.18939,0.31511,0.17233,0.20226,0.26677
0.17498,0.19174,0.32913,0.20584,0.37515,0.22755
0.076724,0.15777,0.34238,0.12667,0.13931,0.20195
0.1264,0.19535,0.30574,0.17662,0.21965,0.24283
0.16101,0.23781,0.27906,0.23053,0.43838,0.27993
0.20323,0.22128,0.30036,0.23138,0.41329,0.26374
0.073512,0.17481,0.30117,0.12647,0.11684,0.22082
0.14585,0.19659,0.31397,0.20625,0.33094,0.26635
0.093662,0.16522,0.31929,0.14675,0.16186,0.2346
0.15731,0.18499,0.34841,0.18233,0.28851,0.2677
0.14719,0.19424,0.2925,0.18245,0.23101,0.24512
0.18401,0.19084,0.29984,0.2338,0.37184,0.23047
0.15826,0.18211,0.32663,0.21163,0.49437,0.22206
0.10982,0.17753,0.31288,0.16174,0.20481,0.19471
0.10615,0.20081,0.35852,0.14831,0.17769,0.25169
0.20954,0.22538,0.36705,0.22403,0.55443,0.27303
0.11696,0.18001,0.30233,0.15703,0.25841,0.20255
0.11872,0.18706,0.33819,0.16299,0.20676,0.21758
0.1672,0.20431,0.35096,0.18622,0.45004,0.23317
0.0937,0.15451,0.31645,0.13501,0.30636,0.19426
0.097929,0.18187,0.30737,0.16519,0.10722,0.2251
0.051266,0.16507,0.30853,0.10851,0.11131,0.26983
0.1296,0.1821,0.28957,0.15691,0.33988,0.22401
0.067617,0.21816,0.28783,0.16405,0.17878,0.24415
0.088359,0.18734,0.34725,0.13434,0.19324,0.22822
0.13966,0.21323,0.28228,0.17539,0.40596,0.27603
0.078196,0.16709,0.30329,0.12766,0.11406,0.20664
0.14047,0.17391,0.33886,0.19331,0.27975,0.21461
0.14144,0.19656,0.30057,0.22329,0.29616,0.20356
0.16566,0.2352,0.298,0.19918,0.29982,0.25838
0.15227,0.18821,0.32473,0.19915,0.41966,0.23511
0.1489,0.1945,0.3258,0.18771,0.28037,0.24201
0.10417,0.17995,0.30794,0.14779,0.23852,0.20492
0.19322,0.20546,0.29069,0.26286,0.41562,0.24343
0.09321,0.18341,0.29526,0.15154,0.14042,0.23927
0.079554,0.21652,0.29947,0.14936,0.1572,0.25257
0.18161,0.20625,0.33139,0.22422,0.64051,0.244
0.1368,0.19611,0.3353,0.17146,0.20162,0.18004
0.17999,0.24337,0.27363,0.21233,0.31317,0.23168
0.090317,0.15615,0.32626,0.15236,0.19825,0.16562
0.14761,0.18595,0.34161,0.17694,0.30362,0.23114
0.14336,0.19132,0.308,0.19112,0.27469,0.19627
0.14098,0.20914,0.33926,0.18306,0.26934,0.23104
0.12073,0.16151,0.31835,0.18878,0.21164,0.20435
0.094284,0.20087,0.35465,0.131,0.19884,0.21588
0.094697,0.19347,0.30507,0.16967,0.23514,0.21729
0.13006,0.17808,0.31146,0.20144,0.26615,0.23359
0.10767,0.17968,0.34452,0.17159,0.26044,0.24448
0.13676,0.19082,0.33697,0.1907,0.26339,0.17232
0.18797,0.20391,0.3538,0.24214,0.40658,0.2231
0.14946,0.19845,0.30073,0.21085,0.3536,0.24221
0.13092,0.16187,0.28999,0.18719,0.22768,0.16193
0.098808,0.20394,0.30462,0.12378,0.16191,0.25413
0.18977,0.20128,0.32878,0.223,0.30536,0.22654
0.13792,0.17927,0.32802,0.1741,0.29429,0.21738
0.078919,0.17346,0.35434,0.11501,0.15234,0.22709
0.13899,0.17339,0.33629,0.20705,0.26102,0.21584
0.18981,0.25619,0.30027,0.20237,0.39515,0.24992
0.08567,0.16017,0.3275,0.13684,0.16752,0.22107
0.080532,0.18532,0.30959,0.13434,0.13065,0.18698
0.12834,0.15757,0.29922,0.18029,0.26263,0.19505
0.067188,0.20851,0.31683,0.149,0.067857,0.28418
0.083347,0.17033,0.27826,0.12567,0.092376,0.20303
0.077637,0.17774,0.33663,0.15062,0.13133,0.18136
0.11599,0.19118,0.30705,0.15616,0.23333,0.19396
0.18569,0.24504,0.33387,0.23746,0.41846,0.26677
0.14796,0.17297,0.34832,0.18782,0.38645,0.17418
0.16894,0.24158,0.3165,0.21127,0.25254,0.24064
0.18388,0.21958,0.32718,0.21581,0.36521,0.27083
0.1888,0.21164,0.3033,0.2197,0.45421,0.30646
0.089547,0.16238,0.32922,0.12923,0.14677,0.16949
0.16026,0.20443,0.33989,0.22098,0.44303,0.20154
0.076309,0.1475,0.33796,0.10959,0.042468,0.19253
0.068643,0.17023,0.32393,0.1163,0.11997,0.22902
0.1511,0.22249,0.32202,0.19037,0.39759,0.31228
0.15838,0.19983,0.31555,0.20415,0.47844,0.25994
0.055501,0.16041,0.3256,0.11365,0.084259,0.22873
0.18172,0.19724,0.30971,0.20816,0.51043,0.24934
0.17576,0.21257,0.3501,0.22971,0.32412,0.22119
0.1506,0.1901,0.31478,0.19601,0.37394,0.2207
0.16048,0.19788,0.29564,0.17502,0.28226,0.22764
0.14256,0.15666,0.29126,0.19949,0.26535,0.20763
0.07749,0.15675,0.32558,0.13587,0.1902,0.19035
0.19836,0.20474,0.29875,0.21834,0.58142,0.2348
0.14659,0.17389,0.28381,0.18576,0.19794,0.20302
0.202,0.22437,0.32873,0.23035,0.35119,0.23341
0.075651,0.17915,0.29785,0.1403,0.11808,0.21285
0.10859,0.16038,0.31378,0.14449,0.091467,0.28583
0.084093,0.18638,0.33886,0.14967,0.18841,0.23723
0.13286,0.17486,0.31084,0.15972,0.1935,0.17597
0.073474,0.15293,0.3031,0.13563,0.13343,0.21111
0.17728,0.18253,0.30174,0.21842,0.37645,0.21165
0.10263,0.16613,0.32675,0.14864,0.33978,0.18942
0.095659,0.17419,0.30767,0.13603,0.17568,0.23802
0.17196,0.19727,0.30298,0.21959,0.34144,0.22146
0.13483,0.1843,0.33843,0.20295,0.28518,0.19937
0.056032,0.14305,0.30705,0.089945,0.043309,0.23269
0.15731,0.18155,0.31003,0.19121,0.33739,0.2229
0.10191,0.20256,0.31839,0.13645,0.21271,0.2493
0.16577,0.18288,0.32834,0.20548,0.29391,0.20868
0.16005,0.23236,0.31772,0.19179,0.49298,0.28132
0.15162,0.18111,0.31235,0.19663,0.39567,0.24169
0.13266,0.15509,0.33504,0.1858,0.22988,0.17253
0.071716,0.18655,0.32454,0.12439,0.13206,0.21348
0.063598,0.15476,0.30719,0.12235,0.058917,0.25819
0.16544,0.19614,0.34376,0.1861,0.30428,0.23476
0.067934,0.18107,0.32778,0.13956,0.075987,0.20355
0.099818,0.16653,0.30672,0.13538,0.12647,0.22292
0.11194,0.17172,0.32497,0.13693,0.24478,0.21147
0.13823,0.17208,0.33734,0.19928,0.30544,0.30201
0.11532,0.16609,0.31617,0.15635,0.21514,0.22864
0.12914,0.19217,0.31719,0.19662,0.42836,0.21858
0.10505,0.16652,0.35138,0.13414,0.20896,0.18005
0.18081,0.25002,0.30792,0.22996,0.37031,0.23504
0.19328,0.23736,0.29587,0.27144,0.41852,0.23965
0.12684,0.1669,0.2996,0.18823,0.30983,0.20816
0.092395,0.18055,0.29126,0.14955,0.22385,0.20394
0.19745,0.19058,0.29257,0.21142,0.51972,0.20065
0.18204,0.21882,0.32933,0.2368,0.53146,0.25623
0.16524,0.17306,0.31364,0.23173,0.34212,0.21707
0.14096,0.18133,0.2894,0.19638,0.38861,0.18551
0.1049,0.1713,0.30084,0.16446,0.1954,0.20046
0.090029,0.17845,0.34466,0.13692,0.12876,0.22795
0.10576,0.16537,0.33433,0.17743,0.13441,0.20913
0.17986,0.19527,0.36989,0.22477,0.35952,0.21252
0.17929,0.17483,0.32349,0.20243,0.39895,0.21278
0.082956,0.14429,0.31532,0.12767,0.11888,0.23984
0.10398,0.18251,0.31648,0.15073,0.23087,0.2241
0.15813,0.20358,0.32286,0.18669,0.4777,0.24163
0.16432,0.19394,0.26482,0.20987,0.3762,0.21434
0.11006,0.20829,0.3125,0.19851,0.23116,0.19552
0.18702,0.20428,0.28114,0.20164,0.49963,0.25404
0.12496,0.18004,0.32705,0.15111,0.28829,0.24549
0.079568,0.16925,0.31896,0.12307,0.091423,0.26773
0.072567,0.17226,0.33752,0.1281,0.15446,0.21415
0.17667,0.22573,0.29425,0.22118,0.33579,0.23995
0.10465,0.2202,0.29122,0.16989,0.2741,0.2543
0.10312,0.1733,0.30817,0.15426,0.23967,0.23111
0.1717,0.18998,0.26988,0.2044,0.37645,0.23689
0.16228,0.21043,0.32284,0.21395,0.34374,0.27056
0.12964,0.17195,0.35547,0.17656,0.29533,0.22745
0.0557,0.17229,0.33951,0.11262,0.097325,0.19052
0.16798,0.20827,0.35153,0.19632,0.39921,0.24851
0.16812,0.21808,0.33042,0.22966,0.37901,0.26893
0.16357,0.19697,0.31151,0.21207,0.34277,0.20301
0.15699,0.21365,0.30354,0.16382,0.36502,0.25511
0.11083,0.15877,0.31456,0.15164,0.20659,0.18027
0.16586,0.22255,0.32579,0.22085,0.40031,0.28894
0.1079,0.18512,0.3148,0.16306,0.24026,0.2339
0.1564,0.19224,0.27775,0.20762,0.3752,0.22408
0.15121,0.2085,0.32066,0.20201,0.29502,0.21351
0.14962,0.17561,0.34253,0.19045,0.30538,0.24844
0.099865,0.19941,0.31689,0.1452,0.16119,0.29765
0.19448,0.2003,0.33043,0.18761,0.36922,0.26314
0.21807,0.25534,0.36521,0.21775,0.49655,0.23615
0.049891,0.17808,0.30512,0.12757,0.10893,0.17647
0.16559,0.19819,0.30549,0.2163,0.34638,0.20633
0.138,0.16533,0.36166,0.20527,0.3166,0.24074
0.093343,0.19921,0.3263,0.14316,0.062714,0.24914
0.15923,0.20799,0.32903,0.17421,0.52818,0.21725
0.19859,0.20421,0.28587,0.23409,0.56452,0.24293
0.16903,0.19498,0.3067,0.22002,0.45197,0.2531
0.18404,0.18621,0.2982,0.19687,0.46058,0.23599
0.14574,0.23195,0.31326,0.20923,0.3388,0.24957
0.14428,0.17431,0.34156,0.18726,0.38913,0.19839
0.11186,0.19793,0.29636,0.16988,0.24939,0.22671
0.038401,0.13146,0.29003,0.094786,0.059065,0.15646
0.11646,0.18548,0.3615,0.17355,0.27409,0.21962
0.11499,0.17976,0.3035,0.17177,0.30465,0.19881
0.15454,0.16566,0.29021,0.20553,0.28561,0.18033
0.08608,0.13652,0.28126,0.15702,0.13156,0.20925
0.10624,0.19976,0.30475,0.1582,0.14135,0.22769
0.1555,0.15615,0.29009,0.20437,0.3603,0.1765
0.20566,0.25927,0.32036,0.25186,0.37819,0.29967
0.089345,0.16582,0.32127,0.12294,0.11308,0.15064
0.12898,0.19715,0.29926,0.17609,0.21168,0.30068
0.084804,0.16447,0.30379,0.13324,0.11725,0.20505
0.1407,0.18732,0.29297,0.21148,0.30583,0.24808
0.080035,0.17495,0.33799,0.12223,0.18242,0.18463
0.14523,0.18742,0.32078,0.18875,0.3069,0.22484
0.17903,0.22139,0.3054,0.24571,0.52344,0.19961
0.12982,0.20284,0.28895,0.19465,0.24471,0.24121
0.16755,0.17757,0.29159,0.20011,0.54825,0.22313
0.11674,0.16145,0.30939,0.15669,0.189,0.21584
0.19667,0.19173,0.31255,0.23571,0.39221,0.23447
0.15044,0.20391,0.31896,0.18775,0.32599,0.21159
0.12592,0.20185,0.32773,0.19319,0.3118,0.24107
0.1763,0.1995,0.30387,0.25911,0.37575,0.26187
0.1836,0.24086,0.33658,0.22979,0.3489,0.2284
0.15044,0.20805,0.29752,0.21654,0.30589,0.27987
0.088775,0.18225,0.3189,0.16682,0.15278,0.18888
0.071845,0.15422,0.32035,0.12517,0.1079,0.24735
0.082064,0.1515,0.30504,0.14862,0.13892,0.22432
0.15742,0.19232,0.3268,0.2328,0.30574,0.2246
0.13383,0.18002,0.29182,0.16079,0.24,0.18205
0.13673,0.1681,0.32391,0.17862,0.25593,0.17873
0.16208,0.20278,0.32454,0.20358,0.37997,0.24279
0.15687,0.18625,0.35079,0.20915,0.19455,0.19974
0.12643,0.18031,0.32746,0.16305,0.34291,0.22743
0.14676,0.19366,0.28152,0.20782,0.33956,0.25912
0.076616,0.18234,0.33424,0.13665,0.18915,0.25253
0.10684,0.18622,0.30939,0.15694,0.15715,0.17173
0.1356,0.17512,0.31153,0.19532,0.2922,0.2046
0.12442,0.18379,0.29145,0.1867,0.27418,0.19991
0.13716,0.19147,0.31023,0.18365,0.20987,0.22058
0.14343,0.18006,0.30913,0.19237,0.3707,0.18469
0.14654,0.15845,0.37252,0.19089,0.23253,0.21078
0.18324,0.22721,0.31214,0.23815,0.43307,0.23947
0.17866,0.24966,0.27472,0.23623,0.4152,0.26922
0.16645,0.18595,0.31826,0.19802,0.38552,0.24504
0.12396,0.16587,0.32056,0.15464,0.23869,0.17359
0.09439,0.18533,0.30531,0.14175,0.16154,0.2585
0.12926,0.22018,0.33521,0.17383,0.35329,0.26409
0.067912,0.15699,0.29099,0.11614,0.1381,0.22564
0.11577,0.16824,0.29621,0.14775,0.19092,0.20623
0.17602,0.18784,0.30299,0.2462,0.38768,0.22697
0.16741,0.18355,0.34048,0.22179,0.32679,0.27118
0.18763,0.22051,0.32474,0.19943,0.38123,0.22154
0.049935,0.15656,0.34723,0.11779,0.087128,0.17741
0.057879,0.15195,0.32889,0.12214,0.12709,0.21923
0.16048,0.18,0.3004,0.21763,0.4097,0.21168
0.17146,0.18229,0.33203,0.19598,0.40174,0.24512
0.07697,0.17942,0.29377,0.13351,0.13632,0.27884
0.19377,0.22588,0.32695,0.23393,0.47347,0.2493
0.084218,0.16226,0.31479,0.12685,0.068061,0.24541
0.058256,0.16023,0.31339,0.11447,0.11649,0.16851
0.17228,0.22058,0.29355,0.22916,0.49098,0.22894
0.14755,0.16314,0.34429,0.19802,0.27725,0.24972
0.16204,0.22282,0.30745,0.1959,0.49802,0.30718
0.075573,0.16963,0.32454,0.10411,0.10863,0.17656
0.15072,0.21492,0.30877,0.17216,0.23364,0.23293
0.1718,0.19641,0.31564,0.21716,0.46184,0.27534
0.14049,0.1698,0.30662,0.19355,0.27872,0.19445
0.10086,0.16593,0.31125,0.16963,0.17379,0.16886
0.16365,0.22691,0.30452,0.20469,0.31373,0.21814
0.12835,0.18254,0.31658,0.17211,0.26798,0.25027
0.18664,0.20055,0.3002,0.22964,0.43813,0.21265
0.16664,0.23388,0.34637,0.20985,0.53538,0.24002
0.037094,0.15527,0.3266,0.094488,0.026454,0.22379
0.15517,0.20485,0.35551,0.18645,0.27589,0.23999
0.11058,0.19073,0.37758,0.16596,0.42483,0.20608
0.18679,0.17963,0.29593,0.22705,0.34527,0.20207
0.053183,0.1943,0.3106,0.11298,0.12366,0.25734
0.15433,0.22093,0.35,0.16167,0.37804,0.24939
0.12545,0.23949,0.32059,0.17633,0.32863,0.27576
0.10834,0.19437,0.30287,0.179,0.26499,0.24702
0.098337,0.16388,0.32395,0.15712,0.16921,0.2327
0.15879,0.20197,0.28408,0.22402,0.31346,0.24517
0.11279,0.18105,0.34953,0.14762,0.2047,0.16757
0.10419,0.15854,0.30401,0.16744,0.18401,0.19841
0.20495,0.23867,0.33811,0.26154,0.51592,0.30456
0.1503,0.23321,0.28613,0.21513,0.52691,0.22431
0.099783,0.18031,0.31583,0.14444,0.1846,0.25797
0.072641,0.1701,0.33082,0.13685,0.12493,0.21624
0.15392,0.19026,0.28841,0.21216,0.27107,0.20947
0.087117,0.19186,0.35966,0.12987,0.13304,0.26246
0.041792,0.1596,0.3336,0.12029,0.067158,0.19785
0.11389,0.18025,0.30712,0.16698,0.25856,0.24027
0.14661,0.17504,0.29896,0.18189,0.25546,0.20143
0.15412,0.20689,0.32399,0.22418,0.36995,0.23124
0.19243,0.23261,0.30587,0.23256,0.65232,0.23957
0.16637,0.19247,0.32639,0.21662,0.3529,0.20101
0.15833,0.23045,0.33657,0.18309,0.4253,0.23566
0.13383,0.19453,0.30606,0.19357,0.31382,0.20037
0.10478,0.17335,0.29962,0.15127,0.31023,0.18096
0.087066,0.20458,0.30389,0.17369,0.13761,0.24962
0.17624,0.20319,0.30617,0.20957,0.49561,0.24115
0.15889,0.1748,0.32578,0.19336,0.23958,0.16542
0.12938,0.18364,0.31105,0.17419,0.2428,0.2394
0.079073,0.19751,0.28641,0.14696,0.12557,0.19939
0.15456,0.20262,0.32109,0.24281,0.50758,0.22905
0.077256,0.1641,0.28848,0.13342,0.10697,0.2078
0.14357,0.19296,0.31825,0.22584,0.3807,0.23945
0.066118,0.18682,0.3008,0.1247,0.075936,0.24214
0.12657,0.18238,0.32632,0.16974,0.21888,0.20346
0.12947,0.17817,0.31386,0.18483,0.39094,0.19274
0.14174,0.21768,0.3092,0.20432,0.24643,0.22427
0.1173,0.22406,0.34488,0.15378,0.28136,0.23649
0.16839,0.20005,0.30392,0.21065,0.33324,0.25102
0.1804,0.21691,0.29843,0.23294,0.29494,0.24826
0.21115,0.26716,0.31071,0.23555,0.55559,0.32697
0.16295,0.20131,0.36489,0.2052,0.30984,0.26159
0.12247,0.18686,0.32129,0.16005,0.21267,0.20389
0.10315,0.16968,0.34694,0.14412,0.28475,0.19452
0.1051,0.19405,0.32584,0.15897,0.18875,0.23684
0.1574,0.2009,0.27467,0.17779,0.32315,0.21747
0.14596,0.19703,0.34526,0.18269,0.31988,0.2682
0.11485,0.16118,0.33093,0.21497,0.26969,0.23493
0.12586,0.2135,0.28429,0.21029,0.25145,0.27961
0.17341,0.22042,0.27935,0.21237,0.44092,0.2321
0.16207,0.2173,0.34413,0.19356,0.39718,0.24786
0.11206,0.1729,0.36395,0.17768,0.26082,0.18297
0.18424,0.26162,0.3174,0.26897,0.44825,0.2496
0.10458,0.17758,0.30236,0.17497,0.21117,0.18722
0.11314,0.16852,0.34808,0.15863,0.17852,0.19398
0.074096,0.16654,0.32367,0.13658,0.097331,0.25296
0.14878,0.21627,0.29699,0.19293,0.38911,0.25647
0.16467,0.1954,0.28954,0.21209,0.5032,0.21368
0.055415,0.17315,0.31169,0.11619,0.090209,0.20253
0.18593,0.16917,0.32686,0.23479,0.42451,0.24926
0.10802,0.16835,0.33975,0.16543,0.1982,0.20078
0.13953,0.2164,0.31796,0.21954,0.28979,0.29354
0.14385,0.17431,0.32149,0.1838,0.38826,0.18448
0.19555,0.2263,0.3202,0.20895,0.35736,0.27529
0.1534,0.18563,0.31978,0.20224,0.29624,0.20893
0.16305,0.18477,0.33845,0.21283,0.37441,0.20294
0.11144,0.19502,0.31873,0.16201,0.22288,0.2042
0.11703,0.20342,0.30452,0.18051,0.30846,0.27415
0.082278,0.15383,0.28688,0.13249,0.059049,0.18993
0.1333,0.2072,0.31267,0.1893,0.30121,0.24789
0.10144,0.17273,0.30106,0.14824,0.20141,0.21548
0.084858,0.16275,0.30053,0.1291,0.15025,0.21001
0.15433,0.17142,0.31224,0.18144,0.22538,0.20416
0.1116,0.1722,0.30635,0.18119,0.27399,0.22164
0.1216,0.18589,0.30122,0.16782,0.29231,0.21266
0.089666,0.18925,0.30298,0.16262,0.16728,0.24387
0.090192,0.17629,0.30202,0.13359,0.17858,0.22134
0.1324,0.19777,0.30375,0.16749,0.2957,0.2232
0.083902,0.17431,0.30037,0.13163,0.21035,0.25693
0.14113,0.20065,0.33638,0.20147,0.31237,0.22226
0.10651,0.16541,0.30525,0.13717,0.21458,0.17704
0.13456,0.16282,0.32083,0.1937,0.34903,0.18624
0.16428,0.16097,0.36418,0.2025,0.33276,0.19866
0.16819,0.1844,0.35803,0.23012,0.32687,0.22825
0.10189,0.14937,0.34629,0.14467,0.13399,0.18469
0.15817,0.19437,0.32084,0.20193,0.35673,0.22103
0.10047,0.14934,0.3099,0.14637,0.18909,0.18872
0.13532,0.20581,0.297,0.1634,0.40401,0.24762
0.16272,0.17935,0.30842,0.16912,0.24898,0.24994
0.10924,0.1681,0.31434,0.15617,0.23345,0.18342
0.12012,0.19435,0.33448,0.17201,0.30255,0.23307
0.16629,0.21909,0.31531,0.22745,0.33013,0.23473
0.19286,0.23652,0.2836,0.26555,0.65968,0.23792
0.14614,0.22261,0.26857,0.19238,0.30827,0.23137
0.13817,0.19789,0.3238,0.19581,0.33864,0.2063
0.16681,0.23681,0.32741,0.24346,0.37898,0.21557
0.065216,0.16663,0.31985,0.12542,0.10417,0.2158
0.15284,0.17867,0.32295,0.18921,0.28785,0.2158
0.19996,0.24059,0.34574,0.26071,0.46242,0.21822
0.056584,0.17335,0.28786,0.1226,0.13159,0.20734
0.070049,0.20524,0.29504,0.11608,0.12948,0.26303
0.1454,0.2104,0.30427,0.20296,0.24544,0.23199
0.05176,0.16221,0.3081,0.10386,0.06622,0.18099
0.12453,0.20396,0.29813,0.14098,0.17684,0.21507
0.16268,0.18748,0.32402,0.18065,0.19527,0.21921
0.083088,0.22748,0.33761,0.13817,0.153,0.24878
0.1943,0.2276,0.32795,0.22225,0.45571,0.24264
0.066744,0.15504,0.29575,0.1301,0.20145,0.21476
0.11591,0.16899,0.32995,0.15863,0.20188,0.17373
0.15912,0.21149,0.31135,0.20764,0.40877,0.24165
0.14818,0.20224,0.30698,0.17132,0.29912,0.23957
0.14448,0.18769,0.29217,0.21409,0.39596,0.22237
0.16337,0.21087,0.30551,0.19294,0.27852,0.2503
0.065765,0.19099,0.3026,0.12618,0.14051,0.2505
0.1063,0.159,0.2746,0.13658,0.14155,0.1768
0.168,0.20821,0.31206,0.18484,0.32022,0.21844
0.061435,0.16547,0.29291,0.13241,0.11085,0.22726
0.1508,0.17719,0.31899,0.18999,0.24554,0.19602
0.12114,0.16624,0.3026,0.18098,0.36831,0.19054
0.16601,0.17558,0.35555,0.19386,0.38207,0.2249
0.0699,0.13243,0.31705,0.13195,0.10212,0.17979
0.15499,0.18864,0.30813,0.18486,0.31074,0.22102
0.08097,0.15469,0.34026,0.1284,0.085629,0.18201
0.16852,0.19037,0.31101,0.21191,0.40024,0.2494
0.10893,0.15697,0.33723,0.15621,0.26159,0.26505
0.12226,0.18567,0.31249,0.16562,0.17358,0.25848
0.18085,0.19619,0.32649,0.17637,0.32571,0.28911
0.091746,0.20052,0.31505,0.15976,0.15671,0.23408
0.14801,0.19762,0.3147,0.17439,0.36406,0.26528
0.11781,0.18949,0.32568,0.17467,0.19728,0.19768
0.12059,0.17466,0.31351,0.18122,0.30582,0.24732
0.07984,0.1707,0.31959,0.1297,0.071056,0.29809
0.17099,0.18638,0.31164,0.21759,0.32854,0.22111
0.12007,0.20826,0.3204,0.19491,0.29966,0.21292
0.20361,0.22992,0.31948,0.19797,0.36615,0.3043
0.11082,0.17019,0.30523,0.17624,0.21733,0.22402
0.11333,0.1695,0.32164,0.13891,0.24804,0.17261
0.17363,0.21912,0.3078,0.20833,0.35658,0.22885
0.12909,0.20647,0.34296,0.17906,0.18883,0.2334
0.11895,0.17568,0.31635,0.13804,0.15784,0.25424
0.14553,0.17366,0.31951,0.1661,0.2837,0.23896
0.11141,0.20874,0.30428,0.17707,0.21955,0.29383
0.1544,0.20253,0.31581,0.1677,0.31707,0.22755
0.14547,0.23031,0.28424,0.17557,0.2824,0.31016
0.20311,0.2201,0.31645,0.23193,0.34431,0.25789
0.083104,0.16971,0.27997,0.12228,0.18062,0.20872
0.13166,0.1656,0.28273,0.20224,0.28474,0.22182
0.17019,0.18268,0.32158,0.22148,0.44454,0.23133
0.1253,0.15459,0.3529,0.17715,0.18744,0.18283
0.087001,0.15045,0.28575,0.14455,0.12451,0.19617
0.17821,0.21206,0.29508,0.20742,0.42921,0.24022
0.11821,0.19663,0.31168,0.18121,0.29134,0.22573
0.10817,0.13597,0.32316,0.16514,0.18282,0.18658
0.092511,0.20429,0.27496,0.14783,0.22546,0.2351
0.090065,0.19343,0.29157,0.15685,0.15428,0.24624
0.16103,0.18565,0.32837,0.19038,0.38032,0.22274
0.17832,0.18373,0.30381,0.24764,0.42336,0.2414
0.092684,0.18781,0.31386,0.15953,0.26121,0.24171
0.17591,0.25557,0.30006,0.19931,0.5143,0.26079
0.15852,0.16856,0.3362,0.20062,0.31538,0.20133
0.096707,0.18916,0.32045,0.14016,0.20109,0.21823
0.15922,0.19646,0.34129,0.20062,0.38364,0.25986
0.18696,0.21476,0.30515,0.18432,0.559,0.30653
0.14673,0.1951,0.28349,0.18048,0.27284,0.23919
0.10387,0.16607,0.32217,0.14305,0.21671,0.18609
0.12163,0.17698,0.35404,0.1624,0.24088,0.23773
0.1403,0.19298,0.33348,0.18376,0.32167,0.20728
0.13496,0.18116,0.29572,0.18431,0.39471,0.17805
0.12474,0.20032,0.32825,0.18069,0.27953,0.20203
0.16161,0.18981,0.30695,0.1918,0.37062,0.21978
0.080308,0.17785,0.31261,0.1188,0.11008,0.24867
0.16273,0.19805,0.34757,0.21152,0.35493,0.19921
0.10992,0.19293,0.31211,0.16851,0.22999,0.27773
0.16928,0.22013,0.32496,0.21258,0.60874,0.21717
0.14369,0.18049,0.33503,0.20481,0.27288,0.21531
0.17206,0.19907,0.31172,0.23195,0.32654,0.19855
0.14133,0.17672,0.30329,0.17541,0.28177,0.18494
0.097756,0.19443,0.32295,0.13031,0.17886,0.28854
0.090647,0.20211,0.30446,0.13684,0.13274,0.21181
0.14519,0.18901,0.32673,0.19311,0.47596,0.17682
0.19627,0.23027,0.32726,0.24987,0.37874,0.24938
0.17895,0.22052,0.30684,0.22789,0.46505,0.28111
0.18284,0.22727,0.29922,0.24112,0.41649,0.26487
0.17305,0.22826,0.30966,0.20608,0.38107,0.2579
0.17596,0.1972,0.33362,0.19541,0.43116,0.23051
0.044539,0.14578,0.31493,0.10121,0.059933,0.24595
0.17335,0.2268,0.30687,0.24095,0.49266,0.28004
0.12689,0.17133,0.31411,0.16086,0.18262,0.18979
0.14942,0.19732,0.264,0.21816,0.39762,0.22226
0.13264,0.17168,0.31085,0.19254,0.3468,0.2259
0.13666,0.18647,0.30626,0.17128,0.3658,0.21162
0.10373,0.17761,0.30895,0.17283,0.25362,0.24285
0.048183,0.15116,0.3277,0.080239,0.073345,0.22192
0.13141,0.15643,0.32783,0.17213,0.2598,0.17765
0.10201,0.17781,0.30451,0.17105,0.22275,0.22607
0.16425,0.21265,0.30874,0.22033,0.36298,0.25312
0.17386,0.21188,0.31445,0.18524,0.41152,0.29909
0.092959,0.15598,0.33516,0.13295,0.14405,0.15602
0.095707,0.16276,0.31159,0.13051,0.12869,0.20367
0.10761,0.17891,0.28878,0.12724,0.16393,0.27637
0.17768,0.21289,0.29653,0.21703,0.38787,0.25419
0.14547,0.27571,0.34039,0.19511,0.33033,0.2506
0.1307,0.16321,0.30479,0.18072,0.24055,0.2183
0.16933,0.21006,0.31781,0.20985,0.38753,0.26419
0.17677,0.22656,0.28586,0.21044,0.30661,0.26272
0.10493,0.21876,0.33611,0.1823,0.16998,0.23904
0.16043,0.19971,0.31906,0.21907,0.31285,0.2227
0.12171,0.19607,0.30192,0.18512,0.27555,0.24593
0.18334,0.19758,0.2898,0.20392,0.34951,0.23459
0.16077,0.22613,0.29747,0.18267,0.35144,0.21855
0.14986,0.19234,0.30379,0.20384,0.33089,0.23076
0.16582,0.19586,0.31281,0.20796,0.29945,0.23225
0.20968,0.18933,0.33086,0.23755,0.43366,0.23193
0.18144,0.20135,0.35073,0.18025,0.36573,0.25511
0.11571,0.18561,0.28297,0.1498,0.24023,0.30637
0.082506,0.15385,0.36144,0.14171,0.10033,0.27445
0.075861,0.17053,0.32542,0.12704,0.12527,0.22663
0.15524,0.18456,0.32628,0.17995,0.31567,0.18528
0.12674,0.21554,0.30549,0.17344,0.32912,0.23462
0.068808,0.16889,0.30897,0.10966,0.10157,0.2097
0.11487,0.1669,0.33863,0.16499,0.22856,0.1941
0.16541,0.21216,0.30537,0.21409,0.3961,0.2515
0.11024,0.19215,0.31546,0.17491,0.24568,0.28974
0.14625,0.19276,0.35667,0.22595,0.28885,0.23412
0.13983,0.16802,0.31623,0.17434,0.19534,0.19816
0.1305,0.17652,0.3106,0.16586,0.22089,0.18273
0.1549,0.20895,0.32927,0.21238,0.34319,0.22255
0.066143,0.13947,0.34562,0.12113,0.095991,0.19176
0.16788,0.1933,0.32596,0.20083,0.27317,0.23846
0.10301,0.19108,0.31979,0.15518,0.19685,0.29261
0.1603,0.16992,0.3803,0.20479,0.34019,0.20406
0.069179,0.17285,0.29454,0.12294,0.21016,0.22786
0.062744,0.16149,0.30056,0.13406,0.1148,0.1678
0.14035,0.1685,0.338,0.19634,0.34168,0.16083
0.14154,0.18329,0.31313,0.20896,0.38875,0.2429
0.16209,0.19073,0.34349,0.18784,0.278,0.25763
0.066006,0.155,0.30954,0.10922,0.063768,0.21489
0.094161,0.17698,0.312,0.14995,0.17636,0.2084
0.068963,0.1916,0.32567,0.12873,0.14853,0.20466
0.12329,0.2011,0.31651,0.17312,0.24723,0.26082
0.18779,0.19786,0.30326,0.22402,0.36159,0.25475
0.18831,0.23225,0.30645,0.22787,0.52073,0.27128
0.17755,0.1787,0.31834,0.21106,0.38126,0.2235
0.13552,0.17595,0.32805,0.20601,0.21488,0.19565
0.21287,0.25167,0.33728,0.26156,0.54579,0.26854
0.10254,0.15423,0.32206,0.14673,0.17971,0.18853
0.16974,0.18872,0.28673,0.21276,0.33564,0.25457
0.040242,0.15821,0.30934,0.11035,0.050771,0.2448
0.13509,0.1556,0.34422,0.18315,0.27126,0.21056
0.12482,0.16566,0.30392,0.22219,0.44603,0.23338
0.1489,0.20701,0.31747,0.22543,0.3651,0.24176
0.084067,0.16355,0.32597,0.12512,0.12608,0.21739
0.10331,0.16204,0.33629,0.16563,0.1814,0.20162
0.14887,0.22604,0.34339,0.20915,0.38111,0.24817
0.16742,0.21953,0.32311,0.24301,0.35761,0.24741
0.14954,0.15826,0.34166,0.18142,0.33377,0.18874
0.16923,0.20791,0.33167,0.21535,0.39913,0.24522
0.14217,0.17125,0.31544,0.21989,0.3467,0.23081
0.080754,0.14686,0.29797,0.12874,0.16794,0.19294
0.076333,0.20234,0.2998,0.14877,0.19127,0.24963
0.15102,0.2692,0.31649,0.22456,0.35522,0.23684
0.1844,0.18843,0.27552,0.22913,0.28432,0.22945
0.038676,0.13082,0.31655,0.1126,0.052468,0.16857
0.21367,0.19441,0.28768,0.24554,0.42112,0.3068
0.11759,0.15857,0.3079,0.16612,0.22339,0.20722
0.14132,0.20623,0.30603,0.17384,0.36682,0.24721
0.1422,0.16377,0.29825,0.20312,0.38319,0.21867
0.21903,0.24892,0.32109,0.23962,0.51421,0.25724
0.15803,0.16742,0.2793,0.21333,0.31987,0.21763
0.12589,0.15667,0.33307,0.19808,0.25519,0.18945
0.17125,0.2475,0.32541,0.20601,0.40731,0.25119
0.16539,0.23996,0.31931,0.2164,0.44674,0.22338
0.090298,0.16979,0.30351,0.14684,0.2758,0.19755
0.13926,0.18319,0.32148,0.18512,0.37746,0.21343
0.14771,0.19575,0.31376,0.192,0.28321,0.20841
0.060802,0.14073,0.31134,0.10699,0.095832,0.16902
0.15712,0.19117,0.3483,0.21324,0.24133,0.2282
0.12879,0.2005,0.31213,0.17251,0.2739,0.25662
0.14908,0.21389,0.32057,0.19225,0.28044,0.27862
0.15541,0.17715,0.34511,0.20038,0.25898,0.1874
0.17957,0.2086,0.29265,0.16222,0.31934,0.19369
0.14715,0.21615,0.33586,0.17953,0.36578,0.20406
0.17017,0.19726,0.3131,0.19118,0.36127,0.34895
0.074572,0.16726,0.31762,0.12404,0.20965,0.25217
0.10934,0.15337,0.29337,0.1557,0.21222,0.1696
0.073935,0.152,0.31685,0.13731,0.15699,0.19811
0.15863,0.2051,0.32984,0.19454,0.37774,0.24012
0.086854,0.18594,0.31032,0.15349,0.17854,0.22221
0.12507,0.19284,0.30394,0.18197,0.31253,0.20292
0.10657,0.17961,0.33539,0.18465,0.30641,0.24588
0.1564,0.17979,0.32719,0.19396,0.30185,0.23253
0.10668,0.17249,0.32621,0.1419,0.21107,0.19339
0.13188,0.18096,0.29581,0.16097,0.28279,0.19423
0.14186,0.18154,0.32588,0.15899,0.21504,0.22365
0.17259,0.21262,0.29665,0.20976,0.38706,0.23276
0.15938,0.17152,0.29922,0.19413,0.33437,0.2211
0.11803,0.15529,0.31546,0.17305,0.2473,0.17335
0.066361,0.15541,0.31529,0.12718,0.11435,0.20258
0.16083,0.19578,0.3338,0.1893,0.28173,0.23331
0.12287,0.18696,0.31494,0.19976,0.27077,0.19738
0.090651,0.17696,0.33297,0.13988,0.1453,0.22623
0.19095,0.2095,0.334,0.2493,0.42215,0.27612
0.198,0.24106,0.30498,0.25635,0.60992,0.28563
0.1996,0.25737,0.31689,0.20128,0.29532,0.2735
0.068974,0.15707,0.32815,0.11628,0.097167,0.16683
0.070043,0.14881,0.32289,0.14355,0.10955,0.17054
0.066154,0.19559,0.32222,0.11488,0.10686,0.23128
0.12944,0.1557,0.34202,0.17764,0.21408,0.17953
0.11803,0.14792,0.3167,0.15095,0.21463,0.20281
0.17999,0.20075,0.30947,0.20806,0.45544,0.28389
0.13306,0.17439,0.30859,0.17524,0.26251,0.2009
0.13042,0.17344,0.30449,0.16446,0.2183,0.24389
0.10789,0.18155,0.30262,0.13556,0.22158,0.24125
0.17665,0.22458,0.32108,0.2176,0.38489,0.25595
0.16248,0.18997,0.30786,0.21119,0.27085,0.20656
0.1551,0.22775,0.32665,0.19055,0.46746,0.26517
0.19878,0.20498,0.30915,0.23646,0.40804,0.2337
0.15133,0.20299,0.34685,0.1988,0.34702,0.22884
0.13121,0.18618,0.29522,0.1782,0.23976,0.21727
0.12706,0.17654,0.32324,0.17424,0.22923,0.22889
0.15091,0.20879,0.31467,0.2054,0.33218,0.27963
0.19533,0.21375,0.34554,0.21441,0.31579,0.25235
0.17764,0.20035,0.35957,0.21255,0.31766,0.23684
0.15954,0.1962,0.29517,0.20084,0.36994,0.2323
0.10009,0.1712,0.30602,0.15685,0.18715,0.22592
0.16623,0.2075,0.30016,0.18993,0.2783,0.22173
0.13711,0.20884,0.28448,0.17904,0.29243,0.28244
0.1703,0.21687,0.31949,0.21815,0.47118,0.26963
0.10292,0.17137,0.32035,0.16808,0.18529,0.16718
0.10165,0.15414,0.27078,0.15745,0.2327,0.18071
0.13988,0.17221,0.30062,0.16379,0.19864,0.20216
0.1788,0.20546,0.32437,0.18863,0.3218,0.20343
0.18489,0.19436,0.36867,0.22366,0.40714,0.22139
0.12649,0.17355,0.30729,0.17617,0.32812,0.19749
0.12315,0.19093,0.3155,0.179,0.19059,0.199
0.14678,0.14056,0.3047,0.1823,0.31057,0.23201
0.14708,0.18769,0.33497,0.20443,0.42515,0.2128
0.06554,0.16697,0.3327,0.13657,0.11344,0.20277
0.16226,0.18438,0.32092,0.18801,0.48742,0.22572
0.16216,0.19394,0.28776,0.1938,0.40927,0.25843
0.081868,0.15615,0.33361,0.12715,0.14047,0.22526
0.13184,0.15995,0.35543,0.16026,0.21844,0.19494
0.1652,0.20133,0.28817,0.20709,0.2997,0.21692
0.14985,0.19849,0.3203,0.23179,0.30771,0.23575
0.15501,0.21591,0.32933,0.18606,0.29585,0.3163
0.086214,0.1953,0.33927,0.13874,0.1228,0.24471
0.049838,0.15082,0.34613,0.11928,0.08633,0.20139
0.16051,0.19839,0.30384,0.19605,0.26471,0.22012
0.13306,0.18535,0.33823,0.19806,0.27857,0.25083
0.12841,0.19212,0.29623,0.17406,0.18275,0.22321
0.16787,0.19959,0.33036,0.21696,0.37284,0.25366
0.1523,0.21917,0.31033,0.17244,0.37549,0.21721
0.053666,0.15468,0.314,0.11312,0.079965,0.18364
0.17919,0.21999,0.32485,0.23411,0.48857,0.24097
0.15355,0.19838,0.29087,0.21717,0.34587,0.20793
0.096549,0.19384,0.32835,0.16215,0.21845,0.1877
0.10385,0.17692,0.30931,0.15927,0.18052,0.24349
0.086047,0.17972,0.32021,0.14357,0.17055,0.25541
0.13052,0.17516,0.31184,0.16534,0.32519,0.22723
0.054422,0.17244,0.35061,0.11936,0.060864,0.23407
0.13434,0.20787,0.34507,0.20241,0.26818,0.31416
0.1443,0.19653,0.32872,0.20322,0.31808,0.20134
0.13154,0.19117,0.32687,0.19948,0.29359,0.18965
0.12453,0.17014,0.29246,0.17165,0.26078,0.24153
0.12793,0.17288,0.36873,0.16495,0.27331,0.19577
0.1564,0.21529,0.32887,0.22077,0.42401,0.26244
0.13434,0.22386,0.29897,0.18096,0.27195,0.27036
0.047912,0.16301,0.29959,0.10492,0.074744,0.18424
0.16475,0.20698,0.31832,0.20643,0.29466,0.23665
0.1611,0.1936,0.31129,0.21304,0.28515,0.24051
0.17842,0.2255,0.31645,0.20303,0.29584,0.23875
0.08903,0.22499,0.31079,0.16339,0.1676,0.29783
0.12557,0.20333,0.30239,0.18414,0.21845,0.21671
0.087224,0.16033,0.30667,0.15584,0.10718,0.22271
0.14319,0.19954,0.30455,0.19845,0.3286,0.25085
0.12236,0.20563,0.30502,0.16395,0.38869,0.25479
0.16687,0.17326,0.31065,0.18282,0.31178,0.19755
0.12876,0.18092,0.28284,0.18857,0.26233,0.29321
0.080555,0.17273,0.29216,0.11335,0.14078,0.20526
0.16093,0.18287,0.30769,0.22183,0.53363,0.23763
0.081066,0.1451,0.32507,0.12912,0.11647,0.1878
0.14877,0.1915,0.32866,0.20244,0.30171,0.26147
0.16317,0.23148,0.305,0.21004,0.4916,0.3289
0.11047,0.17616,0.31026,0.15019,0.27542,0.23663
0.12817,0.1987,0.35436,0.17857,0.28163,0.197
0.076734,0.14002,0.29896,0.13233,0.13038,0.27452
0.12286,0.18869,0.3174,0.15266,0.33723,0.22727
0.20781,0.22317,0.29609,0.22879,0.4317,0.23244
0.16064,0.2158,0.28546,0.21478,0.32036,0.24049
0.17049,0.21961,0.30546,0.21871,0.36406,0.21509
0.15637,0.17664,0.31474,0.18831,0.36668,0.24391
0.075067,0.15474,0.30636,0.12338,0.19253,0.21165
0.19172,0.1905,0.29561,0.20909,0.38556,0.24187
0.13236,0.18916,0.33095,0.20174,0.31097,0.24205
0.19336,0.23228,0.30011,0.20377,0.36084,0.30947
0.13381,0.18378,0.31601,0.1994,0.30027,0.24327
0.12412,0.16707,0.32244,0.20011,0.23944,0.23841
0.14043,0.20218,0.29834,0.16715,0.25746,0.26691
0.16812,0.18756,0.32844,0.23015,0.3642,0.26277
0.12773,0.17008,0.30552,0.17964,0.37093,0.21511
0.13239,0.17761,0.32823,0.18305,0.20786,0.19493
0.10965,0.16872,0.33902,0.16028,0.27046,0.22172
0.11072,0.16277,0.30947,0.16125,0.233,0.22796
0.15491,0.20796,0.32529,0.19069,0.28157,0.20383
0.1397,0.17875,0.3105,0.18051,0.28218,0.20976
0.13213,0.178,0.32353,0.14471,0.27434,0.18586
0.10344,0.20985,0.30227,0.14508,0.098564,0.25191
0.11192,0.15814,0.3439,0.1696,0.21534,0.21523
0.089849,0.18228,0.33073,0.12967,0.19394,0.25652
0.14745,0.21773,0.34638,0.19186,0.33403,0.257
0.072179,0.16217,0.29367,0.12281,0.13371,0.19181
0.16305,0.20125,0.30241,0.2107,0.30945,0.20867
0.15268,0.1737,0.29599,0.2282,0.39785,0.23352
0.15742,0.17908,0.29243,0.18371,0.33164,0.23226
0.15399,0.1918,0.30096,0.2172,0.56844,0.25254
0.10589,0.16045,0.3066,0.16149,0.2105,0.1949
0.17868,0.21129,0.31856,0.23005,0.37666,0.23508
0.15128,0.20561,0.29194,0.19721,0.26371,0.23128
0.14008,0.17308,0.29933,0.19829,0.34912,0.21387
0.16105,0.21078,0.35595,0.19599,0.4129,0.25352
0.033315,0.13373,0.33838,0.076303,0.040376,0.15224
0.075186,0.17488,0.32432,0.11542,0.12847,0.1994
0.099606,0.1777,0.29459,0.14675,0.14533,0.16468
0.13115,0.16215,0.31178,0.18984,0.23578,0.20973
0.066365,0.17353,0.30237,0.10632,0.057938,0.25835
0.20582,0.26028,0.33314,0.2235,0.40343,0.26668
0.1087,0.16868,0.29982,0.14416,0.21398,0.20744
0.16349,0.20903,0.28595,0.20382,0.29227,0.2204
0.10095,0.19418,0.34414,0.15551,0.20817,0.24488
0.14053,0.17215,0.32476,0.19001,0.35603,0.26831
0.084836,0.15768,0.33096,0.13977,0.16195,0.2062
0.11346,0.1467,0.29476,0.15707,0.18246,0.18028
0.12734,0.16174,0.33352,0.17242,0.29918,0.19408
0.15968,0.20496,0.27794,0.16287,0.27221,0.22896
0.15766,0.23127,0.28126,0.18932,0.35676,0.24761
0.16873,0.19009,0.29262,0.22477,0.37418,0.21632
0.05879,0.14527,0.30386,0.11119,0.1188,0.18068
0.19266,0.24384,0.31616,0.26203,0.54018,0.2888
0.06244,0.17054,0.27764,0.12696,0.087103,0.20279
0.14302,0.18309,0.32364,0.15822,0.25442,0.22637
0.21877,0.22255,0.31702,0.23532,0.4282,0.23522
0.13225,0.1824,0.30238,0.17436,0.27451,0.28844
0.13614,0.16984,0.3042,0.19684,0.25312,0.17866
0.14167,0.18486,0.33666,0.19011,0.38289,0.22702
0.14088,0.20154,0.32362,0.22902,0.36964,0.23245
0.071954,0.15566,0.34286,0.12891,0.12392,0.23711
0.18812,0.20292,0.29218,0.23847,0.58105,0.22702
0.09682,0.16799,0.30145,0.13056,0.13375,0.24593
0.051975,0.18778,0.26284,0.11845,0.084796,0.249
0.14422,0.19308,0.32543,0.18603,0.35853,0.21849
0.17055,0.20943,0.33398,0.21781,0.40188,0.25122
0.11312,0.16223,0.2988,0.15404,0.20587,0.18825
0.12846,0.18932,0.32742,0.17839,0.28923,0.20762
0.081452,0.19157,0.28473,0.13422,0.18582,0.19549
0.17105,0.21489,0.2773,0.20995,0.39371,0.23844
0.12521,0.18182,0.30552,0.18165,0.25153,0.23632
0.1244,0.18272,0.3062,0.18811,0.30853,0.21197
0.063789,0.19234,0.32212,0.11543,0.072961,0.22055
0.056022,0.20338,0.31164,0.14095,0.1253,0.24676
0.09666,0.16899,0.31705,0.14883,0.25161,0.20159
0.08653,0.16823,0.31322,0.15195,0.25086,0.2423
0.2059,0.22846,0.30163,0.22327,0.57819,0.25714
0.11754,0.18334,0.32016,0.15009,0.31105,0.23983
0.17316,0.23466,0.3273,0.21077,0.37075,0.24747
0.12113,0.18521,0.32686,0.17178,0.21451,0.17742
0.15564,0.1674,0.33642,0.19362,0.39473,0.24246
0.13983,0.19421,0.35515,0.19641,0.24173,0.22561
0.16158,0.19766,0.3101,0.19457,0.37267,0.23594
0.18544,0.18681,0.2967,0.23589,0.38797,0.20391
0.14008,0.15962,0.29341,0.18865,0.29892,0.19081
0.16047,0.17805,0.32419,0.21256,0.34755,0.19583
0.086124,0.15694,0.33926,0.15531,0.19965,0.18928
0.061264,0.16459,0.30631,0.13522,0.070217,0.25626
0.14641,0.19931,0.31893,0.20692,0.37565,0.22322
0.064148,0.14585,0.31331,0.13502,0.1306,0.19548
0.16963,0.18548,0.31498,0.22448,0.3773,0.21575
0.13998,0.20746,0.33719,0.17276,0.2759,0.2179
0.13546,0.17068,0.32906,0.18158,0.25137,0.22478
0.044131,0.15011,0.30564,0.11332,0.079173,0.13825
0.15783,0.22781,0.34369,0.17714,0.31555,0.25368
0.12818,0.19565,0.31033,0.204,0.39869,0.26299
0.13004,0.18816,0.36434,0.23014,0.43772,0.22147
0.1749,0.21037,0.33754,0.19957,0.34908,0.22288
0.19616,0.22056,0.32129,0.21772,0.40296,0.26245
0.14709,0.22301,0.32125,0.20848,0.28256,0.20605
0.17413,0.21574,0.30849,0.20727,0.33754,0.21476
0.12003,0.1644,0.32039,0.18395,0.23788,0.21196
0.10954,0.1578,0.32208,0.15628,0.22203,0.17701
0.075889,0.17337,0.31118,0.11672,0.15569,0.22164
0.08762,0.16518,0.30685,0.12052,0.21168,0.21498
0.16345,0.21005,0.30882,0.24356,0.39297,0.20515
0.16481,0.2064,0.32947,0.21256,0.27397,0.20688
0.18134,0.21772,0.33794,0.2215,0.35139,0.25485
0.16192,0.21952,0.30623,0.21226,0.30468,0.21315
0.15529,0.19528,0.28991,0.23074,0.3926,0.22481
0.090881,0.168,0.35541,0.13729,0.20891,0.19176
0.16349,0.17384,0.31671,0.20194,0.31166,0.21056
0.15222,0.19993,0.33146,0.20911,0.30477,0.25443
0.18336,0.18454,0.3478,0.19653,0.35358,0.21518
0.094828,0.17822,0.27991,0.12867,0.19358,0.21057
0.13016,0.19236,0.32666,0.20408,0.2989,0.18924
0.1295,0.19949,0.32162,0.22205,0.34046,0.22925
0.075538,0.20845,0.29937,0.12398,0.12693,0.26769
0.1746,0.17219,0.31606,0.21956,0.57002,0.22847
0.18522,0.2284,0.29088,0.221,0.26384,0.23097
0.079068,0.16588,0.30354,0.13844,0.14727,0.21997
0.13862,0.18445,0.29168,0.22228,0.35586,0.23424
0.11708,0.20597,0.32195,0.16442,0.24753,0.19563
0.11059,0.1725,0.30738,0.15285,0.34161,0.23216
0.11719,0.16363,0.31921,0.18039,0.20232,0.18907
0.10214,0.15509,0.31277,0.15616,0.15654,0.20165
0.1253,0.18441,0.30624,0.14614,0.27329,0.23359
0.13833,0.20592,0.32503,0.21763,0.26557,0.26688
0.065613,0.17304,0.29394,0.10854,0.099167,0.1645
0.063498,0.1579,0.32753,0.11816,0.12001,0.2354
0.16372,0.19475,0.31313,0.19368,0.28637,0.223
0.069227,0.16623,0.31563,0.12983,0.14709,0.2319
0.11983,0.16285,0.31311,0.15505,0.15035,0.19716
0.19096,0.23595,0.32871,0.19468,0.34492,0.24202
0.08309,0.178,0.2968,0.14963,0.056245,0.28985
0.10451,0.20852,0.33472,0.14709,0.28989,0.24178
0.067,0.18018,0.29834,0.10731,0.10973,0.22862
0.18158,0.18481,0.31586,0.22202,0.51314,0.20439
0.14319,0.1873,0.32296,0.18346,0.28412,0.20637
0.14426,0.16289,0.30359,0.17775,0.25036,0.19375
0.1219,0.16338,0.33033,0.14783,0.20935,0.17235
0.16419,0.20778,0.33105,0.20815,0.3612,0.22058
0.16186,0.17511,0.31991,0.18492,0.29387,0.24057
0.083881,0.15857,0.28524,0.15406,0.15614,0.23449
0.10041,0.19855,0.33078,0.17246,0.21844,0.26942
0.12508,0.18594,0.32119,0.19743,0.21858,0.20648
0.18168,0.23987,0.30613,0.18958,0.34067,0.3205
0.2022,0.21629,0.3106,0.23409,0.38898,0.2558
0.14405,0.21923,0.36492,0.1917,0.31214,0.23901
0.11846,0.18893,0.32162,0.17877,0.19533,0.28162
0.1375,0.18256,0.33562,0.20543,0.23455,0.27467
0.11155,0.1816,0.28455,0.17864,0.23132,0.23185
0.13197,0.17654,0.33043,0.18063,0.23631,0.1899
0.084751,0.15114,0.33975,0.14197,0.17287,0.24103
0.17517,0.20337,0.32554,0.22076,0.38593,0.2074
0.13036,0.17935,0.30034,0.18492,0.2343,0.23218
0.10487,0.14205,0.32657,0.15876,0.22311,0.20083
0.071202,0.14096,0.33623,0.12594,0.065613,0.16518
0.16721,0.19348,0.32438,0.21311,0.32147,0.22822
0.052571,0.15676,0.29444,0.095902,0.071172,0.18126
0.064668,0.17721,0.30774,0.10833,0.10575,0.17109
0.15763,0.20511,0.32123,0.1971,0.30668,0.2251
0.11664,0.17988,0.30165,0.16584,0.2764,0.25055
0.13654,0.17567,0.34053,0.18416,0.20996,0.21445
0.16165,0.17634,0.32164,0.19033,0.39741,0.20584
0.17053,0.17832,0.32333,0.20404,0.29814,0.18991
0.18253,0.18983,0.31962,0.21938,0.30141,0.24613
0.15588,0.19951,0.29789,0.24583,0.32724,0.1982
0.13633,0.16193,0.30184,0.1773,0.2977,0.19638
0.099595,0.2169,0.30653,0.15688,0.21618,0.27003
0.18756,0.2139,0.32236,0.22679,0.42371,0.25549
0.071568,0.17939,0.29006,0.1251,0.16199,0.21789
0.14095,0.17996,0.31418,0.17188,0.23534,0.21588
0.13235,0.17009,0.3094,0.15985,0.1897,0.23527
0.11118,0.21559,0.29653,0.19054,0.22139,0.23184
0.17383,0.22674,0.28643,0.23626,0.35788,0.22726
0.19079,0.20532,0.31027,0.23108,0.49379,0.23881
0.15934,0.17245,0.31235,0.17802,0.31349,0.22918
0.12367,0.18282,0.34591,0.18731,0.24896,0.22063
0.15132,0.19212,0.30284,0.18613,0.28603,0.25517
0.1727,0.22311,0.31803,0.21578,0.35751,0.25213
0.18968,0.229,0.32483,0.2186,0.47064,0.27887
0.11277,0.17657,0.33234,0.14574,0.20353,0.16664
0.18317,0.22099,0.28533,0.23475,0.35111,0.22965
0.17046,0.23957,0.31522,0.22279,0.29253,0.21415
0.14454,0.16636,0.29922,0.19894,0.2806,0.19802
0.15861,0.18705,0.34609,0.21361,0.46664,0.25007
0.067786,0.1583,0.29748,0.1054,0.090328,0.27505
0.11709,0.17089,0.313,0.15654,0.19263,0.18551
0.18452,0.23776,0.31168,0.23681,0.38862,0.23967
0.15953,0.18845,0.33741,0.20243,0.25061,0.25509
0.053278,0.14855,0.33761,0.10163,0.049584,0.17788
0.1881,0.22075,0.33275,0.19189,0.36957,0.23946
0.073439,0.14868,0.31477,0.12806,0.14111,0.1947
0.1908,0.21928,0.32284,0.22919,0.32221,0.2183
0.09445,0.15862,0.33162,0.16056,0.15638,0.17351
0.13699,0.18411,0.34082,0.18856,0.26903,0.26701
0.10529,0.20271,0.33765,0.13064,0.20036,0.22335
0.066989,0.16836,0.34516,0.12089,0.14987,0.18866
0.12196,0.16314,0.35269,0.16962,0.14899,0.25048
0.19515,0.19108,0.30717,0.22265,0.50036,0.22561
0.081338,0.15089,0.33572,0.12444,0.18176,0.18211
0.17461,0.23047,0.30826,0.22997,0.43358,0.23876
0.14861,0.17525,0.33452,0.19688,0.25137,0.24214
0.11547,0.23002,0.3092,0.17493,0.26366,0.29228
0.10849,0.16674,0.30372,0.15512,0.21672,0.25394
0.13671,0.18558,0.28416,0.17004,0.27726,0.17715
0.17119,0.23006,0.28329,0.22774,0.3674,0.23894
0.18116,0.20406,0.31062,0.24652,0.406,0.23594
0.13035,0.18237,0.32701,0.18769,0.26495,0.24153
0.16961,0.17131,0.33789,0.21289,0.37009,0.2193
0.21866,0.20853,0.3157,0.2434,0.61628,0.26947
0.13395,0.18491,0.32423,0.21599,0.28017,0.24608
0.19859,0.2023,0.34023,0.21499,0.46222,0.23069
0.1968,0.24654,0.32725,0.25579,0.57947,0.31388
0.04168,0.15101,0.30714,0.097968,0.035867,0.21044
0.15626,0.18473,0.31493,0.21122,0.45156,0.22085
0.15292,0.19715,0.32076,0.16741,0.44238,0.24753
0.070506,0.14463,0.32404,0.12581,0.11267,0.14583
0.12601,0.15446,0.29063,0.18027,0.26019,0.2183
0.19504,0.17234,0.33828,0.21518,0.44466,0.24493
0.18258,0.20225,0.34126,0.19867,0.29488,0.26044
0.14678,0.19787,0.33385,0.20242,0.31476,0.21854
0.084599,0.20004,0.32441,0.15528,0.16866,0.21826
0.15463,0.18668,0.33854,0.19532,0.33641,0.23435
0.1491,0.16203,0.3256,0.19222,0.2655,0.15909
0.14753,0.19274,0.31255,0.21894,0.25575,0.26507
0.16347,0.18914,0.28904,0.23258,0.28928,0.23132
0.19521,0.22851,0.29552,0.21613,0.33165,0.23815
0.084515,0.16445,0.31504,0.10868,0.12264,0.22636
0.09971,0.18275,0.32265,0.15258,0.1917,0.19005
0.15941,0.21177,0.27499,0.18191,0.30026,0.23549
0.13132,0.1821,0.32996,0.19083,0.25571,0.16185
0.11474,0.19676,0.34477,0.13703,0.18646,0.27373
0.15159,0.18522,0.28136,0.21908,0.36951,0.20704
0.099492,0.14145,0.32354,0.14651,0.17551,0.21219
0.15772,0.20693,0.29476,0.17965,0.2525,0.24691
0.087461,0.14924,0.33424,0.1295,0.20271,0.16345
0.19016,0.1973,0.31424,0.21858,0.3484,0.21722
0.16578,0.20787,0.30526,0.19007,0.31305,0.22673
0.14473,0.17959,0.34837,0.18886,0.19436,0.20505
0.10609,0.16767,0.31665,0.15722,0.14761,0.17106
0.16234,0.20344,0.35423,0.19769,0.35756,0.2954
0.12977,0.19878,0.31169,0.1553,0.25541,0.28045
0.15715,0.20928,0.31802,0.21647,0.31854,0.25194
0.14567,0.18793,0.30155,0.17501,0.25736,0.24499
0.13591,0.19138,0.30789,0.18265,0.33393,0.18804
0.11978,0.2013,0.30681,0.1687,0.24047,0.22619
0.077564,0.18343,0.34524,0.1421,0.11065,0.21992
0.074258,0.16416,0.28419,0.13621,0.18756,0.2082
0.10579,0.15594,0.32667,0.12406,0.17866,0.1814
0.19244,0.17294,0.30459,0.23436,0.47536,0.25611
0.15365,0.19469,0.34292,0.21759,0.27091,0.25874
0.11875,0.19097,0.31525,0.17641,0.19697,0.30709
0.037949,0.13801,0.31912,0.10004,0.047978,0.19746
0.092802,0.21345,0.33699,0.14219,0.15034,0.20897
0.10491,0.14805,0.31015,0.13161,0.24786,0.22009
0.08599,0.18355,0.29183,0.15793,0.18996,0.22254
0.13242,0.1821,0.30591,0.18384,0.2356,0.20665
0.14319,0.15857,0.31283,0.17248,0.25611,0.21598
0.078567,0.16399,0.32725,0.12761,0.13686,0.22212
0.15615,0.17816,0.30187,0.20601,0.32444,0.2304
0.12764,0.14086,0.30211,0.17906,0.29567,0.20115
0.17567,0.21557,0.3141,0.21554,0.33428,0.21935
0.14786,0.17354,0.28807,0.20063,0.4482,0.22662
0.068349,0.15885,0.35161,0.12423,0.053572,0.29785
0.18611,0.21724,0.32933,0.25709,0.53428,0.30305
0.090114,0.20584,0.3362,0.1772,0.22539,0.24531
0.14068,0.19975,0.33525,0.20043,0.31184,0.21718
0.082347,0.18122,0.29255,0.13747,0.15641,0.25215
0.083258,0.16862,0.32363,0.141,0.20695,0.17652
0.15743,0.17507,0.32201,0.19054,0.3012,0.26625
0.17867,0.22584,0.33622,0.22635,0.44495,0.23714
0.14983,0.18289,0.29903,0.18287,0.25603,0.16471
0.16561,0.207,0.29153,0.18416,0.3094,0.21696
0.15586,0.1901,0.32682,0.19834,0.3777,0.23379
0.1824,0.21129,0.2928,0.22566,0.41886,0.2364
0.12182,0.17694,0.30668,0.19005,0.26529,0.18428
0.14595,0.18292,0.32247,0.20198,0.26866,0.22528
0.11396,0.20015,0.35644,0.16119,0.19181,0.25403
0.1835,0.19564,0.32052,0.19576,0.35186,0.26152
0.1703,0.18392,0.33714,0.20591,0.36235,0.2561
0.08211,0.18716,0.2753,0.1381,0.083326,0.20607
0.16743,0.20146,0.32025,0.2137,0.3716,0.23291
0.15136,0.21687,0.32852,0.18391,0.30533,0.27435
0.13906,0.16202,0.33978,0.19764,0.25244,0.21009
0.13453,0.18119,0.30426,0.17346,0.18543,0.20704
0.12902,0.20886,0.31024,0.17593,0.45934,0.24661
0.083095,0.18657,0.29617,0.12712,0.16279,0.21868
0.1439,0.23681,0.34016,0.19945,0.35604,0.24764
0.08952,0.16962,0.31075,0.1498,0.19978,0.24118
0.077372,0.14019,0.31164,0.12581,0.11971,0.20378
0.087416,0.14892,0.34974,0.17434,0.1763,0.21826
0.17038,0.204,0.30581,0.22742,0.31459,0.21682
0.072862,0.16452,0.32895,0.1294,0.097046,0.18394
0.08653,0.21791,0.34502,0.1525,0.2079,0.25991
0.075003,0.1881,0.34868,0.16425,0.17672,0.24179
0.17053,0.18543,0.32544,0.21346,0.37965,0.27231
0.18154,0.16554,0.29587,0.2002,0.32595,0.20521
0.19522,0.20676,0.32113,0.23237,0.44586,0.24912
0.15012,0.20819,0.28776,0.1833,0.2976,0.24825
0.17706,0.20932,0.30187,0.21916,0.35565,0.24838
0.19027,0.1909,0.32605,0.21257,0.45246,0.24665
0.17603,0.21533,0.29907,0.21381,0.43213,0.21365
0.061368,0.15376,0.36556,0.11632,0.0923,0.16462
0.099133,0.16865,0.32088,0.14164,0.26345,0.17325
0.15579,0.22034,0.3163,0.21451,0.32922,0.25258
0.15788,0.18399,0.3324,0.19444,0.33535,0.21212
0.091746,0.15938,0.3077,0.155,0.23256,0.21755
0.12404,0.18176,0.30395,0.16778,0.23248,0.21546
0.15726,0.18709,0.32727,0.19639,0.37368,0.21254
0.08498,0.18026,0.3319,0.1548,0.1592,0.17437
0.10376,0.18037,0.33406,0.16189,0.21787,0.24248
0.12466,0.21276,0.37679,0.16801,0.31902,0.24045
0.18607,0.2276,0.33339,0.23651,0.39425,0.26341
0.062909,0.14962,0.35365,0.11776,0.134,0.18656
0.11107,0.17001,0.30528,0.16471,0.23811,0.16347
0.11952,0.17287,0.31721,0.1399,0.21695,0.21255
0.14268,0.20156,0.29692,0.21121,0.33962,0.23357
0.14731,0.20754,0.30136,0.21602,0.38749,0.2342
0.12479,0.17647,0.34779,0.14134,0.23391,0.16935
0.15364,0.21155,0.30167,0.21822,0.35883,0.20442
0.18233,0.20319,0.30309,0.2055,0.41782,0.24732
0.12782,0.18378,0.29009,0.17203,0.23036,0.20878
0.10558,0.14555,0.29167,0.15207,0.10847,0.29659
0.15369,0.17729,0.32271,0.21483,0.38935,0.22025
0.087858,0.14126,0.32112,0.13215,0.15524,0.2022
0.1675,0.18338,0.31255,0.17385,0.28797,0.25968
0.14495,0.19212,0.31721,0.19621,0.39943,0.24682
0.15161,0.23837,0.27822,0.21163,0.39669,0.25235
0.11607,0.15386,0.33345,0.14163,0.24351,0.20486
0.16086,0.1862,0.31102,0.20313,0.30747,0.20134
0.12292,0.18179,0.36648,0.16461,0.22568,0.27126
0.1343,0.19141,0.32656,0.19103,0.23082,0.21659
0.10477,0.14691,0.32742,0.13956,0.20363,0.18477
0.14838,0.17929,0.35316,0.17831,0.36624,0.26286
0.098644,0.15413,0.3415,0.12257,0.14423,0.17086
0.10771,0.20502,0.32755,0.16872,0.17872,0.29839
0.085186,0.18237,0.33985,0.1405,0.19446,0.21636
0.1594,0.24872,0.2948,0.20432,0.33684,0.28834
0.12294,0.16499,0.31927,0.18043,0.29376,0.19368
0.1095,0.16223,0.34909,0.153,0.22681,0.2174
0.12802,0.18543,0.28916,0.19981,0.32918,0.17763
0.13843,0.20642,0.29692,0.18805,0.4151,0.26626
0.14482,0.17542,0.2912,0.20907,0.29156,0.23229
0.14813,0.20375,0.32992,0.19205,0.47572,0.2438
0.13578,0.17178,0.34795,0.19759,0.3711,0.19674
0.16639,0.1918,0.31852,0.23166,0.38304,0.2425
0.10471,0.16943,0.32115,0.13975,0.15849,0.21521
0.12828,0.16225,0.32964,0.18957,0.23625,0.20887
0.1017,0.16252,0.32239,0.15819,0.21332,0.18152
0.096948,0.16489,0.29197,0.15754,0.18689,0.22494
0.17506,0.19807,0.31161,0.18874,0.52823,0.24045
0.13096,0.20048,0.31604,0.18755,0.18422,0.23562
0.16198,0.17586,0.30314,0.20196,0.41744,0.18577
0.12292,0.18519,0.30717,0.18313,0.31075,0.25256
0.12118,0.1626,0.30442,0.20084,0.25365,0.1811
0.16635,0.19626,0.31087,0.21557,0.46679,0.22058
0.14314,0.21952,0.29312,0.21812,0.3896,0.22526
0.1174,0.18232,0.32258,0.20335,0.23954,0.1993
0.075052,0.17239,0.30952,0.11485,0.10368,0.17828
0.050539,0.12661,0.33263,0.12131,0.069933,0.14638
0.092339,0.16401,0.32754,0.15603,0.14289,0.17231
0.10327,0.17893,0.32052,0.16893,0.21882,0.24738
0.17921,0.21428,0.32299,0.21505,0.48977,0.24741
0.11496,0.18254,0.33842,0.15448,0.22827,0.18185
0.11315,0.20342,0.29675,0.16734,0.24437,0.25335
0.17575,0.20499,0.32809,0.19115,0.36044,0.25593
0.11049,0.17244,0.30172,0.14591,0.23855,0.17616
0.15506,0.19723,0.29499,0.22105,0.39306,0.23172
0.0747,0.19517,0.31179,0.13562,0.15653,0.2598
0.14182,0.17746,0.33524,0.19913,0.39351,0.23257
0.21903,0.24726,0.30019,0.27122,0.57678,0.26224
0.19129,0.17659,0.28408,0.20073,0.40979,0.20834
0.093238,0.17985,0.30273,0.13996,0.212,0.22321
0.13265,0.19093,0.3085,0.18118,0.25724,0.23873
0.18027,0.20947,0.29467,0.24752,0.41062,0.23192
0.080473,0.14753,0.31218,0.14993,0.086823,0.19022
0.18615,0.16274,0.30297,0.1901,0.36992,0.24157
0.12056,0.19379,0.31743,0.16017,0.20207,0.28611
0.12145,0.16623,0.3108,0.14875,0.20166,0.19861
0.092795,0.15518,0.3087,0.13898,0.19616,0.19456
0.09845,0.20085,0.3105,0.15979,0.13234,0.27348
0.17999,0.22031,0.31619,0.2056,0.41656,0.23593
0.11102,0.17465,0.32133,0.1598,0.18435,0.19692
0.075621,0.1947,0.35152,0.14731,0.15799,0.2188
0.14468,0.19156,0.28858,0.21062,0.2996,0.2412
0.16465,0.20116,0.32059,0.21932,0.33471,0.23249
0.2219,0.23485,0.32863,0.25753,0.45225,0.25463
0.11827,0.15099,0.33229,0.15199,0.22994,0.18279
0.11133,0.18664,0.28406,0.16895,0.23095,0.21973
0.17676,0.20378,0.33408,0.21013,0.34693,0.24883
0.18053,0.2633,0.32004,0.21899,0.45517,0.28034
0.18498,0.22318,0.29046,0.20314,0.43466,0.2787
0.10146,0.15633,0.28551,0.12668,0.069143,0.26133
0.15455,0.22322,0.32621,0.19314,0.3697,0.27879
0.16707,0.20267,0.34526,0.20274,0.49932,0.25893
0.1748,0.22327,0.3246,0.22018,0.31968,0.28053
0.14068,0.17785,0.31769,0.20618,0.20246,0.21482
0.12186,0.2047,0.31888,0.15315,0.25768,0.20271
0.17754,0.21659,0.31562,0.21464,0.42255,0.235
0.1406,0.17862,0.30293,0.1722,0.3118,0.19005
0.071976,0.14984,0.35925,0.129,0.074655,0.2538
0.10855,0.17221,0.31469,0.16348,0.22997,0.21959
0.14932,0.22882,0.32533,0.1809,0.25897,0.26332
0.11295,0.18245,0.30344,0.15759,0.22992,0.17638
0.10032,0.15624,0.31434,0.14518,0.17186,0.23337
0.19729,0.26671,0.29207,0.23061,0.5457,0.29611
0.086789,0.18328,0.30065,0.14018,0.19822,0.2212
0.13874,0.17901,0.29107,0.19717,0.34035,0.22452
0.13491,0.16326,0.35614,0.16608,0.28604,0.21733
0.16891,0.21121,0.36291,0.21815,0.41226,0.22708
0.06464,0.14553,0.31307,0.15478,0.10968,0.17589
0.16866,0.21446,0.30078,0.2171,0.34539,0.23851
0.13398,0.16229,0.32177,0.1833,0.32694,0.23323
0.10859,0.20414,0.32268,0.18914,0.19559,0.24198
0.16068,0.23763,0.31642,0.20382,0.40421,0.24154
0.031147,0.13363,0.3199,0.0689,0.013973,0.19772
0.15459,0.18282,0.28706,0.19486,0.3393,0.2005
0.10104,0.16723,0.28325,0.14942,0.19812,0.23899
0.15389,0.18021,0.29073,0.212,0.26009,0.19606
0.10266,0.18993,0.28491,0.1585,0.20305,0.22212
0.080533,0.17958,0.29834,0.16124,0.1428,0.18928
0.084289,0.1531,0.32833,0.15602,0.1335,0.21994
0.13265,0.17314,0.2996,0.16818,0.33889,0.21373
0.15982,0.19066,0.3362,0.20278,0.33158,0.18851
0.13642,0.16032,0.30505,0.19893,0.21833,0.19658
0.16372,0.1919,0.29035,0.22715,0.41637,0.21679
0.18511,0.20776,0.33755,0.2286,0.35409,0.26207
0.14482,0.2135,0.3315,0.20861,0.22973,0.23884
0.091093,0.1921,0.31636,0.1365,0.16026,0.22585
0.19068,0.22808,0.33754,0.2429,0.40566,0.23549
0.07234,0.1701,0.30944,0.11764,0.14244,0.24694
0.19898,0.21709,0.33871,0.26041,0.56006,0.24537
0.10856,0.16606,0.32379,0.1598,0.14622,0.19617
0.1621,0.2105,0.28772,0.22677,0.53935,0.24876
0.17021,0.21526,0.31352,0.21826,0.45104,0.23521
0.1659,0.20467,0.32156,0.18126,0.33021,0.27331
0.13798,0.18165,0.33187,0.15532,0.16748,0.22369
0.11613,0.22356,0.31393,0.17668,0.22744,0.20489
0.15534,0.20937,0.32411,0.22886,0.44817,0.23973
0.17174,0.19512,0.36734,0.23253,0.51062,0.23937
0.16835,0.18949,0.30728,0.22017,0.25418,0.26445
0.032868,0.14538,0.32073,0.081334,0.036557,0.1995
0.18519,0.20254,0.29873,0.18875,0.43295,0.2317
0.12585,0.1713,0.31758,0.16484,0.25714,0.19995
0.079238,0.1503,0.29554,0.1216,0.13355,0.20023
0.15441,0.19574,0.31466,0.18789,0.3464,0.22656
0.11039,0.20312,0.28834,0.153,0.24075,0.21751
0.17067,0.20253,0.34839,0.21217,0.33178,0.25729
0.15772,0.19775,0.32422,0.18221,0.48124,0.25536
0.19267,0.20934,0.3255,0.22689,0.39511,0.22545
0.15293,0.20546,0.28885,0.20338,0.39292,0.23101
0.11938,0.16434,0.31112,0.1618,0.26536,0.16617
0.13906,0.19779,0.29623,0.20314,0.35519,0.21127
0.1632,0.21551,0.34369,0.24248,0.36687,0.22842
0.15901,0.1739,0.30748,0.19812,0.29769,0.19421
0.085194,0.16279,0.31961,0.1519,0.13208,0.2076
0.07019,0.15854,0.31574,0.13812,0.088179,0.18811
0.17764,0.21531,0.3246,0.23681,0.40064,0.23155
0.10363,0.15636,0.3405,0.15054,0.15588,0.18371
0.10429,0.20091,0.34298,0.17794,0.15281,0.2496
0.15744,0.18754,0.32351,0.19866,0.30463,0.22187
0.13934,0.2226,0.31057,0.16628,0.24328,0.24835
0.15094,0.20889,0.3084,0.20781,0.38565,0.21819
0.10951,0.17253,0.32376,0.15558,0.18932,0.22713
0.10687,0.17606,0.28146,0.11822,0.13398,0.20108
0.21754,0.19785,0.29405,0.23345,0.60798,0.27743
0.13616,0.20306,0.3201,0.19897,0.24824,0.22443
0.10798,0.16924,0.31869,0.19451,0.30849,0.22364
0.16564,0.19482,0.31471,0.21338,0.38414,0.26477
0.17982,0.18717,0.28467,0.20669,0.3007,0.2579
0.14019,0.18371,0.31562,0.19538,0.29937,0.20362
0.11987,0.16192,0.3087,0.14679,0.21774,0.19844
0.10621,0.16408,0.35483,0.13063,0.22186,0.17186
0.061632,0.15194,0.29964,0.13537,0.071744,0.21687
0.062971,0.13487,0.3172,0.11057,0.093453,0.16224
0.083333,0.17265,0.36039,0.14286,0.14677,0.1878
0.13541,0.19464,0.28927,0.1667,0.36148,0.23529
0.16703,0.21265,0.28965,0.21687,0.43515,0.21793
0.11637,0.14906,0.33421,0.1755,0.14307,0.23126
0.13861,0.17138,0.29672,0.1745,0.24048,0.18742
0.16933,0.20991,0.30423,0.21199,0.53401,0.30011
0.16213,0.19216,0.32528,0.18922,0.43012,0.20297
0.025012,0.12597,0.2939,0.10088,0.018148,0.16845
0.065257,0.14634,0.27479,0.12383,0.065396,0.23392
0.069719,0.1353,0.31298,0.11327,0.085423,0.2115
0.10389,0.17669,0.33883,0.15239,0.20936,0.20662
0.12343,0.2025,0.3174,0.14271,0.21178,0.24061
0.14826,0.19905,0.31402,0.18249,0.37975,0.21719
0.12971,0.17548,0.28597,0.16023,0.20983,0.20722
0.097629,0.20481,0.31414,0.15092,0.1957,0.2579
0.16999,0.22441,0.26885,0.17375,0.37478,0.24473
0.18406,0.24046,0.30563,0.23985,0.36218,0.26375
0.12853,0.15762,0.32338,0.18449,0.2689,0.19704
0.11726,0.1661,0.31251,0.1575,0.20613,0.17673
0.16443,0.18188,0.28824,0.21385,0.50879,0.22296
0.14538,0.20412,0.34679,0.16308,0.27087,0.22219
0.081934,0.19331,0.32253,0.1512,0.19181,0.20807
0.11416,0.19351,0.3066,0.1827,0.32129,0.21189
0.18244,0.20402,0.29709,0.23268,0.40367,0.26094
0.091228,0.1657,0.29174,0.14898,0.15928,0.20679
0.13774,0.17595,0.32043,0.19532,0.33446,0.22587
0.14274,0.18748,0.34309,0.19779,0.35,0.22806
0.16185,0.18178,0.35631,0.18927,0.33518,0.20389
0.19492,0.19317,0.30139,0.216,0.31612,0.22517
0.052653,0.17335,0.30332,0.10773,0.10833,0.24321
0.1913,0.20937,0.33517,0.25773,0.72229,0.24559
0.15348,0.21984,0.31808,0.18968,0.34462,0.23151
0.13142,0.17653,0.33345,0.20217,0.28405,0.19303
0.1529,0.20392,0.32433,0.23264,0.34336,0.24705
0.16169,0.2078,0.33763,0.21523,0.44756,0.19701
0.061322,0.13569,0.3154,0.10495,0.058076,0.1394
0.13857,0.18548,0.33612,0.2011,0.28327,0.22388
0.095153,0.16516,0.32265,0.16489,0.21712,0.20063
0.1813,0.2146,0.28253,0.21152,0.34494,0.21109
0.13958,0.18964,0.34026,0.20374,0.25371,0.24185
0.1195,0.20041,0.30917,0.17716,0.22855,0.18214
0.14997,0.15323,0.2992,0.1871,0.28221,0.21093
0.16996,0.20096,0.37189,0.23627,0.43843,0.22967
0.17613,0.18233,0.29038,0.21581,0.42667,0.24232
0.19001,0.21851,0.33857,0.21208,0.45287,0.2091
0.10944,0.15557,0.3345,0.1781,0.24343,0.20067
0.10018,0.14291,0.31907,0.15748,0.14536,0.16674
0.10962,0.16879,0.27689,0.17564,0.20351,0.20996
0.16276,0.22564,0.28618,0.22358,0.421,0.26803
0.15889,0.17568,0.35037,0.20138,0.26932,0.17096
0.19257,0.2083,0.306,0.21676,0.37387,0.24936
0.15796,0.19592,0.2898,0.21801,0.3722,0.26823
0.16304,0.17868,0.31318,0.17878,0.30853,0.24157
0.15612,0.19064,0.31919,0.20467,0.26975,0.2263
0.15307,0.22151,0.33907,0.20219,0.29821,0.26037
0.16695,0.2102,0.31065,0.18038,0.39805,0.225
0.094579,0.14546,0.34771,0.14293,0.10224,0.16564
0.17745,0.16402,0.32456,0.19313,0.28003,0.21223
0.1517,0.18636,0.32822,0.21221,0.32557,0.20242
0.18503,0.20457,0.30256,0.24772,0.4391,0.21325
0.108,0.14225,0.32063,0.17991,0.2105,0.17611
0.19395,0.18242,0.30544,0.25682,0.427,0.23618
0.096209,0.18303,0.34395,0.13039,0.1484,0.17744
0.14316,0.20348,0.33677,0.18541,0.3325,0.26664
0.15063,0.16453,0.29491,0.17746,0.24727,0.19394
0.15823,0.2063,0.34553,0.18368,0.27249,0.21222
0.13281,0.19808,0.31512,0.1902,0.20805,0.26379
0.14849,0.18549,0.32842,0.182,0.29829,0.26719
0.074109,0.16927,0.28211,0.13087,0.1467,0.19835
0.11325,0.17128,0.31087,0.17874,0.23223,0.22845
0.10367,0.14688,0.29769,0.13425,0.17966,0.17507
0.1416,0.21099,0.33264,0.16067,0.2677,0.27837
0.14818,0.15852,0.31881,0.20568,0.28565,0.22296
0.1031,0.16338,0.32494,0.17862,0.24712,0.19321
0.14741,0.18389,0.30388,0.17597,0.29365,0.21486
0.15926,0.18902,0.3147,0.20568,0.25933,0.20954
0.15189,0.20325,0.31934,0.2102,0.25638,0.23966
0.16554,0.18766,0.2991,0.24033,0.26377,0.21912
0.17737,0.21178,0.32167,0.22538,0.37691,0.21756
0.13495,0.18716,0.32521,0.16409,0.32553,0.20768
0.051203,0.1905,0.29246,0.14537,0.12496,0.21481
0.062635,0.15039,0.34959,0.11735,0.15276,0.1726
0.1764,0.24266,0.28657,0.2075,0.3988,0.22335
0.11526,0.18357,0.29739,0.16934,0.29864,0.20209
0.15223,0.19959,0.31611,0.20301,0.34022,0.259
0.14769,0.19337,0.32629,0.21541,0.30017,0.23935
0.14847,0.1728,0.3221,0.20556,0.31325,0.17166
0.17714,0.17192,0.32638,0.22462,0.36858,0.23755
0.082412,0.15041,0.35911,0.14823,0.19241,0.17774
0.11097,0.16194,0.32486,0.17435,0.3208,0.24985
0.099412,0.16227,0.29862,0.17334,0.17582,0.21807
0.18071,0.20632,0.31587,0.20705,0.32792,0.23978
0.12768,0.17851,0.33461,0.17957,0.3524,0.22835
0.20177,0.22659,0.30932,0.26895,0.58663,0.26051
0.16646,0.22428,0.31063,0.21307,0.42717,0.28519
0.19069,0.23409,0.27871,0.22844,0.43119,0.22048
0.094152,0.1777,0.31991,0.15663,0.24594,0.20094
0.10671,0.16696,0.29343,0.18079,0.19753,0.23969
0.16879,0.20442,0.31081,0.19125,0.36669,0.24079
0.06637,0.16428,0.29092,0.14002,0.13437,0.20715
0.15471,0.19088,0.32367,0.19779,0.26438,0.25916
0.12137,0.16858,0.31086,0.18482,0.2139,0.17468
0.090987,0.16682,0.28009,0.14904,0.17141,0.21232
0.15233,0.21604,0.31221,0.2108,0.29213,0.21876
0.16805,0.17811,0.32458,0.20619,0.28017,0.22522
0.14101,0.20391,0.31735,0.15497,0.3051,0.26367
0.093408,0.19343,0.3373,0.14668,0.21225,0.24006
0.095951,0.17658,0.3191,0.1696,0.21582,0.21778
0.12298,0.19271,0.28991,0.16626,0.19995,0.21445
0.20472,0.22187,0.34655,0.23378,0.43558,0.24728
0.052948,0.15207,0.30331,0.10973,0.094001,0.18583
0.14198,0.20987,0.36942,0.20183,0.33086,0.2678
0.11346,0.15928,0.2967,0.15501,0.20488,0.21334
0.15195,0.18262,0.33672,0.1981,0.38707,0.23945
0.14562,0.18091,0.30706,0.18569,0.48191,0.20888
0.17232,0.20154,0.32615,0.22886,0.31446,0.2381
0.081693,0.14871,0.32169,0.13929,0.093076,0.22742
0.157,0.16796,0.30355,0.19797,0.23748,0.20674
0.12476,0.16821,0.32636,0.17295,0.23545,0.16668
0.17552,0.17307,0.30661,0.1956,0.31719,0.2287
0.17638,0.19011,0.32209,0.20303,0.30014,0.21776
0.071585,0.14462,0.29292,0.12466,0.13072,0.18671
0.065017,0.16173,0.29962,0.14424,0.12565,0.23938
0.17402,0.22227,0.31591,0.21841,0.33099,0.2443
0.12871,0.20021,0.3239,0.16666,0.31356,0.29498
0.18229,0.19576,0.33783,0.22287,0.34539,0.21909
0.051006,0.16816,0.32081,0.13304,0.11829,0.2183
0.179,0.21074,0.3182,0.2204,0.39329,0.24903
0.1477,0.18612,0.30222,0.19494,0.25633,0.19624
0.1466,0.21141,0.28703,0.21584,0.31677,0.26245
0.14066,0.18024,0.299,0.1855,0.22693,0.18604
0.060178,0.17272,0.32843,0.13125,0.093343,0.22293
0.11036,0.17625,0.28659,0.1731,0.23054,0.25226
0.17035,0.22154,0.30245,0.20346,0.25358,0.27949
0.049045,0.16035,0.31089,0.10855,0.06604,0.19146
0.17249,0.21292,0.35198,0.21399,0.28437,0.28247
0.15697,0.19277,0.33213,0.18499,0.38204,0.22847
0.092778,0.15745,0.33432,0.13402,0.16001,0.16929
0.19298,0.21102,0.31566,0.24444,0.38698,0.24986
0.14896,0.17712,0.28991,0.19118,0.50321,0.24753
0.10032,0.16402,0.28864,0.13436,0.17122,0.15961
0.20895,0.23125,0.32737,0.24702,0.37215,0.26846
0.097207,0.14199,0.33396,0.15176,0.19313,0.15826
0.10733,0.16029,0.29397,0.15895,0.21604,0.19031
0.12092,0.19355,0.33314,0.15791,0.19304,0.17685
0.086088,0.17641,0.33357,0.12422,0.14705,0.23064
0.14039,0.19697,0.29386,0.22992,0.26269,0.24014
0.1394,0.18982,0.27838,0.20863,0.36489,0.25758
0.16772,0.19885,0.30361,0.21773,0.40186,0.23744
0.15732,0.16264,0.31899,0.20394,0.28293,0.22292
0.19798,0.22629,0.34776,0.20949,0.4888,0.22868
0.1565,0.18245,0.2897,0.17894,0.25429,0.23736
0.099385,0.15366,0.29842,0.1366,0.14991,0.17756
0.068264,0.15159,0.33853,0.13066,0.13349,0.1734
0.088341,0.16979,0.33085,0.14493,0.17628,0.20003
0.11209,0.18384,0.29389,0.18737,0.22093,0.19301
0.17408,0.23463,0.29367,0.20514,0.37206,0.29398
0.095286,0.1673,0.30322,0.16716,0.20339,0.16687
0.1204,0.18079,0.31524,0.16305,0.24416,0.24439
0.13891,0.18818,0.30832,0.20443,0.27753,0.27295
0.14813,0.16054,0.29838,0.19291,0.24835,0.17842
0.17757,0.19404,0.30198,0.2174,0.36289,0.23529
0.052303,0.13433,0.32165,0.10323,0.056344,0.20786
0.11083,0.15246,0.33841,0.1815,0.18361,0.22844
0.13866,0.20886,0.34753,0.18391,0.24613,0.26981
0.10143,0.20113,0.2979,0.11735,0.28856,0.20586
0.16329,0.18112,0.30461,0.2157,0.50953,0.24059
0.20997,0.24142,0.3269,0.21698,0.33157,0.29801
0.2026,0.20796,0.30327,0.22884,0.43213,0.25346
0.095995,0.17361,0.34684,0.15586,0.23484,0.20911
0.14366,0.20707,0.31344,0.21083,0.2862,0.26581
0.072134,0.17642,0.31212,0.11606,0.095745,0.24011
0.15255,0.1736,0.31617,0.20527,0.60012,0.23867
0.16098,0.21006,0.30534,0.19472,0.31028,0.25954
0.13465,0.19221,0.31137,0.16916,0.31199,0.24872
0.1655,0.18514,0.3224,0.22115,0.32391,0.22794
0.1455,0.196,0.32204,0.13976,0.2121,0.25636
0.15173,0.20384,0.29779,0.19642,0.32093,0.21977
0.14813,0.21035,0.31735,0.20117,0.50417,0.23461
0.16808,0.22685,0.28639,0.19012,0.3432,0.23297
0.12712,0.2121,0.32014,0.16959,0.24239,0.19859
0.14911,0.22804,0.30449,0.21203,0.32199,0.23223
0.12879,0.21476,0.31604,0.18375,0.3011,0.26345
0.15374,0.1823,0.30932,0.18606,0.27639,0.19232
0.1414,0.19182,0.32479,0.19831,0.29849,0.20559
0.059452,0.18142,0.30249,0.12614,0.14966,0.22381
0.12543,0.19884,0.31721,0.19501,0.25773,0.23629
0.17406,0.20067,0.34177,0.21792,0.40761,0.26917
0.079074,0.19019,0.33656,0.14384,0.12342,0.1756
0.099866,0.20775,0.32332,0.18297,0.45361,0.2415
0.055327,0.15439,0.3048,0.12236,0.050279,0.2783
0.13338,0.15259,0.30131,0.17728,0.22303,0.20153
0.085653,0.1865,0.29677,0.15186,0.14713,0.20889
0.085174,0.18115,0.27936,0.12488,0.12415,0.25476
0.16524,0.2217,0.32968,0.21572,0.30521,0.25651
0.034365,0.12763,0.33105,0.12284,0.04264,0.1498
0.1014,0.14492,0.28296,0.16112,0.10158,0.1672
0.1637,0.23262,0.34311,0.25593,0.40558,0.23216
0.14532,0.18007,0.36513,0.16621,0.32701,0.20322
0.11091,0.17076,0.31299,0.15039,0.14619,0.25593
0.080607,0.14812,0.31008,0.1642,0.11555,0.22783
0.071669,0.21418,0.30966,0.14147,0.1734,0.27362
0.12826,0.15944,0.30492,0.16064,0.2028,0.19363
0.074898,0.13495,0.2947,0.11556,0.12168,0.19968
0.10539,0.20825,0.30799,0.16705,0.20494,0.25046
0.17029,0.19406,0.32117,0.20482,0.36976,0.22773
0.15695,0.21724,0.30779,0.20904,0.32193,0.27361
0.1645,0.21426,0.28235,0.2074,0.29916,0.27255
0.11113,0.1448,0.36494,0.14584,0.20382,0.17826
0.16437,0.20345,0.3294,0.1755,0.35748,0.19997
0.17407,0.20875,0.31686,0.18538,0.38239,0.26946
0.18145,0.24869,0.30783,0.2311,0.3812,0.22759
0.11832,0.18499,0.28325,0.16484,0.19489,0.19101
0.17722,0.2245,0.33931,0.25151,0.37754,0.23046
0.13547,0.16514,0.34002,0.18037,0.24193,0.20914
0.16494,0.16855,0.29522,0.18932,0.26734,0.22723
0.1289,0.19153,0.33051,0.19301,0.23303,0.22054
0.085696,0.17036,0.31728,0.14444,0.30253,0.21305
0.1366,0.17138,0.30008,0.16464,0.24089,0.20526
0.14411,0.21658,0.33951,0.21524,0.2732,0.24766
0.16289,0.21729,0.30921,0.20924,0.37428,0.25621
0.037013,0.11686,0.32165,0.095797,0.048714,0.15011
0.17974,0.184,0.32741,0.19362,0.32708,0.24434
0.16311,0.19371,0.30053,0.22731,0.30213,0.23887
0.0846,0.16574,0.33203,0.13276,0.15596,0.20677
0.12916,0.18074,0.31815,0.14676,0.22682,0.23914
0.16471,0.19623,0.30133,0.23694,0.41157,0.22898
0.15717,0.21885,0.28506,0.21681,0.5075,0.26237
0.11566,0.1939,0.2679,0.13548,0.18716,0.21647
0.09387,0.17654,0.31152,0.12889,0.17866,0.25429
0.05531,0.16144,0.32548,0.14493,0.13141,0.20319
0.10612,0.1693,0.30555,0.15514,0.15721,0.19237
0.2098,0.20547,0.2883,0.2381,0.3677,0.19116
0.1345,0.18446,0.34695,0.19536,0.3163,0.21382
0.11706,0.15991,0.30017,0.14549,0.272,0.18667
0.11077,0.15558,0.32035,0.1553,0.151,0.22436
0.17837,0.2528,0.31252,0.224,0.42819,0.28058
0.064379,0.1812,0.30615,0.12075,0.11562,0.20948
0.18125,0.18552,0.32745,0.22483,0.32324,0.18862
0.16853,0.18999,0.32783,0.1996,0.31536,0.24114
0.14721,0.17189,0.33734,0.15324,0.26738,0.22452
0.138,0.19301,0.31052,0.17117,0.21219,0.21632
0.074711,0.1665,0.34321,0.11182,0.11333,0.16306
0.094569,0.167,0.34534,0.13913,0.23011,0.16012
0.17935,0.21748,0.32879,0.22141,0.37933,0.20187
0.14545,0.1732,0.28693,0.17876,0.27523,0.23947
0.068532,0.19543,0.31996,0.1311,0.11038,0.26288
0.068681,0.14733,0.31232,0.10496,0.076225,0.1811
0.1312,0.19661,0.36423,0.17548,0.25582,0.22433
0.1176,0.14888,0.35268,0.14023,0.24377,0.17513
0.068004,0.14231,0.27241,0.11516,0.11847,0.16032
0.13157,0.16747,0.32755,0.18662,0.32227,0.1883
0.17365,0.17977,0.28383,0.21108,0.34194,0.21681
0.13094,0.1757,0.29742,0.18983,0.26095,0.21808
0.17313,0.19967,0.3217,0.18892,0.32806,0.20221
0.10186,0.16218,0.34909,0.15432,0.18478,0.1962
0.09341,0.21447,0.31498,0.14648,0.18631,0.29175
0.063132,0.14409,0.31481,0.11097,0.087335,0.19762
0.15079,0.17639,0.32526,0.16994,0.23891,0.22813
0.10585,0.16913,0.29016,0.19374,0.27182,0.21009
0.10982,0.2227,0.34772,0.17082,0.24399,0.27041
0.14749,0.21045,0.32829,0.20947,0.32503,0.30003
0.084587,0.15136,0.35895,0.1224,0.11341,0.18911
0.20303,0.22431,0.31849,0.21997,0.59624,0.26724
0.068118,0.19904,0.32941,0.1708,0.12028,0.23572
0.15599,0.21253,0.31398,0.20694,0.32007,0.22443
0.13223,0.19917,0.32119,0.19135,0.34787,0.24909
0.18449,0.20343,0.30017,0.22505,0.37594,0.2376
0.15217,0.22212,0.33278,0.1979,0.27432,0.25745
0.14059,0.21671,0.27175,0.20036,0.29201,0.23816
0.14988,0.20567,0.28928,0.2074,0.29622,0.28743
0.18053,0.20443,0.32902,0.19431,0.47925,0.20795
0.037118,0.12963,0.32038,0.084673,0.053678,0.16696
0.19897,0.20004,0.31929,0.21844,0.38555,0.25248
0.14611,0.14939,0.32836,0.1712,0.30675,0.18257
0.11986,0.18023,0.30671,0.17539,0.21439,0.18962
0.19325,0.2181,0.32957,0.22241,0.3242,0.24352
0.15959,0.21853,0.34109,0.22335,0.28926,0.25979
0.18279,0.21585,0.32785,0.1858,0.49076,0.26057
0.11505,0.1653,0.29981,0.19689,0.31975,0.16457
0.18031,0.2284,0.32883,0.24194,0.4897,0.27048
0.16157,0.21733,0.30297,0.19662,0.40825,0.256
0.064158,0.1696,0.30815,0.10879,0.11886,0.18532
0.18244,0.21202,0.32602,0.26164,0.56419,0.23544
0.10289,0.1569,0.35009,0.15776,0.14966,0.20204
0.17973,0.18956,0.37196,0.2315,0.33486,0.24694
0.09794,0.18565,0.30407,0.15118,0.15881,0.24891
0.13661,0.18694,0.30797,0.17116,0.2194,0.18394
0.16616,0.20636,0.31938,0.24688,0.36093,0.23172
0.19126,0.22626,0.32196,0.20694,0.36015,0.23316
0.19703,0.19523,0.3463,0.21196,0.42612,0.2195
0.15348,0.18886,0.33156,0.17437,0.22375,0.19266
0.16697,0.21995,0.34227,0.23928,0.42954,0.23115
0.18489,0.26554,0.34651,0.22965,0.70231,0.27595
0.18109,0.20126,0.29071,0.22306,0.43646,0.26498
0.1592,0.19252,0.30658,0.19961,0.28289,0.24051
0.12339,0.15974,0.33126,0.15495,0.26899,0.16826
0.18917,0.19164,0.33327,0.231,0.39057,0.21876
0.19885,0.24883,0.33147,0.2318,0.44552,0.22532
0.19611,0.21207,0.30483,0.23258,0.46498,0.25963
0.081105,0.17624,0.28756,0.1765,0.16693,0.24579
0.14078,0.19199,0.31947,0.1645,0.28286,0.20192
0.13417,0.20231,0.31784,0.21138,0.26466,0.21272
0.14516,0.20207,0.29253,0.19656,0.29831,0.2687
0.17941,0.1859,0.33765,0.21296,0.34508,0.24987
0.16437,0.21075,0.34223,0.18645,0.41512,0.19973
0.18799,0.17558,0.29258,0.23079,0.31841,0.22787
0.053505,0.17768,0.33668,0.11667,0.10289,0.22327
0.15544,0.19938,0.29821,0.21526,0.29626,0.24555
0.084734,0.14874,0.29889,0.14822,0.096481,0.15924
0.069545,0.16716,0.28812,0.14145,0.13682,0.20633
0.076524,0.1724,0.32133,0.14163,0.16103,0.20559
0.13316,0.18194,0.34267,0.17557,0.27902,0.25455
0.10292,0.17523,0.3276,0.13651,0.2106,0.26504
0.18114,0.24028,0.32292,0.23885,0.43629,0.25542
0.12043,0.18517,0.33818,0.15637,0.29786,0.21851
0.1585,0.19718,0.32067,0.1864,0.37793,0.19861
0.13661,0.19256,0.30188,0.16614,0.23054,0.22269
0.16011,0.2158,0.31185,0.1991,0.3822,0.20941
0.19618,0.21362,0.2951,0.2184,0.55758,0.22149
0.069498,0.13909,0.30469,0.13035,0.11051,0.1555
0.063907,0.16897,0.33685,0.10921,0.11523,0.21694
0.080589,0.14518,0.32418,0.15928,0.19205,0.17995
0.1474,0.23822,0.31397,0.19371,0.31864,0.24056
0.12314,0.21784,0.32864,0.13638,0.21041,0.24311
0.10852,0.17592,0.31158,0.14117,0.24988,0.26218
0.12689,0.17152,0.31493,0.17005,0.21786,0.1847
0.1618,0.20154,0.30111,0.18012,0.31173,0.25099
0.1497,0.17926,0.29413,0.16595,0.36548,0.20389
0.12333,0.17428,0.3126,0.1792,0.2482,0.21533
0.15452,0.19092,0.35439,0.20885,0.31885,0.22686
0.12926,0.20083,0.31911,0.15496,0.25538,0.23043
0.18562,0.2164,0.3303,0.26219,0.38195,0.21128
0.09035,0.15853,0.32996,0.13562,0.17532,0.21701
0.16624,0.19789,0.35255,0.22238,0.3089,0.25653
0.16509,0.21343,0.3558,0.1982,0.3474,0.19569
0.18684,0.18869,0.3436,0.21848,0.67643,0.2446
0.17724,0.23672,0.32651,0.20059,0.30282,0.28475
0.15523,0.22063,0.29068,0.1772,0.3891,0.2652
0.095407,0.18614,0.33731,0.16706,0.25844,0.21107
0.10385,0.17454,0.34651,0.151,0.14584,0.24199
0.12164,0.17695,0.30333,0.17813,0.20544,0.18165
0.18357,0.26779,0.30493,0.23901,0.56985,0.29711
0.20197,0.23164,0.32064,0.23947,0.36515,0.22497
0.13576,0.20024,0.29268,0.18041,0.31105,0.21136
0.17471,0.18788,0.34094,0.22175,0.39112,0.24767
0.087308,0.15442,0.31105,0.12447,0.14489,0.20707
0.083236,0.17704,0.34433,0.14273,0.18407,0.24368
0.19245,0.18067,0.30575,0.23642,0.54287,0.22722
0.046837,0.16039,0.33434,0.10507,0.04924,0.19567
0.13946,0.19579,0.29508,0.17645,0.36137,0.25412
0.098478,0.14445,0.2934,0.18288,0.17846,0.17722
0.15371,0.19514,0.30225,0.17552,0.30982,0.2108
0.12602,0.18509,0.29115,0.18798,0.30282,0.1864
0.165,0.21029,0.33905,0.20553,0.3946,0.19292
0.11065,0.19414,0.3263,0.17638,0.21687,0.26611
0.15421,0.19897,0.31451,0.17866,0.32865,0.18647
0.13212,0.1876,0.28116,0.19491,0.34552,0.22451
0.20406,0.23151,0.32612,0.24012,0.49513,0.23674
0.17926,0.18493,0.31161,0.21255,0.34281,0.25993
0.14941,0.19234,0.31785,0.18792,0.36351,0.22407
0.15865,0.18874,0.31757,0.1963,0.40271,0.21629
0.12012,0.20316,0.34122,0.19087,0.25099,0.23704
0.13824,0.20366,0.32051,0.20013,0.27044,0.27638
0.15984,0.19583,0.32202,0.21567,0.39205,0.20771
0.13101,0.18798,0.31057,0.17974,0.2796,0.27186
0.11386,0.19236,0.314,0.15677,0.27027,0.24552
0.19987,0.24088,0.27988,0.23728,0.57563,0.26918
0.20053,0.22326,0.29939,0.22405,0.49066,0.24626
0.12342,0.17612,0.27413,0.16221,0.23654,0.17402
0.16833,0.20127,0.30059,0.22694,0.4645,0.22192
0.15712,0.20125,0.30414,0.2484,0.36086,0.25127
0.083758,0.16675,0.34245,0.14268,0.18255,0.26916
0.10156,0.16654,0.28764,0.16292,0.11387,0.22906
0.067607,0.16139,0.30522,0.12306,0.10102,0.20953
0.1818,0.18228,0.33693,0.21336,0.41319,0.26189
0.080196,0.15972,0.28674,0.15919,0.15688,0.22671
0.17723,0.20867,0.33855,0.23614,0.34223,0.24252
0.21419,0.29615,0.34221,0.2333,0.5139,0.28639
0.080382,0.17666,0.3207,0.13261,0.14601,0.2199
0.18537,0.25092,0.31923,0.24244,0.46675,0.23482
0.17711,0.20857,0.31789,0.21221,0.48808,0.24007
0.086989,0.18965,0.34055,0.14679,0.17129,0.22988
0.17897,0.20551,0.31012,0.23366,0.36184,0.23041
0.15969,0.23082,0.31759,0.19568,0.34457,0.28528
0.11303,0.16059,0.32972,0.16272,0.25543,0.21095
0.084866,0.1482,0.30521,0.12446,0.096365,0.23405
0.1914,0.21502,0.32254,0.21714,0.34046,0.25564
0.17149,0.22908,0.34165,0.23379,0.43347,0.25433
0.10207,0.18192,0.27596,0.13974,0.25147,0.23154
0.15622,0.19236,0.30685,0.17544,0.33693,0.19809
0.15523,0.21019,0.29741,0.2115,0.40747,0.25221
0.15139,0.16201,0.29913,0.1938,0.26764,0.19803
0.20504,0.23818,0.29535,0.28597,0.93723,0.246
0.17468,0.23219,0.29109,0.20201,0.29339,0.23849
0.15147,0.18978,0.33131,0.20753,0.29097,0.20585
0.060987,0.16106,0.30282,0.11014,0.126,0.21954
0.19903,0.2091,0.33269,0.21059,0.35547,0.24367
0.11295,0.1772,0.33744,0.14507,0.21355,0.15282
0.22196,0.21008,0.31571,0.2541,0.39273,0.2085
0.095564,0.17138,0.30484,0.14158,0.20538,0.20493
0.061487,0.12711,0.32704,0.11055,0.052191,0.17061
0.078398,0.1763,0.31838,0.12886,0.14186,0.1935
0.13631,0.20541,0.33609,0.19722,0.30019,0.21899
0.14532,0.2123,0.28215,0.23563,0.31394,0.23579
0.11593,0.17904,0.31817,0.16961,0.20929,0.19276
0.1588,0.21229,0.29063,0.14907,0.31384,0.23348
0.11871,0.18734,0.33453,0.18052,0.27713,0.22499


==> csvdat/CNN_ul_dl/plot_antennas.csv <==
antennas,LS,Genie_OMP,Genie_Aided,Genie_Aided_ul,ML_fft,relu_dl,softmax_dl,relu_ul,softmax_ul
8,0.3159462601788096,0.25844455638658803,0.21579475123436476,0.22320700923880177,0.2064963541430409,0.16769912321244124,0.1876360760778239,0.16773806689087528,0.18716739238679608
16,0.31678761176280995,0.25398855739350457,0.2155696653598169,0.21523711238795445,0.1926936358419691,0.15026994854378523,0.18219834697542162,0.15100011470372907,0.18128475572806865
32,0.3157259458144994,0.26081409599496874,0.21719667096813755,0.21751606505830398,0.18299231924080253,0.1386191751815512,0.18262774850890373,0.13786933814091673,0.18270402551679674
64,0.3159712556818993,0.2765620635097896,0.2261060398516869,0.2257587859168996,0.17885646758370874,0.13350753926751882,0.18763955658657458,0.13140418157493583,0.18721036563736126
128,0.3161046345391735,0.3067809273958834,0.253047042611636,0.25326434848931645,0.17944682956358032,0.1320693734748913,0.19425596262927286,0.1302460063972547,0.1941179751346133
256,0.3164028847810297,0.35660762006822866,0.34283007779598623,0.34515651898297856,0.18455372473086226,0.14433800438840605,0.2008416117288641,0.144338004384674,0.20031740294766504

==> csvdat/CNN_ul_dl/plot_pilots.csv <==
pilots,LS,Genie_OMP,Genie_Aided,Genie_Aided_ul,ML_fft,relu_dl,softmax_dl,relu_ul,softmax_ul
32,0.6362888619740441,0.6275715773369829,0.6225107955430422,0.6239707922062475,0.5716229726880243,0.5478571667067864,0.5792354378589797,0.5493606740849889,0.5807283261119761
48,0.6015807072697043,0.5524927413664531,0.5562591283741498,0.5526427172851033,0.4932215322821724,0.45820153772118927,0.49749997449042677,0.4582189697788133,0.4975291811912948
64,0.3159712556818993,0.2308838068560289,0.2261060398516869,0.2257587859168996,0.17885646758370874,0.13350753926751882,0.18763955658657458,0.13140418157493583,0.18721036563736126
96,0.2110574646089576,0.21393186429790798,0.16582236768725628,0.16549894549017816,0.14940495911131674,0.10069804745356939,0.13619624112174888,0.10001978127116982,0.13579608360934073
128,0.15818741625789057,0.17721695677384758,0.13078922053391542,0.13078922053391542,0.12720106424229602,0.08012099827381108,0.10726898635883776,0.08012099825383208,0.10726898635878536

==> csvdat/CNN_ul_dl/plot_pilots_10dB.csv <==
pilots,LS,Genie_OMP,Genie_Aided,Genie_Aided_ul,ML_fft,relu_dl,softmax_dl,relu_ul,softmax_ul
8,0.7976576385106535,0.805892685908731,0.8262399036069062,0.8272811315204479,0.7949124220325275,0.7945071520161624,0.7968601197320843,0.7941719593543141,0.7969077581342174
16,0.6448257009555806,0.6583275534981222,0.6803935137865733,0.6803553581762726,0.6391420678597877,0.6367020978014118,0.6428549425555075,0.6366667870625395,0.6428044584064043
32,0.5307823995705103,0.5472834700159107,0.5650483780976677,0.5640831417484123,0.5167894808693515,0.5117078292483758,0.5227177482692519,0.5111025666309098,0.5227675267185647
48,0.43946164231723667,0.4589628316353893,0.47846846851823244,0.47716736319008374,0.4161039342540545,0.40711685086966376,0.4231376237062396,0.40714724082778697,0.4230630234134847
64,0.09995976867837338,0.061283773374351154,0.08514571117903216,0.09077629135481562,0.05529671452780559,0.04536646421144538,0.05912214628967263,0.05884007634425262,0.08167756349573012

==> csvdat/CNN_ul_dl/plot_pilots_15dB.csv <==
pilots,LS,Genie_OMP,Genie_Aided,Genie_Aided_ul,ML_fft,relu_dl,softmax_dl,relu_ul,softmax_ul
8,0.7891162449475051,0.7976869233480312,0.8200796386834617,0.8210204883344046,0.7886424977595914,0.7887737297643268,0.789036843942344,0.7887404043548087,0.7890122035672577
16,0.6277536548672691,0.6400941853504344,0.6677195347170642,0.6673766193075653,0.6267826548009965,0.6265700327562849,0.6275723310272114,0.6272218258950539,0.6275692918765401
32,0.4966343237823879,0.5109553396698228,0.5432573694825132,0.5418687466312723,0.4943084249154683,0.4935359073000246,0.4957184646502652,0.4945748727221642,0.4957300618396705
48,0.3881210283649111,0.41146447555783056,0.4483778831268063,0.4464117149386409,0.38426577257121197,0.383728833408784,0.3862361675392787,0.3843565555440442,0.3862258780251927
64,0.03160837830745014,0.032864799037937376,0.028937420154021423,0.030911186916535105,0.02258714755316881,0.023951119091375237,0.025650706075419902,0.028051338063766668,0.02952676800303278

==> csvdat/CNN_ul_dl/plot_pilots_LOS.csv <==
pilots,LS,Genie_OMP,Genie_Aided,Genie_Aided_ul,ML_fft,relu_dl,softmax_dl,relu_ul,softmax_ul,relu_mixed,softmax_mixed,relu_gauss,softmax_gauss
32,2.060113594265647,0.5701157387848991,0.8639385542992707,0.877278093021389,0.9063693349054229,0.5961553232803967,0.5939665154212932,0.5956370418647716,0.5960196183339336,0.6248211612314712,0.6390695926060576,0.8655534101813869,0.8656257535550321
48,2.735302016819837,0.4862756388105965,0.8467108268430072,0.862197663004045,0.9900256593425696,0.5332965861624177,0.5142476806805755,0.5245271268144137,0.5172660890443708,0.5723847469635744,0.5812693952511941,0.8635408582047412,0.8634489934200233
64,3.1621441104229797,0.1828622178557002,0.7415946624461524,0.7639872916195614,0.8525664045524805,0.22779013156193317,0.2158408320432451,0.23798865949314518,0.21816278596269295,0.28121704165139894,0.3033764206081071,0.7542828154199267,0.7549595594669503
96,2.109368022468099,0.16115220152788878,0.6567889963719235,0.6792384795011294,1.0048736908735938,0.1893358484117326,0.1827191456805907,0.1922156326046169,0.18443798140392131,0.23271294651356422,0.2702006786080703,0.6738931639701866,0.6739799965517025
128,1.5806060247000473,0.147883846083678,0.5888031467077177,0.6127549608593493,0.9864425767771301,0.1685220176590305,0.16444956625565532,0.17067694056220203,0.1653016150201257,0.21642905259684508,0.248108730338852,0.6095289823052809,0.6106278944484727

==> csvdat/CNN_ul_dl/test.csv <==
v,set
0.1,a
0.2,b
0.3,b
0.2,a



==> csvdat/CNN_ul_dl/test.dat.csv <==
v set
0.1 a
0.2 b
0.3 b
0.2 a


